Tools to Explain Neural Networks for Power System Dynamics

This paper presents, for the first time in power systems literature to our knowledge, analytical tools to explain the training performance of machine learning surrogate models for power system dynamics. Power system simulations are increasingly challenged by stiff and multi-timescale dynamics arising from converter-interfaced resources and fast control loops. Machine learning surrogates emerge as promising tools to handle this complexity and accelerate dynamic simulations. However, their performance remains difficult to interpret, which limits their adoption. Building on the small-signal eigenvalue analysis in power systems, this paper uses the Neural Tangent Kernel (NTK) method. NTK delivers a modal interpretation of the learning performance, identifying error modes that decay rapidly versus others that converge slowly. This connection explains how physical stiffness and timescale separation in power system dynamic models appear as optimization stiffness during Neural Network (NN) training. Based on this analysis, we develop adaptive loss-weighting strategies to improve and explain why structure-aware neural architectures, such as ActNet, perform better than vanilla NNs. We assess the proposed approach on physics-informed machine learning surrogate models of \acp{SM} and power electronic converters. The methods introduced in this paper can deliver the necessary analytical tools to interpret and improve the performance of machine learning surrogates, paving the way for the systematic, physics-aware design of NN architectures and training strategies. By moving beyond trial-and-error development, these tools reveal training dynamics and failure modes, support more reliable design decisions, and strengthen confidence in machine-learning surrogates for engineering applications.

==> data/high_frequency/actnet_predictions_eigenvalues.dat <==
t d omega v
0.000000e+00  1.121966e-04  2.010990e-04  9.999357e-01
4.004004e-03  1.911050e-04  6.402529e-04  9.999715e-01
8.008008e-03  2.673025e-04  1.083142e-03  1.000007e+00
1.201201e-02  3.408115e-04  1.529812e-03  1.000042e+00
1.601602e-02  4.116630e-04  1.980310e-03  1.000077e+00
2.002002e-02  4.798974e-04  2.434684e-03  1.000111e+00
2.402402e-02  5.455635e-04  2.892981e-03  1.000145e+00
2.802803e-02  6.087188e-04  3.355249e-03  1.000178e+00
3.203203e-02  6.694288e-04  3.821530e-03  1.000211e+00
3.603604e-02  7.277668e-04  4.291866e-03  1.000242e+00
4.004004e-02  7.838135e-04  4.766293e-03  1.000272e+00
4.404404e-02  8.376564e-04  5.244843e-03  1.000301e+00
4.804805e-02  8.893892e-04  5.727542e-03  1.000329e+00
5.205205e-02  9.391114e-04  6.214409e-03  1.000354e+00
5.605606e-02  9.869276e-04  6.705456e-03  1.000379e+00
6.006006e-02  1.032947e-03  7.200688e-03  1.000401e+00
6.406406e-02  1.077282e-03  7.700101e-03  1.000421e+00
6.806807e-02  1.120050e-03  8.203678e-03  1.000439e+00
7.207207e-02  1.161369e-03  8.711398e-03  1.000454e+00
7.607608e-02  1.201360e-03  9.223225e-03  1.000467e+00
8.008008e-02  1.240145e-03  9.739114e-03  1.000478e+00
8.408408e-02  1.277849e-03  1.025901e-02  1.000486e+00
8.808809e-02  1.314595e-03  1.078284e-02  1.000492e+00
9.209209e-02  1.350508e-03  1.131052e-02  1.000496e+00
9.609610e-02  1.385712e-03  1.184196e-02  1.000497e+00
1.001001e-01  1.420332e-03  1.237705e-02  1.000496e+00
1.041041e-01  1.454490e-03  1.291567e-02  1.000493e+00
1.081081e-01  1.488308e-03  1.345768e-02  1.000488e+00
1.121121e-01  1.521910e-03  1.400293e-02  1.000482e+00
1.161161e-01  1.555414e-03  1.455127e-02  1.000474e+00
1.201201e-01  1.588942e-03  1.510250e-02  1.000466e+00
1.241241e-01  1.622612e-03  1.565645e-02  1.000457e+00
1.281281e-01  1.656541e-03  1.621289e-02  1.000447e+00
1.321321e-01  1.690846e-03  1.677161e-02  1.000438e+00
1.361361e-01  1.725645e-03  1.733238e-02  1.000429e+00
1.401401e-01  1.761051e-03  1.789494e-02  1.000420e+00
1.441441e-01  1.797181e-03  1.845902e-02  1.000413e+00
1.481481e-01  1.834147e-03  1.902436e-02  1.000408e+00
1.521522e-01  1.872063e-03  1.959066e-02  1.000404e+00
1.561562e-01  1.911042e-03  2.015762e-02  1.000403e+00
1.601602e-01  1.951197e-03  2.072493e-02  1.000404e+00
1.641642e-01  1.992638e-03  2.129226e-02  1.000409e+00
1.681682e-01  2.035478e-03  2.185929e-02  1.000416e+00
1.721722e-01  2.079826e-03  2.242566e-02  1.000427e+00
1.761762e-01  2.125791e-03  2.299104e-02  1.000442e+00
1.801802e-01  2.173484e-03  2.355507e-02  1.000461e+00
1.841842e-01  2.223011e-03  2.411740e-02  1.000483e+00
1.881882e-01  2.274480e-03  2.467765e-02  1.000510e+00
1.921922e-01  2.327996e-03  2.523549e-02  1.000541e+00
1.961962e-01  2.383665e-03  2.579053e-02  1.000576e+00
2.002002e-01  2.441589e-03  2.634243e-02  1.000615e+00
2.042042e-01  2.501871e-03  2.689083e-02  1.000659e+00
2.082082e-01  2.564611e-03  2.743537e-02  1.000707e+00
2.122122e-01  2.629908e-03  2.797573e-02  1.000759e+00
2.162162e-01  2.697859e-03  2.851157e-02  1.000815e+00
2.202202e-01  2.768560e-03  2.904255e-02  1.000874e+00
2.242242e-01  2.842102e-03  2.956839e-02  1.000938e+00
2.282282e-01  2.918579e-03  3.008877e-02  1.001005e+00
2.322322e-01  2.998078e-03  3.060342e-02  1.001076e+00
2.362362e-01  3.080688e-03  3.111207e-02  1.001150e+00
2.402402e-01  3.166491e-03  3.161448e-02  1.001227e+00
2.442442e-01  3.255572e-03  3.211042e-02  1.001308e+00
2.482482e-01  3.348010e-03  3.259967e-02  1.001392e+00
2.522523e-01  3.443882e-03  3.308206e-02  1.001479e+00
2.562563e-01  3.543264e-03  3.355741e-02  1.001570e+00
2.602603e-01  3.646228e-03  3.402558e-02  1.001664e+00
2.642643e-01  3.752845e-03  3.448644e-02  1.001761e+00
2.682683e-01  3.863181e-03  3.493989e-02  1.001862e+00
2.722723e-01  3.977303e-03  3.538584e-02  1.001966e+00
2.762763e-01  4.095273e-03  3.582424e-02  1.002075e+00
2.802803e-01  4.217149e-03  3.625503e-02  1.002188e+00
2.842843e-01  4.342989e-03  3.667820e-02  1.002305e+00
2.882883e-01  4.472846e-03  3.709375e-02  1.002426e+00
2.922923e-01  4.606769e-03  3.750167e-02  1.002553e+00
2.962963e-01  4.744806e-03  3.790202e-02  1.002686e+00
3.003003e-01  4.886999e-03  3.829482e-02  1.002824e+00
3.043043e-01  5.033385e-03  3.868015e-02  1.002968e+00
3.083083e-01  5.183997e-03  3.905807e-02  1.003118e+00
3.123123e-01  5.338863e-03  3.942866e-02  1.003276e+00
3.163163e-01  5.498004e-03  3.979203e-02  1.003440e+00
3.203203e-01  5.661435e-03  4.014828e-02  1.003612e+00
3.243243e-01  5.829163e-03  4.049753e-02  1.003792e+00
3.283283e-01  6.001187e-03  4.083988e-02  1.003979e+00
3.323323e-01  6.177499e-03  4.117548e-02  1.004175e+00
3.363363e-01  6.358077e-03  4.150445e-02  1.004380e+00
3.403403e-01  6.542895e-03  4.182694e-02  1.004592e+00
3.443443e-01  6.731911e-03  4.214309e-02  1.004814e+00
3.483483e-01  6.925074e-03  4.245303e-02  1.005043e+00
3.523524e-01  7.122322e-03  4.275694e-02  1.005282e+00
3.563564e-01  7.323577e-03  4.305494e-02  1.005528e+00
3.603604e-01  7.528754e-03  4.334721e-02  1.005783e+00
3.643644e-01  7.737749e-03  4.363391e-02  1.006045e+00
3.683684e-01  7.950450e-03  4.391518e-02  1.006314e+00
3.723724e-01  8.166729e-03  4.419120e-02  1.006591e+00
3.763764e-01  8.386448e-03  4.446214e-02  1.006874e+00
3.803804e-01  8.609455e-03  4.472817e-02  1.007163e+00
3.843844e-01  8.835586e-03  4.498945e-02  1.007458e+00
3.883884e-01  9.064667e-03  4.524618e-02  1.007757e+00
3.923924e-01  9.296513e-03  4.549853e-02  1.008061e+00
3.963964e-01  9.530930e-03  4.574668e-02  1.008368e+00
4.004004e-01  9.767716e-03  4.599083e-02  1.008678e+00
4.044044e-01  1.000666e-02  4.623118e-02  1.008990e+00
4.084084e-01  1.024755e-02  4.646792e-02  1.009303e+00
4.124124e-01  1.049016e-02  4.670126e-02  1.009618e+00
4.164164e-01  1.073428e-02  4.693141e-02  1.009932e+00
4.204204e-01  1.097968e-02  4.715858e-02  1.010246e+00
4.244244e-01  1.122613e-02  4.738301e-02  1.010558e+00
4.284284e-01  1.147341e-02  4.760491e-02  1.010869e+00
4.324324e-01  1.172132e-02  4.782451e-02  1.011178e+00
4.364364e-01  1.196963e-02  4.804205e-02  1.011483e+00
4.404404e-01  1.221815e-02  4.825778e-02  1.011786e+00
4.444444e-01  1.246667e-02  4.847192e-02  1.012085e+00
4.484484e-01  1.271502e-02  4.868474e-02  1.012381e+00
4.524525e-01  1.296302e-02  4.889647e-02  1.012672e+00
4.564565e-01  1.321052e-02  4.910738e-02  1.012959e+00
4.604605e-01  1.345737e-02  4.931772e-02  1.013242e+00
4.644645e-01  1.370344e-02  4.952774e-02  1.013521e+00
4.684685e-01  1.394862e-02  4.973770e-02  1.013796e+00
4.724725e-01  1.419282e-02  4.994786e-02  1.014066e+00
4.764765e-01  1.443596e-02  5.015848e-02  1.014333e+00
4.804805e-01  1.467799e-02  5.036982e-02  1.014596e+00
4.844845e-01  1.491888e-02  5.058212e-02  1.014856e+00
4.884885e-01  1.515861e-02  5.079565e-02  1.015112e+00
4.924925e-01  1.539717e-02  5.101065e-02  1.015366e+00
4.964965e-01  1.563459e-02  5.122738e-02  1.015617e+00
5.005005e-01  1.587091e-02  5.144609e-02  1.015867e+00
5.045045e-01  1.610619e-02  5.166701e-02  1.016114e+00
5.085085e-01  1.634049e-02  5.189038e-02  1.016361e+00
5.125125e-01  1.657391e-02  5.211645e-02  1.016607e+00
5.165165e-01  1.680655e-02  5.234543e-02  1.016852e+00
5.205205e-01  1.703852e-02  5.257756e-02  1.017098e+00
5.245245e-01  1.726996e-02  5.281305e-02  1.017344e+00
5.285285e-01  1.750098e-02  5.305211e-02  1.017592e+00
5.325325e-01  1.773176e-02  5.329496e-02  1.017840e+00
5.365365e-01  1.796242e-02  5.354178e-02  1.018090e+00
5.405405e-01  1.819314e-02  5.379278e-02  1.018342e+00
5.445445e-01  1.842407e-02  5.404813e-02  1.018596e+00
5.485485e-01  1.865537e-02  5.430801e-02  1.018853e+00
5.525526e-01  1.888722e-02  5.457259e-02  1.019112e+00
5.565566e-01  1.911977e-02  5.484203e-02  1.019375e+00
5.605606e-01  1.935318e-02  5.511646e-02  1.019640e+00
5.645646e-01  1.958761e-02  5.539603e-02  1.019910e+00
5.685686e-01  1.982322e-02  5.568087e-02  1.020182e+00
5.725726e-01  2.006014e-02  5.597108e-02  1.020459e+00
5.765766e-01  2.029851e-02  5.626677e-02  1.020739e+00
5.805806e-01  2.053847e-02  5.656804e-02  1.021023e+00
5.845846e-01  2.078012e-02  5.687495e-02  1.021312e+00
5.885886e-01  2.102359e-02  5.718758e-02  1.021604e+00
5.925926e-01  2.126896e-02  5.750599e-02  1.021901e+00
5.965966e-01  2.151631e-02  5.783020e-02  1.022203e+00
6.006006e-01  2.176572e-02  5.816026e-02  1.022509e+00
6.046046e-01  2.201723e-02  5.849616e-02  1.022820e+00
6.086086e-01  2.227090e-02  5.883793e-02  1.023136e+00
6.126126e-01  2.252673e-02  5.918554e-02  1.023456e+00
6.166166e-01  2.278475e-02  5.953898e-02  1.023782e+00
6.206206e-01  2.304493e-02  5.989821e-02  1.024113e+00
6.246246e-01  2.330725e-02  6.026319e-02  1.024448e+00
6.286286e-01  2.357167e-02  6.063386e-02  1.024789e+00
6.326326e-01  2.383812e-02  6.101016e-02  1.025135e+00
6.366366e-01  2.410653e-02  6.139201e-02  1.025486e+00
6.406406e-01  2.437681e-02  6.177933e-02  1.025842e+00
6.446446e-01  2.464883e-02  6.217202e-02  1.026203e+00
6.486486e-01  2.492248e-02  6.256999e-02  1.026568e+00
6.526527e-01  2.519761e-02  6.297313e-02  1.026938e+00
6.566567e-01  2.547406e-02  6.338133e-02  1.027312e+00
6.606607e-01  2.575167e-02  6.379447e-02  1.027690e+00
6.646647e-01  2.603025e-02  6.421244e-02  1.028072e+00
6.686687e-01  2.630961e-02  6.463509e-02  1.028457e+00
6.726727e-01  2.658955e-02  6.506232e-02  1.028845e+00
6.766767e-01  2.686987e-02  6.549398e-02  1.029235e+00
6.806807e-01  2.715035e-02  6.592995e-02  1.029626e+00
6.846847e-01  2.743077e-02  6.637008e-02  1.030018e+00
6.886887e-01  2.771093e-02  6.681423e-02  1.030410e+00
6.926927e-01  2.799061e-02  6.726229e-02  1.030802e+00
6.966967e-01  2.826959e-02  6.771409e-02  1.031193e+00
7.007007e-01  2.854769e-02  6.816950e-02  1.031581e+00
7.047047e-01  2.882470e-02  6.862838e-02  1.031967e+00
7.087087e-01  2.910044e-02  6.909058e-02  1.032349e+00
7.127127e-01  2.937474e-02  6.955596e-02  1.032726e+00
7.167167e-01  2.964745e-02  7.002438e-02  1.033098e+00
7.207207e-01  2.991844e-02  7.049569e-02  1.033465e+00
7.247247e-01  3.018759e-02  7.096973e-02  1.033824e+00
7.287287e-01  3.045479e-02  7.144636e-02  1.034175e+00
7.327327e-01  3.071997e-02  7.192543e-02  1.034519e+00
7.367367e-01  3.098309e-02  7.240678e-02  1.034853e+00
7.407407e-01  3.124411e-02  7.289026e-02  1.035178e+00
7.447447e-01  3.150303e-02  7.337569e-02  1.035494e+00
7.487487e-01  3.175987e-02  7.386293e-02  1.035799e+00
7.527528e-01  3.201466e-02  7.435181e-02  1.036094e+00
7.567568e-01  3.226748e-02  7.484216e-02  1.036378e+00
7.607608e-01  3.251842e-02  7.533381e-02  1.036652e+00
7.647648e-01  3.276758e-02  7.582658e-02  1.036915e+00
7.687688e-01  3.301510e-02  7.632031e-02  1.037167e+00
7.727728e-01  3.326113e-02  7.681481e-02  1.037409e+00
7.767768e-01  3.350584e-02  7.730989e-02  1.037641e+00
7.807808e-01  3.374941e-02  7.780538e-02  1.037863e+00
7.847848e-01  3.399206e-02  7.830109e-02  1.038076e+00
7.887888e-01  3.423399e-02  7.879682e-02  1.038281e+00
7.927928e-01  3.447544e-02  7.929239e-02  1.038477e+00
7.967968e-01  3.471663e-02  7.978759e-02  1.038666e+00
8.008008e-01  3.495781e-02  8.028223e-02  1.038849e+00
8.048048e-01  3.519924e-02  8.077612e-02  1.039026e+00
8.088088e-01  3.544116e-02  8.126904e-02  1.039198e+00
8.128128e-01  3.568383e-02  8.176079e-02  1.039366e+00
8.168168e-01  3.592750e-02  8.225117e-02  1.039531e+00
8.208208e-01  3.617243e-02  8.273997e-02  1.039694e+00
8.248248e-01  3.641887e-02  8.322697e-02  1.039855e+00
8.288288e-01  3.666706e-02  8.371196e-02  1.040017e+00
8.328328e-01  3.691725e-02  8.419474e-02  1.040178e+00
8.368368e-01  3.716966e-02  8.467509e-02  1.040341e+00
8.408408e-01  3.742452e-02  8.515278e-02  1.040506e+00
8.448448e-01  3.768204e-02  8.562761e-02  1.040675e+00
8.488488e-01  3.794243e-02  8.609935e-02  1.040846e+00
8.528529e-01  3.820587e-02  8.656779e-02  1.041022e+00
8.568569e-01  3.847256e-02  8.703271e-02  1.041203e+00
8.608609e-01  3.874266e-02  8.749389e-02  1.041389e+00
8.648649e-01  3.901633e-02  8.795112e-02  1.041581e+00
8.688689e-01  3.929372e-02  8.840418e-02  1.041779e+00
8.728729e-01  3.957497e-02  8.885284e-02  1.041984e+00
8.768769e-01  3.986020e-02  8.929691e-02  1.042195e+00
8.808809e-01  4.014954e-02  8.973616e-02  1.042414e+00
8.848849e-01  4.044308e-02  9.017040e-02  1.042640e+00
8.888889e-01  4.074094e-02  9.059942e-02  1.042873e+00
8.928929e-01  4.104320e-02  9.102301e-02  1.043114e+00
8.968969e-01  4.134995e-02  9.144099e-02  1.043362e+00
9.009009e-01  4.166127e-02  9.185316e-02  1.043618e+00
9.049049e-01  4.197722e-02  9.225934e-02  1.043881e+00
9.089089e-01  4.229789e-02  9.265937e-02  1.044151e+00
9.129129e-01  4.262333e-02  9.305307e-02  1.044429e+00
9.169169e-01  4.295362e-02  9.344029e-02  1.044715e+00
9.209209e-01  4.328880e-02  9.382087e-02  1.045007e+00
9.249249e-01  4.362893e-02  9.419469e-02  1.045307e+00
9.289289e-01  4.397408e-02  9.456163e-02  1.045615e+00
9.329329e-01  4.432429e-02  9.492156e-02  1.045929e+00
9.369369e-01  4.467962e-02  9.527440e-02  1.046251e+00
9.409409e-01  4.504011e-02  9.562005e-02  1.046580e+00
9.449449e-01  4.540581e-02  9.595845e-02  1.046917e+00
9.489489e-01  4.577677e-02  9.628954e-02  1.047261e+00
9.529530e-01  4.615302e-02  9.661328e-02  1.047613e+00
9.569570e-01  4.653460e-02  9.692965e-02  1.047972e+00
9.609610e-01  4.692155e-02  9.723864e-02  1.048339e+00
9.649650e-01  4.731389e-02  9.754025e-02  1.048714e+00
9.689690e-01  4.771164e-02  9.783451e-02  1.049096e+00
9.729730e-01  4.811481e-02  9.812146e-02  1.049487e+00
9.769770e-01  4.852342e-02  9.840115e-02  1.049886e+00
9.809810e-01  4.893745e-02  9.867365e-02  1.050293e+00
9.849850e-01  4.935691e-02  9.893904e-02  1.050709e+00
9.889890e-01  4.978175e-02  9.919743e-02  1.051133e+00
9.929930e-01  5.021197e-02  9.944893e-02  1.051565e+00
9.969970e-01  5.064750e-02  9.969365e-02  1.052006e+00
1.001001e+00  5.108829e-02  9.993175e-02  1.052455e+00
1.005005e+00  5.153427e-02  1.001634e-01  1.052913e+00
1.009009e+00  5.198537e-02  1.003887e-01  1.053378e+00
1.013013e+00  5.244147e-02  1.006078e-01  1.053851e+00
1.017017e+00  5.290248e-02  1.008210e-01  1.054332e+00
1.021021e+00  5.336827e-02  1.010284e-01  1.054820e+00
1.025025e+00  5.383870e-02  1.012302e-01  1.055315e+00
1.029029e+00  5.431362e-02  1.014267e-01  1.055816e+00
1.033033e+00  5.479287e-02  1.016179e-01  1.056324e+00
1.037037e+00  5.527625e-02  1.018043e-01  1.056836e+00
1.041041e+00  5.576359e-02  1.019859e-01  1.057353e+00
1.045045e+00  5.625468e-02  1.021630e-01  1.057874e+00
1.049049e+00  5.674930e-02  1.023359e-01  1.058399e+00
1.053053e+00  5.724721e-02  1.025047e-01  1.058925e+00
1.057057e+00  5.774820e-02  1.026698e-01  1.059454e+00
1.061061e+00  5.825199e-02  1.028313e-01  1.059984e+00
1.065065e+00  5.875835e-02  1.029895e-01  1.060513e+00
1.069069e+00  5.926701e-02  1.031446e-01  1.061042e+00
1.073073e+00  5.977768e-02  1.032969e-01  1.061569e+00
1.077077e+00  6.029011e-02  1.034466e-01  1.062094e+00
1.081081e+00  6.080400e-02  1.035940e-01  1.062615e+00
1.085085e+00  6.131908e-02  1.037393e-01  1.063132e+00
1.089089e+00  6.183506e-02  1.038828e-01  1.063644e+00
1.093093e+00  6.235165e-02  1.040248e-01  1.064151e+00
1.097097e+00  6.286856e-02  1.041654e-01  1.064651e+00
1.101101e+00  6.338552e-02  1.043050e-01  1.065144e+00
1.105105e+00  6.390224e-02  1.044437e-01  1.065629e+00
1.109109e+00  6.441845e-02  1.045819e-01  1.066106e+00
1.113113e+00  6.493388e-02  1.047198e-01  1.066574e+00
1.117117e+00  6.544826e-02  1.048577e-01  1.067032e+00
1.121121e+00  6.596135e-02  1.049959e-01  1.067481e+00
1.125125e+00  6.647290e-02  1.051345e-01  1.067920e+00
1.129129e+00  6.698267e-02  1.052740e-01  1.068349e+00
1.133133e+00  6.749046e-02  1.054145e-01  1.068767e+00
1.137137e+00  6.799605e-02  1.055563e-01  1.069175e+00
1.141141e+00  6.849925e-02  1.056998e-01  1.069572e+00
1.145145e+00  6.899988e-02  1.058452e-01  1.069958e+00
1.149149e+00  6.949780e-02  1.059927e-01  1.070334e+00
1.153153e+00  6.999286e-02  1.061427e-01  1.070699e+00
1.157157e+00  7.048493e-02  1.062955e-01  1.071054e+00
1.161161e+00  7.097391e-02  1.064513e-01  1.071398e+00
1.165165e+00  7.145972e-02  1.066104e-01  1.071732e+00
1.169169e+00  7.194229e-02  1.067731e-01  1.072057e+00
1.173173e+00  7.242157e-02  1.069398e-01  1.072372e+00
1.177177e+00  7.289754e-02  1.071106e-01  1.072678e+00
1.181181e+00  7.337017e-02  1.072859e-01  1.072974e+00
1.185185e+00  7.383949e-02  1.074660e-01  1.073262e+00
1.189189e+00  7.430551e-02  1.076511e-01  1.073542e+00
1.193193e+00  7.476829e-02  1.078415e-01  1.073814e+00
1.197197e+00  7.522787e-02  1.080374e-01  1.074079e+00
1.201201e+00  7.568434e-02  1.082392e-01  1.074336e+00
1.205205e+00  7.613778e-02  1.084471e-01  1.074586e+00
1.209209e+00  7.658830e-02  1.086613e-01  1.074830e+00
1.213213e+00  7.703600e-02  1.088821e-01  1.075068e+00
1.217217e+00  7.748102e-02  1.091096e-01  1.075300e+00
1.221221e+00  7.792349e-02  1.093441e-01  1.075526e+00
1.225225e+00  7.836355e-02  1.095858e-01  1.075747e+00
1.229229e+00  7.880135e-02  1.098348e-01  1.075963e+00
1.233233e+00  7.923705e-02  1.100914e-01  1.076175e+00
1.237237e+00  7.967080e-02  1.103557e-01  1.076383e+00
1.241241e+00  8.010278e-02  1.106279e-01  1.076586e+00
1.245245e+00  8.053315e-02  1.109080e-01  1.076787e+00
1.249249e+00  8.096208e-02  1.111961e-01  1.076984e+00
1.253253e+00  8.138973e-02  1.114925e-01  1.077178e+00
1.257257e+00  8.181626e-02  1.117971e-01  1.077370e+00
1.261261e+00  8.224185e-02  1.121100e-01  1.077559e+00
1.265265e+00  8.266664e-02  1.124312e-01  1.077747e+00
1.269269e+00  8.309080e-02  1.127608e-01  1.077934e+00
1.273273e+00  8.351447e-02  1.130988e-01  1.078120e+00
1.277277e+00  8.393781e-02  1.134451e-01  1.078306e+00
1.281281e+00  8.436094e-02  1.137998e-01  1.078492e+00
1.285285e+00  8.478401e-02  1.141627e-01  1.078678e+00
1.289289e+00  8.520713e-02  1.145338e-01  1.078866e+00
1.293293e+00  8.563043e-02  1.149130e-01  1.079055e+00
1.297297e+00  8.605402e-02  1.153002e-01  1.079247e+00
1.301301e+00  8.647801e-02  1.156952e-01  1.079441e+00
1.305305e+00  8.690248e-02  1.160979e-01  1.079639e+00
1.309309e+00  8.732753e-02  1.165082e-01  1.079840e+00
1.313313e+00  8.775325e-02  1.169257e-01  1.080046e+00
1.317317e+00  8.817970e-02  1.173503e-01  1.080257e+00
1.321321e+00  8.860695e-02  1.177818e-01  1.080474e+00
1.325325e+00  8.903507e-02  1.182200e-01  1.080697e+00
1.329329e+00  8.946411e-02  1.186644e-01  1.080927e+00
1.333333e+00  8.989412e-02  1.191149e-01  1.081163e+00
1.337337e+00  9.032514e-02  1.195711e-01  1.081408e+00
1.341341e+00  9.075721e-02  1.200327e-01  1.081660e+00
1.345345e+00  9.119035e-02  1.204994e-01  1.081922e+00
1.349349e+00  9.162459e-02  1.209707e-01  1.082192e+00
1.353353e+00  9.205996e-02  1.214465e-01  1.082471e+00
1.357357e+00  9.249646e-02  1.219262e-01  1.082760e+00
1.361361e+00  9.293411e-02  1.224094e-01  1.083058e+00
1.365365e+00  9.337292e-02  1.228959e-01  1.083366e+00
1.369369e+00  9.381290e-02  1.233851e-01  1.083685e+00
1.373373e+00  9.425404e-02  1.238767e-01  1.084013e+00
1.377377e+00  9.469636e-02  1.243703e-01  1.084352e+00
1.381381e+00  9.513984e-02  1.248654e-01  1.084700e+00
1.385385e+00  9.558450e-02  1.253617e-01  1.085059e+00
1.389389e+00  9.603033e-02  1.258587e-01  1.085427e+00
1.393393e+00  9.647734e-02  1.263560e-01  1.085805e+00
1.397397e+00  9.692553e-02  1.268533e-01  1.086192e+00
1.401401e+00  9.737491e-02  1.273502e-01  1.086589e+00
1.405405e+00  9.782549e-02  1.278462e-01  1.086995e+00
1.409409e+00  9.827728e-02  1.283409e-01  1.087410e+00
1.413413e+00  9.873029e-02  1.288342e-01  1.087833e+00
1.417417e+00  9.918455e-02  1.293254e-01  1.088264e+00
1.421421e+00  9.964009e-02  1.298145e-01  1.088704e+00
1.425425e+00  1.000969e-01  1.303009e-01  1.089152e+00
1.429429e+00  1.005551e-01  1.307844e-01  1.089607e+00
1.433433e+00  1.010147e-01  1.312647e-01  1.090070e+00
1.437437e+00  1.014757e-01  1.317415e-01  1.090540e+00
1.441441e+00  1.019382e-01  1.322146e-01  1.091017e+00
1.445445e+00  1.024022e-01  1.326836e-01  1.091502e+00
1.449449e+00  1.028678e-01  1.331484e-01  1.091993e+00
1.453453e+00  1.033351e-01  1.336087e-01  1.092492e+00
1.457457e+00  1.038041e-01  1.340643e-01  1.092998e+00
1.461461e+00  1.042750e-01  1.345150e-01  1.093511e+00
1.465465e+00  1.047478e-01  1.349606e-01  1.094031e+00
1.469469e+00  1.052225e-01  1.354009e-01  1.094559e+00
1.473473e+00  1.056993e-01  1.358358e-01  1.095094e+00
1.477477e+00  1.061783e-01  1.362651e-01  1.095637e+00
1.481481e+00  1.066595e-01  1.366887e-01  1.096188e+00
1.485485e+00  1.071431e-01  1.371065e-01  1.096747e+00
1.489489e+00  1.076291e-01  1.375183e-01  1.097314e+00
1.493493e+00  1.081176e-01  1.379240e-01  1.097890e+00
1.497497e+00  1.086088e-01  1.383235e-01  1.098474e+00
1.501502e+00  1.091026e-01  1.387168e-01  1.099067e+00
1.505506e+00  1.095993e-01  1.391038e-01  1.099669e+00
1.509510e+00  1.100989e-01  1.394843e-01  1.100281e+00
1.513514e+00  1.106014e-01  1.398584e-01  1.100902e+00
1.517518e+00  1.111069e-01  1.402259e-01  1.101532e+00
1.521522e+00  1.116156e-01  1.405869e-01  1.102172e+00
1.525526e+00  1.121274e-01  1.409412e-01  1.102821e+00
1.529530e+00  1.126425e-01  1.412889e-01  1.103480e+00
1.533534e+00  1.131608e-01  1.416299e-01  1.104147e+00
1.537538e+00  1.136824e-01  1.419641e-01  1.104824e+00
1.541542e+00  1.142074e-01  1.422917e-01  1.105510e+00
1.545546e+00  1.147357e-01  1.426125e-01  1.106204e+00
1.549550e+00  1.152674e-01  1.429266e-01  1.106906e+00
1.553554e+00  1.158024e-01  1.432339e-01  1.107617e+00
1.557558e+00  1.163409e-01  1.435346e-01  1.108334e+00
1.561562e+00  1.168826e-01  1.438284e-01  1.109059e+00
1.565566e+00  1.174277e-01  1.441156e-01  1.109790e+00
1.569570e+00  1.179761e-01  1.443962e-01  1.110527e+00
1.573574e+00  1.185276e-01  1.446700e-01  1.111269e+00
1.577578e+00  1.190824e-01  1.449373e-01  1.112016e+00
1.581582e+00  1.196403e-01  1.451980e-01  1.112767e+00
1.585586e+00  1.202012e-01  1.454521e-01  1.113522e+00
1.589590e+00  1.207651e-01  1.456997e-01  1.114279e+00
1.593594e+00  1.213319e-01  1.459408e-01  1.115039e+00
1.597598e+00  1.219015e-01  1.461756e-01  1.115800e+00
1.601602e+00  1.224739e-01  1.464039e-01  1.116562e+00
1.605606e+00  1.230488e-01  1.466260e-01  1.117325e+00
1.609610e+00  1.236263e-01  1.468418e-01  1.118087e+00
1.613614e+00  1.242063e-01  1.470514e-01  1.118850e+00
1.617618e+00  1.247885e-01  1.472549e-01  1.119611e+00
1.621622e+00  1.253731e-01  1.474523e-01  1.120370e+00
1.625626e+00  1.259598e-01  1.476438e-01  1.121128e+00
1.629630e+00  1.265485e-01  1.478293e-01  1.121884e+00
1.633634e+00  1.271392e-01  1.480089e-01  1.122638e+00
1.637638e+00  1.277319e-01  1.481828e-01  1.123389e+00
1.641642e+00  1.283263e-01  1.483511e-01  1.124137e+00
1.645646e+00  1.289225e-01  1.485137e-01  1.124882e+00
1.649650e+00  1.295203e-01  1.486709e-01  1.125624e+00
1.653654e+00  1.301198e-01  1.488227e-01  1.126363e+00
1.657658e+00  1.307208e-01  1.489692e-01  1.127099e+00
1.661662e+00  1.313234e-01  1.491106e-01  1.127831e+00
1.665666e+00  1.319274e-01  1.492470e-01  1.128561e+00
1.669670e+00  1.325329e-01  1.493784e-01  1.129287e+00
1.673674e+00  1.331398e-01  1.495052e-01  1.130010e+00
1.677678e+00  1.337480e-01  1.496273e-01  1.130731e+00
1.681682e+00  1.343577e-01  1.497451e-01  1.131448e+00
1.685686e+00  1.349688e-01  1.498586e-01  1.132162e+00
1.689690e+00  1.355813e-01  1.499681e-01  1.132874e+00
1.693694e+00  1.361953e-01  1.500737e-01  1.133583e+00
1.697698e+00  1.368106e-01  1.501758e-01  1.134290e+00
1.701702e+00  1.374275e-01  1.502744e-01  1.134994e+00
1.705706e+00  1.380458e-01  1.503700e-01  1.135695e+00
1.709710e+00  1.386657e-01  1.504626e-01  1.136395e+00
1.713714e+00  1.392872e-01  1.505527e-01  1.137092e+00
1.717718e+00  1.399104e-01  1.506405e-01  1.137786e+00
1.721722e+00  1.405352e-01  1.507262e-01  1.138479e+00
1.725726e+00  1.411618e-01  1.508103e-01  1.139169e+00
1.729730e+00  1.417901e-01  1.508931e-01  1.139857e+00
1.733734e+00  1.424204e-01  1.509748e-01  1.140543e+00
1.737738e+00  1.430525e-01  1.510559e-01  1.141226e+00
1.741742e+00  1.436866e-01  1.511367e-01  1.141908e+00
1.745746e+00  1.443227e-01  1.512177e-01  1.142587e+00
1.749750e+00  1.449608e-01  1.512991e-01  1.143264e+00
1.753754e+00  1.456011e-01  1.513814e-01  1.143939e+00
1.757758e+00  1.462435e-01  1.514650e-01  1.144612e+00
1.761762e+00  1.468881e-01  1.515502e-01  1.145283e+00
1.765766e+00  1.475348e-01  1.516376e-01  1.145952e+00
1.769770e+00  1.481838e-01  1.517275e-01  1.146618e+00
1.773774e+00  1.488350e-01  1.518203e-01  1.147283e+00
1.777778e+00  1.494885e-01  1.519165e-01  1.147947e+00
1.781782e+00  1.501442e-01  1.520164e-01  1.148608e+00
1.785786e+00  1.508021e-01  1.521204e-01  1.149269e+00
1.789790e+00  1.514621e-01  1.522290e-01  1.149927e+00
1.793794e+00  1.521243e-01  1.523426e-01  1.150585e+00
1.797798e+00  1.527886e-01  1.524614e-01  1.151242e+00
1.801802e+00  1.534550e-01  1.525859e-01  1.151897e+00
1.805806e+00  1.541233e-01  1.527165e-01  1.152553e+00
1.809810e+00  1.547935e-01  1.528534e-01  1.153207e+00
1.813814e+00  1.554655e-01  1.529970e-01  1.153862e+00
1.817818e+00  1.561392e-01  1.531477e-01  1.154516e+00
1.821822e+00  1.568145e-01  1.533056e-01  1.155171e+00
1.825826e+00  1.574913e-01  1.534710e-01  1.155826e+00
1.829830e+00  1.581694e-01  1.536443e-01  1.156482e+00
1.833834e+00  1.588487e-01  1.538256e-01  1.157138e+00
1.837838e+00  1.595290e-01  1.540151e-01  1.157795e+00
1.841842e+00  1.602103e-01  1.542129e-01  1.158453e+00
1.845846e+00  1.608922e-01  1.544194e-01  1.159112e+00
1.849850e+00  1.615748e-01  1.546344e-01  1.159772e+00
1.853854e+00  1.622578e-01  1.548583e-01  1.160432e+00
1.857858e+00  1.629410e-01  1.550909e-01  1.161094e+00
1.861862e+00  1.636242e-01  1.553324e-01  1.161756e+00
1.865866e+00  1.643074e-01  1.555828e-01  1.162419e+00
1.869870e+00  1.649903e-01  1.558421e-01  1.163082e+00
1.873874e+00  1.656727e-01  1.561103e-01  1.163745e+00
1.877878e+00  1.663544e-01  1.563872e-01  1.164409e+00
1.881882e+00  1.670354e-01  1.566727e-01  1.165072e+00
1.885886e+00  1.677155e-01  1.569669e-01  1.165734e+00
1.889890e+00  1.683944e-01  1.572694e-01  1.166395e+00
1.893894e+00  1.690721e-01  1.575802e-01  1.167055e+00
1.897898e+00  1.697485e-01  1.578990e-01  1.167713e+00
1.901902e+00  1.704233e-01  1.582257e-01  1.168368e+00
1.905906e+00  1.710965e-01  1.585599e-01  1.169021e+00
1.909910e+00  1.717681e-01  1.589014e-01  1.169671e+00
1.913914e+00  1.724378e-01  1.592499e-01  1.170317e+00
1.917918e+00  1.731058e-01  1.596051e-01  1.170960e+00
1.921922e+00  1.737718e-01  1.599666e-01  1.171597e+00
1.925926e+00  1.744359e-01  1.603342e-01  1.172231e+00
1.929930e+00  1.750981e-01  1.607074e-01  1.172859e+00
1.933934e+00  1.757584e-01  1.610859e-01  1.173482e+00
1.937938e+00  1.764167e-01  1.614692e-01  1.174100e+00
1.941942e+00  1.770731e-01  1.618569e-01  1.174711e+00
1.945946e+00  1.777277e-01  1.622487e-01  1.175317e+00
1.949950e+00  1.783805e-01  1.626441e-01  1.175917e+00
1.953954e+00  1.790316e-01  1.630426e-01  1.176511e+00
1.957958e+00  1.796811e-01  1.634439e-01  1.177099e+00
1.961962e+00  1.803291e-01  1.638475e-01  1.177681e+00
1.965966e+00  1.809756e-01  1.642529e-01  1.178256e+00
1.969970e+00  1.816208e-01  1.646597e-01  1.178826e+00
1.973974e+00  1.822649e-01  1.650676e-01  1.179390e+00
1.977978e+00  1.829079e-01  1.654760e-01  1.179949e+00
1.981982e+00  1.835500e-01  1.658845e-01  1.180503e+00
1.985986e+00  1.841914e-01  1.662928e-01  1.181051e+00
1.989990e+00  1.848321e-01  1.667005e-01  1.181595e+00
1.993994e+00  1.854725e-01  1.671071e-01  1.182134e+00
1.997998e+00  1.861125e-01  1.675124e-01  1.182670e+00
2.002002e+00  1.867523e-01  1.679159e-01  1.183202e+00
2.006006e+00  1.873921e-01  1.683174e-01  1.183730e+00
2.010010e+00  1.880321e-01  1.687165e-01  1.184255e+00
2.014014e+00  1.886723e-01  1.691129e-01  1.184778e+00
2.018018e+00  1.893130e-01  1.695064e-01  1.185298e+00
2.022022e+00  1.899542e-01  1.698967e-01  1.185817e+00
2.026026e+00  1.905960e-01  1.702836e-01  1.186333e+00
2.030030e+00  1.912386e-01  1.706669e-01  1.186849e+00
2.034034e+00  1.918821e-01  1.710464e-01  1.187363e+00
2.038038e+00  1.925266e-01  1.714220e-01  1.187876e+00
2.042042e+00  1.931722e-01  1.717936e-01  1.188388e+00
2.046046e+00  1.938190e-01  1.721609e-01  1.188899e+00
2.050050e+00  1.944669e-01  1.725240e-01  1.189411e+00
2.054054e+00  1.951162e-01  1.728828e-01  1.189921e+00
2.058058e+00  1.957668e-01  1.732372e-01  1.190432e+00
2.062062e+00  1.964188e-01  1.735872e-01  1.190942e+00
2.066066e+00  1.970723e-01  1.739328e-01  1.191453e+00
2.070070e+00  1.977273e-01  1.742740e-01  1.191963e+00
2.074074e+00  1.983837e-01  1.746108e-01  1.192473e+00
2.078078e+00  1.990417e-01  1.749433e-01  1.192983e+00
2.082082e+00  1.997012e-01  1.752715e-01  1.193493e+00
2.086086e+00  2.003622e-01  1.755956e-01  1.194003e+00
2.090090e+00  2.010248e-01  1.759155e-01  1.194513e+00
2.094094e+00  2.016890e-01  1.762313e-01  1.195022e+00
2.098098e+00  2.023546e-01  1.765432e-01  1.195532e+00
2.102102e+00  2.030219e-01  1.768512e-01  1.196043e+00
2.106106e+00  2.036906e-01  1.771555e-01  1.196553e+00
2.110110e+00  2.043609e-01  1.774561e-01  1.197064e+00
2.114114e+00  2.050327e-01  1.777531e-01  1.197576e+00
2.118118e+00  2.057060e-01  1.780467e-01  1.198088e+00
2.122122e+00  2.063807e-01  1.783368e-01  1.198602e+00
2.126126e+00  2.070570e-01  1.786237e-01  1.199117e+00
2.130130e+00  2.077348e-01  1.789073e-01  1.199633e+00
2.134134e+00  2.084140e-01  1.791878e-01  1.200152e+00
2.138138e+00  2.090948e-01  1.794653e-01  1.200673e+00
2.142142e+00  2.097770e-01  1.797397e-01  1.201197e+00
2.146146e+00  2.104608e-01  1.800111e-01  1.201724e+00
2.150150e+00  2.111460e-01  1.802796e-01  1.202256e+00
2.154154e+00  2.118328e-01  1.805452e-01  1.202791e+00
2.158158e+00  2.125212e-01  1.808079e-01  1.203332e+00
2.162162e+00  2.132111e-01  1.810676e-01  1.203878e+00
2.166166e+00  2.139027e-01  1.813245e-01  1.204430e+00
2.170170e+00  2.145959e-01  1.815784e-01  1.204989e+00
2.174174e+00  2.152907e-01  1.818294e-01  1.205555e+00
2.178178e+00  2.159874e-01  1.820773e-01  1.206129e+00
2.182182e+00  2.166858e-01  1.823222e-01  1.206711e+00
2.186186e+00  2.173860e-01  1.825639e-01  1.207302e+00
2.190190e+00  2.180881e-01  1.828024e-01  1.207903e+00
2.194194e+00  2.187922e-01  1.830376e-01  1.208514e+00
2.198198e+00  2.194983e-01  1.832694e-01  1.209136e+00
2.202202e+00  2.202064e-01  1.834977e-01  1.209768e+00
2.206206e+00  2.209167e-01  1.837224e-01  1.210412e+00
2.210210e+00  2.216291e-01  1.839433e-01  1.211068e+00
2.214214e+00  2.223438e-01  1.841605e-01  1.211737e+00
2.218218e+00  2.230608e-01  1.843737e-01  1.212417e+00
2.222222e+00  2.237801e-01  1.845829e-01  1.213111e+00
2.226226e+00  2.245018e-01  1.847879e-01  1.213818e+00
2.230230e+00  2.252260e-01  1.849886e-01  1.214538e+00
2.234234e+00  2.259527e-01  1.851849e-01  1.215272e+00
2.238238e+00  2.266819e-01  1.853767e-01  1.216019e+00
2.242242e+00  2.274137e-01  1.855638e-01  1.216779e+00
2.246246e+00  2.281480e-01  1.857462e-01  1.217554e+00
2.250250e+00  2.288850e-01  1.859238e-01  1.218342e+00
2.254254e+00  2.296246e-01  1.860964e-01  1.219144e+00
2.258258e+00  2.303668e-01  1.862640e-01  1.219960e+00
2.262262e+00  2.311117e-01  1.864264e-01  1.220789e+00
2.266266e+00  2.318591e-01  1.865837e-01  1.221631e+00
2.270270e+00  2.326092e-01  1.867356e-01  1.222487e+00
2.274274e+00  2.333618e-01  1.868822e-01  1.223356e+00
2.278278e+00  2.341169e-01  1.870234e-01  1.224239e+00
2.282282e+00  2.348746e-01  1.871591e-01  1.225134e+00
2.286286e+00  2.356347e-01  1.872893e-01  1.226042e+00
2.290290e+00  2.363972e-01  1.874138e-01  1.226962e+00
2.294294e+00  2.371620e-01  1.875328e-01  1.227895e+00
2.298298e+00  2.379290e-01  1.876461e-01  1.228841e+00
2.302302e+00  2.386983e-01  1.877536e-01  1.229798e+00
2.306306e+00  2.394697e-01  1.878555e-01  1.230767e+00
2.310310e+00  2.402431e-01  1.879517e-01  1.231748e+00
2.314314e+00  2.410185e-01  1.880422e-01  1.232741e+00
2.318318e+00  2.417957e-01  1.881269e-01  1.233745e+00
2.322322e+00  2.425747e-01  1.882060e-01  1.234761e+00
2.326326e+00  2.433555e-01  1.882794e-01  1.235787e+00
2.330330e+00  2.441378e-01  1.883472e-01  1.236825e+00
2.334334e+00  2.449217e-01  1.884095e-01  1.237873e+00
2.338338e+00  2.457070e-01  1.884663e-01  1.238931e+00
2.342342e+00  2.464937e-01  1.885177e-01  1.240000e+00
2.346346e+00  2.472817e-01  1.885639e-01  1.241079e+00
2.350350e+00  2.480708e-01  1.886050e-01  1.242167e+00
2.354354e+00  2.488611e-01  1.886412e-01  1.243265e+00
2.358358e+00  2.496524e-01  1.886727e-01  1.244371e+00
2.362362e+00  2.504447e-01  1.886996e-01  1.245486e+00
2.366366e+00  2.512378e-01  1.887223e-01  1.246609e+00
2.370370e+00  2.520317e-01  1.887410e-01  1.247740e+00
2.374374e+00  2.528264e-01  1.887559e-01  1.248877e+00
2.378378e+00  2.536216e-01  1.887675e-01  1.250021e+00
2.382382e+00  2.544174e-01  1.887762e-01  1.251170e+00
2.386386e+00  2.552137e-01  1.887822e-01  1.252324e+00
2.390390e+00  2.560104e-01  1.887860e-01  1.253481e+00
2.394394e+00  2.568073e-01  1.887881e-01  1.254642e+00
2.398398e+00  2.576045e-01  1.887890e-01  1.255805e+00
2.402402e+00  2.584017e-01  1.887891e-01  1.256969e+00
2.406406e+00  2.591989e-01  1.887889e-01  1.258133e+00
2.410410e+00  2.599961e-01  1.887890e-01  1.259296e+00
2.414414e+00  2.607930e-01  1.887899e-01  1.260457e+00
2.418418e+00  2.615896e-01  1.887922e-01  1.261614e+00
2.422422e+00  2.623857e-01  1.887965e-01  1.262767e+00
2.426426e+00  2.631813e-01  1.888032e-01  1.263914e+00
2.430430e+00  2.639763e-01  1.888130e-01  1.265054e+00
2.434434e+00  2.647705e-01  1.888264e-01  1.266186e+00
2.438438e+00  2.655637e-01  1.888439e-01  1.267309e+00
2.442442e+00  2.663560e-01  1.888661e-01  1.268422e+00
2.446446e+00  2.671472e-01  1.888935e-01  1.269523e+00
2.450450e+00  2.679371e-01  1.889265e-01  1.270611e+00
2.454454e+00  2.687256e-01  1.889656e-01  1.271686e+00
2.458458e+00  2.695127e-01  1.890112e-01  1.272747e+00
2.462462e+00  2.702982e-01  1.890637e-01  1.273792e+00
2.466466e+00  2.710821e-01  1.891235e-01  1.274821e+00
2.470470e+00  2.718642e-01  1.891908e-01  1.275833e+00
2.474474e+00  2.726444e-01  1.892660e-01  1.276827e+00
2.478478e+00  2.734228e-01  1.893492e-01  1.277804e+00
2.482482e+00  2.741991e-01  1.894407e-01  1.278762e+00
2.486486e+00  2.749734e-01  1.895405e-01  1.279701e+00
2.490490e+00  2.757455e-01  1.896489e-01  1.280620e+00
2.494494e+00  2.765155e-01  1.897659e-01  1.281521e+00
2.498498e+00  2.772832e-01  1.898915e-01  1.282401e+00
2.502503e+00  2.780487e-01  1.900257e-01  1.283262e+00
2.506507e+00  2.788119e-01  1.901686e-01  1.284103e+00
2.510511e+00  2.795728e-01  1.903200e-01  1.284925e+00
2.514515e+00  2.803313e-01  1.904798e-01  1.285727e+00
2.518519e+00  2.810875e-01  1.906481e-01  1.286510e+00
2.522523e+00  2.818413e-01  1.908246e-01  1.287273e+00
2.526527e+00  2.825927e-01  1.910092e-01  1.288018e+00
2.530531e+00  2.833417e-01  1.912017e-01  1.288743e+00
2.534535e+00  2.840883e-01  1.914021e-01  1.289451e+00
2.538539e+00  2.848324e-01  1.916101e-01  1.290140e+00
2.542543e+00  2.855741e-01  1.918256e-01  1.290811e+00
2.546547e+00  2.863133e-01  1.920483e-01  1.291464e+00
2.550551e+00  2.870501e-01  1.922782e-01  1.292101e+00
2.554555e+00  2.877843e-01  1.925151e-01  1.292720e+00
2.558559e+00  2.885161e-01  1.927587e-01  1.293322e+00
2.562563e+00  2.892453e-01  1.930090e-01  1.293907e+00
2.566567e+00  2.899720e-01  1.932657e-01  1.294476e+00
2.570571e+00  2.906960e-01  1.935287e-01  1.295028e+00
2.574575e+00  2.914176e-01  1.937978e-01  1.295565e+00
2.578579e+00  2.921365e-01  1.940729e-01  1.296085e+00
2.582583e+00  2.928528e-01  1.943538e-01  1.296590e+00
2.586587e+00  2.935665e-01  1.946403e-01  1.297080e+00
2.590591e+00  2.942775e-01  1.949323e-01  1.297554e+00
2.594595e+00  2.949860e-01  1.952296e-01  1.298013e+00
2.598599e+00  2.956918e-01  1.955320e-01  1.298457e+00
2.602603e+00  2.963951e-01  1.958393e-01  1.298887e+00
2.606607e+00  2.970959e-01  1.961513e-01  1.299302e+00
2.610611e+00  2.977941e-01  1.964677e-01  1.299704e+00
2.614615e+00  2.984900e-01  1.967884e-01  1.300092e+00
2.618619e+00  2.991835e-01  1.971131e-01  1.300467e+00
2.622623e+00  2.998747e-01  1.974415e-01  1.300830e+00
2.626627e+00  3.005637e-01  1.977732e-01  1.301181e+00
2.630631e+00  3.012507e-01  1.981081e-01  1.301520e+00
2.634635e+00  3.019357e-01  1.984457e-01  1.301849e+00
2.638639e+00  3.026189e-01  1.987857e-01  1.302168e+00
2.642643e+00  3.033005e-01  1.991277e-01  1.302478e+00
2.646647e+00  3.039806e-01  1.994713e-01  1.302779e+00
2.650651e+00  3.046594e-01  1.998162e-01  1.303073e+00
2.654655e+00  3.053370e-01  2.001619e-01  1.303361e+00
2.658659e+00  3.060137e-01  2.005079e-01  1.303642e+00
2.662663e+00  3.066897e-01  2.008539e-01  1.303919e+00
2.666667e+00  3.073651e-01  2.011994e-01  1.304193e+00
2.670671e+00  3.080401e-01  2.015439e-01  1.304463e+00
2.674675e+00  3.087151e-01  2.018869e-01  1.304732e+00
2.678679e+00  3.093902e-01  2.022281e-01  1.305000e+00
2.682683e+00  3.100655e-01  2.025670e-01  1.305268e+00
2.686687e+00  3.107414e-01  2.029032e-01  1.305537e+00
2.690691e+00  3.114181e-01  2.032362e-01  1.305808e+00
2.694695e+00  3.120957e-01  2.035656e-01  1.306082e+00
2.698699e+00  3.127745e-01  2.038910e-01  1.306360e+00
2.702703e+00  3.134546e-01  2.042121e-01  1.306642e+00
2.706707e+00  3.141364e-01  2.045285e-01  1.306930e+00
2.710711e+00  3.148199e-01  2.048400e-01  1.307223e+00
2.714715e+00  3.155053e-01  2.051461e-01  1.307524e+00
2.718719e+00  3.161930e-01  2.054466e-01  1.307831e+00
2.722723e+00  3.168829e-01  2.057414e-01  1.308147e+00
2.726727e+00  3.175753e-01  2.060301e-01  1.308471e+00
2.730731e+00  3.182704e-01  2.063126e-01  1.308803e+00
2.734735e+00  3.189683e-01  2.065887e-01  1.309145e+00
2.738739e+00  3.196691e-01  2.068583e-01  1.309495e+00
2.742743e+00  3.203729e-01  2.071212e-01  1.309856e+00
2.746747e+00  3.210800e-01  2.073775e-01  1.310226e+00
2.750751e+00  3.217903e-01  2.076270e-01  1.310606e+00
2.754755e+00  3.225041e-01  2.078697e-01  1.310997e+00
2.758759e+00  3.232214e-01  2.081056e-01  1.311398e+00
2.762763e+00  3.239423e-01  2.083346e-01  1.311809e+00
2.766767e+00  3.246669e-01  2.085568e-01  1.312230e+00
2.770771e+00  3.253953e-01  2.087722e-01  1.312662e+00
2.774775e+00  3.261275e-01  2.089809e-01  1.313105e+00
2.778779e+00  3.268637e-01  2.091828e-01  1.313558e+00
2.782783e+00  3.276038e-01  2.093781e-01  1.314022e+00
2.786787e+00  3.283480e-01  2.095667e-01  1.314496e+00
2.790791e+00  3.290963e-01  2.097488e-01  1.314981e+00
2.794795e+00  3.298487e-01  2.099243e-01  1.315478e+00
2.798799e+00  3.306052e-01  2.100933e-01  1.315985e+00
2.802803e+00  3.313660e-01  2.102559e-01  1.316503e+00
2.806807e+00  3.321311e-01  2.104122e-01  1.317033e+00
2.810811e+00  3.329005e-01  2.105620e-01  1.317574e+00
2.814815e+00  3.336742e-01  2.107055e-01  1.318128e+00
2.818819e+00  3.344522e-01  2.108427e-01  1.318693e+00
2.822823e+00  3.352346e-01  2.109736e-01  1.319270e+00
2.826827e+00  3.360215e-01  2.110982e-01  1.319860e+00
2.830831e+00  3.368127e-01  2.112166e-01  1.320463e+00
2.834835e+00  3.376085e-01  2.113286e-01  1.321080e+00
2.838839e+00  3.384087e-01  2.114343e-01  1.321709e+00
2.842843e+00  3.392133e-01  2.115338e-01  1.322353e+00
2.846847e+00  3.400225e-01  2.116269e-01  1.323011e+00
2.850851e+00  3.408361e-01  2.117136e-01  1.323683e+00
2.854855e+00  3.416543e-01  2.117941e-01  1.324370e+00
2.858859e+00  3.424769e-01  2.118682e-01  1.325072e+00
2.862863e+00  3.433040e-01  2.119359e-01  1.325789e+00
2.866867e+00  3.441356e-01  2.119973e-01  1.326521e+00
2.870871e+00  3.449716e-01  2.120523e-01  1.327269e+00
2.874875e+00  3.458120e-01  2.121010e-01  1.328032e+00
2.878879e+00  3.466567e-01  2.121434e-01  1.328812e+00
2.882883e+00  3.475058e-01  2.121795e-01  1.329606e+00
2.886887e+00  3.483592e-01  2.122095e-01  1.330416e+00
2.890891e+00  3.492167e-01  2.122333e-01  1.331241e+00
2.894895e+00  3.500783e-01  2.122510e-01  1.332082e+00
2.898899e+00  3.509440e-01  2.122629e-01  1.332937e+00
2.902903e+00  3.518137e-01  2.122689e-01  1.333806e+00
2.906907e+00  3.526872e-01  2.122692e-01  1.334689e+00
2.910911e+00  3.535644e-01  2.122639e-01  1.335586e+00
2.914915e+00  3.544453e-01  2.122533e-01  1.336496e+00
2.918919e+00  3.553297e-01  2.122375e-01  1.337418e+00
2.922923e+00  3.562174e-01  2.122167e-01  1.338351e+00
2.926927e+00  3.571085e-01  2.121911e-01  1.339296e+00
2.930931e+00  3.580027e-01  2.121609e-01  1.340252e+00
2.934935e+00  3.588999e-01  2.121263e-01  1.341217e+00
2.938939e+00  3.597999e-01  2.120876e-01  1.342191e+00
2.942943e+00  3.607027e-01  2.120450e-01  1.343174e+00
2.946947e+00  3.616081e-01  2.119989e-01  1.344164e+00
2.950951e+00  3.625160e-01  2.119493e-01  1.345162e+00
2.954955e+00  3.634261e-01  2.118966e-01  1.346166e+00
2.958959e+00  3.643385e-01  2.118410e-01  1.347176e+00
2.962963e+00  3.652530e-01  2.117828e-01  1.348192e+00
2.966967e+00  3.661694e-01  2.117222e-01  1.349213e+00
2.970971e+00  3.670877e-01  2.116595e-01  1.350238e+00
2.974975e+00  3.680077e-01  2.115950e-01  1.351268e+00
2.978979e+00  3.689293e-01  2.115287e-01  1.352301e+00
2.982983e+00  3.698524e-01  2.114611e-01  1.353338e+00
2.986987e+00  3.707769e-01  2.113923e-01  1.354378e+00
2.990991e+00  3.717027e-01  2.113225e-01  1.355422e+00
2.994995e+00  3.726298e-01  2.112519e-01  1.356468e+00
2.998999e+00  3.735579e-01  2.111809e-01  1.357517e+00
3.003003e+00  3.744871e-01  2.111095e-01  1.358570e+00
3.007007e+00  3.754172e-01  2.110381e-01  1.359625e+00
3.011011e+00  3.763482e-01  2.109667e-01  1.360683e+00
3.015015e+00  3.772798e-01  2.108957e-01  1.361743e+00
3.019019e+00  3.782121e-01  2.108253e-01  1.362807e+00
3.023023e+00  3.791449e-01  2.107556e-01  1.363873e+00
3.027027e+00  3.800781e-01  2.106869e-01  1.364941e+00
3.031031e+00  3.810115e-01  2.106196e-01  1.366013e+00
3.035035e+00  3.819450e-01  2.105537e-01  1.367086e+00
3.039039e+00  3.828786e-01  2.104896e-01  1.368162e+00
3.043043e+00  3.838119e-01  2.104276e-01  1.369240e+00
3.047047e+00  3.847448e-01  2.103680e-01  1.370319e+00
3.051051e+00  3.856772e-01  2.103110e-01  1.371400e+00
3.055055e+00  3.866089e-01  2.102570e-01  1.372481e+00
3.059059e+00  3.875396e-01  2.102064e-01  1.373563e+00
3.063063e+00  3.884691e-01  2.101595e-01  1.374644e+00
3.067067e+00  3.893972e-01  2.101166e-01  1.375724e+00
3.071071e+00  3.903237e-01  2.100781e-01  1.376803e+00
3.075075e+00  3.912483e-01  2.100445e-01  1.377879e+00
3.079079e+00  3.921707e-01  2.100160e-01  1.378951e+00
3.083083e+00  3.930907e-01  2.099932e-01  1.380019e+00
3.087087e+00  3.940081e-01  2.099763e-01  1.381082e+00
3.091091e+00  3.949226e-01  2.099658e-01  1.382138e+00
3.095095e+00  3.958340e-01  2.099621e-01  1.383188e+00
3.099099e+00  3.967420e-01  2.099655e-01  1.384229e+00
3.103103e+00  3.976464e-01  2.099764e-01  1.385261e+00
3.107107e+00  3.985469e-01  2.099951e-01  1.386283e+00
3.111111e+00  3.994435e-01  2.100219e-01  1.387293e+00
3.115115e+00  4.003359e-01  2.100572e-01  1.388292e+00
3.119119e+00  4.012239e-01  2.101011e-01  1.389279e+00
3.123123e+00  4.021075e-01  2.101539e-01  1.390252e+00
3.127127e+00  4.029866e-01  2.102158e-01  1.391211e+00
3.131131e+00  4.038611e-01  2.102869e-01  1.392156e+00
3.135135e+00  4.047309e-01  2.103674e-01  1.393085e+00
3.139139e+00  4.055960e-01  2.104572e-01  1.394000e+00
3.143143e+00  4.064565e-01  2.105565e-01  1.394899e+00
3.147147e+00  4.073125e-01  2.106651e-01  1.395783e+00
3.151151e+00  4.081640e-01  2.107830e-01  1.396652e+00
3.155155e+00  4.090111e-01  2.109102e-01  1.397505e+00
3.159159e+00  4.098540e-01  2.110464e-01  1.398343e+00
3.163163e+00  4.106929e-01  2.111914e-01  1.399167e+00
3.167167e+00  4.115280e-01  2.113450e-01  1.399977e+00
3.171171e+00  4.123596e-01  2.115070e-01  1.400773e+00
3.175175e+00  4.131878e-01  2.116770e-01  1.401556e+00
3.179179e+00  4.140130e-01  2.118547e-01  1.402328e+00
3.183183e+00  4.148354e-01  2.120398e-01  1.403088e+00
3.187187e+00  4.156555e-01  2.122319e-01  1.403837e+00
3.191191e+00  4.164734e-01  2.124306e-01  1.404578e+00
3.195195e+00  4.172895e-01  2.126354e-01  1.405309e+00
3.199199e+00  4.181042e-01  2.128461e-01  1.406033e+00
3.203203e+00  4.189178e-01  2.130621e-01  1.406751e+00
3.207207e+00  4.197306e-01  2.132831e-01  1.407462e+00
3.211211e+00  4.205429e-01  2.135087e-01  1.408169e+00
3.215215e+00  4.213550e-01  2.137384e-01  1.408871e+00
3.219219e+00  4.221673e-01  2.139719e-01  1.409571e+00
3.223223e+00  4.229801e-01  2.142088e-01  1.410268e+00
3.227227e+00  4.237935e-01  2.144488e-01  1.410963e+00
3.231231e+00  4.246078e-01  2.146915e-01  1.411658e+00
3.235235e+00  4.254234e-01  2.149366e-01  1.412352e+00
3.239239e+00  4.262403e-01  2.151838e-01  1.413046e+00
3.243243e+00  4.270587e-01  2.154329e-01  1.413741e+00
3.247247e+00  4.278789e-01  2.156835e-01  1.414436e+00
3.251251e+00  4.287010e-01  2.159354e-01  1.415134e+00
3.255255e+00  4.295250e-01  2.161885e-01  1.415832e+00
3.259259e+00  4.303511e-01  2.164425e-01  1.416533e+00
3.263263e+00  4.311793e-01  2.166972e-01  1.417236e+00
3.267267e+00  4.320097e-01  2.169524e-01  1.417940e+00
3.271271e+00  4.328423e-01  2.172081e-01  1.418647e+00
3.275275e+00  4.336771e-01  2.174640e-01  1.419357e+00
3.279279e+00  4.345141e-01  2.177200e-01  1.420068e+00
3.283283e+00  4.353533e-01  2.179759e-01  1.420783e+00
3.287287e+00  4.361946e-01  2.182316e-01  1.421499e+00
3.291291e+00  4.370379e-01  2.184870e-01  1.422218e+00
3.295295e+00  4.378833e-01  2.187419e-01  1.422939e+00
3.299299e+00  4.387305e-01  2.189962e-01  1.423663e+00
3.303303e+00  4.395795e-01  2.192497e-01  1.424390e+00
3.307307e+00  4.404303e-01  2.195022e-01  1.425119e+00
3.311311e+00  4.412826e-01  2.197535e-01  1.425850e+00
3.315315e+00  4.421365e-01  2.200035e-01  1.426585e+00
3.319319e+00  4.429917e-01  2.202520e-01  1.427322e+00
3.323323e+00  4.438482e-01  2.204987e-01  1.428062e+00
3.327327e+00  4.447059e-01  2.207434e-01  1.428806e+00
3.331331e+00  4.455645e-01  2.209860e-01  1.429553e+00
3.335335e+00  4.464241e-01  2.212261e-01  1.430304e+00
3.339339e+00  4.472845e-01  2.214635e-01  1.431058e+00
3.343343e+00  4.481456e-01  2.216979e-01  1.431817e+00
3.347347e+00  4.490073e-01  2.219291e-01  1.432579e+00
3.351351e+00  4.498695e-01  2.221568e-01  1.433347e+00
3.355355e+00  4.507320e-01  2.223807e-01  1.434119e+00
3.359359e+00  4.515949e-01  2.226007e-01  1.434896e+00
3.363363e+00  4.524580e-01  2.228163e-01  1.435678e+00
3.367367e+00  4.533212e-01  2.230273e-01  1.436466e+00
3.371371e+00  4.541845e-01  2.232335e-01  1.437259e+00
3.375375e+00  4.550478e-01  2.234346e-01  1.438057e+00
3.379379e+00  4.559110e-01  2.236304e-01  1.438862e+00
3.383383e+00  4.567742e-01  2.238206e-01  1.439672e+00
3.387387e+00  4.576371e-01  2.240050e-01  1.440488e+00
3.391391e+00  4.584999e-01  2.241835e-01  1.441309e+00
3.395395e+00  4.593625e-01  2.243557e-01  1.442137e+00
3.399399e+00  4.602248e-01  2.245216e-01  1.442970e+00
3.403403e+00  4.610869e-01  2.246810e-01  1.443808e+00
3.407407e+00  4.619488e-01  2.248337e-01  1.444652e+00
3.411411e+00  4.628103e-01  2.249796e-01  1.445500e+00
3.415415e+00  4.636717e-01  2.251185e-01  1.446354e+00
3.419419e+00  4.645329e-01  2.252504e-01  1.447212e+00
3.423423e+00  4.653938e-01  2.253752e-01  1.448074e+00
3.427427e+00  4.662547e-01  2.254928e-01  1.448940e+00
3.431431e+00  4.671154e-01  2.256030e-01  1.449810e+00
3.435435e+00  4.679761e-01  2.257059e-01  1.450684e+00
3.439439e+00  4.688368e-01  2.258014e-01  1.451560e+00
3.443443e+00  4.696977e-01  2.258894e-01  1.452440e+00
3.447447e+00  4.705587e-01  2.259699e-01  1.453322e+00
3.451451e+00  4.714199e-01  2.260428e-01  1.454206e+00
3.455455e+00  4.722815e-01  2.261081e-01  1.455092e+00
3.459459e+00  4.731436e-01  2.261658e-01  1.455981e+00
3.463463e+00  4.740062e-01  2.262157e-01  1.456871e+00
3.467467e+00  4.748695e-01  2.262579e-01  1.457762e+00
3.471471e+00  4.757335e-01  2.262923e-01  1.458656e+00
3.475475e+00  4.765984e-01  2.263188e-01  1.459551e+00
3.479479e+00  4.774644e-01  2.263375e-01  1.460447e+00
3.483483e+00  4.783314e-01  2.263481e-01  1.461345e+00
3.487487e+00  4.791996e-01  2.263508e-01  1.462244e+00
3.491491e+00  4.800691e-01  2.263453e-01  1.463146e+00
3.495495e+00  4.809401e-01  2.263318e-01  1.464049e+00
3.499499e+00  4.818126e-01  2.263101e-01  1.464954e+00
3.503504e+00  4.826867e-01  2.262801e-01  1.465861e+00
3.507508e+00  4.835625e-01  2.262420e-01  1.466770e+00
3.511512e+00  4.844400e-01  2.261955e-01  1.467682e+00
3.515516e+00  4.853194e-01  2.261408e-01  1.468596e+00
3.519520e+00  4.862006e-01  2.260778e-01  1.469513e+00
3.523524e+00  4.870837e-01  2.260065e-01  1.470433e+00
3.527528e+00  4.879687e-01  2.259271e-01  1.471355e+00
3.531532e+00  4.888556e-01  2.258395e-01  1.472280e+00
3.535536e+00  4.897443e-01  2.257438e-01  1.473208e+00
3.539540e+00  4.906349e-01  2.256403e-01  1.474139e+00
3.543544e+00  4.915273e-01  2.255289e-01  1.475072e+00
3.547548e+00  4.924213e-01  2.254100e-01  1.476007e+00
3.551552e+00  4.933169e-01  2.252837e-01  1.476943e+00
3.555556e+00  4.942139e-01  2.251503e-01  1.477881e+00
3.559560e+00  4.951122e-01  2.250100e-01  1.478820e+00
3.563564e+00  4.960116e-01  2.248632e-01  1.479759e+00
3.567568e+00  4.969119e-01  2.247103e-01  1.480697e+00
3.571572e+00  4.978129e-01  2.245516e-01  1.481635e+00
3.575576e+00  4.987144e-01  2.243875e-01  1.482569e+00
3.579580e+00  4.996161e-01  2.242185e-01  1.483501e+00
3.583584e+00  5.005178e-01  2.240451e-01  1.484429e+00
3.587588e+00  5.014192e-01  2.238677e-01  1.485351e+00
3.591592e+00  5.023201e-01  2.236868e-01  1.486267e+00
3.595596e+00  5.032201e-01  2.235030e-01  1.487175e+00
3.599600e+00  5.041190e-01  2.233168e-01  1.488075e+00
3.603604e+00  5.050166e-01  2.231288e-01  1.488965e+00
3.607608e+00  5.059125e-01  2.229394e-01  1.489845e+00
3.611612e+00  5.068065e-01  2.227493e-01  1.490712e+00
3.615616e+00  5.076984e-01  2.225589e-01  1.491566e+00
3.619620e+00  5.085879e-01  2.223688e-01  1.492406e+00
3.623624e+00  5.094748e-01  2.221795e-01  1.493231e+00
3.627628e+00  5.103590e-01  2.219914e-01  1.494040e+00
3.631632e+00  5.112403e-01  2.218051e-01  1.494833e+00
3.635636e+00  5.121185e-01  2.216209e-01  1.495608e+00
3.639640e+00  5.129936e-01  2.214392e-01  1.496364e+00
3.643644e+00  5.138654e-01  2.212604e-01  1.497103e+00
3.647648e+00  5.147339e-01  2.210849e-01  1.497823e+00
3.651652e+00  5.155992e-01  2.209129e-01  1.498524e+00
3.655656e+00  5.164612e-01  2.207447e-01  1.499206e+00
3.659660e+00  5.173201e-01  2.205806e-01  1.499869e+00
3.663664e+00  5.181758e-01  2.204207e-01  1.500514e+00
3.667668e+00  5.190286e-01  2.202652e-01  1.501140e+00
3.671672e+00  5.198785e-01  2.201142e-01  1.501748e+00
3.675676e+00  5.207258e-01  2.199678e-01  1.502339e+00
3.679680e+00  5.215707e-01  2.198261e-01  1.502914e+00
3.683684e+00  5.224134e-01  2.196892e-01  1.503473e+00
3.687688e+00  5.232541e-01  2.195571e-01  1.504016e+00
3.691692e+00  5.240932e-01  2.194297e-01  1.504546e+00
3.695696e+00  5.249309e-01  2.193072e-01  1.505063e+00
3.699700e+00  5.257675e-01  2.191895e-01  1.505568e+00
3.703704e+00  5.266034e-01  2.190766e-01  1.506062e+00
3.707708e+00  5.274388e-01  2.189685e-01  1.506546e+00
3.711712e+00  5.282741e-01  2.188652e-01  1.507022e+00
3.715716e+00  5.291095e-01  2.187668e-01  1.507490e+00
3.719720e+00  5.299454e-01  2.186731e-01  1.507951e+00
3.723724e+00  5.307821e-01  2.185844e-01  1.508408e+00
3.727728e+00  5.316199e-01  2.185005e-01  1.508860e+00
3.731732e+00  5.324589e-01  2.184217e-01  1.509308e+00
3.735736e+00  5.332996e-01  2.183478e-01  1.509755e+00
3.739740e+00  5.341420e-01  2.182792e-01  1.510199e+00
3.743744e+00  5.349865e-01  2.182158e-01  1.510643e+00
3.747748e+00  5.358332e-01  2.181577e-01  1.511088e+00
3.751752e+00  5.366823e-01  2.181053e-01  1.511532e+00
3.755756e+00  5.375339e-01  2.180586e-01  1.511979e+00
3.759760e+00  5.383882e-01  2.180177e-01  1.512427e+00
3.763764e+00  5.392452e-01  2.179830e-01  1.512877e+00
3.767768e+00  5.401050e-01  2.179545e-01  1.513331e+00
3.771772e+00  5.409677e-01  2.179326e-01  1.513787e+00
3.775776e+00  5.418333e-01  2.179173e-01  1.514247e+00
3.779780e+00  5.427018e-01  2.179089e-01  1.514711e+00
3.783784e+00  5.435732e-01  2.179077e-01  1.515179e+00
3.787788e+00  5.444476e-01  2.179138e-01  1.515651e+00
3.791792e+00  5.453248e-01  2.179274e-01  1.516128e+00
3.795796e+00  5.462048e-01  2.179486e-01  1.516609e+00
3.799800e+00  5.470875e-01  2.179776e-01  1.517095e+00
3.803804e+00  5.479729e-01  2.180147e-01  1.517586e+00
3.807808e+00  5.488609e-01  2.180598e-01  1.518082e+00
3.811812e+00  5.497514e-01  2.181130e-01  1.518584e+00
3.815816e+00  5.506443e-01  2.181745e-01  1.519090e+00
3.819820e+00  5.515394e-01  2.182442e-01  1.519602e+00
3.823824e+00  5.524368e-01  2.183222e-01  1.520120e+00
3.827828e+00  5.533361e-01  2.184084e-01  1.520643e+00
3.831832e+00  5.542374e-01  2.185029e-01  1.521172e+00
3.835836e+00  5.551404e-01  2.186054e-01  1.521708e+00
3.839840e+00  5.560451e-01  2.187159e-01  1.522249e+00
3.843844e+00  5.569513e-01  2.188343e-01  1.522796e+00
3.847848e+00  5.578588e-01  2.189603e-01  1.523349e+00
3.851852e+00  5.587675e-01  2.190938e-01  1.523908e+00
3.855856e+00  5.596772e-01  2.192345e-01  1.524473e+00
3.859860e+00  5.605877e-01  2.193822e-01  1.525044e+00
3.863864e+00  5.614988e-01  2.195366e-01  1.525621e+00
3.867868e+00  5.624103e-01  2.196974e-01  1.526203e+00
3.871872e+00  5.633220e-01  2.198643e-01  1.526791e+00
3.875876e+00  5.642337e-01  2.200370e-01  1.527384e+00
3.879880e+00  5.651451e-01  2.202150e-01  1.527981e+00
3.883884e+00  5.660559e-01  2.203980e-01  1.528583e+00
3.887888e+00  5.669658e-01  2.205857e-01  1.529188e+00
3.891892e+00  5.678747e-01  2.207775e-01  1.529796e+00
3.895896e+00  5.687820e-01  2.209732e-01  1.530406e+00
3.899900e+00  5.696877e-01  2.211722e-01  1.531018e+00
3.903904e+00  5.705912e-01  2.213742e-01  1.531630e+00
3.907908e+00  5.714922e-01  2.215787e-01  1.532241e+00
3.911912e+00  5.723904e-01  2.217853e-01  1.532851e+00
3.915916e+00  5.732853e-01  2.219934e-01  1.533459e+00
3.919920e+00  5.741766e-01  2.222027e-01  1.534062e+00
3.923924e+00  5.750639e-01  2.224127e-01  1.534661e+00
3.927928e+00  5.759467e-01  2.226228e-01  1.535253e+00
3.931932e+00  5.768246e-01  2.228326e-01  1.535838e+00
3.935936e+00  5.776972e-01  2.230417e-01  1.536414e+00
3.939940e+00  5.785640e-01  2.232494e-01  1.536979e+00
3.943944e+00  5.794246e-01  2.234554e-01  1.537533e+00
3.947948e+00  5.802785e-01  2.236591e-01  1.538073e+00
3.951952e+00  5.811253e-01  2.238601e-01  1.538600e+00
3.955956e+00  5.819645e-01  2.240577e-01  1.539110e+00
3.959960e+00  5.827957e-01  2.242515e-01  1.539604e+00
3.963964e+00  5.836184e-01  2.244411e-01  1.540079e+00
3.967968e+00  5.844322e-01  2.246258e-01  1.540535e+00
3.971972e+00  5.852367e-01  2.248052e-01  1.540971e+00
3.975976e+00  5.860314e-01  2.249788e-01  1.541385e+00
3.979980e+00  5.868160e-01  2.251461e-01  1.541776e+00
3.983984e+00  5.875899e-01  2.253065e-01  1.542144e+00
3.987988e+00  5.883529e-01  2.254597e-01  1.542488e+00
3.991992e+00  5.891046e-01  2.256051e-01  1.542807e+00
3.995996e+00  5.898445e-01  2.257423e-01  1.543100e+00
4.000000e+00  5.905724e-01  2.258709e-01  1.543367e+00


==> data/high_frequency/eigenvalues_actnet.dat <==
ind K_11 K_22 K_33 K_44
0  3.854045e+03  5.196970e+02  1.075610e+07  8.592783e+00
1  6.394442e+02  3.935503e+02  9.600836e+05  
2  3.162556e+02  2.182160e+02  7.963579e+05  
3  2.272618e+02  1.750656e+02  2.376991e+05  
4  1.773140e+02  1.076380e+02  1.043128e+05  
5  1.002491e+02  9.370774e+01  5.780401e+04  
6  7.232204e+01  7.062564e+01  4.956113e+04  
7  5.872126e+01  4.843578e+01  2.698998e+04  
8  4.287890e+01  4.655830e+01  1.886324e+04  
9  3.906168e+01  3.640399e+01  1.695368e+04  
10  3.498099e+01  3.079620e+01  1.169384e+04  
11  2.164823e+01  2.416955e+01  4.708807e+03  
12  1.720540e+01  1.883589e+01  1.956474e+03  
13  1.153400e+01  1.275820e+01  1.685351e+03  
14  8.331137e+00  6.249961e+00  1.085904e+03  
15  6.694232e+00  5.949670e+00  7.901108e+02  
16  4.741238e+00  5.415448e+00  5.280351e+02  
17  2.576501e+00  3.900556e+00  4.495254e+02  
18  1.656533e+00  3.700674e+00  2.455188e+02  
19  1.057360e+00  1.643151e+00  1.992616e+02  
20  8.151343e-01  1.384546e+00  1.284615e+02  
21  5.654482e-01  9.217482e-01  9.616712e+01  
22  4.680339e-01  3.360746e-01  7.149568e+01  
23  1.644785e-01  2.717473e-01  4.086080e+01  
24  1.121980e-01  1.733767e-01  3.154185e+01  
25  7.861984e-02  8.617319e-02  1.410809e+01  
26  5.720304e-02  3.967694e-02  7.618912e+00  
27  4.743602e-02  3.899307e-02  3.105160e+00  
28  2.665974e-02  3.053068e-02  2.651852e+00  
29  2.261761e-02  1.454543e-02  1.886241e+00  
30  9.309835e-03  7.382770e-03  1.228508e+00  
31  7.929219e-03  6.172604e-03  5.185386e-01  
32  6.297350e-03  4.491571e-03  4.260900e-01  
33  3.748203e-03  3.516490e-03  2.346732e-01  
34  2.329704e-03  1.877176e-03  2.056017e-01  
35  1.738038e-03  1.573956e-03  1.058601e-01  
36  1.488827e-03  7.158851e-04  8.002206e-02  
37  9.472750e-04  5.419532e-04  4.415558e-02  
38  4.646664e-04  3.469229e-04  3.832218e-02  
39  3.424657e-04  2.427978e-04  1.912521e-02  
40  2.114053e-04  1.578076e-04  1.136134e-02  
41  9.303623e-05  9.598424e-05  6.922566e-03  
42  6.643793e-05  6.945177e-05  4.075049e-03  
43  4.062341e-05  3.294376e-05  3.021296e-03  
44  3.054964e-05  1.696519e-05  1.989941e-03  
45  1.212375e-05  1.229878e-05  1.221140e-03  
46  9.590442e-06  5.744106e-06  9.373203e-04  
47  8.563562e-06  5.234093e-06  6.165884e-04  
48  6.567451e-06  3.304212e-06  4.023141e-04  
49  3.504578e-06  2.925067e-06  3.949555e-04  
50  2.328979e-06  1.723121e-06  3.378202e-04  
51  1.824168e-06  9.273443e-07  1.685138e-04  
52  1.422763e-06  6.303472e-07  9.572710e-05  
53  6.949420e-07  4.511423e-07  6.998257e-05  
54  6.488644e-07  3.020341e-07  5.708940e-05  
55  4.470700e-07  1.466483e-07  4.762942e-05  
56  2.551195e-07  1.323003e-07  3.842274e-05  
57  1.540423e-07  1.061004e-07  1.058009e-05  
58  1.355968e-07  5.276159e-08  6.142905e-06  
59  8.341094e-08  2.076909e-08  4.342493e-06  
60  4.489814e-08  1.749874e-08  2.149240e-06  
61  3.411884e-08  9.164302e-09  1.665206e-06  
62  2.363224e-08  7.179574e-09  1.230386e-06  
63  1.643371e-08  6.133112e-09  4.987170e-07  
64  1.397715e-08  3.230774e-09  4.265958e-07  
65  6.325166e-09  2.395204e-09  2.091966e-07  
66  5.243742e-09  1.392601e-09  1.291359e-07  
67  2.011164e-09  1.005119e-09  7.958968e-08  
68  1.732740e-09  3.234715e-10  3.601151e-08  
69  8.452178e-10  2.939253e-10  3.391384e-08  
70  4.978933e-10  1.360968e-10  2.140184e-08  
71  2.502690e-10  8.570847e-11  1.165814e-08  
72  1.441059e-10  5.217709e-11  6.587790e-09  
73  7.703172e-11  3.893333e-11  3.701927e-09  
74  3.654223e-11  1.501776e-11  3.305737e-09  
75  1.587783e-11  4.686047e-12  9.482599e-10  
76  9.813350e-12  2.287999e-12  7.145050e-10  
77  5.416634e-12  1.398372e-12  6.379508e-10  
78  3.784431e-12  9.839982e-13  3.129336e-10  
79  2.053896e-12  4.398644e-13  1.422196e-10  
80  1.426810e-12  3.666123e-13  1.242647e-10  
81  8.160365e-13  1.350483e-13  1.177403e-10  
82  3.423390e-13  1.073626e-13  7.930038e-11  
83  2.215028e-13  5.619262e-14  7.134917e-11  
84  1.814627e-13  3.919296e-14  6.071066e-11  
85  1.000986e-13  2.260711e-14  4.532482e-11  
86  7.479661e-14  1.398322e-14  3.160843e-11  
87  3.752107e-14  1.182323e-14  3.094813e-11  
88  2.287678e-14  7.219741e-15  3.094813e-11  
89  1.110240e-14  5.303425e-15  1.048896e-11  
90  7.339040e-15  3.643091e-15  1.048896e-11  
91  6.105317e-15  3.643091e-15  -5.160029e-12  
92  -1.161196e-16  -1.041586e-16  -1.523309e-11  
93  -1.320277e-15  -2.918880e-15  -2.503383e-11  
94  -3.029521e-15  -3.714988e-15  -4.077939e-11  
95  -1.297530e-14  -5.321298e-15  -4.679881e-11  
96  -3.021376e-14  -8.281176e-15  -5.581812e-11  
97  -4.794196e-14  -1.960777e-14  -5.581812e-11  
98  -5.517289e-14  -2.222406e-14  -6.522042e-11  
99  -9.301639e-14  -3.290541e-14  -9.165488e-11  


==> data/high_frequency/eigenvalues_actnet2.dat <==
ind K_11 K_22 K_33 K_44
0  4.345585e+03  1.091369e+03  5.080343e+07  4.560016e+00
1  5.533179e+02  6.206932e+02  2.092534e+06  
2  2.413632e+02  1.854988e+02  4.568330e+05  
3  1.211455e+02  8.471754e+01  1.750572e+05  
4  3.151488e+01  6.048830e+01  8.608325e+04  
5  9.706918e+00  2.699671e+01  2.556406e+04  
6  8.380795e+00  1.115464e+01  1.158613e+04  
7  4.644161e+00  6.060594e+00  5.332237e+03  
8  3.010663e+00  1.987803e+00  3.492336e+03  
9  2.009792e+00  1.617833e+00  2.351157e+03  
10  1.112449e+00  1.102331e+00  1.355419e+03  
11  8.245719e-01  7.845434e-01  4.609968e+02  
12  2.677371e-01  2.627028e-01  3.336350e+02  
13  1.155511e-01  1.649215e-01  1.642209e+02  
14  4.877874e-02  5.679563e-02  3.577092e+01  
15  3.586107e-02  1.971632e-02  1.326409e+01  
16  2.011528e-02  6.632990e-03  6.486002e+00  
17  7.612575e-03  2.585651e-03  2.515628e+00  
18  3.096593e-03  1.376427e-03  1.844776e+00  
19  2.189113e-03  6.575056e-04  4.254839e-01  
20  1.207497e-03  2.239891e-04  8.726008e-02  
21  4.771687e-04  1.623356e-04  6.538197e-02  
22  3.230798e-04  1.057958e-04  3.332820e-02  
23  1.849542e-04  7.837051e-05  1.685906e-02  
24  1.511450e-04  4.065080e-05  9.594470e-03  
25  5.866544e-05  2.593949e-05  2.816932e-03  
26  3.927641e-05  9.411735e-06  1.881883e-03  
27  2.437030e-05  6.386346e-06  1.157319e-03  
28  1.495589e-05  3.424669e-06  1.034745e-03  
29  8.283674e-06  3.163523e-06  5.042710e-04  
30  3.892616e-06  1.493918e-06  3.659548e-04  
31  2.555744e-06  6.013516e-07  1.550397e-04  
32  1.378897e-06  4.868823e-07  5.677125e-05  
33  3.747072e-07  1.618287e-07  5.260130e-05  
34  1.374980e-07  1.105158e-07  1.580788e-05  
35  7.299796e-08  6.910089e-08  1.145252e-05  
36  4.471716e-08  3.167549e-08  4.220461e-06  
37  3.530980e-08  1.287596e-08  2.604740e-06  
38  1.083353e-08  8.239117e-09  1.521381e-06  
39  5.980920e-09  6.276112e-09  1.010856e-06  
40  2.907869e-09  1.468215e-09  3.790686e-07  
41  9.301833e-10  6.434487e-10  2.527076e-07  
42  7.881987e-10  2.775833e-10  8.707156e-08  
43  2.024104e-10  1.945571e-10  5.693689e-08  
44  1.035264e-10  7.126327e-11  1.789819e-08  
45  6.303964e-11  4.620669e-11  4.749152e-09  
46  2.541680e-11  1.689349e-11  2.033234e-09  
47  9.036810e-12  7.758255e-12  2.033234e-09  
48  3.587393e-12  6.872289e-13  1.782815e-09  
49  8.495467e-13  5.544573e-13  1.749886e-09  
50  3.324180e-13  1.764587e-13  1.550013e-09  
51  2.752659e-13  1.081592e-13  1.363566e-09  
52  2.026094e-13  7.678822e-14  1.363566e-09  
53  1.898618e-13  6.968735e-14  1.141034e-09  
54  1.512530e-13  5.842058e-14  1.071137e-09  
55  1.302165e-13  5.842058e-14  1.071137e-09  
56  1.188614e-13  5.115736e-14  8.078606e-10  
57  1.188614e-13  4.101072e-14  8.078606e-10  
58  1.068430e-13  3.844920e-14  6.544796e-10  
59  9.401057e-14  3.406173e-14  6.544796e-10  
60  9.146394e-14  2.715964e-14  4.940282e-10  
61  9.146394e-14  2.475753e-14  4.940282e-10  
62  8.020562e-14  2.331325e-14  4.111660e-10  
63  7.311608e-14  2.331325e-14  2.441140e-10  
64  6.940793e-14  2.275212e-14  2.441140e-10  
65  6.940793e-14  2.161937e-14  1.653607e-10  
66  4.177327e-14  1.691805e-14  1.159231e-10  
67  3.389589e-14  1.691805e-14  1.159231e-10  
68  3.389589e-14  1.282540e-14  1.056100e-10  
69  3.041091e-14  1.282540e-14  1.056100e-10  
70  2.370930e-14  1.169915e-14  7.876139e-11  
71  1.331186e-14  8.569222e-15  7.876139e-11  
72  1.331186e-14  5.077995e-15  6.662839e-11  
73  1.126183e-14  5.077995e-15  1.431133e-11  
74  1.126183e-14  9.250346e-16  1.431133e-11  
75  -1.150236e-15  9.250346e-16  -3.995326e-11  
76  -1.150236e-15  -5.786919e-16  -3.995326e-11  
77  -4.066953e-15  -5.786919e-16  -5.462224e-11  
78  -4.066953e-15  -1.658788e-15  -9.128011e-11  
79  -8.731768e-15  -2.316419e-15  -1.457864e-10  
80  -8.731768e-15  -4.751417e-15  -1.457864e-10  
81  -1.762899e-14  -4.751417e-15  -2.274404e-10  
82  -1.762899e-14  -6.488043e-15  -3.254900e-10  
83  -2.097692e-14  -6.488043e-15  -4.146720e-10  
84  -2.599156e-14  -1.171285e-14  -5.017123e-10  
85  -3.261017e-14  -1.171285e-14  -5.017123e-10  
86  -3.981389e-14  -1.371451e-14  -5.628108e-10  
87  -5.666441e-14  -1.617848e-14  -5.628108e-10  
88  -5.666441e-14  -1.617848e-14  -7.230657e-10  
89  -7.374416e-14  -1.993582e-14  -7.810730e-10  
90  -7.896064e-14  -2.885545e-14  -8.637686e-10  
91  -7.896064e-14  -3.002985e-14  -1.024333e-09  
92  -9.391010e-14  -3.436027e-14  -1.285363e-09  
93  -1.070514e-13  -3.436027e-14  -1.395701e-09  
94  -1.156598e-13  -4.163240e-14  -1.461174e-09  
95  -1.269999e-13  -4.163240e-14  -1.461174e-09  
96  -1.476443e-13  -4.797551e-14  -1.593013e-09  
97  -1.828234e-13  -5.290519e-14  -1.698205e-09  
98  -2.055907e-13  -5.506490e-14  -2.326564e-09  
99  -2.282032e-13  -6.700020e-14  -2.573404e-09  


==> data/high_frequency/eigenvalues_actnet2_scaled.dat <==
ind	K_11	K_22	K_33	K_44
0	4.381576e+07	2.798681e+07	5.081046e+07	5.367206e+07
1	5.579005e+06	1.591691e+07	2.092823e+06	
2	2.433622e+06	4.756887e+06	4.568962e+05	
3	1.221488e+06	2.172476e+06	1.750814e+05	
4	3.177589e+05	1.551148e+06	8.609515e+04	
5	9.787312e+04	6.922972e+05	2.556759e+04	
6	8.450206e+04	2.860469e+05	1.158773e+04	
7	4.682624e+04	1.554164e+05	5.332974e+03	
8	3.035598e+04	5.097475e+04	3.492819e+03	
9	2.026437e+04	4.148732e+04	2.351482e+03	
10	1.121662e+04	2.826791e+04	1.355606e+03	
11	8.314011e+03	2.011864e+04	4.610605e+02	
12	2.699545e+03	6.736688e+03	3.336811e+02	
13	1.165081e+03	4.229208e+03	1.642436e+02	
14	4.918273e+02	1.456454e+03	3.577587e+01	
15	3.615808e+02	5.056006e+02	1.326592e+01	
16	2.028188e+02	1.700948e+02	6.486899e+00	
17	7.675623e+01	6.630582e+01	2.515976e+00	
18	3.122239e+01	3.529677e+01	1.845031e+00	
19	2.207243e+01	1.686092e+01	4.255427e-01	
20	1.217498e+01	5.743923e+00	8.727215e-02	
21	4.811207e+00	4.162895e+00	6.539101e-02	
22	3.257556e+00	2.713002e+00	3.333281e-02	
23	1.864860e+00	2.009715e+00	1.686139e-02	
24	1.523968e+00	1.042439e+00	9.595797e-03	
25	5.915131e-01	6.651861e-01	2.817322e-03	
26	3.960170e-01	2.413523e-01	1.882143e-03	
27	2.457214e-01	1.637699e-01	1.157479e-03	
28	1.507976e-01	8.782140e-02	1.034888e-03	
29	8.352280e-02	8.112463e-02	5.043407e-04	
30	3.924855e-02	3.830968e-02	3.660054e-04	
31	2.576911e-02	1.542092e-02	1.550611e-04	
32	1.390317e-02	1.248549e-02	5.677910e-05	
33	3.778106e-03	4.149897e-03	5.260857e-05	
34	1.386368e-03	2.834041e-03	1.581007e-05	
35	7.360254e-04	1.772007e-03	1.145410e-05	
36	4.508751e-04	8.122787e-04	4.221045e-06	
37	3.560224e-04	3.301880e-04	2.605100e-06	
38	1.092325e-04	2.112820e-04	1.521591e-06	
39	6.030455e-05	1.609431e-04	1.010996e-06	
40	2.931952e-05	3.765056e-05	3.791210e-07	
41	9.378872e-06	1.650045e-05	2.527425e-07	
42	7.947267e-06	7.118280e-06	8.708360e-08	
43	2.040868e-06	4.989176e-06	5.694476e-08	
44	1.043838e-06	1.827458e-06	1.790066e-08	
45	6.356174e-07	1.184913e-06	4.749809e-09	
46	2.562730e-07	4.332126e-07	2.033515e-09	
47	9.111654e-08	1.989508e-07	2.033515e-09	
48	3.617104e-08	1.762313e-08	1.783062e-09	
49	8.565827e-09	1.421837e-08	1.750128e-09	
50	3.351711e-09	4.525065e-09	1.550227e-09	
51	2.775457e-09	2.773609e-09	1.363755e-09	
52	2.042874e-09	1.969139e-09	1.363755e-09	
53	1.914343e-09	1.787046e-09	1.141192e-09	
54	1.525057e-09	1.498123e-09	1.071285e-09	
55	1.312950e-09	1.498123e-09	1.071285e-09	
56	1.198458e-09	1.311867e-09	8.079723e-10	
57	1.198458e-09	1.051669e-09	8.079723e-10	
58	1.077279e-09	9.859821e-10	6.545701e-10	
59	9.478918e-10	8.734709e-10	6.545701e-10	
60	9.222146e-10	6.964753e-10	4.940965e-10	
61	9.222146e-10	6.348762e-10	4.940965e-10	
62	8.086989e-10	5.978394e-10	4.112229e-10	
63	7.372164e-10	5.978394e-10	2.441478e-10	
64	6.998277e-10	5.834499e-10	2.441478e-10	
65	6.998277e-10	5.544020e-10	1.653836e-10	
66	4.211924e-10	4.338424e-10	1.159391e-10	
67	3.417662e-10	4.338424e-10	1.159391e-10	
68	3.417662e-10	3.288915e-10	1.056246e-10	
69	3.066278e-10	3.288915e-10	1.056246e-10	
70	2.390566e-10	3.000102e-10	7.877228e-11	
71	1.342211e-10	2.197471e-10	7.877228e-11	
72	1.342211e-10	1.302189e-10	6.663760e-11	
73	1.135510e-10	1.302189e-10	1.431331e-11	
74	1.135510e-10	2.372137e-11	1.431331e-11	
75	-1.159762e-11	2.372137e-11	-3.995878e-11	
76	-1.159762e-11	-1.483984e-11	-3.995878e-11	
77	-4.100636e-11	-1.483984e-11	-5.462979e-11	
78	-4.100636e-11	-4.253756e-11	-9.129273e-11	
79	-8.804086e-11	-5.940170e-11	-1.458066e-10	
80	-8.804086e-11	-1.218442e-10	-1.458066e-10	
81	-1.777500e-10	-1.218442e-10	-2.274719e-10	
82	-1.777500e-10	-1.663778e-10	-3.255350e-10	
83	-2.115065e-10	-1.663778e-10	-4.147293e-10	
84	-2.620683e-10	-3.003615e-10	-5.017817e-10	
85	-3.288025e-10	-3.003615e-10	-5.017817e-10	
86	-4.014363e-10	-3.516916e-10	-5.628886e-10	
87	-5.713371e-10	-4.148771e-10	-5.628886e-10	
88	-5.713371e-10	-4.148771e-10	-7.231657e-10	
89	-7.435492e-10	-5.112294e-10	-7.811810e-10	
90	-7.961460e-10	-7.399623e-10	-8.638880e-10	
91	-7.961460e-10	-7.700783e-10	-1.024475e-09	
92	-9.468787e-10	-8.811266e-10	-1.285541e-09	
93	-1.079380e-09	-8.811266e-10	-1.395894e-09	
94	-1.166177e-09	-1.067611e-09	-1.461376e-09	
95	-1.280517e-09	-1.067611e-09	-1.461376e-09	
96	-1.488671e-09	-1.230273e-09	-1.593233e-09	
97	-1.843376e-09	-1.356688e-09	-1.698440e-09	
98	-2.072934e-09	-1.412071e-09	-2.326886e-09	
99	-2.300932e-09	-1.718137e-09	-2.573760e-09	


==> data/high_frequency/eigenvalues_kan.dat <==
# Eigenvalues Data
# Columns: K_11, K_22, K_33, K_44
K_11 K_22 K_33
1.293508e+03  2.771833e+03  2.751886e+07 
6.383233e+02  1.041834e+03  2.498710e+06  
6.026715e+02  8.616196e+02  1.473191e+06  
5.577750e+02  6.395273e+02  1.150300e+06  
4.720076e+02  5.383491e+02  7.750033e+05  
4.692459e+02  4.642502e+02  4.809738e+05  
3.666843e+02  4.320485e+02  3.684976e+05  
3.256084e+02  4.050194e+02  2.708507e+05  
3.121893e+02  3.436177e+02  2.219711e+05  
2.754901e+02  3.214580e+02  1.621352e+05  
2.635973e+02  2.804248e+02  9.845196e+04  
2.224966e+02  2.315226e+02  6.919434e+04  
2.052053e+02  1.915236e+02  4.508834e+04  
1.222083e+02  1.543424e+02  3.643449e+04  
1.075179e+02  1.423193e+02  2.135374e+04  
7.215856e+01  1.013980e+02  1.627607e+04  
5.435185e+01  9.492420e+01  1.020671e+04  
3.426067e+01  8.087595e+01  7.816121e+03  
3.226833e+01  6.715122e+01  6.229376e+03  
2.810527e+01  5.655071e+01  3.847130e+03  
1.940433e+01  3.552774e+01  2.843686e+03  
1.310123e+01  2.728469e+01  2.007733e+03  
7.750695e+00  2.541013e+01  1.162597e+03  
6.058789e+00  1.026536e+01  9.722500e+02  
4.185301e+00  8.550156e+00  6.070758e+02  
3.204309e+00  6.503332e+00  3.012124e+02  
2.471997e+00  4.875976e+00  2.426449e+02  
1.410462e+00  3.915428e+00  2.021206e+02  
1.036249e+00  2.625419e+00  1.422330e+02  
8.240909e-01  2.535685e+00  7.221129e+01  
5.381608e-01  1.621346e+00  5.093399e+01  
4.955268e-01  1.422917e+00  3.564325e+01  
2.700587e-01  9.712169e-01  2.649023e+01  
2.280053e-01  7.784413e-01  1.986693e+01  
2.065226e-01  7.077623e-01  1.500793e+01  
1.273748e-01  5.272588e-01  1.418055e+01  
1.220662e-01  4.224313e-01  9.086754e+00  
9.912032e-02  3.480637e-01  7.108712e+00  
8.758668e-02  2.982764e-01  6.108733e+00  
7.687305e-02  2.798346e-01  5.528426e+00  
7.078437e-02  2.426961e-01  4.594859e+00  
5.690383e-02  2.213401e-01  4.396527e+00  
4.991134e-02  1.842148e-01  4.030502e+00  
4.433735e-02  1.826756e-01  3.211151e+00  
3.935331e-02  1.727755e-01  2.890508e+00  
3.617564e-02  1.062334e-01  2.242206e+00  
3.174998e-02  9.474230e-02  1.365629e+00  
2.511366e-02  8.591439e-02  1.146521e+00  
1.840193e-02  6.321520e-02  1.003519e+00  
1.640633e-02  5.833474e-02  9.109546e-01  
1.489658e-02  5.391807e-02  7.562021e-01  
1.275411e-02  4.421061e-02  6.873396e-01  
1.113082e-02  3.999037e-02  6.340888e-01  
9.086420e-03  3.765852e-02  6.010153e-01  
7.744084e-03  3.138061e-02  5.812882e-01  
7.036958e-03  2.920555e-02  4.271999e-01  
6.200356e-03  2.397720e-02  3.288081e-01  
5.398821e-03  2.384456e-02  3.128224e-01  
4.908974e-03  2.133796e-02  2.464599e-01  
4.579431e-03  1.844680e-02  2.194286e-01  
3.762522e-03  1.626814e-02  1.870846e-01  
3.635557e-03  1.328928e-02  1.572709e-01  
2.720988e-03  1.226392e-02  1.401787e-01  
2.224318e-03  1.128244e-02  1.339026e-01  
1.924393e-03  1.040059e-02  1.171490e-01  
1.745225e-03  9.358429e-03  1.064182e-01  
1.505039e-03  8.530843e-03  1.012702e-01  
1.175607e-03  8.221157e-03  7.714582e-02  
1.054273e-03  5.583434e-03  5.195555e-02  
7.619423e-04  5.021334e-03  4.513714e-02  
6.583400e-04  4.412592e-03  4.135890e-02  
5.108398e-04  4.079670e-03  2.259344e-02  
4.201696e-04  3.727545e-03  2.114197e-02  
3.735508e-04  3.405853e-03  1.723900e-02  
3.173921e-04  3.059350e-03  1.023580e-02  
2.757334e-04  1.827593e-03  9.539317e-03  
1.526660e-04  1.465603e-03  6.404251e-03  
8.492036e-05  1.341869e-03  3.043332e-03  
7.366863e-05  1.329556e-03  2.144618e-03  
5.802343e-05  8.537679e-04  1.965610e-03  
2.333309e-05  4.298055e-04  1.751086e-03  
2.067037e-05  2.637435e-04  1.215583e-03  
1.795890e-05  1.232639e-04  7.803971e-04  
1.233690e-05  5.545268e-05  3.363768e-04  
1.014005e-05  3.001484e-05  8.576922e-05  
6.766582e-06  9.716824e-06  5.110036e-05  
6.035499e-06  3.138141e-06  3.319469e-05  
3.414538e-06  4.243443e-07  1.460463e-05  
1.247123e-06  1.990874e-07  1.237845e-05  
6.383728e-07  1.256457e-07  7.349353e-06  
3.892486e-07  6.711445e-08  6.481447e-06  
2.665580e-07  3.415662e-08  3.614253e-06  
1.395533e-07  6.906204e-09  2.255929e-06  
5.566214e-08  2.608627e-09  1.921934e-06  
1.197161e-08  5.085918e-10  2.866269e-07  
1.294079e-12  1.777334e-10  1.610047e-07  
2.819840e-13  1.906122e-12  3.077260e-10  
1.124550e-14  8.828870e-13  2.001208e-10  
3.021977e-15  1.369410e-14  3.402850e-11  
-1.264693e-14  -2.279679e-14  -1.336579e-10  


==> data/high_frequency/eigenvalues_kan1.dat <==
# Eigenvalues Data
# Columns: K_11, K_22, K_33, K_44
K_11 K_22 K_33 K_44
1.277762e+03  2.519896e+03  2.791597e+07  1.622585e+01
6.439027e+02  1.478673e+03  2.467103e+06  
5.715439e+02  5.976612e+02  1.481171e+06  
4.828440e+02  5.840946e+02  1.103340e+06  
4.654566e+02  5.267784e+02  7.804125e+05  
4.104212e+02  4.526327e+02  4.827247e+05  
3.568261e+02  3.919444e+02  3.746067e+05  
3.347925e+02  3.628686e+02  2.903281e+05  
3.214187e+02  3.562724e+02  2.543609e+05  
2.755778e+02  3.206182e+02  1.646596e+05  
2.562513e+02  2.700999e+02  9.582766e+04  
2.303316e+02  2.270444e+02  6.440806e+04  
1.961163e+02  1.920566e+02  4.704936e+04  
1.305019e+02  1.685673e+02  3.408279e+04  
1.204168e+02  1.369745e+02  1.998952e+04  
7.735398e+01  1.046065e+02  1.651176e+04  
6.409238e+01  9.080485e+01  1.174925e+04  
3.632751e+01  7.911260e+01  9.681875e+03  
3.174901e+01  7.478527e+01  6.067697e+03  
2.959827e+01  6.038612e+01  4.828335e+03  
2.404472e+01  3.390431e+01  3.619606e+03  
1.285948e+01  2.720209e+01  2.233177e+03  
9.520634e+00  2.462534e+01  1.250719e+03  
8.713164e+00  1.062038e+01  8.879869e+02  
5.574022e+00  1.011988e+01  6.115749e+02  
4.033625e+00  8.130726e+00  3.667689e+02  
2.911830e+00  5.309400e+00  2.719411e+02  
1.648378e+00  4.476071e+00  1.991933e+02  
1.165146e+00  2.623648e+00  1.571522e+02  
8.314920e-01  2.378838e+00  7.713933e+01  
6.526388e-01  1.779784e+00  4.836065e+01  
5.322896e-01  1.452797e+00  3.524580e+01  
3.137656e-01  1.185648e+00  2.650517e+01  
2.747506e-01  9.467411e-01  1.912509e+01  
2.387579e-01  8.325419e-01  1.453739e+01  
1.652298e-01  7.227170e-01  1.324873e+01  
1.548890e-01  5.118436e-01  9.298990e+00  
1.275017e-01  4.197626e-01  7.797540e+00  
1.062556e-01  3.566897e-01  7.311887e+00  
9.263117e-02  2.734206e-01  6.393097e+00  
8.744364e-02  2.343036e-01  4.404104e+00  
7.745316e-02  2.059354e-01  4.235319e+00  
7.276687e-02  2.001586e-01  3.035312e+00  
6.034717e-02  1.703127e-01  2.940138e+00  
5.111999e-02  1.332786e-01  2.275250e+00  
4.737365e-02  1.202708e-01  1.919123e+00  
4.377677e-02  1.156295e-01  1.772913e+00  
4.154409e-02  9.270291e-02  1.267207e+00  
3.154618e-02  8.146285e-02  1.086747e+00  
2.821894e-02  6.632921e-02  8.131898e-01  
1.761621e-02  5.610352e-02  7.595144e-01  
1.614217e-02  4.819798e-02  6.743980e-01  
1.358718e-02  4.211768e-02  6.311712e-01  
1.194421e-02  3.424376e-02  5.236233e-01  
1.134181e-02  3.029113e-02  4.940910e-01  
1.077004e-02  2.482814e-02  4.379844e-01  
9.245150e-03  2.249974e-02  3.566376e-01  
8.301138e-03  1.934835e-02  2.914864e-01  
6.515648e-03  1.852810e-02  2.425142e-01  
5.797170e-03  1.419564e-02  2.094717e-01  
5.072287e-03  1.385013e-02  1.854373e-01  
4.341872e-03  1.374374e-02  1.500977e-01  
4.106952e-03  7.805686e-03  1.234141e-01  
3.616608e-03  7.487638e-03  1.014612e-01  
3.303847e-03  7.080086e-03  9.498885e-02  
2.968786e-03  6.351001e-03  7.194473e-02  
2.297600e-03  5.611105e-03  6.996164e-02  
2.095649e-03  5.542618e-03  5.696664e-02  
1.698116e-03  5.018220e-03  5.389582e-02  
1.479753e-03  3.928527e-03  5.220542e-02  
1.461051e-03  3.583633e-03  4.520599e-02  
1.063943e-03  3.359587e-03  3.630387e-02  
8.203010e-04  2.415669e-03  2.767084e-02  
5.519731e-04  2.173789e-03  1.682381e-02  
4.351097e-04  2.074583e-03  1.363033e-02  
3.673860e-04  1.282742e-03  7.841795e-03  
2.524928e-04  1.094246e-03  7.021458e-03  
2.481216e-04  9.693616e-04  5.635931e-03  
2.058232e-04  5.954345e-04  4.011665e-03  
1.233297e-04  5.340313e-04  3.100146e-03  
9.376091e-05  1.576904e-04  2.123535e-03  
8.129422e-05  1.233262e-04  1.483249e-03  
5.860438e-05  7.705977e-05  5.852642e-04  
3.509974e-05  4.945762e-05  4.408064e-04  
1.983216e-05  2.569211e-05  1.541212e-04  
1.294063e-05  1.015884e-05  1.072906e-04  
3.027731e-06  5.602618e-06  7.266451e-05  
1.179169e-06  6.719280e-07  2.944496e-05  
4.039939e-07  2.866399e-07  1.718203e-05  
3.370365e-07  1.999354e-07  9.065715e-06  
2.776836e-07  1.269337e-07  2.861937e-06  
1.023571e-07  5.743070e-09  9.923230e-07  
7.065110e-08  1.553256e-09  3.456743e-07  
9.708178e-10  6.520320e-10  1.865808e-07  
1.595972e-12  6.033177e-11  4.691806e-08  
2.383805e-13  1.242352e-11  1.127503e-09  
6.789961e-15  2.571681e-14  2.331057e-10  
6.789961e-15  1.864186e-14  1.280520e-11  
-5.014513e-15  1.674998e-15  1.280520e-11  
-1.587628e-14  -1.888110e-14  -2.952077e-10  


==> data/high_frequency/eigenvalues_kan2.dat <==
# Eigenvalues Data
# Columns: Index, K_11, K_22, K_33, K_44
ind K_11 K_22 K_33 K_44
0  1.277762e+03  2.519896e+03  2.791597e+07  1.622585e+01
1  6.439027e+02  1.478673e+03  2.467103e+06  
2  5.715439e+02  5.976612e+02  1.481171e+06  
3  4.828440e+02  5.840946e+02  1.103340e+06  
4  4.654566e+02  5.267784e+02  7.804125e+05  
5  4.104212e+02  4.526327e+02  4.827247e+05  
6  3.568261e+02  3.919444e+02  3.746067e+05  
7  3.347925e+02  3.628686e+02  2.903281e+05  
8  3.214187e+02  3.562724e+02  2.543609e+05  
9  2.755778e+02  3.206182e+02  1.646596e+05  
10  2.562513e+02  2.700999e+02  9.582766e+04  
11  2.303316e+02  2.270444e+02  6.440806e+04  
12  1.961163e+02  1.920566e+02  4.704936e+04  
13  1.305019e+02  1.685673e+02  3.408279e+04  
14  1.204168e+02  1.369745e+02  1.998952e+04  
15  7.735398e+01  1.046065e+02  1.651176e+04  
16  6.409238e+01  9.080485e+01  1.174925e+04  
17  3.632751e+01  7.911260e+01  9.681875e+03  
18  3.174901e+01  7.478527e+01  6.067697e+03  
19  2.959827e+01  6.038612e+01  4.828335e+03  
20  2.404472e+01  3.390431e+01  3.619606e+03  
21  1.285948e+01  2.720209e+01  2.233177e+03  
22  9.520634e+00  2.462534e+01  1.250719e+03  
23  8.713164e+00  1.062038e+01  8.879869e+02  
24  5.574022e+00  1.011988e+01  6.115749e+02  
25  4.033625e+00  8.130726e+00  3.667689e+02  
26  2.911830e+00  5.309400e+00  2.719411e+02  
27  1.648378e+00  4.476071e+00  1.991933e+02  
28  1.165146e+00  2.623648e+00  1.571522e+02  
29  8.314920e-01  2.378838e+00  7.713933e+01  
30  6.526388e-01  1.779784e+00  4.836065e+01  
31  5.322896e-01  1.452797e+00  3.524580e+01  
32  3.137656e-01  1.185648e+00  2.650517e+01  
33  2.747506e-01  9.467411e-01  1.912509e+01  
34  2.387579e-01  8.325419e-01  1.453739e+01  
35  1.652298e-01  7.227170e-01  1.324873e+01  
36  1.548890e-01  5.118436e-01  9.298990e+00  
37  1.275017e-01  4.197626e-01  7.797540e+00  
38  1.062556e-01  3.566897e-01  7.311887e+00  
39  9.263117e-02  2.734206e-01  6.393097e+00  
40  8.744364e-02  2.343036e-01  4.404104e+00  
41  7.745316e-02  2.059354e-01  4.235319e+00  
42  7.276687e-02  2.001586e-01  3.035312e+00  
43  6.034717e-02  1.703127e-01  2.940138e+00  
44  5.111999e-02  1.332786e-01  2.275250e+00  
45  4.737365e-02  1.202708e-01  1.919123e+00  
46  4.377677e-02  1.156295e-01  1.772913e+00  
47  4.154409e-02  9.270291e-02  1.267207e+00  
48  3.154618e-02  8.146285e-02  1.086747e+00  
49  2.821894e-02  6.632921e-02  8.131898e-01  
50  1.761621e-02  5.610352e-02  7.595144e-01  
51  1.614217e-02  4.819798e-02  6.743980e-01  
52  1.358718e-02  4.211768e-02  6.311712e-01  
53  1.194421e-02  3.424376e-02  5.236233e-01  
54  1.134181e-02  3.029113e-02  4.940910e-01  
55  1.077004e-02  2.482814e-02  4.379844e-01  
56  9.245150e-03  2.249974e-02  3.566376e-01  
57  8.301138e-03  1.934835e-02  2.914864e-01  
58  6.515648e-03  1.852810e-02  2.425142e-01  
59  5.797170e-03  1.419564e-02  2.094717e-01  
60  5.072287e-03  1.385013e-02  1.854373e-01  
61  4.341872e-03  1.374374e-02  1.500977e-01  
62  4.106952e-03  7.805686e-03  1.234141e-01  
63  3.616608e-03  7.487638e-03  1.014612e-01  
64  3.303847e-03  7.080086e-03  9.498885e-02  
65  2.968786e-03  6.351001e-03  7.194473e-02  
66  2.297600e-03  5.611105e-03  6.996164e-02  
67  2.095649e-03  5.542618e-03  5.696664e-02  
68  1.698116e-03  5.018220e-03  5.389582e-02  
69  1.479753e-03  3.928527e-03  5.220542e-02  
70  1.461051e-03  3.583633e-03  4.520599e-02  
71  1.063943e-03  3.359587e-03  3.630387e-02  
72  8.203010e-04  2.415669e-03  2.767084e-02  
73  5.519731e-04  2.173789e-03  1.682381e-02  
74  4.351097e-04  2.074583e-03  1.363033e-02  
75  3.673860e-04  1.282742e-03  7.841795e-03  
76  2.524928e-04  1.094246e-03  7.021458e-03  
77  2.481216e-04  9.693616e-04  5.635931e-03  
78  2.058232e-04  5.954345e-04  4.011665e-03  
79  1.233297e-04  5.340313e-04  3.100146e-03  
80  9.376091e-05  1.576904e-04  2.123535e-03  
81  8.129422e-05  1.233262e-04  1.483249e-03  
82  5.860438e-05  7.705977e-05  5.852642e-04  
83  3.509974e-05  4.945762e-05  4.408064e-04  
84  1.983216e-05  2.569211e-05  1.541212e-04  
85  1.294063e-05  1.015884e-05  1.072906e-04  
86  3.027731e-06  5.602618e-06  7.266451e-05  
87  1.179169e-06  6.719280e-07  2.944496e-05  
88  4.039939e-07  2.866399e-07  1.718203e-05  
89  3.370365e-07  1.999354e-07  9.065715e-06  
90  2.776836e-07  1.269337e-07  2.861937e-06  
91  1.023571e-07  5.743070e-09  9.923230e-07  
92  7.065110e-08  1.553256e-09  3.456743e-07  
93  9.708178e-10  6.520320e-10  1.865808e-07  
94  1.595972e-12  6.033177e-11  4.691806e-08  
95  2.383805e-13  1.242352e-11  1.127503e-09  
96  6.789961e-15  2.571681e-14  2.331057e-10  
97  6.789961e-15  1.864186e-14  1.280520e-11  
98  -5.014513e-15  1.674998e-15  1.280520e-11  
99  -1.587628e-14  -1.888110e-14  -2.952077e-10  


==> data/high_frequency/eigenvalues_kan2_scaled.dat <==
ind	K_11	K_22	K_33	K_44
0	7.305054e+06	1.065097e+07	2.792747e+07	3.640996e+07
1	3.681236e+06	6.249978e+06	2.468120e+06	
2	3.267556e+06	2.526163e+06	1.481781e+06	
3	2.760452e+06	2.468821e+06	1.103795e+06	
4	2.661048e+06	2.226560e+06	7.807341e+05	
5	2.346406e+06	1.913164e+06	4.829236e+05	
6	2.039999e+06	1.656650e+06	3.747611e+05	
7	1.914032e+06	1.533754e+06	2.904477e+05	
8	1.837573e+06	1.505874e+06	2.544657e+05	
9	1.575497e+06	1.355172e+06	1.647275e+05	
10	1.465006e+06	1.141644e+06	9.586715e+04	
11	1.316822e+06	9.596594e+05	6.443460e+04	
12	1.121210e+06	8.117748e+05	4.706875e+04	
13	7.460884e+05	7.124915e+05	3.409684e+04	
14	6.884312e+05	5.789567e+05	1.999776e+04	
15	4.422380e+05	4.421453e+05	1.651856e+04	
16	3.664206e+05	3.838092e+05	1.175409e+04	
17	2.076869e+05	3.343890e+05	9.685865e+03	
18	1.815113e+05	3.160985e+05	6.070198e+03	
19	1.692154e+05	2.552369e+05	4.830325e+03	
20	1.374653e+05	1.433050e+05	3.621098e+03	
21	7.351853e+04	1.149764e+05	2.234097e+03	
22	5.443012e+04	1.040851e+05	1.251234e+03	
23	4.981376e+04	4.488967e+04	8.883529e+02	
24	3.186707e+04	4.277418e+04	6.118269e+02	
25	2.306051e+04	3.436653e+04	3.669201e+02	
26	1.664713e+04	2.244150e+04	2.720532e+02	
27	9.423891e+03	1.891922e+04	1.992754e+02	
28	6.661220e+03	1.108950e+04	1.572170e+02	
29	4.753697e+03	1.005475e+04	7.717112e+01	
30	3.731181e+03	7.522698e+03	4.838058e+01	
31	3.043136e+03	6.140607e+03	3.526033e+01	
32	1.793820e+03	5.011435e+03	2.651609e+01	
33	1.570768e+03	4.001636e+03	1.913297e+01	
34	1.364995e+03	3.518945e+03	1.454338e+01	
35	9.446302e+02	3.054743e+03	1.325419e+01	
36	8.855111e+02	2.163434e+03	9.302822e+00	
37	7.289360e+02	1.774231e+03	7.800754e+00	
38	6.074706e+02	1.507637e+03	7.314900e+00	
39	5.295788e+02	1.155680e+03	6.395732e+00	
40	4.999213e+02	9.903423e+02	4.405919e+00	
41	4.428051e+02	8.704370e+02	4.237064e+00	
42	4.160132e+02	8.460199e+02	3.036563e+00	
43	3.450089e+02	7.198689e+02	2.941350e+00	
44	2.922565e+02	5.633350e+02	2.276188e+00	
45	2.708384e+02	5.083544e+02	1.919914e+00	
46	2.502748e+02	4.887367e+02	1.773644e+00	
47	2.375104e+02	3.918318e+02	1.267729e+00	
48	1.803517e+02	3.443229e+02	1.087195e+00	
49	1.613296e+02	2.803569e+02	8.135249e-01	
50	1.007131e+02	2.371354e+02	7.598274e-01	
51	9.228590e+01	2.037207e+02	6.746759e-01	
52	7.767885e+01	1.780208e+02	6.314313e-01	
53	6.828587e+01	1.447397e+02	5.238391e-01	
54	6.484191e+01	1.280330e+02	4.942946e-01	
55	6.157306e+01	1.049423e+02	4.381649e-01	
56	5.285516e+01	9.510073e+01	3.567846e-01	
57	4.745818e+01	8.178060e+01	2.916065e-01	
58	3.725041e+01	7.831361e+01	2.426141e-01	
59	3.314282e+01	6.000139e+01	2.095580e-01	
60	2.899861e+01	5.854101e+01	1.855137e-01	
61	2.482278e+01	5.809132e+01	1.501596e-01	
62	2.347973e+01	3.299267e+01	1.234650e-01	
63	2.067640e+01	3.164836e+01	1.015030e-01	
64	1.888832e+01	2.992574e+01	9.502800e-02	
65	1.697275e+01	2.684408e+01	7.197438e-02	
66	1.313554e+01	2.371673e+01	6.999047e-02	
67	1.198097e+01	2.342725e+01	5.699012e-02	
68	9.708246e+00	2.121075e+01	5.391803e-02	
69	8.459850e+00	1.660489e+01	5.222693e-02	
70	8.352929e+00	1.514711e+01	4.522462e-02	
71	6.082636e+00	1.420013e+01	3.631883e-02	
72	4.689717e+00	1.021042e+01	2.768224e-02	
73	3.155668e+00	9.188058e+00	1.683074e-02	
74	2.487552e+00	8.768739e+00	1.363595e-02	
75	2.100371e+00	5.421827e+00	7.845027e-03	
76	1.443519e+00	4.625102e+00	7.024352e-03	
77	1.418528e+00	4.097247e+00	5.638254e-03	
78	1.176705e+00	2.516752e+00	4.013318e-03	
79	7.050844e-01	2.257216e+00	3.101424e-03	
80	5.360376e-01	6.665176e-01	2.124410e-03	
81	4.647647e-01	5.212688e-01	1.483860e-03	
82	3.350453e-01	3.257122e-01	5.855054e-04	
83	2.006676e-01	2.090449e-01	4.409881e-04	
84	1.133818e-01	1.085941e-01	1.541847e-04	
85	7.398247e-02	4.293886e-02	1.073348e-04	
86	1.730975e-02	2.368085e-02	7.269446e-05	
87	6.741391e-03	2.840070e-03	2.945709e-05	
88	2.309661e-03	1.211555e-03	1.718911e-05	
89	1.926861e-03	8.450765e-04	9.069451e-06	
90	1.587536e-03	5.365168e-04	2.863116e-06	
91	5.851826e-04	2.427451e-05	9.927320e-07	
92	4.039172e-04	6.565222e-06	3.458168e-07	
93	5.550232e-06	2.755975e-06	1.866577e-07	
94	9.124282e-09	2.550072e-07	4.693740e-08	
95	1.362838e-09	5.251109e-08	1.127968e-09	
96	3.881868e-11	1.086985e-10	2.332018e-10	
97	3.881868e-11	7.879444e-11	1.281048e-11	
98	-2.866832e-11	7.079794e-12	1.281048e-11	
99	-9.076579e-11	-7.980565e-11	-2.953294e-10	


==> data/high_frequency/eigenvalues_pinn.dat <==
# Eigenvalues Data
# Columns: K_11, K_22, K_33, K_44
K_11 K_22 K_33
2.124715e+03  3.228817e+02  5.239687e+07 
1.292785e+02  2.372764e+01  2.327898e+06  
5.116476e+00  1.047283e+00  1.314597e+05  
1.895124e-01  5.749105e-02  3.825299e+03  
1.163729e-02  5.887063e-03  7.971168e+01  
2.406460e-04  9.141979e-05  4.544176e+00  
1.054974e-05  5.963784e-06  1.605444e-01  
4.686639e-07  2.805911e-07  3.767833e-03  
1.748537e-08  1.129605e-08  2.679894e-04  
5.704733e-10  3.121523e-10  5.048577e-06  
3.149189e-11  2.482556e-11  1.646057e-07  
8.914715e-13  6.416880e-13  7.738595e-09  
1.433670e-13  3.092158e-14  5.899592e-09  
1.433670e-13  2.270751e-14  5.185285e-09  
1.347011e-13  1.959944e-14  4.027592e-09  
1.243442e-13  1.849708e-14  3.342892e-09  
1.143519e-13  1.724509e-14  3.289016e-09  
1.036347e-13  1.438528e-14  2.673564e-09  
8.428573e-14  1.150130e-14  2.388857e-09  
7.861969e-14  1.102333e-14  2.170817e-09  
7.861969e-14  1.102333e-14  1.944228e-09  
5.615350e-14  1.010246e-14  1.828974e-09  
5.078039e-14  8.704706e-15  1.408725e-09  
3.984804e-14  8.704706e-15  1.172951e-09  
3.984804e-14  7.945217e-15  9.441065e-10  
3.041060e-14  6.124582e-15  9.441065e-10  
3.041060e-14  5.575185e-15  6.457634e-10  
1.750990e-14  4.776206e-15  6.457634e-10  
7.914959e-15  4.434544e-15  4.929937e-10  
4.322799e-15  1.868757e-15  2.183738e-11  
6.573832e-16  1.460813e-15  2.183738e-11  
-4.635912e-15  1.460813e-15  1.587749e-11  
-4.635912e-15  -8.166108e-17  -2.676314e-10  
-9.640392e-15  -8.166108e-17  -2.676314e-10  
-9.640392e-15  -4.426521e-16  -4.208342e-10  
-1.725605e-14  -2.158096e-15  -6.444326e-10  
-1.725605e-14  -3.109786e-15  -7.917354e-10  
-3.123726e-14  -4.529654e-15  -1.117514e-09  
-3.947257e-14  -6.216281e-15  -1.632241e-09  
-3.947257e-14  -6.216281e-15  -1.632241e-09  
-4.641651e-14  -8.133009e-15  -1.886472e-09  
-5.424533e-14  -9.851413e-15  -2.226964e-09  
-5.966366e-14  -1.115534e-14  -2.226964e-09  
-7.540782e-14  -1.282978e-14  -2.450725e-09  
-8.731820e-14  -1.452891e-14  -2.591621e-09  
-1.093816e-13  -1.513208e-14  -3.198957e-09  
-1.180258e-13  -1.672165e-14  -3.870174e-09  
-1.337809e-13  -1.854429e-14  -4.441339e-09  
-1.408284e-13  -1.914086e-14  -5.436655e-09  
-1.584209e-13  -2.134283e-14  -5.661432e-09  


==> data/high_frequency/eigenvalues_pinn1.dat <==
# Eigenvalues Data
# Columns: K_11, K_22, K_33, K_44
K_11 K_22 K_33 K_44
3.366914e+03  6.315477e+02  1.190087e+08  3.623038e+01
3.339109e+02  4.832003e+01  5.286260e+06  
9.589888e+00  2.447863e+00  3.040799e+05  
3.908349e-01  1.357035e-01  1.048067e+04  
3.794505e-02  1.422533e-02  2.965367e+02  
1.304696e-03  3.383687e-04  1.236886e+01  
4.225574e-05  2.401488e-05  4.100768e-01  
2.025551e-06  7.444823e-07  1.868760e-02  
1.082738e-07  2.705620e-08  4.240916e-04  
3.019403e-09  1.313112e-09  1.033126e-05  
1.228065e-10  6.285723e-11  5.995500e-07  
3.842042e-12  1.525930e-12  1.782808e-08  
1.642350e-13  6.592440e-14  8.967502e-09  
1.589519e-13  3.195121e-14  8.087937e-09  
1.589519e-13  3.084462e-14  7.214202e-09  
1.510233e-13  2.798309e-14  7.198947e-09  
1.354202e-13  2.544471e-14  7.198947e-09  
1.354202e-13  2.362905e-14  6.533468e-09  
1.200846e-13  2.330993e-14  6.384538e-09  
1.200846e-13  2.127328e-14  5.752962e-09  
1.095025e-13  2.114896e-14  5.522091e-09  
1.041628e-13  2.114896e-14  5.194288e-09  
1.041628e-13  2.063708e-14  4.995617e-09  
9.649497e-14  2.063708e-14  4.600596e-09  
8.899275e-14  1.806699e-14  4.600596e-09  
8.899275e-14  1.694543e-14  4.166062e-09  
8.364875e-14  1.694543e-14  4.166062e-09  
8.364875e-14  1.525272e-14  3.725055e-09  
7.410661e-14  1.380824e-14  3.725055e-09  
6.411993e-14  1.319036e-14  3.574330e-09  
6.232942e-14  1.277408e-14  3.042339e-09  
6.195051e-14  1.277408e-14  3.042339e-09  
6.195051e-14  1.169197e-14  2.642794e-09  
5.833823e-14  1.095895e-14  2.515771e-09  
4.656619e-14  1.054298e-14  2.515771e-09  
4.620544e-14  1.002298e-14  2.475269e-09  
4.620544e-14  9.295569e-15  2.161986e-09  
4.219528e-14  9.295569e-15  2.161986e-09  
4.103802e-14  8.566987e-15  1.977645e-09  
4.103802e-14  7.799799e-15  1.977645e-09  
3.495996e-14  7.799799e-15  1.552695e-09  
3.157594e-14  6.704918e-15  1.484604e-09  
3.157594e-14  6.108932e-15  1.484604e-09  
2.874697e-14  6.008870e-15  1.135517e-09  
2.874697e-14  5.556933e-15  1.031438e-09  
2.441964e-14  4.886086e-15  1.031438e-09  
2.077254e-14  3.420339e-15  9.676431e-10  
1.872399e-14  2.870303e-15  9.676431e-10  
1.872399e-14  2.870303e-15  7.122933e-10  
1.243831e-14  1.691250e-15  7.122933e-10  
1.030509e-14  1.691250e-15  4.679812e-10  
1.030509e-14  1.258091e-15  4.679812e-10  
7.611195e-15  1.258091e-15  3.553342e-10  
6.771647e-15  1.031246e-15  9.776588e-11  
6.771647e-15  1.031246e-15  8.647890e-11  
3.813419e-15  3.473939e-16  8.647890e-11  
-2.853067e-15  -1.021359e-15  -7.217366e-11  
-4.169893e-15  -1.021359e-15  -7.217366e-11  
-4.169893e-15  -2.075144e-15  -2.456377e-10  
-1.036820e-14  -2.512119e-15  -2.456377e-10  
-1.290614e-14  -2.512119e-15  -4.182789e-10  
-1.442830e-14  -2.748985e-15  -5.499803e-10  
-1.442830e-14  -2.748985e-15  -5.499803e-10  
-1.820545e-14  -3.439418e-15  -5.975812e-10  
-1.820545e-14  -3.439418e-15  -6.530370e-10  
-2.232036e-14  -4.905853e-15  -9.666101e-10  
-2.232036e-14  -5.216919e-15  -1.225085e-09  
-2.281831e-14  -5.216919e-15  -1.225085e-09  
-2.531634e-14  -5.404045e-15  -1.328600e-09  
-3.153379e-14  -5.804924e-15  -1.328600e-09  
-3.153379e-14  -7.674675e-15  -1.629621e-09  
-3.420005e-14  -7.674675e-15  -1.686013e-09  
-3.818385e-14  -8.969779e-15  -1.686013e-09  
-3.818385e-14  -8.969779e-15  -1.932751e-09  
-4.217296e-14  -9.224828e-15  -1.932751e-09  
-4.470371e-14  -9.224828e-15  -2.325302e-09  
-4.470371e-14  -1.029766e-14  -2.487412e-09  
-5.006655e-14  -1.111452e-14  -2.733778e-09  
-5.275907e-14  -1.194212e-14  -2.733778e-09  
-5.275907e-14  -1.194212e-14  -3.066811e-09  
-5.823667e-14  -1.277649e-14  -3.066811e-09  
-5.823667e-14  -1.277649e-14  -3.272634e-09  
-6.460384e-14  -1.424123e-14  -3.492770e-09  
-7.248095e-14  -1.424123e-14  -3.693738e-09  
-7.248095e-14  -1.560878e-14  -4.184397e-09  
-7.779097e-14  -1.560878e-14  -4.184397e-09  
-8.315216e-14  -1.587975e-14  -4.366477e-09  
-8.664433e-14  -1.686651e-14  -4.810092e-09  
-8.664433e-14  -1.792186e-14  -4.958207e-09  
-9.548648e-14  -1.872336e-14  -4.958207e-09  
-9.548648e-14  -1.872336e-14  -5.193947e-09  
-1.088312e-13  -1.969974e-14  -5.979581e-09  
-1.088312e-13  -1.969974e-14  -6.104063e-09  
-1.126313e-13  -2.195920e-14  -7.117886e-09  
-1.186051e-13  -2.402424e-14  -7.117886e-09  
-1.266149e-13  -2.402424e-14  -7.343613e-09  
-1.354210e-13  -2.485164e-14  -7.343613e-09  
-1.465058e-13  -2.485164e-14  -8.338555e-09  
-1.465058e-13  -2.735474e-14  -8.338555e-09  
-1.752262e-13  -2.982088e-14  -9.710115e-09  


==> data/high_frequency/eigenvalues_pinn2.dat <==
# Eigenvalues Data
# Columns: Index, K_11, K_22, K_33, K_44
ind  K_11  K_22  K_33  K_44
0  4.138766e+03  8.154007e+02  1.220497e+08  3.792611e+01
1  3.717910e+02  6.196166e+01  5.554200e+06  
2  1.404841e+01  3.575355e+00  3.322659e+05  
3  6.292889e-01  2.308314e-01  9.872067e+03  
4  4.042011e-02  2.553000e-02  2.212915e+02  
5  1.286389e-03  4.282698e-04  1.611585e+01  
6  4.980073e-05  3.299329e-05  4.526574e-01  
7  2.568631e-06  1.497022e-06  1.370150e-02  
8  1.374108e-07  5.455992e-08  4.542865e-04  
9  4.803159e-09  2.683702e-09  1.517902e-05  
10  3.079996e-10  1.852465e-10  5.279529e-07  
11  1.308388e-11  5.334334e-12  2.089583e-08  
12  3.173940e-13  1.627956e-13  9.404136e-09  
13  2.282173e-13  4.212644e-14  8.907603e-09  
14  2.235928e-13  4.030497e-14  8.246178e-09  
15  2.061107e-13  3.733186e-14  7.877954e-09  
16  1.922670e-13  3.733186e-14  6.800711e-09  
17  1.773761e-13  3.492641e-14  6.800711e-09  
18  1.640005e-13  3.492641e-14  6.228892e-09  
19  1.544323e-13  3.439691e-14  6.228892e-09  
20  1.514377e-13  3.185985e-14  5.863935e-09  
21  1.415853e-13  2.872235e-14  5.539237e-09  
22  1.258987e-13  2.717842e-14  5.158476e-09  
23  1.200594e-13  2.526011e-14  5.158476e-09  
24  1.200594e-13  2.442443e-14  4.774871e-09  
25  1.078172e-13  2.442443e-14  4.774871e-09  
26  1.078172e-13  2.328546e-14  4.291178e-09  
27  9.962422e-14  2.216362e-14  4.031975e-09  
28  9.962422e-14  2.071797e-14  4.031975e-09  
29  8.670281e-14  1.938410e-14  4.001787e-09  
30  8.056322e-14  1.819110e-14  3.378470e-09  
31  8.056322e-14  1.819110e-14  3.278518e-09  
32  7.528412e-14  1.714016e-14  3.278518e-09  
33  7.036891e-14  1.577495e-14  3.025577e-09  
34  7.036891e-14  1.431464e-14  2.352449e-09  
35  6.690570e-14  1.344007e-14  2.352449e-09  
36  6.690570e-14  1.342131e-14  2.027486e-09  
37  5.666483e-14  1.342131e-14  1.924423e-09  
38  5.253551e-14  1.273985e-14  1.924423e-09  
39  5.140602e-14  1.273985e-14  1.746275e-09  
40  5.140602e-14  1.105182e-14  1.457989e-09  
41  3.838907e-14  1.105182e-14  1.298749e-09  
42  3.838907e-14  1.034886e-14  1.207631e-09  
43  3.488093e-14  8.525830e-15  1.207631e-09  
44  3.322576e-14  8.138479e-15  8.594832e-10  
45  3.322576e-14  7.201009e-15  8.594832e-10  
46  2.378480e-14  6.398842e-15  8.523082e-10  
47  2.346808e-14  5.351756e-15  7.836548e-10  
48  2.346808e-14  4.695052e-15  6.603978e-10  
49  1.438372e-14  4.695052e-15  4.607505e-10  
50  1.170570e-14  4.595975e-15  4.607505e-10  
51  1.170570e-14  4.595975e-15  4.441178e-10  
52  1.159256e-14  3.745322e-15  4.231370e-10  
53  5.638454e-15  1.873888e-15  1.037086e-10  
54  4.228237e-15  1.519200e-15  1.037086e-10  
55  3.208661e-16  1.256865e-15  9.308966e-11  
56  -3.435864e-15  1.256865e-15  9.308966e-11  
57  -6.517807e-15  8.549618e-16  -1.348762e-10  
58  -6.517807e-15  -1.596631e-15  -2.074867e-10  
59  -1.234133e-14  -1.596631e-15  -2.074867e-10  
60  -1.234133e-14  -2.345456e-15  -3.065208e-10  
61  -1.318326e-14  -2.712686e-15  -4.367906e-10  
62  -1.855947e-14  -2.712686e-15  -4.367906e-10  
63  -2.681758e-14  -4.341909e-15  -5.264109e-10  
64  -2.681758e-14  -5.569861e-15  -5.264109e-10  
65  -3.029250e-14  -5.931867e-15  -8.230154e-10  
66  -3.392439e-14  -7.631906e-15  -1.079270e-09  
67  -3.392439e-14  -7.631906e-15  -1.079270e-09  
68  -3.999583e-14  -7.947206e-15  -1.232687e-09  
69  -3.999583e-14  -7.947206e-15  -1.350535e-09  
70  -4.180173e-14  -9.222200e-15  -1.350535e-09  
71  -4.993253e-14  -1.027172e-14  -1.608187e-09  
72  -5.374149e-14  -1.040898e-14  -1.608187e-09  
73  -5.374149e-14  -1.040898e-14  -2.191070e-09  
74  -5.569307e-14  -1.123858e-14  -2.191070e-09  
75  -5.569307e-14  -1.207418e-14  -2.329958e-09  
76  -5.986055e-14  -1.317041e-14  -2.404471e-09  
77  -5.986055e-14  -1.475219e-14  -2.404471e-09  
78  -6.677693e-14  -1.726411e-14  -2.993800e-09  
79  -6.677693e-14  -1.726411e-14  -2.993800e-09  
80  -7.174650e-14  -1.782496e-14  -3.281917e-09  
81  -7.174650e-14  -1.857960e-14  -3.281917e-09  
82  -8.151632e-14  -1.880996e-14  -3.577154e-09  
83  -9.039454e-14  -2.093652e-14  -3.758933e-09  
84  -9.039454e-14  -2.093652e-14  -3.758933e-09  
85  -9.918157e-14  -2.131180e-14  -4.433014e-09  
86  -1.100803e-13  -2.273854e-14  -4.433014e-09  
87  -1.100803e-13  -2.426255e-14  -5.048254e-09  
88  -1.116475e-13  -2.589080e-14  -5.386364e-09  
89  -1.116475e-13  -2.729602e-14  -5.386364e-09  
90  -1.313624e-13  -2.862852e-14  -5.947032e-09  
91  -1.377647e-13  -2.957872e-14  -6.211471e-09  
92  -1.448715e-13  -3.196309e-14  -6.527347e-09  
93  -1.585024e-13  -3.296450e-14  -6.710963e-09  
94  -1.618588e-13  -3.382058e-14  -7.021284e-09  
95  -1.618588e-13  -3.382058e-14  -7.216553e-09  
96  -2.037401e-13  -3.662886e-14  -8.082607e-09  
97  -2.037401e-13  -4.132778e-14  -8.381447e-09  
98  -2.225130e-13  -4.180347e-14  -9.122261e-09  
99  -2.521187e-13  -4.367713e-14  -1.037424e-08  


==> data/high_frequency/eigenvalues_pinn2_scaled.dat <==
ind	K_11	K_22	K_33	K_44
0	1.190277e+08	1.449007e+08	1.220547e+08	1.304094e+08
1	1.069242e+07	1.101089e+07	5.554426e+06	
2	4.040214e+05	6.353581e+05	3.322794e+05	
3	1.809786e+04	4.101987e+04	9.872469e+03	
4	1.162451e+03	4.536806e+03	2.213005e+02	
5	3.699555e+01	7.610564e+01	1.611651e+01	
6	1.432230e+00	5.863069e+00	4.526758e-01	
7	7.387184e-02	2.660281e-01	1.370206e-02	
8	3.951828e-03	9.695565e-03	4.543050e-04	
9	1.381351e-04	4.769070e-04	1.517964e-05	
10	8.857830e-06	3.291921e-05	5.279744e-07	
11	3.762822e-07	9.479373e-07	2.089668e-08	
12	9.128005e-09	2.892958e-08	9.404519e-09	
13	6.563353e-09	7.486075e-09	8.907965e-09	
14	6.430356e-09	7.162391e-09	8.246514e-09	
15	5.927584e-09	6.634054e-09	7.878275e-09	
16	5.529450e-09	6.634054e-09	6.800988e-09	
17	5.101199e-09	6.206594e-09	6.800988e-09	
18	4.716527e-09	6.206594e-09	6.229145e-09	
19	4.441353e-09	6.112499e-09	6.229145e-09	
20	4.355231e-09	5.661651e-09	5.864174e-09	
21	4.071883e-09	5.104102e-09	5.539462e-09	
22	3.620749e-09	4.829738e-09	5.158686e-09	
23	3.452815e-09	4.488845e-09	5.158686e-09	
24	3.452815e-09	4.340341e-09	4.775065e-09	
25	3.100739e-09	4.340341e-09	4.775065e-09	
26	3.100739e-09	4.137940e-09	4.291353e-09	
27	2.865115e-09	3.938584e-09	4.032139e-09	
28	2.865115e-09	3.681685e-09	4.032139e-09	
29	2.493506e-09	3.444649e-09	4.001950e-09	
30	2.316936e-09	3.232648e-09	3.378607e-09	
31	2.316936e-09	3.232648e-09	3.278651e-09	
32	2.165113e-09	3.045890e-09	3.278651e-09	
33	2.023755e-09	2.803286e-09	3.025700e-09	
34	2.023755e-09	2.543782e-09	2.352545e-09	
35	1.924156e-09	2.388366e-09	2.352545e-09	
36	1.924156e-09	2.385032e-09	2.027569e-09	
37	1.629637e-09	2.385032e-09	1.924501e-09	
38	1.510881e-09	2.263934e-09	1.924501e-09	
39	1.478397e-09	2.263934e-09	1.746346e-09	
40	1.478397e-09	1.963963e-09	1.458048e-09	
41	1.104040e-09	1.963963e-09	1.298802e-09	
42	1.104040e-09	1.839043e-09	1.207680e-09	
43	1.003149e-09	1.515082e-09	1.207680e-09	
44	9.555471e-10	1.446248e-09	8.595182e-10	
45	9.555471e-10	1.279655e-09	8.595182e-10	
46	6.840324e-10	1.137106e-09	8.523429e-10	
47	6.749238e-10	9.510332e-10	7.836867e-10	
48	6.749238e-10	8.343337e-10	6.604247e-10	
49	4.136646e-10	8.343337e-10	4.607692e-10	
50	3.366469e-10	8.167273e-10	4.607692e-10	
51	3.366469e-10	8.167273e-10	4.441359e-10	
52	3.333930e-10	6.655621e-10	4.231542e-10	
53	1.621576e-10	3.329991e-10	1.037128e-10	
54	1.216008e-10	2.699693e-10	1.037128e-10	
55	9.227860e-12	2.233511e-10	9.309345e-11	
56	-9.881278e-11	2.233511e-10	9.309345e-11	
57	-1.874471e-10	1.519309e-10	-1.348817e-10	
58	-1.874471e-10	-2.837291e-10	-2.074951e-10	
59	-3.549271e-10	-2.837291e-10	-2.074951e-10	
60	-3.549271e-10	-4.167990e-10	-3.065333e-10	
61	-3.791403e-10	-4.820576e-10	-4.368084e-10	
62	-5.337560e-10	-4.820576e-10	-4.368084e-10	
63	-7.712528e-10	-7.715785e-10	-5.264323e-10	
64	-7.712528e-10	-9.897916e-10	-5.264323e-10	
65	-8.711888e-10	-1.054122e-09	-8.230489e-10	
66	-9.756392e-10	-1.356227e-09	-1.079314e-09	
67	-9.756392e-10	-1.356227e-09	-1.079314e-09	
68	-1.150249e-09	-1.412257e-09	-1.232737e-09	
69	-1.150249e-09	-1.412257e-09	-1.350590e-09	
70	-1.202185e-09	-1.638830e-09	-1.350590e-09	
71	-1.436021e-09	-1.825335e-09	-1.608252e-09	
72	-1.545564e-09	-1.849727e-09	-1.608252e-09	
73	-1.545564e-09	-1.849727e-09	-2.191159e-09	
74	-1.601690e-09	-1.997151e-09	-2.191159e-09	
75	-1.601690e-09	-2.145641e-09	-2.330053e-09	
76	-1.721543e-09	-2.340446e-09	-2.404569e-09	
77	-1.721543e-09	-2.621536e-09	-2.404569e-09	
78	-1.920453e-09	-3.067917e-09	-2.993922e-09	
79	-1.920453e-09	-3.067917e-09	-2.993922e-09	
80	-2.063374e-09	-3.167583e-09	-3.282051e-09	
81	-2.063374e-09	-3.301686e-09	-3.282051e-09	
82	-2.344346e-09	-3.342622e-09	-3.577300e-09	
83	-2.599677e-09	-3.720522e-09	-3.759086e-09	
84	-2.599677e-09	-3.720522e-09	-3.759086e-09	
85	-2.852385e-09	-3.787211e-09	-4.433194e-09	
86	-3.165824e-09	-4.040750e-09	-4.433194e-09	
87	-3.165824e-09	-4.311574e-09	-5.048459e-09	
88	-3.210896e-09	-4.600922e-09	-5.386583e-09	
89	-3.210896e-09	-4.850636e-09	-5.386583e-09	
90	-3.777881e-09	-5.087428e-09	-5.947274e-09	
91	-3.962006e-09	-5.256283e-09	-6.211724e-09	
92	-4.166392e-09	-5.679998e-09	-6.527613e-09	
93	-4.558406e-09	-5.857953e-09	-6.711236e-09	
94	-4.654934e-09	-6.010083e-09	-7.021570e-09	
95	-4.654934e-09	-6.010083e-09	-7.216847e-09	
96	-5.859407e-09	-6.509128e-09	-8.082936e-09	
97	-5.859407e-09	-7.344149e-09	-8.381788e-09	
98	-6.399301e-09	-7.428681e-09	-9.122632e-09	
99	-7.250738e-09	-7.761640e-09	-1.037466e-08	


==> data/high_frequency/eigenvalues_snapshots_actnet.dat <==
ind  K11_n0  K11_n10  K11_n20  K11_nend  K22_n0  K22_n10  K22_n20  K22_nend  K33_n0  K33_n10  K33_n20  K33_nend
0  2.025799e+03  4.274581e+03  3.569332e+03  4.345585e+03  7.495818e+02  9.313466e+02  1.036583e+03  1.091369e+03  3.630911e+07  5.463958e+07  4.500169e+07  5.080343e+07
1  8.104451e+02  1.268779e+03  1.022793e+03  5.533179e+02  4.657538e+02  4.129449e+02  6.548224e+02  6.206932e+02  1.014057e+07  3.061489e+06  4.429688e+06  2.092534e+06        
2  3.379591e+02  3.309345e+02  2.878075e+02  2.413632e+02  2.838000e+02  1.732223e+02  2.120328e+02  1.854988e+02  6.482077e+06  1.085214e+06  1.287208e+06  4.568330e+05        
3  2.059402e+02  1.602458e+02  1.343523e+02  1.211455e+02  1.345431e+02  1.455046e+02  1.216571e+02  8.471754e+01  9.622734e+05  4.702561e+05  2.671389e+05  1.750572e+05        
4  1.236333e+02  9.653811e+01  3.275285e+01  3.151488e+01  1.286346e+02  6.107557e+01  6.450528e+01  6.048830e+01  1.169737e+05  2.206682e+05  1.670971e+05  8.608325e+04        
5  4.610639e+01  9.395736e+01  2.330793e+01  9.706918e+00  4.323891e+01  3.880786e+01  2.835793e+01  2.699671e+01  7.344889e+04  1.487460e+05  6.118354e+04  2.556406e+04        
6  3.768506e+01  3.567848e+01  2.258911e+01  8.380795e+00  2.380618e+01  2.091297e+01  1.848411e+01  1.115464e+01  5.961199e+04  4.500169e+04  3.714061e+04  1.158613e+04        
7  2.541336e+01  2.564992e+01  1.554822e+01  4.644161e+00  1.926314e+01  1.435299e+01  1.149265e+01  6.060594e+00  3.967038e+04  2.613775e+04  1.771108e+04  5.332237e+03        
8  1.932308e+01  1.547216e+01  7.040491e+00  3.010663e+00  1.240964e+01  9.827739e+00  5.545368e+00  1.987803e+00  2.547658e+04  1.403402e+04  9.555053e+03  3.492336e+03        
9  8.208768e+00  5.506845e+00  3.727780e+00  2.009792e+00  6.446939e+00  7.112795e+00  5.212849e+00  1.617833e+00  2.282116e+04  8.334876e+03  4.595253e+03  2.351157e+03        
10  4.371203e+00  5.232567e+00  2.356708e+00  1.112449e+00  5.010405e+00  5.414103e+00  3.524807e+00  1.102331e+00  9.518069e+03  4.356603e+03  4.306473e+03  1.355419e+03        
11  3.434517e+00  2.293786e+00  1.951327e+00  8.245719e-01  2.186091e+00  3.393351e+00  2.906635e+00  7.845434e-01  4.781884e+03  2.171889e+03  1.722945e+03  4.609968e+02        
12  1.640006e+00  1.379880e+00  8.917106e-01  2.677371e-01  1.054084e+00  1.969035e+00  1.025607e+00  2.627028e-01  2.843201e+03  8.658426e+02  1.092837e+03  3.336350e+02        
13  1.124048e+00  8.130548e-01  6.151384e-01  1.155511e-01  5.875986e-01  2.382835e-01  3.133008e-01  1.649215e-01  2.362788e+03  6.282736e+02  7.991551e+02  1.642209e+02        
14  6.724785e-01  3.401069e-01  2.447769e-01  4.877874e-02  4.899825e-01  1.759536e-01  6.758165e-02  5.679563e-02  5.999404e+02  3.125785e+02  3.703365e+02  3.577092e+01        
15  6.241374e-01  1.904029e-01  1.633136e-01  3.586107e-02  2.720280e-01  6.223272e-02  2.388906e-02  1.971632e-02  3.716029e+02  2.364460e+02  8.464639e+01  1.326409e+01        
16  2.426977e-01  1.186141e-01  1.029576e-01  2.011528e-02  8.921216e-02  2.080169e-02  9.430261e-03  6.632990e-03  7.298092e+01  5.869463e+01  2.294230e+01  6.486002e+00        
17  1.748156e-01  3.279645e-02  4.461309e-02  7.612575e-03  4.326100e-02  1.337112e-02  5.187910e-03  2.585651e-03  4.450289e+01  1.883015e+01  1.272802e+01  2.515628e+00        
18  1.011495e-01  2.045969e-02  2.265141e-02  3.096593e-03  1.154926e-02  1.044886e-02  4.784344e-03  1.376427e-03  8.473402e+00  6.198646e+00  1.910510e+00  1.844776e+00        
19  4.522310e-02  7.727335e-03  1.326399e-02  2.189113e-03  6.632631e-03  7.844295e-03  2.738973e-03  6.575056e-04  3.138115e+00  2.154186e+00  1.051876e+00  4.254839e-01        
20  1.605052e-02  5.576179e-03  3.872310e-03  1.207497e-03  4.302949e-03  3.292600e-03  1.526067e-03  2.239891e-04  2.394163e+00  1.047029e+00  4.937172e-01  8.726008e-02        
21  8.552851e-03  4.520999e-03  2.427270e-03  4.771687e-04  2.609476e-03  1.286557e-03  5.194613e-04  1.623356e-04  7.746697e-01  8.943922e-01  2.819689e-01  6.538197e-02        
22  6.559231e-03  2.931193e-03  1.118996e-03  3.230798e-04  1.301431e-03  8.948346e-04  4.179960e-04  1.057958e-04  6.216118e-01  4.695320e-01  1.714953e-01  3.332820e-02        
23  3.694054e-03  1.225691e-03  7.247233e-04  1.849542e-04  9.121869e-04  2.761191e-04  1.771242e-04  7.837051e-05  5.012655e-01  7.425901e-02  8.491425e-02  1.685906e-02        
24  2.225983e-03  7.024242e-04  4.727106e-04  1.511450e-04  6.465055e-04  1.395374e-04  6.903894e-05  4.065080e-05  1.737163e-01  6.816779e-02  4.447593e-02  9.594470e-03        
25  1.380690e-03  3.961049e-04  2.253286e-04  5.866544e-05  4.752676e-04  8.288806e-05  4.366788e-05  2.593949e-05  1.246917e-01  3.696972e-02  1.450145e-02  2.816932e-03        
26  1.004582e-03  1.851962e-04  7.746841e-05  3.927641e-05  2.718874e-04  5.938878e-05  2.891757e-05  9.411735e-06  7.595129e-02  1.453501e-02  6.620408e-03  1.881883e-03        
27  3.170562e-04  9.997972e-05  4.734883e-05  2.437030e-05  7.724023e-05  2.659507e-05  2.024874e-05  6.386346e-06  3.715522e-02  4.638069e-03  3.458943e-03  1.157319e-03        
28  2.581863e-04  3.104493e-05  9.852065e-06  1.495589e-05  4.790671e-05  1.453871e-05  1.239334e-05  3.424669e-06  3.194898e-02  3.410604e-03  2.054678e-03  1.034745e-03        
29  1.087721e-04  2.554085e-05  6.731973e-06  8.283674e-06  4.332634e-05  5.057455e-06  6.715199e-06  3.163523e-06  9.501866e-03  1.037129e-03  8.289239e-04  5.042710e-04        
30  5.777501e-05  9.965605e-06  2.978603e-06  3.892616e-06  2.577051e-05  3.483218e-06  2.603416e-06  1.493918e-06  4.496955e-03  3.194595e-04  3.102602e-04  3.659548e-04        
31  3.170426e-05  3.395908e-06  1.890808e-06  2.555744e-06  1.421384e-05  1.833217e-06  1.502484e-06  6.013516e-07  2.596753e-03  1.384105e-04  1.250387e-04  1.550397e-04        
32  2.008076e-05  2.609371e-06  1.403380e-06  1.378897e-06  1.897586e-06  8.239339e-07  5.527691e-07  4.868823e-07  1.590093e-03  7.688373e-05  9.584640e-05  5.677125e-05        
33  1.496941e-05  2.433462e-06  6.164685e-07  3.747072e-07  1.770912e-06  3.402671e-07  3.697146e-07  1.618287e-07  6.178164e-04  5.416750e-05  4.709209e-05  5.260130e-05        
34  6.237635e-06  6.799065e-07  1.597724e-07  1.374980e-07  1.136899e-06  2.137331e-07  2.439972e-07  1.105158e-07  3.510958e-04  4.012363e-05  4.241144e-05  1.580788e-05        
35  5.351807e-06  2.026043e-07  1.142434e-07  7.299796e-08  7.762942e-07  8.698192e-08  9.384570e-08  6.910089e-08  2.539833e-04  1.644871e-05  2.061373e-05  1.145252e-05        
36  2.369776e-06  1.604020e-07  5.992184e-08  4.471716e-08  5.804384e-07  8.123587e-08  4.459962e-08  3.167549e-08  1.742110e-04  3.618744e-06  1.339774e-05  4.220461e-06        
37  1.734172e-06  8.879414e-08  5.423489e-08  3.530980e-08  1.867706e-07  3.533765e-08  2.225201e-08  1.287596e-08  5.987137e-05  3.030850e-06  4.178858e-06  2.604740e-06        
38  1.115356e-06  1.542424e-08  1.599011e-08  1.083353e-08  1.482334e-07  1.187133e-08  1.215975e-08  8.239117e-09  4.970558e-05  5.996285e-07  1.775014e-06  1.521381e-06        
39  4.327153e-07  1.483999e-08  7.187032e-09  5.980920e-09  7.188842e-08  4.096021e-09  4.705995e-09  6.276112e-09  4.197670e-05  3.405327e-07  9.109317e-07  1.010856e-06        
40  2.519932e-07  6.928638e-09  3.232556e-09  2.907869e-09  5.644178e-08  2.953987e-09  3.176496e-09  1.468215e-09  2.228184e-05  1.110161e-07  5.799726e-07  3.790686e-07        
41  1.280182e-07  2.427147e-09  2.374449e-09  9.301833e-10  3.006129e-08  9.480785e-10  9.543405e-10  6.434487e-10  5.138485e-06  7.821980e-08  1.733251e-07  2.527076e-07        
42  6.658404e-08  9.074245e-10  9.309533e-10  7.881987e-10  1.632449e-08  3.613763e-10  3.844583e-10  2.775833e-10  3.546796e-06  5.759813e-08  1.023318e-07  8.707156e-08        
43  2.593969e-08  3.023144e-10  3.503683e-10  2.024104e-10  4.204888e-09  1.963574e-10  2.821603e-10  1.945571e-10  2.131507e-06  2.301544e-08  6.263138e-08  5.693689e-08        
44  1.840566e-08  1.165725e-10  8.013966e-11  1.035264e-10  3.843504e-09  4.057714e-11  1.098224e-10  7.126327e-11  1.063027e-06  6.278977e-09  1.650988e-08  1.789819e-08        
45  2.448737e-09  9.359881e-11  6.431271e-11  6.303964e-11  2.080850e-09  3.488810e-11  3.123654e-11  4.620669e-11  3.620789e-07  3.893684e-09  1.300476e-08  4.749152e-09        
46  1.625605e-09  8.421648e-11  1.634592e-11  2.541680e-11  2.962171e-10  7.051461e-12  9.623506e-12  1.689349e-11  1.475526e-07  2.857476e-09  5.322352e-09  2.033234e-09        
47  9.980871e-10  2.870003e-11  4.420746e-12  9.036810e-12  2.324694e-10  3.467297e-12  5.521732e-12  7.758255e-12  4.700263e-08  2.301363e-09  2.357226e-09  2.033234e-09        
48  2.881203e-10  9.805643e-12  2.162116e-12  3.587393e-12  5.794798e-11  2.155291e-12  1.156565e-12  6.872289e-13  2.031654e-08  2.054766e-09  2.357226e-09  1.782815e-09        
49  2.061841e-10  3.186500e-12  1.015541e-12  8.495467e-13  3.300846e-11  7.990061e-13  7.491414e-13  5.544573e-13  2.685103e-09  1.813767e-09  1.781983e-09  1.749886e-09        
50  2.055261e-11  2.461634e-12  4.195293e-13  3.324180e-13  8.325529e-12  5.154100e-13  2.438333e-13  1.764587e-13  2.232483e-09  1.813767e-09  1.647270e-09  1.550013e-09        
51  1.426826e-11  4.562421e-13  2.428734e-13  2.752659e-13  4.044853e-12  3.301091e-13  8.994978e-14  1.081592e-13  1.792352e-09  1.720913e-09  1.468606e-09  1.363566e-09        
52  6.124267e-12  3.053070e-13  1.743709e-13  2.026094e-13  1.501718e-12  1.003531e-13  7.470921e-14  7.678822e-14  1.744849e-09  1.587112e-09  1.468606e-09  1.363566e-09        
53  4.000990e-12  2.147756e-13  1.521568e-13  1.898618e-13  1.170338e-12  6.808900e-14  5.775113e-14  6.968735e-14  1.467971e-09  1.587112e-09  1.391169e-09  1.141034e-09        
54  1.063609e-12  1.941666e-13  1.458855e-13  1.512530e-13  6.239100e-13  5.106732e-14  5.436513e-14  5.842058e-14  1.261923e-09  1.294485e-09  1.118430e-09  1.071137e-09        
55  6.236228e-13  1.842880e-13  1.172176e-13  1.302165e-13  1.360842e-13  4.482393e-14  4.472199e-14  5.842058e-14  1.152025e-09  1.267140e-09  1.118430e-09  1.071137e-09        
56  3.495730e-13  1.620786e-13  1.022834e-13  1.188614e-13  6.299701e-14  3.801964e-14  4.271683e-14  5.115736e-14  1.078903e-09  1.267140e-09  8.595109e-10  8.078606e-10        
57  1.250384e-13  1.238057e-13  1.022834e-13  1.188614e-13  5.636983e-14  3.248707e-14  3.599800e-14  4.101072e-14  9.458606e-10  8.742070e-10  8.595109e-10  8.078606e-10        
58  1.023424e-13  1.021737e-13  8.824816e-14  1.068430e-13  5.040336e-14  3.022082e-14  2.917991e-14  3.844920e-14  9.458606e-10  8.742070e-10  7.776339e-10  6.544796e-10        
59  9.760254e-14  9.540639e-14  8.054214e-14  9.401057e-14  3.662418e-14  2.682333e-14  2.834411e-14  3.406173e-14  8.497657e-10  7.752549e-10  7.054252e-10  6.544796e-10        
60  8.711381e-14  9.421149e-14  7.017912e-14  9.146394e-14  3.662418e-14  2.519159e-14  2.834411e-14  2.715964e-14  7.585718e-10  7.752549e-10  5.754895e-10  4.940282e-10        
61  7.404762e-14  7.835822e-14  7.017912e-14  9.146394e-14  2.952147e-14  2.519159e-14  2.475689e-14  2.475753e-14  7.442301e-10  7.543069e-10  4.945030e-10  4.940282e-10        
62  6.041484e-14  7.835822e-14  6.225165e-14  8.020562e-14  2.380309e-14  2.205569e-14  2.475689e-14  2.331325e-14  7.442301e-10  6.614840e-10  4.620901e-10  4.111660e-10        
63  6.041484e-14  6.486787e-14  6.014667e-14  7.311608e-14  2.380309e-14  1.960059e-14  2.057961e-14  2.331325e-14  6.499028e-10  5.161376e-10  4.620901e-10  2.441140e-10        
64  4.549066e-14  5.443303e-14  4.779288e-14  6.940793e-14  2.039899e-14  1.889569e-14  2.057961e-14  2.275212e-14  5.595738e-10  5.161376e-10  3.407505e-10  2.441140e-10        
65  4.549066e-14  5.330650e-14  4.779288e-14  6.940793e-14  1.726772e-14  1.641966e-14  1.621363e-14  2.161937e-14  5.017556e-10  4.048302e-10  2.961641e-10  1.653607e-10        
66  3.978005e-14  5.330650e-14  3.022312e-14  4.177327e-14  1.488175e-14  1.348353e-14  1.621363e-14  1.691805e-14  5.017556e-10  3.414405e-10  2.681715e-10  1.159231e-10        
67  3.239243e-14  2.821778e-14  3.022312e-14  3.389589e-14  1.488175e-14  1.348353e-14  1.437403e-14  1.691805e-14  4.119181e-10  3.306674e-10  2.015507e-10  1.159231e-10        
68  2.664561e-14  2.711238e-14  2.624007e-14  3.389589e-14  1.389564e-14  9.426743e-15  1.315449e-14  1.282540e-14  2.604780e-10  1.870494e-10  1.255687e-10  1.056100e-10        
69  1.951181e-14  2.711238e-14  2.624007e-14  3.041091e-14  1.389564e-14  6.626338e-15  1.315449e-14  1.282540e-14  2.604780e-10  1.629371e-10  6.184552e-11  1.056100e-10        
70  1.951181e-14  1.734419e-14  2.001418e-14  2.370930e-14  1.041169e-14  4.274104e-15  6.955073e-15  1.169915e-14  2.086331e-10  1.514434e-10  6.184552e-11  7.876139e-11        
71  1.301385e-14  1.446345e-14  2.001418e-14  1.331186e-14  8.995263e-15  4.274104e-15  4.949167e-15  8.569222e-15  2.086331e-10  7.394273e-11  5.214874e-11  7.876139e-11        
72  9.940668e-15  1.446345e-14  1.746861e-14  1.331186e-14  8.995263e-15  2.980244e-15  3.089109e-15  5.077995e-15  1.930579e-10  7.394273e-11  5.214874e-11  6.662839e-11        
73  9.940668e-15  7.387943e-15  1.746861e-14  1.126183e-14  6.145239e-15  1.771220e-15  2.842516e-15  5.077995e-15  2.871684e-11  -1.998716e-11  -4.238820e-11  1.431133e-11        
74  4.586619e-15  7.387943e-15  5.471635e-15  1.126183e-14  6.145239e-15  1.204080e-15  1.017458e-16  9.250346e-16  2.871684e-11  -1.998716e-11  -6.297544e-11  1.431133e-11        
75  4.586619e-15  2.995641e-15  5.471635e-15  -1.150236e-15  2.358629e-15  1.204080e-15  -8.239682e-16  9.250346e-16  -3.899023e-12  -1.571968e-10  -6.297544e-11  -3.995326e-11        
76  3.523534e-15  1.042468e-15  1.088377e-15  -1.150236e-15  1.811014e-15  -1.075113e-16  -1.471461e-15  -5.786919e-16  -3.899023e-12  -1.894558e-10  -6.697543e-11  -3.995326e-11        
77  3.523534e-15  -1.848601e-15  -3.323024e-15  -4.066953e-15  1.811014e-15  -1.075113e-16  -1.471461e-15  -5.786919e-16  -5.112326e-11  -1.894558e-10  -6.697543e-11  -5.462224e-11        
78  7.169924e-16  -1.848601e-15  -4.412783e-15  -4.066953e-15  7.435432e-16  -1.405972e-15  -3.411473e-15  -1.658788e-15  -1.718157e-10  -2.006204e-10  -1.341568e-10  -9.128011e-11        
79  7.169924e-16  -8.184866e-15  -7.072344e-15  -8.731768e-15  6.733933e-16  -1.405972e-15  -3.411473e-15  -2.316419e-15  -2.069753e-10  -2.006204e-10  -1.937833e-10  -1.457864e-10        
80  -2.834800e-15  -8.184866e-15  -7.072344e-15  -8.731768e-15  6.733933e-16  -3.072036e-15  -4.884243e-15  -4.751417e-15  -2.069753e-10  -2.133926e-10  -1.937833e-10  -1.457864e-10        
81  -2.834800e-15  -1.752384e-14  -1.486252e-14  -1.762899e-14  1.382690e-17  -5.324132e-15  -4.884243e-15  -4.751417e-15  -3.039852e-10  -2.463906e-10  -2.174006e-10  -2.274404e-10        
82  -6.252259e-15  -2.419331e-14  -1.910864e-14  -1.762899e-14  -3.021333e-15  -5.324132e-15  -5.116654e-15  -6.488043e-15  -3.628753e-10  -4.301642e-10  -3.222995e-10  -3.254900e-10        
83  -6.807818e-15  -3.862107e-14  -2.514998e-14  -2.097692e-14  -3.413869e-15  -6.075958e-15  -8.817090e-15  -6.488043e-15  -4.414458e-10  -4.487137e-10  -3.222995e-10  -4.146720e-10        
84  -6.807818e-15  -4.580151e-14  -2.514998e-14  -2.599156e-14  -3.413869e-15  -6.075958e-15  -8.817090e-15  -1.171285e-14  -4.414458e-10  -4.487137e-10  -3.605091e-10  -5.017123e-10        
85  -1.009966e-14  -4.580151e-14  -2.928613e-14  -3.261017e-14  -5.249325e-15  -9.385607e-15  -1.034827e-14  -1.171285e-14  -5.376659e-10  -5.750916e-10  -5.058031e-10  -5.017123e-10        
86  -1.819322e-14  -5.362637e-14  -4.279489e-14  -3.981389e-14  -5.249325e-15  -1.105957e-14  -1.532724e-14  -1.371451e-14  -6.058991e-10  -5.750916e-10  -5.058031e-10  -5.628108e-10        
87  -1.993490e-14  -5.362637e-14  -4.607606e-14  -5.666441e-14  -7.033995e-15  -1.308697e-14  -1.760032e-14  -1.617848e-14  -6.134142e-10  -7.688079e-10  -5.761298e-10  -5.628108e-10        
88  -1.993490e-14  -6.300279e-14  -5.358408e-14  -5.666441e-14  -7.033995e-15  -1.308697e-14  -1.760032e-14  -1.617848e-14  -6.134142e-10  -7.688079e-10  -6.526735e-10  -7.230657e-10        
89  -2.235462e-14  -7.220389e-14  -6.027939e-14  -7.374416e-14  -8.506259e-15  -1.650497e-14  -2.138208e-14  -1.993582e-14  -7.226216e-10  -8.726469e-10  -6.961274e-10  -7.810730e-10        
90  -2.235462e-14  -7.220389e-14  -6.700841e-14  -7.896064e-14  -8.506259e-15  -1.848039e-14  -2.355961e-14  -2.885545e-14  -8.250320e-10  -9.680868e-10  -8.845449e-10  -8.637686e-10        
91  -3.718228e-14  -8.182423e-14  -6.700841e-14  -7.896064e-14  -1.204036e-14  -1.956676e-14  -2.467913e-14  -3.002985e-14  -9.266804e-10  -1.129111e-09  -9.094270e-10  -1.024333e-09        
92  -4.204950e-14  -9.101484e-14  -8.053196e-14  -9.391010e-14  -1.437434e-14  -2.072888e-14  -2.725576e-14  -3.436027e-14  -9.915475e-10  -1.387678e-09  -1.032027e-09  -1.285363e-09        
93  -4.204950e-14  -9.817629e-14  -9.892878e-14  -1.070514e-13  -1.920702e-14  -2.375778e-14  -3.137760e-14  -3.436027e-14  -1.122849e-09  -1.450412e-09  -1.193926e-09  -1.395701e-09        
94  -5.104574e-14  -1.313810e-13  -9.892878e-14  -1.156598e-13  -2.563321e-14  -2.906955e-14  -4.074123e-14  -4.163240e-14  -1.122849e-09  -1.450412e-09  -1.237920e-09  -1.461174e-09        
95  -5.750582e-14  -1.318685e-13  -1.219210e-13  -1.269999e-13  -2.603894e-14  -3.439364e-14  -4.310682e-14  -4.163240e-14  -1.283314e-09  -1.613742e-09  -1.352436e-09  -1.461174e-09        
96  -6.856526e-14  -1.455643e-13  -1.282685e-13  -1.476443e-13  -2.603894e-14  -3.439364e-14  -5.271036e-14  -4.797551e-14  -1.395047e-09  -1.788993e-09  -1.622783e-09  -1.593013e-09        
97  -8.003446e-14  -1.593306e-13  -1.392245e-13  -1.828234e-13  -3.794582e-14  -3.947902e-14  -6.448495e-14  -5.290519e-14  -1.443965e-09  -2.092128e-09  -1.695632e-09  -1.698205e-09        
98  -9.641265e-14  -2.119115e-13  -1.998162e-13  -2.055907e-13  -3.971678e-14  -4.136277e-14  -6.792844e-14  -5.506490e-14  -1.599103e-09  -2.092128e-09  -1.948542e-09  -2.326564e-09        
99  -9.641265e-14  -2.378703e-13  -2.155033e-13  -2.282032e-13  -5.406535e-14  -5.232119e-14  -1.012289e-13  -6.700020e-14  -1.711219e-09  -2.366389e-09  -2.472966e-09  -2.573404e-09        


==> data/high_frequency/eigenvalues_snapshots_actnet2.dat <==
ind  K11_n0  K11_n10  K11_n20  K11_nend  K22_n0  K22_n10  K22_n20  K22_nend  K33_n0  K33_n10  K33_n20  K33_nend
0  2.025799e+03  4.274581e+03  3.569332e+03  4.345585e+03  7.495818e+02  9.313466e+02  1.036583e+03  1.091369e+03  3.630911e+07  5.463958e+07  4.500169e+07  5.080343e+07
1  8.104451e+02  1.268779e+03  1.022793e+03  5.533179e+02  4.657538e+02  4.129449e+02  6.548224e+02  6.206932e+02  1.014057e+07  3.061489e+06  4.429688e+06  2.092534e+06
2  3.379591e+02  3.309345e+02  2.878075e+02  2.413632e+02  2.838000e+02  1.732223e+02  2.120328e+02  1.854988e+02  6.482077e+06  1.085214e+06  1.287208e+06  4.568330e+05
3  2.059402e+02  1.602458e+02  1.343523e+02  1.211455e+02  1.345431e+02  1.455046e+02  1.216571e+02  8.471754e+01  9.622734e+05  4.702561e+05  2.671389e+05  1.750572e+05
4  1.236333e+02  9.653811e+01  3.275285e+01  3.151488e+01  1.286346e+02  6.107557e+01  6.450528e+01  6.048830e+01  1.169737e+05  2.206682e+05  1.670971e+05  8.608325e+04
5  4.610639e+01  9.395736e+01  2.330793e+01  9.706918e+00  4.323891e+01  3.880786e+01  2.835793e+01  2.699671e+01  7.344889e+04  1.487460e+05  6.118354e+04  2.556406e+04
6  3.768506e+01  3.567848e+01  2.258911e+01  8.380795e+00  2.380618e+01  2.091297e+01  1.848411e+01  1.115464e+01  5.961199e+04  4.500169e+04  3.714061e+04  1.158613e+04
7  2.541336e+01  2.564992e+01  1.554822e+01  4.644161e+00  1.926314e+01  1.435299e+01  1.149265e+01  6.060594e+00  3.967038e+04  2.613775e+04  1.771108e+04  5.332237e+03
8  1.932308e+01  1.547216e+01  7.040491e+00  3.010663e+00  1.240964e+01  9.827739e+00  5.545368e+00  1.987803e+00  2.547658e+04  1.403402e+04  9.555053e+03  3.492336e+03
9  8.208768e+00  5.506845e+00  3.727780e+00  2.009792e+00  6.446939e+00  7.112795e+00  5.212849e+00  1.617833e+00  2.282116e+04  8.334876e+03  4.595253e+03  2.351157e+03
10  4.371203e+00  5.232567e+00  2.356708e+00  1.112449e+00  5.010405e+00  5.414103e+00  3.524807e+00  1.102331e+00  9.518069e+03  4.356603e+03  4.306473e+03  1.355419e+03
11  3.434517e+00  2.293786e+00  1.951327e+00  8.245719e-01  2.186091e+00  3.393351e+00  2.906635e+00  7.845434e-01  4.781884e+03  2.171889e+03  1.722945e+03  4.609968e+02
12  1.640006e+00  1.379880e+00  8.917106e-01  2.677371e-01  1.054084e+00  1.969035e+00  1.025607e+00  2.627028e-01  2.843201e+03  8.658426e+02  1.092837e+03  3.336350e+02
13  1.124048e+00  8.130548e-01  6.151384e-01  1.155511e-01  5.875986e-01  2.382835e-01  3.133008e-01  1.649215e-01  2.362788e+03  6.282736e+02  7.991551e+02  1.642209e+02
14  6.724785e-01  3.401069e-01  2.447769e-01  4.877874e-02  4.899825e-01  1.759536e-01  6.758165e-02  5.679563e-02  5.999404e+02  3.125785e+02  3.703365e+02  3.577092e+01
15  6.241374e-01  1.904029e-01  1.633136e-01  3.586107e-02  2.720280e-01  6.223272e-02  2.388906e-02  1.971632e-02  3.716029e+02  2.364460e+02  8.464639e+01  1.326409e+01
16  2.426977e-01  1.186141e-01  1.029576e-01  2.011528e-02  8.921216e-02  2.080169e-02  9.430261e-03  6.632990e-03  7.298092e+01  5.869463e+01  2.294230e+01  6.486002e+00
17  1.748156e-01  3.279645e-02  4.461309e-02  7.612575e-03  4.326100e-02  1.337112e-02  5.187910e-03  2.585651e-03  4.450289e+01  1.883015e+01  1.272802e+01  2.515628e+00
18  1.011495e-01  2.045969e-02  2.265141e-02  3.096593e-03  1.154926e-02  1.044886e-02  4.784344e-03  1.376427e-03  8.473402e+00  6.198646e+00  1.910510e+00  1.844776e+00
19  4.522310e-02  7.727335e-03  1.326399e-02  2.189113e-03  6.632631e-03  7.844295e-03  2.738973e-03  6.575056e-04  3.138115e+00  2.154186e+00  1.051876e+00  4.254839e-01
20  1.605052e-02  5.576179e-03  3.872310e-03  1.207497e-03  4.302949e-03  3.292600e-03  1.526067e-03  2.239891e-04  2.394163e+00  1.047029e+00  4.937172e-01  8.726008e-02
21  8.552851e-03  4.520999e-03  2.427270e-03  4.771687e-04  2.609476e-03  1.286557e-03  5.194613e-04  1.623356e-04  7.746697e-01  8.943922e-01  2.819689e-01  6.538197e-02
22  6.559231e-03  2.931193e-03  1.118996e-03  3.230798e-04  1.301431e-03  8.948346e-04  4.179960e-04  1.057958e-04  6.216118e-01  4.695320e-01  1.714953e-01  3.332820e-02
23  3.694054e-03  1.225691e-03  7.247233e-04  1.849542e-04  9.121869e-04  2.761191e-04  1.771242e-04  7.837051e-05  5.012655e-01  7.425901e-02  8.491425e-02  1.685906e-02
24  2.225983e-03  7.024242e-04  4.727106e-04  1.511450e-04  6.465055e-04  1.395374e-04  6.903894e-05  4.065080e-05  1.737163e-01  6.816779e-02  4.447593e-02  9.594470e-03
25  1.380690e-03  3.961049e-04  2.253286e-04  5.866544e-05  4.752676e-04  8.288806e-05  4.366788e-05  2.593949e-05  1.246917e-01  3.696972e-02  1.450145e-02  2.816932e-03
26  1.004582e-03  1.851962e-04  7.746841e-05  3.927641e-05  2.718874e-04  5.938878e-05  2.891757e-05  9.411735e-06  7.595129e-02  1.453501e-02  6.620408e-03  1.881883e-03
27  3.170562e-04  9.997972e-05  4.734883e-05  2.437030e-05  7.724023e-05  2.659507e-05  2.024874e-05  6.386346e-06  3.715522e-02  4.638069e-03  3.458943e-03  1.157319e-03
28  2.581863e-04  3.104493e-05  9.852065e-06  1.495589e-05  4.790671e-05  1.453871e-05  1.239334e-05  3.424669e-06  3.194898e-02  3.410604e-03  2.054678e-03  1.034745e-03
29  1.087721e-04  2.554085e-05  6.731973e-06  8.283674e-06  4.332634e-05  5.057455e-06  6.715199e-06  3.163523e-06  9.501866e-03  1.037129e-03  8.289239e-04  5.042710e-04
30  5.777501e-05  9.965605e-06  2.978603e-06  3.892616e-06  2.577051e-05  3.483218e-06  2.603416e-06  1.493918e-06  4.496955e-03  3.194595e-04  3.102602e-04  3.659548e-04
31  3.170426e-05  3.395908e-06  1.890808e-06  2.555744e-06  1.421384e-05  1.833217e-06  1.502484e-06  6.013516e-07  2.596753e-03  1.384105e-04  1.250387e-04  1.550397e-04
32  2.008076e-05  2.609371e-06  1.403380e-06  1.378897e-06  1.897586e-06  8.239339e-07  5.527691e-07  4.868823e-07  1.590093e-03  7.688373e-05  9.584640e-05  5.677125e-05
33  1.496941e-05  2.433462e-06  6.164685e-07  3.747072e-07  1.770912e-06  3.402671e-07  3.697146e-07  1.618287e-07  6.178164e-04  5.416750e-05  4.709209e-05  5.260130e-05
34  6.237635e-06  6.799065e-07  1.597724e-07  1.374980e-07  1.136899e-06  2.137331e-07  2.439972e-07  1.105158e-07  3.510958e-04  4.012363e-05  4.241144e-05  1.580788e-05
35  5.351807e-06  2.026043e-07  1.142434e-07  7.299796e-08  7.762942e-07  8.698192e-08  9.384570e-08  6.910089e-08  2.539833e-04  1.644871e-05  2.061373e-05  1.145252e-05
36  2.369776e-06  1.604020e-07  5.992184e-08  4.471716e-08  5.804384e-07  8.123587e-08  4.459962e-08  3.167549e-08  1.742110e-04  3.618744e-06  1.339774e-05  4.220461e-06
37  1.734172e-06  8.879414e-08  5.423489e-08  3.530980e-08  1.867706e-07  3.533765e-08  2.225201e-08  1.287596e-08  5.987137e-05  3.030850e-06  4.178858e-06  2.604740e-06
38  1.115356e-06  1.542424e-08  1.599011e-08  1.083353e-08  1.482334e-07  1.187133e-08  1.215975e-08  8.239117e-09  4.970558e-05  5.996285e-07  1.775014e-06  1.521381e-06
39  4.327153e-07  1.483999e-08  7.187032e-09  5.980920e-09  7.188842e-08  4.096021e-09  4.705995e-09  6.276112e-09  4.197670e-05  3.405327e-07  9.109317e-07  1.010856e-06
40  2.519932e-07  6.928638e-09  3.232556e-09  2.907869e-09  5.644178e-08  2.953987e-09  3.176496e-09  1.468215e-09  2.228184e-05  1.110161e-07  5.799726e-07  3.790686e-07
41  1.280182e-07  2.427147e-09  2.374449e-09  9.301833e-10  3.006129e-08  9.480785e-10  9.543405e-10  6.434487e-10  5.138485e-06  7.821980e-08  1.733251e-07  2.527076e-07
42  6.658404e-08  9.074245e-10  9.309533e-10  7.881987e-10  1.632449e-08  3.613763e-10  3.844583e-10  2.775833e-10  3.546796e-06  5.759813e-08  1.023318e-07  8.707156e-08
43  2.593969e-08  3.023144e-10  3.503683e-10  2.024104e-10  4.204888e-09  1.963574e-10  2.821603e-10  1.945571e-10  2.131507e-06  2.301544e-08  6.263138e-08  5.693689e-08
44  1.840566e-08  1.165725e-10  8.013966e-11  1.035264e-10  3.843504e-09  4.057714e-11  1.098224e-10  7.126327e-11  1.063027e-06  6.278977e-09  1.650988e-08  1.789819e-08
45  2.448737e-09  9.359881e-11  6.431271e-11  6.303964e-11  2.080850e-09  3.488810e-11  3.123654e-11  4.620669e-11  3.620789e-07  3.893684e-09  1.300476e-08  4.749152e-09
46  1.625605e-09  8.421648e-11  1.634592e-11  2.541680e-11  2.962171e-10  7.051461e-12  9.623506e-12  1.689349e-11  1.475526e-07  2.857476e-09  5.322352e-09  2.033234e-09
47  9.980871e-10  2.870003e-11  4.420746e-12  9.036810e-12  2.324694e-10  3.467297e-12  5.521732e-12  7.758255e-12  4.700263e-08  2.301363e-09  2.357226e-09  2.033234e-09
48  2.881203e-10  9.805643e-12  2.162116e-12  3.587393e-12  5.794798e-11  2.155291e-12  1.156565e-12  6.872289e-13  2.031654e-08  2.054766e-09  2.357226e-09  1.782815e-09
49  2.061841e-10  3.186500e-12  1.015541e-12  8.495467e-13  3.300846e-11  7.990061e-13  7.491414e-13  5.544573e-13  2.685103e-09  1.813767e-09  1.781983e-09  1.749886e-09
50  2.055261e-11  2.461634e-12  4.195293e-13  3.324180e-13  8.325529e-12  5.154100e-13  2.438333e-13  1.764587e-13  2.232483e-09  1.813767e-09  1.647270e-09  1.550013e-09
51  1.426826e-11  4.562421e-13  2.428734e-13  2.752659e-13  4.044853e-12  3.301091e-13  8.994978e-14  1.081592e-13  1.792352e-09  1.720913e-09  1.468606e-09  1.363566e-09
52  6.124267e-12  3.053070e-13  1.743709e-13  2.026094e-13  1.501718e-12  1.003531e-13  7.470921e-14  7.678822e-14  1.744849e-09  1.587112e-09  1.468606e-09  1.363566e-09
53  4.000990e-12  2.147756e-13  1.521568e-13  1.898618e-13  1.170338e-12  6.808900e-14  5.775113e-14  6.968735e-14  1.467971e-09  1.587112e-09  1.391169e-09  1.141034e-09
54  1.063609e-12  1.941666e-13  1.458855e-13  1.512530e-13  6.239100e-13  5.106732e-14  5.436513e-14  5.842058e-14  1.261923e-09  1.294485e-09  1.118430e-09  1.071137e-09
55  6.236228e-13  1.842880e-13  1.172176e-13  1.302165e-13  1.360842e-13  4.482393e-14  4.472199e-14  5.842058e-14  1.152025e-09  1.267140e-09  1.118430e-09  1.071137e-09
56  3.495730e-13  1.620786e-13  1.022834e-13  1.188614e-13  6.299701e-14  3.801964e-14  4.271683e-14  5.115736e-14  1.078903e-09  1.267140e-09  8.595109e-10  8.078606e-10
57  1.250384e-13  1.238057e-13  1.022834e-13  1.188614e-13  5.636983e-14  3.248707e-14  3.599800e-14  4.101072e-14  9.458606e-10  8.742070e-10  8.595109e-10  8.078606e-10
58  1.023424e-13  1.021737e-13  8.824816e-14  1.068430e-13  5.040336e-14  3.022082e-14  2.917991e-14  3.844920e-14  9.458606e-10  8.742070e-10  7.776339e-10  6.544796e-10
59  9.760254e-14  9.540639e-14  8.054214e-14  9.401057e-14  3.662418e-14  2.682333e-14  2.834411e-14  3.406173e-14  8.497657e-10  7.752549e-10  7.054252e-10  6.544796e-10
60  8.711381e-14  9.421149e-14  7.017912e-14  9.146394e-14  3.662418e-14  2.519159e-14  2.834411e-14  2.715964e-14  7.585718e-10  7.752549e-10  5.754895e-10  4.940282e-10
61  7.404762e-14  7.835822e-14  7.017912e-14  9.146394e-14  2.952147e-14  2.519159e-14  2.475689e-14  2.475753e-14  7.442301e-10  7.543069e-10  4.945030e-10  4.940282e-10
62  6.041484e-14  7.835822e-14  6.225165e-14  8.020562e-14  2.380309e-14  2.205569e-14  2.475689e-14  2.331325e-14  7.442301e-10  6.614840e-10  4.620901e-10  4.111660e-10
63  6.041484e-14  6.486787e-14  6.014667e-14  7.311608e-14  2.380309e-14  1.960059e-14  2.057961e-14  2.331325e-14  6.499028e-10  5.161376e-10  4.620901e-10  2.441140e-10
64  4.549066e-14  5.443303e-14  4.779288e-14  6.940793e-14  2.039899e-14  1.889569e-14  2.057961e-14  2.275212e-14  5.595738e-10  5.161376e-10  3.407505e-10  2.441140e-10
65  4.549066e-14  5.330650e-14  4.779288e-14  6.940793e-14  1.726772e-14  1.641966e-14  1.621363e-14  2.161937e-14  5.017556e-10  4.048302e-10  2.961641e-10  1.653607e-10
66  3.978005e-14  5.330650e-14  3.022312e-14  4.177327e-14  1.488175e-14  1.348353e-14  1.621363e-14  1.691805e-14  5.017556e-10  3.414405e-10  2.681715e-10  1.159231e-10
67  3.239243e-14  2.821778e-14  3.022312e-14  3.389589e-14  1.488175e-14  1.348353e-14  1.437403e-14  1.691805e-14  4.119181e-10  3.306674e-10  2.015507e-10  1.159231e-10
68  2.664561e-14  2.711238e-14  2.624007e-14  3.389589e-14  1.389564e-14  9.426743e-15  1.315449e-14  1.282540e-14  2.604780e-10  1.870494e-10  1.255687e-10  1.056100e-10
69  1.951181e-14  2.711238e-14  2.624007e-14  3.041091e-14  1.389564e-14  6.626338e-15  1.315449e-14  1.282540e-14  2.604780e-10  1.629371e-10  6.184552e-11  1.056100e-10
70  1.951181e-14  1.734419e-14  2.001418e-14  2.370930e-14  1.041169e-14  4.274104e-15  6.955073e-15  1.169915e-14  2.086331e-10  1.514434e-10  6.184552e-11  7.876139e-11
71  1.301385e-14  1.446345e-14  2.001418e-14  1.331186e-14  8.995263e-15  4.274104e-15  4.949167e-15  8.569222e-15  2.086331e-10  7.394273e-11  5.214874e-11  7.876139e-11
72  9.940668e-15  1.446345e-14  1.746861e-14  1.331186e-14  8.995263e-15  2.980244e-15  3.089109e-15  5.077995e-15  1.930579e-10  7.394273e-11  5.214874e-11  6.662839e-11
73  9.940668e-15  7.387943e-15  1.746861e-14  1.126183e-14  6.145239e-15  1.771220e-15  2.842516e-15  5.077995e-15  2.871684e-11  -1.998716e-11  -4.238820e-11  1.431133e-11
74  4.586619e-15  7.387943e-15  5.471635e-15  1.126183e-14  6.145239e-15  1.204080e-15  1.017458e-16  9.250346e-16  2.871684e-11  -1.998716e-11  -6.297544e-11  1.431133e-11
75  4.586619e-15  2.995641e-15  5.471635e-15  -1.150236e-15  2.358629e-15  1.204080e-15  -8.239682e-16  9.250346e-16  -3.899023e-12  -1.571968e-10  -6.297544e-11  -3.995326e-11
76  3.523534e-15  1.042468e-15  1.088377e-15  -1.150236e-15  1.811014e-15  -1.075113e-16  -1.471461e-15  -5.786919e-16  -3.899023e-12  -1.894558e-10  -6.697543e-11  -3.995326e-11
77  3.523534e-15  -1.848601e-15  -3.323024e-15  -4.066953e-15  1.811014e-15  -1.075113e-16  -1.471461e-15  -5.786919e-16  -5.112326e-11  -1.894558e-10  -6.697543e-11  -5.462224e-11
78  7.169924e-16  -1.848601e-15  -4.412783e-15  -4.066953e-15  7.435432e-16  -1.405972e-15  -3.411473e-15  -1.658788e-15  -1.718157e-10  -2.006204e-10  -1.341568e-10  -9.128011e-11
79  7.169924e-16  -8.184866e-15  -7.072344e-15  -8.731768e-15  6.733933e-16  -1.405972e-15  -3.411473e-15  -2.316419e-15  -2.069753e-10  -2.006204e-10  -1.937833e-10  -1.457864e-10
80  -2.834800e-15  -8.184866e-15  -7.072344e-15  -8.731768e-15  6.733933e-16  -3.072036e-15  -4.884243e-15  -4.751417e-15  -2.069753e-10  -2.133926e-10  -1.937833e-10  -1.457864e-10
81  -2.834800e-15  -1.752384e-14  -1.486252e-14  -1.762899e-14  1.382690e-17  -5.324132e-15  -4.884243e-15  -4.751417e-15  -3.039852e-10  -2.463906e-10  -2.174006e-10  -2.274404e-10
82  -6.252259e-15  -2.419331e-14  -1.910864e-14  -1.762899e-14  -3.021333e-15  -5.324132e-15  -5.116654e-15  -6.488043e-15  -3.628753e-10  -4.301642e-10  -3.222995e-10  -3.254900e-10
83  -6.807818e-15  -3.862107e-14  -2.514998e-14  -2.097692e-14  -3.413869e-15  -6.075958e-15  -8.817090e-15  -6.488043e-15  -4.414458e-10  -4.487137e-10  -3.222995e-10  -4.146720e-10
84  -6.807818e-15  -4.580151e-14  -2.514998e-14  -2.599156e-14  -3.413869e-15  -6.075958e-15  -8.817090e-15  -1.171285e-14  -4.414458e-10  -4.487137e-10  -3.605091e-10  -5.017123e-10
85  -1.009966e-14  -4.580151e-14  -2.928613e-14  -3.261017e-14  -5.249325e-15  -9.385607e-15  -1.034827e-14  -1.171285e-14  -5.376659e-10  -5.750916e-10  -5.058031e-10  -5.017123e-10
86  -1.819322e-14  -5.362637e-14  -4.279489e-14  -3.981389e-14  -5.249325e-15  -1.105957e-14  -1.532724e-14  -1.371451e-14  -6.058991e-10  -5.750916e-10  -5.058031e-10  -5.628108e-10
87  -1.993490e-14  -5.362637e-14  -4.607606e-14  -5.666441e-14  -7.033995e-15  -1.308697e-14  -1.760032e-14  -1.617848e-14  -6.134142e-10  -7.688079e-10  -5.761298e-10  -5.628108e-10
88  -1.993490e-14  -6.300279e-14  -5.358408e-14  -5.666441e-14  -7.033995e-15  -1.308697e-14  -1.760032e-14  -1.617848e-14  -6.134142e-10  -7.688079e-10  -6.526735e-10  -7.230657e-10
89  -2.235462e-14  -7.220389e-14  -6.027939e-14  -7.374416e-14  -8.506259e-15  -1.650497e-14  -2.138208e-14  -1.993582e-14  -7.226216e-10  -8.726469e-10  -6.961274e-10  -7.810730e-10
90  -2.235462e-14  -7.220389e-14  -6.700841e-14  -7.896064e-14  -8.506259e-15  -1.848039e-14  -2.355961e-14  -2.885545e-14  -8.250320e-10  -9.680868e-10  -8.845449e-10  -8.637686e-10
91  -3.718228e-14  -8.182423e-14  -6.700841e-14  -7.896064e-14  -1.204036e-14  -1.956676e-14  -2.467913e-14  -3.002985e-14  -9.266804e-10  -1.129111e-09  -9.094270e-10  -1.024333e-09
92  -4.204950e-14  -9.101484e-14  -8.053196e-14  -9.391010e-14  -1.437434e-14  -2.072888e-14  -2.725576e-14  -3.436027e-14  -9.915475e-10  -1.387678e-09  -1.032027e-09  -1.285363e-09
93  -4.204950e-14  -9.817629e-14  -9.892878e-14  -1.070514e-13  -1.920702e-14  -2.375778e-14  -3.137760e-14  -3.436027e-14  -1.122849e-09  -1.450412e-09  -1.193926e-09  -1.395701e-09
94  -5.104574e-14  -1.313810e-13  -9.892878e-14  -1.156598e-13  -2.563321e-14  -2.906955e-14  -4.074123e-14  -4.163240e-14  -1.122849e-09  -1.450412e-09  -1.237920e-09  -1.461174e-09
95  -5.750582e-14  -1.318685e-13  -1.219210e-13  -1.269999e-13  -2.603894e-14  -3.439364e-14  -4.310682e-14  -4.163240e-14  -1.283314e-09  -1.613742e-09  -1.352436e-09  -1.461174e-09
96  -6.856526e-14  -1.455643e-13  -1.282685e-13  -1.476443e-13  -2.603894e-14  -3.439364e-14  -5.271036e-14  -4.797551e-14  -1.395047e-09  -1.788993e-09  -1.622783e-09  -1.593013e-09
97  -8.003446e-14  -1.593306e-13  -1.392245e-13  -1.828234e-13  -3.794582e-14  -3.947902e-14  -6.448495e-14  -5.290519e-14  -1.443965e-09  -2.092128e-09  -1.695632e-09  -1.698205e-09
98  -9.641265e-14  -2.119115e-13  -1.998162e-13  -2.055907e-13  -3.971678e-14  -4.136277e-14  -6.792844e-14  -5.506490e-14  -1.599103e-09  -2.092128e-09  -1.948542e-09  -2.326564e-09
99  -9.641265e-14  -2.378703e-13  -2.155033e-13  -2.282032e-13  -5.406535e-14  -5.232119e-14  -1.012289e-13  -6.700020e-14  -1.711219e-09  -2.366389e-09  -2.472966e-09  -2.573404e-09


==> data/high_frequency/ground_predictions_eigenvalues.dat <==
t d omega v
0.000000e+00  0.000000e+00  0.000000e+00  1.000000e+00
4.004004e-03  8.068423e-07  4.043271e-04  1.000000e+00
8.008008e-03  3.248326e-06  8.164988e-04  1.000001e+00
1.201201e-02  7.347339e-06  1.236303e-03  1.000002e+00
1.601602e-02  1.314270e-05  1.663896e-03  1.000005e+00
2.002002e-02  2.067397e-05  2.099406e-03  1.000009e+00
2.402402e-02  2.996950e-05  2.542700e-03  1.000014e+00
2.802803e-02  4.105764e-05  2.993648e-03  1.000021e+00
3.203203e-02  5.396674e-05  3.452116e-03  1.000030e+00
3.603604e-02  6.872517e-05  3.917973e-03  1.000041e+00
4.004004e-02  8.536126e-05  4.391086e-03  1.000053e+00
4.404404e-02  1.039034e-04  4.871325e-03  1.000067e+00
4.804805e-02  1.243799e-04  5.358555e-03  1.000083e+00
5.205205e-02  1.468191e-04  5.852646e-03  1.000100e+00
5.605606e-02  1.712494e-04  6.353466e-03  1.000120e+00
6.006006e-02  1.976992e-04  6.860882e-03  1.000141e+00
6.406406e-02  2.261485e-04  7.374447e-03  1.000165e+00
6.806807e-02  2.566446e-04  7.894095e-03  1.000190e+00
7.207207e-02  2.892748e-04  8.420011e-03  1.000218e+00
7.607608e-02  3.240533e-04  8.951915e-03  1.000247e+00
8.008008e-02  3.609945e-04  9.489526e-03  1.000279e+00
8.408408e-02  4.001125e-04  1.003256e-02  1.000313e+00
8.808809e-02  4.414216e-04  1.058074e-02  1.000349e+00
9.209209e-02  4.849362e-04  1.113379e-02  1.000387e+00
9.609610e-02  5.306704e-04  1.169142e-02  1.000427e+00
1.001001e-01  5.786385e-04  1.225334e-02  1.000470e+00
1.041041e-01  6.288549e-04  1.281929e-02  1.000515e+00
1.081081e-01  6.813336e-04  1.338898e-02  1.000561e+00
1.121121e-01  7.360891e-04  1.396213e-02  1.000611e+00
1.161161e-01  7.931356e-04  1.453845e-02  1.000662e+00
1.201201e-01  8.524872e-04  1.511767e-02  1.000716e+00
1.241241e-01  9.141584e-04  1.569951e-02  1.000772e+00
1.281281e-01  9.781634e-04  1.628368e-02  1.000830e+00
1.321321e-01  1.044516e-03  1.686990e-02  1.000890e+00
1.361361e-01  1.113232e-03  1.745790e-02  1.000953e+00
1.401401e-01  1.184131e-03  1.804774e-02  1.001018e+00
1.441441e-01  1.257466e-03  1.863852e-02  1.001086e+00
1.481481e-01  1.333229e-03  1.922993e-02  1.001156e+00
1.521522e-01  1.411410e-03  1.982167e-02  1.001228e+00
1.561562e-01  1.491996e-03  2.041344e-02  1.001303e+00
1.601602e-01  1.574977e-03  2.100495e-02  1.001380e+00
1.641642e-01  1.660341e-03  2.159588e-02  1.001459e+00
1.681682e-01  1.748076e-03  2.218594e-02  1.001541e+00
1.721722e-01  1.838173e-03  2.277484e-02  1.001625e+00
1.761762e-01  1.930618e-03  2.336227e-02  1.001712e+00
1.801802e-01  2.025402e-03  2.394793e-02  1.001801e+00
1.841842e-01  2.122512e-03  2.453153e-02  1.001892e+00
1.881882e-01  2.221937e-03  2.511276e-02  1.001985e+00
1.921922e-01  2.323667e-03  2.569132e-02  1.002081e+00
1.961962e-01  2.427689e-03  2.626692e-02  1.002180e+00
2.002002e-01  2.533993e-03  2.683925e-02  1.002280e+00
2.042042e-01  2.642567e-03  2.740802e-02  1.002383e+00
2.082082e-01  2.753399e-03  2.797293e-02  1.002488e+00
2.122122e-01  2.866479e-03  2.853368e-02  1.002595e+00
2.162162e-01  2.981796e-03  2.908996e-02  1.002705e+00
2.202202e-01  3.099337e-03  2.964147e-02  1.002817e+00
2.242242e-01  3.219092e-03  3.018793e-02  1.002931e+00
2.282282e-01  3.341009e-03  3.073104e-02  1.003047e+00
2.322322e-01  3.465073e-03  3.126993e-02  1.003166e+00
2.362362e-01  3.591304e-03  3.180192e-02  1.003287e+00
2.402402e-01  3.719670e-03  3.232697e-02  1.003410e+00
2.442442e-01  3.850140e-03  3.284501e-02  1.003535e+00
2.482482e-01  3.982684e-03  3.335598e-02  1.003662e+00
2.522523e-01  4.117269e-03  3.385983e-02  1.003792e+00
2.562563e-01  4.253865e-03  3.435650e-02  1.003923e+00
2.602603e-01  4.392440e-03  3.484594e-02  1.004057e+00
2.642643e-01  4.532963e-03  3.532807e-02  1.004192e+00
2.682683e-01  4.675403e-03  3.580286e-02  1.004330e+00
2.722723e-01  4.819729e-03  3.627023e-02  1.004469e+00
2.762763e-01  4.965909e-03  3.673014e-02  1.004610e+00
2.802803e-01  5.113913e-03  3.718252e-02  1.004754e+00
2.842843e-01  5.263708e-03  3.762731e-02  1.004899e+00
2.882883e-01  5.415265e-03  3.806447e-02  1.005046e+00
2.922923e-01  5.568551e-03  3.849392e-02  1.005195e+00
2.962963e-01  5.723536e-03  3.891562e-02  1.005345e+00
3.003003e-01  5.880188e-03  3.932951e-02  1.005498e+00
3.043043e-01  6.038476e-03  3.973552e-02  1.005652e+00
3.083083e-01  6.198369e-03  4.013361e-02  1.005807e+00
3.123123e-01  6.359835e-03  4.052370e-02  1.005965e+00
3.163163e-01  6.522844e-03  4.090575e-02  1.006124e+00
3.203203e-01  6.687364e-03  4.127970e-02  1.006284e+00
3.243243e-01  6.853364e-03  4.164549e-02  1.006446e+00
3.283283e-01  7.020813e-03  4.200307e-02  1.006610e+00
3.323323e-01  7.189680e-03  4.235236e-02  1.006775e+00
3.363363e-01  7.359933e-03  4.269333e-02  1.006942e+00
3.403403e-01  7.531541e-03  4.302590e-02  1.007110e+00
3.443443e-01  7.704790e-03  4.335297e-02  1.007280e+00
3.483483e-01  7.879256e-03  4.367151e-02  1.007451e+00
3.523524e-01  8.054885e-03  4.398149e-02  1.007623e+00
3.563564e-01  8.231660e-03  4.428316e-02  1.007797e+00
3.603604e-01  8.409561e-03  4.457680e-02  1.007971e+00
3.643644e-01  8.588571e-03  4.486264e-02  1.008147e+00
3.683684e-01  8.768670e-03  4.514097e-02  1.008325e+00
3.723724e-01  8.949841e-03  4.541202e-02  1.008503e+00
3.763764e-01  9.132064e-03  4.567605e-02  1.008682e+00
3.803804e-01  9.315321e-03  4.593334e-02  1.008863e+00
3.843844e-01  9.499593e-03  4.618412e-02  1.009044e+00
3.883884e-01  9.684862e-03  4.642867e-02  1.009227e+00
3.923924e-01  9.871110e-03  4.666723e-02  1.009411e+00
3.963964e-01  1.005832e-02  4.690008e-02  1.009595e+00
4.004004e-01  1.024647e-02  4.712745e-02  1.009781e+00
4.044044e-01  1.043554e-02  4.734962e-02  1.009968e+00
4.084084e-01  1.062551e-02  4.756683e-02  1.010155e+00
4.124124e-01  1.081637e-02  4.777935e-02  1.010344e+00
4.164164e-01  1.100810e-02  4.798744e-02  1.010533e+00
4.204204e-01  1.120067e-02  4.819135e-02  1.010724e+00
4.244244e-01  1.139408e-02  4.839134e-02  1.010915e+00
4.284284e-01  1.158829e-02  4.858766e-02  1.011107e+00
4.324324e-01  1.178330e-02  4.878058e-02  1.011300e+00
4.364364e-01  1.197908e-02  4.897036e-02  1.011494e+00
4.404404e-01  1.217562e-02  4.915724e-02  1.011689e+00
4.444444e-01  1.237289e-02  4.934149e-02  1.011884e+00
4.484484e-01  1.257089e-02  4.952337e-02  1.012080e+00
4.524525e-01  1.276958e-02  4.970313e-02  1.012277e+00
4.564565e-01  1.296910e-02  4.988045e-02  1.012475e+00
4.604605e-01  1.316949e-02  5.005568e-02  1.012673e+00
4.644645e-01  1.337046e-02  5.023032e-02  1.012872e+00
4.684685e-01  1.357205e-02  5.040465e-02  1.013072e+00
4.724725e-01  1.377426e-02  5.057894e-02  1.013272e+00
4.764765e-01  1.397710e-02  5.075346e-02  1.013474e+00
4.804805e-01  1.418059e-02  5.092848e-02  1.013675e+00
4.844845e-01  1.438475e-02  5.110426e-02  1.013878e+00
4.884885e-01  1.458959e-02  5.128110e-02  1.014081e+00
4.924925e-01  1.479513e-02  5.145924e-02  1.014284e+00
4.964965e-01  1.500137e-02  5.163896e-02  1.014489e+00
5.005005e-01  1.520834e-02  5.182054e-02  1.014694e+00
5.045045e-01  1.541605e-02  5.200425e-02  1.014900e+00
5.085085e-01  1.562452e-02  5.219035e-02  1.015107e+00
5.125125e-01  1.583375e-02  5.237911e-02  1.015314e+00
5.165165e-01  1.604377e-02  5.257081e-02  1.015522e+00
5.205205e-01  1.625458e-02  5.276572e-02  1.015731e+00
5.245245e-01  1.646621e-02  5.296411e-02  1.015941e+00
5.285285e-01  1.667867e-02  5.316624e-02  1.016151e+00
5.325325e-01  1.689197e-02  5.337239e-02  1.016362e+00
5.365365e-01  1.710613e-02  5.358284e-02  1.016575e+00
5.405405e-01  1.732116e-02  5.379784e-02  1.016788e+00
5.445445e-01  1.753708e-02  5.401768e-02  1.017001e+00
5.485485e-01  1.775390e-02  5.424262e-02  1.017216e+00
5.525526e-01  1.797163e-02  5.447293e-02  1.017432e+00
5.565566e-01  1.819030e-02  5.470888e-02  1.017648e+00
5.605606e-01  1.840992e-02  5.495075e-02  1.017865e+00
5.645646e-01  1.863049e-02  5.519880e-02  1.018083e+00
5.685686e-01  1.885204e-02  5.545331e-02  1.018303e+00
5.725726e-01  1.907432e-02  5.570634e-02  1.018522e+00
5.765766e-01  1.929764e-02  5.596631e-02  1.018743e+00
5.805806e-01  1.952208e-02  5.623519e-02  1.018965e+00
5.845846e-01  1.974768e-02  5.651287e-02  1.019188e+00
5.885886e-01  1.997446e-02  5.679925e-02  1.019412e+00
5.925926e-01  2.020245e-02  5.709424e-02  1.019637e+00
5.965966e-01  2.043168e-02  5.739773e-02  1.019864e+00
6.006006e-01  2.066217e-02  5.770963e-02  1.020091e+00
6.046046e-01  2.089396e-02  5.802983e-02  1.020320e+00
6.086086e-01  2.112706e-02  5.835824e-02  1.020550e+00
6.126126e-01  2.136151e-02  5.869475e-02  1.020781e+00
6.166166e-01  2.159734e-02  5.903927e-02  1.021014e+00
6.206206e-01  2.183456e-02  5.939170e-02  1.021247e+00
6.246246e-01  2.207322e-02  5.975193e-02  1.021483e+00
6.286286e-01  2.231333e-02  6.011987e-02  1.021719e+00
6.326326e-01  2.255493e-02  6.049543e-02  1.021957e+00
6.366366e-01  2.279803e-02  6.087849e-02  1.022197e+00
6.406406e-01  2.304268e-02  6.126896e-02  1.022437e+00
6.446446e-01  2.328889e-02  6.166674e-02  1.022680e+00
6.486486e-01  2.353669e-02  6.207173e-02  1.022924e+00
6.526527e-01  2.378611e-02  6.248383e-02  1.023169e+00
6.566567e-01  2.403719e-02  6.290294e-02  1.023416e+00
6.606607e-01  2.428993e-02  6.332896e-02  1.023665e+00
6.646647e-01  2.454438e-02  6.376180e-02  1.023915e+00
6.686687e-01  2.480056e-02  6.420135e-02  1.024167e+00
6.726727e-01  2.505850e-02  6.464752e-02  1.024420e+00
6.766767e-01  2.531822e-02  6.510019e-02  1.024676e+00
6.806807e-01  2.557976e-02  6.555929e-02  1.024933e+00
6.846847e-01  2.584313e-02  6.602469e-02  1.025192e+00
6.886887e-01  2.610837e-02  6.649632e-02  1.025452e+00
6.926927e-01  2.637550e-02  6.697405e-02  1.025715e+00
6.966967e-01  2.664456e-02  6.745781e-02  1.025979e+00
7.007007e-01  2.691556e-02  6.794748e-02  1.026245e+00
7.047047e-01  2.718854e-02  6.844297e-02  1.026513e+00
7.087087e-01  2.746353e-02  6.894418e-02  1.026783e+00
7.127127e-01  2.774054e-02  6.945100e-02  1.027055e+00
7.167167e-01  2.801962e-02  6.996335e-02  1.027329e+00
7.207207e-01  2.830060e-02  7.048116e-02  1.027605e+00
7.247247e-01  2.858294e-02  7.100405e-02  1.027882e+00
7.287287e-01  2.886762e-02  7.153116e-02  1.028162e+00
7.327327e-01  2.915461e-02  7.206218e-02  1.028443e+00
7.367367e-01  2.944391e-02  7.259681e-02  1.028727e+00
7.407407e-01  2.973551e-02  7.313477e-02  1.029013e+00
7.447447e-01  3.002941e-02  7.367573e-02  1.029302e+00
7.487487e-01  3.032558e-02  7.421941e-02  1.029592e+00
7.527528e-01  3.062403e-02  7.476550e-02  1.029885e+00
7.567568e-01  3.092475e-02  7.531370e-02  1.030181e+00
7.607608e-01  3.122772e-02  7.586372e-02  1.030478e+00
7.647648e-01  3.153293e-02  7.641525e-02  1.030778e+00
7.687688e-01  3.184039e-02  7.696798e-02  1.031079e+00
7.727728e-01  3.215008e-02  7.752163e-02  1.031383e+00
7.767768e-01  3.246198e-02  7.807589e-02  1.031690e+00
7.807808e-01  3.277610e-02  7.863046e-02  1.031998e+00
7.847848e-01  3.309242e-02  7.918503e-02  1.032309e+00
7.887888e-01  3.341093e-02  7.973932e-02  1.032622e+00
7.927928e-01  3.373163e-02  8.029301e-02  1.032937e+00
7.967968e-01  3.405450e-02  8.084581e-02  1.033254e+00
8.008008e-01  3.437955e-02  8.139741e-02  1.033573e+00
8.048048e-01  3.470675e-02  8.194752e-02  1.033895e+00
8.088088e-01  3.503609e-02  8.249584e-02  1.034218e+00
8.128128e-01  3.536758e-02  8.304206e-02  1.034544e+00
8.168168e-01  3.570120e-02  8.358588e-02  1.034872e+00
8.208208e-01  3.603695e-02  8.412701e-02  1.035202e+00
8.248248e-01  3.637480e-02  8.466514e-02  1.035534e+00
8.288288e-01  3.671477e-02  8.519998e-02  1.035869e+00
8.328328e-01  3.705682e-02  8.573122e-02  1.036205e+00
8.368368e-01  3.740097e-02  8.625855e-02  1.036544e+00
8.408408e-01  3.774719e-02  8.678169e-02  1.036884e+00
8.448448e-01  3.809549e-02  8.730033e-02  1.037227e+00
8.488488e-01  3.844584e-02  8.781417e-02  1.037572e+00
8.528529e-01  3.879824e-02  8.832291e-02  1.037919e+00
8.568569e-01  3.915269e-02  8.882625e-02  1.038268e+00
8.608609e-01  3.950917e-02  8.932389e-02  1.038619e+00
8.648649e-01  3.986768e-02  8.981552e-02  1.038972e+00
8.688689e-01  4.022820e-02  9.030085e-02  1.039327e+00
8.728729e-01  4.059070e-02  9.078126e-02  1.039685e+00
8.768769e-01  4.095512e-02  9.125578e-02  1.040044e+00
8.808809e-01  4.132143e-02  9.172268e-02  1.040405e+00
8.848849e-01  4.168961e-02  9.218193e-02  1.040768e+00
8.888889e-01  4.205961e-02  9.263349e-02  1.041133e+00
8.928929e-01  4.243141e-02  9.307734e-02  1.041500e+00
8.968969e-01  4.280498e-02  9.351344e-02  1.041869e+00
9.009009e-01  4.318028e-02  9.394177e-02  1.042239e+00
9.049049e-01  4.355727e-02  9.436230e-02  1.042612e+00
9.089089e-01  4.393594e-02  9.477499e-02  1.042986e+00
9.129129e-01  4.431625e-02  9.517982e-02  1.043361e+00
9.169169e-01  4.469816e-02  9.557675e-02  1.043739e+00
9.209209e-01  4.508164e-02  9.596575e-02  1.044118e+00
9.249249e-01  4.546666e-02  9.634680e-02  1.044498e+00
9.289289e-01  4.585319e-02  9.671987e-02  1.044881e+00
9.329329e-01  4.624119e-02  9.708492e-02  1.045264e+00
9.369369e-01  4.663064e-02  9.744192e-02  1.045650e+00
9.409409e-01  4.702149e-02  9.779084e-02  1.046036e+00
9.449449e-01  4.741373e-02  9.813166e-02  1.046425e+00
9.489489e-01  4.780731e-02  9.846435e-02  1.046814e+00
9.529530e-01  4.820221e-02  9.878886e-02  1.047205e+00
9.569570e-01  4.859839e-02  9.910518e-02  1.047598e+00
9.609610e-01  4.899582e-02  9.941328e-02  1.047991e+00
9.649650e-01  4.939447e-02  9.971311e-02  1.048386e+00
9.689690e-01  4.979430e-02  1.000047e-01  1.048783e+00
9.729730e-01  5.019529e-02  1.002879e-01  1.049180e+00
9.769770e-01  5.059763e-02  1.005651e-01  1.049579e+00
9.809810e-01  5.100099e-02  1.008337e-01  1.049979e+00
9.849850e-01  5.140533e-02  1.010939e-01  1.050380e+00
9.889890e-01  5.181064e-02  1.013461e-01  1.050782e+00
9.929930e-01  5.221690e-02  1.015905e-01  1.051185e+00
9.969970e-01  5.262409e-02  1.018272e-01  1.051589e+00
1.001001e+00  5.303219e-02  1.020567e-01  1.051994e+00
1.005005e+00  5.344117e-02  1.022791e-01  1.052400e+00
1.009009e+00  5.385103e-02  1.024946e-01  1.052807e+00
1.013013e+00  5.426174e-02  1.027036e-01  1.053215e+00
1.017017e+00  5.467327e-02  1.029063e-01  1.053624e+00
1.021021e+00  5.508561e-02  1.031029e-01  1.054033e+00
1.025025e+00  5.549875e-02  1.032937e-01  1.054444e+00
1.029029e+00  5.591265e-02  1.034790e-01  1.054855e+00
1.033033e+00  5.632731e-02  1.036589e-01  1.055267e+00
1.037037e+00  5.674269e-02  1.038338e-01  1.055680e+00
1.041041e+00  5.715878e-02  1.040039e-01  1.056094e+00
1.045045e+00  5.757557e-02  1.041694e-01  1.056508e+00
1.049049e+00  5.799302e-02  1.043307e-01  1.056923e+00
1.053053e+00  5.841112e-02  1.044879e-01  1.057339e+00
1.057057e+00  5.882986e-02  1.046413e-01  1.057755e+00
1.061061e+00  5.924920e-02  1.047912e-01  1.058172e+00
1.065065e+00  5.966914e-02  1.049379e-01  1.058590e+00
1.069069e+00  6.008965e-02  1.050814e-01  1.059008e+00
1.073073e+00  6.051070e-02  1.052223e-01  1.059427e+00
1.077077e+00  6.093243e-02  1.053602e-01  1.059847e+00
1.081081e+00  6.135479e-02  1.054959e-01  1.060267e+00
1.085085e+00  6.177760e-02  1.056301e-01  1.060687e+00
1.089089e+00  6.220087e-02  1.057630e-01  1.061109e+00
1.093093e+00  6.262461e-02  1.058951e-01  1.061530e+00
1.097097e+00  6.304884e-02  1.060265e-01  1.061952e+00
1.101101e+00  6.347355e-02  1.061576e-01  1.062375e+00
1.105105e+00  6.389876e-02  1.062887e-01  1.062798e+00
1.109109e+00  6.432449e-02  1.064200e-01  1.063221e+00
1.113113e+00  6.475074e-02  1.065518e-01  1.063645e+00
1.117117e+00  6.517752e-02  1.066845e-01  1.064070e+00
1.121121e+00  6.560484e-02  1.068184e-01  1.064495e+00
1.125125e+00  6.603272e-02  1.069536e-01  1.064921e+00
1.129129e+00  6.646116e-02  1.070906e-01  1.065347e+00
1.133133e+00  6.689017e-02  1.072296e-01  1.065774e+00
1.137137e+00  6.731977e-02  1.073709e-01  1.066201e+00
1.141141e+00  6.774995e-02  1.075148e-01  1.066629e+00
1.145145e+00  6.818075e-02  1.076616e-01  1.067057e+00
1.149149e+00  6.861216e-02  1.078116e-01  1.067486e+00
1.153153e+00  6.904419e-02  1.079651e-01  1.067916e+00
1.157157e+00  6.947685e-02  1.081223e-01  1.068346e+00
1.161161e+00  6.991017e-02  1.082836e-01  1.068777e+00
1.165165e+00  7.034413e-02  1.084493e-01  1.069208e+00
1.169169e+00  7.077877e-02  1.086196e-01  1.069640e+00
1.173173e+00  7.121407e-02  1.087948e-01  1.070073e+00
1.177177e+00  7.165007e-02  1.089753e-01  1.070506e+00
1.181181e+00  7.208681e-02  1.091577e-01  1.070940e+00
1.185185e+00  7.252428e-02  1.093465e-01  1.071375e+00
1.189189e+00  7.296251e-02  1.095422e-01  1.071810e+00
1.193193e+00  7.340153e-02  1.097448e-01  1.072246e+00
1.197197e+00  7.384136e-02  1.099542e-01  1.072683e+00
1.201201e+00  7.428204e-02  1.101706e-01  1.073120e+00
1.205205e+00  7.472360e-02  1.103940e-01  1.073558e+00
1.209209e+00  7.516606e-02  1.106244e-01  1.073997e+00
1.213213e+00  7.560946e-02  1.108618e-01  1.074437e+00
1.217217e+00  7.605382e-02  1.111063e-01  1.074878e+00
1.221221e+00  7.649917e-02  1.113579e-01  1.075320e+00
1.225225e+00  7.694555e-02  1.116167e-01  1.075763e+00
1.229229e+00  7.739298e-02  1.118826e-01  1.076206e+00
1.233233e+00  7.784149e-02  1.121557e-01  1.076651e+00
1.237237e+00  7.829111e-02  1.124361e-01  1.077097e+00
1.241241e+00  7.874187e-02  1.127237e-01  1.077543e+00
1.245245e+00  7.919380e-02  1.130187e-01  1.077991e+00
1.249249e+00  7.964692e-02  1.133209e-01  1.078440e+00
1.253253e+00  8.010128e-02  1.136306e-01  1.078890e+00
1.257257e+00  8.055689e-02  1.139476e-01  1.079341e+00
1.261261e+00  8.101379e-02  1.142721e-01  1.079794e+00
1.265265e+00  8.147201e-02  1.146041e-01  1.080247e+00
1.269269e+00  8.193157e-02  1.149435e-01  1.080702e+00
1.273273e+00  8.239251e-02  1.152905e-01  1.081158e+00
1.277277e+00  8.285485e-02  1.156450e-01  1.081616e+00
1.281281e+00  8.331862e-02  1.160072e-01  1.082075e+00
1.285285e+00  8.378386e-02  1.163770e-01  1.082535e+00
1.289289e+00  8.425059e-02  1.167544e-01  1.082996e+00
1.293293e+00  8.471855e-02  1.171372e-01  1.083459e+00
1.297297e+00  8.518810e-02  1.175274e-01  1.083923e+00
1.301301e+00  8.565933e-02  1.179253e-01  1.084389e+00
1.305305e+00  8.613224e-02  1.183307e-01  1.084856e+00
1.309309e+00  8.660686e-02  1.187433e-01  1.085325e+00
1.313313e+00  8.708320e-02  1.191628e-01  1.085796e+00
1.317317e+00  8.756127e-02  1.195890e-01  1.086268e+00
1.321321e+00  8.804108e-02  1.200215e-01  1.086742e+00
1.325325e+00  8.852267e-02  1.204602e-01  1.087218e+00
1.329329e+00  8.900602e-02  1.209047e-01  1.087695e+00
1.333333e+00  8.949117e-02  1.213548e-01  1.088174e+00
1.337337e+00  8.997813e-02  1.218102e-01  1.088654e+00
1.341341e+00  9.046691e-02  1.222707e-01  1.089137e+00
1.345345e+00  9.095753e-02  1.227359e-01  1.089621e+00
1.349349e+00  9.144999e-02  1.232056e-01  1.090107e+00
1.353353e+00  9.194433e-02  1.236795e-01  1.090595e+00
1.357357e+00  9.244054e-02  1.241574e-01  1.091084e+00
1.361361e+00  9.293865e-02  1.246390e-01  1.091576e+00
1.365365e+00  9.343867e-02  1.251241e-01  1.092069e+00
1.369369e+00  9.394062e-02  1.256123e-01  1.092564e+00
1.373373e+00  9.444450e-02  1.261033e-01  1.093061e+00
1.377377e+00  9.495034e-02  1.265970e-01  1.093559e+00
1.381381e+00  9.545815e-02  1.270931e-01  1.094060e+00
1.385385e+00  9.596795e-02  1.275912e-01  1.094563e+00
1.389389e+00  9.647974e-02  1.280911e-01  1.095067e+00
1.393393e+00  9.699354e-02  1.285926e-01  1.095574e+00
1.397397e+00  9.750938e-02  1.290953e-01  1.096082e+00
1.401401e+00  9.802726e-02  1.295991e-01  1.096593e+00
1.405405e+00  9.854693e-02  1.301047e-01  1.097105e+00
1.409409e+00  9.906863e-02  1.306106e-01  1.097619e+00
1.413413e+00  9.959245e-02  1.311159e-01  1.098136e+00
1.417417e+00  1.001184e-01  1.316204e-01  1.098654e+00
1.421421e+00  1.006464e-01  1.321238e-01  1.099174e+00
1.425425e+00  1.011765e-01  1.326258e-01  1.099697e+00
1.429429e+00  1.017086e-01  1.331263e-01  1.100221e+00
1.433433e+00  1.022427e-01  1.336248e-01  1.100748e+00
1.437437e+00  1.027789e-01  1.341213e-01  1.101276e+00
1.441441e+00  1.033170e-01  1.346153e-01  1.101807e+00
1.445445e+00  1.038572e-01  1.351066e-01  1.102339e+00
1.449449e+00  1.043993e-01  1.355950e-01  1.102873e+00
1.453453e+00  1.049433e-01  1.360802e-01  1.103409e+00
1.457457e+00  1.054892e-01  1.365619e-01  1.103948e+00
1.461461e+00  1.060371e-01  1.370398e-01  1.104488e+00
1.465465e+00  1.065868e-01  1.375138e-01  1.105030e+00
1.469469e+00  1.071384e-01  1.379835e-01  1.105573e+00
1.473473e+00  1.076919e-01  1.384487e-01  1.106119e+00
1.477477e+00  1.082471e-01  1.389090e-01  1.106666e+00
1.481481e+00  1.088042e-01  1.393643e-01  1.107216e+00
1.485485e+00  1.093631e-01  1.398143e-01  1.107767e+00
1.489489e+00  1.099237e-01  1.402586e-01  1.108319e+00
1.493493e+00  1.104861e-01  1.406971e-01  1.108874e+00
1.497497e+00  1.110503e-01  1.411295e-01  1.109430e+00
1.501502e+00  1.116161e-01  1.415555e-01  1.109988e+00
1.505506e+00  1.121837e-01  1.419748e-01  1.110548e+00
1.509510e+00  1.127529e-01  1.423872e-01  1.111110e+00
1.513514e+00  1.133238e-01  1.427924e-01  1.111673e+00
1.517518e+00  1.138964e-01  1.431944e-01  1.112238e+00
1.521522e+00  1.144707e-01  1.435901e-01  1.112804e+00
1.525526e+00  1.150465e-01  1.439767e-01  1.113372e+00
1.529530e+00  1.156238e-01  1.443542e-01  1.113942e+00
1.533534e+00  1.162026e-01  1.447227e-01  1.114513e+00
1.537538e+00  1.167828e-01  1.450823e-01  1.115086e+00
1.541542e+00  1.173644e-01  1.454331e-01  1.115660e+00
1.545546e+00  1.179473e-01  1.457751e-01  1.116235e+00
1.549550e+00  1.185316e-01  1.461085e-01  1.116812e+00
1.553554e+00  1.191172e-01  1.464332e-01  1.117390e+00
1.557558e+00  1.197041e-01  1.467493e-01  1.117970e+00
1.561562e+00  1.202923e-01  1.470570e-01  1.118550e+00
1.565566e+00  1.208816e-01  1.473563e-01  1.119132e+00
1.569570e+00  1.214722e-01  1.476473e-01  1.119715e+00
1.573574e+00  1.220639e-01  1.479300e-01  1.120300e+00
1.577578e+00  1.226567e-01  1.482046e-01  1.120885e+00
1.581582e+00  1.232506e-01  1.484710e-01  1.121472e+00
1.585586e+00  1.238455e-01  1.487295e-01  1.122060e+00
1.589590e+00  1.244415e-01  1.489800e-01  1.122649e+00
1.593594e+00  1.250385e-01  1.492226e-01  1.123239e+00
1.597598e+00  1.256365e-01  1.494574e-01  1.123829e+00
1.601602e+00  1.262353e-01  1.496845e-01  1.124421e+00
1.605606e+00  1.268351e-01  1.499039e-01  1.125014e+00
1.609610e+00  1.274358e-01  1.501158e-01  1.125608e+00
1.613614e+00  1.280373e-01  1.503201e-01  1.126202e+00
1.617618e+00  1.286396e-01  1.505171e-01  1.126797e+00
1.621622e+00  1.292427e-01  1.507066e-01  1.127393e+00
1.625626e+00  1.298465e-01  1.508889e-01  1.127990e+00
1.629630e+00  1.304511e-01  1.510640e-01  1.128588e+00
1.633634e+00  1.310563e-01  1.512319e-01  1.129186e+00
1.637638e+00  1.316622e-01  1.513928e-01  1.129785e+00
1.641642e+00  1.322687e-01  1.515467e-01  1.130385e+00
1.645646e+00  1.328758e-01  1.516937e-01  1.130985e+00
1.649650e+00  1.334840e-01  1.518351e-01  1.131587e+00
1.653654e+00  1.340927e-01  1.519705e-01  1.132188e+00
1.657658e+00  1.347018e-01  1.520997e-01  1.132791e+00
1.661662e+00  1.353113e-01  1.522230e-01  1.133393e+00
1.665666e+00  1.359211e-01  1.523409e-01  1.133996e+00
1.669670e+00  1.365313e-01  1.524536e-01  1.134600e+00
1.673674e+00  1.371418e-01  1.525614e-01  1.135204e+00
1.677678e+00  1.377527e-01  1.526647e-01  1.135808e+00
1.681682e+00  1.383640e-01  1.527637e-01  1.136412e+00
1.685686e+00  1.389756e-01  1.528587e-01  1.137017e+00
1.689690e+00  1.395875e-01  1.529501e-01  1.137622e+00
1.693694e+00  1.401999e-01  1.530383e-01  1.138228e+00
1.697698e+00  1.408125e-01  1.531234e-01  1.138834e+00
1.701702e+00  1.414255e-01  1.532058e-01  1.139440e+00
1.705706e+00  1.420389e-01  1.532858e-01  1.140046e+00
1.709710e+00  1.426526e-01  1.533638e-01  1.140653e+00
1.713714e+00  1.432666e-01  1.534400e-01  1.141260e+00
1.717718e+00  1.438810e-01  1.535148e-01  1.141867e+00
1.721722e+00  1.444957e-01  1.535884e-01  1.142475e+00
1.725726e+00  1.451107e-01  1.536613e-01  1.143083e+00
1.729730e+00  1.457261e-01  1.537336e-01  1.143691e+00
1.733734e+00  1.463418e-01  1.538057e-01  1.144300e+00
1.737738e+00  1.469578e-01  1.538780e-01  1.144909e+00
1.741742e+00  1.475742e-01  1.539507e-01  1.145518e+00
1.745746e+00  1.481908e-01  1.540241e-01  1.146127e+00
1.749750e+00  1.488078e-01  1.540986e-01  1.146737e+00
1.753754e+00  1.494251e-01  1.541745e-01  1.147347e+00
1.757758e+00  1.500428e-01  1.542520e-01  1.147957e+00
1.761762e+00  1.506607e-01  1.543316e-01  1.148567e+00
1.765766e+00  1.512790e-01  1.544134e-01  1.149178e+00
1.769770e+00  1.518975e-01  1.544979e-01  1.149789e+00
1.773774e+00  1.525164e-01  1.545853e-01  1.150400e+00
1.777778e+00  1.531356e-01  1.546760e-01  1.151011e+00
1.781782e+00  1.537552e-01  1.547665e-01  1.151623e+00
1.785786e+00  1.543752e-01  1.548617e-01  1.152234e+00
1.789790e+00  1.549955e-01  1.549619e-01  1.152847e+00
1.793794e+00  1.556163e-01  1.550674e-01  1.153459e+00
1.797798e+00  1.562374e-01  1.551781e-01  1.154072e+00
1.801802e+00  1.568589e-01  1.552942e-01  1.154685e+00
1.805806e+00  1.574809e-01  1.554159e-01  1.155298e+00
1.809810e+00  1.581034e-01  1.555431e-01  1.155912e+00
1.813814e+00  1.587264e-01  1.556760e-01  1.156526e+00
1.817818e+00  1.593499e-01  1.558148e-01  1.157141e+00
1.821822e+00  1.599740e-01  1.559596e-01  1.157756e+00
1.825826e+00  1.605987e-01  1.561103e-01  1.158371e+00
1.829830e+00  1.612240e-01  1.562673e-01  1.158987e+00
1.833834e+00  1.618500e-01  1.564305e-01  1.159604e+00
1.837838e+00  1.624766e-01  1.566001e-01  1.160221e+00
1.841842e+00  1.631040e-01  1.567761e-01  1.160838e+00
1.845846e+00  1.637321e-01  1.569588e-01  1.161457e+00
1.849850e+00  1.643609e-01  1.571482e-01  1.162075e+00
1.853854e+00  1.649905e-01  1.573444e-01  1.162695e+00
1.857858e+00  1.656209e-01  1.575475e-01  1.163315e+00
1.861862e+00  1.662522e-01  1.577576e-01  1.163936e+00
1.865866e+00  1.668843e-01  1.579749e-01  1.164558e+00
1.869870e+00  1.675173e-01  1.581995e-01  1.165180e+00
1.873874e+00  1.681512e-01  1.584314e-01  1.165803e+00
1.877878e+00  1.687861e-01  1.586708e-01  1.166427e+00
1.881882e+00  1.694219e-01  1.589178e-01  1.167051e+00
1.885886e+00  1.700588e-01  1.591725e-01  1.167677e+00
1.889890e+00  1.706967e-01  1.594350e-01  1.168303e+00
1.893894e+00  1.713356e-01  1.597054e-01  1.168931e+00
1.897898e+00  1.719754e-01  1.599809e-01  1.169559e+00
1.901902e+00  1.726162e-01  1.602640e-01  1.170188e+00
1.905906e+00  1.732584e-01  1.605555e-01  1.170818e+00
1.909910e+00  1.739017e-01  1.608552e-01  1.171449e+00
1.913914e+00  1.745464e-01  1.611630e-01  1.172081e+00
1.917918e+00  1.751924e-01  1.614785e-01  1.172714e+00
1.921922e+00  1.758396e-01  1.618015e-01  1.173349e+00
1.925926e+00  1.764883e-01  1.621318e-01  1.173985e+00
1.929930e+00  1.771382e-01  1.624692e-01  1.174622e+00
1.933934e+00  1.777896e-01  1.628135e-01  1.175260e+00
1.937938e+00  1.784423e-01  1.631644e-01  1.175899e+00
1.941942e+00  1.790965e-01  1.635217e-01  1.176539e+00
1.945946e+00  1.797521e-01  1.638851e-01  1.177181e+00
1.949950e+00  1.804092e-01  1.642545e-01  1.177824e+00
1.953954e+00  1.810677e-01  1.646296e-01  1.178469e+00
1.957958e+00  1.817277e-01  1.650101e-01  1.179115e+00
1.961962e+00  1.823892e-01  1.653959e-01  1.179762e+00
1.965966e+00  1.830523e-01  1.657867e-01  1.180410e+00
1.969970e+00  1.837169e-01  1.661823e-01  1.181060e+00
1.973974e+00  1.843831e-01  1.665825e-01  1.181712e+00
1.977978e+00  1.850509e-01  1.669870e-01  1.182364e+00
1.981982e+00  1.857203e-01  1.673956e-01  1.183019e+00
1.985986e+00  1.863913e-01  1.678080e-01  1.183674e+00
1.989990e+00  1.870639e-01  1.682241e-01  1.184331e+00
1.993994e+00  1.877383e-01  1.686436e-01  1.184990e+00
1.997998e+00  1.884143e-01  1.690663e-01  1.185650e+00
2.002002e+00  1.890920e-01  1.694920e-01  1.186312e+00
2.006006e+00  1.897714e-01  1.699204e-01  1.186976e+00
2.010010e+00  1.904526e-01  1.703513e-01  1.187641e+00
2.014014e+00  1.911354e-01  1.707849e-01  1.188307e+00
2.018018e+00  1.918197e-01  1.712206e-01  1.188975e+00
2.022022e+00  1.925059e-01  1.716574e-01  1.189644e+00
2.026026e+00  1.931940e-01  1.720950e-01  1.190316e+00
2.030030e+00  1.938839e-01  1.725330e-01  1.190989e+00
2.034034e+00  1.945756e-01  1.729713e-01  1.191663e+00
2.038038e+00  1.952692e-01  1.734094e-01  1.192340e+00
2.042042e+00  1.959645e-01  1.738472e-01  1.193018e+00
2.046046e+00  1.966616e-01  1.742844e-01  1.193697e+00
2.050050e+00  1.973605e-01  1.747205e-01  1.194379e+00
2.054054e+00  1.980611e-01  1.751555e-01  1.195062e+00
2.058058e+00  1.987635e-01  1.755889e-01  1.195746e+00
2.062062e+00  1.994676e-01  1.760204e-01  1.196432e+00
2.066066e+00  2.001734e-01  1.764499e-01  1.197120e+00
2.070070e+00  2.008809e-01  1.768770e-01  1.197809e+00
2.074074e+00  2.015901e-01  1.773013e-01  1.198500e+00
2.078078e+00  2.023009e-01  1.777227e-01  1.199193e+00
2.082082e+00  2.030134e-01  1.781409e-01  1.199887e+00
2.086086e+00  2.037275e-01  1.785554e-01  1.200582e+00
2.090090e+00  2.044433e-01  1.789662e-01  1.201279e+00
2.094094e+00  2.051607e-01  1.793727e-01  1.201978e+00
2.098098e+00  2.058796e-01  1.797749e-01  1.202678e+00
2.102102e+00  2.066002e-01  1.801724e-01  1.203379e+00
2.106106e+00  2.073223e-01  1.805648e-01  1.204082e+00
2.110110e+00  2.080459e-01  1.809520e-01  1.204787e+00
2.114114e+00  2.087711e-01  1.813335e-01  1.205493e+00
2.118118e+00  2.094978e-01  1.817092e-01  1.206200e+00
2.122122e+00  2.102261e-01  1.820787e-01  1.206909e+00
2.126126e+00  2.109558e-01  1.824418e-01  1.207619e+00
2.130130e+00  2.116870e-01  1.828000e-01  1.208331e+00
2.134134e+00  2.124197e-01  1.831544e-01  1.209044e+00
2.138138e+00  2.131537e-01  1.835004e-01  1.209758e+00
2.142142e+00  2.138892e-01  1.838379e-01  1.210473e+00
2.146146e+00  2.146259e-01  1.841671e-01  1.211190e+00
2.150150e+00  2.153640e-01  1.844878e-01  1.211908e+00
2.154154e+00  2.161033e-01  1.848002e-01  1.212627e+00
2.158158e+00  2.168438e-01  1.851043e-01  1.213348e+00
2.162162e+00  2.175856e-01  1.854001e-01  1.214069e+00
2.166166e+00  2.183285e-01  1.856875e-01  1.214792e+00
2.170170e+00  2.190725e-01  1.859666e-01  1.215516e+00
2.174174e+00  2.198177e-01  1.862375e-01  1.216240e+00
2.178178e+00  2.205639e-01  1.865000e-01  1.216966e+00
2.182182e+00  2.213111e-01  1.867544e-01  1.217693e+00
2.186186e+00  2.220594e-01  1.870005e-01  1.218420e+00
2.190190e+00  2.228086e-01  1.872383e-01  1.219149e+00
2.194194e+00  2.235588e-01  1.874680e-01  1.219878e+00
2.198198e+00  2.243098e-01  1.876895e-01  1.220609e+00
2.202202e+00  2.250618e-01  1.879028e-01  1.221340e+00
2.206206e+00  2.258145e-01  1.881080e-01  1.222072e+00
2.210210e+00  2.265681e-01  1.883050e-01  1.222804e+00
2.214214e+00  2.273225e-01  1.884939e-01  1.223537e+00
2.218218e+00  2.280776e-01  1.886747e-01  1.224271e+00
2.222222e+00  2.288334e-01  1.888474e-01  1.225006e+00
2.226226e+00  2.295899e-01  1.890120e-01  1.225741e+00
2.230230e+00  2.303470e-01  1.891686e-01  1.226477e+00
2.234234e+00  2.311047e-01  1.893171e-01  1.227213e+00
2.238238e+00  2.318630e-01  1.894576e-01  1.227950e+00
2.242242e+00  2.326219e-01  1.895901e-01  1.228688e+00
2.246246e+00  2.333813e-01  1.897146e-01  1.229425e+00
2.250250e+00  2.341411e-01  1.898311e-01  1.230164e+00
2.254254e+00  2.349016e-01  1.899405e-01  1.230902e+00
2.258258e+00  2.356628e-01  1.900438e-01  1.231642e+00
2.262262e+00  2.364243e-01  1.901392e-01  1.232381e+00
2.266266e+00  2.371860e-01  1.902271e-01  1.233121e+00
2.270270e+00  2.379479e-01  1.903079e-01  1.233861e+00
2.274274e+00  2.387100e-01  1.903817e-01  1.234601e+00
2.278278e+00  2.394724e-01  1.904488e-01  1.235341e+00
2.282282e+00  2.402349e-01  1.905097e-01  1.236081e+00
2.286286e+00  2.409977e-01  1.905645e-01  1.236822e+00
2.290290e+00  2.417606e-01  1.906137e-01  1.237562e+00
2.294294e+00  2.425237e-01  1.906574e-01  1.238303e+00
2.298298e+00  2.432870e-01  1.906960e-01  1.239044e+00
2.302302e+00  2.440503e-01  1.907298e-01  1.239784e+00
2.306306e+00  2.448139e-01  1.907591e-01  1.240525e+00
2.310310e+00  2.455775e-01  1.907842e-01  1.241266e+00
2.314314e+00  2.463413e-01  1.908054e-01  1.242007e+00
2.318318e+00  2.471052e-01  1.908230e-01  1.242748e+00
2.322322e+00  2.478692e-01  1.908372e-01  1.243488e+00
2.326326e+00  2.486332e-01  1.908485e-01  1.244229e+00
2.330330e+00  2.493974e-01  1.908571e-01  1.244970e+00
2.334334e+00  2.501616e-01  1.908633e-01  1.245711e+00
2.338338e+00  2.509258e-01  1.908674e-01  1.246451e+00
2.342342e+00  2.516901e-01  1.908697e-01  1.247192e+00
2.346346e+00  2.524544e-01  1.908705e-01  1.247932e+00
2.350350e+00  2.532188e-01  1.908701e-01  1.248673e+00
2.354354e+00  2.539832e-01  1.908688e-01  1.249413e+00
2.358358e+00  2.547475e-01  1.908670e-01  1.250153e+00
2.362362e+00  2.555119e-01  1.908648e-01  1.250893e+00
2.366366e+00  2.562762e-01  1.908627e-01  1.251633e+00
2.370370e+00  2.570405e-01  1.908609e-01  1.252373e+00
2.374374e+00  2.578048e-01  1.908597e-01  1.253112e+00
2.378378e+00  2.585691e-01  1.908582e-01  1.253851e+00
2.382382e+00  2.593336e-01  1.908558e-01  1.254591e+00
2.386386e+00  2.600979e-01  1.908560e-01  1.255330e+00
2.390390e+00  2.608622e-01  1.908591e-01  1.256069e+00
2.394394e+00  2.616265e-01  1.908653e-01  1.256807e+00
2.398398e+00  2.623908e-01  1.908746e-01  1.257546e+00
2.402402e+00  2.631550e-01  1.908873e-01  1.258284e+00
2.406406e+00  2.639193e-01  1.909036e-01  1.259022e+00
2.410410e+00  2.646836e-01  1.909237e-01  1.259761e+00
2.414414e+00  2.654480e-01  1.909477e-01  1.260498e+00
2.418418e+00  2.662125e-01  1.909758e-01  1.261236e+00
2.422422e+00  2.669771e-01  1.910081e-01  1.261974e+00
2.426426e+00  2.677418e-01  1.910450e-01  1.262712e+00
2.430430e+00  2.685067e-01  1.910864e-01  1.263449e+00
2.434434e+00  2.692718e-01  1.911327e-01  1.264187e+00
2.438438e+00  2.700371e-01  1.911840e-01  1.264925e+00
2.442442e+00  2.708026e-01  1.912404e-01  1.265662e+00
2.446446e+00  2.715684e-01  1.913022e-01  1.266400e+00
2.450450e+00  2.723345e-01  1.913696e-01  1.267138e+00
2.454454e+00  2.731008e-01  1.914426e-01  1.267876e+00
2.458458e+00  2.738675e-01  1.915215e-01  1.268614e+00
2.462462e+00  2.746345e-01  1.916065e-01  1.269352e+00
2.466466e+00  2.754020e-01  1.916978e-01  1.270090e+00
2.470470e+00  2.761698e-01  1.917954e-01  1.270828e+00
2.474474e+00  2.769380e-01  1.918997e-01  1.271567e+00
2.478478e+00  2.777066e-01  1.920107e-01  1.272306e+00
2.482482e+00  2.784758e-01  1.921287e-01  1.273045e+00
2.486486e+00  2.792454e-01  1.922538e-01  1.273784e+00
2.490490e+00  2.800155e-01  1.923862e-01  1.274523e+00
2.494494e+00  2.807861e-01  1.925261e-01  1.275263e+00
2.498498e+00  2.815573e-01  1.926737e-01  1.276003e+00
2.502503e+00  2.823288e-01  1.928262e-01  1.276743e+00
2.506507e+00  2.831004e-01  1.929800e-01  1.277483e+00
2.510511e+00  2.838727e-01  1.931435e-01  1.278224e+00
2.514515e+00  2.846459e-01  1.933164e-01  1.278965e+00
2.518519e+00  2.854200e-01  1.934985e-01  1.279707e+00
2.522523e+00  2.861950e-01  1.936895e-01  1.280449e+00
2.526527e+00  2.869709e-01  1.938893e-01  1.281192e+00
2.530531e+00  2.877477e-01  1.940975e-01  1.281936e+00
2.534535e+00  2.885254e-01  1.943140e-01  1.282680e+00
2.538539e+00  2.893041e-01  1.945385e-01  1.283425e+00
2.542543e+00  2.900838e-01  1.947707e-01  1.284170e+00
2.546547e+00  2.908644e-01  1.950105e-01  1.284916e+00
2.550551e+00  2.916461e-01  1.952577e-01  1.285663e+00
2.554555e+00  2.924288e-01  1.955118e-01  1.286411e+00
2.558559e+00  2.932125e-01  1.957729e-01  1.287160e+00
2.562563e+00  2.939973e-01  1.960405e-01  1.287909e+00
2.566567e+00  2.947832e-01  1.963145e-01  1.288659e+00
2.570571e+00  2.955701e-01  1.965946e-01  1.289410e+00
2.574575e+00  2.963582e-01  1.968806e-01  1.290162e+00
2.578579e+00  2.971474e-01  1.971723e-01  1.290914e+00
2.582583e+00  2.979378e-01  1.974694e-01  1.291667e+00
2.586587e+00  2.987293e-01  1.977717e-01  1.292422e+00
2.590591e+00  2.995219e-01  1.980789e-01  1.293177e+00
2.594595e+00  3.003158e-01  1.983909e-01  1.293933e+00
2.598599e+00  3.011109e-01  1.987073e-01  1.294690e+00
2.602603e+00  3.019072e-01  1.990281e-01  1.295448e+00
2.606607e+00  3.027048e-01  1.993528e-01  1.296207e+00
2.610611e+00  3.035036e-01  1.996813e-01  1.296966e+00
2.614615e+00  3.043038e-01  2.000133e-01  1.297727e+00
2.618619e+00  3.051052e-01  2.003487e-01  1.298489e+00
2.622623e+00  3.059079e-01  2.006872e-01  1.299252e+00
2.626627e+00  3.067120e-01  2.010284e-01  1.300016e+00
2.630631e+00  3.075174e-01  2.013723e-01  1.300781e+00
2.634635e+00  3.083241e-01  2.017186e-01  1.301547e+00
2.638639e+00  3.091323e-01  2.020670e-01  1.302314e+00
2.642643e+00  3.099419e-01  2.024173e-01  1.303083e+00
2.646647e+00  3.107528e-01  2.027692e-01  1.303852e+00
2.650651e+00  3.115652e-01  2.031226e-01  1.304623e+00
2.654655e+00  3.123791e-01  2.034772e-01  1.305394e+00
2.658659e+00  3.131944e-01  2.038328e-01  1.306167e+00
2.662663e+00  3.140113e-01  2.041891e-01  1.306941e+00
2.666667e+00  3.148289e-01  2.045525e-01  1.307716e+00
2.670671e+00  3.156480e-01  2.049147e-01  1.308492e+00
2.674675e+00  3.164688e-01  2.052747e-01  1.309269e+00
2.678679e+00  3.172911e-01  2.056324e-01  1.310048e+00
2.682683e+00  3.181150e-01  2.059875e-01  1.310827e+00
2.686687e+00  3.189404e-01  2.063399e-01  1.311608e+00
2.690691e+00  3.197673e-01  2.066894e-01  1.312391e+00
2.694695e+00  3.205957e-01  2.070358e-01  1.313174e+00
2.698699e+00  3.214255e-01  2.073789e-01  1.313959e+00
2.702703e+00  3.222567e-01  2.077184e-01  1.314745e+00
2.706707e+00  3.230894e-01  2.080543e-01  1.315531e+00
2.710711e+00  3.239234e-01  2.083863e-01  1.316320e+00
2.714715e+00  3.247587e-01  2.087142e-01  1.317109e+00
2.718719e+00  3.255953e-01  2.090379e-01  1.317899e+00
2.722723e+00  3.264333e-01  2.093571e-01  1.318690e+00
2.726727e+00  3.272725e-01  2.096716e-01  1.319482e+00
2.730731e+00  3.281129e-01  2.099814e-01  1.320276e+00
2.734735e+00  3.289546e-01  2.102861e-01  1.321070e+00
2.738739e+00  3.297974e-01  2.105856e-01  1.321865e+00
2.742743e+00  3.306414e-01  2.108796e-01  1.322661e+00
2.746747e+00  3.314866e-01  2.111681e-01  1.323458e+00
2.750751e+00  3.323328e-01  2.114508e-01  1.324256e+00
2.754755e+00  3.331802e-01  2.117275e-01  1.325055e+00
2.758759e+00  3.340286e-01  2.119980e-01  1.325854e+00
2.762763e+00  3.348780e-01  2.122622e-01  1.326654e+00
2.766767e+00  3.357285e-01  2.125198e-01  1.327455e+00
2.770771e+00  3.365799e-01  2.127707e-01  1.328257e+00
2.774775e+00  3.374323e-01  2.130147e-01  1.329060e+00
2.778779e+00  3.382856e-01  2.132515e-01  1.329863e+00
2.782783e+00  3.391398e-01  2.134810e-01  1.330667e+00
2.786787e+00  3.399949e-01  2.137029e-01  1.331472e+00
2.790791e+00  3.408508e-01  2.139172e-01  1.332277e+00
2.794795e+00  3.417076e-01  2.141236e-01  1.333083e+00
2.798799e+00  3.425652e-01  2.143219e-01  1.333889e+00
2.802803e+00  3.434235e-01  2.145120e-01  1.334696e+00
2.806807e+00  3.442826e-01  2.146936e-01  1.335504e+00
2.810811e+00  3.451424e-01  2.148665e-01  1.336312e+00
2.814815e+00  3.460030e-01  2.150306e-01  1.337120e+00
2.818819e+00  3.468642e-01  2.151856e-01  1.337929e+00
2.822823e+00  3.477260e-01  2.153314e-01  1.338739e+00
2.826827e+00  3.485890e-01  2.154732e-01  1.339549e+00
2.830831e+00  3.494529e-01  2.156090e-01  1.340360e+00
2.834835e+00  3.503171e-01  2.157342e-01  1.341171e+00
2.838839e+00  3.511816e-01  2.158490e-01  1.341982e+00
2.842843e+00  3.520464e-01  2.159537e-01  1.342794e+00
2.846847e+00  3.529114e-01  2.160487e-01  1.343605e+00
2.850851e+00  3.537767e-01  2.161340e-01  1.344416e+00
2.854855e+00  3.546422e-01  2.162100e-01  1.345228e+00
2.858859e+00  3.555078e-01  2.162769e-01  1.346039e+00
2.862863e+00  3.563737e-01  2.163350e-01  1.346851e+00
2.866867e+00  3.572397e-01  2.163846e-01  1.347662e+00
2.870871e+00  3.581058e-01  2.164258e-01  1.348474e+00
2.874875e+00  3.589721e-01  2.164589e-01  1.349285e+00
2.878879e+00  3.598384e-01  2.164842e-01  1.350096e+00
2.882883e+00  3.607048e-01  2.165019e-01  1.350907e+00
2.886887e+00  3.615713e-01  2.165123e-01  1.351718e+00
2.890891e+00  3.624379e-01  2.165157e-01  1.352529e+00
2.894895e+00  3.633044e-01  2.165122e-01  1.353340e+00
2.898899e+00  3.641709e-01  2.165022e-01  1.354150e+00
2.902903e+00  3.650375e-01  2.164858e-01  1.354960e+00
2.906907e+00  3.659040e-01  2.164634e-01  1.355770e+00
2.910911e+00  3.667704e-01  2.164352e-01  1.356580e+00
2.914915e+00  3.676367e-01  2.164014e-01  1.357390e+00
2.918919e+00  3.685030e-01  2.163623e-01  1.358199e+00
2.922923e+00  3.693691e-01  2.163182e-01  1.359007e+00
2.926927e+00  3.702351e-01  2.162692e-01  1.359816e+00
2.930931e+00  3.711010e-01  2.162157e-01  1.360624e+00
2.934935e+00  3.719666e-01  2.161579e-01  1.361432e+00
2.938939e+00  3.728321e-01  2.160960e-01  1.362239e+00
2.942943e+00  3.736973e-01  2.160303e-01  1.363046e+00
2.946947e+00  3.745623e-01  2.159611e-01  1.363852e+00
2.950951e+00  3.754271e-01  2.158886e-01  1.364658e+00
2.954955e+00  3.762916e-01  2.158130e-01  1.365464e+00
2.958959e+00  3.771558e-01  2.157346e-01  1.366269e+00
2.962963e+00  3.780197e-01  2.156537e-01  1.367073e+00
2.966967e+00  3.788832e-01  2.155705e-01  1.367877e+00
2.970971e+00  3.797464e-01  2.154853e-01  1.368680e+00
2.974975e+00  3.806092e-01  2.153982e-01  1.369483e+00
2.978979e+00  3.814716e-01  2.153097e-01  1.370285e+00
2.982983e+00  3.823336e-01  2.152198e-01  1.371086e+00
2.986987e+00  3.831954e-01  2.151272e-01  1.371887e+00
2.990991e+00  3.840572e-01  2.150279e-01  1.372688e+00
2.994995e+00  3.849184e-01  2.149304e-01  1.373488e+00
2.998999e+00  3.857792e-01  2.148348e-01  1.374287e+00
3.003003e+00  3.866394e-01  2.147413e-01  1.375085e+00
3.007007e+00  3.874992e-01  2.146500e-01  1.375883e+00
3.011011e+00  3.883585e-01  2.145612e-01  1.376680e+00
3.015015e+00  3.892174e-01  2.144750e-01  1.377476e+00
3.019019e+00  3.900759e-01  2.143916e-01  1.378272e+00
3.023023e+00  3.909340e-01  2.143111e-01  1.379067e+00
3.027027e+00  3.917918e-01  2.142337e-01  1.379861e+00
3.031031e+00  3.926492e-01  2.141596e-01  1.380655e+00
3.035035e+00  3.935063e-01  2.140890e-01  1.381448e+00
3.039039e+00  3.943631e-01  2.140219e-01  1.382241e+00
3.043043e+00  3.952197e-01  2.139586e-01  1.383033e+00
3.047047e+00  3.960760e-01  2.138992e-01  1.383824e+00
3.051051e+00  3.969320e-01  2.138440e-01  1.384615e+00
3.055055e+00  3.977879e-01  2.137930e-01  1.385406e+00
3.059059e+00  3.986436e-01  2.137465e-01  1.386196e+00
3.063063e+00  3.994991e-01  2.137046e-01  1.386985e+00
3.067067e+00  4.003545e-01  2.136675e-01  1.387774e+00
3.071071e+00  4.012098e-01  2.136353e-01  1.388563e+00
3.075075e+00  4.020650e-01  2.136083e-01  1.389351e+00
3.079079e+00  4.029201e-01  2.135865e-01  1.390139e+00
3.083083e+00  4.037752e-01  2.135701e-01  1.390926e+00
3.087087e+00  4.046303e-01  2.135594e-01  1.391714e+00
3.091091e+00  4.054854e-01  2.135545e-01  1.392500e+00
3.095095e+00  4.063405e-01  2.135555e-01  1.393287e+00
3.099099e+00  4.071956e-01  2.135626e-01  1.394073e+00
3.103103e+00  4.080508e-01  2.135761e-01  1.394859e+00
3.107107e+00  4.089061e-01  2.135959e-01  1.395644e+00
3.111111e+00  4.097615e-01  2.136224e-01  1.396430e+00
3.115115e+00  4.106171e-01  2.136557e-01  1.397215e+00
3.119119e+00  4.114728e-01  2.136960e-01  1.398000e+00
3.123123e+00  4.123287e-01  2.137433e-01  1.398785e+00
3.127127e+00  4.131848e-01  2.137980e-01  1.399569e+00
3.131131e+00  4.140411e-01  2.138601e-01  1.400354e+00
3.135135e+00  4.148977e-01  2.139299e-01  1.401138e+00
3.139139e+00  4.157545e-01  2.140074e-01  1.401922e+00
3.143143e+00  4.166116e-01  2.140929e-01  1.402706e+00
3.147147e+00  4.174691e-01  2.141865e-01  1.403490e+00
3.151151e+00  4.183260e-01  2.142810e-01  1.404273e+00
3.155155e+00  4.191833e-01  2.143833e-01  1.405057e+00
3.159159e+00  4.200413e-01  2.144946e-01  1.405840e+00
3.163163e+00  4.208999e-01  2.146148e-01  1.406624e+00
3.167167e+00  4.217592e-01  2.147435e-01  1.407408e+00
3.171171e+00  4.226192e-01  2.148805e-01  1.408192e+00
3.175175e+00  4.234799e-01  2.150255e-01  1.408976e+00
3.179179e+00  4.243413e-01  2.151783e-01  1.409761e+00
3.183183e+00  4.252034e-01  2.153385e-01  1.410546e+00
3.187187e+00  4.260662e-01  2.155060e-01  1.411331e+00
3.191191e+00  4.269298e-01  2.156805e-01  1.412117e+00
3.195195e+00  4.277941e-01  2.158616e-01  1.412902e+00
3.199199e+00  4.286592e-01  2.160491e-01  1.413689e+00
3.203203e+00  4.295251e-01  2.162428e-01  1.414475e+00
3.207207e+00  4.303918e-01  2.164424e-01  1.415262e+00
3.211211e+00  4.312592e-01  2.166476e-01  1.416049e+00
3.215215e+00  4.321275e-01  2.168581e-01  1.416837e+00
3.219219e+00  4.329967e-01  2.170737e-01  1.417625e+00
3.223223e+00  4.338666e-01  2.172942e-01  1.418413e+00
3.227227e+00  4.347375e-01  2.175192e-01  1.419202e+00
3.231231e+00  4.356092e-01  2.177484e-01  1.419992e+00
3.235235e+00  4.364817e-01  2.179817e-01  1.420781e+00
3.239239e+00  4.373552e-01  2.182188e-01  1.421571e+00
3.243243e+00  4.382296e-01  2.184593e-01  1.422362e+00
3.247247e+00  4.391048e-01  2.187030e-01  1.423153e+00
3.251251e+00  4.399811e-01  2.189497e-01  1.423945e+00
3.255255e+00  4.408582e-01  2.191990e-01  1.424737e+00
3.259259e+00  4.417363e-01  2.194508e-01  1.425529e+00
3.263263e+00  4.426154e-01  2.197047e-01  1.426323e+00
3.267267e+00  4.434955e-01  2.199605e-01  1.427116e+00
3.271271e+00  4.443765e-01  2.202179e-01  1.427910e+00
3.275275e+00  4.452586e-01  2.204767e-01  1.428705e+00
3.279279e+00  4.461417e-01  2.207365e-01  1.429500e+00
3.283283e+00  4.470258e-01  2.209971e-01  1.430296e+00
3.287287e+00  4.479109e-01  2.212583e-01  1.431093e+00
3.291291e+00  4.487971e-01  2.215198e-01  1.431890e+00
3.295295e+00  4.496844e-01  2.217812e-01  1.432688e+00
3.299299e+00  4.505727e-01  2.220424e-01  1.433486e+00
3.303303e+00  4.514622e-01  2.223031e-01  1.434285e+00
3.307307e+00  4.523527e-01  2.225630e-01  1.435085e+00
3.311311e+00  4.532441e-01  2.228263e-01  1.435885e+00
3.315315e+00  4.541363e-01  2.230915e-01  1.436685e+00
3.319319e+00  4.550297e-01  2.233528e-01  1.437486e+00
3.323323e+00  4.559243e-01  2.236100e-01  1.438288e+00
3.327327e+00  4.568199e-01  2.238631e-01  1.439091e+00
3.331331e+00  4.577167e-01  2.241117e-01  1.439894e+00
3.335335e+00  4.586145e-01  2.243559e-01  1.440698e+00
3.339339e+00  4.595133e-01  2.245954e-01  1.441502e+00
3.343343e+00  4.604132e-01  2.248301e-01  1.442307e+00
3.347347e+00  4.613140e-01  2.250599e-01  1.443113e+00
3.351351e+00  4.622158e-01  2.252846e-01  1.443919e+00
3.355355e+00  4.631185e-01  2.255041e-01  1.444726e+00
3.359359e+00  4.640220e-01  2.257182e-01  1.445533e+00
3.363363e+00  4.649265e-01  2.259268e-01  1.446340e+00
3.367367e+00  4.658317e-01  2.261298e-01  1.447148e+00
3.371371e+00  4.667378e-01  2.263270e-01  1.447957e+00
3.375375e+00  4.676446e-01  2.265182e-01  1.448765e+00
3.379379e+00  4.685522e-01  2.267034e-01  1.449574e+00
3.383383e+00  4.694604e-01  2.268823e-01  1.450384e+00
3.387387e+00  4.703694e-01  2.270549e-01  1.451193e+00
3.391391e+00  4.712790e-01  2.272209e-01  1.452003e+00
3.395395e+00  4.721893e-01  2.273803e-01  1.452814e+00
3.399399e+00  4.731001e-01  2.275329e-01  1.453624e+00
3.403403e+00  4.740116e-01  2.276785e-01  1.454435e+00
3.407407e+00  4.749235e-01  2.278171e-01  1.455245e+00
3.411411e+00  4.758360e-01  2.279484e-01  1.456056e+00
3.415415e+00  4.767490e-01  2.280723e-01  1.456867e+00
3.419419e+00  4.776624e-01  2.281888e-01  1.457679e+00
3.423423e+00  4.785762e-01  2.282975e-01  1.458490e+00
3.427427e+00  4.794905e-01  2.283985e-01  1.459301e+00
3.431431e+00  4.804051e-01  2.284915e-01  1.460112e+00
3.435435e+00  4.813200e-01  2.285764e-01  1.460923e+00
3.439439e+00  4.822353e-01  2.286531e-01  1.461735e+00
3.443443e+00  4.831508e-01  2.287214e-01  1.462546e+00
3.447447e+00  4.840666e-01  2.287811e-01  1.463357e+00
3.451451e+00  4.849826e-01  2.288322e-01  1.464168e+00
3.455455e+00  4.858988e-01  2.288745e-01  1.464978e+00
3.459459e+00  4.868152e-01  2.289078e-01  1.465789e+00
3.463463e+00  4.877317e-01  2.289320e-01  1.466599e+00
3.467467e+00  4.886483e-01  2.289470e-01  1.467410e+00
3.471471e+00  4.895651e-01  2.289535e-01  1.468220e+00
3.475475e+00  4.904830e-01  2.289575e-01  1.469030e+00
3.479479e+00  4.914005e-01  2.289513e-01  1.469840e+00
3.483483e+00  4.923178e-01  2.289352e-01  1.470650e+00
3.487487e+00  4.932348e-01  2.289093e-01  1.471459e+00
3.491491e+00  4.941516e-01  2.288741e-01  1.472267e+00
3.495495e+00  4.950680e-01  2.288297e-01  1.473075e+00
3.499499e+00  4.959841e-01  2.287766e-01  1.473882e+00
3.503504e+00  4.968998e-01  2.287148e-01  1.474689e+00
3.507508e+00  4.978152e-01  2.286448e-01  1.475494e+00
3.511512e+00  4.987302e-01  2.285668e-01  1.476300e+00
3.515516e+00  4.996449e-01  2.284811e-01  1.477104e+00
3.519520e+00  5.005591e-01  2.283880e-01  1.477908e+00
3.523524e+00  5.014729e-01  2.282877e-01  1.478711e+00
3.527528e+00  5.023863e-01  2.281805e-01  1.479514e+00
3.531532e+00  5.032993e-01  2.280667e-01  1.480316e+00
3.535536e+00  5.042118e-01  2.279466e-01  1.481117e+00
3.539540e+00  5.051238e-01  2.278205e-01  1.481917e+00
3.543544e+00  5.060353e-01  2.276886e-01  1.482717e+00
3.547548e+00  5.069463e-01  2.275513e-01  1.483515e+00
3.551552e+00  5.078568e-01  2.274087e-01  1.484313e+00
3.555556e+00  5.087668e-01  2.272613e-01  1.485110e+00
3.559560e+00  5.096762e-01  2.271092e-01  1.485907e+00
3.563564e+00  5.105851e-01  2.269527e-01  1.486702e+00
3.567568e+00  5.114933e-01  2.267922e-01  1.487497e+00
3.571572e+00  5.124010e-01  2.266278e-01  1.488290e+00
3.575576e+00  5.133081e-01  2.264600e-01  1.489083e+00
3.579580e+00  5.142145e-01  2.262889e-01  1.489875e+00
3.583584e+00  5.151203e-01  2.261149e-01  1.490666e+00
3.587588e+00  5.160254e-01  2.259382e-01  1.491456e+00
3.591592e+00  5.169299e-01  2.257591e-01  1.492245e+00
3.595596e+00  5.178337e-01  2.255779e-01  1.493033e+00
3.599600e+00  5.187368e-01  2.253948e-01  1.493820e+00
3.603604e+00  5.196391e-01  2.252102e-01  1.494606e+00
3.607608e+00  5.205408e-01  2.250243e-01  1.495391e+00
3.611612e+00  5.214416e-01  2.248374e-01  1.496175e+00
3.615616e+00  5.223418e-01  2.246498e-01  1.496958e+00
3.619620e+00  5.232411e-01  2.244617e-01  1.497739e+00
3.623624e+00  5.241397e-01  2.242735e-01  1.498520e+00
3.627628e+00  5.250374e-01  2.240855e-01  1.499300e+00
3.631632e+00  5.259343e-01  2.238978e-01  1.500078e+00
3.635636e+00  5.268308e-01  2.237034e-01  1.500856e+00
3.639640e+00  5.277265e-01  2.235096e-01  1.501633e+00
3.643644e+00  5.286214e-01  2.233194e-01  1.502408e+00
3.647648e+00  5.295154e-01  2.231329e-01  1.503183e+00
3.651652e+00  5.304085e-01  2.229502e-01  1.503956e+00
3.655656e+00  5.313009e-01  2.227714e-01  1.504728e+00
3.659660e+00  5.321926e-01  2.225966e-01  1.505499e+00
3.663664e+00  5.330834e-01  2.224260e-01  1.506269e+00
3.667668e+00  5.339736e-01  2.222597e-01  1.507038e+00
3.671672e+00  5.348631e-01  2.220978e-01  1.507806e+00
3.675676e+00  5.357519e-01  2.219404e-01  1.508573e+00
3.679680e+00  5.366401e-01  2.217876e-01  1.509339e+00
3.683684e+00  5.375276e-01  2.216396e-01  1.510104e+00
3.687688e+00  5.384146e-01  2.214964e-01  1.510868e+00
3.691692e+00  5.393010e-01  2.213582e-01  1.511631e+00
3.695696e+00  5.401869e-01  2.212252e-01  1.512393e+00
3.699700e+00  5.410722e-01  2.210973e-01  1.513155e+00
3.703704e+00  5.419571e-01  2.209748e-01  1.513915e+00
3.707708e+00  5.428414e-01  2.208578e-01  1.514675e+00
3.711712e+00  5.437254e-01  2.207463e-01  1.515433e+00
3.715716e+00  5.446089e-01  2.206406e-01  1.516191e+00
3.719720e+00  5.454920e-01  2.205406e-01  1.516949e+00
3.723724e+00  5.463748e-01  2.204466e-01  1.517705e+00
3.727728e+00  5.472572e-01  2.203587e-01  1.518461e+00
3.731732e+00  5.481394e-01  2.202769e-01  1.519216e+00
3.735736e+00  5.490212e-01  2.202014e-01  1.519970e+00
3.739740e+00  5.499027e-01  2.201323e-01  1.520723e+00
3.743744e+00  5.507840e-01  2.200697e-01  1.521476e+00
3.747748e+00  5.516651e-01  2.200138e-01  1.522228e+00
3.751752e+00  5.525460e-01  2.199647e-01  1.522980e+00
3.755756e+00  5.534268e-01  2.199224e-01  1.523731e+00
3.759760e+00  5.543073e-01  2.198872e-01  1.524481e+00
3.763764e+00  5.551878e-01  2.198590e-01  1.525231e+00
3.767768e+00  5.560682e-01  2.198381e-01  1.525980e+00
3.771772e+00  5.569485e-01  2.198246e-01  1.526729e+00
3.775776e+00  5.578288e-01  2.198185e-01  1.527477e+00
3.779780e+00  5.587090e-01  2.198200e-01  1.528225e+00
3.783784e+00  5.595893e-01  2.198293e-01  1.528972e+00
3.787788e+00  5.604696e-01  2.198463e-01  1.529719e+00
3.791792e+00  5.613500e-01  2.198713e-01  1.530466e+00
3.795796e+00  5.622299e-01  2.199016e-01  1.531211e+00
3.799800e+00  5.631094e-01  2.199358e-01  1.531956e+00
3.803804e+00  5.639893e-01  2.199787e-01  1.532701e+00
3.807808e+00  5.648697e-01  2.200297e-01  1.533445e+00
3.811812e+00  5.657504e-01  2.200887e-01  1.534190e+00
3.815816e+00  5.666316e-01  2.201554e-01  1.534934e+00
3.819820e+00  5.675132e-01  2.202294e-01  1.535678e+00
3.823824e+00  5.683952e-01  2.203105e-01  1.536422e+00
3.827828e+00  5.692777e-01  2.203984e-01  1.537166e+00
3.831832e+00  5.701606e-01  2.204928e-01  1.537910e+00
3.835836e+00  5.710440e-01  2.205933e-01  1.538654e+00
3.839840e+00  5.719279e-01  2.206998e-01  1.539398e+00
3.843844e+00  5.728123e-01  2.208120e-01  1.540141e+00
3.847848e+00  5.736971e-01  2.209294e-01  1.540885e+00
3.851852e+00  5.745824e-01  2.210519e-01  1.541628e+00
3.855856e+00  5.754682e-01  2.211792e-01  1.542372e+00
3.859860e+00  5.763546e-01  2.213109e-01  1.543115e+00
3.863864e+00  5.772414e-01  2.214468e-01  1.543859e+00
3.867868e+00  5.781288e-01  2.215866e-01  1.544602e+00
3.871872e+00  5.790167e-01  2.217299e-01  1.545345e+00
3.875876e+00  5.799051e-01  2.218766e-01  1.546089e+00
3.879880e+00  5.807941e-01  2.220263e-01  1.546832e+00
3.883884e+00  5.816836e-01  2.221787e-01  1.547575e+00
3.887888e+00  5.825737e-01  2.223335e-01  1.548319e+00
3.891892e+00  5.834643e-01  2.224905e-01  1.549062e+00
3.895896e+00  5.843556e-01  2.226493e-01  1.549805e+00
3.899900e+00  5.852474e-01  2.228096e-01  1.550549e+00
3.903904e+00  5.861398e-01  2.229713e-01  1.551292e+00
3.907908e+00  5.870328e-01  2.231339e-01  1.552036e+00
3.911912e+00  5.879264e-01  2.232972e-01  1.552779e+00
3.915916e+00  5.888206e-01  2.234610e-01  1.553523e+00
3.919920e+00  5.897155e-01  2.236248e-01  1.554267e+00
3.923924e+00  5.906110e-01  2.237884e-01  1.555010e+00
3.927928e+00  5.915071e-01  2.239516e-01  1.555754e+00
3.931932e+00  5.924038e-01  2.241140e-01  1.556498e+00
3.935936e+00  5.933012e-01  2.242753e-01  1.557242e+00
3.939940e+00  5.941993e-01  2.244354e-01  1.557986e+00
3.943944e+00  5.950980e-01  2.245937e-01  1.558731e+00
3.947948e+00  5.959975e-01  2.247502e-01  1.559475e+00
3.951952e+00  5.968975e-01  2.249044e-01  1.560219e+00
3.955956e+00  5.977983e-01  2.250562e-01  1.560964e+00
3.959960e+00  5.986997e-01  2.252051e-01  1.561709e+00
3.963964e+00  5.996017e-01  2.253506e-01  1.562454e+00
3.967968e+00  6.005043e-01  2.254926e-01  1.563198e+00
3.971972e+00  6.014075e-01  2.256306e-01  1.563943e+00
3.975976e+00  6.023112e-01  2.257644e-01  1.564688e+00
3.979980e+00  6.032154e-01  2.258938e-01  1.565433e+00
3.983984e+00  6.041202e-01  2.260185e-01  1.566178e+00
3.987988e+00  6.050254e-01  2.261382e-01  1.566923e+00
3.991992e+00  6.059311e-01  2.262527e-01  1.567668e+00
3.995996e+00  6.068372e-01  2.263616e-01  1.568412e+00
4.000000e+00  6.077438e-01  2.264647e-01  1.569157e+00


==> data/high_frequency/kan_predictions_eigenvalues.dat <==
# Time-series Predictions from PINN
# Columns: Time (s), Delta (rad), Omega (rad/s), Voltage (pu)
t d omega v
0.000000e+00  -1.045367e-06  -2.503782e-07  1.000001e+00
4.004004e-03  -1.654671e-04  3.343605e-04  9.997831e-01
8.008008e-03  -3.107832e-04  6.889938e-04  9.995550e-01
1.201201e-02  -4.375583e-04  1.062604e-03  9.993178e-01
1.601602e-02  -5.463822e-04  1.454158e-03  9.990726e-01
2.002002e-02  -6.378707e-04  1.862632e-03  9.988202e-01
2.402402e-02  -7.126665e-04  2.287020e-03  9.985617e-01
2.802803e-02  -7.714386e-04  2.726330e-03  9.982981e-01
3.203203e-02  -8.148827e-04  3.179588e-03  9.980302e-01
3.603604e-02  -8.437201e-04  3.645840e-03  9.977590e-01
4.004004e-02  -8.586967e-04  4.124154e-03  9.974855e-01
4.404404e-02  -8.605821e-04  4.613622e-03  9.972104e-01
4.804805e-02  -8.501679e-04  5.113361e-03  9.969349e-01
5.205205e-02  -8.282659e-04  5.622520e-03  9.966597e-01
5.605606e-02  -7.957059e-04  6.140272e-03  9.963859e-01
6.006006e-02  -7.533337e-04  6.665827e-03  9.961143e-01
6.406406e-02  -7.020087e-04  7.198425e-03  9.958461e-01
6.806807e-02  -6.426012e-04  7.737340e-03  9.955821e-01
7.207207e-02  -5.759776e-04  8.281892e-03  9.953234e-01
7.607608e-02  -5.029081e-04  8.831504e-03  9.950712e-01
8.008008e-02  -4.241115e-04  9.385674e-03  9.948268e-01
8.408408e-02  -3.403000e-04  9.943937e-03  9.945914e-01
8.808809e-02  -2.521759e-04  1.050587e-02  9.943665e-01
9.209209e-02  -1.604283e-04  1.107109e-02  9.941532e-01
9.609610e-02  -6.572914e-05  1.163925e-02  9.939531e-01
1.001001e-01  3.127006e-05  1.221003e-02  9.937676e-01
1.041041e-01  1.299461e-04  1.278317e-02  9.935981e-01
1.081081e-01  2.297320e-04  1.335848e-02  9.934461e-01
1.121121e-01  3.300969e-04  1.393580e-02  9.933132e-01
1.161161e-01  4.305345e-04  1.451501e-02  9.932009e-01
1.201201e-01  5.305660e-04  1.509594e-02  9.931107e-01
1.241241e-01  6.297435e-04  1.567846e-02  9.930441e-01
1.281281e-01  7.276533e-04  1.626241e-02  9.930027e-01
1.321321e-01  8.239202e-04  1.684762e-02  9.929877e-01
1.361361e-01  9.182107e-04  1.743391e-02  9.930008e-01
1.401401e-01  1.010238e-03  1.802108e-02  9.930430e-01
1.441441e-01  1.099764e-03  1.860889e-02  9.931158e-01
1.481481e-01  1.186608e-03  1.919708e-02  9.932203e-01
1.521522e-01  1.270646e-03  1.978534e-02  9.933576e-01
1.561562e-01  1.351818e-03  2.037334e-02  9.935287e-01
1.601602e-01  1.430132e-03  2.096068e-02  9.937344e-01
1.641642e-01  1.505667e-03  2.154693e-02  9.939754e-01
1.681682e-01  1.578585e-03  2.213158e-02  9.942523e-01
1.721722e-01  1.649267e-03  2.271426e-02  9.945639e-01
1.761762e-01  1.718324e-03  2.329480e-02  9.949067e-01
1.801802e-01  1.786364e-03  2.387296e-02  9.952771e-01
1.841842e-01  1.853956e-03  2.444845e-02  9.956713e-01
1.881882e-01  1.921662e-03  2.502090e-02  9.960857e-01
1.921922e-01  1.990262e-03  2.559022e-02  9.965171e-01
1.961962e-01  2.060607e-03  2.615644e-02  9.969626e-01
2.002002e-01  2.133510e-03  2.671958e-02  9.974193e-01
2.042042e-01  2.209731e-03  2.727965e-02  9.978844e-01
2.082082e-01  2.289978e-03  2.783664e-02  9.983553e-01
2.122122e-01  2.374866e-03  2.839049e-02  9.988293e-01
2.162162e-01  2.464887e-03  2.894113e-02  9.993041e-01
2.202202e-01  2.560442e-03  2.948843e-02  9.997775e-01
2.242242e-01  2.661844e-03  3.003224e-02  1.000247e+00
2.282282e-01  2.769320e-03  3.057237e-02  1.000711e+00
2.322322e-01  2.883007e-03  3.110860e-02  1.001168e+00
2.362362e-01  3.002951e-03  3.164069e-02  1.001616e+00
2.402402e-01  3.129109e-03  3.216834e-02  1.002053e+00
2.442442e-01  3.261355e-03  3.269123e-02  1.002478e+00
2.482482e-01  3.399475e-03  3.320901e-02  1.002890e+00
2.522523e-01  3.543183e-03  3.372130e-02  1.003288e+00
2.562563e-01  3.692128e-03  3.422771e-02  1.003671e+00
2.602603e-01  3.845915e-03  3.472786e-02  1.004039e+00
2.642643e-01  4.004090e-03  3.522135e-02  1.004390e+00
2.682683e-01  4.166155e-03  3.570777e-02  1.004725e+00
2.722723e-01  4.331568e-03  3.618670e-02  1.005043e+00
2.762763e-01  4.499758e-03  3.665772e-02  1.005345e+00
2.802803e-01  4.670134e-03  3.712041e-02  1.005630e+00
2.842843e-01  4.842095e-03  3.757435e-02  1.005898e+00
2.882883e-01  5.015041e-03  3.801916e-02  1.006151e+00
2.922923e-01  5.188386e-03  3.845447e-02  1.006387e+00
2.962963e-01  5.361571e-03  3.887996e-02  1.006608e+00
3.003003e-01  5.534073e-03  3.929535e-02  1.006814e+00
3.043043e-01  5.705422e-03  3.970043e-02  1.007005e+00
3.083083e-01  5.875213e-03  4.009506e-02  1.007183e+00
3.123123e-01  6.043115e-03  4.047919e-02  1.007346e+00
3.163163e-01  6.208888e-03  4.085290e-02  1.007497e+00
3.203203e-01  6.372374e-03  4.121637e-02  1.007636e+00
3.243243e-01  6.533391e-03  4.157008e-02  1.007763e+00
3.283283e-01  6.691824e-03  4.191474e-02  1.007878e+00
3.323323e-01  6.847695e-03  4.225120e-02  1.007982e+00
3.363363e-01  7.001257e-03  4.258041e-02  1.008076e+00
3.403403e-01  7.153584e-03  4.290284e-02  1.008161e+00
3.443443e-01  7.306148e-03  4.321871e-02  1.008239e+00
3.483483e-01  7.460384e-03  4.352822e-02  1.008311e+00
3.523524e-01  7.617257e-03  4.383166e-02  1.008379e+00
3.563564e-01  7.777397e-03  4.412928e-02  1.008443e+00
3.603604e-01  7.941349e-03  4.442133e-02  1.008504e+00
3.643644e-01  8.109563e-03  4.470804e-02  1.008563e+00
3.683684e-01  8.282367e-03  4.498957e-02  1.008621e+00
3.723724e-01  8.459958e-03  4.526605e-02  1.008678e+00
3.763764e-01  8.642386e-03  4.553754e-02  1.008736e+00
3.803804e-01  8.829540e-03  4.580405e-02  1.008796e+00
3.843844e-01  9.021148e-03  4.606552e-02  1.008859e+00
3.883884e-01  9.216762e-03  4.632181e-02  1.008926e+00
3.923924e-01  9.415763e-03  4.657273e-02  1.008998e+00
3.963964e-01  9.617356e-03  4.681801e-02  1.009078e+00
4.004004e-01  9.820574e-03  4.705732e-02  1.009167e+00
4.044044e-01  1.002428e-02  4.729029e-02  1.009266e+00
4.084084e-01  1.022721e-02  4.751651e-02  1.009378e+00
4.124124e-01  1.042797e-02  4.773562e-02  1.009503e+00
4.164164e-01  1.062505e-02  4.794725e-02  1.009645e+00
4.204204e-01  1.081700e-02  4.815106e-02  1.009806e+00
4.244244e-01  1.100430e-02  4.834755e-02  1.009984e+00
4.284284e-01  1.118840e-02  4.853763e-02  1.010178e+00
4.324324e-01  1.137068e-02  4.872224e-02  1.010386e+00
4.364364e-01  1.155237e-02  4.890226e-02  1.010605e+00
4.404404e-01  1.173457e-02  4.907859e-02  1.010835e+00
4.444444e-01  1.191824e-02  4.925208e-02  1.011072e+00
4.484484e-01  1.210416e-02  4.942354e-02  1.011316e+00
4.524525e-01  1.229296e-02  4.959377e-02  1.011565e+00
4.564565e-01  1.248506e-02  4.976353e-02  1.011816e+00
4.604605e-01  1.268074e-02  4.993350e-02  1.012070e+00
4.644645e-01  1.288006e-02  5.010436e-02  1.012324e+00
4.684685e-01  1.308292e-02  5.027670e-02  1.012577e+00
4.724725e-01  1.328901e-02  5.045106e-02  1.012828e+00
4.764765e-01  1.349787e-02  5.062791e-02  1.013076e+00
4.804805e-01  1.370883e-02  5.080765e-02  1.013320e+00
4.844845e-01  1.392107e-02  5.099059e-02  1.013560e+00
4.884885e-01  1.413361e-02  5.117695e-02  1.013794e+00
4.924925e-01  1.434570e-02  5.136640e-02  1.014023e+00
4.964965e-01  1.455743e-02  5.155745e-02  1.014246e+00
5.005005e-01  1.476886e-02  5.174836e-02  1.014462e+00
5.045045e-01  1.498008e-02  5.193801e-02  1.014671e+00
5.085085e-01  1.519143e-02  5.212719e-02  1.014874e+00
5.125125e-01  1.540319e-02  5.231689e-02  1.015071e+00
5.165165e-01  1.561549e-02  5.250791e-02  1.015262e+00
5.205205e-01  1.582842e-02  5.270099e-02  1.015450e+00
5.245245e-01  1.604202e-02  5.289680e-02  1.015633e+00
5.285285e-01  1.625633e-02  5.309595e-02  1.015812e+00
5.325325e-01  1.647134e-02  5.329896e-02  1.015989e+00
5.365365e-01  1.668704e-02  5.350633e-02  1.016164e+00
5.405405e-01  1.690339e-02  5.371849e-02  1.016337e+00
5.445445e-01  1.712036e-02  5.393582e-02  1.016509e+00
5.485485e-01  1.733789e-02  5.415866e-02  1.016681e+00
5.525526e-01  1.755594e-02  5.438733e-02  1.016853e+00
5.565566e-01  1.777447e-02  5.462208e-02  1.017026e+00
5.605606e-01  1.799343e-02  5.486318e-02  1.017201e+00
5.645646e-01  1.821279e-02  5.511082e-02  1.017377e+00
5.685686e-01  1.843253e-02  5.536523e-02  1.017556e+00
5.725726e-01  1.865264e-02  5.562657e-02  1.017737e+00
5.765766e-01  1.887312e-02  5.589502e-02  1.017922e+00
5.805806e-01  1.909400e-02  5.617075e-02  1.018111e+00
5.845846e-01  1.931532e-02  5.645390e-02  1.018303e+00
5.885886e-01  1.953715e-02  5.674464e-02  1.018499e+00
5.925926e-01  1.975960e-02  5.704310e-02  1.018700e+00
5.965966e-01  1.998269e-02  5.734946e-02  1.018905e+00
6.006006e-01  2.020645e-02  5.766376e-02  1.019117e+00
6.046046e-01  2.043127e-02  5.798564e-02  1.019337e+00
6.086086e-01  2.065765e-02  5.831469e-02  1.019567e+00
6.126126e-01  2.088615e-02  5.865051e-02  1.019809e+00
6.166166e-01  2.111735e-02  5.899270e-02  1.020066e+00
6.206206e-01  2.135191e-02  5.934088e-02  1.020339e+00
6.246246e-01  2.159026e-02  5.969480e-02  1.020630e+00
6.286286e-01  2.183197e-02  6.005473e-02  1.020936e+00
6.326326e-01  2.207650e-02  6.042106e-02  1.021254e+00
6.366366e-01  2.232335e-02  6.079416e-02  1.021583e+00
6.406406e-01  2.257214e-02  6.117444e-02  1.021919e+00
6.446446e-01  2.282253e-02  6.156232e-02  1.022260e+00
6.486486e-01  2.307429e-02  6.195824e-02  1.022603e+00
6.526527e-01  2.332727e-02  6.236264e-02  1.022948e+00
6.566567e-01  2.358143e-02  6.277602e-02  1.023292e+00
6.606607e-01  2.383681e-02  6.319888e-02  1.023633e+00
6.646647e-01  2.409356e-02  6.363175e-02  1.023970e+00
6.686687e-01  2.435195e-02  6.407515e-02  1.024301e+00
6.726727e-01  2.461206e-02  6.452872e-02  1.024627e+00
6.766767e-01  2.487377e-02  6.499128e-02  1.024945e+00
6.806807e-01  2.513697e-02  6.546176e-02  1.025254e+00
6.846847e-01  2.540157e-02  6.593920e-02  1.025554e+00
6.886887e-01  2.566750e-02  6.642274e-02  1.025845e+00
6.926927e-01  2.593471e-02  6.691164e-02  1.026125e+00
6.966967e-01  2.620317e-02  6.740525e-02  1.026394e+00
7.007007e-01  2.647287e-02  6.790301e-02  1.026653e+00
7.047047e-01  2.674381e-02  6.840448e-02  1.026901e+00
7.087087e-01  2.701603e-02  6.890931e-02  1.027138e+00
7.127127e-01  2.728961e-02  6.941723e-02  1.027365e+00
7.167167e-01  2.756466e-02  6.992810e-02  1.027582e+00
7.207207e-01  2.784132e-02  7.044185e-02  1.027791e+00
7.247247e-01  2.811979e-02  7.095849e-02  1.027991e+00
7.287287e-01  2.840029e-02  7.147812e-02  1.028185e+00
7.327327e-01  2.868308e-02  7.200092e-02  1.028374e+00
7.367367e-01  2.896845e-02  7.252712e-02  1.028559e+00
7.407407e-01  2.925673e-02  7.305701e-02  1.028743e+00
7.447447e-01  2.954828e-02  7.359093e-02  1.028927e+00
7.487487e-01  2.984347e-02  7.412927e-02  1.029113e+00
7.527528e-01  3.014272e-02  7.467243e-02  1.029305e+00
7.567568e-01  3.044642e-02  7.522082e-02  1.029504e+00
7.607608e-01  3.075421e-02  7.577396e-02  1.029711e+00
7.647648e-01  3.106498e-02  7.633049e-02  1.029926e+00
7.687688e-01  3.137763e-02  7.688904e-02  1.030147e+00
7.727728e-01  3.169108e-02  7.744825e-02  1.030375e+00
7.767768e-01  3.200483e-02  7.800701e-02  1.030610e+00
7.807808e-01  3.231889e-02  7.856448e-02  1.030855e+00
7.847848e-01  3.263366e-02  7.912037e-02  1.031112e+00
7.887888e-01  3.294991e-02  7.967502e-02  1.031382e+00
7.927928e-01  3.326830e-02  8.022869e-02  1.031668e+00
7.967968e-01  3.358935e-02  8.078148e-02  1.031970e+00
8.008008e-01  3.391340e-02  8.133335e-02  1.032288e+00
8.048048e-01  3.424067e-02  8.188416e-02  1.032620e+00
8.088088e-01  3.457120e-02  8.243368e-02  1.032966e+00
8.128128e-01  3.490489e-02  8.298159e-02  1.033325e+00
8.168168e-01  3.524148e-02  8.352746e-02  1.033695e+00
8.208208e-01  3.558060e-02  8.407076e-02  1.034075e+00
8.248248e-01  3.592172e-02  8.461090e-02  1.034464e+00
8.288288e-01  3.626421e-02  8.514717e-02  1.034858e+00
8.328328e-01  3.660730e-02  8.567880e-02  1.035258e+00
8.368368e-01  3.695019e-02  8.620534e-02  1.035659e+00
8.408408e-01  3.729308e-02  8.672682e-02  1.036062e+00
8.448448e-01  3.763649e-02  8.724332e-02  1.036466e+00
8.488488e-01  3.798087e-02  8.775486e-02  1.036871e+00
8.528529e-01  3.832664e-02  8.826139e-02  1.037277e+00
8.568569e-01  3.867417e-02  8.876282e-02  1.037683e+00
8.608609e-01  3.902378e-02  8.925901e-02  1.038088e+00
8.648649e-01  3.937577e-02  8.974980e-02  1.038493e+00
8.688689e-01  3.973041e-02  9.023500e-02  1.038898e+00
8.728729e-01  4.008793e-02  9.071439e-02  1.039302e+00
8.768769e-01  4.044856e-02  9.118774e-02  1.039704e+00
8.808809e-01  4.081249e-02  9.165482e-02  1.040106e+00
8.848849e-01  4.117991e-02  9.211539e-02  1.040505e+00
8.888889e-01  4.155093e-02  9.256918e-02  1.040903e+00
8.928929e-01  4.192532e-02  9.301596e-02  1.041300e+00
8.968969e-01  4.230277e-02  9.345545e-02  1.041695e+00
9.009009e-01  4.268300e-02  9.388741e-02  1.042088e+00
9.049049e-01  4.306572e-02  9.431160e-02  1.042481e+00
9.089089e-01  4.345067e-02  9.472781e-02  1.042871e+00
9.129129e-01  4.383761e-02  9.513581e-02  1.043261e+00
9.169169e-01  4.422631e-02  9.553543e-02  1.043650e+00
9.209209e-01  4.461654e-02  9.592651e-02  1.044038e+00
9.249249e-01  4.500810e-02  9.630891e-02  1.044425e+00
9.289289e-01  4.540078e-02  9.668251e-02  1.044811e+00
9.329329e-01  4.579439e-02  9.704725e-02  1.045197e+00
9.369369e-01  4.618875e-02  9.740307e-02  1.045582e+00
9.409409e-01  4.658366e-02  9.774997e-02  1.045967e+00
9.449449e-01  4.697894e-02  9.808798e-02  1.046351e+00
9.489489e-01  4.737442e-02  9.841718e-02  1.046734e+00
9.529530e-01  4.776990e-02  9.873770e-02  1.047117e+00
9.569570e-01  4.816521e-02  9.904972e-02  1.047499e+00
9.609610e-01  4.856015e-02  9.935348e-02  1.047880e+00
9.649650e-01  4.895458e-02  9.964928e-02  1.048261e+00
9.689690e-01  4.934857e-02  9.993738e-02  1.048640e+00
9.729730e-01  4.974232e-02  1.002181e-01  1.049020e+00
9.769770e-01  5.013607e-02  1.004917e-01  1.049399e+00
9.809810e-01  5.053013e-02  1.007587e-01  1.049779e+00
9.849850e-01  5.092482e-02  1.010195e-01  1.050159e+00
9.889890e-01  5.132045e-02  1.012739e-01  1.050541e+00
9.929930e-01  5.171738e-02  1.015217e-01  1.050925e+00
9.969970e-01  5.211602e-02  1.017626e-01  1.051311e+00
1.001001e+00  5.251687e-02  1.019963e-01  1.051701e+00
1.005005e+00  5.292023e-02  1.022230e-01  1.052093e+00
1.009009e+00  5.332600e-02  1.024426e-01  1.052488e+00
1.013013e+00  5.373414e-02  1.026554e-01  1.052882e+00
1.017017e+00  5.414478e-02  1.028617e-01  1.053275e+00
1.021021e+00  5.455821e-02  1.030617e-01  1.053666e+00
1.025025e+00  5.497482e-02  1.032557e-01  1.054053e+00
1.029029e+00  5.539448e-02  1.034438e-01  1.054436e+00
1.033033e+00  5.581656e-02  1.036263e-01  1.054814e+00
1.037037e+00  5.624048e-02  1.038032e-01  1.055188e+00
1.041041e+00  5.666565e-02  1.039747e-01  1.055557e+00
1.045045e+00  5.709157e-02  1.041410e-01  1.055923e+00
1.049049e+00  5.751774e-02  1.043023e-01  1.056285e+00
1.053053e+00  5.794376e-02  1.044587e-01  1.056644e+00
1.057057e+00  5.836937e-02  1.046106e-01  1.057002e+00
1.061061e+00  5.879436e-02  1.047584e-01  1.057358e+00
1.065065e+00  5.921852e-02  1.049023e-01  1.057715e+00
1.069069e+00  5.964179e-02  1.050428e-01  1.058074e+00
1.073073e+00  6.006421e-02  1.051802e-01  1.058435e+00
1.077077e+00  6.048585e-02  1.053151e-01  1.058800e+00
1.081081e+00  6.090681e-02  1.054479e-01  1.059170e+00
1.085085e+00  6.132717e-02  1.055790e-01  1.059547e+00
1.089089e+00  6.174707e-02  1.057090e-01  1.059931e+00
1.093093e+00  6.216663e-02  1.058382e-01  1.060324e+00
1.097097e+00  6.258601e-02  1.059671e-01  1.060727e+00
1.101101e+00  6.300534e-02  1.060961e-01  1.061140e+00
1.105105e+00  6.342481e-02  1.062257e-01  1.061565e+00
1.109109e+00  6.384460e-02  1.063564e-01  1.062003e+00
1.113113e+00  6.426489e-02  1.064884e-01  1.062454e+00
1.117117e+00  6.468584e-02  1.066221e-01  1.062918e+00
1.121121e+00  6.510762e-02  1.067580e-01  1.063396e+00
1.125125e+00  6.553038e-02  1.068962e-01  1.063888e+00
1.129129e+00  6.595424e-02  1.070369e-01  1.064392e+00
1.133133e+00  6.637934e-02  1.071804e-01  1.064909e+00
1.137137e+00  6.680578e-02  1.073268e-01  1.065438e+00
1.141141e+00  6.723366e-02  1.074762e-01  1.065978e+00
1.145145e+00  6.766307e-02  1.076285e-01  1.066526e+00
1.149149e+00  6.809406e-02  1.077837e-01  1.067082e+00
1.153153e+00  6.852667e-02  1.079419e-01  1.067642e+00
1.157157e+00  6.896087e-02  1.081032e-01  1.068204e+00
1.161161e+00  6.939666e-02  1.082676e-01  1.068764e+00
1.165165e+00  6.983404e-02  1.084347e-01  1.069319e+00
1.169169e+00  7.027300e-02  1.086044e-01  1.069864e+00
1.173173e+00  7.071339e-02  1.087768e-01  1.070399e+00
1.177177e+00  7.115492e-02  1.089526e-01  1.070924e+00
1.181181e+00  7.159729e-02  1.091326e-01  1.071439e+00
1.185185e+00  7.204015e-02  1.093171e-01  1.071944e+00
1.189189e+00  7.248325e-02  1.095074e-01  1.072441e+00
1.193193e+00  7.292643e-02  1.097050e-01  1.072929e+00
1.197197e+00  7.336955e-02  1.099114e-01  1.073410e+00
1.201201e+00  7.381265e-02  1.101266e-01  1.073881e+00
1.205205e+00  7.425583e-02  1.103502e-01  1.074342e+00
1.209209e+00  7.469915e-02  1.105820e-01  1.074792e+00
1.213213e+00  7.514266e-02  1.108215e-01  1.075229e+00
1.217217e+00  7.558639e-02  1.110685e-01  1.075653e+00
1.221221e+00  7.603039e-02  1.113228e-01  1.076062e+00
1.225225e+00  7.647471e-02  1.115842e-01  1.076458e+00
1.229229e+00  7.691944e-02  1.118526e-01  1.076838e+00
1.233233e+00  7.736469e-02  1.121277e-01  1.077205e+00
1.237237e+00  7.781060e-02  1.124095e-01  1.077558e+00
1.241241e+00  7.825728e-02  1.126980e-01  1.077898e+00
1.245245e+00  7.870487e-02  1.129932e-01  1.078225e+00
1.249249e+00  7.915351e-02  1.132951e-01  1.078541e+00
1.253253e+00  7.960336e-02  1.136037e-01  1.078847e+00
1.257257e+00  8.005459e-02  1.139192e-01  1.079144e+00
1.261261e+00  8.050737e-02  1.142417e-01  1.079433e+00
1.265265e+00  8.096188e-02  1.145714e-01  1.079717e+00
1.269269e+00  8.141832e-02  1.149085e-01  1.079996e+00
1.273273e+00  8.187688e-02  1.152532e-01  1.080274e+00
1.277277e+00  8.233777e-02  1.156058e-01  1.080551e+00
1.281281e+00  8.280121e-02  1.159667e-01  1.080830e+00
1.285285e+00  8.326738e-02  1.163360e-01  1.081113e+00
1.289289e+00  8.373622e-02  1.167137e-01  1.081403e+00
1.293293e+00  8.420761e-02  1.170993e-01  1.081700e+00
1.297297e+00  8.468141e-02  1.174926e-01  1.082009e+00
1.301301e+00  8.515745e-02  1.178931e-01  1.082329e+00
1.305305e+00  8.563559e-02  1.183008e-01  1.082665e+00
1.309309e+00  8.611566e-02  1.187152e-01  1.083017e+00
1.313313e+00  8.659748e-02  1.191361e-01  1.083389e+00
1.317317e+00  8.708086e-02  1.195634e-01  1.083783e+00
1.321321e+00  8.756560e-02  1.199969e-01  1.084200e+00
1.325325e+00  8.805147e-02  1.204363e-01  1.084644e+00
1.329329e+00  8.853826e-02  1.208817e-01  1.085116e+00
1.333333e+00  8.902571e-02  1.213328e-01  1.085620e+00
1.337337e+00  8.951361e-02  1.217896e-01  1.086156e+00
1.341341e+00  9.000200e-02  1.222515e-01  1.086722e+00
1.345345e+00  9.049096e-02  1.227179e-01  1.087317e+00
1.349349e+00  9.098058e-02  1.231884e-01  1.087937e+00
1.353353e+00  9.147100e-02  1.236625e-01  1.088579e+00
1.357357e+00  9.196235e-02  1.241399e-01  1.089242e+00
1.361361e+00  9.245480e-02  1.246202e-01  1.089922e+00
1.365365e+00  9.294852e-02  1.251034e-01  1.090616e+00
1.369369e+00  9.344372e-02  1.255893e-01  1.091321e+00
1.373373e+00  9.394059e-02  1.260779e-01  1.092035e+00
1.377377e+00  9.443939e-02  1.265692e-01  1.092753e+00
1.381381e+00  9.494036e-02  1.270635e-01  1.093474e+00
1.385385e+00  9.544378e-02  1.275608e-01  1.094194e+00
1.389389e+00  9.594995e-02  1.280615e-01  1.094909e+00
1.393393e+00  9.645913e-02  1.285657e-01  1.095617e+00
1.397397e+00  9.697142e-02  1.290727e-01  1.096316e+00
1.401401e+00  9.748687e-02  1.295813e-01  1.097005e+00
1.405405e+00  9.800557e-02  1.300905e-01  1.097681e+00
1.409409e+00  9.852759e-02  1.305994e-01  1.098344e+00
1.413413e+00  9.905304e-02  1.311073e-01  1.098994e+00
1.417417e+00  9.958182e-02  1.316139e-01  1.099630e+00
1.421421e+00  1.001138e-01  1.321190e-01  1.100252e+00
1.425425e+00  1.006487e-01  1.326223e-01  1.100860e+00
1.429429e+00  1.011865e-01  1.331235e-01  1.101455e+00
1.433433e+00  1.017271e-01  1.336225e-01  1.102037e+00
1.437437e+00  1.022701e-01  1.341190e-01  1.102605e+00
1.441441e+00  1.028155e-01  1.346128e-01  1.103159e+00
1.445445e+00  1.033630e-01  1.351036e-01  1.103701e+00
1.449449e+00  1.039127e-01  1.355913e-01  1.104230e+00
1.453453e+00  1.044641e-01  1.360756e-01  1.104746e+00
1.457457e+00  1.050172e-01  1.365562e-01  1.105250e+00
1.461461e+00  1.055719e-01  1.370330e-01  1.105742e+00
1.465465e+00  1.061279e-01  1.375056e-01  1.106221e+00
1.469469e+00  1.066850e-01  1.379737e-01  1.106690e+00
1.473473e+00  1.072431e-01  1.384371e-01  1.107147e+00
1.477477e+00  1.078021e-01  1.388954e-01  1.107594e+00
1.481481e+00  1.083616e-01  1.393482e-01  1.108030e+00
1.485485e+00  1.089216e-01  1.397951e-01  1.108456e+00
1.489489e+00  1.094820e-01  1.402360e-01  1.108873e+00
1.493493e+00  1.100431e-01  1.406708e-01  1.109280e+00
1.497497e+00  1.106049e-01  1.410996e-01  1.109679e+00
1.501502e+00  1.111679e-01  1.415223e-01  1.110070e+00
1.505506e+00  1.117319e-01  1.419388e-01  1.110454e+00
1.509510e+00  1.122971e-01  1.423488e-01  1.110834e+00
1.513514e+00  1.128635e-01  1.427523e-01  1.111212e+00
1.517518e+00  1.134311e-01  1.431491e-01  1.111590e+00
1.521522e+00  1.139999e-01  1.435390e-01  1.111972e+00
1.525526e+00  1.145701e-01  1.439221e-01  1.112359e+00
1.529530e+00  1.151415e-01  1.442981e-01  1.112753e+00
1.533534e+00  1.157144e-01  1.446668e-01  1.113157e+00
1.537538e+00  1.162885e-01  1.450283e-01  1.113574e+00
1.541542e+00  1.168642e-01  1.453823e-01  1.114006e+00
1.545546e+00  1.174412e-01  1.457288e-01  1.114456e+00
1.549550e+00  1.180198e-01  1.460675e-01  1.114924e+00
1.553554e+00  1.185998e-01  1.463985e-01  1.115413e+00
1.557558e+00  1.191813e-01  1.467217e-01  1.115921e+00
1.561562e+00  1.197644e-01  1.470369e-01  1.116447e+00
1.565566e+00  1.203490e-01  1.473442e-01  1.116991e+00
1.569570e+00  1.209351e-01  1.476434e-01  1.117552e+00
1.573574e+00  1.215228e-01  1.479345e-01  1.118130e+00
1.577578e+00  1.221120e-01  1.482174e-01  1.118724e+00
1.581582e+00  1.227028e-01  1.484921e-01  1.119334e+00
1.585586e+00  1.232953e-01  1.487584e-01  1.119958e+00
1.589590e+00  1.238893e-01  1.490164e-01  1.120596e+00
1.593594e+00  1.244849e-01  1.492660e-01  1.121248e+00
1.597598e+00  1.250821e-01  1.495070e-01  1.121913e+00
1.601602e+00  1.256810e-01  1.497395e-01  1.122590e+00
1.605606e+00  1.262815e-01  1.499633e-01  1.123279e+00
1.609610e+00  1.268836e-01  1.501783e-01  1.123978e+00
1.613614e+00  1.274871e-01  1.503842e-01  1.124688e+00
1.617618e+00  1.280920e-01  1.505810e-01  1.125407e+00
1.621622e+00  1.286982e-01  1.507684e-01  1.126135e+00
1.625626e+00  1.293055e-01  1.509465e-01  1.126870e+00
1.629630e+00  1.299141e-01  1.511156e-01  1.127611e+00
1.633634e+00  1.305236e-01  1.512763e-01  1.128357e+00
1.637638e+00  1.311342e-01  1.514292e-01  1.129106e+00
1.641642e+00  1.317456e-01  1.515747e-01  1.129855e+00
1.645646e+00  1.323579e-01  1.517135e-01  1.130604e+00
1.649650e+00  1.329710e-01  1.518460e-01  1.131351e+00
1.653654e+00  1.335847e-01  1.519729e-01  1.132094e+00
1.657658e+00  1.341991e-01  1.520945e-01  1.132831e+00
1.661662e+00  1.348140e-01  1.522116e-01  1.133562e+00
1.665666e+00  1.354294e-01  1.523247e-01  1.134283e+00
1.669670e+00  1.360451e-01  1.524339e-01  1.134994e+00
1.673674e+00  1.366612e-01  1.525392e-01  1.135692e+00
1.677678e+00  1.372775e-01  1.526404e-01  1.136377e+00
1.681682e+00  1.378938e-01  1.527375e-01  1.137047e+00
1.685686e+00  1.385100e-01  1.528306e-01  1.137703e+00
1.689690e+00  1.391259e-01  1.529199e-01  1.138345e+00
1.693694e+00  1.397415e-01  1.530058e-01  1.138974e+00
1.697698e+00  1.403568e-01  1.530886e-01  1.139589e+00
1.701702e+00  1.409718e-01  1.531686e-01  1.140191e+00
1.705706e+00  1.415866e-01  1.532464e-01  1.140781e+00
1.709710e+00  1.422011e-01  1.533223e-01  1.141361e+00
1.713714e+00  1.428154e-01  1.533970e-01  1.141932e+00
1.717718e+00  1.434295e-01  1.534708e-01  1.142494e+00
1.721722e+00  1.440434e-01  1.535443e-01  1.143051e+00
1.725726e+00  1.446572e-01  1.536180e-01  1.143602e+00
1.729730e+00  1.452709e-01  1.536922e-01  1.144150e+00
1.733734e+00  1.458845e-01  1.537675e-01  1.144694e+00
1.737738e+00  1.464980e-01  1.538439e-01  1.145236e+00
1.741742e+00  1.471116e-01  1.539216e-01  1.145775e+00
1.745746e+00  1.477252e-01  1.540009e-01  1.146312e+00
1.749750e+00  1.483390e-01  1.540819e-01  1.146848e+00
1.753754e+00  1.489529e-01  1.541649e-01  1.147381e+00
1.757758e+00  1.495669e-01  1.542499e-01  1.147914e+00
1.761762e+00  1.501812e-01  1.543373e-01  1.148446e+00
1.765766e+00  1.507958e-01  1.544271e-01  1.148978e+00
1.769770e+00  1.514108e-01  1.545197e-01  1.149509e+00
1.773774e+00  1.520261e-01  1.546151e-01  1.150040e+00
1.777778e+00  1.526418e-01  1.547137e-01  1.150572e+00
1.781782e+00  1.532581e-01  1.548155e-01  1.151105e+00
1.785786e+00  1.538748e-01  1.549207e-01  1.151638e+00
1.789790e+00  1.544921e-01  1.550294e-01  1.152173e+00
1.793794e+00  1.551101e-01  1.551419e-01  1.152709e+00
1.797798e+00  1.557287e-01  1.552581e-01  1.153247e+00
1.801802e+00  1.563480e-01  1.553784e-01  1.153787e+00
1.805806e+00  1.569680e-01  1.555028e-01  1.154329e+00
1.809810e+00  1.575888e-01  1.556315e-01  1.154874e+00
1.813814e+00  1.582105e-01  1.557646e-01  1.155421e+00
1.817818e+00  1.588330e-01  1.559022e-01  1.155971e+00
1.821822e+00  1.594564e-01  1.560446e-01  1.156525e+00
1.825826e+00  1.600808e-01  1.561918e-01  1.157082e+00
1.829830e+00  1.607062e-01  1.563441e-01  1.157642e+00
1.833834e+00  1.613327e-01  1.565015e-01  1.158206e+00
1.837838e+00  1.619602e-01  1.566643e-01  1.158776e+00
1.841842e+00  1.625888e-01  1.568328e-01  1.159351e+00
1.845846e+00  1.632182e-01  1.570074e-01  1.159934e+00
1.849850e+00  1.638485e-01  1.571886e-01  1.160527e+00
1.853854e+00  1.644797e-01  1.573765e-01  1.161130e+00
1.857858e+00  1.651116e-01  1.575716e-01  1.161746e+00
1.861862e+00  1.657442e-01  1.577742e-01  1.162376e+00
1.865866e+00  1.663774e-01  1.579847e-01  1.163021e+00
1.869870e+00  1.670113e-01  1.582033e-01  1.163682e+00
1.873874e+00  1.676459e-01  1.584299e-01  1.164358e+00
1.877878e+00  1.682812e-01  1.586646e-01  1.165046e+00
1.881882e+00  1.689174e-01  1.589073e-01  1.165747e+00
1.885886e+00  1.695544e-01  1.591580e-01  1.166458e+00
1.889890e+00  1.701924e-01  1.594167e-01  1.167179e+00
1.893894e+00  1.708313e-01  1.596834e-01  1.167908e+00
1.897898e+00  1.714713e-01  1.599580e-01  1.168643e+00
1.901902e+00  1.721125e-01  1.602407e-01  1.169385e+00
1.905906e+00  1.727548e-01  1.605312e-01  1.170131e+00
1.909910e+00  1.733983e-01  1.608297e-01  1.170879e+00
1.913914e+00  1.740431e-01  1.611361e-01  1.171630e+00
1.917918e+00  1.746893e-01  1.614504e-01  1.172381e+00
1.921922e+00  1.753369e-01  1.617726e-01  1.173132e+00
1.925926e+00  1.759859e-01  1.621027e-01  1.173881e+00
1.929930e+00  1.766365e-01  1.624406e-01  1.174626e+00
1.933934e+00  1.772887e-01  1.627864e-01  1.175367e+00
1.937938e+00  1.779426e-01  1.631399e-01  1.176102e+00
1.941942e+00  1.785981e-01  1.635013e-01  1.176829e+00
1.945946e+00  1.792555e-01  1.638705e-01  1.177549e+00
1.949950e+00  1.799146e-01  1.642468e-01  1.178258e+00
1.953954e+00  1.805753e-01  1.646292e-01  1.178957e+00
1.957958e+00  1.812375e-01  1.650164e-01  1.179644e+00
1.961962e+00  1.819013e-01  1.654081e-01  1.180320e+00
1.965966e+00  1.825665e-01  1.658042e-01  1.180985e+00
1.969970e+00  1.832333e-01  1.662043e-01  1.181640e+00
1.973974e+00  1.839016e-01  1.666084e-01  1.182286e+00
1.977978e+00  1.845714e-01  1.670160e-01  1.182924e+00
1.981982e+00  1.852428e-01  1.674272e-01  1.183555e+00
1.985986e+00  1.859157e-01  1.678415e-01  1.184178e+00
1.989990e+00  1.865902e-01  1.682589e-01  1.184796e+00
1.993994e+00  1.872661e-01  1.686790e-01  1.185408e+00
1.997998e+00  1.879437e-01  1.691017e-01  1.186016e+00
2.002002e+00  1.886228e-01  1.695267e-01  1.186620e+00
2.006006e+00  1.893034e-01  1.699539e-01  1.187221e+00
2.010010e+00  1.899856e-01  1.703829e-01  1.187819e+00
2.014014e+00  1.906694e-01  1.708137e-01  1.188417e+00
2.018018e+00  1.913547e-01  1.712459e-01  1.189013e+00
2.022022e+00  1.920416e-01  1.716797e-01  1.189609e+00
2.026026e+00  1.927301e-01  1.721152e-01  1.190206e+00
2.030030e+00  1.934201e-01  1.725526e-01  1.190805e+00
2.034034e+00  1.941117e-01  1.729919e-01  1.191405e+00
2.038038e+00  1.948048e-01  1.734333e-01  1.192008e+00
2.042042e+00  1.954995e-01  1.738769e-01  1.192614e+00
2.046046e+00  1.961958e-01  1.743223e-01  1.193223e+00
2.050050e+00  1.968936e-01  1.747686e-01  1.193835e+00
2.054054e+00  1.975931e-01  1.752150e-01  1.194449e+00
2.058058e+00  1.982941e-01  1.756608e-01  1.195065e+00
2.062062e+00  1.989967e-01  1.761051e-01  1.195684e+00
2.066066e+00  1.997009e-01  1.765474e-01  1.196306e+00
2.070070e+00  2.004066e-01  1.769868e-01  1.196931e+00
2.074074e+00  2.011139e-01  1.774225e-01  1.197559e+00
2.078078e+00  2.018228e-01  1.778539e-01  1.198192e+00
2.082082e+00  2.025332e-01  1.782802e-01  1.198828e+00
2.086086e+00  2.032451e-01  1.787006e-01  1.199469e+00
2.090090e+00  2.039585e-01  1.791144e-01  1.200115e+00
2.094094e+00  2.046735e-01  1.795209e-01  1.200766e+00
2.098098e+00  2.053900e-01  1.799193e-01  1.201422e+00
2.102102e+00  2.061079e-01  1.803096e-01  1.202083e+00
2.106106e+00  2.068274e-01  1.806918e-01  1.202751e+00
2.110110e+00  2.075484e-01  1.810663e-01  1.203424e+00
2.114114e+00  2.082709e-01  1.814332e-01  1.204104e+00
2.118118e+00  2.089949e-01  1.817926e-01  1.204789e+00
2.122122e+00  2.097204e-01  1.821448e-01  1.205482e+00
2.126126e+00  2.104475e-01  1.824899e-01  1.206181e+00
2.130130e+00  2.111760e-01  1.828281e-01  1.206886e+00
2.134134e+00  2.119061e-01  1.831596e-01  1.207599e+00
2.138138e+00  2.126377e-01  1.834846e-01  1.208319e+00
2.142142e+00  2.133708e-01  1.838032e-01  1.209047e+00
2.146146e+00  2.141055e-01  1.841157e-01  1.209782e+00
2.150150e+00  2.148416e-01  1.844222e-01  1.210525e+00
2.154154e+00  2.155793e-01  1.847229e-01  1.211277e+00
2.158158e+00  2.163186e-01  1.850180e-01  1.212036e+00
2.162162e+00  2.170593e-01  1.853077e-01  1.212804e+00
2.166166e+00  2.178016e-01  1.855921e-01  1.213580e+00
2.170170e+00  2.185455e-01  1.858715e-01  1.214365e+00
2.174174e+00  2.192908e-01  1.861460e-01  1.215159e+00
2.178178e+00  2.200377e-01  1.864158e-01  1.215963e+00
2.182182e+00  2.207861e-01  1.866808e-01  1.216775e+00
2.186186e+00  2.215360e-01  1.869405e-01  1.217594e+00
2.190190e+00  2.222871e-01  1.871941e-01  1.218419e+00
2.194194e+00  2.230394e-01  1.874410e-01  1.219248e+00
2.198198e+00  2.237929e-01  1.876804e-01  1.220080e+00
2.202202e+00  2.245474e-01  1.879119e-01  1.220912e+00
2.206206e+00  2.253028e-01  1.881346e-01  1.221743e+00
2.210210e+00  2.260590e-01  1.883483e-01  1.222572e+00
2.214214e+00  2.268161e-01  1.885530e-01  1.223399e+00
2.218218e+00  2.275739e-01  1.887485e-01  1.224223e+00
2.222222e+00  2.283325e-01  1.889349e-01  1.225045e+00
2.226226e+00  2.290917e-01  1.891120e-01  1.225863e+00
2.230230e+00  2.298517e-01  1.892798e-01  1.226677e+00
2.234234e+00  2.306123e-01  1.894383e-01  1.227487e+00
2.238238e+00  2.313735e-01  1.895873e-01  1.228293e+00
2.242242e+00  2.321352e-01  1.897268e-01  1.229094e+00
2.246246e+00  2.328975e-01  1.898568e-01  1.229889e+00
2.250250e+00  2.336603e-01  1.899772e-01  1.230679e+00
2.254254e+00  2.344235e-01  1.900885e-01  1.231463e+00
2.258258e+00  2.351872e-01  1.901909e-01  1.232242e+00
2.262262e+00  2.359513e-01  1.902848e-01  1.233016e+00
2.266266e+00  2.367158e-01  1.903705e-01  1.233784e+00
2.270270e+00  2.374807e-01  1.904483e-01  1.234547e+00
2.274274e+00  2.382459e-01  1.905187e-01  1.235305e+00
2.278278e+00  2.390114e-01  1.905819e-01  1.236058e+00
2.282282e+00  2.397771e-01  1.906383e-01  1.236806e+00
2.286286e+00  2.405432e-01  1.906883e-01  1.237550e+00
2.290290e+00  2.413095e-01  1.907321e-01  1.238288e+00
2.294294e+00  2.420760e-01  1.907701e-01  1.239022e+00
2.298298e+00  2.428427e-01  1.908028e-01  1.239751e+00
2.302302e+00  2.436095e-01  1.908303e-01  1.240476e+00
2.306306e+00  2.443765e-01  1.908531e-01  1.241196e+00
2.310310e+00  2.451436e-01  1.908714e-01  1.241912e+00
2.314314e+00  2.459108e-01  1.908857e-01  1.242624e+00
2.318318e+00  2.466780e-01  1.908963e-01  1.243331e+00
2.322322e+00  2.474453e-01  1.909036e-01  1.244035e+00
2.326326e+00  2.482126e-01  1.909078e-01  1.244735e+00
2.330330e+00  2.489798e-01  1.909093e-01  1.245430e+00
2.334334e+00  2.497470e-01  1.909085e-01  1.246122e+00
2.338338e+00  2.505142e-01  1.909056e-01  1.246810e+00
2.342342e+00  2.512812e-01  1.909012e-01  1.247495e+00
2.346346e+00  2.520481e-01  1.908954e-01  1.248176e+00
2.350350e+00  2.528149e-01  1.908887e-01  1.248853e+00
2.354354e+00  2.535815e-01  1.908813e-01  1.249527e+00
2.358358e+00  2.543479e-01  1.908737e-01  1.250198e+00
2.362362e+00  2.551141e-01  1.908662e-01  1.250866e+00
2.366366e+00  2.558800e-01  1.908590e-01  1.251531e+00
2.370370e+00  2.566457e-01  1.908527e-01  1.252192e+00
2.374374e+00  2.574110e-01  1.908474e-01  1.252851e+00
2.378378e+00  2.581761e-01  1.908436e-01  1.253507e+00
2.382382e+00  2.589408e-01  1.908416e-01  1.254160e+00
2.386386e+00  2.597051e-01  1.908417e-01  1.254810e+00
2.390390e+00  2.604690e-01  1.908443e-01  1.255458e+00
2.394394e+00  2.612324e-01  1.908498e-01  1.256103e+00
2.398398e+00  2.619955e-01  1.908584e-01  1.256746e+00
2.402402e+00  2.627580e-01  1.908706e-01  1.257387e+00
2.406406e+00  2.635200e-01  1.908867e-01  1.258025e+00
2.410410e+00  2.642816e-01  1.909075e-01  1.258663e+00
2.414414e+00  2.650427e-01  1.909334e-01  1.259300e+00
2.418418e+00  2.658032e-01  1.909651e-01  1.259938e+00
2.422422e+00  2.665633e-01  1.910030e-01  1.260576e+00
2.426426e+00  2.673230e-01  1.910471e-01  1.261216e+00
2.430430e+00  2.680823e-01  1.910974e-01  1.261859e+00
2.434434e+00  2.688414e-01  1.911536e-01  1.262505e+00
2.438438e+00  2.696003e-01  1.912157e-01  1.263156e+00
2.442442e+00  2.703592e-01  1.912835e-01  1.263812e+00
2.446446e+00  2.711181e-01  1.913568e-01  1.264474e+00
2.450450e+00  2.718772e-01  1.914355e-01  1.265143e+00
2.454454e+00  2.726365e-01  1.915195e-01  1.265821e+00
2.458458e+00  2.733961e-01  1.916086e-01  1.266507e+00
2.462462e+00  2.741561e-01  1.917026e-01  1.267204e+00
2.466466e+00  2.749166e-01  1.918016e-01  1.267910e+00
2.470470e+00  2.756776e-01  1.919056e-01  1.268627e+00
2.474474e+00  2.764393e-01  1.920148e-01  1.269352e+00
2.478478e+00  2.772016e-01  1.921295e-01  1.270087e+00
2.482482e+00  2.779646e-01  1.922499e-01  1.270830e+00
2.486486e+00  2.787284e-01  1.923762e-01  1.271581e+00
2.490490e+00  2.794930e-01  1.925089e-01  1.272340e+00
2.494494e+00  2.802586e-01  1.926480e-01  1.273106e+00
2.498498e+00  2.810252e-01  1.927940e-01  1.273879e+00
2.502503e+00  2.817928e-01  1.929470e-01  1.274658e+00
2.506507e+00  2.825615e-01  1.931073e-01  1.275442e+00
2.510511e+00  2.833314e-01  1.932752e-01  1.276233e+00
2.514515e+00  2.841025e-01  1.934510e-01  1.277028e+00
2.518519e+00  2.848750e-01  1.936349e-01  1.277827e+00
2.522523e+00  2.856488e-01  1.938272e-01  1.278631e+00
2.526527e+00  2.864240e-01  1.940278e-01  1.279439e+00
2.530531e+00  2.872006e-01  1.942365e-01  1.280251e+00
2.534535e+00  2.879786e-01  1.944530e-01  1.281066e+00
2.538539e+00  2.887580e-01  1.946771e-01  1.281884e+00
2.542543e+00  2.895388e-01  1.949086e-01  1.282706e+00
2.546547e+00  2.903210e-01  1.951473e-01  1.283531e+00
2.550551e+00  2.911046e-01  1.953928e-01  1.284358e+00
2.554555e+00  2.918896e-01  1.956451e-01  1.285189e+00
2.558559e+00  2.926761e-01  1.959039e-01  1.286022e+00
2.562563e+00  2.934640e-01  1.961688e-01  1.286857e+00
2.566567e+00  2.942533e-01  1.964398e-01  1.287695e+00
2.570571e+00  2.950441e-01  1.967166e-01  1.288535e+00
2.574575e+00  2.958362e-01  1.969989e-01  1.289377e+00
2.578579e+00  2.966299e-01  1.972865e-01  1.290220e+00
2.582583e+00  2.974249e-01  1.975792e-01  1.291065e+00
2.586587e+00  2.982214e-01  1.978768e-01  1.291912e+00
2.590591e+00  2.990194e-01  1.981790e-01  1.292759e+00
2.594595e+00  2.998188e-01  1.984856e-01  1.293608e+00
2.598599e+00  3.006197e-01  1.987964e-01  1.294458e+00
2.602603e+00  3.014220e-01  1.991111e-01  1.295309e+00
2.606607e+00  3.022258e-01  1.994296e-01  1.296160e+00
2.610611e+00  3.030309e-01  1.997516e-01  1.297011e+00
2.614615e+00  3.038375e-01  2.000769e-01  1.297863e+00
2.618619e+00  3.046454e-01  2.004053e-01  1.298715e+00
2.622623e+00  3.054547e-01  2.007366e-01  1.299566e+00
2.626627e+00  3.062653e-01  2.010705e-01  1.300417e+00
2.630631e+00  3.070773e-01  2.014069e-01  1.301267e+00
2.634635e+00  3.078905e-01  2.017455e-01  1.302116e+00
2.638639e+00  3.087051e-01  2.020861e-01  1.302964e+00
2.642643e+00  3.095209e-01  2.024286e-01  1.303811e+00
2.646647e+00  3.103379e-01  2.027726e-01  1.304656e+00
2.650651e+00  3.111562e-01  2.031180e-01  1.305500e+00
2.654655e+00  3.119757e-01  2.034646e-01  1.306342e+00
2.658659e+00  3.127964e-01  2.038121e-01  1.307181e+00
2.662663e+00  3.136183e-01  2.041603e-01  1.308018e+00
2.666667e+00  3.144413e-01  2.045091e-01  1.308853e+00
2.670671e+00  3.152655e-01  2.048582e-01  1.309685e+00
2.674675e+00  3.160908e-01  2.052073e-01  1.310514e+00
2.678679e+00  3.169172e-01  2.055564e-01  1.311340e+00
2.682683e+00  3.177447e-01  2.059051e-01  1.312163e+00
2.686687e+00  3.185732e-01  2.062532e-01  1.312982e+00
2.690691e+00  3.194028e-01  2.066006e-01  1.313797e+00
2.694695e+00  3.202335e-01  2.069471e-01  1.314608e+00
2.698699e+00  3.210651e-01  2.072923e-01  1.315415e+00
2.702703e+00  3.218978e-01  2.076361e-01  1.316218e+00
2.706707e+00  3.227314e-01  2.079783e-01  1.317016e+00
2.710711e+00  3.235660e-01  2.083187e-01  1.317810e+00
2.714715e+00  3.244015e-01  2.086571e-01  1.318598e+00
2.718719e+00  3.252380e-01  2.089932e-01  1.319381e+00
2.722723e+00  3.260754e-01  2.093268e-01  1.320159e+00
2.726727e+00  3.269137e-01  2.096576e-01  1.320932e+00
2.730731e+00  3.277528e-01  2.099852e-01  1.321699e+00
2.734735e+00  3.285929e-01  2.103091e-01  1.322463e+00
2.738739e+00  3.294339e-01  2.106289e-01  1.323221e+00
2.742743e+00  3.302758e-01  2.109444e-01  1.323975e+00
2.746747e+00  3.311186e-01  2.112549e-01  1.324726e+00
2.750751e+00  3.319623e-01  2.115603e-01  1.325473e+00
2.754755e+00  3.328068e-01  2.118600e-01  1.326216e+00
2.758759e+00  3.336523e-01  2.121536e-01  1.326956e+00
2.762763e+00  3.344987e-01  2.124408e-01  1.327693e+00
2.766767e+00  3.353459e-01  2.127211e-01  1.328428e+00
2.770771e+00  3.361941e-01  2.129942e-01  1.329160e+00
2.774775e+00  3.370431e-01  2.132597e-01  1.329890e+00
2.778779e+00  3.378931e-01  2.135171e-01  1.330618e+00
2.782783e+00  3.387439e-01  2.137660e-01  1.331345e+00
2.786787e+00  3.395956e-01  2.140061e-01  1.332070e+00
2.790791e+00  3.404482e-01  2.142369e-01  1.332794e+00
2.794795e+00  3.413017e-01  2.144581e-01  1.333517e+00
2.798799e+00  3.421560e-01  2.146692e-01  1.334239e+00
2.802803e+00  3.430113e-01  2.148699e-01  1.334961e+00
2.806807e+00  3.438674e-01  2.150598e-01  1.335683e+00
2.810811e+00  3.447244e-01  2.152384e-01  1.336405e+00
2.814815e+00  3.455823e-01  2.154054e-01  1.337128e+00
2.818819e+00  3.464410e-01  2.155603e-01  1.337851e+00
2.822823e+00  3.473007e-01  2.157028e-01  1.338575e+00
2.826827e+00  3.481612e-01  2.158325e-01  1.339300e+00
2.830831e+00  3.490226e-01  2.159496e-01  1.340026e+00
2.834835e+00  3.498847e-01  2.160545e-01  1.340754e+00
2.838839e+00  3.507476e-01  2.161476e-01  1.341483e+00
2.842843e+00  3.516111e-01  2.162293e-01  1.342213e+00
2.846847e+00  3.524753e-01  2.163001e-01  1.342945e+00
2.850851e+00  3.533401e-01  2.163602e-01  1.343678e+00
2.854855e+00  3.542055e-01  2.164102e-01  1.344414e+00
2.858859e+00  3.550713e-01  2.164505e-01  1.345150e+00
2.862863e+00  3.559376e-01  2.164814e-01  1.345889e+00
2.866867e+00  3.568042e-01  2.165035e-01  1.346629e+00
2.870871e+00  3.576712e-01  2.165170e-01  1.347372e+00
2.874875e+00  3.585385e-01  2.165223e-01  1.348116e+00
2.878879e+00  3.594061e-01  2.165200e-01  1.348862e+00
2.882883e+00  3.602738e-01  2.165104e-01  1.349610e+00
2.886887e+00  3.611417e-01  2.164940e-01  1.350361e+00
2.890891e+00  3.620096e-01  2.164710e-01  1.351113e+00
2.894895e+00  3.628776e-01  2.164420e-01  1.351868e+00
2.898899e+00  3.637456e-01  2.164073e-01  1.352626e+00
2.902903e+00  3.646136e-01  2.163674e-01  1.353385e+00
2.906907e+00  3.654815e-01  2.163226e-01  1.354147e+00
2.910911e+00  3.663492e-01  2.162734e-01  1.354912e+00
2.914915e+00  3.672167e-01  2.162202e-01  1.355679e+00
2.918919e+00  3.680839e-01  2.161634e-01  1.356449e+00
2.922923e+00  3.689509e-01  2.161033e-01  1.357221e+00
2.926927e+00  3.698175e-01  2.160405e-01  1.357997e+00
2.930931e+00  3.706837e-01  2.159752e-01  1.358775e+00
2.934935e+00  3.715494e-01  2.159079e-01  1.359556e+00
2.938939e+00  3.724147e-01  2.158391e-01  1.360340e+00
2.942943e+00  3.732794e-01  2.157690e-01  1.361127e+00
2.946947e+00  3.741435e-01  2.156982e-01  1.361917e+00
2.950951e+00  3.750070e-01  2.156269e-01  1.362710e+00
2.954955e+00  3.758700e-01  2.155552e-01  1.363506e+00
2.958959e+00  3.767323e-01  2.154834e-01  1.364306e+00
2.962963e+00  3.775941e-01  2.154115e-01  1.365108e+00
2.966967e+00  3.784554e-01  2.153397e-01  1.365912e+00
2.970971e+00  3.793162e-01  2.152681e-01  1.366720e+00
2.974975e+00  3.801765e-01  2.151969e-01  1.367530e+00
2.978979e+00  3.810363e-01  2.151262e-01  1.368342e+00
2.982983e+00  3.818957e-01  2.150561e-01  1.369157e+00
2.986987e+00  3.827547e-01  2.149869e-01  1.369975e+00
2.990991e+00  3.836133e-01  2.149186e-01  1.370794e+00
2.994995e+00  3.844716e-01  2.148513e-01  1.371616e+00
2.998999e+00  3.853295e-01  2.147853e-01  1.372440e+00
3.003003e+00  3.861870e-01  2.147206e-01  1.373266e+00
3.007007e+00  3.870443e-01  2.146574e-01  1.374094e+00
3.011011e+00  3.879013e-01  2.145958e-01  1.374924e+00
3.015015e+00  3.887581e-01  2.145360e-01  1.375755e+00
3.019019e+00  3.896146e-01  2.144781e-01  1.376588e+00
3.023023e+00  3.904709e-01  2.144223e-01  1.377423e+00
3.027027e+00  3.913270e-01  2.143687e-01  1.378260e+00
3.031031e+00  3.921829e-01  2.143173e-01  1.379098e+00
3.035035e+00  3.930388e-01  2.142685e-01  1.379937e+00
3.039039e+00  3.938944e-01  2.142223e-01  1.380777e+00
3.043043e+00  3.947500e-01  2.141788e-01  1.381619e+00
3.047047e+00  3.956056e-01  2.141382e-01  1.382462e+00
3.051051e+00  3.964610e-01  2.141006e-01  1.383306e+00
3.055055e+00  3.973165e-01  2.140662e-01  1.384151e+00
3.059059e+00  3.981719e-01  2.140351e-01  1.384997e+00
3.063063e+00  3.990273e-01  2.140075e-01  1.385844e+00
3.067067e+00  3.998828e-01  2.139834e-01  1.386691e+00
3.071071e+00  4.007383e-01  2.139630e-01  1.387539e+00
3.075075e+00  4.015940e-01  2.139465e-01  1.388388e+00
3.079079e+00  4.024497e-01  2.139340e-01  1.389237e+00
3.083083e+00  4.033055e-01  2.139257e-01  1.390086e+00
3.087087e+00  4.041615e-01  2.139216e-01  1.390936e+00
3.091091e+00  4.050177e-01  2.139219e-01  1.391787e+00
3.095095e+00  4.058740e-01  2.139267e-01  1.392637e+00
3.099099e+00  4.067306e-01  2.139363e-01  1.393487e+00
3.103103e+00  4.075874e-01  2.139506e-01  1.394338e+00
3.107107e+00  4.084444e-01  2.139700e-01  1.395188e+00
3.111111e+00  4.093018e-01  2.139944e-01  1.396038e+00
3.115115e+00  4.101594e-01  2.140240e-01  1.396888e+00
3.119119e+00  4.110174e-01  2.140591e-01  1.397738e+00
3.123123e+00  4.118757e-01  2.140996e-01  1.398587e+00
3.127127e+00  4.127343e-01  2.141458e-01  1.399436e+00
3.131131e+00  4.135934e-01  2.141977e-01  1.400285e+00
3.135135e+00  4.144528e-01  2.142556e-01  1.401132e+00
3.139139e+00  4.153127e-01  2.143195e-01  1.401979e+00
3.143143e+00  4.161731e-01  2.143896e-01  1.402825e+00
3.147147e+00  4.170339e-01  2.144661e-01  1.403671e+00
3.151151e+00  4.178953e-01  2.145490e-01  1.404515e+00
3.155155e+00  4.187571e-01  2.146385e-01  1.405359e+00
3.159159e+00  4.196195e-01  2.147347e-01  1.406201e+00
3.163163e+00  4.204824e-01  2.148379e-01  1.407042e+00
3.167167e+00  4.213460e-01  2.149480e-01  1.407882e+00
3.171171e+00  4.222101e-01  2.150652e-01  1.408721e+00
3.175175e+00  4.230748e-01  2.151896e-01  1.409558e+00
3.179179e+00  4.239401e-01  2.153210e-01  1.410394e+00
3.183183e+00  4.248061e-01  2.154597e-01  1.411227e+00
3.187187e+00  4.256728e-01  2.156054e-01  1.412060e+00
3.191191e+00  4.265402e-01  2.157584e-01  1.412890e+00
3.195195e+00  4.274082e-01  2.159185e-01  1.413719e+00
3.199199e+00  4.282770e-01  2.160858e-01  1.414545e+00
3.203203e+00  4.291466e-01  2.162603e-01  1.415369e+00
3.207207e+00  4.300169e-01  2.164420e-01  1.416191e+00
3.211211e+00  4.308880e-01  2.166310e-01  1.417011e+00
3.215215e+00  4.317599e-01  2.168272e-01  1.417828e+00
3.219219e+00  4.326327e-01  2.170307e-01  1.418643e+00
3.223223e+00  4.335063e-01  2.172414e-01  1.419455e+00
3.227227e+00  4.343808e-01  2.174594e-01  1.420264e+00
3.231231e+00  4.352561e-01  2.176848e-01  1.421071e+00
3.235235e+00  4.361324e-01  2.179174e-01  1.421874e+00
3.239239e+00  4.370096e-01  2.181569e-01  1.422675e+00
3.243243e+00  4.378877e-01  2.184030e-01  1.423473e+00
3.247247e+00  4.387667e-01  2.186550e-01  1.424268e+00
3.251251e+00  4.396466e-01  2.189126e-01  1.425060e+00
3.255255e+00  4.405274e-01  2.191751e-01  1.425850e+00
3.259259e+00  4.414090e-01  2.194421e-01  1.426637e+00
3.263263e+00  4.422915e-01  2.197132e-01  1.427422e+00
3.267267e+00  4.431749e-01  2.199877e-01  1.428205e+00
3.271271e+00  4.440592e-01  2.202653e-01  1.428985e+00
3.275275e+00  4.449442e-01  2.205454e-01  1.429764e+00
3.279279e+00  4.458302e-01  2.208276e-01  1.430540e+00
3.283283e+00  4.467169e-01  2.211113e-01  1.431315e+00
3.287287e+00  4.476045e-01  2.213961e-01  1.432087e+00
3.291291e+00  4.484928e-01  2.216814e-01  1.432858e+00
3.295295e+00  4.493820e-01  2.219669e-01  1.433627e+00
3.299299e+00  4.502720e-01  2.222519e-01  1.434395e+00
3.303303e+00  4.511628e-01  2.225360e-01  1.435161e+00
3.307307e+00  4.520543e-01  2.228188e-01  1.435926e+00
3.311311e+00  4.529467e-01  2.230996e-01  1.436690e+00
3.315315e+00  4.538398e-01  2.233781e-01  1.437452e+00
3.319319e+00  4.547336e-01  2.236538e-01  1.438214e+00
3.323323e+00  4.556282e-01  2.239261e-01  1.438974e+00
3.327327e+00  4.565236e-01  2.241946e-01  1.439733e+00
3.331331e+00  4.574197e-01  2.244588e-01  1.440492e+00
3.335335e+00  4.583165e-01  2.247182e-01  1.441250e+00
3.339339e+00  4.592141e-01  2.249723e-01  1.442007e+00
3.343343e+00  4.601123e-01  2.252206e-01  1.442763e+00
3.347347e+00  4.610113e-01  2.254627e-01  1.443519e+00
3.351351e+00  4.619110e-01  2.256981e-01  1.444275e+00
3.355355e+00  4.628113e-01  2.259262e-01  1.445031e+00
3.359359e+00  4.637124e-01  2.261466e-01  1.445786e+00
3.363363e+00  4.646141e-01  2.263589e-01  1.446541e+00
3.367367e+00  4.655165e-01  2.265625e-01  1.447296e+00
3.371371e+00  4.664195e-01  2.267569e-01  1.448051e+00
3.375375e+00  4.673232e-01  2.269417e-01  1.448807e+00
3.379379e+00  4.682276e-01  2.271164e-01  1.449562e+00
3.383383e+00  4.691326e-01  2.272811e-01  1.450318e+00
3.387387e+00  4.700381e-01  2.274358e-01  1.451074e+00
3.391391e+00  4.709443e-01  2.275807e-01  1.451830e+00
3.395395e+00  4.718510e-01  2.277160e-01  1.452587e+00
3.399399e+00  4.727583e-01  2.278418e-01  1.453344e+00
3.403403e+00  4.736661e-01  2.279583e-01  1.454102e+00
3.407407e+00  4.745743e-01  2.280657e-01  1.454860e+00
3.411411e+00  4.754831e-01  2.281641e-01  1.455618e+00
3.415415e+00  4.763923e-01  2.282536e-01  1.456377e+00
3.419419e+00  4.773019e-01  2.283344e-01  1.457136e+00
3.423423e+00  4.782119e-01  2.284067e-01  1.457896e+00
3.427427e+00  4.791223e-01  2.284706e-01  1.458657e+00
3.431431e+00  4.800331e-01  2.285264e-01  1.459417e+00
3.435435e+00  4.809442e-01  2.285740e-01  1.460179e+00
3.439439e+00  4.818556e-01  2.286138e-01  1.460941e+00
3.443443e+00  4.827673e-01  2.286458e-01  1.461704e+00
3.447447e+00  4.836793e-01  2.286702e-01  1.462467e+00
3.451451e+00  4.845916e-01  2.286871e-01  1.463231e+00
3.455455e+00  4.855041e-01  2.286968e-01  1.463995e+00
3.459459e+00  4.864168e-01  2.286994e-01  1.464761e+00
3.463463e+00  4.873296e-01  2.286950e-01  1.465527e+00
3.467467e+00  4.882427e-01  2.286837e-01  1.466293e+00
3.471471e+00  4.891558e-01  2.286658e-01  1.467061e+00
3.475475e+00  4.900691e-01  2.286414e-01  1.467829e+00
3.479479e+00  4.909825e-01  2.286107e-01  1.468598e+00
3.483483e+00  4.918960e-01  2.285737e-01  1.469368e+00
3.487487e+00  4.928095e-01  2.285307e-01  1.470139e+00
3.491491e+00  4.937231e-01  2.284818e-01  1.470911e+00
3.495495e+00  4.946367e-01  2.284272e-01  1.471683e+00
3.499499e+00  4.955502e-01  2.283670e-01  1.472456e+00
3.503504e+00  4.964638e-01  2.283013e-01  1.473231e+00
3.507508e+00  4.973772e-01  2.282304e-01  1.474006e+00
3.511512e+00  4.982906e-01  2.281543e-01  1.474782e+00
3.515516e+00  4.992040e-01  2.280733e-01  1.475560e+00
3.519520e+00  5.001171e-01  2.279875e-01  1.476338e+00
3.523524e+00  5.010302e-01  2.278970e-01  1.477117e+00
3.527528e+00  5.019431e-01  2.278020e-01  1.477898e+00
3.531532e+00  5.028558e-01  2.277026e-01  1.478679e+00
3.535536e+00  5.037683e-01  2.275991e-01  1.479462e+00
3.539540e+00  5.046805e-01  2.274915e-01  1.480245e+00
3.543544e+00  5.055925e-01  2.273799e-01  1.481030e+00
3.547548e+00  5.065043e-01  2.272647e-01  1.481816e+00
3.551552e+00  5.074158e-01  2.271458e-01  1.482604e+00
3.555556e+00  5.083269e-01  2.270235e-01  1.483392e+00
3.559560e+00  5.092377e-01  2.268979e-01  1.484182e+00
3.563564e+00  5.101482e-01  2.267692e-01  1.484973e+00
3.567568e+00  5.110582e-01  2.266375e-01  1.485765e+00
3.571572e+00  5.119679e-01  2.265030e-01  1.486558e+00
3.575576e+00  5.128772e-01  2.263657e-01  1.487353e+00
3.579580e+00  5.137860e-01  2.262260e-01  1.488149e+00
3.583584e+00  5.146943e-01  2.260838e-01  1.488947e+00
3.587588e+00  5.156022e-01  2.259394e-01  1.489746e+00
3.591592e+00  5.165095e-01  2.257930e-01  1.490546e+00
3.595596e+00  5.174164e-01  2.256446e-01  1.491348e+00
3.599600e+00  5.183227e-01  2.254944e-01  1.492151e+00
3.603604e+00  5.192284e-01  2.253426e-01  1.492955e+00
3.607608e+00  5.201335e-01  2.251894e-01  1.493762e+00
3.611612e+00  5.210380e-01  2.250348e-01  1.494569e+00
3.615616e+00  5.219419e-01  2.248790e-01  1.495378e+00
3.619620e+00  5.228451e-01  2.247222e-01  1.496189e+00
3.623624e+00  5.237476e-01  2.245646e-01  1.497001e+00
3.627628e+00  5.246495e-01  2.244062e-01  1.497815e+00
3.631632e+00  5.255506e-01  2.242472e-01  1.498631e+00
3.635636e+00  5.264509e-01  2.240878e-01  1.499448e+00
3.639640e+00  5.273506e-01  2.239281e-01  1.500267e+00
3.643644e+00  5.282494e-01  2.237683e-01  1.501087e+00
3.647648e+00  5.291474e-01  2.236086e-01  1.501909e+00
3.651652e+00  5.300446e-01  2.234490e-01  1.502733e+00
3.655656e+00  5.309410e-01  2.232900e-01  1.503559e+00
3.659660e+00  5.318367e-01  2.231317e-01  1.504385e+00
3.663664e+00  5.327315e-01  2.229746e-01  1.505213e+00
3.667668e+00  5.336255e-01  2.228190e-01  1.506043e+00
3.671672e+00  5.345188e-01  2.226651e-01  1.506873e+00
3.675676e+00  5.354113e-01  2.225132e-01  1.507703e+00
3.679680e+00  5.363031e-01  2.223637e-01  1.508535e+00
3.683684e+00  5.371941e-01  2.222169e-01  1.509367e+00
3.687688e+00  5.380844e-01  2.220730e-01  1.510199e+00
3.691692e+00  5.389740e-01  2.219324e-01  1.511031e+00
3.695696e+00  5.398629e-01  2.217954e-01  1.511864e+00
3.699700e+00  5.407511e-01  2.216622e-01  1.512696e+00
3.703704e+00  5.416386e-01  2.215333e-01  1.513528e+00
3.707708e+00  5.425254e-01  2.214088e-01  1.514359e+00
3.711712e+00  5.434115e-01  2.212891e-01  1.515190e+00
3.715716e+00  5.442970e-01  2.211745e-01  1.516021e+00
3.719720e+00  5.451819e-01  2.210652e-01  1.516850e+00
3.723724e+00  5.460662e-01  2.209612e-01  1.517678e+00
3.727728e+00  5.469500e-01  2.208626e-01  1.518506e+00
3.731732e+00  5.478333e-01  2.207697e-01  1.519332e+00
3.735736e+00  5.487161e-01  2.206825e-01  1.520156e+00
3.739740e+00  5.495984e-01  2.206011e-01  1.520980e+00
3.743744e+00  5.504805e-01  2.205257e-01  1.521801e+00
3.747748e+00  5.513621e-01  2.204564e-01  1.522621e+00
3.751752e+00  5.522435e-01  2.203932e-01  1.523439e+00
3.755756e+00  5.531246e-01  2.203364e-01  1.524255e+00
3.759760e+00  5.540055e-01  2.202860e-01  1.525069e+00
3.763764e+00  5.548862e-01  2.202422e-01  1.525880e+00
3.767768e+00  5.557668e-01  2.202051e-01  1.526689e+00
3.771772e+00  5.566472e-01  2.201748e-01  1.527496e+00
3.775776e+00  5.575276e-01  2.201514e-01  1.528300e+00
3.779780e+00  5.584080e-01  2.201350e-01  1.529101e+00
3.783784e+00  5.592884e-01  2.201258e-01  1.529899e+00
3.787788e+00  5.601688e-01  2.201239e-01  1.530695e+00
3.791792e+00  5.610494e-01  2.201294e-01  1.531487e+00
3.795796e+00  5.619301e-01  2.201425e-01  1.532276e+00
3.799800e+00  5.628109e-01  2.201631e-01  1.533061e+00
3.803804e+00  5.636920e-01  2.201916e-01  1.533843e+00
3.807808e+00  5.645733e-01  2.202279e-01  1.534621e+00
3.811812e+00  5.654549e-01  2.202722e-01  1.535395e+00
3.815816e+00  5.663368e-01  2.203246e-01  1.536166e+00
3.819820e+00  5.672191e-01  2.203850e-01  1.536933e+00
3.823824e+00  5.681018e-01  2.204531e-01  1.537695e+00
3.827828e+00  5.689848e-01  2.205285e-01  1.538453e+00
3.831832e+00  5.698683e-01  2.206110e-01  1.539207e+00
3.835836e+00  5.707522e-01  2.207002e-01  1.539957e+00
3.839840e+00  5.716365e-01  2.207958e-01  1.540703e+00
3.843844e+00  5.725213e-01  2.208975e-01  1.541444e+00
3.847848e+00  5.734065e-01  2.210050e-01  1.542181e+00
3.851852e+00  5.742922e-01  2.211181e-01  1.542914e+00
3.855856e+00  5.751785e-01  2.212363e-01  1.543641e+00
3.859860e+00  5.760652e-01  2.213593e-01  1.544365e+00
3.863864e+00  5.769525e-01  2.214869e-01  1.545083e+00
3.867868e+00  5.778404e-01  2.216188e-01  1.545797e+00
3.871872e+00  5.787288e-01  2.217546e-01  1.546507e+00
3.875876e+00  5.796178e-01  2.218940e-01  1.547211e+00
3.879880e+00  5.805074e-01  2.220367e-01  1.547910e+00
3.883884e+00  5.813976e-01  2.221825e-01  1.548605e+00
3.887888e+00  5.822884e-01  2.223312e-01  1.549294e+00
3.891892e+00  5.831798e-01  2.224824e-01  1.549979e+00
3.895896e+00  5.840718e-01  2.226359e-01  1.550659e+00
3.899900e+00  5.849643e-01  2.227914e-01  1.551333e+00
3.903904e+00  5.858574e-01  2.229488e-01  1.552002e+00
3.907908e+00  5.867511e-01  2.231077e-01  1.552666e+00
3.911912e+00  5.876454e-01  2.232680e-01  1.553325e+00
3.915916e+00  5.885402e-01  2.234293e-01  1.553978e+00
3.919920e+00  5.894355e-01  2.235914e-01  1.554627e+00
3.923924e+00  5.903314e-01  2.237540e-01  1.555269e+00
3.927928e+00  5.912279e-01  2.239170e-01  1.555907e+00
3.931932e+00  5.921249e-01  2.240800e-01  1.556539e+00
3.935936e+00  5.930224e-01  2.242428e-01  1.557165e+00
3.939940e+00  5.939205e-01  2.244052e-01  1.557786e+00
3.943944e+00  5.948190e-01  2.245669e-01  1.558401e+00
3.947948e+00  5.957181e-01  2.247276e-01  1.559010e+00
3.951952e+00  5.966178e-01  2.248871e-01  1.559614e+00
3.955956e+00  5.975179e-01  2.250452e-01  1.560212e+00
3.959960e+00  5.984185e-01  2.252016e-01  1.560804e+00
3.963964e+00  5.993197e-01  2.253560e-01  1.561391e+00
3.967968e+00  6.002213e-01  2.255083e-01  1.561971e+00
3.971972e+00  6.011235e-01  2.256581e-01  1.562546e+00
3.975976e+00  6.020261e-01  2.258052e-01  1.563114e+00
3.979980e+00  6.029292e-01  2.259494e-01  1.563677e+00
3.983984e+00  6.038328e-01  2.260904e-01  1.564233e+00
3.987988e+00  6.047369e-01  2.262280e-01  1.564783e+00
3.991992e+00  6.056414e-01  2.263619e-01  1.565328e+00
3.995996e+00  6.065464e-01  2.264919e-01  1.565866e+00
4.000000e+00  6.074519e-01  2.266177e-01  1.566397e+00


==> data/high_frequency/loss_data_withNTK_e4_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 70001167.45748347 30.082224875437486 70001167.1847562 0.2727272727272727
1 52628735.73482424 30.078975521415078 52628735.46246051 0.27236372776012074
2 37848058.8933426 30.075341675139537 37848058.62134558 0.27199701631783013
3 25847267.404288217 30.071512552335083 25847267.13265816 0.27163005688693853
4 16589649.084249308 30.067469546885782 16589648.812987093 0.27126221597559763
5 9971004.46217155 30.063162130157604 9971004.19127909 0.27089246240490283
6 5866182.294516505 30.058574790521263 5866182.023996533 0.2705199714763115
7 4049713.524385951 30.053729369588876 4049713.2542414567 0.27014449412829455
8 4122962.0485166674 30.048678442195417 4122961.7787501765 0.26976649068211533
9 5549709.877567464 30.04349174219941 5549709.60818037 0.2693870931227227
10 7767154.202822768 30.038240339513965 7767153.933814808 0.2690079602466073
11 10286171.722496213 30.032985908235485 10286171.453865068 0.26863114612284306
12 12739565.832879271 30.02777744857947 12739565.564620337 0.2682589352284986
13 14884960.941834968 30.02265258130765 14884960.673941309 0.2678936594389456
14 16583523.200124575 30.017639957314227 16583522.93258704 0.26753753515253004
15 17772265.17787303 30.012761138794428 17772264.91068049 0.26719253933571613
16 18440760.65055261 30.00803182457259 18440760.383692283 0.2668603281383277
17 18616456.076233465 30.003462796170968 18616455.809691273 0.266542191737001
18 18357151.14517304 29.99906076455781 18357150.878934 0.26623903814517047
19 17745773.355491266 29.99482882690685 17745773.089539867 0.2659514004868304
20 16882844.543784946 29.990766180478552 16882844.278105482 0.26567946227583716
21 15875389.67281431 29.98686722461079 15875389.407391215 0.26542309469279823
22 14824377.904331522 29.983120640181777 14824377.639149621 0.2651819006364853
23 13813771.08281766 29.97950910554161 13813770.817862399 0.2649552611250311
24 12903162.634483058 29.97601001150517 12903162.369740678 0.26474238039336
25 12124477.600187348 29.972597003783292 12124477.335645022 0.26454232716648207
26 11482435.071665127 29.969241825569192 11482434.807311056 0.26435407128639316
27 10958394.36343854 29.965916096663857 10958394.099262023 0.2641765166227651
28 10517152.687469805 29.962592941843035 10517152.423461273 0.26400853183704187
29 10115852.7207924 29.959248446659277 10115852.45694342 0.2638489794415337
30 9713527.336967519 29.95586286816828 9713527.073270777 0.26369674188282555
31 9279428.232463162 29.952421458869193 9279427.968912419 0.2635507427636923
32 8798519.637755733 29.94891476210925 8798519.37434577 0.263409962129616
33 8273264.277783874 29.945338345267412 8273264.0145104285 0.26327344617982607
34 7721723.247288494 29.941692085764004 7721722.984148182 0.2631403127327091
35 7172762.288408456 29.937979217610543 7172762.025398702 0.2630097538538764
36 6659676.1828320725 29.934205338240186 6659675.919951036 0.262881036584871
37 6213751.054498109 29.93037749375957 6213750.791744607 0.26275350223264665
38 5859162.2992956815 29.926503371730504 5859162.036669117 0.2626265645155769
39 5610182.140125558 29.92259058672249 5610181.877625851 0.2624997069889847
40 5471032.043540018 29.91864605266959 5471031.781167537 0.2623724803433106
41 5438009.91127132 29.914675468099794 5438009.6490268195 0.2622445001417867
42 5502936.043365181 29.91068296084322 5502935.781249736 0.2621154452948341
43 5656662.793021988 29.906670932278924 5656662.531036931 0.2619850572026869
44 5891472.894521239 29.902640112841237 5891472.6326681 0.2618531392130194
45 6201632.309419481 29.89858980479994 6201632.0476999255 0.2617195558982765
46 6582027.914372442 29.894518259313422 6582027.652788211 0.2615842316251723
47 7025489.979782425 29.89042312186417 7025489.7183352765 0.26144714794195995
48 7519856.7539656125 29.886301885327523 7519856.492657273 0.26130833945927007
49 8045947.973636905 29.882152306608294 8045947.712469016 0.2611678881429295
50 8577357.015560668 29.87797275992247 8577356.754534751 0.2610259162209133
51 9082434.433386462 29.87376250877015 9082434.172503883 0.26088257816554317
52 9528178.58954515 29.869521878518597 9528178.328807097 0.2607380524035505
53 9885165.748366728 29.865252308734256 9885165.487774195 0.26059253350630474
54 10132320.217940416 29.860956267551465 10132319.95749419 0.2604462255877388
55 10260348.298852451 29.85663702421919 10260348.038553113 0.2602993374489638
56 10273024.721704036 29.852298298450805 10273024.461551957 0.26015207965273734
57 10186100.407786531 29.84794382850911 10186100.147781868 0.2600046632603058
58 10024206.165713305 29.843576915315413 10024205.905856006 0.2598572995528345
59 9816577.962349067 29.839200003150207 9816577.702638866 0.2597101998241346
60 9592615.53068852 29.83481435096998 9592615.271124946 0.25956357434385424
61 9378190.567226043 29.830419836711616 9378190.307808412 0.25941762984099376
62 9193305.593836416 29.826014922308513 9193305.33456385 0.25927256526557396
63 9051280.310993638 29.82159678846269 9051280.051865071 0.2591285660302404
64 8959236.697523102 29.817161625074014 8959236.438537305 0.2589857972949004
65 8919378.68294229 29.812705039025822 8919378.424097892 0.2588443970604432
66 8930480.66794524 29.80822252222597 8930480.40924077 0.2587044698669533
67 8989109.301909037 29.803709915199136 8989109.043342955 0.2585660817818776
68 9090340.339766243 29.79916380699832 9090340.081336986 0.2584292571718558
69 9227997.178967588 29.794581828093154 9227996.92067361 0.2582939775341223
70 9394634.191959094 29.789962813811243 9394633.933798911 0.258160182459624
71 9581559.154680023 29.78530683619806 9581558.89665225 0.25802777263250304
72 9779130.455763942 29.78061511760426 9779130.197867326 0.25789661464841096
73 9977417.052554404 29.77588984792297 9977416.794787858 0.257766547356996
74 10167137.685733112 29.771133929775676 10167137.428095723 0.2576373893920504
75 10340666.153874109 29.76635067489962 10340665.89636516 0.25750894752649356
76 10492845.147430671 29.76154347407232 10492844.890049646 0.2573810254565033
77 10621400.904487852 29.756715464317924 10621400.64723442 0.25725343257053557
78 10726868.636875875 29.751869220469356 10726868.379749883 0.2571259922094805
79 10812076.587687785 29.74700650089054 10812076.330689237 0.2569985489064867
80 10881345.627417803 29.74212807641354 10881345.370546829 0.2568709741391867
81 10939609.390215626 29.737233665608787 10939609.133472456 0.25674317024179816
82 10991641.351047968 29.732321988318258 10991641.094432896 0.2566150722926023
83 11041508.2215023 29.727390934192826 11041507.965015652 0.2564866479798066
84 11092284.915809533 29.722437826128637 11092284.659451637 0.2563578956201726
85 11145995.777114574 29.717459743293123 11145995.520885734 0.25622884063515244
86 11203708.841516433 29.712453858557023 11203708.585416902 0.2560995308705818
87 11265707.492818983 29.707417743424255 11265707.236848952 0.2559700311843668
88 11331685.905380653 29.702349600654966 11331685.649540236 0.25584041773380856
89 11400943.727652328 29.697248398853464 11400943.471941555 0.255710772378773
90 11472576.257458879 29.692113900705333 11472576.0018777 0.2555811775804225
91 11545661.766255653 29.686946593259254 11545661.51080394 0.2554517121143503
92 11619439.775977869 29.681747541429864 11619439.520655422 0.25532244782866237
93 11693461.28067543 29.676518192979803 11693461.025481982 0.25519344756422924
94 11767683.63289085 29.67126016449566 11767683.377826085 0.2550647642261114
95 11842485.356027745 29.665975034617855 11842485.101091303 0.25493644086873196
96 11918590.201442571 29.6606641651477 11918589.94663406 0.2548085115522873
97 11996910.69061477 29.655328564649537 11996910.435933767 0.2546810026621601
98 12078341.532915354 29.64996880391131 12078341.27836142 0.25455393436857965
99 12163545.440522375 29.64458498814748 12163545.186095053 0.25442732194179124
100 12252774.063642755 29.63917678643966 12252773.809341578 0.25430117671714386
101 12345755.855086049 29.633743513880233 12345755.600910543 0.2541755066034085
102 12441665.488500625 29.62828425599111 12441665.234450309 0.2540503161224873
103 12539172.438366504 29.622798018819832 12539172.184440898 0.25392560604198144
104 12636554.516682647 29.617283883046944 12636554.262881275 0.2538013727079513
105 12731857.152692845 29.61174113824373 12731856.899015239 0.25367760720878285
106 12823079.131951775 29.606169375547758 12823078.878397482 0.25355429451281536
107 12908366.87211034 29.60056852381834 12908366.618678927 0.25343141273053477
108 12986199.429423394 29.59493882465568 12986199.17611446 0.25330893265734833
109 13055545.07477683 29.589280753137267 13055544.821590012 0.25318681774788176
110 13115969.562184468 29.583594900918683 13115969.309119442 0.2530650246464219
111 13167678.979779657 29.577881844123745 13167678.726836152 0.2529435043429389
112 13211487.888265073 29.57214201910958 13211487.63544287 0.25282220394175836
113 13248715.403085254 29.566375625168817 13248715.150384186 0.2527010689334473
114 13281024.810383635 29.560582566243273 13281024.557803588 0.2525800457711347
115 13310232.248341225 29.55476243603369 13310231.99588214 0.25245908449275556
116 13338113.910963854 29.548914544395725 13338113.658625713 0.2523381411160934
117 13366238.299224375 29.54303797852029 13366238.047007196 0.2522171795667857
118 13395841.791188182 29.537131689957796 13395841.53909201 0.252096172969814
119 13427755.344995126 29.53119459726341 13427755.093020022 0.2519751042224483
120 13462380.828455014 29.525225693109338 13462380.576601049 0.2518539658500182
121 13499709.53968297 29.51922414383989 13499709.28795021 0.251732759210729
122 13539373.379359439 29.513189369064897 13539373.127747945 0.2516114931581109
123 13580719.623994425 29.507121089922865 13580719.372504242 0.25149018229483827
124 13622901.351875808 29.501019337934608 13622901.100506963 0.2513688449683888
125 13664975.752722656 29.494884422024302 13664975.501475155 0.2512475011730612
126 13706001.528641522 29.488716858379767 13706001.277515352 0.2511261705329636
127 13745125.368640149 29.482517274600383 13745125.117635278 0.2510048705389973
128 13781647.611888638 29.476286304114783 13781647.361005023 0.2508836151902652
129 13815059.810673876 29.470024487827253 13815059.559911462 0.2507624141421139
130 13845051.879094055 29.463732197212806 13845051.628452783 0.25064127239376854
131 13871492.527890148 29.457409587671513 13871492.277369957 0.25052019047207286
132 13894391.745039325 29.451056584665444 13894391.49464016 0.2503991650025894
133 13913856.47464239 29.4446728997575 13913856.2243642 0.2502781895209577
134 13930049.734163778 29.438258070207976 13930049.484006522 0.25015725537267225
135 13943159.88089814 29.43181151433599 13943159.630861787 0.250036352573731
136 13953382.224141305 29.425332594748586 13953381.974225834 0.2499154705448558
137 13960911.44039007 29.41882068191332 13960911.190595472 0.2497945986731124
138 13965941.35703813 29.41227521089855 13965941.107364403 0.249673726686449
139 13968668.615337761 29.40569572455405 13968668.365784917 0.24955284484683543
140 13969297.635233434 29.399081897543883 13969297.38580149 0.24943194398116422
141 13968045.120588712 29.392433538042926 13968044.871277697 0.24931101538256675
142 13965142.49226124 29.385750567588264 13965142.24307119 0.24919005063137592
143 13960834.321162015 29.379032983792854 13960834.072092975 0.2490690414012463
144 13955370.780367477 29.37228081411253 13955370.531419497 0.2489479793237436
145 13948993.022973465 29.36549407038782 13948992.774146609 0.24882685597600476
146 13941912.339341493 29.35867271290171 13941912.09063583 0.24870566302849545
147 13934286.363599615 29.3518166295893 13934286.115015222 0.2485843925493978
148 13926197.464155748 29.344925631970188 13926197.215692712 0.24846303742115755
149 13917638.847105121 29.33799946573309 13917638.59876353 0.24834159179654572
150 13908512.496636007 29.33103783165828 13908512.248415956 0.2482200515143619
151 13898640.325030595 29.324040411914844 13898640.07693218 0.24809841440804262
152 13887786.827145867 29.317006897223873 13887786.579169186 0.24797668046570942
153 13875689.2171896 29.30993701117393 13875688.96933475 0.24785485182666597
154 13862090.102358073 29.30283052860043 13862089.854625141 0.24773293261915202
155 13846768.150735026 29.295687285396802 13846767.903124098 0.2476109286558379
156 13829563.330854222 29.288507177836777 13829563.083365375 0.24748884701117732
157 13810394.435950445 29.281290150886562 13810394.18858375 0.24736669551368312
158 13789267.399748044 29.274036177101145 13789267.152503561 0.2472444821983984
159 13766273.496015307 29.266745229987325 13766273.248893091 0.2471222147767717
160 13741577.303157873 29.25941725729627 13741577.056157973 0.24699990018571905
161 13715395.60151757 29.252052159837177 13715395.354640026 0.2468775442688679
162 13687970.028556304 29.24464977991941 13687969.781801153 0.24675515162029732
163 13659537.793637523 29.237209900972903 13659537.547004798 0.24663272559070495
164 13630305.36435361 29.229732257238698 13630305.117843341 0.24651026842794455
165 13600429.370488256 29.222216550562603 13600429.124100475 0.2463877815071133
166 13570007.167508887 29.21466247065786 13570006.921243621 0.24626526560295117
167 13539077.207514275 29.207069715509 13539076.961371554 0.24614272116570649
168 13507627.409632698 29.199438009296557 13507627.163612548 0.24602014857351295
169 13475608.68276837 29.19176711583217 13475608.43687082 0.24589754834346525
170 13442950.698590523 29.18405684589452 13442950.452815602 0.24577492128830994
171 13409577.556271687 29.17630705731636 13409577.31061942 0.2456522686089584
172 13375421.60555703 29.16851764755001 13375421.360027438 0.2455295919192842
173 13340434.10395156 29.160688539810682 13340433.858544666 0.24540689321063458
174 13304591.644108122 29.152819665408153 13304591.398823947 0.24528417477630082
175 13267897.690685855 29.14491094589284 13267897.445524417 0.24516143912488406
176 13230379.329710284 29.136962278640684 13230379.084671596 0.24503868891098718
177 13192080.36816883 29.128973528416015 13192080.123252904 0.24491592690138092
178 13153052.830463674 29.120944525735155 13153052.585670518 0.24479315597940438
179 13113349.214038126 29.11287507122251 13113348.969367746 0.24467037917702947
180 13073017.36436455 29.104764944168032 13073017.11981695 0.24454759971807688
181 13032098.70194332 29.09661391328521 13032098.457518497 0.2444248210580392
182 12990629.298694696 29.08842174793796 12990629.054392649 0.24430204691189344
183 12948642.497527663 29.080188228426522 12948642.253348382 0.24417928126602267
184 12906171.647420663 29.07191315407013 12906171.403364135 0.24405652837130123
185 12863251.941899244 29.0635963479116 12863251.69796545 0.24393379271299115
186 12819920.919430504 29.055237657197743 12819920.675619425 0.24381107895319507
187 12776217.58324128 29.046836949546204 12776217.339552889 0.24368839184598903
188 12732180.25826927 29.03839410574659 12732180.014703535 0.2435657361331705
189 12687843.395146865 29.02990901102882 12687843.151703749 0.2434431164357013
190 12643233.757317921 29.02138154691864 12643233.513997383 0.24332053715796031
191 12598366.80571388 29.01281158534868 12598366.562515879 0.24319800241740208
192 12553244.408701912 29.004198985763857 12553244.165626395 0.24307551600377822
193 12507854.95456741 28.995543595038566 12507854.71161433 0.242953081364585
194 12462176.391281575 28.986845249501766 12462176.148450874 0.24283070161045203
195 12416181.828325363 28.978103778302465 12416181.585616983 0.24270837953579008
196 12369846.501504075 28.969319007503273 12369846.258917958 0.24258611765297608
197 12323154.502719732 28.96049076436365 12323154.260255814 0.24246391823911045
198 12276103.841381254 28.951618881170457 12276103.59903947 0.24234178339187631
199 12228708.958237873 28.942703197857686 12228708.716018159 0.24221971508738874
200 12181000.43650402 28.93374356279076 12181000.194406305 0.24209771523152587
201 12133022.118390713 28.924739831573337 12133021.876414927 0.24197578569877648
202 12084826.119635772 28.91569186438187 12084825.877781844 0.24185392835768865
203 12036466.466844546 28.90659952279351 12036466.225112401 0.24173214508617027
204 11987992.351531867 28.897462667090956 11987992.10992143 0.24161043778058042
205 11939442.224834388 28.888281154631972 11939441.98334558 0.24148880836004832
206 11890839.947570631 28.879054839352012 11890839.706203373 0.24136725876454548
207 11842193.812749965 28.8697835721369 11842193.571504174 0.24124579094480492
208 11793498.53472391 28.860467201773503 11793498.293599503 0.24112440684479539
209 11744739.528057532 28.851105576313994 11744739.287054423 0.2410031083809679
210 11695898.302632948 28.84169854473973 11695898.06175105 0.24088189742395053
211 11646957.739673756 28.83224595868217 11646957.49891298 0.24076077578652155
212 11597906.301206566 28.822747673769342 11597906.060566822 0.24063974521799616
213 11548740.633422773 28.813203550140816 11548740.392903967 0.2405188074023976
214 11499466.366852418 28.803613451922494 11499466.126454454 0.24039796395767057
215 11450097.165170025 28.79397724585691 11450096.92489281 0.24027721643503178
216 11400652.313088689 28.784294799589354 11400652.072932122 0.24015656631907767
217 11351153.412140338 28.774565980129914 11351153.172104323 0.24003601502883826
218 11301620.991123531 28.76479065278274 11301620.751207966 0.23991556391807692
219 11252071.872806871 28.75496868056957 11252071.633011658 0.23979521427189548
220 11202517.874678941 28.745099924065478 11202517.635003975 0.2396749672977881
221 11152965.943741865 28.73518424162851 11152965.704187041 0.2395548241123247
222 11103419.362877268 28.725221490082816 11103419.123442482 0.23943478572745497
223 11053879.433132056 28.715211525854087 11053879.193817204 0.23931485304095093
224 11004347.08348723 28.705154206354766 11004346.844292203 0.23919502683355887
225 10954824.06578696 28.695049391237934 10954823.826711651 0.23907530777273409
226 10905313.589875199 28.684896943148818 10905313.350919502 0.23895569642137485
227 10855820.368705025 28.674696727816528 10855820.129868831 0.23883619325022837
228 10806350.122901311 28.664448613591272 10806349.884184513 0.2387167986534284
229 10756908.712719208 28.65415247066385 10756908.474121695 0.23859751296644605
230 10707501.2111201 28.64380817016086 10707500.972641764 0.2384783364844395
231 10658131.2985695 28.63341558320249 10658131.060210232 0.23835926947788966
232 10608801.250775574 28.622974579985108 10608801.012535261 0.2382403122029384
233 10559512.528269468 28.61248502903376 10559512.290148003 0.23812146490602842
234 10510266.709257495 28.601946796846796 10510266.471254766 0.23800272782476595
235 10461066.391944189 28.591359748096977 10461066.154060088 0.23788410118771794
236 10411915.77046112 28.580723746353982 10411915.532695534 0.23776558521480595
237 10362820.76491393 28.57003865508558 10362820.52726675 0.23764718011830233
238 10313788.730186682 28.559304338625243 10313788.492657796 0.23752888610365322
239 10264827.828772862 28.54852066288735 10264827.591362158 0.2374107033697922
240 10215946.177979793 28.537687495759453 10215945.940687161 0.23729263210931442
241 10167150.934605759 28.526804707179203 10167150.697431086 0.23717467250883045
242 10118447.550063984 28.51587216889546 10118447.31300716 0.2370568247490329
243 10069839.435729623 28.50488975390604 10069839.198790533 0.2369390890035383
244 10021328.163993081 28.493857335640744 10021327.927171616 0.23682146543623808
245 9972914.136870475 28.482774787087045 9972913.90016652 0.23670395419833393
246 9924597.498245342 28.47164198012281 9924597.261658786 0.2365865554271626
247 9876379.036033848 28.460458785245024 9876378.79956458 0.23646926924840628
248 9828260.899387779 28.449225071708682 9828260.663035683 0.23635209578171779
249 9780247.050027534 28.437940707943767 9780246.813792499 0.23623503514838215
250 9732343.406713039 28.426605562085967 9732343.170594951 0.2361180874792892
251 9684557.645318467 28.415219502509984 9684557.409317214 0.23600125292195137
252 9636898.650400667 28.403782398300052 9636898.414516134 0.2358845316457458
253 9589375.703104759 28.392294119581894 9589375.467336835 0.235767923844578
254 9541997.581750512 28.38075453762326 9541997.346099082 0.23565142973622272
255 9494771.769987617 28.36916352465611 9494771.534452567 0.23553504955830787
256 9447703.898891676 28.35752095348774 9447703.663472893 0.23541878356215543
257 9400797.456522139 28.345826697061657 9400797.221219506 0.23530263200655935
258 9354053.751467343 28.334080628123296 9354053.516280748 0.23518659515329307
259 9307472.120440366 28.3222826190504 9307471.885369692 0.23507067326488487
260 9261050.369408911 28.31043254181144 9261050.134454044 0.23495486660398368
261 9214785.392767273 28.29853026799051 9214785.157928098 0.2348391754332465
262 9168673.851401085 28.286575668847902 9168673.616677485 0.23472360001500725
263 9122712.769263193 28.27456861540352 9122712.534655053 0.23460814061034982
264 9076899.952478658 28.262508978505057 9076899.717985861 0.23449279747721774
265 9031234.203671144 28.250396628815807 9031233.969293574 0.2343775708671668
266 8985715.341754284 28.238231436685165 8985715.107491823 0.23426246102076279
267 8940344.038475784 28.226013271939134 8940343.804328315 0.23414746816235424
268 8895121.491398854 28.2137420036814 8895121.257366262 0.23403259249538405
269 8850048.99908515 28.201417500174127 8850048.765167316 0.23391783419909512
270 8805127.559437681 28.189039628800025 8805127.325634487 0.2338031934267267
271 8760357.618055772 28.176608256062444 8760357.3843671 0.2336886703047919
272 8715739.030299634 28.164123247593984 8715738.796725368 0.23357426493309066
273 8671271.21230138 28.151584468178285 8671270.978841402 0.2334599773854191
274 8626953.402169432 28.138991781793184 8626953.168823624 0.23334580771098118
275 8582784.94852082 28.126345051654443 8582784.715289064 0.2332317559362834
276 8538765.558263674 28.113644140224928 8538765.325145852 0.23311782206719966
277 8494895.443195509 28.100888909181627 8494895.210191503 0.2330040060911548
278 8451175.318151537 28.088079219373068 8451175.08526123 0.23289030797969926
279 8407606.2469219 28.075214930802645 8407606.014145173 0.2327767276916754
280 8364189.395635086 28.062295902634727 8364189.162971821 0.23266326517673216
281 8320925.790854584 28.0493219931895 8320925.558304664 0.232549920378599
282 8277816.16042039 28.036293059904157 8277815.927983697 0.23243669323766125
283 8234860.880224261 28.023208959276612 8234860.647900677 0.2323235836928143
284 8192060.007665004 28.010069546823704 8192059.775454412 0.23221059168286115
285 8149413.3735187985 27.996874677065573 8149413.1414210815 0.23209771714768115
286 8106920.7080871295 27.983624203523835 8106920.47610217 0.23198496002927885
287 8064581.7703819005 27.970317978724925 8064581.53850958 0.2318723202728652
288 8022396.439205952 27.956955854217938 8022396.207446154 0.23175979782820133
289 7980364.740072127 27.94353768061287 7980364.508424735 0.23164739265128104
290 7938486.817421178 27.93006330761888 7938486.585886073 0.23153510470605615
291 7896762.884720031 27.916532584045648 7896762.653297097 0.23142293396569621
292 7855193.188754297 27.902945357750628 7855192.957443416 0.23131088041308057
293 7813777.989660425 27.88930147555283 7813777.758461481 0.23119894404059282
294 7772517.534550239 27.875600783154685 7772517.303463114 0.2310871248495602
295 7731412.076063512 27.861843125083297 7731411.845088089 0.23097542284967956
296 7690461.870368783 27.8480283446627 7690461.639504945 0.23086383805840238
297 7649667.16488814 27.834156284030986 7649666.9341357695 0.2307523705006901
298 7609028.3922434505 27.820226784142406 7609028.16160243 0.23064102020913602
299 7568545.817131195 27.806239684894813 7568545.586601408 0.23052978722355166
300 7528219.924201848 27.792194825170146 7528219.693783176 0.23041867159242294
301 7488051.505778961 27.77809204273548 7488051.275471288 0.23030767337056862
302 7448039.62017591 27.763931174790304 7448039.389979118 0.2301967926185627
303 7408187.627760396 27.74971205668456 7408187.397674367 0.23008602940671458
304 7368490.518637752 27.735434523940175 7368490.288662368 0.22997538379107563
305 7328952.6713240035 27.721098410390862 7328952.441459147 0.22986485585823863
306 7289578.255413371 27.7067035461562 7289578.025658925 0.2297544456410131
307 7250340.145072646 27.692249770645315 7250339.915428493 0.22964415318983453
308 7211286.380765243 27.677736905628542 7211286.151231265 0.2295339785504498
309 7172322.218184343 27.663164795273854 7172321.988760421 0.22942392139657783
310 7133416.325741401 27.648533264526147 7133416.09642742 0.22931398098725775
311 7094378.685194266 27.633842159653646 7094378.4559901105 0.22920415517986975
312 7054859.87819528 27.619091343739427 7054859.649100841 0.2290944394826254
313 7015032.15603219 27.604280612236796 7015031.927047356 0.22898483349577053
314 6975691.431293993 27.589409680418918 6975691.2024186505 0.22887534238041185
315 6937327.151559048 27.574478304505014 6937326.922793079 0.2287659693280094
316 6900040.668561594 27.559486289060075 6900040.439904878 0.22865671562083623
317 6863628.0937488545 27.544433476359597 6863627.865201273 0.22854758145396942
318 6827692.8373617465 27.529319738818817 6827692.60892318 0.22843856646969538
319 6791782.051566723 27.514144968042068 6791781.823237052 0.22832967015644198
320 6755524.08056779 27.498909055381514 6755523.852346898 0.22822089210609567
321 6718729.307924686 27.483611871564737 6718729.079812454 0.22811223214220205
322 6681424.4843003955 27.468253256490932 6681424.256296705 0.22800369036413462
323 6643818.597488436 27.45283301982292 6643818.369593169 0.2278952671119393
324 6606223.147632049 27.437350945403818 6606222.9198450865 0.2277869628382468
325 6568955.737533993 27.42180679794785 6568955.509855215 0.22767877793827088
326 6532251.574550303 27.406200336368958 6532251.34697959 0.22757071263674816
327 6496205.102654808 27.390531332130834 6496204.8751920415 0.22746276697134662
328 6460758.8506148765 27.37479958244568 6460758.6232599355 0.2273549408238252
329 6425739.979256223 27.35900491171296 6425739.752008989 0.2272472339519166
330 6390925.332132885 27.343147165231574 6390925.104993239 0.2271396460340557
331 6356109.616109709 27.327226201321416 6356109.389077532 0.22703217674200243
332 6321159.0638654325 27.31124188171462 6321158.836940607 0.22692482580583848
333 6286040.613314709 27.295194059135323 6286040.386497116 0.22681759303230775
334 6250819.789783054 27.279082567390567 6250819.563072576 0.22671047829267704
335 6215627.981283094 27.262907220389128 6215627.754679612 0.226603481515138
336 6180612.992816375 27.24666781847233 6180612.766319772 0.22649660267175592
337 6145893.054003718 27.230364155458723 6145892.827613876 0.22638984172918056
338 6111527.514409848 27.213996024470244 6111527.288126649 0.22628319857892018
339 6077507.653130476 27.19756322500693 6077507.426953804 0.2261766729991324
340 6043767.574976773 27.181065570114185 6043767.348906509 0.22607026466719346
341 6010212.643252979 27.16450288874058 6010212.417289006 0.22596397319964892
342 5976755.395082448 27.147875022478548 5976755.16922465 0.22585779820548016
343 5943343.881970477 27.13118182103053 5943343.656218738 0.22575173935827156
344 5909973.107332289 27.114423138503046 5909972.881686493 0.22564579646947766
345 5876680.315598459 27.097598828463095 5876680.09005849 0.22553996952026087
346 5843528.868102508 27.08070873801282 5843528.642668249 0.225434258639556
347 5810585.308502407 27.063752705332917 5810585.0831737425 0.22532866406139582
348 5777896.899685665 27.046730562715965 5777896.674462479 0.22522318608944483
349 5745479.022231509 27.02964214182627 5745478.797113684 0.22511782506554948
350 5713316.462498425 27.012487278319238 5713316.237485843 0.22501258134153895
351 5681374.212935413 26.99526581644976 5681373.988027958 0.22490745527173003
352 5649611.274519669 26.97797761335163 5649611.049717221 0.2248024472278158
353 5617993.760832092 26.96062253982392 5617993.5361345345 0.2246975576107187
354 5586504.081888438 26.943200476697157 5586503.857295651 0.22459278684614803
355 5555142.444665104 26.925711310206555 5555142.220176969 0.2244881353797184
356 5523920.891466225 26.908154928984043 5523920.667082621 0.2243836036815306
357 5492855.132662356 26.890531221745196 5492854.908383164 0.2242791922461827
358 5461958.494916186 26.872840075275022 5461958.270741284 0.22417490157951883
359 5431238.20488681 26.855081374690453 5431237.980816077 0.2240707321834572
360 5400693.89994172 26.837255006348173 5400693.675975036 0.22396668454537527
361 5370319.672734136 26.81936086093908 5370319.448871377 0.22386275912554168
362 5340108.744834586 26.80139883565177 5340108.52107563 0.22375895634745416
363 5310057.131440818 26.783368836646137 5310056.907785541 0.22365527660816964
364 5280164.529252495 26.765270781551514 5280164.305700774 0.22355172030780138
365 5250433.6240660995 26.747104599780556 5250433.400617812 0.22344828787697382
366 5220868.342500462 26.728870230481657 5220868.119155482 0.2233449797907086
367 5191470.703178245 26.710567620169524 5191470.479936448 0.22324179657322799
368 5162238.176563741 26.69219672073483 5162237.953425002 0.22313873879445795
369 5133164.348501725 26.6737574873984 5133164.125465918 0.22303580705689913
370 5104242.408964112 26.655249877798035 5104242.186031111 0.22293300198454521
371 5075468.6638488425 26.636673853638893 5075468.441018518 0.22283032422624635
372 5046844.659667491 26.618029383728157 5046844.436939716 0.22272777446715722
373 5018377.445206517 26.59931644641518 5018377.222581164 0.22262535343619722
374 4990076.868374797 26.580535031393744 4990076.645851735 0.2225230619110227
375 4961950.466733968 26.561685141139726 4961950.244313067 0.22242090072536605
376 4933999.340693068 26.542766790957174 4933999.118374197 0.22231887077495927
377 4906217.518323417 26.523780007449957 4906217.296106444 0.2222169730207774
378 4878594.222194323 26.504724826922214 4878594.000079115 0.22211520849492628
379 4851117.75602306 26.485601294358176 4851117.534009481 0.2220135783066043
380 4823780.062725717 26.466409462412713 4823779.840813634 0.22191208363911874
381 4796579.823933576 26.44714939090897 4796579.602122851 0.22181072574000155
382 4769522.128513318 26.427821147882543 4769521.906803812 0.22170950591443847
383 4742615.501085044 26.408424811583952 4742615.279476618 0.22160842552454063
384 4715868.314688781 26.388960472270448 4715868.093181295 0.22150748599237882
385 4689285.412493509 26.369428233736034 4689285.19108682 0.22140668880820857
386 4662865.754488492 26.349828214373826 4662865.533182457 0.22130603554104128
387 4636602.597029922 26.33016054682149 4636602.375824394 0.22120552784290834
388 4610486.190707424 26.31042537642073 4610485.969602256 0.22110516744603537
389 4584507.301613254 26.290622859870282 4584507.080608297 0.22100495616013674
390 4558660.424945295 26.270753164517274 4558660.204040399 0.22090489587164588
391 4532945.894421113 26.25081646810124 4532945.673616124 0.2208049885426135
392 4507369.438648162 26.230812959384092 4507369.217942926 0.22070523621091417
393 4481938.994344383 26.21074283963311 4481938.773738742 0.22060564099206362
394 4456660.790689348 26.19060632393085 4456660.570183143 0.22050620507926186
395 4431536.585266762 26.1704036419448 4431536.3648598315 0.22040693074341924
396 4406562.8237933405 26.15013503850827 4406562.60348552 0.22030782033791646
397 4381732.27248194 26.129800773702232 4381732.052273063 0.22020887630576844
398 4357037.513175261 26.109401122165483 4357037.29306516 0.22011010118406638
399 4332474.051438183 26.08893637230513 4332473.831426685 0.22001149760526786
400 4308041.511968144 26.068406825827505 4308041.292055076 0.21991306829532453
401 4283743.075848846 26.047812797440162 4283742.856034029 0.219814816068515
402 4259583.543147836 26.027154615063527 4259583.323431092 0.21971674382379144
403 4235566.7517389245 26.00643262076697 4235566.53212007 0.2196188545465967
404 4211693.857590119 25.985647171721574 4211693.638068968 0.21952115131319924
405 4187963.130730397 25.964798640711294 4187962.91130676 0.2194236372944693
406 4164370.7573312526 25.94388741637375 4164370.5380049367 0.21932631575912157
407 4140912.405670606 25.92291390303252 4140912.186441416 0.21922919007510097
408 4117585.1350995665 25.901878520116043 4117584.915967303 0.21913226370884437
409 4094388.469347463 25.880781701751424 4094388.2503119227 0.21903554022510124
410 4071324.150367023 25.859623896667202 4071323.931428 0.2189390232870236
411 4048395.012760639 25.838405568111984 4048394.793917923 0.21884271665428826
412 4025603.3298037653 25.817127193956736 4025603.1110571413 0.21874662418084442
413 4002949.414231271 25.795789267029708 4002949.195580521 0.218650749814368
414 3980431.5467872806 25.7743922953236 3980431.328232183 0.2185550975971597
415 3958047.077356733 25.75293680211285 3958046.858897061 0.21845967166886135
416 3935793.7789432677 25.731423326069987 3935793.5605787914 0.21836447626987399
417 3913670.8949509743 25.709852421078878 3913670.6766814585 0.21826951574182238
418 3891679.294778825 25.688224655837004 3891679.07660403 0.21817479452470862
419 3869820.5810154728 25.666540613578984 3869820.3629351556 0.2180803171533582
420 3848096.019924962 25.644800891829536 3848095.8019388737 0.21798608825430313
421 3826505.9287293856 25.623006102204993 3826505.710837273 0.21789211254420424
422 3805049.5364466324 25.601156870401496 3805049.3186482377 0.21779839483026953
423 3783725.4565483485 25.579253836109004 3783725.2388434084 0.21770494001040816
424 3762532.4969801274 25.557297652785508 3762532.2793683745 0.21761175307219388
425 3741470.1936572194 25.53528898750692 3741469.9761383804 0.2175188390917638
426 3720539.004310724 25.513228520772962 3720538.7868845207 0.21742620323224146
427 3699740.1050188933 25.4911169462161 3699739.8876850423 0.21733385074133
428 3679074.6670789677 25.468954970333474 3679074.449837181 0.21724178694846133
429 3658543.1514356234 25.446743312081086 3658542.9342856063 0.21715001726092387
430 3638145.0790777365 25.424482702347003 3638144.862019189 0.21705854715986736
431 3617879.288129728 25.40217388352886 3617879.071162346 0.21696738219800682
432 3597744.6878438713 25.379817609128626 3597744.470967343 0.21687652799838736
433 3577741.015344522 25.35741464335225 3577740.798558532 0.21678599025299503
434 3557868.955923481 25.334965760786577 3557868.739227706 0.21669577472039553
435 3538129.725244428 25.312471745982705 3538129.5086385407 0.21660588722144045
436 3518524.3913777946 25.28993339297017 3518524.174861461 0.21651633363415015
437 3499053.2837781687 25.26735150478636 3499053.067351049 0.2164271198893523
438 3479715.9636342474 25.244726892875114 3479715.7472959952 0.2163382519668202
439 3460511.612751193 25.222060376409452 3460511.396501457 0.21624973589172666
440 3441439.512115823 25.19935278160594 3441439.295954245 0.21616157773105465
441 3422499.490535338 25.17660494098401 3422499.2744615544 0.21607378358943766
442 3403692.0284056515 25.153817692721617 3403691.812419292 0.2159863596051068
443 3385018.000081711 25.130991880088878 3385017.784182399 0.2158993119457828
444 3366478.2735956637 25.108128350820206 3366478.057783017 0.2158126468037231
445 3348073.2440263857 25.085227956455892 3348073.0283000153 0.21572637039019804
446 3329802.6561599355 25.062291551569825 3329802.4405194465 0.21564048892963814
447 3311665.866187687 25.039319992898655 3311665.6506326785 0.2155550086541882
448 3293662.2823335216 25.01631413849473 3293662.0668635857 0.21546993579923437
449 3275791.7878945777 24.9932748468392 3275791.572509301 0.21538527659892234
450 3258054.804720869 24.97020297596659 3258054.5894198315 0.2153010372810856
451 3240451.959527994 24.94709938262834 3240451.74431077 0.21521722406152521
452 3222983.7141453107 24.923964921428965 3222983.4990114677 0.21513384313785014
453 3205650.119205726 24.900800443994424 3205649.904154825 0.21505090068367366
454 3188450.861506109 24.877606798092266 3188450.6465377063 0.21496840284293045
455 3171385.5233441275 24.854384826665456 3171385.308457772 0.214886355723958
456 3154453.7923194706 24.831135366848287 3154453.5775147052 0.2148047653935439
457 3137655.610841591 24.807859248938996 3137655.396117953 0.21472363787096455
458 3120991.13817839 24.784557295414565 3120990.923535411 0.21464297912239175
459 3104460.570740432 24.761230319971343 3104460.356177637 0.21456279505533407
460 3088063.9609342227 24.73787912653641 3088063.746451131 0.2144830915126098
461 3071801.076562476 24.714504508292038 3071800.8621586016 0.21440387426609817
462 3055671.4909654297 24.691107246662458 3055671.2766402806 0.2143251490104461
463 3039674.7867909167 24.667688110314838 3039674.5725439955 0.2142469213571636
464 3023810.7174527743 24.644247854161627 3023810.5032835775 0.21416919682889632
465 3008079.2210531933 24.620787218333664 3008079.0069612125 0.21409198085348682
466 2992480.2275368753 24.59730692717456 2992480.0135215963 0.21401527875803722
467 2977013.5085360873 24.5738076882192 2977013.2945969915 0.21393909576309517
468 2961678.6286933115 24.550290191209005 2961678.4148298744 0.21386343697726778
469 2946475.047375858 24.526755107108432 2946474.8335875506 0.21378830739189839
470 2931402.2626264933 24.503203087119875 2931402.0489127813 0.21371371187552465
471 2916459.867812736 24.479634761726345 2916459.654173081 0.21363965516826047
472 2901647.557178041 24.45605073974116 2901647.3436118993 0.2135661418762998
473 2886965.0182932876 24.43245160741009 2886964.8048001113 0.21349317646686455
474 2872411.842072818 24.408837927501413 2872411.628652055 0.21342076326328918
475 2857987.4417301994 24.385210238414977 2857987.228381293 0.21334890644027027
476 2843691.0997675937 24.361569053290687 2843690.8864899836 0.21327761001926998
477 2829522.0964408456 24.33791485915704 2829521.8832339677 0.21320687786425424
478 2815479.828169128 24.314248116123146 2815479.6150324144 0.21313671367760545
479 2801563.819359037 24.29056925660304 2801563.606291916 0.21306712099595496
480 2787773.5922767455 24.26687868458483 2787773.379278642 0.21299810318603254
481 2774108.5579069685 24.24317677491858 2774108.3449773053 0.21292966344075906
482 2760567.9624593626 24.219463872658274 2760567.749597558 0.2128618047759277
483 2747150.985807159 24.195740292405418 2747150.773012629 0.2127945300271878
484 2733856.8064913508 24.17200631771118 2733856.593763509 0.21272784184728522
485 2720684.7037184495 24.14826220048278 2720684.4910567068 0.21266174270328056
486 2707633.99909094 24.124508160498824 2707633.7864947054 0.21259623487416002
487 2694704.0755926664 24.10074438492208 2694703.863061346 0.21253132044847473
488 2681894.198579308 24.076971027944975 2681893.986112307 0.21246700132244284
489 2669203.617509287 24.05318821035431 2669203.4051060076 0.21240327919786092
490 2656631.3864979255 24.029396019309743 2656631.17415777 0.21234015558099478
491 2644176.774732797 24.005594507923124 2644176.562455165 0.21227763178107525
492 2631838.8345321137 23.981783695272334 2631838.6223164047 0.21221570891036343
493 2619617.1643562163 23.957963565880636 2619616.9522018284 0.21215438788232888
494 2607510.5708452193 23.934134070190467 2607510.35875155 0.21209366941316496
495 2595519.1153106317 23.9102951235839 2595518.9032770777 0.21203355401851648
496 2583640.597998863 23.88644660797224 2583640.386024821 0.21197404201905565
497 2571876.677584461 23.862588369193386 2571876.4656693274 0.21191513353197455
498 2560222.2580311713 23.83872022177266 2560222.0461743427 0.21185682848743223
499 2548684.5296370755 23.814841940915446 2548684.317837949 0.21179912660197012
500 2537248.346840781 23.79095327749736 2537248.135098754 0.2117420274298231
501 2525940.2349887267 23.767053931402284 2525940.0233031963 0.21168553027329054
502 2514707.8188852724 23.74314360208655 2514707.607255638 0.21162963435476165
503 2503650.4991656165 23.71922189403608 2503650.287591278 0.2115743384965998
504 2492570.9924802724 23.695288499814712 2492570.7809606306 0.2115196417442829
505 2481861.3420736026 23.671342844200193 2481861.1306080604 0.21146554215526284
506 2470726.001801957 23.647384791555996 2470725.790389918 0.21141203921399407
507 2460799.698031648 23.623413225317712 2460799.4866725192 0.21135912897131665
508 2448683.9202205413 23.599428952855245 2448683.708913727 0.21130681400590906
509 2441521.662621826 23.575428723899304 2441521.451366743 0.21125508280585314
510 2424616.9069248 23.55141773626971 2424616.695720847 0.21120395292007996
511 2426607.9796033967 23.527384337156963 2426607.7684500143 0.21115338229648814
512 2399687.718878473 23.50334861552054 2399687.5077750324 0.21110344071040732
513 2403204.4945416427 23.479283468254245 2403204.2834876105 0.21105403208933016
514 2392194.425001183 23.455208363093824 2392194.213995954 0.21100522893069004
515 2371533.9771669703 23.431120307481265 2371533.766209948 0.2109570223878534
516 2373958.4341385127 23.40700342153824 2373958.223229159 0.2109093535165839
517 2362900.399018545 23.38287396311792 2362900.1881562634 0.21086228167655482
518 2343484.3158033267 23.358728800832413 2343484.1049875305 0.21081579636502853
519 2343689.710115289 23.334554200301856 2343689.499345443 0.21076984548491567
520 2335928.425747877 23.31036194423423 2335928.2150234063 0.21072447065691416
521 2316930.6863808963 23.286152744404895 2316930.4757012236 0.21067967275500646
522 2313791.4295181567 23.261913407128265 2313791.218882755 0.2106354015613985
523 2309274.6341988915 23.237650759550807 2309274.423607212 0.21059167945474014
524 2291562.139372768 23.213369306016975 2291561.9288242483 0.21054851974610958
525 2284934.904316987 23.189057403602767 2284934.6938111084 0.2105058786512129
526 2282865.6341812448 23.16471695474261 2282865.423717485 0.2104637599353387
527 2267769.734371175 23.14035461866327 2267769.52394899 0.210422185115078
528 2257866.6562393103 23.11596170130099 2257866.445858188 0.21038112217535546
529 2256384.955814819 23.09153600759628 2256384.7454742584 0.21034056044915886
530 2244625.034014331 23.067084333286825 2244624.823713808 0.21030052347320954
531 2232777.6065783277 23.04260160583925 2232777.396317335 0.21026099284193894
532 2230741.5803944864 23.01808301270983 2230741.3701725374 0.2102219489802315
533 2222267.23554583 22.9935340021954 2222267.0253624185 0.2101834115240587
534 2209632.450888746 22.96895279900577 2209632.2407433717 0.21014537418220788
535 2206071.494316585 22.944333525128545 2206071.2842087704 0.21010781430808564
536 2200151.8666046127 22.91967957066495 2200151.6565338685 0.21007074438269285
537 2188022.910402089 22.894991500404775 2188022.7003679224 0.21003416653228404
538 2182991.0012583085 22.870263642366062 2182990.7912602494 0.20999805886275663
539 2178741.199299571 22.845497370283052 2178740.9893371454 0.2099624256140717
540 2167678.0702478187 22.820694512208725 2167677.8603205457 0.20992727304184042
541 2161332.309516216 22.795850310877057 2161332.099623634 0.20989258222996054
542 2157946.838298118 22.770964549379556 2157946.6284397678 0.20985835059488592
543 2148325.4894066267 22.74603945288324 2148325.2795820413 0.20982458540145305
544 2141251.5998011357 22.721071405930513 2141251.3900098642 0.20979127143863552
545 2138186.9588928977 22.6960591835973 2138186.7491344963 0.20975840153785386
546 2129864.72175967 22.671004894204938 2129864.512033688 0.20972598211759125
547 2122467.5541277938 22.645905962154586 2122467.3444337924 0.20969400148004766
548 2119486.080103925 22.62076066963845 2119485.870441475 0.20966245020903582
549 2112359.62775047 22.59557079167682 2112359.4181191367 0.2096313333367149
550 2105067.170204324 22.570334558642852 2105066.960603682 0.20960064216548863
551 2102047.3732415424 22.545050135109502 2102047.1636711755 0.20957036693910194
552 2095793.3741478221 22.519718930207905 2095793.1646073107 0.20954051156801468
553 2088841.1811515838 22.494339725285215 2088840.971640514 0.2095110697035564
554 2085878.4456526772 22.468910803174573 2085878.2361706449 0.20948203230071788
555 2080350.643667184 22.44343328271008 2080350.4342137817 0.20945340242325006
556 2073909.873471218 22.417906299168216 2073909.6640460426 0.20942517530256585
557 2071026.7124396788 22.39232837658395 2071026.5030423356 0.20939734313412098
558 2065986.5391341026 22.366700426368553 2065986.329764194 0.20936990855179702
559 2060154.5707487452 22.341021786504715 2060154.3614058774 0.2093428678061137
560 2057489.6335303967 22.315291280409276 2057489.4242141822 0.20931621443472626
561 2052850.5559168728 22.289509699224013 2052850.346626922 0.20928995072655035
562 2047675.3470270352 22.26367650185998 2047675.137762962 0.20926407335790448
563 2045236.8624428916 22.237790836087868 2045236.6532043144 0.20923857715828784
564 2040891.6408748147 22.211853423372553 2040891.4316613504 0.2092134641876555
565 2036451.5275106106 22.185863797691255 2036451.3183218793 0.20918873129478363
566 2034296.519691525 22.159821441408535 2034296.3105271505 0.20916437461655338
567 2030218.763190848 22.133727035627278 2030218.554050452 0.20914039601144077
568 2026539.8510186623 22.107580186766956 2026539.64190187 0.2091167924150671
569 2024614.9698619929 22.081380713467208 2024614.7607684315 0.20909356133400944
570 2020834.6503288948 22.055129260687707 2020834.4412581904 0.2090707044370546
571 2017993.2933028324 22.02882553751929 2017993.0842546136 0.20904821888582034
572 2016245.0967936201 22.002469690114097 2016244.8877675165 0.20902610364790336
573 2012830.5245297286 21.97606231826572 2012830.3155253683 0.20900436020901805
574 2010806.767249763 21.949603284917703 2010806.5582667766 0.20898298629857273
575 2009141.604004156 21.923093029052104 2009141.3950421738 0.20896198237344696
576 2006266.6930947865 21.896532100809218 2006266.4841534367 0.20894134969688843
577 2005010.4734628287 21.869920586156418 2005010.2645417417 0.2089210869263922
578 2003357.9209372373 21.84325915864657 2003357.7120360415 0.20890119581064243
579 2001191.2338339894 21.816548336059117 2001191.024952312 0.2088816774231069
580 2000513.9984607412 21.789788479570557 2000513.7895982096 0.20886253175294475
581 1998916.5181057171 21.76298041241892 1998916.3092619556 0.20884376147869035
582 1997636.1095870412 21.73612467693181 1997635.9007616735 0.20882536766277876
583 1997271.6358628697 21.70922192720472 1997271.427055518 0.20880735183403354
584 1995899.411877172 21.682273057193797 1995899.203087455 0.20878971710605504
585 1995515.791560113 21.65527872209496 1995515.582787648 0.20877246493495485
586 1995218.3850489028 21.62823982777338 1995218.1762933044 0.20875559832683502
587 1994400.9339392069 21.601157301633922 1994400.7252000864 0.2087391204723296
588 1994705.4910558618 21.574031994441665 1994705.282332828 0.2087230337628448
589 1994403.7213457488 21.546864979939528 1994403.5126384064 0.20870734229430513
590 1994416.4897436465 21.519657249042915 1994416.281051597 0.20869204936236235
591 1995024.884076274 21.492409873129528 1995024.6753991153 0.20867715869180997
592 1994982.2625955872 21.465124021870096 1994982.0539329122 0.2086626749076134
593 1995825.0689389599 21.437800822766807 1995824.860290358 0.2086486018399942
594 1996434.43158211 21.410441521597555 1996434.2229471656 0.20863494449958161
595 1997062.181160663 21.383047374845052 1997061.9725389553 0.20862170775462355
596 1998356.2748404888 21.35561968153459 1998356.0662315923 0.20860889653554293
597 1999104.328790242 21.328159802991152 1999104.1201937255 0.20859651664698678
598 2000555.8779307792 21.30066912777276 2000555.669346206 0.20858457341009431
599 2001880.5710145973 21.273149092101743 2001880.3624415244 0.2085730729646541
600 2003231.8174724067 21.245601172755133 2003231.6089103853 0.20856202146520103
601 2005123.6193496804 21.21802689503177 2005123.4107982551 0.20855142518144323
602 2006594.377589777 21.19042780054913 2006594.169048486 0.2085412910002408
603 2008710.2902703066 21.162805507333605 2008710.081738681 0.20853162553974194
604 2010607.412685984 21.135161627859723 2010607.204163548 0.20852243608528695
605 2012731.3171474985 21.107497843665723 2012731.1086337687 0.20851372982596064
606 2015125.3625801518 21.0798158634653 2015125.1540746375 0.2085055142373351
607 2017307.7939290265 21.052117405811085 2017307.5854312293 0.20849779708785615
608 2020041.197950477 21.024404277372174 2020040.9894598909 0.20849058605771928
609 2022454.9392638626 20.996678237510647 2022454.7307799733 0.208483889341912
610 2025355.072965786 20.968941162123972 2025354.864488071 0.20847771493375492
611 2028125.0939976354 20.94119487669461 2028124.8855255642 0.208472071265239
612 2031111.9760622692 20.913441291050745 2031111.7675953025 0.2084669667022809
613 2034248.9180809744 20.885682315657185 2034248.7096185645 0.20846240981400682
614 2037336.6248685974 20.857919872607404 2037336.416410188 0.2084584093147348
615 2040792.6254731796 20.830155956665738 2040792.4170182056 0.2084549738953559
616 2044033.5654812108 20.802392499106702 2044033.3570290983 0.20845211253390816
617 2047748.1761701088 20.774631563957325 2047747.9677202748 0.20844983404115264
618 2051178.6803238313 20.746875096891664 2051178.4718756836 0.20844814757823496
619 2055118.8348834042 20.719125213441366 2055118.6264363423 0.2084470620542586
620 2058750.7748616433 20.691383875302215 2058750.5664150566 0.20844658675264716
621 2062915.1316208565 20.66365323941588 2062914.9231741258 0.20844673063265123
622 2066725.4410052176 20.635935273481962 2066725.2325577145 0.2084475030553392
623 2071140.778634742 20.608232178848155 2071140.570185829 0.2084489129635955
624 2075079.8469812572 20.580545902782134 2075079.6385302874 0.20845096977053298
625 2079813.7347536616 20.552878714549497 2079813.5262999793 0.20845368229324063
626 2083781.5874973405 20.525232487676714 2083781.3790402806 0.20845706001585107
627 2088969.5733952732 20.497609621498583 2088969.3649341618 0.20846111144705037
628 2092759.9903592488 20.470011803468395 2092759.7818934026 0.20846584627681622
629 2098710.5871941084 20.442441718104302 2098710.3787228363 0.20847127235181453
630 2101861.8340216544 20.414900609918664 2101861.6255442547 0.20847739997046108
631 2109300.3910805825 20.387391846382247 2109300.182596347 0.20848423552945625
632 2110727.6902664946 20.359915598996807 2110727.4817747036 0.20849179104856494
633 2121411.8077631393 20.332476967696078 2121411.5992630697 0.20850006961125106
634 2118735.825720092 20.305073503111032 2118735.6172110043 0.20850908765298068
635 2136206.537557801 20.277714640597605 2136206.3290389595 0.20851884168696086
636 2126369.891711193 20.250392252387474 2126369.683181839 0.20852935418648474
637 2150712.4595911764 20.223123056609662 2150712.251050551 0.20854062537918502
638 2139593.8652847633 20.195892560015487 2139593.6567321164 0.20855264688106265
639 2154993.1750096325 20.168716846717707 2154992.966444134 0.2085654986425741
640 2159873.0736813997 20.141589426283634 2159872.86510234 0.20857905981067076
641 2160358.0747366776 20.1145134206031 2160357.866143184 0.20859349369905195
642 2174647.0750820013 20.0874965941221 2174646.866473316 0.20860868514571287
643 2174938.62287171 20.060532483649318 2174938.4142470458 0.20862466423096915
644 2184366.369298333 20.033628830315237 2184366.1606568 0.2086415329064673
645 2189857.941309492 20.006785431511965 2189857.732650386 0.2086591058272038
646 2198247.4143248103 19.980004400202674 2198247.20564722 0.2086775902475059
647 2201000.6508325697 19.953285303123184 2201000.4421357187 0.2086968512644896
648 2212499.109319105 19.92663463428942 2212498.9006021824 0.20871692232637634
649 2218050.9825887773 19.900048562317846 2218050.773850909 0.20873786827026
650 2222220.443696136 19.87353088636904 2222220.234936551 0.20875958497444644
651 2236885.2580113313 19.847087001903983 2236885.049229158 0.20878217343627076
652 2236420.5871351026 19.820708927063666 2236420.3783295313 0.2088055710978417
653 2248825.1523061255 19.794409197440267 2248824.943476305 0.20882982048581772
654 2256423.561170074 19.768182188456823 2256423.352315184 0.2088548901311154
655 2260767.032460442 19.74202951040541 2260766.823579621 0.20888082069409927
656 2273327.885577522 19.715958286237125 2273327.6766699376 0.20890758457861727
657 2279124.529770411 19.689962775327853 2279124.320835228 0.20893518317789403
658 2287616.987628966 19.664048602656113 2287616.7786653023 0.20896366368035105
659 2297380.050918955 19.6382169050849 2297379.8419260103 0.20899294441587626
660 2306632.0392614687 19.612466911181816 2306631.8302383577 0.2090231111083617
661 2315118.4008302544 19.586800883222086 2315118.1917761522 0.20905410236095284
662 2324434.690526109 19.561221754387205 2324434.4814401814 0.2090859279041157
663 2330287.024026169 19.53572683507085 2330286.8149075494 0.20911861933642545
664 2339876.2051585913 19.51031992112686 2339875.9960064674 0.20915212379743237
665 2350119.8471179223 19.485002731856415 2350119.6379314302 0.20918649198657266
666 2356020.639576229 19.459771079599186 2356020.4303545468 0.20922168196705396
667 2364795.581712649 19.434633423669926 2364795.372454925 0.20925772425231556
668 2373867.078009883 19.409583554228067 2373866.8687152974 0.20929458545846386
669 2381808.9982870454 19.384626026169368 2381808.788954738 0.20933230753812138
670 2391679.355036219 19.359761406009866 2391679.1456653834 0.2093708356539462
671 2398411.770824618 19.334988551701464 2398411.5614143945 0.20941022347983473
672 2408324.2570091113 19.310309296073925 2408324.0475586816 0.20945042964051216
673 2418343.90762311 19.285725276733718 2418343.6981316353 0.20949147470032567
674 2426497.6906389943 19.261233783617843 2426497.4811056387 0.20953335549653893
675 2435808.1503775315 19.236839447703623 2435807.9408014673 0.2095760644028955
676 2445735.134714009 19.21253980765989 2445734.925094399 0.2096196098105189
677 2455623.623486883 19.18833566263631 2455623.4138228917 0.2096639911828376
678 2465595.383043591 19.16422961425122 2465595.17333439 0.20970920113849656
679 2475105.586319645 19.1402185360143 2475105.3765643956 0.20975524914055585
680 2485231.856968887 19.116305781912164 2485231.647166755 0.2098021321455003
681 2497113.236083524 19.092490157718917 2497113.026233683 0.20984984095123557
682 2505647.7333837156 19.068771575072642 2505647.5234853183 0.209898397100586
683 2518216.448712889 19.045151315904434 2518216.238765123 0.20994776645138608
684 2526657.5328352833 19.021628959230252 2526657.322837293 0.2099979900921305
685 2541823.1050985316 18.998202998940833 2541822.895049514 0.2100490179186754
686 2547480.0306275883 18.97487796281911 2547479.8205266814 0.21010090693691363
687 2567199.333059999 18.951646123334594 2567199.1229064227 0.2101535765834767
688 2567672.2077843095 18.92851818194218 2567671.99757717 0.21020713968857213
689 2599997.3630781695 18.905480040131096 2599997.1528167496 0.21026142003203557
690 2589094.5358859454 18.882549659369257 2589094.325569274 0.21031667138695997
691 2639901.350516569 18.85970350706197 2639901.140144047 0.21037252221505703
692 2615047.6432593237 18.836971390566312 2615047.4328298713 0.21042945215388337
693 2659518.4358578688 18.81431860349652 2659518.225370974 0.21048689482360955
694 2641356.0536352065 18.791777946712187 2641355.84308982 0.21054538683796462
695 2659211.9517517295 18.76932562026621 2659211.741147164 0.21060456547327738
696 2690135.627152911 18.746968038836968 2690135.4164883993 0.21066451162941183
697 2676954.700791261 18.72471542480383 2676954.490065846 0.21072541510619452
698 2715414.7485455587 18.70254556172668 2715414.5377586633 0.2107868955255765
699 2711320.904681141 18.680480998487408 2711320.6938318037 0.21084933742428255
700 2723355.4752605474 18.658506874609948 2723355.264348041 0.21091250652437293
701 2753592.534678366 18.63662296067098 2753592.3237019796 0.21097638632782376
702 2743705.5965677667 18.61484116860047 2743705.385526572 0.2110411949254059
703 2774047.211305365 18.593143236210572 2774047.0001987526 0.21110661241454343
704 2782447.9913244722 18.571542395564723 2782447.7801515856 0.21117288665045872
705 2785534.560244313 18.55003464999952 2785534.3490043725 0.21123994046157316
706 2816197.1461631735 18.52861156691101 2816196.9348555272 0.21130764646133668
707 2813123.216305533 18.50728674117056 2813123.004929296 0.21137623657796922
708 2832655.0863558715 18.48604676504195 2832654.874910392 0.21144547971810723
709 2849309.151645526 18.464896066831606 2849308.9401300447 0.21151548091524366
710 2849312.0094208787 18.443838761711245 2849311.797834593 0.21158628592953416
711 2876451.037144777 18.422862372984632 2876450.8254870554 0.21165772143265565
712 2880158.276002037 18.401979041368346 2880158.064272063 0.21172997393169748
713 2890803.765239339 18.3811804176752 2890803.5534364153 0.2118029236761874
714 2912276.9214899535 18.36046542380321 2912276.7096133954 0.21187655818007273
715 2913235.3886739933 18.339840768233998 2913235.1767230053 0.21195098815517843
716 2933268.842366278 18.319295468638686 2933268.6303402255 0.21202605274641054
717 2943118.286916222 18.29883694371876 2943118.0748143564 0.2121018657769209
718 2949900.647440703 18.278461792592736 2949900.4352623043 0.21217839876397396
719 2970973.29899139 18.25816625730676 2970973.086735816 0.21225557361667904
720 2974021.124125093 18.237955815060886 2974020.9117915807 0.21233351255204017
721 2988732.3687427845 18.217824104143613 2988732.1563306903 0.2124120941913775
722 3002735.6275894535 18.1977721689189 3002735.415098084 0.21249136951355324
723 3007627.5190191255 18.17780222026014 3007627.3064477667 0.21257135874790462
724 3025554.615112324 18.157907025053362 3025554.402460351 0.21265197287335338
725 3032237.1294771815 18.13809297536361 3032236.9167438787 0.21273330277664637
726 3043145.0979257203 18.118354199144342 3043144.8851104365 0.21281528367019306
727 3057748.496470385 18.098691409617224 3057748.2835724754 0.2128979096650105
728 3062633.462840969 18.079105495259565 3062633.2498597354 0.21298123382811357
729 3077982.7745787436 18.0595926351093 3077982.5615135785 0.2130651651920602
730 3086596.0683520027 18.040153972455343 3086595.855202229 0.21314977323287493
731 3095039.854117734 18.020789761735614 3095039.6408827156 0.21323501839097309
732 3109037.3451000135 18.001494510662372 3109037.131779131 0.21332088272336486
733 3115216.787555487 17.98227507167338 3115216.574148083 0.21340740366302596
734 3126963.876282604 17.963121264631496 3126963.6627880717 0.21349453243120536
735 3137058.10199562 17.944042354684882 3137057.888413343 0.2135822767500949
736 3143647.0709180185 17.92502684502623 3143646.857247354 0.21367066462998405
737 3157328.873650654 17.906086805655736 3157328.6598910466 0.21375960762322796
738 3161976.3957609017 17.88720401558704 3161976.181911684 0.21384921762886575
739 3175032.8335617892 17.868403219547798 3175032.6196224377 0.21393935165561764
740 3180265.1792818825 17.84964865158314 3180264.9652517363 0.2140301462191983
741 3193583.559187486 17.830983815542076 3193583.345066033 0.2141214529603035
742 3195876.762040463 17.812361823367567 3195876.547827063 0.2142133999122418
743 3209511.716365948 17.79381840299625 3209511.5020600776 0.21430587001254045
744 3216547.751614497 17.775336480658414 3216547.5372155737 0.21439892327275684
745 3220072.8793169344 17.75690717450262 3220072.6648243885 0.21449254603018844
746 3235319.4351403336 17.738557236885654 3235319.2205536603 0.2145866730876465
747 3235687.0397268985 17.720252634106117 3235686.8250455027 0.21468139599785543
748 3247459.0065234057 17.70201660945494 3247458.7917468087 0.21477659693784365
749 3254049.7865842865 17.683843449773697 3254049.5717119416 0.2148723450685952
750 3256981.177240149 17.665717225115092 3256980.9622715395 0.21496860964740616
751 3270965.2721144124 17.647663420551353 3270965.057049076 0.21506533629308364
752 3270057.881403359 17.629657850169295 3270057.666240752 0.21516260698142664
753 3279717.9135465757 17.611708428604747 3279717.698286265 0.21526031065457357
754 3287940.0159044215 17.593823328764834 3287939.8005459164 0.21535850494657227
755 3287309.9842308643 17.575981106369767 3287309.7687736917 0.2154571726987634
756 3299607.760852176 17.55820201429001 3299607.545295926 0.21555625050851557
757 3301163.9063753514 17.54047474782814 3301163.6907195337 0.21565581771267903
758 3305532.326068994 17.52279381963191 3305532.1103132176 0.21575577671621698
759 3314322.426512699 17.505174820303864 3314322.210656535 0.2158561641947622
760 3313976.0621568835 17.487598352810974 3313975.8461999022 0.2159569813383445
761 3322206.5486833793 17.470074978701017 3322206.332625226 0.21605815339296103
762 3325104.0393628622 17.452605018173063 3325103.8232031083 0.21615975388800962
763 3327059.7900885716 17.435175680059125 3327059.5738268727 0.21626169869995576
764 3335167.7749119434 17.417802223949653 3335167.5585479424 0.21636400078437307
765 3334483.784401278 17.400472136344714 3334483.567934599 0.21646667932320912
766 3339444.2501602913 17.383186645812263 3339444.033590646 0.21656964550900112
767 3344089.9869007617 17.365952651166133 3344089.770227797 0.21667296503335007
768 3343723.754565394 17.34875660905181 3343723.537788821 0.21677657289986058
769 3349621.1576308515 17.331609087377082 3349620.9407503977 0.21688045370185963
770 3350438.973637768 17.31450462148728 3350438.756653126 0.21698464221534244
771 3352411.575827559 17.297439000721894 3352411.358738514 0.21708904496736575
772 3356530.179279385 17.280420625631677 3356529.962085671 0.21719371429398274
773 3356005.240503428 17.263438889497287 3356005.023204822 0.21729860596504533
774 3359638.1206374494 17.24649929765525 3359637.9032337684 0.21740368085284734
775 3360486.102781828 17.229601024999045 3360485.8852728438 0.21750898449343017
776 3360954.6893205424 17.21273824335929 3360954.471706117 0.21761442548373644
777 3364298.3956784895 17.195917833725108 3364298.1779584503 0.2177200393867877
778 3363180.9912131554 17.179133008625918 3363180.7733873534 0.21782580181943853
779 3364850.516024783 17.162385575895104 3364850.2980931276 0.2179316553907226
780 3366090.345632119 17.145676661685396 3366090.127594471 0.2180376480278302
781 3365167.8898200477 17.129001248723373 3365167.6716763503 0.21814369746016593
782 3366847.418807414 17.112363512248123 3366847.2005575933 0.21824982044977373
783 3366285.1790764527 17.095759888155243 3366284.960720448 0.21835600491943122
784 3366091.675343426 17.07919011814318 3366091.456881239 0.21846218694458247
785 3366541.739524317 17.06265550709432 3366541.520955909 0.21856840797155347
786 3365572.0962603306 17.046152795905268 3365571.8775857347 0.21867459573419065
787 3365389.769617146 17.029683513558208 3365389.5508363917 0.2187807542504981
788 3364713.4086618475 17.013246533634018 3364713.1897749724 0.2188868750244982
789 3363521.217829688 16.996840489606605 3363520.998836791 0.21899289663139557
790 3363015.135953191 16.980466324743514 3363014.916854342 0.21909884938526358
791 3361682.0258881683 16.964122490151958 3361681.8066834966 0.21920467154915504
792 3360007.9186319467 16.94780842956073 3360007.6993215876 0.21931035927458717
793 3359394.1808598316 16.931524864918103 3359393.961443931 0.2194159007592568
794 3356897.225095353 16.91526957881615 3356897.0055741076 0.21952124524095584
795 3355619.5401137355 16.899043493458958 3355619.320487329 0.21962640666762204
796 3354104.004954631 16.882845896481182 3354103.7852232964 0.21973133477667453
797 3350962.966561585 16.8666751715165 3350962.7467255644 0.21983602066586483
798 3350237.7474326077 16.850533156156168 3350237.527492162 0.21994044566690657
799 3346784.736955243 16.834416796971038 3346784.5169106713 0.22004457173902575
800 3344880.485733571 16.8183277009487 3344880.2655851757 0.22014839540865833
801 3342638.892564693 16.80226468311294 3342638.672312814 0.22025187927379325
802 3338969.4201310123 16.78622654483398 3338969.1997760064 0.22035500597983507
803 3337552.9646003284 16.770214934909887 3337552.7441425724 0.22045775575777218
804 3333288.8998398967 16.754226749787 3333288.6792798 0.22056009683617803
805 3331195.929210126 16.73826414821174 3331195.7085481123 0.2206620138313518
806 3327745.4640983506 16.722324961379474 3327745.24333487 0.22076348059933845
807 3324090.026603936 16.70640947722217 3324089.805739467 0.22086446932549159
808 3321557.5836476097 16.690517728960124 3321557.3626826433 0.22096496650603514
809 3317089.8374880524 16.674648194731642 3317089.6164231165 0.22106493605685015
810 3314228.696487392 16.65880196977111 3314228.475323027 0.22116436481887164
811 3310161.6712330715 16.642977390510186 3310161.449969847 0.22126322436178458
812 3306303.107741007 16.62717502983875 3306302.8863795185 0.22136148839276412
813 3302652.64622212 16.611394111089393 3302652.4247629773 0.22145914299589317
814 3298315.9498168137 16.59563441760065 3298315.728260664 0.22155614980599042
815 3294367.643601798 16.57989562706676 3294367.4219492963 0.2216525016776682
816 3290204.172964463 16.564177590814296 3290203.951216303 0.22174816037125883
817 3285560.0608311486 16.548479498432858 3285559.8389880355 0.22184311296117867
818 3281729.568965437 16.53280197881932 3281729.3470281065 0.22193733062112758
819 3276492.048368888 16.517143455255216 3276491.826338097 0.22203079090476485
820 3272692.875244783 16.501505159299 3272692.65312131 0.2221234727420681
821 3267319.9890284645 16.48588525379055 3267319.7668131143 0.22221535027885436
822 3263095.4465814587 16.47028491934342 3263095.2242750563 0.22230640220260225
823 3257922.080186759 16.454702673245563 3257921.857790152 0.2223966071513705
824 3253197.8191272905 16.439139246244274 3253197.596641353 0.22248593768369448
825 3248062.3599986495 16.423593607855107 3248062.137424269 0.22257438039932476
826 3243178.685491695 16.408066242890712 3243178.4628297943 0.2226619010299128
827 3237703.79752092 16.392556109725003 3237703.5747724273 0.22274849293824914
828 3233025.6297002686 16.377064114512244 3233025.406866151 0.22283411751932838
829 3226893.3267076537 16.361588413887613 3226893.103788881 0.22291877249650333
830 3222760.006414802 16.346131194981037 3222759.7834123857 0.2230024162051591
831 3215581.903046091 16.330688879495373 3215581.679961039 0.22308505205799722
832 3212520.7585814158 16.315266007011594 3212520.535414785 0.22316663081477978
833 3203617.8978707804 16.299855944831986 3203617.67462361 0.22324717025518845
834 3202616.185406356 16.284467370209192 3202615.962079756 0.2233266000696852
835 3190594.59975291 16.269088108648845 3190594.3763479376 0.2234049724440009
836 3193863.671951458 16.253734586621647 3193863.44846929 0.22348216784696875
837 3175769.1043636 16.238384162957473 3175768.8808052866 0.2235583133007132
838 3187755.178006256 16.223067690490748 3187754.9543730714 0.22363318477197605
839 3159783.0883171423 16.20774484086126 3159782.864610083 0.22370705958602974
840 3180728.148856101 16.192466431847613 3180727.925076576 0.2237795249920645
841 3155457.486695676 16.17717709539008 3155457.262844606 0.22385107019240738
842 3122049.9351358004 16.16192784108733 3122049.7112146597 0.22392114068769348
843 3197972.3082868243 16.14668123470584 3197972.0842967895 0.22399003491177455
844 3114381.1379290875 16.1314512687033 3114380.9138712715 0.22405781590807924
845 3128658.2127288734 16.116251874920025 3128657.988604688 0.22412418505116546
846 3159599.168550764 16.101048861512055 3159598.9443613626 0.22418940153472738
847 3105511.8177359994 16.085878695084745 3105511.593482766 0.2242532336661999
848 3135777.7818494802 16.07072373744182 3135777.557533556 0.22431592432441652
849 3066295.332018452 16.05557231569396 3066295.107641281 0.2243771713514819
850 3166288.6774742235 16.040452282911048 3166288.45303725 0.2244369738645548
851 3086871.906785647 16.025342020657664 3086871.682289814 0.22449583301306714
852 2992119.8218831127 16.010247453699584 2992119.597330062 0.2245530505204101
853 3254028.077445048 15.995167884774151 3254027.8528363644 0.2246086836058465
854 3008571.7238170323 15.980108778938849 3008571.499153397 0.2246636350846975
855 2968611.625371206 15.96506654504862 2968611.4006544417 0.22471676463708962
856 3269840.6287159636 15.95002858455714 3269840.4039477035 0.22476825984644894
857 2970240.8091160916 15.935022816583032 2970240.584296988 0.22481910375035455
858 2971008.185313657 15.92002658632492 2971007.960445512 0.22486814462470203
859 3221587.563671009 15.905037435958379 3221587.338755432 0.2249155769075317
860 2971818.9056058554 15.890079748502101 2971818.680643696 0.22496215941594003
861 2952142.247752094 15.875130284742287 2952142.0227449303 0.22500716401255896
862 3166483.6477593957 15.860190229321896 3166483.422709036 0.2250503593395777
863 2967971.1411894704 15.845278253004983 2967970.916096742 0.22509272854546009
864 2940074.406814694 15.83037323485175 2940074.181681186 0.22513350804168217
865 3124928.6276124404 15.815482963415413 3124928.4024399524 0.22517248819677632
866 2952073.4593707705 15.800615152052938 2952073.234160124 0.22521064660926574
867 2933101.2000409076 15.785755259224757 2933100.9747938253 0.22524708216409353
868 3088887.4396752035 15.770913781672133 3088887.2143932814 0.22528192195249314
869 2937996.9885094943 15.756088475626234 2937996.763193731 0.2253157632470491
870 2922196.4071817277 15.74127769529649 2922196.181833771 0.22534795680422287
871 3048868.833068408 15.726482471243877 3048868.6076897904 0.22537861756139108
872 2936545.528292893 15.711701586523155 2936545.3028847855 0.2254081077306677
873 2897203.178208206 15.696941999529402 2897202.9527720134 0.2254361924592479
874 3015607.8361638817 15.68218958003886 3015607.6107013305 0.2254625512245802
875 2915294.276806297 15.66745972932866 2915294.0513184243 0.22548787256739963
876 2886961.9682523273 15.652745694865223 2886961.7427406395 0.22551168782500391
877 2983053.384870128 15.638041715267505 2983053.15933623 0.22553389793189244
878 2892997.166730116 15.623362305339322 2892996.9411750683 0.22555504764435122
879 2880198.3568586013 15.608693582328845 2880198.131283974 0.22557462760314095
880 2946702.1616411544 15.594042853170938 2946701.936048354 0.22559280027647538
881 2883837.9709134963 15.579410061645255 2883837.7453037803 0.22560971617368714
882 2851994.1868302543 15.564793431199272 2851993.9612049535 0.2256253007972561
883 2927191.584748039 15.550192470232453 2927191.359108729 0.22563931040530355
884 2851928.4257385456 15.535611160954742 2851928.2000862993 0.22565224624481997
885 2843934.256388795 15.521045030022579 2843934.030725084 0.22566371110884115
886 2894957.541067531 15.506497017712032 2894957.3153937478 0.22567378323200807
887 2830250.3525597667 15.49196651669782 2830250.126877065 0.2256827021350916
888 2829254.779341055 15.477454419518809 2829254.553650844 0.22569021106611206
889 2864120.5830687876 15.462958641686926 2864120.3573723994 0.22569638812097065
890 2812509.3948162347 15.448481934067274 2812509.1691148574 0.22570137739976343
891 2806973.6761807273 15.434024523667054 2806973.4504756597 0.2257050674159054
892 2844996.7006285037 15.419581496690741 2844996.474921135 0.22570736862041776
893 2779368.933370252 15.405162739786805 2779368.7076616036 0.2257086484381255
894 2803724.6252367897 15.390756638983806 2803724.3995283265 0.2257084633341723
895 2804246.9727243274 15.376374099002767 2804246.747017132 0.225707195278562
896 2778692.5226491205 15.362006706685689 2778692.296944491 0.22570462929991544
897 2767887.540741696 15.347662603017096 2767887.315040699 0.2257009969868746
898 2801045.037908103 15.333332403646521 2801044.8122121724 0.22569593061642879
899 2737118.678505403 15.319028317914873 2737118.4528153446 0.22569005825401867
900 2766504.787039229 15.30473699674732 2766504.5613565813 0.2256826480039728
901 2758261.8938884074 15.290470360795638 2758261.66821404 0.22567436740695848
902 2729922.1470574294 15.27622094225876 2729921.9213926326 0.22566479690978747
903 2726133.1728701703 15.261992854245847 2726132.947215968 0.22565420256120242
904 2739611.659623598 15.247783554502934 2739611.433981238 0.22564236020092743
905 2693503.3300752942 15.233595630159265 2693503.104445737 0.22562955759266987
906 2712805.3212588215 15.219426884880834 2712805.095643283 0.22561553864433978
907 2710125.306801664 15.205278313347641 2710125.08120122 0.22560044411330887
908 2668431.501023794 15.191151602412344 2668431.275439394 0.22558440011255373
909 2704755.9564336524 15.177042882103015 2704755.730866569 0.22556708336410897
910 2668571.4421605286 15.162957664572268 2668571.2166115697 0.22554895879899037
911 2669664.5461868583 15.148890304646049 2669664.3206572547 0.22552960365277405
912 2666526.92411474 15.134846877054514 2666526.6986053325 0.22550940765709507
913 2661680.260704011 15.120821030661846 2661680.0352159757 0.22548803526296815
914 2633072.7039743424 15.106820590420972 2633072.4785084375 0.22546590500928346
915 2658201.759426868 15.092836593283474 2658201.5339843454 0.22544252281009616
916 2616926.9846067256 15.078878416553504 2616926.7591882665 0.22541845910932548
917 2627319.5845758906 15.06493834867756 2627319.3591826838 0.22539320684370975
918 2615776.971283847 15.051021345368158 2615776.745916685 0.22536716208704496
919 2601540.5539604165 15.037125905262856 2601540.3286203095 0.2253401068659931
920 2597426.3662566934 15.023250892975293 2597426.140944537 0.22531215680719602
921 2593550.9164768574 15.00939919735057 2593550.691193578 0.22528327967697628
922 2576775.56251543 14.995567179280663 2576775.3372619213 0.2252535089145392
923 2575906.8082213667 14.981759047453655 2575906.582998503 0.22522286356398694
924 2572413.829099515 14.967970221313436 2572413.603908229 0.22519128579595857
925 2548573.984858121 14.954205977226104 2548573.759699159 0.22515896202100985
926 2566457.5791141912 14.940460583545262 2566457.3539885744 0.22512561680780735
927 2533469.5353471516 14.926740199647236 2533469.3102555065 0.2250916450197797
928 2548205.61685395 14.913038929117729 2548205.391797326 0.225056623927504
929 2525936.9119917136 14.899362333453821 2525936.6869706865 0.2250210271363704
930 2532699.7251058356 14.885705706550844 2532699.500121445 0.22498439087889768
931 2510271.9132910958 14.872073187264387 2510271.6883438565 0.2249472393669746
932 2522368.304270572 14.858461765715242 2522368.07936155 0.22490902176242542
933 2491479.36271392 14.844872787927976 2491479.137843565 0.22487035485032897
934 2504534.633345559 14.831308026216645 2504534.408514932 0.22483062713176924
935 2476400.000183429 14.817761270470319 2476399.775393008 0.2247904214155998
936 2483004.3854787904 14.804244312932703 2483004.1607295377 0.22474925264211945
937 2459951.2931312476 14.790739507535763 2459951.068423743 0.22470750484449048
938 2467103.3130610976 14.777269660741453 2467103.0883961823 0.22466491552612747
939 2444158.2595984284 14.763808141859915 2444158.0349767655 0.22462166290741228
940 2451041.780029793 14.750383370840662 2451041.555452117 0.22457767543861795
941 2434650.0805937145 14.736967159289359 2434649.8560607564 0.22453295833590897
942 2429712.4004946332 14.72358542269249 2429712.1760070184 0.2244876149214816
943 2428172.6393536897 14.71021602410568 2428172.414912217 0.22444147290269034
944 2408759.892744079 14.696876119636226 2408759.6683492754 0.22439480400427195
945 2417626.484763091 14.683554092057877 2417626.2604158 0.22434729107216372
946 2392764.753232619 14.670255812224818 2392764.5289333095 0.22429930946551463
947 2403002.6341999443 14.656980833162061 2403002.409949465 0.2242504792354632
948 2378288.84525009 14.643724727060796 2378288.6210488845 0.2242012058723275
949 2389437.2988548833 14.630495869371774 2389437.0747037916 0.22415109141739747
950 2361643.0408539437 14.617282848340865 2361642.816753381 0.22410056288338687
951 2377733.3119500545 14.60409885455091 2377733.087900868 0.22404918624830478
952 2345091.809462799 14.590929893031232 2345091.585465364 0.22399743505705574
953 2363942.456752419 14.577789396362691 2363942.232807591 0.22394482787969652
954 2332138.2101221927 14.564665240568589 2332137.9862303236 0.22389186896193355
955 2346180.3756587566 14.551567016180948 2346180.1518206843 0.2238380722685511
956 2321943.5103912167 14.538487956862822 2321943.2866073037 0.22378391299604689
957 2327057.140994066 14.525431124752236 2327056.9172651055 0.22372896024092107
958 2310957.527375827 14.512396875674764 2310957.3037022124 0.223673614539444
959 2309640.633782915 14.499381028770365 2309640.4101653905 0.2236175243472253
960 2297782.740019482 14.486390803846739 2297782.5164584694 0.22356101258775235
961 2293998.2949154265 14.473415875126628 2293998.0714116297 0.2235037970402524
962 2284037.6209872584 14.460468679073806 2284037.3975411197 0.22344613861329707
963 2278493.4074986936 14.44753469998943 2278493.1841108813 0.2233878124721314
964 2271295.524479209 14.434629587559968 2271295.301150185 0.22332902379520286
965 2262553.517664001 14.4217364856014 2262553.2943943967 0.22326960391466483
966 2259245.167958139 14.408872732805744 2259244.9447484356 0.2232097033023837
967 2247154.3390773092 14.396020207379518 2247154.1159281065 0.22314920283398915
968 2246622.401736602 14.383197337762947 2246622.1786483885 0.2230882138459061
969 2233322.4417343647 14.370384864544178 2233322.2187077245 0.22302664046608064
970 2232977.371036117 14.357602584435895 2232977.148071527 0.22296459009405117
971 2221104.0056034047 14.344829445433456 2221103.782701456 0.22290194851129783
972 2219063.45604083 14.332087609718618 2219063.2332019648 0.22283886496354685
973 2210287.2299723434 14.31935290657683 2210287.0071971845 0.2227751590796658
974 2206277.3907800596 14.306651552112383 2206277.1680689845 0.22271107513787838
975 2201698.8426969755 14.293954174965714 2201698.620050667 0.22264630847894196
976 2197523.7151134186 14.28129364483728 2197523.4925321466 0.22258127215170925
977 2196036.7481693276 14.268632335518783 2196036.5256538694 0.22251545826838315
978 2200865.740693642 14.256013107021815 2200865.518244108 0.2224495335629431
979 2180735.149434982 14.243387316245228 2180734.9270522324 0.22238274964276208
980 2223275.210622608 14.230808171588702 2223274.988306683 0.22231592525599772
981 2133015.2243645326 14.218220080950529 2133015.002116172 0.22224836060472342
982 2234706.0563291498 14.20567679151327 2234705.8341486803 0.22218046959668172
983 2089678.2766203238 14.193129947347542 2089678.0545081224 0.2221122012720303
984 2191772.069753008 14.18061982537228 2191771.847709825 0.22204318311947988
985 2109732.57726135 14.168113392114565 2109732.355287396 0.22197395429310132
986 2129079.216252125 14.155636594712956 2129078.9943481935 0.2219039315174786
987 2155418.2910040775 14.143168535548753 2155418.0691704825 0.22183359524765006
988 2087935.1687803478 14.130725408353266 2087934.947017665 0.2217626828276127
989 2156476.670387864 14.118294913189125 2156476.4486965616 0.22169130257108366
990 2079311.657942849 14.105884967023275 2079311.4363233773 0.22161947169842008
991 2110025.03626151 14.093490849781173 2110024.8147144043 0.22154710600687297
992 2099079.586102975 14.081113408438679 2099079.3646287206 0.2214742546074104
993 2067162.3567783574 14.068754403878474 2067162.1353774387 0.22140091858647784
994 2112797.466807832 14.056409052689649 2112797.245480776 0.2213270561093104
995 2053173.24812415 14.044084125175486 2053173.0268714044 0.22125274561503622
996 2091413.7097568521 14.031770796803997 2091413.4885788888 0.22117796320267125
997 2060083.5221600197 14.019478894845275 2060083.3010573687 0.22110265094046955
998 2049768.6889135663 14.007196851015328 2049768.467886599 0.2210269673451437
999 2072276.397811888 13.994937233433323 2072276.1768612347 0.2209506532653142
1000 2019912.8587564242 13.982685423359115 2019912.637882406 0.2208740183345153
1001 2072978.15037688 13.970457195737424 2072977.9295801176 0.22079676249892569
1002 2012014.9065733005 13.958235026581935 2012014.685854163 0.2207191373798591
1003 2054214.0621642997 13.9460370388956 2054213.8415232892 0.2206410105361848
1004 2015844.5708224247 13.93384413807384 2015844.3502600382 0.22056238656565338
1005 2024991.0022353558 13.92167491130584 2024990.7817519587 0.2204833970284351
1006 2018101.3599387286 13.909511231184581 2018101.1395349298 0.22040379880409564
1007 2001012.499558858 13.8973690000553 2001012.2792349714 0.2203238866081045
1008 2012350.2734807513 13.885234493406463 2012350.0532373898 0.22024336151982024
1009 1989192.0509573342 13.87311795269255 1989191.8307948676 0.2201624665177265
1010 1999084.3927020116 13.861012006765291 1999084.1726209566 0.22008105509062062
1011 1985547.801227731 13.848920486961832 1985547.5812285712 0.21999915958607089
1012 1982503.0084309566 13.836842038474963 1982502.7885140802 0.2199168764581607
1013 1982508.7559753603 13.824775223332864 1982508.5361413595 0.21983400091355376
1014 1967248.163312532 13.812722889617907 1967247.9435617032 0.21975082871741974
1015 1975281.9961698623 13.800680683597333 1975281.776502851 0.2196670113387787
1016 1955984.9576685824 13.788652993625103 1955984.7380856683 0.21958291403213595
1017 1963447.1338381877 13.776635161260579 1963446.914339999 0.21949818881364908
1018 1948397.3358195194 13.764630891400271 1948397.1164063837 0.2194131356607832
1019 1949536.468712952 13.752636904164511 1949536.249385432 0.21932751979485596
1020 1942387.7798660314 13.740655075798472 1942387.5606245329 0.2192414985116856
1021 1936035.070505622 13.728684176428013 1936034.8513506278 0.21915499423260235
1022 1936113.2085698098 13.716724014997608 1936112.9895018004 0.21906800933734907
1023 1924105.607071065 13.704775282165683 1924105.3880904547 0.2189806104575525
1024 1928725.9276827814 13.692836116077306 1928725.708790107 0.21889267442108773
1025 1913940.7618761542 13.680908626935274 1913940.54307178 0.21880437428334565
1026 1920208.624124906 13.66898972902966 1920208.4054094073 0.21871549870403242
1027 1905251.6804600363 13.657082649565899 1905251.4618337417 0.218626294492695
1028 1911114.6671628212 13.645183224632756 1911114.4486263343 0.21853648684595342
1029 1897769.1955818755 13.633295789713138 1897768.977135494 0.21844638169827357
1030 1901972.1662030763 13.621414938081923 1901971.947847431 0.2183556451396634
1031 1891975.515768856 13.609546533135111 1891975.2975042064 0.21826464973334012
1032 1892984.70541428 13.597683185878264 1892984.4872412933 0.21817298677855773
1033 1889805.0910963141 13.585833363000715 1889804.8730151942 0.21808111993099172
1034 1883240.1274178885 13.57398631898792 1883239.9094293443 0.21798854424831018
1035 1896200.750574197 13.56215478193881 1896200.5326783697 0.21789582716392766
1036 1867792.2962697984 13.550322775727457 1867792.0784674068 0.21780239154315076
1037 1919472.2126933713 13.538509235764426 1919471.9949845518 0.21770881952449272
1038 1834702.1091442236 13.52669119425407 1834701.891529566 0.2176146576651457
1039 1964966.531279594 13.514895226550047 1964966.3137594513 0.21752014275907436
1040 1777653.777496346 13.503090031908208 1777653.560070889 0.21742545703499358
1041 2017598.1048759304 13.491312724013765 2017597.887546074 0.2173298562491259
1042 1724539.0938511207 13.479516491062475 1724538.8766163902 0.21723473053288297
1043 2018660.946747364 13.467764651442597 2018660.7296092904 0.21713807366941634
1044 1727720.500878625 13.455969840060988 1727720.2838364437 0.2170421814766784
1045 1930085.9107619512 13.444248048311014 1930085.6938171836 0.2169447676750191
1046 1791023.7639233049 13.432473316826389 1791023.5470756607 0.21684764418523803
1047 1829790.1928987203 13.42073826399624 1829789.976149178 0.21674954214927147
1048 1871387.4998529516 13.409022569635534 1871387.2832018174 0.2166511341079713
1049 1758313.3090131518 13.397267054314309 1758313.0924607764 0.2165523753558211
1050 1924580.7980902174 13.385569491348244 1924580.5816375187 0.21645269862051375
1051 1730008.9176210847 13.373858736043806 1730008.701267731 0.2163533538666498
1052 1874986.5762641623 13.362133509499404 1874986.3600114984 0.21625266380865776
1053 1802658.9751192748 13.350456585358428 1802658.758967121 0.21615215402316507
1054 1753234.364172286 13.338757835524968 1753234.1481212091 0.21605107668079943
1055 1898630.4504998294 13.32705794686101 1898630.2345508114 0.2159490180561966
1056 1714167.0346928332 13.315396402443417 1714166.818845383 0.21584745031645206
1057 1854381.8201365832 13.303710525132482 1854381.6043920214 0.21574456164594735
1058 1786002.9649391796 13.292031537076127 1786002.749297446 0.21564173356481803
1059 1752917.0712284232 13.280382181479965 1752916.8556898665 0.21553855668179414
1060 1843751.8914900788 13.268706945107805 1843751.676055633 0.21543444569514794
1061 1724500.8680641477 13.257047095264392 1724500.6527335169 0.21533063081841824
1062 1828314.0849762836 13.2454023527401 1828313.8697505642 0.2152257192685984
1063 1740020.9102994003 13.233742379197183 1740020.6951783933 0.21512100716478588
1064 1788779.7855724995 13.222090715695627 1788779.5705570693 0.21501543020892494
1065 1772995.5469243394 13.210455461541253 1772995.3320145758 0.21490976362491318
1066 1738063.2359833976 13.198801199146324 1738063.0211797485 0.21480364905184743
1067 1808917.8813507918 13.187159569196378 1808917.666653858 0.21469693373572268
1068 1714237.8740503108 13.17552669013244 1714237.6594600345 0.21459027638583225
1069 1787197.8979113116 13.163878719589125 1787197.68342853 0.21448278142854052
1070 1748842.4633953765 13.15224169056293 1748842.249020187 0.21437518944253264
1071 1730112.996620685 13.140610783226403 1730112.7823534447 0.21426724029811783
1072 1782119.8367664213 13.128964911948811 1782119.6226078004 0.21415862100233216
1073 1709665.1115789893 13.117332291269722 1709664.897528917 0.2140500722151198
1074 1772894.283756688 13.10569844653269 1772894.0698160029 0.21394068509476402
1075 1716088.078425815 13.094057126543111 1716087.8645944674 0.21383134770527495
1076 1754490.153138302 13.082422128645185 1754489.9394170316 0.21372127041603442
1077 1725269.6714431562 13.070789936932316 1725269.4578320016 0.2136111546043917
1078 1734844.7955240898 13.059145132709283 1734844.5820237007 0.21350038918398084
1079 1742088.7331109159 13.0475132426936 1742088.5197214372 0.21338947865446345
1080 1719117.8656675026 13.035872898676931 1719117.6523894395 0.2132780630303481
1081 1746415.065393497 13.02423274751946 1746414.8522270329 0.21316646411327314
1082 1737173.371269078 13.012590338696164 1737173.1582148164 0.2130542617471123
1083 1733440.532440007 13.000955173079783 1733440.3194977364 0.21294227062459842
1084 1760283.625352248 12.989299634736795 1760283.4125229958 0.21282925227282795
1085 1735464.6429002702 12.977665739101063 1735464.4301834235 0.2127168467629672
1086 1724585.2780461991 12.966008903168024 1724585.06544284 0.21260335899143046
1087 1746241.205738598 12.95436167882228 1746240.9932485456 0.21249005255959427
1088 1674538.7838511718 12.942709626518699 1674538.5714748853 0.21237628653945811
1089 1747607.4866702287 12.931053024057624 1747607.2744084108 0.21226181779946082
1090 1671672.6563425695 12.919397199105962 1671672.4441950454 0.21214752420382543
1091 1739740.8252489737 12.907734404842165 1739740.6132168986 0.21203207492854378
1092 1694669.967137667 12.896074956606256 1694669.7552206274 0.2119170394343679
1093 1705321.4724143955 12.884401505949484 1705321.260613427 0.21180096855715078
1094 1721908.7230988676 12.872736627933152 1721908.511413952 0.21168491551304341
1095 1656478.9519790444 12.861058095063218 1656478.7404105924 0.21156845194950674
1096 1746687.8477538186 12.849378468141975 1746687.636302628 0.21145119044433888
1097 1636954.2251517752 12.837699558113323 1636954.01381752 0.21133425510575793
1098 1743850.5938358682 12.82600540607874 1743850.3826198943 0.2112159738328198
1099 1653094.9959238549 12.814317749228112 1653094.7848256063 0.21109824858945583
1100 1704700.7490728064 12.802616703577444 1704700.5380934693 0.21097933701491067
1101 1683574.49443436 12.790914112349542 1683574.2835738494 0.21086051067649947
1102 1661512.099329363 12.779205610217732 1661511.8885882276 0.21074113546294235
1103 1712001.5414485259 12.767490514061821 1712001.3308273917 0.21062113423547726
1104 1635422.4706951252 12.755770859286304 1635422.2601938974 0.21050122773604266
1105 1726353.2321812336 12.744042492026237 1726353.0218010438 0.2103801897109496
1106 1627974.6868050194 12.732312478325552 1627974.4765454312 0.21025958809939418
1107 1716090.0298756987 12.720568847457107 1716089.819737961 0.21013773775080544
1108 1637909.824227274 12.708825808961187 1637909.614211055 0.21001621891517203
1109 1688868.810307276 12.69707026926435 1688868.6004135353 0.20989374071541275
1110 1657692.379686397 12.685309133756697 1657692.1699152421 0.20977115486992107
1111 1663462.0960383979 12.673542728640935 1663461.8863903086 0.20964808915255517
1112 1674086.7091861512 12.661763959151774 1674086.499661683 0.20952446801127295
1113 1647486.3578983566 12.649982268899768 1647486.148497627 0.20940072969720117
1114 1680474.1699293614 12.638188369518437 1680473.9606531663 0.20927619524595276
1115 1639013.6930173847 12.626388974357562 1639013.483865709 0.20915167560135758
1116 1679131.6857852594 12.614578581026342 1679131.4767589408 0.20902631860901985
1117 1635687.9305927681 12.602761991412574 1635687.721691831 0.20890093721050904
1118 1674612.3009775137 12.590933732285698 1674612.0922027125 0.2087748011534231
1119 1635423.3772221487 12.579098166800378 1635423.168573629 0.2086485194948824
1120 1670737.6558382115 12.567252931911314 1670737.4473165965 0.20852161492967403
1121 1634236.194437173 12.555396247279456 1634235.9860427277 0.20839444523360012
1122 1671107.9588985792 12.543532978949234 1671107.7506318386 0.2082667407539244
1123 1627818.1268429144 12.531655808904183 1627817.9187041698 0.2081387445376574
1124 1677798.5186539977 12.519771648572958 1677798.3106438224 0.20801017519579812
1125 1615359.2102766735 12.50787455771281 1615359.0023952539 0.2078814196929218
1126 1691044.2969191298 12.495968445536201 1691044.0891672026 0.20775192709392223
1127 1598101.9098245397 12.484049965779786 1598101.702202076 0.20762246347728236
1128 1711860.5611175569 12.472122021767861 1711860.353625557 0.20749200004359208
1129 1577134.3546725374 12.460181105441276 1577134.147310654 0.20736188347054282
1130 1740679.381225201 12.44823020490318 1740679.1739947842 0.20723041688319704
1131 1556692.786210717 12.436266998036299 1556692.579111018 0.20709969900374287
1132 1767314.311000708 12.424292017033551 1767314.1040334457 0.20696726229159576
1133 1548085.412866033 12.412305650503082 1548085.206030125 0.20683590796603715
1134 1762670.2311497433 12.400307036976077 1762670.0244470672 0.20670267619819122
1135 1565447.4628292855 12.388295336398697 1565447.2562588523 0.2065704332258897
1136 1708075.0163872219 12.37627388988257 1708074.8099505375 0.20643668435064436
1137 1613655.935809715 12.364235027598502 1613655.7295065585 0.20630315633931084
1138 1635915.70463424 12.352190250458404 1635915.498465189 0.20616905097124413
1139 1670809.5291557335 12.340123878785707 1670809.3231216657 0.2060340676839766
1140 1589762.0485419568 12.328053856155083 1589761.842642473 0.2058994836422386
1141 1695754.5532669649 12.315960948500404 1695754.3475036852 0.20576327964162747
1142 1581874.4803089094 12.303863264859931 1581874.2746810764 0.2056278330478677
1143 1675891.8497848585 12.291745104978961 1675891.6442940668 0.20549079160483447
1144 1604229.996732682 12.27961809965092 1604229.7913785803 0.20535410167209836
1145 1636607.887199903 12.267474903702148 1636607.6819834718 0.205216430999916
1146 1639154.9602257104 12.255317614736816 1639154.7551473633 0.2050783470144628
1147 1605375.3597667986 12.243148806986751 1605375.1548267498 0.20494004871658383
1148 1664318.010274932 12.230960517790384 1664317.805474266 0.20480066610052874
1149 1594412.0491884039 12.218764740538528 1594411.8445268027 0.20466160115847706
1150 1664538.540371753 12.206545906064902 1664538.3358506018 0.20452115130316414
1151 1603411.1444415178 12.194320660173583 1603410.9400604267 0.2043810911629482
1152 1643140.9549400844 12.182072582362544 1643140.7507002903 0.2042397939890062
1153 1624589.1547471976 12.1698159100996 1624588.950648659 0.20409853867608058
1154 1615557.9271575308 12.157538819827863 1615557.723201047 0.20395648394469096
1155 1648028.8087860977 12.145250357808449 1648028.6049721353 0.2038139625176659
1156 1593411.6347497443 12.132943340542754 1593411.4310786282 0.20367111610818728
1157 1665576.952719921 12.120623207073645 1665576.7491925526 0.2035273684759387
1158 1581098.3027948253 12.108285468027109 1581098.0994111851 0.2033836401008229
1159 1672238.708320867 12.095933382754772 1672238.5050821095 0.20323875758830987
1160 1579058.4115595096 12.083564312866582 1579058.208465478 0.20309403154687916
1161 1667602.1277122754 12.071180252118097 1667601.9247641584 0.2029481170439463
1162 1585595.7125703504 12.058778700901444 1585595.509768076 0.20280227431349854
1163 1655631.7437155703 12.046363185486367 1655631.541060158 0.20265541226358033
1164 1597746.5844128027 12.033927901388381 1597746.3819044372 0.20250836559828586
1165 1642844.008820397 12.02148115776525 1642843.8064597934 0.20236060362609692
1166 1610918.4320651656 12.00901150298908 1610918.2298528317 0.2022123338194231
1167 1636737.9928268432 11.99653320092494 1636737.7907631681 0.20206367513859175
1168 1618409.6497787111 11.984028959543782 1618409.4478644591 0.20191425198403318
1169 1643240.0301616646 11.971518498917034 1643239.8283970177 0.20176464691624227
1170 1613010.565029465 11.958979796435173 1613010.3634152373 0.20161422765683212
1171 1663253.9787023033 11.946436238845527 1663253.777238749 0.20146355434036084
1172 1592922.9012598956 11.933864000431981 1592922.6999475628 0.2013123328799373
1173 1691211.9778321588 11.921286192909687 1691211.7766717281 0.20116043073886367
1174 1566199.277389944 11.908681949949349 1566199.0763814193 0.2010085247292097
1175 1715537.1852010963 11.896069194713975 1715536.984345805 0.20085529146442013
1176 1547261.4811537957 11.883434114426784 1547261.280451152 0.20070264375188288
1177 1716016.041297336 11.870786600950654 1716015.8407491965 0.2005481397444793
1178 1550056.09576875 11.858120703958638 1550055.8953742944 0.20039445554473162
1179 1678475.6599556694 11.845439515064212 1678475.4597167629 0.2002389066598311
1180 1580281.6777413303 11.832741674007222 1580281.477657579 0.2000837515089572
1181 1622971.602173305 11.820028124990905 1622971.4022459467 0.1999273580782594
1182 1625699.7510510718 11.80729748837668 1625699.5512805781 0.19977049358649338
1183 1581358.8590130298 11.794551869530647 1581358.6593997695 0.19961326026490872
1184 1661227.3301218548 11.781788992978035 1661227.1306670534 0.19945480150314682
1185 1565011.4143808486 11.769010610756698 1565011.2150842836 0.1992965649934087
1186 1669460.7918456604 11.756216695758132 1669460.5927088396 0.19913682080579745
1187 1571544.1206145037 11.743404936830233 1571543.9216371542 0.19897734966738287
1188 1652176.1244701175 11.730580712445152 1652175.925653514 0.198816603556787
1189 1592846.7422724555 11.717735577878457 1592846.5436167342 0.19865572115394162
1190 1626740.90710837 11.704881092005243 1626740.708614265 0.19849410493377545
1191 1613989.1092420842 11.692003183981482 1613988.9109102858 0.19833179846175925
1192 1610002.3450953993 11.679118031810646 1610002.1469261474 0.19816925185049328
1193 1620071.9741048554 11.66620878844705 1620071.776099174 0.19800568150811015
1194 1607035.9221955491 11.6532922020735 1607035.7243535495 0.19784199950602274
1195 1611101.702109288 11.640353822548981 1611101.5044319301 0.19767735783727566
1196 1613744.6601051493 11.62740541008459 1613744.4625927897 0.19751235967183747
1197 1598249.30402396 11.614439405743996 1598249.106677227 0.1973467330229576
1198 1622847.0693861644 11.60145991093986 1622846.872205786 0.19718037837613034
1199 1590146.269650279 11.58846655451087 1590146.0726365321 0.19701374701031518
1200 1626568.1097525922 11.575457345026853 1626567.9129064647 0.1968461274210975
1201 1590208.4064298545 11.56243656968987 1590208.2097514456 0.1966784088555929
1202 1620933.3810875257 11.549399036467028 1620933.1845778585 0.1965096670942703
1203 1597686.376627244 11.536350965573353 1597686.1802864757 0.19634076839719794
1204 1608794.512473846 11.52328654184849 1608794.316302826 0.1961710202139648
1205 1608987.5000467675 11.51021158475564 1608987.30404588 0.19600088745688174
1206 1595577.4339042923 11.497121642866789 1595577.2380741015 0.1958301908728873
1207 1620637.5080336411 11.48402064750044 1620637.3123748084 0.19565883271040493
1208 1584225.562029839 11.470906215884053 1584225.366542642 0.19548719700764794
1209 1631211.8991368662 11.457780648772284 1631211.7038221955 0.19531467066860939
1210 1575304.1843498417 11.444642342316346 1575303.9892077546 0.19514208694977364
1211 1641351.6064637413 11.431494083535664 1641351.4114952732 0.19496846814323598
1212 1568673.3409010712 11.418332449169892 1568673.1461061335 0.19479493780542903
1213 1654589.755377434 11.40516345635222 1654589.5607571271 0.19462030681442075
1214 1564494.809127691 11.391979020835748 1564494.6146818174 0.19444587360214757
1215 1678591.2606076545 11.37879144936566 1678591.0663373284 0.19427032609804282
1216 1565839.8013943133 11.365584358621627 1565839.6072991898 0.19409512349133431
1217 1722450.508291731 11.352380517356327 1722450.3143729018 0.19391882900151927
1218 1577153.4602069356 11.339150593067258 1577153.2664637924 0.19374314320986094
1219 1775592.9238874246 11.325932015232432 1775592.730321034 0.19356639055012834
1220 1579438.66679875 11.312680572704732 1579438.4734081358 0.19339061402812144
1221 1767668.657948709 11.299446566476867 1767668.4647351517 0.1932135572548269
1222 1556156.2788383514 11.286180898066425 1556156.0858007905 0.19303756090595775
1223 1665116.2610787617 11.272930867009453 1665116.0682187274 0.1928600342279661
1224 1580939.071604422 11.259660149096485 1580938.8789216378 0.19268278434206276
1225 1584652.2583498007 11.24639475824949 1584652.0658452136 0.1925045870472272
1226 1658531.5482442041 11.23312280826264 1658531.355918506 0.19232569823218784
1227 1559069.9064676305 11.21984240706946 1559069.7143206908 0.19214693962605256
1228 1686791.0576921408 11.206569991878988 1686790.8657252279 0.19196691303764232
1229 1554749.0796483855 11.193278304445506 1554748.8878609163 0.19178746925927556
1230 1637795.907914102 11.180003701844319 1637795.7163073355 0.1916067664538369
1231 1583967.9382237853 11.166709663312307 1583967.746797675 0.19142611018079253
1232 1581666.3915564632 11.153427892904242 1581666.2003116028 0.19124486052193548
1233 1628202.6320892302 11.140139666416193 1628202.4410263193 0.19106291096365818
1234 1560859.5594210986 11.126848520688188 1560859.3685400572 0.1908810413342314
1235 1638541.222332438 11.113567770083092 1638541.0316342353 0.1906982026977764
1236 1565659.8857325006 11.10027283934016 1565659.6952169389 0.19051556176352144
1237 1614524.9050363682 11.086995547488446 1614524.7147042057 0.19033216251303867
1238 1581655.7407111165 11.073706316522554 1581655.5505624774 0.19014863912450056
1239 1586955.6626082533 11.060427795015105 1586955.4726435207 0.1899647326721478
1240 1599181.4084696607 11.047150694552954 1599181.2186892498 0.18978041083747918
1241 1571254.9847770731 11.033871933499638 1571254.79518111 0.18959596300779846
1242 1611379.612492619 11.020607218341942 1611379.4230815982 0.18941102080195682
1243 1566413.9308248342 11.007335078631275 1566413.7415987444 0.1892260898261763
1244 1610161.9998161711 10.994079100740311 1610161.8107754914 0.18904067974560315
1245 1568685.9484977024 10.980821356959984 1568685.759642366 0.1888553362843071
1246 1595187.303134473 10.96757265825838 1595187.1144649005 0.18866957269940235
1247 1577914.8814693238 10.95433285760993 1577914.6929854995 0.18848382435694414
1248 1577125.7884748667 10.941095752634348 1577125.6001770536 0.18829781316888025
1249 1592712.1066921663 10.927873251320705 1592711.9185804904 0.18811167580848012
1250 1563650.9851965266 10.914653881213296 1563650.797270975 0.18792555151286547
1251 1603378.719126379 10.901448323624317 1603378.5313872646 0.18773911431195023
1252 1557004.2926953984 10.888250710896386 1557004.1051424341 0.1875529644164218
1253 1598949.3201753513 10.875064500315483 1598949.1328089575 0.1873663938306665
1254 1560347.4356408645 10.861890704342764 1560347.2484606882 0.18718017632820044
1255 1581615.4218320716 10.848727915662556 1581615.2348384198 0.18699365178527302
1256 1572796.8659996667 10.835579408392816 1572796.6791923633 0.1868073035253361
1257 1563687.8846224523 10.822443947121483 1563687.6980015012 0.18662095114565272
1258 1584848.8221340545 10.809322924903444 1584848.6356995353 0.18643451934107663
1259 1552906.9625406542 10.796217513423603 1552906.7762922628 0.186248391331422
1260 1587600.2547514278 10.783127389495094 1587600.0686894045 0.18606202338504596
1261 1549997.132490344 10.770054006171701 1549996.9466142424 0.18587610175223324
1262 1580714.8290687634 10.756998520504672 1580714.6433788005 0.1856899630168452
1263 1552683.4764570214 10.743959546551974 1552683.290952802 0.1855042195894944
1264 1569501.4073024765 10.73094172314778 1569501.2219840535 0.185318422968852
1265 1557199.227238579 10.717940538311103 1557199.0421056924 0.1851328864384796
1266 1559334.2428427655 10.704962529419296 1559334.0578952807 0.18494748498761135
1267 1559702.8729532582 10.69200305528167 1559702.6881910164 0.18476224182177842
1268 1552698.875713395 10.679066940718142 1552698.6911361346 0.1845772603429386
1269 1558965.3824556726 10.666152693563582 1558965.198063254 0.18439241862177275
1270 1548514.3270780214 10.653261214386728 1548514.1428701326 0.18420788889971193
1271 1557002.3680991188 10.640395037399902 1557002.184075582 0.1840235367771542
1272 1544172.067795367 10.627551487781602 1544171.8839558414 0.1838395254956161
1273 1555941.0517563305 10.614735858197543 1555940.868100613 0.18365571763862157
1274 1538631.2462214052 10.601943751916314 1538631.0627490904 0.18347231494701619
1275 1555802.9916988884 10.589181042401194 1555802.8084097886 0.1832890997954669
1276 1532599.937962141 10.576443806388616 1532599.7548557515 0.18310638928418893
1277 1555714.4155028712 10.563736635799497 1555714.2325790424 0.18292382868274001
1278 1526766.6797284635 10.551057266520008 1526766.4969865836 0.18274187998652955
1279 1555296.3997323732 10.538408692790355 1555296.2171723258 0.18256004727302116
1280 1521227.3008920625 10.525789805858446 1521227.118513142 0.18237892059547325
1281 1554746.9108305378 10.513203063215713 1554746.7286326445 0.18219789334314226
1282 1515607.3034736905 10.500647220082344 1515607.1214560408 0.1820176497628358
1283 1554927.7783959473 10.488125439705183 1554927.596558451 0.18183749629918963
1284 1509042.7282760388 10.475635298734174 1509042.5466178276 0.18165821119768372
1285 1557507.5229595194 10.463181470108387 1557507.3414805355 0.181478984071097
1286 1500556.9647705213 10.45075974826496 1500556.7834697708 0.1813007504851007
1287 1564756.8781476729 10.438376799095252 1564756.6970251796 0.18112249312752188
1288 1489823.8009695795 10.426026160716557 1489823.6200241551 0.1809454243962265
1289 1579381.5738331291 10.413717029253373 1579381.3930649478 0.18076818132636058
1290 1477930.189512349 10.401440015628198 1477930.0089199278 0.18059242122665967
1291 1603882.13406547 10.389207601058965 1603881.9536492105 0.18041625950510845
1292 1467972.264933133 10.377006656249836 1467972.084691144 0.18024198887445925
1293 1635446.1682452795 10.36485366440674 1635445.9881782378 0.18006704172081292
1294 1463421.1835549055 10.352731283431963 1463421.0036604656 0.17989443990038306
1295 1652033.034822 10.340660002603867 1652032.8551010494 0.17972095046375305
1296 1461814.4266986356 10.328619262506132 1461814.247148612 0.17955002354794317
1297 1618023.4526671688 10.316631552816261 1618023.2732889177 0.17937825113055456
1298 1464372.5148697477 10.304676989576363 1464372.3356611184 0.1792086293971984
1299 1544024.0701968607 10.292774807365047 1544023.89115825 0.17903861072938665
1300 1491318.253146928 10.280911805353753 1491318.0742771185 0.17886980953992962
1301 1484764.702311384 10.269097311221277 1484764.5236099425 0.1787014416061594
1302 1536750.3897604286 10.257329224249114 1536750.211227019 0.1785334095761038
1303 1459470.2849357752 10.245604578194108 1459470.1065691188 0.1783666563109942
1304 1562513.389690136 10.233932029390925 1562513.211490377 0.17819975907138774
1305 1451884.830849494 10.22230060448485 1451884.6528149105 0.17803458359208157
1306 1545330.4480163595 10.210723169704156 1545330.2701471876 0.17786917188765855
1307 1459052.0181610263 10.199189505508093 1459051.8404556788 0.1777053475500673
1308 1501301.9785517296 10.187707954950113 1501301.8010101137 0.17754161598447052
1309 1483859.4419734993 10.176274908396655 1483859.2645946075 0.17737889175707014
1310 1465052.5252327381 10.164891519376843 1465052.3480158516 0.17721688651959286
1311 1509908.6058454392 10.153559968384444 1509908.4287901286 0.1770553107606354
1312 1446908.7094907307 10.14227713858259 1446908.532595721 0.1768950094729547
1313 1517740.236143466 10.131047899882454 1517740.0594086444 0.1767348216585182
1314 1442539.068192368 10.119867635612298 1442538.8916162325 0.17657613545410217
1315 1501309.8921880396 10.108741675276956 1501309.7157704677 0.17641757202835362
1316 1450376.631057632 10.09766622341295 1450376.4547972889 0.17626034298280396
1317 1472220.0758996964 10.086644520852435 1472219.8997961509 0.1761035456355479
1318 1466837.3797885145 10.075675819823681 1466837.2038408252 0.17594768910300285
1319 1447646.3431508334 10.064759902186939 1447646.1673581335 0.17579270002394276
1320 1481310.319115108 10.053898857499805 1481310.1434768185 0.17563828961024544
1321 1433360.7095364004 10.04309058669428 1433360.5340512868 0.17548511354795118
1322 1484282.979184728 10.032337722960943 1484282.8038524317 0.1753322964015386
1323 1428450.0944314185 10.02163872641903 1428449.9192505255 0.17518089288576666
1324 1472877.6471146436 10.01099503822266 1472877.4720848107 0.1750298327942486
1325 1432272.0041280643 10.000406437744573 1432271.8292479664 0.17488009796227194
1326 1453017.3736176756 9.989873329699986 1453017.198886758 0.1747309177581406
1327 1441223.668987132 9.979395954804776 1441223.4944043418 0.17458279000263388
1328 1433962.3801771475 9.968974593245248 1433962.2057416262 0.17443552118892577
1329 1449665.5451964906 9.958609403453094 1449665.3709074603 0.1742890303415013
1330 1419941.0243817181 9.948300526142964 1419940.850238053 0.1741436652326263
1331 1452993.1646331684 9.938048350018395 1452992.990634294 0.17399887430093766
1332 1411978.4051011682 9.92785276312335 1411978.2312457887 0.17385537935189957
1333 1448150.8233458458 9.917714128703727 1448150.6496334686 0.17371237725991887
1334 1409669.1168862695 9.90763267636995 1409668.9433155928 0.17357067676800783
1335 1437265.8172076568 9.897608206939562 1437265.6437781265 0.17342953037194112
1336 1410438.7539620844 9.887641427639814 1410438.5806725123 0.1732895721503169
1337 1423201.2732525335 9.877731898090413 1423201.1001022367 0.1731502968079732
1338 1413350.9414372407 9.867879985938647 1413350.768425214 0.1730120265661121
1339 1411575.9970088105 9.858085891458842 1411575.8241341936 0.172874616955944
1340 1414878.6683104222 9.848349463926725 1414878.4955723435 0.17273807884050119
1341 1401553.3758542405 9.838670944017641 1401553.203251703 0.17260253762194974
1342 1415569.557944694 9.829050349239555 1415569.3854769375 0.17246775663109418
1343 1393763.9462452873 9.819487685599276 1393763.7739111998 0.1723340875453769
1344 1413268.1538139204 9.809982955588454 1413267.981612803 0.1722011174009508
1345 1388572.8827394946 9.800536371733372 1388572.7106702 0.17206929467854631
1346 1409305.9426280062 9.791147553579023 1409305.7706898411 0.1719381650432435
1347 1383620.3662003519 9.781817032244062 1383620.1943921628 0.17180818906796505
1348 1405447.6306091894 9.772544225191018 1405447.4589303033 0.17167888601516573
1349 1378490.5237212614 9.763329716381046 1378490.352170516 0.17155074533924955
1350 1401415.0905031883 9.754172848975692 1401414.919079932 0.17142325636536837
1351 1373515.254081709 9.745074352961776 1373515.0827847917 0.17129691747464762
1352 1397546.477902903 9.73603330504037 1397546.3067316893 0.17117121383633063
1353 1367918.721072723 9.727050648356409 1367918.5500260673 0.17104665562433088
1354 1394860.336677645 9.718125331470167 1394860.1657549602 0.17092268502742536
1355 1361170.0920654067 9.709258253328269 1361169.92126552 0.17079988673159655
1356 1393637.9978355246 9.700448394946113 1393637.8271579214 0.170677603166961
1357 1353460.3630079133 9.691696677649412 1353460.1924513786 0.17055653472240836
1358 1394000.271592778 9.683001848786814 1394000.1011568827 0.17043589524178362
1359 1344747.5055391649 9.67436516508653 1344747.3352226238 0.17031654113991385
1360 1396828.0577114886 9.665784916818195 1396827.8875139933 0.17019749535655562
1361 1334693.6867850248 9.657262798386707 1334693.5167051665 0.17007985819144983
1362 1403584.115757774 9.648796538929362 1403583.945795409 0.16996236522427283
1363 1323330.4416313164 9.640388468176525 1323330.271784855 0.1698464613374309
1364 1415711.0688049216 9.63203533463828 1415710.899074424 0.16973049745531674
1365 1311479.1877832878 9.623740682518111 1311479.018166913 0.16961637477215255
1366 1433426.4522682116 9.615499531172937 1433426.2827662777 0.16950193401806085
1367 1300710.6350289625 9.607317533651932 1300710.4656392932 0.16938966925477508
1368 1451963.8143658547 9.59918695739234 1451963.6450890657 0.1692767891787401
1369 1292436.105755174 9.591116791199036 1292435.9365887519 0.16916642231821882
1370 1455879.344921434 9.583095692500596 1455879.1758662362 0.16905519795998467
1371 1288723.3403289204 9.57513625667532 1288723.1713823318 0.16894658875159904
1372 1427149.0098237079 9.56722521608155 1427148.8409865757 0.168837132281597
1373 1295505.4415663155 9.559374936147032 1295505.2728364267 0.16872988870308295
1374 1372657.046710341 9.551576255448698 1372656.8780881055 0.16862223544316765
1375 1319220.231018125 9.543833742908676 1319220.0625021853 0.16851593966524067
1376 1321634.3199787121 9.53614875689426 1321634.1515686975 0.16841001470202022
1377 1352861.2576187223 9.528513651584875 1352861.0893141944 0.16830452797179266
1378 1290750.6734855142 9.5209407261104 1290750.5052852824 0.1682002319429927
1379 1376149.4784284052 9.51341346521884 1376149.3103326848 0.1680957205721534
1380 1279036.9385988803 9.505949153024314 1279036.7706059634 0.16799291696442856
1381 1372014.0372591969 9.49853029001158 1372013.869369528 0.16788966891498439
1382 1283039.3420369094 9.491171317597743 1283039.174248798 0.16778811139059305
1383 1343318.2904527134 9.48386131281768 1343318.1227663576 0.16768635582611788
1384 1301252.076857988 9.476605113090166 1301251.9092721988 0.16758578913440167
1385 1310302.7842133678 9.469403899002836 1310302.616727739 0.1674856288002214
1386 1326331.5466115847 9.462248386908739 1326331.3792255865 0.1673859982209581
1387 1286705.4582204549 9.45515397514187 1286705.2909330018 0.16728745315341087
1388 1335409.9084583514 9.448099717144903 1335409.7412693915 0.16718895998813355
1389 1273343.691100884 9.441108091374911 1273343.5240091179 0.16709176612379187
1390 1335442.572404955 9.434156412073794 1335442.4054105836 0.16699437148851784
1391 1270035.820473421 9.427264866443943 1270035.6535750544 0.16689836657055793
1392 1323070.9060210302 9.420414918331508 1323070.7392189046 0.16680212554885
1393 1277315.1509343665 9.41362287183485 1277314.9842272466 0.16670711982339276
1394 1303609.282010442 9.406872161781065 1303609.1153982978 0.16661214423022339
1395 1289848.3554644736 9.400178781082651 1289848.1889464203 0.1665180532971108
1396 1281933.822371309 9.393526732462558 1281933.6559469155 0.16642439331718972
1397 1297660.6315399224 9.386929147423913 1297660.465208746 0.16633117651094248
1398 1272089.8666064886 9.380375235290861 1272089.7003678638 0.16623862494052472
1399 1298390.4684783362 9.373871953959322 1298390.302331932 0.16614640433654038
1400 1266747.2691447495 9.367413661730481 1266747.103089838 0.166054911547823
1401 1294523.9866750669 9.361004707190826 1294523.820711372 0.1659636949192674
1402 1261858.9913951652 9.354639513713026 1261858.8255219175 0.16587324768364714
1403 1285124.5374232207 9.348324255740946 1285124.3716402072 0.16578301347653046
1404 1267711.6438609443 9.34205048337648 1267711.4781675257 0.1656934185103691
1405 1271259.8940973822 9.335827414477485 1271259.7284930605 0.16560432169917597
1406 1273172.585677731 9.329644002422182 1273172.4201621464 0.16551558454401488
1407 1257550.7937530156 9.323511496763535 1257550.6283254542 0.16542756142146842
1408 1275858.3641323645 9.317416881906272 1275858.198792679 0.1653396855863282
1409 1247169.9521593428 9.311374156796466 1247169.7869067104 0.16525263241209048
1410 1282761.6187068648 9.305366016160807 1282761.4535413298 0.16516553486982555
1411 1239044.5334799513 9.29941184790027 1239044.3684004142 0.165079537080092
1412 1288386.615622165 9.29348837878865 1288386.4506288723 0.16499329270792365
1413 1231316.3604270522 9.287620510408276 1231316.1955187013 0.1649083509614314
1414 1296173.8855009063 9.281779871498403 1296173.720677923 0.16482298331584377
1415 1225584.2237459247 9.275996350175957 1225584.0590067748 0.16473914989745012
1416 1314470.3822597146 9.270235445822573 1314470.2176050541 0.16465466043481775
1417 1233096.6698219776 9.264533981379497 1233096.505249746 0.16457223171459487
1418 1395201.5572011454 9.25884370541947 1395201.3927123165 0.16448882887774005
1419 1384770.9904117766 9.253217611581809 1384770.826002445 0.1644093314361841
1420 1999560.552101058 9.247554496848002 1999560.3877720993 0.1643289584960475
1421 2384951.609364878 9.241958781275603 2384951.445103836 0.1642610423443541
1422 2171627.9754644562 9.23619227580576 2171627.81126901 0.16419544631145053
1423 1208901.2485758925 9.23049753801188 1208901.0844329477 0.16414294484454323
1424 1842327.6309559336 9.224922762071813 1842327.4668718572 0.16408407652767065
1425 1201025.7685640247 9.219266775487398 1201025.6045346255 0.1640293990991912
1426 1464021.4686203196 9.213698722334703 1464021.304649877 0.16397044268865596
1427 1444635.7612231073 9.208262745190558 1444635.5973093074 0.163913799858625
1428 1303646.339289198 9.202803851224516 1303646.175431046 0.16385815204723173
1429 1395037.54351193 9.197342141820403 1395037.3797147425 0.1637971872882027
1430 1396526.8905864048 9.192019438645778 1396526.726848348 0.1637380567401024
1431 1297178.5186897458 9.186740477876043 1297178.3550085435 0.1636812023346935
1432 1352096.932531282 9.181440105091518 1352096.768911522 0.16361976001051404
1433 1403498.0625034336 9.176224444537093 1403497.8989458114 0.16355762204216337
1434 1169220.765436641 9.171066907314293 1169220.6019392966 0.16349734436653565
1435 1475620.1270396793 9.165950600383296 1475619.9636059455 0.1634337338101206
1436 1147968.370440622 9.16087340507579 1147968.207069702 0.16337092003524473
1437 1320855.1300525214 9.155847850551027 1320854.9667491538 0.1633033675313887
1438 1245959.6873728263 9.150870205637263 1245959.524135313 0.16323751318924987
1439 1242586.3982290195 9.145961373387276 1242586.2350580876 0.1631709319632066
1440 1237793.9180202142 9.14107159475087 1237793.7549195646 0.16310064961144347
1441 1268275.2171458283 9.136223202771975 1268275.0541155862 0.1630302420946213
1442 1172081.1851873314 9.131431473340276 1172081.0222264798 0.1629608516322378
1443 1293981.9264628615 9.126707130111159 1293981.7635745574 0.1628883041060036
1444 1175089.1802306143 9.121994414653248 1175089.0174148055 0.16281580871713694
1445 1245963.333610504 9.11730472773838 1245963.1708680792 0.16274242470779582
1446 1222241.905542721 9.112694966208732 1222241.7428739246 0.1626687965021965
1447 1206153.4695107674 9.108138982486738 1206153.3069162464 0.16259452092886564
1448 1234333.8564803898 9.103566941262017 1234333.6939607498 0.16251964016723672
1449 1221794.571367253 9.099048456599135 1221794.4089225507 0.16244470229116828
1450 1182181.787433613 9.094598266981848 1182181.6250644603 0.16236915278712272
1451 1269376.0685040301 9.090164488463069 1269375.9062106104 0.16229341975485434
1452 1170715.905953645 9.085748509058762 1170715.743735157 0.16221848802473895
1453 1215959.4925237382 9.081384186332276 1215959.3303823185 0.1621414196325616
1454 1231947.1226421625 9.077051259777813 1231946.9605770777 0.1620650846874427
1455 1177313.0355680548 9.07274945458896 1177312.8735781603 0.1619898945512479
1456 1213325.7394367324 9.068480087801245 1213325.577524114 0.16191261841713064
1457 1214496.1922385362 9.06423593132289 1214496.030402928 0.16183560837069894
1458 1164929.2763190162 9.060018229691792 1164929.1145593023 0.16175971380886656
1459 1225543.9213771557 9.05584773709012 1225543.7596946424 0.16168251321956842
1460 1179998.0361181037 9.05170141316601 1179997.8745125192 0.16160558454168733
1461 1178764.0089930603 9.04756330591276 1178763.8474642572 0.16152880307099476
1462 1204623.3596087594 9.043466290715477 1204623.1981570288 0.16145173058718695
1463 1172921.675390773 9.039413644299316 1172921.514015828 0.16137494493390953
1464 1183034.6961279206 9.035366283241299 1183034.534829878 0.16129804256298788
1465 1189026.845056556 9.031339441169859 1189026.6838353046 0.16122125135388626
1466 1164470.8338222515 9.027356625391382 1164470.6726776562 0.16114459534946196
1467 1190379.8614696125 9.023398900520071 1190379.7004016256 0.16106798676825512
1468 1168772.0989933186 9.01945244461734 1168771.9380014138 0.16099190488136275
1469 1172473.6064261256 9.015532703659238 1172473.44551064 0.16091548554987894
1470 1179359.1520865206 9.011646448422285 1179358.9912470977 0.16083942282348185
1471 1163174.8923599352 9.007781200541023 1163174.731595906 0.16076402935154935
1472 1175793.177796402 9.003930728496067 1175793.0171081452 0.16068825687562996
1473 1169042.4741979232 9.00010731747106 1169042.3135850974 0.1606128258327068
1474 1156818.6158529595 8.996309704776882 1156818.4553150597 0.16053789979080868
1475 1180146.4204109597 8.99253105866743 1180146.259948112 0.16046284774815273
1476 1153238.3884796107 8.988772392238694 1153238.2280914583 0.16038815238648138
1477 1162646.6367966973 8.985035152423826 1162646.4764832628 0.16031343442670873
1478 1168453.9361112877 8.981319635916067 1168453.7758722932 0.1602389944121134
1479 1149103.8851381626 8.977627377222197 1149103.724973335 0.16016482764650825
1480 1163572.1154709982 8.973951930408933 1163571.9553806158 0.16009038238705622
1481 1157291.3392170875 8.970294074233637 1157291.1792007883 0.16001629932124048
1482 1146687.96762547 8.966661635321822 1146687.8076830714 0.15994239854472372
1483 1161737.1593095858 8.963050385805863 1161736.9994413154 0.15986827050362423
1484 1147121.326694804 8.959451418828406 1147121.16690039 0.15979441406140743
1485 1148003.8404252692 8.955873115829414 1148003.6807047024 0.15972056683226452
1486 1152997.9729653127 8.952321567400059 1152997.8133185846 0.15964672803781738
1487 1142703.423213037 8.948783917025262 1142703.2636400443 0.1595729926273113
1488 1147789.7351708529 8.945259815981535 1147789.5756716607 0.1594991920595672
1489 1142271.3910688222 8.941761556623446 1142271.2316432954 0.15942552676545435
1490 1142030.506676111 8.938282603141836 1142030.347324296 0.1593518150854253
1491 1142994.8362288894 8.934815325353622 1142994.676950753 0.15927813639092095
1492 1135216.394955966 8.931368110455816 1135216.2357514284 0.1592045374635056
1493 1140698.436326023 8.927942281171392 1140698.2771952166 0.15913080636082752
1494 1135684.8691118911 8.924531396259242 1135684.7100546353 0.15905725573741272
1495 1132074.177809734 8.921136309559547 1132074.0188260442 0.15898368963355922
1496 1137475.674557362 8.917760345425993 1137475.5156473808 0.15890998123443056
1497 1127856.5573657632 8.914401796941787 1127856.398529262 0.15883650110706946
1498 1131804.0864132456 8.911059102982303 1131803.927650274 0.1587629715882086
1499 1130897.238175702 8.907732791831318 1130897.0794863144 0.1586893877052245
1500 1123677.076435754 8.904423122439963 1123676.9178198378 0.15861591622837184
1501 1129584.4215030363 8.90113039338898 1129584.262960577 0.158542459355072
1502 1124242.7775543907 8.897853941130812 1124242.6190853459 0.15846904494337952
1503 1122209.0406578765 8.894592206840711 1122208.8822622795 0.15839559708992484
1504 1124576.0244282554 8.89134666960027 1124575.8661060098 0.15832224566924205
1505 1119413.6204430535 8.888118398801456 1119413.4621940844 0.1582489691320668
1506 1120864.1201203794 8.884904733920829 1120863.9619447752 0.15817560411339676
1507 1118558.4523852936 8.881705237799643 1118558.2942829258 0.1581023677484434
1508 1116567.790021156 8.878522493943747 1116567.6319919887 0.15802916721425295
1509 1117614.7511542977 8.875355869649225 1117614.593198376 0.15795592180162915
1510 1113658.5542489486 8.872202348805619 1113658.3963661746 0.1578827740328811
1511 1114664.5016625517 8.86906344521314 1114664.343852939 0.1578096126442769
1512 1112373.9705353833 8.86594147485426 1112373.8127989126 0.15773647066641444
1513 1110937.6373026117 8.862833330521084 1110937.4796392533 0.15766335838006346
1514 1111650.5424728033 8.859737868389 1111650.3848825656 0.15759023765251767
1515 1107487.957955303 8.856658378408131 1107487.8004381624 0.15751714044016732
1516 1108948.4626682128 8.853593844281589 1108948.3052241905 0.15744402237647406
1517 1107293.1138713819 8.850541605432444 1107292.9565004415 0.15737094024739903
1518 1104338.4039172535 8.847503536039682 1104338.2466194201 0.1572978332998284
1519 1106028.4211405716 8.84448052899066 1106028.2639158743 0.1572246971927398
1520 1102812.7257030576 8.841470445166653 1102812.5685514354 0.15715162219683626
1521 1102315.8753614654 8.83847337093993 1102315.7182829813 0.1570784841724549
1522 1101903.255938716 8.835490431892936 1101903.0989333817 0.15700533422089255
1523 1099323.9174077837 8.832520762106084 1099323.7604755622 0.15693222159124903
1524 1099880.7527346648 8.829563966495098 1099880.5958756073 0.15685905746218595
1525 1097624.5958515499 8.826620315433678 1097624.439065659 0.15678589093940026
1526 1096820.6517449238 8.823689497475506 1096820.4950322078 0.15671271596061154
1527 1096235.991251976 8.820771669522935 1096235.834612444 0.15663953193887872
1528 1094338.6706774482 8.817866611155019 1094338.514111116 0.15656633200976164
1529 1094214.3062095025 8.814973653374826 1094214.1497163998 0.1564931025891546
1530 1092230.8191323034 8.812093324895473 1092230.6627124164 0.156419887009386
1531 1091880.2971121045 8.809225772414932 1091880.1407654665 0.15634663809601393
1532 1090869.531424051 8.806369948838062 1090869.37515068 0.1562733709326322
1533 1089009.54501349 8.803525958629205 1089009.388813389 0.15620010080972027
1534 1089235.7234884463 8.800694532329716 1089235.5673616473 0.1561267990866574
1535 1087296.5766868 8.797874911012638 1087296.4206333086 0.15605349141009112
1536 1086597.3501285727 8.795066426215822 1086597.1941484213 0.15598015135384086
1537 1085940.1277488426 8.792269852875847 1085939.9718420466 0.15590679590994305
1538 1084242.556706408 8.789485187420219 1084242.4008729833 0.15583342469608943
1539 1084156.2342253106 8.786711408127664 1084156.0784652985 0.15576001199732042
1540 1082506.1294883364 8.783948724498815 1082505.9738017449 0.15568659142168867
1541 1081743.278144507 8.781197710271062 1081743.1225313733 0.15561313373745492
1542 1081151.9962427963 8.778457625238842 1081151.8407031503 0.1555396460483683
1543 1079617.727253328 8.775728044468492 1079617.5717871888 0.15546613926961259
1544 1079204.1518611764 8.773009571387055 1079203.99646859 0.15539258622382832
1545 1077952.8878050537 8.77030199045518 1077952.7324860438 0.15531900995060532
1546 1077221.939784756 8.767604656911843 1077221.784539356 0.1552453999529166
1547 1076292.0406515421 8.76491783016181 1076291.885479792 0.15517175019706422
1548 1075162.915546442 8.76224159300518 1075162.760448376 0.1550980659076722
1549 1074709.9782716786 8.759575488859287 1074709.8232473312 0.15502434730800535
1550 1073352.7466515745 8.756919479181587 1073352.5917009802 0.1549505944012056
1551 1072759.3218055172 8.754273593527143 1072759.1669287253 0.15487679182038577
1552 1071836.001788987 8.751637634122762 1071835.8469860235 0.15480296369531754
1553 1070783.0545094234 8.74901153647466 1070782.8997803268 0.15472909665483048
1554 1070268.3848485264 8.746395140145118 1070268.230193348 0.15465517846380325
1555 1068981.5873707982 8.743788310435843 1068981.4327895623 0.15458123583958366
1556 1068439.0254447989 8.741191127746534 1068438.8709375495 0.1545072492564332
1557 1067535.5083196042 8.738603364816909 1067535.3538863838 0.15443322027790884
1558 1066491.3564929848 8.736024765740838 1066491.2021338274 0.15435915731790034
1559 1065942.245202701 8.733455495434084 1065942.090917647 0.15428505422965455
1560 1064871.8786937587 8.73089544669501 1064871.7244828457 0.1542109129881369
1561 1064195.8986635937 8.728344243747351 1064195.7445268629 0.15413673090686522
1562 1063287.5997219498 8.725801962370147 1063287.4456594344 0.1540625154609705
1563 1062485.8728324035 8.723268672673466 1062485.7188441448 0.15398825875893288
1564 1061771.6346962496 8.720744019986206 1061771.4807822849 0.1539139647582793
1565 1060791.5988657211 8.718227891761083 1060791.4450260836 0.15383963743419607
1566 1060188.5914891784 8.715720435194015 1060188.4377239102 0.1537652680433082
1567 1059255.8315606695 8.71322144459246 1059255.6778698023 0.15369086712413524
1568 1058550.3114623534 8.710730666100705 1058550.1578459246 0.15361642895474475
1569 1057778.3255703137 8.70824818239116 1057778.1720283597 0.1535419539411103
1570 1056902.9237620542 8.705773950744677 1056902.7702946074 0.15346744669235132
1571 1056329.0191346721 8.70330769821798 1056328.8657417689 0.15339290338155812
1572 1055377.8183516446 8.700849383228414 1055377.6650333172 0.15331832747743776
1573 1054727.7390003558 8.698399038777877 1054727.5857566397 0.15324371621071414
1574 1053997.8092557595 8.695956462666711 1053997.6560866847 0.1531690748520767
1575 1053171.3979940566 8.69352153319546 1053171.244899656 0.15309440056702744
1576 1052535.7348661015 8.691094257843329 1052535.5818464088 0.15301969280249275
1577 1051718.011957314 8.688674513413742 1051717.859012356 0.15294495807551975
1578 1051077.7625246844 8.686262178061613 1051077.6096544932 0.15287019129348597
1579 1050301.667057216 8.68385719621338 1050301.51426182 0.15279539607285983
1580 1049610.254295872 8.68145947264209 1049610.1015752987 0.15272057340309178
1581 1048934.775734484 8.679068930554813 1048934.6230887596 0.15264572441130683
1582 1048180.2986352532 8.676685483669457 1048180.1460644034 0.152570849827187
1583 1047562.9149863969 8.674309011039583 1047562.762490447 0.1524959499250662
1584 1046795.9494175793 8.671939473175597 1046795.7969965497 0.15242102967010523
1585 1046191.6244733896 8.669576802351468 1046191.4721273035 0.15234608614460826
1586 1045488.0432251461 8.667220840701718 1045487.8909540228 0.15227112334343787
1587 1044793.1227928542 8.66487154818557 1044792.970596711 0.15219614317881708
1588 1044208.4074429057 8.662528894488092 1044208.25532176 0.15212114569030397
1589 1043480.7324657113 8.660192716915821 1043480.580419577 0.15204613440299136
1590 1042887.3513414401 8.65786294061417 1042887.1993703304 0.15197110962778554
1591 1042223.4854194388 8.655539557384714 1042223.3335233636 0.15189607523841864
1592 1041605.2785449387 8.653222437594623 1041605.1267239072 0.15182103149837003
1593 1040987.4051386184 8.650911466314222 1040987.2533926367 0.15174598180645502
1594 1040348.5754899808 8.648606629089459 1040348.423819052 0.15167092869989976
1595 1039783.2447728305 8.646307840614725 1039783.0931769571 0.15159587344647732
1596 1039144.5277547062 8.644014970388294 1039144.3762338854 0.15152082075526987
1597 1038590.7065611607 8.64172797525075 1038590.5551153892 0.15144577162047354
1598 1037986.9562057354 8.63944680000779 1037986.8048350051 0.15137073039176943
1599 1037432.725436891 8.637171327138805 1037432.5741411907 0.1512957001719238
1600 1036881.1019868003 8.634901480963071 1036880.950766116 0.1512206843369915
1601 1036304.7656071051 8.632637214314645 1036304.6144614182 0.15114568689110006
1602 1035814.0340460343 8.63037843146544 1035813.8829753223 0.15107071198143937
1603 1035256.263947022 8.628125040504287 1035256.1129512571 0.1509957649055882
1604 1034770.9817904511 8.625876983593308 1034770.8308696023 0.15092084882104428
1605 1034275.6808592668 8.623634177626487 1034275.5300132956 0.15084597115632933
1606 1033803.8887583554 8.621396533691225 1033803.7379872184 0.1507711370244493
1607 1033364.4405691524 8.619163974569945 1033364.2898728001 0.15069635229748557
1608 1032926.0237009176 8.616936415127864 1032925.8730792917 0.15062162592770814
1609 1032560.8801136053 8.614713773780759 1032560.7295666392 0.1505469661559114
1610 1032208.6814380394 8.61249594660486 1032208.530965656 0.15047238338287536
1611 1031947.7344567933 8.610282821638755 1031947.5840589055 0.15039788777395582
1612 1031729.3443664787 8.608074317712239 1031729.1940429842 0.15032349461256317
1613 1031573.0068209015 8.60587034347564 1031572.8565716804 0.15024922116620754
1614 1031461.9014477126 8.603670784601979 1031461.7512726235 0.1501750889593813
1615 1031360.2572331404 8.601475556225573 1031360.107132019 0.15010112145680574
1616 1031308.8572604028 8.599284571979087 1031308.7072330607 0.15002734197307907
1617 1031219.0752811842 8.597097711222153 1031218.9253274085 0.1499537757378526
1618 1031143.6093082196 8.594914882803838 1031143.4594277744 0.14988044526540156
1619 1031029.9049686048 8.592736011779614 1031029.7551612331 0.14980737166022298
1620 1030884.6073783768 8.590560995272217 1030884.457643804 0.14973457275746035
1621 1030699.7673085493 8.588389748063767 1030699.6176464866 0.1496620626738666
1622 1030458.2569643061 8.586222216777644 1030458.1073744544 0.14958985174920963
1623 1030183.877806856 8.584058333530969 1030183.7282889095 0.14951794640153931
1624 1029837.6103393007 8.581898034634268 1029837.460892951 0.1494463497586244
1625 1029459.0095829132 8.579741290761838 1029458.8602078522 0.14937506104999299
1626 1029016.29262477 8.577588071024387 1029016.1433206921 0.14930407782275146
1627 1028539.388170541 8.57543834090435 1028539.2389371466 0.14923339442908942
1628 1028010.077612651 8.573292089187404 1028009.9284496473 0.14916300382071057
1629 1027443.9590173351 8.571149312359031 1027443.8099244375 0.14909289752943053
1630 1026854.0522217021 8.569009999014792 1026853.9031986363 0.14902306579443722
1631 1026222.1774309737 8.566874147903684 1026222.0284774755 0.14895349822908896
1632 1025588.4890767927 8.564741764708357 1025588.340192609 0.14888418372079923
1633 1024932.3045036207 8.562612847087703 1024932.1556885091 0.14881511161450323
1634 1024285.1452367336 8.56048739357796 1024284.9964904628 0.14874627077549168
1635 1023638.186795001 8.55836540090527 1023638.0381173497 0.14867765125407956
1636 1023013.7384874662 8.556246860912776 1023013.5898782223 0.1486092439091933
1637 1022412.6084488551 8.554131761499441 1022412.4599078142 0.14854104091721823
1638 1021839.8519920998 8.552020081548097 1021839.7035190638 0.14847303598156017
1639 1021307.884704751 8.549911795946484 1021307.7362995263 0.14840522465585693
1640 1020807.8962317829 8.547806878082387 1020807.7478941785 0.1483376043086901
1641 1020356.3092755723 8.54570528902762 1020356.1610053987 0.1482701736005596
1642 1019932.1075381464 8.543606985377638 1019931.9593352132 0.14820293320630087
1643 1019554.0491116808 8.54151192840624 1019553.9009757964 0.14813588445413514
1644 1019201.3829009557 8.5394200678675 1019201.2348319261 0.14806902966391858
1645 1018877.63317453 8.537331349681752 1018877.4851721586 0.14800237141654451
1646 1018576.3413533884 8.535245727856868 1018576.193417476 0.14793591231437075
1647 1018290.2783721362 8.53316315081685 1018290.1305024817 0.147869654478108
1648 1018017.6993321633 8.531083562738043 1018017.5515285638 0.14780359946131869
1649 1017748.4250589582 8.52900691692189 1017748.2773212101 0.14773774808347248
1650 1017487.9826356345 8.52693316704279 1017487.8349635344 0.1476721001218054
1651 1017221.7181056733 8.524862262577862 1017221.5704990185 0.14760665484570015
1652 1016959.0174609781 8.52279416060373 1016958.8699195676 0.14754141051369143
1653 1016687.4232023207 8.520728821464797 1016687.2757259556 0.14747636506244702
1654 1016415.5646804112 8.518666202950625 1016415.4172688953 0.14741151593207721
1655 1016134.7075803231 8.51660626620883 1016134.5602334627 0.14734686040794456
1656 1015848.7415825092 8.514548976803848 1015848.5943001136 0.14728239560929163
1657 1015557.8572502952 8.512494298352337 1015557.7100321763 0.14721811883689478
1658 1015258.7545058978 8.510442194994084 1015258.6073518704 0.1471540273968595
1659 1014956.1389539661 8.508392633583894 1014955.9918638474 0.14709011869421418
1660 1014646.593098253 8.506345579698344 1014646.4460718625 0.14702639049802912
1661 1014336.1401068362 8.504300998211376 1014335.9931439958 0.14696284051175873
1662 1014019.4325747892 8.502258854007668 1014019.2856753224 0.14689946672911744
1663 1013705.8019115538 8.50021911132571 1013705.6550752865 0.1468362672710626
1664 1013389.6899684401 8.498181733415455 1013389.5431951996 0.1467732404711843
1665 1013079.0219855106 8.496146682139933 1013078.8752751258 0.14671038471243722
1666 1012770.6158567114 8.49411391794953 1012770.4692090126 0.14664769879123718
1667 1012470.0035353344 8.49208340179375 1012469.8569501528 0.14658518157272188
1668 1012176.2206326949 8.490055092168893 1012176.0741098627 0.14652283222242593
1669 1011890.515931119 8.48802894594806 1011890.3694704688 0.1464606501839504
1670 1011614.5810510892 8.486004921497587 1011614.4346524541 0.14639863507430834
1671 1011346.9320166147 8.483982975303253 1011346.785679828 0.14633678672034658
1672 1011088.8510394233 8.481963062021965 1011088.7047643182 0.14627510507249256
1673 1010837.4418903457 8.479945138435157 1010837.2956767555 0.14621359015447696
1674 1010595.2674607158 8.477929160845056 1010595.1213084739 0.14615224192430515
1675 1010356.7898534081 8.475915083707488 1010356.6437623478 0.14609106034130276
1676 1010125.4865376356 8.473902863946238 1010125.3405075904 0.14603004511217502
1677 1009896.1731220814 8.471892458979191 1009896.0271528856 0.1459691958694412
1678 1009671.6722738167 8.469883825202261 1009671.5263653047 0.14590851196305704
1679 1009447.553718073 8.467876920709397 1009447.4078700803 0.1458479926089891
1680 1009226.5808096256 8.465871705176466 1009226.4350219887 0.1457876368103207
1681 1009005.5782122756 8.463868137584413 1009005.4324848321 0.1457274435074253
1682 1008786.384946038 8.461866178238761 1008786.2392786265 0.14566741149939277
1683 1008566.9527460459 8.459865788947507 1008566.8071385062 0.145607539629144
1684 1008349.1143283966 8.457866931578206 1008348.9687805698 0.14554782673562153
1685 1008131.2504111141 8.455869568669163 1008131.1049228424 0.14548827174313897
1686 1007914.322516431 8.453873664066586 1007914.1770875573 0.14542887365929402
1687 1007698.3482741602 8.451879181934434 1007698.2029045286 0.14536963162446384
1688 1007483.1480907954 8.449886086974852 1007483.0027802505 0.14531054487719816
1689 1007269.3444117372 8.44789434459079 1007269.1991601244 0.14525161275671158
1690 1007056.7498781616 8.445903920611535 1007056.6046853269 0.14519283472203143
1691 1006846.4176404133 8.443914781457973 1006846.272506203 0.14513421028793366
1692 1006637.7052522693 8.441926893636596 1006637.5601765303 0.1450757390476131
1693 1006432.229767688 8.439940224048136 1006432.0847502673 0.14501742064571982
1694 1006229.1368689889 8.437954740230085 1006228.9919097341 0.1449592547955111
1695 1006030.3497137949 8.435970409543582 1006030.2048125537 0.14490124121714795
1696 1005834.3485733839 8.433987199433348 1005834.2037300041 0.14484337972590305
1697 1005643.5933136992 8.432005078245023 1005643.4485280291 0.14478567013441934
1698 1005456.0685088655 8.4300240138958 1005455.9237807532 0.1447281123301008
1699 1005273.9636110797 8.428043974400728 1005273.8189403735 0.1446707062012075
1700 1005095.0758242133 8.426064928526126 1005094.9312107617 0.14461345170174722
1701 1004921.7861344153 8.42408684494941 1004921.6415780665 0.1445563487440772
1702 1004750.9571700998 8.422109692149672 1004750.8126707026 0.14449939730391542
1703 1004585.6009270594 8.420133439545728 1004585.4564844621 0.14444259727403905
1704 1004421.9361823815 8.418158056446188 1004421.7917964329 0.14438594859154288
1705 1004263.5002410281 8.416183512282952 1004263.355911577 0.1443294510891575
1706 1004105.7742507298 8.414209776979662 1004105.6299776252 0.14427310463971074
1707 1003953.3583810028 8.412236820955588 1003953.2141640938 0.1442169089924669
1708 1003800.712394398 8.41026461443399 1003800.5682335341 0.14416086397763067
1709 1003653.7472305462 8.408293128459114 1003653.6031255769 0.14410496928090616
1710 1003505.4607956188 8.406322334180555 1003505.3167463941 0.14404922472684892
1711 1003363.9102509487 8.404352203271293 1003363.7662573188 0.14399362999503723
1712 1003219.588325468 8.402382707407897 1003219.4443872831 0.14393818495905328
1713 1003083.5068548162 8.400413819186673 1003083.3629719269 0.14388288931958038
1714 1002942.8845069574 8.398445510884452 1002942.7406792144 0.14382774306250207
1715 1002812.7318624404 8.396477755797346 1002812.5880896944 0.14377274591389397
1716 1002675.2614960495 8.394510526742486 1002675.1177781515 0.1437178979866238
1717 1002551.79010367 8.39254379782675 1002551.6464404709 0.14366319901983318
1718 1002416.8457197451 8.390577542277217 1002416.7021110959 0.14360864925879874
1719 1002301.1570771097 8.3886117349132 1002301.0135228613 0.14355424838920988
1720 1002167.695354128 8.386646349201216 1002167.5518541312 0.1434999968154358
1721 1002061.6349006095 8.384681360921757 1002061.4914547154 0.14344589408687597
1722 1001927.9799652413 8.382716743398172 1001927.8365733004 0.14339194080327228
1723 1001834.2859642603 8.38075247338123 1001834.1426261241 0.1433381362843377
1724 1001697.5834602258 8.378788524028016 1001697.4401757445 0.14328448141412617
1725 1001620.5977768534 8.376824873236478 1001620.4545458782 0.14323097513565855
1726 1001475.7775314412 8.374861493286035 1001475.6343538224 0.1431776187880624
1727 1001422.3048988148 8.372898364068906 1001422.161774404 0.14312441070860518
1728 1001260.822768495 8.3709354562102 1001260.679697142 0.14307135297093937
1729 1001241.8657388156 8.368972752242918 1001241.7227203727 0.14301844293642668
1730 1001049.1555163416 8.367010220193158 1001049.0125506577 0.14296568387839506
1731 1001083.2925850615 8.365047846849588 1001083.14967199 0.14291307156427147
1732 1000834.6314680328 8.363085595344558 1000834.4886074215 0.1428606112622609
1733 1000953.6108926791 8.361123459593223 1000953.4680843829 0.14280829609785886
1734 1000606.7830888529 8.359161394406723 1000606.6403327181 0.14275613470601176
1735 1000865.7206974064 8.35719940528786 1000865.5779932906 0.1427041157812454
1736 1000347.5893181859 8.355237432685165 1000347.4466659322 0.14265225369693518
1737 1000843.0614433028 8.353275501909662 1000842.9188427732 0.1426005296126366
1738 1000025.4425578129 8.351313528140134 1000025.3000088452 0.14254896778980528
1739 1000928.3581936585 8.349351570872546 1000928.2156961221 0.14249753637751705
1740 999583.6732079125 8.347389500863354 999583.5307616356 0.14244627685712752
1741 1001199.9833443989 8.345427437421739 1001199.8409492642 0.14239513461351222
1742 998919.7756133426 8.343465172243597 998919.6332691612 0.14234418144358527
1743 1001803.3834524059 8.341502930853911 1001803.2411590836 0.14229332240739143
1744 997847.4239031976 8.339540362819973 997847.2816605143 0.14224268330528617
1745 1003013.4824503252 8.337577884489292 1003013.3402582282 0.14219209693578896
1746 996028.932342029 8.335614886956021 996028.7902002425 0.1421417864332518
1747 1005361.9784595334 8.333652133125993 1005361.8363680798 0.1420914537061279
1748 992862.9262444507 8.33168853856898 992862.7842029514 0.14204149933399318
1749 1009909.0152540966 8.329725500451179 1009908.8732627109 0.14199138578047496
1750 987331.8654500011 8.327761049230514 987331.7235081606 0.1419418405611307
1751 1018848.1565363234 8.325797746507684 1018848.0146444386 0.14189188474710393
1752 977957.3685234609 8.323831959134592 977957.226680608 0.14184285296160629
1753 1036842.1812373308 8.321868364332063 1036842.0394443789 0.14179295179549217
1754 963655.7030989709 8.319900210753445 963655.5613543298 0.14174464113478874
1755 1073132.294426055 8.317935831899518 1073132.1527314002 0.14169465473222217
1756 947985.5671982011 8.315962954878461 947985.4255507413 0.14164745981782803
1757 1135653.3150346428 8.313995195824711 1135653.1734372822 0.14159736070923554
1758 943902.5058367338 8.31201312794763 943902.3642849242 0.1415518095794507
1759 1171182.6232340003 8.310034096729904 1171182.481731773 0.14150222735635537
1760 942255.8876907334 8.308041608565203 942255.7462327563 0.14145797717475725
1761 1114742.5200125964 8.306049505005658 1114742.3786029469 0.14140964956927896
1762 955133.8630863334 8.304056438404043 955133.7217212267 0.14136510673124453
1763 1031079.3749839484 8.302062762884278 1031079.2336658805 0.14131806787900425
1764 997687.1993785229 8.300071774039687 997687.058106383 0.14127213991077056
1765 976628.1741897684 8.2980868421173 976628.0329636419 0.141226126477587
1766 1059086.3447355495 8.296099233009627 1059086.2035565723 0.1411789771277635
1767 951466.6833023339 8.294113531517578 951466.5421683465 0.1411339874111573
1768 1099349.7064103272 8.292132447223802 1099349.565323814 0.1410865132859147
1769 949492.5639915401 8.290140934816998 949492.4229492419 0.14104229814605104
1770 1067011.006120788 8.288157391489616 1067010.865125377 0.14099541104952468
1771 973665.0501626045 8.286171804290227 973664.9092115999 0.14095100474626807
1772 1004833.8281104867 8.284184963709246 1004833.6872052663 0.14090522038920958
1773 1019069.712601317 8.282203867558302 1019069.5717415499 0.14085976704562492
1774 970593.7870447123 8.280222416271677 970593.646229652 0.14081506040016642
1775 1051731.7060805934 8.278240946488209 1051731.5653117218 0.14076887160705326
1776 962401.3879448533 8.276259977374544 962401.2472201636 0.14072468967336585
1777 1050533.7937926336 8.274280359786138 1050533.653113998 0.14067863565205876
1778 971617.3777378326 8.27229792348247 971617.2371034407 0.14063439196032582
1779 1023313.8405378402 8.270318092112625 1023313.6999488936 0.14058894652653753
1780 994725.8998155859 8.268337465394822 994725.7592712144 0.1405443715467543
1781 993048.0632653848 8.266357811664962 993047.9227657564 0.14049962836210975
1782 1023330.4008154708 8.264378862302348 1023330.2603607586 0.1404547122651702
1783 975082.7430035552 8.262399173111211 975082.6025928964 0.14041065875746442
1784 1038134.0968102713 8.260421194456644 1038133.9564446603 0.14036561090170543
1785 973516.316399267 8.258440706401828 973516.1760772371 0.14032202984376269
1786 1027447.9528506647 8.25646157708825 1027447.812573454 0.1402772107417478
1787 987028.8720727876 8.25448181831357 987028.7318391871 0.14023360050883102
1788 1004516.0532639393 8.25250164044946 1004515.9130745521 0.1401893872621574
1789 1007378.5701197353 8.250521260962968 1007378.4299743399 0.14014539539925194
1790 987308.8128311561 8.248541219619218 987308.6727293244 0.14010183165939316
1791 1022257.401460235 8.246560455905767 1022257.2614025476 0.14005768745078123
1792 981655.8479543398 8.244578216086714 981655.7079398466 0.14001449321614406
1793 1022975.9648530843 8.242597263827756 1022975.8248824823 0.13997060200539052
1794 986524.619067039 8.240613776335621 986524.479139443 0.1399275959269085
1795 1012680.7675803432 8.238630411371378 1012680.6276962305 0.1398841126561386
1796 997071.8167093162 8.23664661624495 997071.6768680969 0.13984121925360996
1797 1000526.6873035199 8.234661618510344 1000526.5475053086 0.1397982113081031
1798 1008324.4072623627 8.232676040286414 1008324.2675070273 0.13975533542683022
1799 991511.8411530993 8.2306897231568 991511.7014402708 0.13971282852486824
1800 1015980.5167367519 8.22870252792765 1015980.3770667528 0.13966999914415476
1801 988288.1065203272 8.226713873182653 988287.9668924484 0.13962787875296995
1802 1015805.387890807 8.224724904503457 1015805.2483055359 0.1395852711449464
1803 992105.4265140183 8.222734160788553 992105.2869706649 0.13954335342744584
1804 1008445.8420127172 8.22074304773582 1008445.7025115679 0.13950114929357274
1805 1000440.827216553 8.21875024167048 1000440.6877572301 0.1394593228980183
1806 999777.9063742341 8.21675683935276 999777.7669566525 0.13941758156621542
1807 1008195.6185080068 8.214762396249153 1008195.4791321268 0.13937587999823184
1808 994788.660352609 8.212766048342353 994788.5210180614 0.13933454760845257
1809 1011346.0545083178 8.21076953602031 1011345.9152152578 0.13929306007141387
1810 994310.9509143155 8.20877098116212 994310.8116622514 0.13925206416622335
1811 1010337.6505893132 8.206771252480534 1010337.5113784546 0.13921085866574884
1812 996482.508131487 8.20477049544069 996482.3689613661 0.13917012083300048
1813 1007221.7646664836 8.20276823081978 1007221.6255372266 0.1391292570912237
1814 1000374.3427308236 8.200764327796376 1000374.2036421092 0.13908871438427522
1815 1002797.0558365827 8.198759704409081 1002796.9167883616 0.13904822107788747
1816 1005323.2089225901 8.196753196938932 1005323.069914724 0.13900786609420593
1817 998798.3359275587 8.194745347852988 998798.1969598135 0.13896774520481836
1818 1008845.4247175016 8.192736488462335 1008845.2857898963 0.1389276054034069
1819 997433.355414474 8.190725551673653 997433.2165266352 0.1388878388277958
1820 1009175.7056709413 8.188713732678375 1009175.5668229662 0.13884797506599997
1821 998804.1634817662 8.186700002746587 998804.0246732612 0.13880850507446638
1822 1007179.1037527783 8.184684993642147 1007178.9649837936 0.13876898471241628
1823 1001479.6501800822 8.182668470678925 1001479.5114503198 0.13872976235736365
1824 1004678.4887819316 8.18065030357691 1004678.3500913304 0.1386906012094525
1825 1004106.5466386473 8.178630758130543 1004106.407987026 0.1386516213305173
1826 1002676.206063492 8.176609694236458 1002676.0674506914 0.13861280067443318
1827 1006243.5288879529 8.174586913460324 1006243.3903138805 0.138574072424805
1828 1001317.9308396773 8.172562769774597 1001317.7923041015 0.13853557576779826
1829 1007698.5176893284 8.170537089486889 1007698.3791922168 0.13849711157410485
1830 1000954.0619344896 8.168509499414856 1000953.9234755643 0.13845892524819042
1831 1007895.0627529096 8.166480816739334 1007894.9243321639 0.13842074571906654
1832 1001926.8203618851 8.16445014267051 1001926.681979034 0.13838285114983387
1833 1006893.9071903538 8.162418002687929 1006893.7688453691 0.13834498469989623
1834 1003691.5447722502 8.160384339512667 1003691.4064648922 0.1383073580330624
1835 1005553.6829503701 8.158348944982365 1005553.5446805449 0.1382698252403944
1836 1005454.3920838002 8.156311955186297 1005454.253851343 0.13823245726592082
1837 1004505.3787998124 8.154273422903941 1004505.2406045616 0.13819525080433878
1838 1006816.0989728302 8.152233176087794 1006815.9608146778 0.1381581524196566
1839 1003990.8034840248 8.150191280644876 1003990.6653627717 0.13812125315662632
1840 1007644.7309290883 8.148147839362828 1007644.5928446546 0.13808443377379112
1841 1004028.5993740828 8.14610257295391 1004028.4613262517 0.13804783100057236
1842 1007997.7400994751 8.14405580019876 1007997.6020881786 0.13801129647458008
1843 1004517.6621886729 8.142007201128385 1004517.5242136907 0.13797498229639324
1844 1007942.9348585288 8.139957025992135 1007942.7969197871 0.137938741676179
1845 1005398.1612476658 8.13790509528874 1005398.0233449572 0.13790270857899506
1846 1007565.9704255668 8.135851481100596 1007565.8325587971 0.13786676967742623
1847 1006500.000940979 8.133796172020126 1006499.8631099678 0.13783101117502483
1848 1007112.6140055148 8.131739169848645 1007112.4762101365 0.1377953782576154
1849 1007561.8534877449 8.129680398169787 1007561.7157278552 0.13775988967299163
1850 1006817.1204074161 8.127619971280684 1006816.9826828574 0.1377245587213277
1851 1008413.7832889288 8.125557806187942 1008413.6455995857 0.13768934301551083
1852 1006809.1681244327 8.123493829825858 1006809.0304701302 0.13765430255237673
1853 1008981.4218117746 8.121428255071386 1008981.2841924092 0.13761936539157535
1854 1007097.9142804453 8.11936080329944 1007097.7766958373 0.13758460809799913
1855 1009337.7710474643 8.11729166797611 1009337.6334975132 0.13754995113567048
1856 1007553.1360140573 8.115220779247379 1007552.9984985823 0.13751547507152653
1857 1009599.2162933337 8.113148113706158 1009599.0788122338 0.13748109996341387
1858 1008114.3083759452 8.111073668402906 1008114.170929043 0.1374469022687325
1859 1009748.2329017349 8.108997519905051 1009748.0954889228 0.13741281208793124
1860 1008814.1559416568 8.10691951016493 1008814.0185627682 0.13737888850983465
1861 1009789.3385306342 8.104839790915415 1009789.2011855493 0.1373450848796651
1862 1009579.8850076797 8.102758252313894 1009579.7476962479 0.13731143177978705
1863 1009851.4216794972 8.100674918543785 1009851.2844015842 0.1372779130970778
1864 1010283.4201138 8.098589811059421 1010283.2828692701 0.1372445299076721
1865 1010034.4730192947 8.096502863180502 1010034.3358080031 0.13721129158717024
1866 1010879.7391135837 8.094414143412244 1010879.6019354038 0.13717817995444775
1867 1010335.2623012392 8.092323579085807 1010335.1251560205 0.13714521868327748
1868 1011407.4933774098 8.090231207320256 1011407.3562650309 0.13711237884149777
1869 1010693.2325085413 8.088137013785692 1010693.0954288475 0.13707969381771828
1870 1011915.7840624256 8.08604098634363 1011915.6470153 0.13704712564191054
1871 1011085.77222343 8.083943106478767 1011085.635208715 0.1370147150062741
1872 1012382.1411270063 8.081843430723525 1012382.004144587 0.13698241927115618
1873 1011558.8195159546 8.079741844935953 1011558.6825656744 0.13695028014913072
1874 1012768.7975469908 8.077638462391588 1012768.6606287342 0.13691825660626536
1875 1012114.4916628363 8.075533190601837 1012114.3547764496 0.13688638663758376
1876 1013121.4716577656 8.073426061168707 1013121.3348031312 0.13685463444187299
1877 1012688.246238009 8.071317066372979 1012688.1094149776 0.13682303140878652
1878 1013500.1662849345 8.069206201507091 1013500.0294933845 0.13679154994632783
1879 1013250.8661795289 8.067093441294514 1013250.7294193162 0.1367602126851231
1880 1013904.8843401283 8.064978820319277 1013904.7476111276 0.13672900071937724
1881 1013816.5486075943 8.062862289731104 1013816.4119096651 0.13669792925326366
1882 1014317.5400050812 8.060743878157632 1014317.4033380956 0.13666698553633055
1883 1014393.6126815446 8.058623559896775 1014393.4760453652 0.13663617936370853
1884 1014735.3438151272 8.056501339789618 1014735.207209624 0.13660550320278253
1885 1014975.3891034148 8.05437721073938 1014975.2525284537 0.13657496110075137
1886 1015171.1142122266 8.052251160779344 1015170.977667675 0.13654455154811626
1887 1015546.0412936497 8.050123199839524 1015545.9047793774 0.13651427235972965
1888 1015639.1183019836 8.047993306826768 1015638.9818178556 0.1364841279157211
1889 1016102.6965871166 8.045861486541707 1016102.5601330056 0.13645411091825127
1890 1016132.1953639952 8.043727734644603 1016132.0589397653 0.1364242297826874
1891 1016660.5581141602 8.041592043282716 1016660.4217196855 0.1363944746003883
1892 1016636.8555767623 8.039454402722479 1016636.719211907 0.1363648553679536
1893 1017225.9537038319 8.037314828486164 1017225.8173684707 0.13633536116658485
1894 1017152.1074929294 8.03517328496824 1017151.9711869261 0.13630600331560366
1895 1017796.9390160288 8.03302979846114 1017796.80273926 0.13627676879526668
1896 1017676.6758513906 8.030884342977995 1017676.5396037189 0.13624767170695848
1897 1018375.652682676 8.028736926114146 1018375.51646398 0.1362186960207554
1898 1018209.171916246 8.026587533600583 1018209.0357263876 0.1361898583416478
1899 1018960.8466954553 8.024436177416518 1018960.7105343144 0.1361611408384645
1900 1018752.501414305 8.022282827867302 1018752.3652817436 0.13613256131611726
1901 1019553.2674297444 8.020127512326276 1019553.1313256435 0.1361041008767047
1902 1019301.592476062 8.01797019409071 1019301.4564002833 0.13607577871448645
1903 1020162.5752516418 8.015810899528521 1020162.4392040677 0.13604757409182125
1904 1019846.8965463663 8.013649595903951 1019846.7605268577 0.13601950858888825
1905 1020794.8322095225 8.011486307283498 1020794.6962179638 0.1359915586859938
1906 1020386.0063505159 8.009321001324473 1020385.8703867667 0.13596374919618748
1907 1021449.1562275405 8.007153703494629 1021449.0202914876 0.1359360529194096
1908 1020919.2637642405 8.00498437790272 1020919.1278557418 0.13590849880745257
1909 1022125.9208662352 8.002813058879815 1022125.7849851801 0.13588105502416267
1910 1021443.9100645377 8.000639696430794 1021443.774210782 0.13585375561219656
1911 1022830.6128305485 7.998464340971316 1022830.4770039856 0.13582656301271345
1912 1021951.3461371737 7.996286931099751 1021951.210337656 0.13579951777342375
1913 1023576.2741481318 7.994107520711107 1023576.138375557 0.13577257477941915
1914 1022426.5439749378 7.99192605032036 1022426.4082291543 0.13574578341804544
1915 1024379.2247767019 7.989742574625488 1024379.0890576136 0.13571908829038656
1916 1022855.1787412202 7.98755702366626 1022855.0430486694 0.13569255078277234
1917 1025252.9627064948 7.985369474371714 1025252.8270403933 0.1356661015694531
1918 1023223.1803522779 7.983179827898247 1023223.0447124597 0.13563981828488428
1919 1026216.7729096337 7.980988190368507 1026216.637296021 0.1356136126939521
1920 1023504.528757376 7.978794437761017 1023504.3931697916 0.13558758441777966
1921 1027307.0357763888 7.976598698955177 1027306.9002147692 0.13556161968453143
1922 1023656.5214465337 7.974400824979631 1023656.3859106859 0.1355358478154034
1923 1028578.4054891053 7.972200976563189 1028578.269978985 0.13551012032244134
1924 1023620.7110503213 7.969998963220066 1023620.575565714 0.13548460736604598
1925 1030107.6332155401 7.9677949967485 1030107.4977564279 0.13545911225364404
1926 1023316.5035010976 7.965588825130423 1023316.3680672352 0.13543386228579618
1927 1032006.8674478362 7.963380731429339 1032006.7320392431 0.13540859316369536
1928 1022629.6742089362 7.961170379414263 1022629.5388253237 0.1353836124536733
1929 1034444.8891483583 7.958958147327339 1034444.7537897974 0.1353585607760498
1930 1021397.9888245689 7.956743587025991 1021397.8534907099 0.13533385896391179
1931 1037680.7790966884 7.954527200861801 1037680.6437876754 0.1353090130092752
1932 1019396.2846942515 7.952308390147318 1019396.1494096466 0.13528460485778973
1933 1042111.2592326364 7.95008782522701 1042111.1239726879 0.1352599485962876
1934 1016334.1003873944 7.9478646955873415 1016333.9651515379 0.13523585653919482
1935 1048330.7928270019 7.945639899467044 1048330.6576156333 0.135211368606046
1936 1011888.7820248054 7.943412339683885 1011888.646837179 0.13518762644061183
1937 1057184.914062977 7.9411831920978075 1057184.778899697 0.13516328019353618
1938 1005832.1802978307 7.938951013572496 1005832.0451578933 0.13513993741683122
1939 1069686.5663847013 7.936717249459367 1069686.4312689963 0.1351157049859106
1940 998357.4893679527 7.934480136544442 998357.354275124 0.13509282869029532
1941 1086355.0613158941 7.932241195785346 1086354.9262471988 0.135068695256452
1942 990605.8298465391 7.929998687952349 990605.69480018 0.135046359078074
1943 1105123.1033251034 7.9277535252611555 1105122.9683027486 0.13502235486407552
1944 984802.2494743089 7.9255051608847555 984802.1144737161 0.13500059281343202
1945 1118493.7689074273 7.923252395630985 1118493.6339305995 0.13497682770665212
1946 983126.4359175494 7.920998158042716 983126.3009620002 0.13495554921354744
1947 1117113.2399873666 7.918737341323472 1117113.1050551885 0.13493217802920218
1948 986859.4644721614 7.916477891495995 986859.3295610136 0.1349111477793326
1949 1100841.332432204 7.9142111062889935 1100841.1975439475 0.1348882565291964
1950 996456.4132343259 7.911946885071165 996456.2783670948 0.13486723117728625
1951 1077896.8973984919 7.909677916866712 1077896.762553687 0.1348448049198801
1952 1011451.2201855342 7.907409123608919 1011451.0853618857 0.1348236484876521
1953 1054647.993842304 7.9051400261784766 1054647.8590406384 0.1348016656613366
1954 1031073.9279614631 7.902868404988324 1031073.7931811333 0.13478032972878268
1955 1034280.6877596546 7.900597752945817 1034280.5530008369 0.13475881771278067
1956 1052597.1141117562 7.898325321121336 1052596.979374449 0.13473730714732554
1957 1019358.9569101739 7.896051388416109 1019358.8221938915 0.1347162824227726
1958 1070544.7374398184 7.893777242854286 1070544.6027451549 0.13469466369116573
1959 1011340.4154869401 7.891500532704164 1011340.2808128917 0.13467404834989644
1960 1080036.981046578 7.889222022960338 1080036.8463941233 0.13465245474742604
1961 1009650.6464066554 7.886943121636071 1009650.5117745657 0.13463208971376617
1962 1080454.0857595115 7.884659606011225 1080453.951148847 0.13461066457851548
1963 1012673.4521460172 7.882377409205255 1012673.3175555997 0.13459041750006648
1964 1074659.2342146828 7.880090392044406 1074659.099645434 0.13456924884152616
1965 1018869.1667709781 7.877803651129989 1018869.0322219033 0.1345490747625976
1966 1065752.9589442692 7.875514209301385 1065752.824416062 0.13452820723873754
1967 1027142.623546217 7.873223176743522 1027142.4890381172 0.1345080997679326
1968 1055861.1334120687 7.8709309498972955 1055860.9989245003 0.13448756844368936
1969 1036673.0766467083 7.868636828644771 1036672.9421791929 0.13446751544276891
1970 1046640.9838691696 7.866341050607762 1046640.8494218367 0.13444733296477557
1971 1046349.0719801723 7.864044287938505 1046348.9375528388 0.13442733351732958
1972 1039342.6904188568 7.861745011480109 1039342.556011378 0.13440747887825288
1973 1054852.2067960834 7.8594447219014 1054852.0724085283 0.13438755518184253
1974 1034498.7085402823 7.857142547344606 1034498.5741722834 0.13436799897436844
1975 1061324.169490851 7.854837847926107 1061324.0351426636 0.13434818725778583
1976 1031983.3135658513 7.852532602407177 1031983.1792369415 0.134328909828202
1977 1065397.023856898 7.850223738540445 1065396.8895476405 0.13430925771384403
1978 1031520.5824941408 7.847914460334398 1031520.4482039029 0.13429023793822056
1979 1066890.086226491 7.8456019966992665 1066889.9519556935 0.13427079747853976
1980 1032889.6168708118 7.843288239532775 1032889.4826188096 0.13425200224203013
1981 1066082.4294512514 7.840972002539156 1066082.295218441 0.13423281054562342
1982 1035606.6101184903 7.838654137980444 1035606.4759042867 0.13421420357107566
1983 1063980.7320764256 7.836333647895773 1063980.5978811553 0.13419527018572353
1984 1038898.0877772956 7.834011969471284 1038897.9536004659 0.1341768296904447
1985 1061723.9311229687 7.831687221441769 1061723.7969648242 0.13415814450350727
1986 1042204.364679254 7.829361532489743 1042204.230539384 0.13413987003198216
1987 1059786.9777685218 7.827032871774666 1059786.8436470963 0.13412142541730487
1988 1045483.0103991738 7.824702880149481 1045482.876295848 0.13410332572168945
1989 1057996.6664439866 7.822370487179855 1057996.5323588564 0.1340851300737206
1990 1048918.8152105545 7.820036177576172 1048918.681143345 0.13406720942979156
1991 1056180.642399975 7.817699880774921 1056180.508350699 0.13404927616645623
1992 1052443.2058134507 7.815361457405365 1052443.071781915 0.13403153576919485
1993 1054575.3017832066 7.813020965194607 1054575.1677693417 0.13401386499745993
1994 1055650.0508504715 7.810678505030085 1055649.9168541622 0.13399630915170194
1995 1053583.5392554507 7.808333754064266 1053583.4052765633 0.13397888747509812
1996 1058206.99689127 7.8059870393772615 1058206.8629297467 0.13396152309679635
1997 1053284.1092253367 7.803638174377483 1053283.975281 0.13394433673117023
1998 1060217.1426496722 7.801286981073853 1060217.008722501 0.1339271711295807
1999 1053343.1856420992 7.798934015416105 1053343.0517318859 0.1339102133986142
2000 1062051.4780420915 7.796578396109766 1062051.344148839 0.1338932525885627
2001 1053392.5907875055 7.794221145238805 1053392.4569109827 0.13387652282509988
2002 1063943.4577598993 7.791861264684166 1063943.3239001313 0.13385976793204798
2003 1053336.5922362686 7.789499616959674 1053336.4583930012 0.13384326739072838
2004 1065889.3142987646 7.787135482746848 1065889.1804720506 0.13382671406512514
2005 1053264.2379697727 7.784769517580705 1053264.1041593307 0.13381044189899027
2006 1067849.9972047228 7.782401012864491 1067849.8634106375 0.13379408537705426
2007 1053214.9214259163 7.780030854398876 1053214.7876478776 0.13377803867432597
2008 1069904.0922687931 7.777657913949707 1069903.9585069155 0.1337618776875744
2009 1053096.1228561942 7.775283596070574 1053095.989110138 0.13374605616966073
2010 1072214.286565485 7.772906266531777 1072214.1528353933 0.13373009168006297
2011 1052751.77092423 7.770527734135256 1052751.6372097295 0.1337145005556207
2012 1074934.2616198608 7.768146100071375 1074934.1279211284 0.13369873240753488
2013 1052042.5280862267 7.765763304344532 1052042.3944028467 0.13368338004982852
2014 1078193.555573462 7.763377366404892 1078193.4219056575 0.1336678044185562
2015 1050852.202859661 7.760990354870956 1050852.069206962 0.13365269918311293
2016 1082165.247184496 7.758599992801935 1082165.113547188 0.13363730797960044
2017 1049050.0050038774 7.756208870451941 1049049.8713814195 0.13362245808507953
2018 1087107.4792827275 7.7538139444868674 1087107.3456754868 0.13360724070695074
2019 1046501.1856228337 7.75141875316607 1046501.052030177 0.13359265666925368
2020 1093307.5867488605 7.749019182150231 1093307.453171258 0.13357760241225686
2021 1043141.4567957362 7.746619883086494 1043141.3232324369 0.13356329931536853
2022 1100982.5110735074 7.744215566488155 1100982.3775251082 0.13354839916883463
2023 1039045.9847150203 7.741812130339364 1039045.8511806244 0.13353439587794994
2024 1110171.445609456 7.739402830627016 1110171.3120898108 0.13351964499427788
2025 1034484.4051901695 7.7369952775992035 1034484.2716842098 0.133505959663603
2026 1120518.121427225 7.734580612523577 1120517.9879358634 0.13349136142203333
2027 1030005.0439886868 7.732168969219964 1030004.9105106819 0.1334780048608893
2028 1130871.5204546908 7.729748512093503 1130871.386991115 0.13346357564806233
2029 1026474.7253962585 7.727332771615409 1026474.591945716 0.13345054254820995
2030 1139015.5274935171 7.7249062451498345 1139015.3940572026 0.13343631459142613
2031 1024915.2905803383 7.722486357338578 1024915.1571567649 0.1334235734909923
2032 1142286.805121089 7.720053950783744 1142286.6717114998 0.13340958919801732
2033 1026169.0944834306 7.717629798201251 1026168.9610863498 0.1333970808764253
2034 1139219.4323410988 7.7151924619851036 1139219.298957723 0.13338337580051876
2035 1030631.1136480464 7.712763822974159 1030630.980277017 0.1333710294033363
2036 1130583.153210272 7.710323149404579 1130583.0198526538 0.13335761815338043
2037 1038194.9577074692 7.707889820899489 1038194.8243620968 0.1333453724196781
2038 1118565.6693428422 7.705447327012361 1118565.5360105883 0.13333225393304468
2039 1048367.6149412998 7.7030094936009395 1048367.4816212357 0.13332006402227584
2040 1105417.0530027982 7.70056581731403 1105416.9196955618 0.13330723640475411
2041 1060309.6338128143 7.698124184363726 1060309.500517743 0.1332950712505711
2042 1092920.344379389 7.695679033996016 1092920.2110968546 0.13328253437210857
2043 1072790.6576622382 7.693234296465521 1072790.5243918588 0.13327037928760396
2044 1082332.5970509453 7.690787172596802 1082332.4637928205 0.1332581247933608
2045 1084431.8792993778 7.688339386338884 1084431.74605339 0.13324598782870245
2046 1074258.347567459 7.685890117052208 1074258.2143334646 0.13323399436786254
2047 1094252.8021560365 7.683438788784054 1094252.6689341313 0.1332219050991838
2048 1068607.2604081086 7.680987338669459 1068607.1271979606 0.13321014789889937
2049 1102014.8477599923 7.678532050002671 1102014.714561847 0.13319814526616108
2050 1064862.2126029518 7.676078132941895 1064862.0794163423 0.1331866095790951
2051 1108026.2674543993 7.6736188882558904 1108026.1342796704 0.13317472879219766
2052 1062488.4163545878 7.671161984163524 1062488.2831911761 0.13316341163951934
2053 1112682.011700174 7.668699013324364 1112681.8785484936 0.13315168040945874
2054 1061163.958537157 7.666238697657423 1061163.8253965762 0.13314058078485208
2055 1116224.0057657505 7.663772110893963 1116223.8726367292 0.13312902144759603
2056 1060729.2884197482 7.661308280239388 1060729.1553016144 0.13311813372099468
2057 1118837.309221538 7.658837974495495 1118837.1761147755 0.13310676258566764
2058 1061017.5071406323 7.656370755559507 1061017.3740445522 0.13309608000802628
2059 1120792.0909980189 7.653896604140294 1120791.9579131138 0.13308490519683697
2060 1061785.223484038 7.651426077423381 1061785.0904096134 0.1330744244890401
2061 1122380.2819829665 7.648948137414058 1122380.1489195186 0.13306344794703462
2062 1062806.1359818692 7.6464741959367375 1062806.002928702 0.13305316724008384
2063 1123749.1114834703 7.64399267509587 1123748.9784410815 0.13304238893004916
2064 1063979.273977585 7.641515156422467 1063979.1409452814 0.13303230342829633
2065 1124884.8106728701 7.639030201855558 1124884.6776511474 0.13302172271227344
2066 1065292.7495272413 7.636549076646748 1065292.616515417 0.13301182456094496
2067 1125785.5469356026 7.634060670276515 1125785.413934163 0.13300143950970497
2068 1066691.048225862 7.631576045382065 1066690.9152341404 0.13299172154699188
2069 1126613.9690993251 7.629084103167284 1126613.836117796 0.13298152929131227
2070 1068016.844973126 7.626596088559834 1068016.7120011372 0.1329719888538663
2071 1127654.4947204238 7.6241005900347805 1127654.361758437 0.13296198681119445
2072 1069088.2148683267 7.621609216500608 1069088.0819156999 0.13295262682892847
2073 1129139.8610523469 7.6191102154128005 1129139.7281095337 0.13294281310816636
2074 1069810.7874011719 7.616615464953616 1069810.654467532 0.13293363994485927
2075 1131140.1571824427 7.614113006484787 1131140.0242584299 0.1329240127374785
2076 1070204.3029167028 7.61161488938016 1070204.17000167 0.13291503271110983
2077 1133605.1235290181 7.609108935629468 1133604.9906234285 0.1329055896849572
2078 1070332.4168576975 7.606607526549457 1070332.2839608905 0.13289680696750714
2079 1136478.7893165706 7.60409796409776 1136478.656429025 0.13288754550800266
2080 1070225.3910425142 7.601593358027169 1070225.258163552 0.13287896221211168
2081 1139753.979208645 7.59908007810572 1139753.8463387648 0.1328698801557006
2082 1069877.080054463 7.596572318564854 1069876.9471929653 0.13286149750071716
2083 1143425.4858814063 7.594055278395821 1143425.3530288131 0.13285259323598708
2084 1069305.6905667994 7.591544348398341 1069305.5577223871 0.13284441234529898
2085 1147410.3619854152 7.589023550280771 1147410.2291497309 0.13283568436840648
2086 1068603.9554529593 7.586509431497754 1068603.8226252536 0.13282770581360068
2087 1151517.419945974 7.583984869326485 1151517.2871268208 0.13281915309903827
2088 1067933.3000123473 7.581467588044178 1067933.1672009716 0.13281137565739798
2089 1155478.8758719384 7.578939244934223 1155478.7430689395 0.13280299894350248
2090 1067483.8933795954 7.576418854530928 1067483.7605841763 0.1327954191833996
2091 1158998.7737943842 7.5738867582127325 1158998.6410071626 0.13278722159972
2092 1067443.064115467 7.571363286722548 1067442.9313356322 0.13277983479033556
2093 1161781.5109439604 7.568827565677094 1161781.3781721392 0.13277182114968045
2094 1067983.2748641714 7.5663009823333915 1067983.1420995495 0.13276462192647584
2095 1163554.943472513 7.563761873999272 1163554.8107157154 0.13275679762810944
2096 1069250.1542716392 7.561232105080694 1069250.0215218598 0.13274977936069104
2097 1164125.807700956 7.558689909127736 1164125.6749588065 0.1327421495831686
2098 1071331.7552803387 7.556156890726464 1071331.6225450349 0.13273530372737738
2099 1163462.787349173 7.5536119017500996 1163462.6546213003 0.13272787269909558
2100 1074216.133217756 7.551075621855538 1074216.0004965663 0.13272118969261834
2101 1161746.5529921239 7.548528086705885 1161746.4202781639 0.13271395997846785
2102 1077768.4044512105 7.5459885848317585 1077768.2717437793 0.13270743126995016
2103 1159335.2199253503 7.54343869257464 1159335.0872249468 0.1327004033670298
2104 1081751.3554982508 7.540896036011362 1081751.2228042278 0.13269402302483224
2105 1156661.8502439829 7.538343913901338 1156661.7175567874 0.13268719539729418
2106 1085880.3027065522 7.53579818274051 1085880.1700255917 0.13268096049527817
2107 1154129.4559182308 7.533243887092111 1154129.323243901 0.13267432998756248
2108 1089880.117408312 7.530695170501171 1089879.9847400717 0.13266824021875465
2109 1152054.2779141685 7.528138687120398 1152054.1452523659 0.13266180270286454
2110 1093519.4580385997 7.525587078442473 1093519.3253827395 0.1326558600859582
2111 1150660.4288829875 7.523028339692206 1150660.2962333763 0.13264961111206347
2112 1096619.491875722 7.520473928537582 1096619.359231902 0.13264381998664362
2113 1150099.8548282569 7.517912836816697 1150099.7221905016 0.1326377552650291
2114 1099048.8743886368 7.515355703202584 1099048.7417565149 0.1326321220128444
2115 1150476.0737478277 7.512792149182996 1150475.94112159 0.13262623762504278
2116 1100715.034144112 7.510232363353134 1100714.9015233421 0.13262076982235285
2117 1151866.7129795114 7.507666232849698 1151866.5803644494 0.13261506204029763
2118 1101553.2108374834 7.505103862171959 1101553.0782277158 0.1326097675498791
2119 1154346.8650644692 7.502535032185388 1154346.7324602369 0.13260423236434563
2120 1101512.631032921 7.4999701507847885 1101512.498433802 0.13259911893033482
2121 1158011.0277189654 7.4973984826576645 1158010.8951252138 0.13259375173797147
2122 1100545.5427112244 7.494831175698661 1100545.4101223974 0.13258882701909835
2123 1162984.6621654043 7.49225651175883 1162984.5295817815 0.1325836227732919
2124 1098611.068337519 7.489686872805559 1098610.9357586245 0.1325788944314494
2125 1169411.622971484 7.487109033757806 1169411.4903976358 0.13257384808796313
2126 1095705.6192651945 7.484537160398503 1095705.4866958708 0.1325693236793998
2127 1177397.9484404142 7.481955939796672 1177397.8158759833 0.13256443076773025
2128 1091925.8177890377 7.479381929073349 1091925.6852289205 0.1325601172345962
2129 1186884.03469058 7.476797090959185 1186883.9021352052 0.1325553748361356
2130 1087558.9937626587 7.474221029330151 1087558.8612113814 0.1325512772868581
2131 1197421.1688528277 7.471632325811905 1197421.0363061419 0.1325466857708024
2132 1083172.51636503 7.469054265353307 1083172.3838222248 0.1325428052885777
2133 1207894.2971693308 7.466461501099527 1207894.1646309602 0.13253837045774194
2134 1079632.7586492738 7.46388141109131 1079632.6261145726 0.13253470122180555
2135 1216417.5245264748 7.461284585707318 1216417.3919960393 0.1325304354158266
2136 1077965.4639637612 7.458702272340229 1077965.3314367984 0.13252696270957653
2137 1220799.0904378658 7.456101790242718 1220798.957914983 0.1325228829387724
2138 1079049.7675938387 7.453516816147273 1079049.635074254 0.13251958474383102
2139 1219620.24686473 7.450913623404297 1219620.1143490223 0.1325157077630234
2140 1083305.9674749537 7.448325353811908 1083305.834962393 0.13251256089512473
2141 1213075.360086868 7.445720747667369 1213075.2275779694 0.13250889851527528
2142 1090588.2726705838 7.443128664705179 1090588.1401646985 0.13250588543565367
2143 1202735.976709781 7.440523728064915 1202735.8442073378 0.13250244315731402
2144 1100283.2335909933 7.437927850695747 1100283.1010914394 0.13249955404064154
2145 1190672.7701064202 7.435322950396707 1190672.6376100883 0.1324963317259311
2146 1111439.7072053547 7.432723892356308 1111439.5747117929 0.13249356193715453
2147 1178781.7913467288 7.430118736651568 1178781.6588561747 0.13249055410925833
2148 1122907.3963287023 7.427517247620235 1122907.2638408004 0.1324879018634804
2149 1168426.9235343807 7.424911396255367 1168426.791049282 0.13248509875199252
2150 1133616.3120840339 7.42230783500861 1133616.1796014688 0.1324825650965869
2151 1160232.4269623028 7.419701097212774 1160232.2944823464 0.13247995640975066
2152 1142950.7551554749 7.417095347972876 1142950.6226779292 0.13247754562858224
2153 1154083.9138591413 7.414487729176964 1154083.781384016 0.13247512530055416
2154 1150926.1507016458 7.411879555119999 1150926.018228802 0.132472843847
2155 1149402.603439463 7.409270953474092 1149402.4709688511 0.13247061186700992
2156 1157996.5316692558 7.406660346728879 1157996.3992007896 0.13246846625225048
2157 1145547.7875689354 7.404050418911392 1145547.655102509 0.1324664263979352
2158 1164681.7965153386 7.401437604153523 1164681.664050917 0.13246442173591133
2159 1142084.8834371823 7.398825945038993 1142084.7509746044 0.13246257786658877
2160 1171346.2886522328 7.3962111175394645 1171346.1561915148 0.1324607179360878
2161 1138773.1686550411 7.39359752691293 1138773.036195969 0.13245907205197135
2162 1178259.5509778564 7.390980645596426 1178259.4185204965 0.13245735992531305
2163 1135373.1581623873 7.38836520525774 1135373.0257064747 0.13245591272573162
2164 1185796.469846782 7.385746021903971 1185796.3373924317 0.13245435042652576
2165 1131503.7643139535 7.38312894794311 1131503.6318608506 0.1324531027606684
2166 1194549.867415891 7.380507180365207 1194549.734964201 0.1324516899262021
2167 1126691.5805499742 7.377888629539163 1126691.4480993308 0.1324506434388883
2168 1205246.2482200237 7.375264075954389 1205246.115770647 0.1324493766373111
2169 1120583.4630398953 7.372644081806281 1120583.3305913617 0.13244853348444693
2170 1218483.2171785042 7.370016573656485 1218483.0847310966 0.13244740758371681
2171 1113214.3421669635 7.367395132612575 1113214.2097201936 0.13244676985208226
2172 1234281.1916579294 7.364764392321566 1234281.059212148 0.13244578140876243
2173 1105254.9323539217 7.362141581553687 1105254.799908572 0.13244534963704063
2174 1251356.2385852118 7.359507150539285 1251356.1061407104 0.13244450138532055
2175 1098156.399675775 7.356883140033645 1098156.2672315044 0.13244427064097128
2176 1266334.233946843 7.3542445448003955 1266334.1015032677 0.13244357534851275
2177 1093962.1317177261 7.351619423700221 1093961.9992741963 0.13244352982554874
2178 1274239.2913970838 7.348976686295809 1274239.1589540737 0.13244301018720742
2179 1094562.181622085 7.346350079987094 1094562.0491789628 0.13244312215983187
2180 1271580.348992192 7.343704380412448 1271580.216549387 0.1324428049749682
2181 1100749.9946669184 7.341075150836805 1100749.8622238743 0.13244304420631403
2182 1259196.0203271697 7.338428769562649 1259195.8878842162 0.13244295361490235
2183 1112047.5466562924 7.335795650605993 1112047.4142129892 0.13244330319317493
2184 1240939.544413014 7.333150533107502 1240939.4119695586 0.13244345560221296
2185 1127264.9978486672 7.330513491221924 1127264.8654047493 0.1324439178686092
2186 1220805.595971244 7.327869837853748 1220805.4635269295 0.1324443144760488
2187 1144753.490308988 7.325230312276459 1144753.3578640851 0.13244490276376336
2188 1201960.0255977968 7.32258699061592 1201959.8931522737 0.1324455229597696
2189 1162382.5027997724 7.319946498463467 1162382.3703535215 0.13244625094010162
2190 1186579.0686265063 7.317302604366509 1186578.9361794458 0.1324470603655365
2191 1178061.2340891375 7.314661366861308 1178061.1016412019 0.13244793559197537
2192 1175414.1790493813 7.312017087309732 1175414.0466004729 0.1324489083748968
2193 1190789.9819257588 7.30937410896162 1190789.8494758266 0.13244993206169406
2194 1167711.4600653057 7.306730170229476 1167711.3276142413 0.13245106441920595
2195 1201151.6314573307 7.304084477686064 1201151.4990050935 0.13245223710178153
2196 1161891.856545214 7.3014410134853875 1161891.7240916747 0.13245353951486197
2197 1210613.7548827485 7.298792653635887 1210613.622427883 0.13245486539821366
2198 1156579.0720236825 7.296148814318257 1156578.9395673345 0.13245634800965755
2199 1220352.323690424 7.293498658211059 1220352.1912325926 0.13245783147898024
2200 1151244.6340731473 7.29085331087066 1151244.5016136467 0.13245950052435668
2201 1230650.796685516 7.288202087118831 1230650.6642243755 0.13246114029274933
2202 1146066.3915831079 7.285554713770392 1146066.259120105 0.13246300274749015
2203 1241161.6547851798 7.282902395021991 1241161.5223203872 0.1324647926444544
2204 1141340.8467514364 7.280253260454353 1141340.7142845795 0.13246685692583104
2205 1251516.751834368 7.27759929702546 1251516.6193655771 0.13246879094547323
2206 1137132.0434489562 7.274948901990761 1137131.9109778944 0.13247106186932256
2207 1261542.5444206581 7.272292861224755 1261542.411947522 0.1324731361538045
2208 1133450.7963769906 7.26964134232113 1133450.6639013805 0.1324756101103713
2209 1270824.7281486355 7.2669832899695885 1270824.5956708128 0.13247782273241918
2210 1130667.6370860082 7.264330306988069 1130667.5046055212 0.13248048696631995
2211 1278164.6894638229 7.261670660446743 1278164.556980983 0.1324828400207194
2212 1129632.5285928056 7.2590158009541215 1129632.396107129 0.13248567661785346
2213 1281774.6792941652 7.256354900353822 1281774.5468059857 0.13248817956944575
2214 1131281.6329243646 7.253698137031537 1131281.5004331933 0.1324911714573297
2215 1280399.402425016 7.251036042024503 1280399.2699311739 0.13249384210631385
2216 1136040.390852805 7.248377741224394 1136040.2583558282 0.13249697683847114
2217 1274360.946147838 7.245714447307593 1274360.8136479997 0.13249983825508924
2218 1143535.3620536816 7.243055001866674 1143535.2295505726 0.13250310912152924
2219 1265384.0083057778 7.240390695343943 1265383.8757995951 0.13250618272899914
2220 1152808.8201140736 7.23773028365244 1152808.687604485 0.1325095884716649
2221 1255492.797588368 7.2350652640970186 1255492.6650754812 0.13251288685333684
2222 1162767.8939105398 7.232403936554833 1162767.76139411 0.13251642977060563
2223 1246169.4841987381 7.229738355456785 1246169.3516787845 0.13251995365862498
2224 1172491.2655183366 7.22707619876941 1172491.1329946988 0.13252363773263004
2225 1238245.1711636726 7.224409960941883 1238245.0386362951 0.13252737737913883
2226 1181292.4600833824 7.221747091579872 1181292.3275521742 0.1325312081111098
2227 1232132.0459842812 7.2190800049331205 1232131.9134491337 0.13253514758034765
2228 1188703.0284061003 7.216416428771147 1188702.8958669687 0.13253913156315364
2229 1227981.8378460873 7.213748408767374 1227981.7053028324 0.13254325481250737
2230 1194502.6554581888 7.211083951672689 1194502.5229107912 0.13254739764978987
2231 1225723.0003861294 7.208415066947796 1225722.867834436 0.1325516933358124
2232 1198742.1504062861 7.205749481285336 1198742.0178502877 0.13255599850552546
2233 1225108.7648335844 7.203079830664857 1225108.6322731238 0.13256046064701843
2234 1201659.2571719845 7.200412967782828 1201659.1246070534 0.1325649311963817
2235 1225840.130654658 7.1977425581172 1225839.998085101 0.13256955700142276
2236 1203502.7058909123 7.195074432990831 1203502.5733167145 0.132574197724487
2237 1227712.693950745 7.192403182488549 1227712.5613717593 0.13257898588073336
2238 1204379.3525641398 7.189733898029461 1204379.2199803367 0.13258380305101608
2239 1230705.6213351663 7.187061722320159 1230705.4887464128 0.1325887533629868
2240 1204208.2958323688 7.184391358640428 1204208.1632386164 0.13259375231707865
2241 1234990.7715889362 7.181718231170356 1234990.638990071 0.13259886537825963
2242 1202760.63112046 7.179046796008334 1202760.4985164115 0.1326040484753594
2243 1240918.581181568 7.17637273635754 1240918.4485722436 0.13260932447459184
2244 1199701.1008133874 7.173700189500024 1199700.9681986962 0.13261469138314655
2245 1249056.1721954986 7.1710252050289425 1249056.0395753703 0.13262012844408405
2246 1194580.7571085296 7.168351510884135 1194580.6244828512 0.13262567842426096
2247 1260301.710107219 7.1656755423819805 1260301.5774759473 0.13263127161397764
2248 1186821.9969336374 7.163000691995179 1186821.864296632 0.13263700554305086
2249 1276014.5142660385 7.160323594098776 1276014.3816232914 0.13264274723777023
2250 1175833.982407686 7.157647572896992 1175833.8497590185 0.1326486676108508
2251 1297949.0772906917 7.154969102557881 1297948.9446361433 0.13265454843101826
2252 1161485.3755617586 7.152291845350592 1161485.242901101 0.1326606576290547
2253 1327346.1623340459 7.14961157684735 1327346.0296673793 0.13266666659506116
2254 1145163.1993133747 7.146933011571526 1145163.06664041 0.13267296451458693
2255 1361627.2307671674 7.144250108590342 1361627.098088079 0.13267908840096682
2256 1131084.0506936812 7.141570445177768 1131083.91800811 0.1326855712487713
2257 1388271.0138768158 7.138883500314822 1388270.8811850222 0.13269179362795425
2258 1125992.911085771 7.136203628735493 1125992.7783873132 0.13269845765859795
2259 1388580.1309957374 7.133511869154047 1388579.998290975 0.13270476222806765
2260 1134812.0531825307 7.130831720764777 1134811.9204709376 0.13271159300041246
2261 1360652.404968248 7.128138167937335 1360652.2722502453 0.13271800256424196
2262 1156009.484005999 7.125454387382391 1156009.3512810392 0.13272495985851618
2263 1319778.7620988367 7.122764548272348 1319778.629367247 0.13273158979351318
2264 1186289.8344806642 7.120075758821256 1186289.7017420372 0.13273862702533099
2265 1277572.6344261754 7.117389916176664 1277572.5016805357 0.13274563959006988
2266 1222932.1422251605 7.114700486569458 1222932.009472467 0.13275269355634545
2267 1239545.6460198043 7.1120136201179465 1239545.513259629 0.13276017523007633
2268 1261748.7844832514 7.109328992692359 1261748.6517160158 0.1327672355411632
2269 1209854.9305493732 7.106637024465101 1209854.7977742946 0.132775078430096
2270 1295952.789467749 7.103958111422407 1295952.6566855134 0.13278223541193143
2271 1191066.4943016288 7.101261527585801 1191066.3615113823 0.13279024647001397
2272 1318836.8438718717 7.0985845773772756 1318836.7110742936 0.13279757816825716
2273 1182992.3736776658 7.095886870880891 1182992.2408719454 0.132805720530035
2274 1327694.3881422314 7.093207759192467 1327694.255329057 0.13281317416888744
2275 1183530.2356744977 7.090510939066562 1183530.1028529294 0.13282156821125865
2276 1324943.2362018346 7.087829335902801 1324943.103372772 0.13282906272090966
2277 1190412.9247394565 7.085131762280441 1190412.7919017181 0.1328377384147625
2278 1314715.5840489708 7.082450233590841 1314715.4512036238 0.13284534710316184
2279 1202319.09535081 7.079749958326336 1202318.9624966693 0.13285414076443477
2280 1299491.5798352996 7.077069383426136 1299491.446973238 0.1328620617180054
2281 1218768.2727331573 7.074367511102813 1218768.1398623784 0.13287077885456117
2282 1280954.216463541 7.0716859772841 1280954.0835844039 0.13287913710102484
2283 1238809.8166655013 7.068985231943527 1238809.6837777349 0.13288776653163642
2284 1261716.2514802439 7.066300620086189 1261716.1185837619 0.13289648210673086
2285 1260044.215868526 7.06360284168044 1260044.0829633153 0.13290521060686078
2286 1244814.9188514845 7.060914072668328 1244814.7859373877 0.13291409687274056
2287 1279401.1702818 7.058219890898576 1279401.0373587182 0.13292308183288998
2288 1232336.27111807 7.055526739402263 1232336.1381859914 0.13293207861350892
2289 1294514.5437968315 7.052835665217835 1294514.4108555617 0.1329412698439431
2290 1224688.1015235593 7.050138986163091 1224687.9685730615 0.13295049774989984
2291 1304572.5269196716 7.047449425339344 1304572.393959918 0.13295975359431692
2292 1221013.1141396565 7.044750815116149 1221012.9811703432 0.13296931327932104
2293 1310584.358050577 7.042061091336457 1310584.2250719487 0.13297862837142926
2294 1219944.8059190628 7.039361764191311 1219944.6729306069 0.13298845603482856
2295 1314340.309416767 7.036671075857375 1314340.1764187992 0.1329979676730774
2296 1220285.3019358139 7.033971371614975 1220285.1689278735 0.13300794030032162
2297 1316917.2832167689 7.03127972512273 1316917.150199029 0.1330177400801339
2298 1221635.9214571342 7.028579362046787 1221635.7884293073 0.13302782697947968
2299 1318262.0630931738 7.025887022324617 1318261.930055299 0.13303787476235215
2300 1224286.6691357687 7.023185779503202 1224286.5360876408 0.13304812783949518
2301 1317951.4357571842 7.020492420809992 1317951.3026988404 0.13305834387091703
2302 1228295.5449283908 7.017790983025118 1228295.4118595906 0.13306880031550755
2303 1316303.4379822921 7.015095342432526 1316303.3049031303 0.13307916187032054
2304 1232845.0287626074 7.012394917649003 1232844.895672806 0.133089801325078
2305 1314682.4820710942 7.009696026088232 1314682.3489707527 0.13310034155044612
2306 1236625.0457329184 7.006996730804615 1236624.9126217992 0.13311111917531868
2307 1314489.2166056372 7.004295210096418 1314489.0834837686 0.13312186859981787
2308 1238874.010521646 7.001595703907166 1238873.8773888757 0.13313277009536245
2309 1316059.5827216024 6.998893005552553 1316059.449577886 0.13314371657736115
2310 1239884.3960616917 6.996192055931345 1239884.262906921 0.13315477050507477
2311 1318761.7803879615 6.993488774978761 1318761.6472220796 0.13316588204895696
2312 1240338.0407574892 6.990786407116901 1240337.9075803726 0.1331771164987804
2313 1322055.9141156035 6.988082008069898 1322055.780927216 0.1331883876442267
2314 1240354.8342739409 6.985378935973107 1240354.7010741425 0.13319979849563512
2315 1326277.8683813831 6.982672787596954 1326277.735170136 0.1332112470702681
2316 1239349.3200278685 6.979969285609616 1239349.1868050476 0.13322282096392765
2317 1332353.503674338 6.9772614760555545 1332353.3704398884 0.13323444965620912
2318 1236662.7423478914 6.9745569448084925 1236662.6091017013 0.13324619013748773
2319 1340916.2391434482 6.9718481934154255 1340916.1058854663 0.13325798189967203
2320 1232184.4521994244 6.969141639855644 1232184.3189295284 0.13326989610450712
2321 1351842.6851586672 6.9664325421144575 1351842.5518768264 0.13328184067557744
2322 1226381.279932832 6.963723449918224 1226381.1466389105 0.1332939215988285
2323 1364516.0623007535 6.961013837253408 1364515.928994732 0.13330602160036947
2324 1219897.7748070438 6.958302448952691 1219897.641488787 0.13331825687914903
2325 1378235.0733783054 6.9555916439945324 1378234.9400477947 0.13333051077282232
2326 1213359.6360767733 6.952878311209244 1213359.5027338758 0.13334289762221269
2327 1392050.2445186637 6.950165940888871 1392050.1111633724 0.13335529123597423
2328 1207646.351650881 6.947450495811946 1207646.2182830423 0.13336783879947584
2329 1404031.3973436058 6.944736770435572 1404031.263963253 0.1333803528107619
2330 1204208.5311426634 6.942018730869467 1204208.3977495881 0.13339307532712635
2331 1410956.2606562998 6.9393040314971275 1410956.1272506008 0.13340569882520248
2332 1204869.9985955972 6.936583152470115 1204869.865176993 0.13341860429958227
2333 1409547.3981650507 6.933867720989031 1409547.2647337052 0.13343134556142836
2334 1211073.0259514386 6.931144173571055 1211072.8925070064 0.13344443213697704
2335 1398726.5812306434 6.928428204320903 1398726.447773328 0.13345731535950053
2336 1223125.5975636633 6.92570239134344 1223125.4640930826 0.1334705806925497
2337 1380583.0985960413 6.922986157228577 1380582.9651124077 0.1334836337030458
2338 1240017.246241066 6.920258465169799 1240017.1127439896 0.1334970764069069
2339 1359029.6846671754 6.917542238905466 1359029.5511568494 0.1335103261508169
2340 1259816.5714477638 6.914812936863096 1259816.437923827 0.13352393693327758
2341 1337759.409159075 6.912096788702605 1337759.2756216696 0.13353740535477734
2342 1280289.4541694555 6.909366015167727 1280289.3206182865 0.13355116887430685
2343 1319207.5852592385 6.90664978586747 1319207.4516943763 0.13356486221657632
2344 1299402.5756986039 6.903917433863683 1299402.4421198342 0.13357876961587817
2345 1304578.4649704902 6.901200959108369 1304578.331377814 0.13359267604691835
2346 1315616.7111101795 6.8984666140330075 1315616.5775034488 0.1336067307878361
2347 1294220.6309787899 6.895749815652119 1294220.4973579575 0.1336208324620231
2348 1328008.7750355594 6.893013041542521 1328008.6414005158 0.13363504365243598
2349 1287953.9316761682 6.8902956687891335 1287953.7980268376 0.13364933059904083
2350 1336253.751237038 6.8875564882476645 1336253.6175733353 0.1336637027224461
2351 1285298.6747867693 6.884837834519144 1285298.541108593 0.13367817614257277
2352 1340568.9220614478 6.882096953444102 1340568.7883687401 0.13369270771056568
2353 1285579.398919793 6.879375890284962 1285579.2652124227 0.13370737035256008
2354 1341715.523902604 6.876634511452993 1341715.3901805389 0.13372206506436163
2355 1287939.0373387274 6.873909799342689 1287938.9036018183 0.13373690917372102
2356 1340944.3304061913 6.871169197389976 1340944.1966544068 0.13375178434409732
2357 1291396.0009437972 6.868439868033097 1291395.8671770021 0.1337667949533714
2358 1339687.86324049 6.8657009308823955 1339687.7294586191 0.1337818709153473
2359 1294960.836482541 6.862966568688159 1294960.7026854975 0.1337970434442109
2360 1339136.4761776591 6.8602295112577645 1339136.3423653324 0.13381232679232843
2361 1297739.3667956626 6.857490299599614 1297739.2329679888 0.13382767366966508
2362 1340095.564462058 6.854754698380912 1340095.430618899 0.13384315900217
2363 1298995.0572243163 6.852011240960789 1298994.9233656207 0.13385869572138026
2364 1343146.2713524937 6.849276281898474 1343146.1374781125 0.13387438129441537
2365 1298144.904876097 6.846529359934364 1298144.7709859845 0.13389011254021327
2366 1348817.057798363 6.843794093127815 1348816.9238923567 0.1339060062746288
2367 1294723.7829032778 6.84104445140169 1294723.6489813512 0.13392192666854272
2368 1357665.5931162434 6.8383079903309785 1357665.4591782065 0.13393803685927783
2369 1288393.9470085825 6.835556165651724 1288393.813054444 0.1339541383870016
2370 1370316.3631527156 6.832817789519293 1370316.2291822531 0.13397046259465806
2371 1278988.4098002436 6.83006405452375 1278988.2758135058 0.1339867378987918
2372 1387466.131285052 6.827323156335131 1387465.9972817905 0.13400326147496544
2373 1266567.9995426054 6.824567580681574 1266567.8655229043 0.13401970093917562
2374 1409759.725437398 6.821823567923638 1409759.5914009928 0.13403640526895275
2375 1251620.6813770444 6.819066036459427 1251620.5473240528 0.13405299168177806
2376 1437136.2340790972 6.816318341646887 1437136.1000092342 0.13406986294369705
2377 1235595.7631827598 6.813558480625479 1235595.6290961886 0.13408657107642005
2378 1467016.4154398046 6.810806634975464 1467016.2813362053 0.1341035991669043
2379 1221617.6264192334 6.808043851479181 1221617.4922988263 0.13412040696856378
2380 1491651.4687089021 6.805287532996403 1491651.3345713282 0.13413757399156653
2381 1214519.5016082714 6.802521307904084 1214519.3674537851 0.1341544861339713
2382 1498629.662006716 6.7997605910955565 1498629.5278349584 0.13417175757012356
2383 1219293.840556592 6.796990668749095 1219293.7063677665 0.13418882539935
2384 1479649.1761801457 6.794226689183052 1479649.0419739753 0.1342061704310611
2385 1238589.971923762 6.79145277795541 1238589.837700299 0.13422346294911966
2386 1439333.8664291883 6.788687716227568 1439333.7321882755 0.13424091273174088
2387 1271366.1509406257 6.785909931817467 1271366.0166821799 0.13425844581973664
2388 1390964.6637675788 6.783144972257831 1390964.529491472 0.1342761067329485
2389 1312912.995428538 6.7803649218986655 1312912.861134711 0.13429382694068284
2390 1346508.7986942674 6.7775986784435345 1346508.6643824892 0.1343117781657845
2391 1355613.3778556536 6.7748186084398085 1355613.243526012 0.13432964170851466
2392 1312799.9371025697 6.772048681281483 1312799.8027547426 0.13434782725143363
2393 1390600.4589879347 6.76926923391479 1390600.3246220676 0.13436586701927675
2394 1292505.1325936038 6.766494626137388 1292504.9982094578 0.13438414591609596
2395 1410897.48845752 6.763714338158442 1410897.3540550985 0.1344024215038981
2396 1285425.1002339767 6.76093564100879 1285424.965813239 0.13442073755607037
2397 1414811.3102530995 6.7581528476006945 1414811.1758138575 0.13443924202435117
2398 1289266.7256277022 6.755370419134441 1289266.5911700174 0.1344576848259405
2399 1406173.073106434 6.752585136162664 1406172.9386300761 0.13447635791677068
2400 1300725.3209752908 6.74979814908324 1300725.1864802532 0.1344950376092367
2401 1390985.8907113143 6.747011507178798 1390985.7561974523 0.1345138618856282
2402 1316620.650274591 6.744219300068663 1316620.515741799 0.134532792118378
2403 1374231.9198421517 6.741431523019948 1374231.785290333 0.1345518186586246
2404 1334124.2594434198 6.738634725238209 1334124.1248724796 0.13457094017843177
2405 1359212.490836775 6.735844864010233 1359212.3562465506 0.13459022435138304
2406 1350432.1817771883 6.733044365666883 1350432.0471676947 0.13460949377068004
2407 1347933.9840208243 6.730251707086933 1347933.8493917936 0.134629030815303
2408 1363125.3451187098 6.72744748605019 1363125.2104702455 0.13464846427322788
2409 1341165.148578527 6.724651974889186 1341165.013910339 0.13466818794926746
2410 1370953.3245254154 6.721843577881882 1370953.1898375882 0.13468782724091832
2411 1338717.775924879 6.71904503881631 1338717.6412172022 0.1347076766298148
2412 1373956.3939768558 6.716232473284072 1373956.2592493293 0.13472752641162555
2413 1340056.4208303513 6.713430321107101 1340056.286082841 0.13474751025556359
2414 1372932.6850013474 6.710613990234634 1372932.550233817 0.13476753056378896
2415 1344568.8534933738 6.707807703471868 1344568.7187056672 0.1347877066787534
2416 1368963.205709137 6.704987874338969 1368963.0709012647 0.13480787243193765
2417 1351515.604934206 6.702177350412838 1351515.4701059323 0.1348282736119609
2418 1363197.6373808268 6.699353949202144 1363197.5025322156 0.13484861116641064
2419 1360067.7388456305 6.696539367909342 1360067.6039764094 0.13486922118701225
2420 1356659.599252368 6.6937121619265785 1356659.4643625987 0.13488976948301912
2421 1369468.9318823165 6.690893574073713 1369468.7969717518 0.13491056464569207
2422 1349987.4329697886 6.688062456583078 1349987.2980384643 0.13493132423622678
2423 1379257.7397275062 6.685239552464837 1379257.6047752006 0.13495230569844271
2424 1343258.9986461673 6.682404521636811 1343258.8636729256 0.1349732417132521
2425 1389487.5330253334 6.679576938421924 1389487.3980309106 0.13499442283429747
2426 1336093.544365646 6.676737682955183 1336093.409350145 0.1350155012328758
2427 1400667.1835408772 6.673905502238569 1400667.0485039926 0.13503688446775491
2428 1328031.3239537932 6.671061196260865 1328031.188895701 0.1350580922574906
2429 1413406.79748534 6.66822490507855 1413406.6624056716 0.13507966839112837
2430 1318831.1485677508 6.665374614962117 1318831.0134667447 0.13510100616280651
2431 1428216.715222726 6.662534593791205 1428216.580099955 0.13512277119024171
2432 1308403.6111832585 6.659677731799289 1308403.4760390236 0.13514423475810772
2433 1445607.066114899 6.656834032173955 1445606.9309486968 0.13516620210567856
2434 1296700.9278650465 6.653970241532867 1296700.7926772735 0.13518777310171773
2435 1465934.7383747878 6.651122845996115 1465934.6031648223 0.13520996561964688
2436 1284053.9902591726 6.6482516358369095 1284053.8550275525 0.13523162023258825
2437 1488414.9622891454 6.645400615800638 1488414.8270350967 0.13525404881068137
2438 1271885.6604891757 6.642521420277268 1271885.5252134034 0.13527577238515662
2439 1509461.3432663607 6.639666631256718 1509461.2079679356 0.13529842513293328
2440 1263193.3903365706 6.6367793895116085 1263193.2550163572 0.13532021330377547
2441 1521800.7508782942 6.633920034404955 1521800.6155352287 0.13534306544270436
2442 1262135.459290133 6.631025767826979 1262135.3239252167 0.1353649163969285
2443 1517077.3865978196 6.628160421380109 1517077.2512098786 0.1353879411060161
2444 1272537.5468985671 6.625261129274304 1272537.4114886997 0.13540986738581673
2445 1492056.6828425012 6.622388331582496 1492056.5474094807 0.13543302048033273
2446 1296036.819780944 6.619486325851518 1296036.6843258475 0.13545509632810535
2447 1452190.0761584688 6.6166049051523 1452189.940680184 0.13547828491441705
2448 1330822.7274927062 6.613702450834642 1330822.591992039 0.13550066723399412
2449 1408210.1682793237 6.610811239360886 1408210.0327555484 0.1355237752960917
2450 1371367.6504417267 6.607910091736675 1371367.514895115 0.13554661162352233
2451 1369836.2775866834 6.605008260482303 1369836.1420170807 0.13556960267075746
2452 1409655.319489058 6.602108453781467 1409655.183896147 0.13559291111688584
2453 1342168.7210472764 6.599196543925243 1342168.585431399 0.13561587740971365
2454 1438175.0802889497 6.596295805889582 1438174.9446493965 0.13563955311924655
2455 1326290.824649216 6.59337577134858 1326290.6889865848 0.13566263103626383
2456 1452864.4973317054 6.590470719192387 1452864.3616451423 0.1356865630833994
2457 1321499.1628177469 6.587544783068975 1321499.027107914 0.13570983296680625
2458 1453477.2593240615 6.584632491375678 1453477.1235900938 0.13573396774422092
2459 1326597.6948917403 6.581702376504385 1326597.559134269 0.13575747146348022
2460 1442654.4309564452 6.578781007719517 1442654.2951746841 0.13578176100382378
2461 1339808.696629342 6.575847581854349 1339808.5608237858 0.13580555616429463
2462 1425082.8449715213 6.572916658784899 1425082.709141589 0.13582993236954863
2463 1358362.112828545 6.56997961467886 1358361.976974477 0.13585406806421868
2464 1405582.4815703752 6.567039788358579 1405582.3456918779 0.13587849725823167
2465 1379002.007371202 6.564098200672525 1379001.8714682308 0.1359029711536464
2466 1387356.443753921 6.561150156828961 1387356.3078264454 0.13592747556503565
2467 1398765.9079853105 6.558203376453634 1398765.7720330646 0.13595224601964773
2468 1372213.3972542288 6.555247287456864 1372213.2612773646 0.1359768643372801
2469 1415092.1307441355 6.552294759783417 1415091.9947422496 0.13600188575595237
2470 1361382.0690295838 6.549330912535975 1361381.93300294 0.1360266438359422
2471 1426100.1075499773 6.54637154850603 1426099.9714980968 0.13605188052807857
2472 1355481.849200139 6.543400690564437 1355481.713123344 0.1360767951468522
2473 1431351.6568545108 6.540433232575235 1431351.52075229 0.1361022206600944
2474 1354246.4576377056 6.5374559103200545 1354246.3215103953 0.13612731031473763
2475 1431815.5081011872 6.534479802260319 1431815.3719482815 0.13615290572837366
2476 1356817.7515658217 6.531495866476866 1356817.6153876272 0.13617819451742613
2477 1428915.1545115723 6.528511285241432 1428915.0183076272 0.13620394503864353
2478 1362203.191493292 6.525520240753068 1362203.0552638373 0.13622945470485653
2479 1423901.812221564 6.522527473125582 1423901.6759662118 0.1362553521493154
2480 1369356.4198675058 6.519528901062286 1369356.2835864197 0.13628108603435096
2481 1417829.0125315522 6.516528028794302 1417828.8762244177 0.13630713463355226
2482 1377197.5299077532 6.513521586315804 1377197.393574677 0.13633307634033734
2483 1411549.36098898 6.510512533353596 1411549.224629697 0.1363592830656935
2484 1384830.356104426 6.507497880493997 1384830.2197190102 0.13638541583459146
2485 1405677.3517991158 6.504480436884754 1405677.215387343 0.13641177290500622
2486 1391663.1093482298 6.501457269769851 1391662.9729101388 0.13643809094576267
2487 1400685.124764228 6.498431125601436 1400684.988299649 0.1364645789583636
2488 1397359.2861613913 6.495399164928612 1397359.1496703152 0.13649107617065306
2489 1396920.126635384 6.492364025003635 1396919.9901177 0.1365176839903229
2490 1401846.2254255034 6.4893230017276755 1401846.0888811585 0.13654434488573128
2491 1394449.997149964 6.486278618544451 1394449.860578888 0.13657107609356614
2492 1405326.9240762051 6.48322834598584 1405326.7874783182 0.13659788682501875
2493 1393020.0129553054 6.480174463692324 1393019.8763305575 0.13662474779879336
2494 1408132.232588339 6.47711486168681 1408132.09593663 0.13665170887337103
2495 1392220.8860324812 6.474051218051802 1392220.749353781 0.13667870019682782
2496 1410563.4540991716 6.47098222737956 1410563.3173933497 0.13670582186730398
2497 1391633.2441834297 6.467908578178552 1391633.1074504883 0.13673294152521603
2498 1412902.445520715 6.4648301187213 1412902.3087604835 0.13676023165040102
2499 1390858.604359373 6.461746189792209 1390858.4675718942 0.1367874787897121
2500 1415475.5242434782 6.45865819982995 1415475.3874285386 0.13681493967299058
2501 1389545.5329710527 6.455563660091383 1389545.3961287402 0.13684231257608576
2502 1418653.9481418012 6.452466082167157 1418653.8112718551 0.13686994596638144
2503 1387389.1371119993 6.449360612455373 1387389.0002145607 0.13689743875689298
2504 1422887.3153258439 6.446253335970611 1422887.1784005936 0.13692525036028175
2505 1384013.8325427445 6.44313665636058 1384013.695589893 0.13695285154848724
2506 1428824.5736304612 6.440019564668556 1428824.4366496084 0.13698085290174103
2507 1378830.7069714847 6.436891319383738 1378830.56996294 0.13700854471263565
2508 1437414.5680437298 6.433764422240132 1437414.4310069755 0.13703675422048894
2509 1371013.14444865 6.4306240482025325 1371013.007384138 0.1370645120063681
2510 1449958.2372613575 6.427487532127074 1449958.1001684014 0.13709295606171043
2511 1359569.2976830015 6.424334238872732 1359569.160562255 0.13712074661698168
2512 1468213.7073434344 6.4211883970377714 1468213.5701939727 0.13714946183197008
2513 1343491.1709708222 6.418021201351191 1343491.033793583 0.13717723911124585
2514 1494427.52975576 6.414866326138345 1494427.3925494852 0.1372062746685123
2515 1322247.3971863093 6.411684093520819 1322247.259952332 0.13723397734593562
2516 1530479.775980041 6.408520260814365 1530479.6387166518 0.13726338900921578
2517 1297094.4540833354 6.405321978794498 1297094.3167923812 0.13729095405319228
2518 1574235.3393549668 6.402148429526033 1574235.2020341943 0.13732077250398936
2519 1273148.2444856998 6.398934169114515 1273148.107137516 0.1373481838127438
2520 1612031.2345879225 6.395748335584964 1612031.097209579 0.13737834333065524
2521 1260175.2064863644 6.392520597414653 1260175.0690806638 0.13740570054743279
2522 1618234.5714150546 6.389318614308761 1618234.433979075 0.13743597978539907
2523 1268785.0175988965 6.386080792572887 1268784.880135437 0.1374634595166712
2524 1576898.4214946472 6.382861253350998 1576898.2840010652 0.13749358202960543
2525 1305403.2119004035 6.379614268797433 1305403.0743790371 0.1375213663043502
2526 1498611.6818782724 6.3763786402991505 1498611.5443271457 0.1375511266679398
2527 1371564.2011808422 6.373125263026633 1371564.0636012747 0.13757956739434582
2528 1412965.9255282246 6.369871704768389 1412965.7879194818 0.1376087427070404
2529 1453785.6184099934 6.366616809037191 1453785.4807718268 0.13763816649647198
2530 1349317.5570266524 6.363342855577428 1349317.4193599238 0.13766672852510733
2531 1518088.854865427 6.360084661425859 1518088.7171684215 0.13769700533092633
2532 1320865.543141271 6.3567947250562336 1320865.4054159024 0.1377253686969045
2533 1534004.527907602 6.3535236796319285 1534004.3901517265 0.13775587556015806
2534 1326633.3902131752 6.350224885039454 1326633.2524286124 0.13778456271043868
2535 1503941.0234331947 6.346934751052222 1503940.8856183726 0.13781482211293286
2536 1358276.091016207 6.343628250314171 1358275.9531721866 0.13784402035039955
2537 1450938.091433428 6.3403198456721235 1450937.9535593635 0.13787406453170586
2538 1406674.686489553 6.337005077924553 1406674.548585709 0.1379038440838749
2539 1398057.8034301887 6.333678398867435 1398057.6654964602 0.13793372851159896
2540 1456659.5861280453 6.330355473432567 1456659.4481638926 0.137964152615685
2541 1363305.8431981427 6.327010775409122 1363305.7052042838 0.13799385888705026
2542 1486031.8358745512 6.32367557298791 1486031.6978497668 0.13802478438046087
2543 1354810.263929556 6.3203175880185665 1354810.125875054 0.13805450197957814
2544 1483820.696605383 6.316963541363542 1483820.5585198211 0.13808556179648443
2545 1368234.1015748575 6.313595870709806 1368233.9634592584 0.13811559915031302
2546 1460463.4692017413 6.3102221323442995 1460463.3310551986 0.13814654274423135
2547 1392766.9540050044 6.306842056920773 1392766.8158279683 0.1381770360142093
2548 1430796.786756011 6.303452528523044 1430796.6485481274 0.13820788365678482
2549 1420569.616108683 6.300056805956034 1420569.4778698944 0.1382387886394352
2550 1402993.3794747978 6.296652027668578 1402993.2412051966 0.13826960105807712
2551 1446235.663219109 6.293241603185383 1446235.5249182696 0.1383008393696944
2552 1383467.5249616115 6.289818975923551 1383467.3866299882 0.13833162320805933
2553 1461426.193887871 6.286394704332477 1461426.0555247462 0.1383631247115654
2554 1377990.2728749057 6.282954470452014 1377990.1344809483 0.13839395747471114
2555 1460128.6681736019 6.279513822438851 1460128.5297479809 0.13842562103189124
2556 1386426.9795093855 6.276058760371871 1386426.8410527215 0.13845666415683444
2557 1446304.1267173665 6.272599432986531 1446303.98822898 0.13848838641167222
2558 1402382.903031604 6.269130031522203 1402382.7645118556 0.1385197482490854
2559 1428894.688233237 6.265652691718244 1428894.5496817518 0.13855148532918887
2560 1419250.3335213861 6.262167047280652 1419250.1949382229 0.13858316314954108
2561 1413443.371466269 6.258672581122697 1413443.2328513525 0.13861491656953887
2562 1433536.2620383126 6.255169759072468 1433536.123391454 0.13864685844277735
2563 1402154.3118599413 6.251657158770397 1402154.1731813014 0.13867863988340007
2564 1442710.4609738635 6.248137348377776 1442710.3222630676 0.1387107958350101
2565 1396866.4010777094 6.24460560553762 1396866.2623350816 0.13874262782997
2566 1444738.5271467334 6.241067986326668 1444738.3883717936 0.13877493974731286
2567 1398132.054504242 6.237517458673207 1398131.9156973856 0.1388068563934638
2568 1440636.1692289452 6.23396054356573 1440636.0303896894 0.138839255758566
2569 1403737.4045821195 6.230391366804353 1403737.2657108367 0.13887128278480737
2570 1433991.625237499 6.226814866513562 1433991.4863337772 0.1389037216369083
2571 1410659.368371121 6.223225977383264 1410659.2294352504 0.13893587042875602
2572 1427273.842057431 6.219630361162499 1427273.7030891 0.13896833076386175
2573 1417528.9161642906 6.216020999543847 1417528.7771636804 0.13900061024341726
2574 1420861.2389352077 6.21240566478611 1420861.099902125 0.13903308252831673
2575 1423939.6032026904 6.208776379526547 1423939.4641371907 0.13906549956113265
2576 1415229.1754799655 6.20513979673797 1415229.0363819893 0.1390979763550895
2577 1428792.8039652964 6.201491182106179 1428792.6648347713 0.13913052495879397
2578 1411678.1997387132 6.197832566385289 1411678.0605756987 0.13916301458800748
2579 1430976.1118646194 6.194164060587238 1430975.9726689411 0.13919567820415016
2580 1410678.9498305009 6.190483681327691 1410678.8106022975 0.13922820326037486
2581 1430913.9833336356 6.186794274207913 1430913.844072667 0.13926096856433381
2582 1411163.212402106 6.1830922256867735 1411163.07310856 0.13929354600023833
2583 1430084.8393749662 6.1793815485651225 1430084.70004856 0.13932640622273681
2584 1411889.7714998657 6.175657204304538 1411889.6321408262 0.13935903949585302
2585 1429348.6282090973 6.171925257120121 1429348.4888171118 0.13939198553648396
2586 1412544.995595715 6.1681780067334415 1412544.8561710394 0.1394246756977829
2587 1428653.5287294383 6.164424328778903 1428653.389271744 0.13945769418809886
2588 1413190.8091753686 6.160654079993517 1413190.669684922 0.1394904465905766
2589 1428007.6864352764 6.156877804535348 1428007.5469117477 0.1395235286737733
2590 1413503.5767680856 6.153084524533913 1413503.4372117403 0.1395563451913119
2591 1427815.5158325383 6.149284999014466 1427815.3762430479 0.1395894903274242
2592 1413075.1486150331 6.145468263190918 1413075.0089926699 0.1396223633539794
2593 1428294.2284396647 6.141645144323092 1428294.0887840916 0.13965557298329498
2594 1411968.961287191 6.137804384124997 1411968.8215986989 0.13968849196970107
2595 1429249.5858346035 6.133957253544333 1429249.4461128379 0.13972176562586883
2596 1410475.3568821622 6.130092103527935 1410475.2171274375 0.13975472478629639
2597 1430572.9467212772 6.126220399994006 1430572.8069332119 0.13978806529473686
2598 1408539.0548126597 6.1223305250919084 1408538.9149915995 0.13982106018021795
2599 1432558.501600788 6.118433874946331 1432558.3617463093 0.1398544787497929
2600 1405781.9171384356 6.114518632891273 1405781.7772509381 0.1398874975404955
2601 1435596.3768629201 6.110596971143347 1435596.236941909 0.1399210111925793
2602 1401930.6756879475 6.106655469721547 1401930.535733915 0.13995403269460263
2603 1439884.3119610855 6.102708773224002 1439884.171973426 0.13998765974706393
2604 1396861.7310803393 6.098740160014516 1396861.591059682 0.14002065723609475
2605 1445690.4992245892 6.094768262771872 1445690.3591701698 0.14005441930094423
2606 1390208.7408174416 6.090771739896442 1390208.6007300816 0.1400873600961836
2607 1453809.960393443 6.086774522381017 1453809.8202721532 0.1401212898208837
2608 1381165.908116136 6.0827490571505605 1381165.7679620082 0.1401541276749177
2609 1465643.5985033154 6.078726716189126 1465643.4583150393 0.14018827598798575
2610 1368775.0884046396 6.074670850428261 1368774.9481836958 0.14022094379116998
2611 1482884.2452701188 6.070623876913899 1482884.1050147354 0.14025538335489027
2612 1352436.0163961 6.066535847026772 1352435.8761083062 0.14028779362035648
2613 1506955.1521831867 6.062464704196996 1506955.0118605704 0.1403226163006603
2614 1332579.2877953348 6.058342785815777 1332579.1474406605 0.14035467421485098
2615 1537524.3360862772 6.054247363934091 1537524.1956963057 0.14038997138342296
2616 1311830.8139054603 6.050090563436805 1311830.6734838467 0.14042161368350903
2617 1568828.4874720317 6.045969213722875 1568828.3470146172 0.14045741444987195
2618 1296071.8434295487 6.041778688144251 1296071.7029408573 0.1404886912963044
2619 1586134.8743909271 6.037627087767757 1586134.7338660797 0.14052484739987164
2620 1293142.3089652704 6.033407476206157 1293142.168409264 0.14055600651999753
2621 1572582.2037772418 6.029219315265223 1572582.0631851358 0.14059210597701902
2622 1309156.9850767327 6.024977163191204 1309156.844453176 0.140623556758733
2623 1526539.9418801533 6.020747914041365 1526539.8012211302 0.1406590230584704
2624 1346056.7644173366 6.016487506251622 1346056.6237261482 0.14069118842798736
2625 1464363.8063538785 6.012216857783458 1464363.6656283392 0.14072553921094005
2626 1400458.7014706188 6.007938719544967 1400458.5607118658 0.14075875304030788
2627 1405132.9953978006 6.003628187093045 1405132.854605968 0.14079183242055754
2628 1459736.1548530383 5.999329769381714 1459736.0140268155 0.14082622280328708
2629 1361983.3312784804 5.994981612756603 1361983.1904201542 0.1408583260996183
2630 1500263.550197322 5.990656179715734 1500263.4093037285 0.14089359337923668
2631 1341318.2896870866 5.986276023356064 1341318.1487616787 0.1409254079532303
2632 1506028.7515316461 5.981914588835512 1506028.6105708375 0.14096080859193205
2633 1343010.4409509609 5.9775090091039065 1343010.2999579285 0.140993032288938
2634 1486060.7557284269 5.973106752437642 1486060.6147005567 0.14102787010834264
2635 1360931.5124159951 5.968677102405119 1360931.3713552137 0.14106078148657286
2636 1456226.64904798 5.964234511925626 1456226.5079531032 0.14109487689994915
2637 1388296.895212871 5.959778416643625 1388296.7540844956 0.1411283753824362
2638 1422946.513067634 5.955296117329806 1422946.3719057564 0.14116187754865975
2639 1421001.9765437017 5.950812090188716 1421001.83534787 0.14119583189678278
2640 1391212.0500425308 5.946289689988303 1391211.9088136838 0.1412288470163258
2641 1451106.0891325818 5.941775489059426 1451105.9478693758 0.141263206031438
2642 1369125.711614363 5.937215223970016 1369125.5703185324 0.14129583039088978
2643 1466781.7785790272 5.932665206060285 1466781.6372485957 0.14133043150592994
2644 1361869.1947139422 5.928072318677249 1361869.0533510023 0.14136294004913363
2645 1463685.5284207324 5.923480339150016 1463685.3870233018 0.14139743055448203
2646 1367472.9411925543 5.91885840006007 1367472.799762381 0.1414301733233231
2647 1449186.5274974331 5.914222423757738 1449186.386033178 0.1414642550979048
2648 1379422.9471316887 5.9095701413585715 1379422.8056343116 0.14149737716619534
2649 1432458.6730420422 5.904892271108285 1432458.5315110148 0.14153102731098208
2650 1392726.5978499402 5.90020566790064 1392726.4562855172 0.14156442292182875
2651 1416873.4475696222 5.89548858962424 1416873.305971843 0.14159777916038938
2652 1406264.9438425105 5.890764569734702 1406264.8022111987 0.14163131176006952
2653 1402180.3494907399 5.886009302164194 1402180.2078262952 0.14166444470112263
2654 1419655.0641111436 5.881246482900676 1419654.9224130462 0.14169809743206846
2655 1388888.7887154443 5.876452741324564 1388888.6469844515 0.14173099270692027
2656 1430641.9876584953 5.87165033138487 1430641.8458937171 0.14176477816825717
2657 1378951.146697605 5.866817602874141 1378951.004900128 0.14179747683668437
2658 1436520.8181641654 5.861974595299149 1436520.6763328586 0.1418313067285141
2659 1373718.3285349288 5.8571025413397715 1373718.186670989 0.14186393971380948
2660 1436806.1557208826 5.852217745816668 1436806.0138232154 0.14189766727363118
2661 1372600.8329194726 5.8473059897777135 1372600.6909891418 0.14193033080678383
2662 1433449.1038733786 5.842378400152267 1433448.9619094948 0.14196388369982252
2663 1373806.1209047937 5.837426179153485 1373805.978908241 0.1419965525888133
2664 1428781.6421080707 5.832455291815104 1428781.500078115 0.14202995578570865
2665 1375953.7476712603 5.827461358402009 1375953.6056087092 0.14206255110791427
2666 1423866.0838576676 5.822447144402494 1423865.9417618338 0.14209583377903381
2667 1378641.4082296463 5.817410096090227 1378641.2661013168 0.14212832955750246
2668 1418677.80738954 5.812352564420944 1418677.6652280719 0.14216146800518464
2669 1381661.422555992 5.8072712982789 1381661.2803620987 0.1421938932359928
2670 1413323.3534711942 5.802170129205222 1413323.2112443433 0.14222685075304103
2671 1384262.2913497516 5.797043876908818 1384262.1490905376 0.14225921395998545
2672 1408591.7720549614 5.79189856250116 1408591.6297629673 0.14229199417808827
2673 1385482.481514632 5.786726533728249 1385482.339190381 0.14232425090430895
2674 1405290.1797486744 5.781536709841496 1405290.037391782 0.1423568922679954
2675 1385027.6725192228 5.776317956317323 1385027.5301302357 0.14238898701855798
2676 1403478.3759382553 5.771083355290082 1403478.2335167304 0.14242152499832025
2677 1383416.3084897334 5.7658170607785095 1383416.1660362994 0.1424534339348174
2678 1402709.4611836837 5.760537206989075 1402709.3186977974 0.14248588630504666
2679 1381113.0947705116 5.7552228488657455 1381112.952252906 0.14251760551027184
2680 1402970.4601602985 5.7498971083211625 1402970.3176103106 0.14254998778778463
2681 1377725.2348958747 5.7445340684725545 1377725.0923143812 0.1425814937000791
2682 1405150.8361648992 5.739162139199197 1405150.69355106 0.14261383917606188
2683 1372176.770040549 5.733749144720422 1372176.627395479 0.1426450702073882
2684 1410650.7116811378 5.728331395617008 1410650.5690036968 0.14267744109937125
2685 1363494.7371763163 5.722866376934552 1363494.594468012 0.1427083043101298
2686 1420995.7378732278 5.7174036695064805 1420995.5951324285 0.14274079927764177
2687 1351247.1142773808 5.711883947549264 1351246.9715062075 0.14277117320421104
2688 1438308.119220419 5.706377293888925 1438307.9764164784 0.1428039405738633
2689 1335578.0169213077 5.700799470071624 1335577.874087647 0.1428336605860536
2690 1466309.368027236 5.695249919845579 1466309.2251603126 0.14286692337785242
2691 1318225.49987923 5.6896091831917195 1318225.3569834637 0.14289576639714527
2692 1510204.0267195788 5.684017420848032 1510203.8837897282 0.142929850724626
2693 1306072.27975376 5.678306855721648 1306072.1367961993 0.1429575607903307
2694 1572069.3285783108 5.67267095397975 1572069.1855854418 0.14299286891978102
2695 1313344.0962289372 5.666882365705625 1313343.9532096318 0.1430193053669828
2696 1635530.8750402732 5.661192791314147 1635530.731984204 0.14305606925760278
2697 1339730.2937172754 5.6553224173908285 1339730.1506356758 0.14308159968247883
2698 1637901.9090689316 5.649559631054083 1637901.7659497638 0.14311916783825845
2699 1326919.7955784786 5.643626371640556 1326919.6524332182 0.14314526028492502
2700 1525846.8677341023 5.637774193403519 1525846.7245529292 0.14318117322650822
2701 1304487.6730945488 5.631834398796887 1304487.5298844946 0.14321005403038883
2702 1450667.863210904 5.625892915790393 1450667.7199693741 0.14324152979471266
2703 1381770.4789593269 5.6199690863324365 1381770.335686075 0.14327325171990551
2704 1401048.4420264747 5.613945512637724 1401048.298724614 0.14330186069754916
2705 1445834.5091880972 5.60800910910504 1445834.3658538284 0.14333426893962256
2706 1299738.1340100989 5.601930893362629 1299737.9906470347 0.1433630641387006
2707 1505766.8123083194 5.595954839709479 1505766.668913656 0.1433946633971779
2708 1268457.1142825824 5.589860797272749 1268456.970858367 0.14342421545062511
2709 1511178.302903827 5.58380837825043 1511178.1594484125 0.14345541453690236
2710 1297959.639312497 5.577722015575252 1297959.495827943 0.14348455397170923
2711 1415307.7212958003 5.571569710188194 1415307.5777799548 0.14351584546502213
2712 1375556.898920678 5.56549987660595 1375556.7553755958 0.14354508234912958
2713 1339450.57763192 5.559266135934739 1339450.4340565465 0.14357537367969703
2714 1413478.9718532779 5.5531632751481785 1413478.828247673 0.1436056046848538
2715 1346573.0489712786 5.546914495877831 1346572.905336542 0.1436347365003613
2716 1366582.0890540439 5.5407021138653745 1366581.9453891302 0.143664913603708
2717 1404477.5595598258 5.5344837177445925 1404477.4158655282 0.14369429765079167
2718 1322078.564318283 5.528152819085389 1322078.4205954408 0.14372284213874853
2719 1415051.5792009144 5.521924719952164 1415051.4354482912 0.14375262303282163
2720 1345854.186828018 5.515543639005432 1345854.043047763 0.14378025490659643
2721 1353542.8299314012 5.509227156051089 1353542.6861225972 0.1438088040648873
2722 1409255.413210086 5.502855436507281 1409255.269372967 0.14383711895418416
2723 1302660.3532565748 5.496424399047699 1302660.2093927 0.1438638747382698
2724 1427551.4629601734 5.490046935681421 1427551.3190675122 0.14389266123128847
2725 1312258.4358891128 5.483546565799148 1312258.2919700684 0.1439190443251152
2726 1380440.0339714612 5.4771063760804894 1380439.8900245659 0.14394689528178894
2727 1358006.7760926327 5.470587778782007 1358006.6321186796 0.1439739530903276
2728 1333795.4590407854 5.464056230731742 1333795.3150401288 0.14400065657323363
2729 1382341.9629319406 5.457523303966245 1382341.8189040523 0.1440278884117053
2730 1326337.2163635707 5.450919012946766 1326337.0723092156 0.14405435516579734
2731 1368036.0723237835 5.444342013508167 1368035.9282426494 0.14408113405044914
2732 1341664.335997086 5.437695920172584 1341664.191889445 0.1441076408407236
2733 1350017.5953783374 5.431052825770376 1350017.4512441228 0.1441342146329058
2734 1347502.4291656322 5.424374750892408 1347502.285005346 0.14416028639763878
2735 1348743.6659097355 5.417667016482738 1348743.5217228292 0.14418690625504285
2736 1334853.7558105253 5.41094738425891 1334853.6115980088 0.14421251642797445
2737 1355402.1070029924 5.40418709976645 1355401.962764202 0.14423879040184293
2738 1324634.9050331367 5.397416241612233 1324634.7607686927 0.14426444395982257
2739 1354844.7781959444 5.390609585497837 1354844.633905917 0.1442900274017486
2740 1326393.0215703081 5.383785382708281 1326392.8772544968 0.14431581137298438
2741 1340281.3124113984 5.376931764378394 1340281.168070391 0.14434100742388203
2742 1333899.955364769 5.370056339549253 1333899.8109982728 0.14436649629850457
2743 1324732.696722196 5.363155815095611 1324732.552330464 0.14439173202006386
2744 1340484.3027181854 5.35623022606079 1340484.1583014312 0.14441675411103644
2745 1317214.8910409685 5.349284150369668 1317214.746598995 0.14444197340168016
2746 1338220.886175115 5.34230850328696 1338220.7417082808 0.1444668342146834
2747 1315677.6881173723 5.335317499107641 1315677.5436256437 0.1444917287163171
2748 1329793.84061395 5.328294256346378 1329793.696097297 0.14451665319575585
2749 1317240.115391671 5.321257326942997 1317239.9708505205 0.14454115035815168
2750 1323034.1698400744 5.314190808809823 1323034.0252740858 0.1445659885637482
2751 1315398.341638373 5.30710588690367 1315398.1970481204 0.14459025262939812
2752 1321387.203078892 5.300000393622084 1321387.0584640878 0.1446148043849626
2753 1307448.5219150272 5.292866900678673 1307448.3772760993 0.14463892797428815
2754 1323895.3968840537 5.285724685779399 1323895.2522208304 0.14466322335554568
2755 1298382.400269385 5.278545836723192 1298382.2555822418 0.14468714314932707
2756 1324254.4880116219 5.271365094734657 1324254.343300326 0.14471129579370984
2757 1294378.3669539818 5.264148014441799 1294378.2222190152 0.14473496651355397
2758 1317671.8076061856 5.256924527750922 1317671.6628472263 0.14475895940503627
2759 1296280.5848109098 5.249676516526717 1296280.440028449 0.14478246070967207
2760 1307502.9296463311 5.242408971119181 1307502.7848401333 0.14480619789965682
2761 1298144.111689573 5.235132228656646 1298143.966859946 0.14482962681030884
2762 1301141.885118008 5.2278256792991 1301141.7402649038 0.14485310405906818
2763 1293845.9046183287 5.220516693032763 1293845.7597419 0.1448764285741187
2764 1301663.2536002684 5.213179746169851 1301663.108700516 0.1448997525287394
2765 1284034.2866193443 5.205834581253022 1284034.1416965134 0.14492283077460752
2766 1305331.7109303337 5.19847325573519 1305331.5659842452 0.14494608858743527
2767 1274201.7643583075 5.191092774721253 1274201.6193894844 0.14496882315985313
2768 1306808.2320112174 5.183707884622932 1306808.0870192207 0.14499199661645248
2769 1267572.307853867 5.17629753799146 1267572.162839454 0.1450144131283346
2770 1305397.104709007 5.168887578986724 1305396.9596715746 0.14503743253014448
2771 1261970.674262013 5.161453237023977 1261970.5292024293 0.145059583738168
2772 1305357.1568785557 5.154018533166478 1305357.0117961154 0.14508244012750193
2773 1252682.7367744904 5.146563466884855 1252682.5916702077 0.14510428286874852
2774 1311507.9697332832 5.139107374637867 1311507.8246062119 0.1451270712604285
2775 1236680.5275042974 5.131632632693381 1236680.382355821 0.1451484763156369
2776 1326415.2534691948 5.124159917462097 1326415.1082978498 0.14517134509001708
2777 1213634.7253783238 5.116666264653728 1213634.58018614 0.14519218386786711
2778 1351582.1239142339 5.109181260317098 1351581.978698951 0.14521528280773144
2779 1184015.0933379943 5.101670200264904 1184014.9481025585 0.145235435720592
2780 1389852.3361471104 5.0941762923393 1389852.1908881657 0.14525894478306972
2781 1148547.1659383015 5.086649692234262 1148547.020660069 0.14527823241084434
2782 1443732.5667595929 5.079149543403735 1443732.4214571745 0.14530241848680106
2783 1112073.0203787617 5.0716092102465575 1112072.8750581262 0.14532063558942263
2784 1502604.6040114989 5.064104352629673 1502604.458665744 0.14534575484259366
2785 1087534.0466930259 5.056553186014405 1087533.90133006 0.14536296582959657
2786 1527332.2493679114 5.049044427277593 1527332.1039790402 0.14538887110468882
2787 1089399.3119719436 5.041486574982809 1089399.166566191 0.14540575261001226
2788 1484030.0003624333 5.033980247369214 1484029.8549308497 0.14543158354292532
2789 1122669.43371681 5.026415918638153 1122669.2882677068 0.14544910332365898
2790 1394120.6750919276 5.018925316846395 1394120.52961806 0.1454738675695903
2791 1179245.0970695384 5.01135806526937 1179244.9515770052 0.1454925332270234
2792 1297126.1369290887 5.003885287444154 1297125.9914133707 0.14551571806943447
2793 1244828.1652095253 4.996337615284531 1244828.019673902 0.14553562323580388
2794 1213264.3832255618 4.988866089056193 1213264.2376687776 0.14555678430484087
2795 1311515.0514527226 4.981369039078061 1311514.9058746458 0.1455780768455807
2796 1160257.9206106314 4.973881881305912 1160257.7750136885 0.14559694275065746
2797 1360392.7083497613 4.96644618389668 1360392.5627301878 0.14561957365261277
2798 1145513.302509798 4.958947751566549 1145513.156872941 0.14563685697472956
2799 1360579.0967820012 4.951554027062033 1360578.9511220043 0.14565999691862647
2800 1155428.3032778415 4.944070961582846 1155428.1576007234 0.145677118102109
2801 1317949.1501980992 4.93669381672313 1317949.0044986536 0.14569944555774766
2802 1174476.5677093458 4.929254064502169 1174476.4219919965 0.1457173493863075
2803 1270385.3243881033 4.921884987119239 1270385.1786499724 0.14573813096110327
2804 1196142.98417817 4.914501552766599 1196142.8384213964 0.14575677361217668
2805 1235230.0051596272 4.907146185691588 1235229.8593834064 0.14577622084622932
2806 1222414.0433884044 4.899819598954163 1222413.8975931709 0.14579523356818766
2807 1203704.4221880715 4.89248751152415 1203704.2763743591 0.1458137124813458
2808 1253896.601493186 4.885213088101722 1253896.455660077 0.14583310896762816
2809 1171195.0383212848 4.877914911480276 1171194.8924706688 0.145850615940829
2810 1281081.7338305498 4.870686009936912 1281081.5879600707 0.145870478951573
2811 1147137.4846983987 4.86343338484478 1147137.3388113033 0.14588709551120618
2812 1288465.1117117873 4.856244104958622 1288464.9658047983 0.14590698905128627
2813 1141423.4528486985 4.849047670296584 1141423.3069254407 0.14592325789520866
2814 1270641.157826169 4.8418967809712665 1270641.0118836756 0.1459424934066009
2815 1153296.7151873962 4.834762258268434 1153296.5692284263 0.14595896974597775
2816 1239271.89853322 4.8276559239662005 1239271.7525559333 0.14597728659689727
2817 1172427.2229013802 4.820581946193662 1172427.0769073323 0.1459940477877628
2818 1210072.6475809126 4.813531583683623 1210072.5015692755 0.1460116371627859
2819 1188986.5134395682 4.8065137399931634 1188986.3674111075 0.1460284608020393
2820 1188653.1406825283 4.799528675863062 1188652.994637047 0.146045481261862
2821 1200909.1241754924 4.792567263507236 1200908.9781132264 0.14606226600603053
2822 1171705.9384822433 4.785648870584156 1171705.79240358 0.14607866348392673
2823 1210503.8565269045 4.778751621833515 1210503.7104314256 0.14609547894464256
2824 1156753.8269876682 4.771895364494762 1156753.6808764683 0.14611119977529557
2825 1217264.7595296362 4.765071696668082 1217264.6134015834 0.1461280528300286
2826 1145787.140942327 4.758274754721711 1145786.9947991415 0.1461431853591998
2827 1217950.0978390442 4.7515286059386215 1217949.951679123 0.14615992098408195
2828 1140523.4722101216 4.744794405977459 1140523.3260355196 0.14617460198543814
2829 1212854.8286313708 4.738123970575467 1212854.6824403496 0.14619102117782826
2830 1138358.7313819157 4.731459411017547 1138358.5851765971 0.14620531870801742
2831 1207177.666132113 4.724862417143981 1207177.5199107935 0.14622131954486045
2832 1134663.904971829 4.718272977658848 1134663.7587366048 0.1462352239832109
2833 1205112.3288002722 4.711749929190949 1205112.182549439 0.1462508332086185
2834 1127833.0747392836 4.705238667338808 1127832.9284749792 0.1462643044819885
2835 1205844.7864345026 4.6987916290169895 1205844.6401548986 0.14627960396773176
2836 1120028.099360399 4.692360905849885 1120027.9530677763 0.14629262270600482
2837 1206158.5295176809 4.685991832955474 1206158.3832100302 0.1463076506878599
2838 1113358.5405768726 4.6796437185477595 1113358.394256631 0.14632024175753375
2839 1205015.006571523 4.6733549457136805 1205014.8602365486 0.14633497432262488
2840 1107342.8938725002 4.667090140301261 1107342.7475253344 0.14634716575062487
2841 1204508.5415334066 4.66088523015743 1204508.3951718023 0.14636160423249028
2842 1100055.2117743422 4.654702912509769 1100055.0654009813 0.14637336077490587
2843 1207401.747364492 4.648585909773686 1207401.6009768827 0.14638760921458144
2844 1090286.049519913 4.642484979016412 1090285.903121077 0.1463988359957827
2845 1214975.817344653 4.636458856271343 1214975.670931593 0.14641305983167824
2846 1078125.091757622 4.630439059343028 1078124.9453339449 0.1464236771777911
2847 1226996.8486025392 4.624504951854262 1226996.7021645359 0.14643800334330062
2848 1064270.0881182652 4.6185670373192975 1064269.9416702765 0.14644798865537367
2849 1242769.9715264747 4.612724529450909 1242769.8250639916 0.14646248311083288
2850 1049524.128535123 4.606869758227136 1049523.982063287 0.14647183619159723
2851 1261440.885280297 4.601117586111161 1261440.7387937345 0.1464865624953917
2852 1035029.301387762 4.595347157594692 1035029.1548924844 0.1464952775060712
2853 1280568.7490788496 4.589683779735055 1280568.602568541 0.14651030851897232
2854 1022747.4328982882 4.583998740749465 1022747.2863798575 0.14651843081562396
2855 1293991.2742056914 4.578422562553552 1293991.127671944 0.1465337473955029
2856 1015305.5018436752 4.57282460893412 1015305.3553022033 0.14654147176785698
2857 1292567.519932668 4.567334246547656 1292567.3733758265 0.1465568415509223
2858 1015308.8162861159 4.5618267501619645 1015308.669721584 0.14656453193192354
2859 1270280.8021648268 4.556421850972532 1270280.6555853074 0.1465795194558812
2860 1025030.8241645042 4.551009613279087 1025030.6775769091 0.14658759513999714
2861 1230059.2210567747 4.545691342296888 1230059.0744550345 0.14660174035655907
2862 1045551.8467705873 4.54037900698265 1045551.7001600604 0.1466105268089434
2863 1181364.8683891336 4.535148853803809 1181364.7217655883 0.14662354524873636
2864 1075048.4723674932 4.529939580781432 1075048.325734269 0.14663322413336144
2865 1133627.9406731033 4.524797673131799 1133627.7940280389 0.14664506446466746
2866 1108518.6681020057 4.519692488775208 1108518.5214463011 0.1466557046405885
2867 1093431.962517297 4.514637626270859 1093431.8158508101 0.14666648677697106
2868 1139291.4779154027 4.509634858095024 1139291.3312373504 0.1466780523784967
2869 1064291.1088962809 4.504665870729727 1064290.9622082724 0.14668800853123137
2870 1161639.892029274 4.499761355876646 1161639.7453289297 0.1467003441946337
2871 1046347.6442504083 4.49487782392133 1046347.4975406243 0.14670978392558973
2872 1173323.596588091 4.49006652263692 1173323.4498654404 0.14672265058014464
2873 1037073.1842966499 4.4852683994207405 1037073.0375647539 0.1467318959728229
2874 1175598.731561035 4.480546198755183 1175598.5848159771 0.14674505788994704
2875 1033536.9307964431 4.47583345223056 1033536.7840420784 0.14675436476422332
2876 1170698.4458905063 4.471197576453309 1170698.2991228572 0.1467676490582768
2877 1034249.1844398231 4.466570468871041 1034249.0376626331 0.14677719004095452
2878 1159978.7926246845 4.4620187089609775 1159978.6458342033 0.1467904812053362
2879 1038755.1171967064 4.4574780378744 1038754.970396308 0.14680039833770234
2880 1144614.7919288457 4.453008277017211 1144614.6451152263 0.14681361946596666
2881 1046091.6778310068 4.448554857899321 1046091.5310069436 0.14682406324884362
2882 1126834.211490898 4.444165413742254 1126834.0646537072 0.14683719071231235
2883 1054373.019302606 4.439799174431166 1054372.8724543138 0.14684829218255438
2884 1109322.598420936 4.4354891268337955 1109322.451559559 0.14686137686053122
2885 1061831.7908907393 4.43120872248774 1061831.6440175362 0.14687320310916083
2886 1093703.9512481894 4.4269775881586995 1093703.8043618356 0.14688635392726934
2887 1067710.7816687701 4.42278080267557 1067710.6347698555 0.14689891449878723
2888 1080190.8741336982 4.418627906930784 1080190.7272214456 0.14691225257902776
2889 1072015.3661660769 4.414512324799956 1072015.2192405327 0.146925544156644
2890 1068414.7373816995 4.410436453927006 1068414.5904425306 0.14693916896850817
2891 1074888.8377660448 4.406399873088974 1074888.6908128439 0.14695320089816147
2892 1057926.6113489647 4.402399285612154 1057926.464381779 0.1469671857242793
2893 1076524.432161276 4.398439798516483 1076524.2851793051 0.1469819707887131
2894 1047982.0617724913 4.394512394349812 1047981.9147761221 0.14699636927560247
2895 1077232.657102638 4.390628263382801 1077232.510090728 0.1470119098852132
2896 1037448.7332062052 4.386771847316541 1037448.5861794571 0.14702674804818855
2897 1076932.5755265185 4.382961271587682 1076932.4284834883 0.14704303024775914
2898 1024264.6552734718 4.379173742170829 1024264.5082152131 0.1470582588132154
2899 1073533.3318447382 4.37543479167587 1073533.1847695606 0.14707517759770386
2900 1007284.3265517878 4.37171431792995 1007284.1794612346 0.14709055315040104
2901 1070403.7570292617 4.368045309289826 1070403.6099212163 0.14710804539999003
2902 984688.6958697675 4.364387486086316 984688.5487462329 0.14712353458830618
2903 1072319.6085889554 4.3607872425978496 1072319.4614470121 0.14714194315584625
2904 959518.6210385131 4.3571871444778765 959518.47388068 0.14715783308302408
2905 1086026.2949543586 4.353654795193328 1086026.1477763695 0.14717798909572438
2906 933452.296793585 4.350106260690978 933452.1495989359 0.14719464912456454
2907 1122425.5821682408 4.3466422920914 1122425.4349507994 0.14721744146101204
2908 908224.242216039 4.3431348859907475 908224.0949812658 0.14723477311097113
2909 1195756.5391590786 4.339740271009423 1195756.3918982693 0.14726080928658095
2910 892097.1382073836 4.336257745721332 892096.9909292347 0.14727814889323596
2911 1304964.2974069174 4.332927568638051 1304964.150099143 0.1473077746317794
2912 889724.5820825069 4.329455037065116 889724.4347578151 0.14732469175890128
2913 1373203.1367229735 4.326169077895976 1373202.9893656066 0.14735736709281563
2914 871257.6514967458 4.322723913643048 871257.5041216869 0.14737505884982197
2915 1297015.2579542203 4.319457752000884 1297015.110546442 0.14740777825099213
2916 892964.9314810552 4.316106990139306 892964.7840529442 0.14742811102030343
2917 1129666.9617337731 4.312846945124948 1129666.814276632 0.14745714127222814
2918 998788.8758279881 4.309631819389019 998788.7283473857 0.14748060248478326
2919 982802.9476878586 4.306388054392691 982802.8001825715 0.14750528711109986
2920 1123053.6003981265 4.303286831110164 1123053.4528662371 0.14753188928599656
2921 903920.594163531 4.300090801270291 903920.4466092138 0.1475543171303883
2922 1187140.1132651085 4.297051491138521 1187139.9656807568 0.14758435171223883
2923 891203.5732876781 4.293938038788229 891203.4256804057 0.14760727236960092
2924 1141739.1622826557 4.290914503944392 1141739.014643173 0.1476394828351804
2925 933879.1006308935 4.287905975681755 933878.9529656409 0.14766525253742618
2926 1032489.712538506 4.284891199628649 1032489.5648414342 0.14769707177521244
2927 1022706.9265992419 4.281975727062881 1022706.7788720758 0.14772716612444134
2928 953291.333278938 4.2790005397827064 953291.185521467 0.1477574710075283
2929 1102060.73693226 4.276134736584005 1102060.589140316 0.14779194399192483
2930 925838.9219233746 4.273228294892274 925838.774101194 0.1478221806876747
2931 1106971.2801020376 4.2703824116414975 1106971.132242953 0.14785908458100322
2932 941314.3796769034 4.267553397136387 941314.2317856894 0.1478912140215696
2933 1059215.142162485 4.264731240297225 1059214.994234526 0.14792795890164143
2934 995089.9643055819 4.261967123972455 995089.8163430062 0.14796257567164575
2935 1002289.4221153606 4.259187285022688 1002289.2741170987 0.14799826193717555
2936 1046641.0811275374 4.256466565452272 1046640.9330924182 0.1480351191493107
2937 962626.5055124522 4.253744495739664 962626.357441787 0.14807066524316442
2938 1073365.7651728115 4.251058060349309 1073365.617063224 0.14810958732994342
2939 955282.4659465394 4.248395366543703 955282.3178003248 0.1481462146307277
2940 1062390.786026342 4.24574647176909 1062390.6378395609 0.14818678120847686
2941 975040.1285875477 4.24313323071294 975039.9803622606 0.14822528705203042
2942 1023608.3471910228 4.240530080226464 1023608.1989244485 0.1482665743149661
2943 1013758.5182144815 4.237956132027532 1013758.3699069681 0.14830751339080167
2944 984328.4842504043 4.2354019698744505 984328.33590137 0.14834903425338197
2945 1047010.1200265529 4.2328645387099995 1047009.9716339457 0.14839260725702827
2946 966175.5616379293 4.2303550443376325 966175.4132029989 0.14843493038465888
2947 1052018.0560196496 4.227857729270075 1052017.9075390159 0.14848063371656997
2948 976415.1364355714 4.225385641982035 976414.987910845 0.14852472638520392
2949 1030786.1605900627 4.222932739215901 1030786.0120184452 0.148571617513111
2950 1002436.0652834913 4.220492612271572 1002435.916665489 0.14861800227788832
2951 1004894.5067493431 4.218084265743999 1004894.35808382 0.14866552311136114
2952 1025731.9599628208 4.2156772955761825 1025731.811248717 0.14871410376197147
2953 990475.0427068804 4.213306314228714 990474.893944462 0.14876241844041155
2954 1036369.5936643521 4.210939983549411 1036369.4448516368 0.14881271525877912
2955 988684.5033317688 4.2085958802766275 988684.3544695181 0.1488622507829987
2956 1034611.1480497996 4.206275454023963 1034610.9991360668 0.14891373280335524
2957 996235.0678264066 4.203955097864729 996234.9188616904 0.14896471616094742
2958 1024006.1603718031 4.201675113724201 1024006.011354716 0.1490170871252885
2959 1010301.2983493517 4.199386406691831 1010301.1492797686 0.14906958320792946
2960 1009769.5334718489 4.197134512862072 1009769.3843490424 0.14912280653526128
2961 1025110.5895355295 4.194886886944103 1025110.4403586559 0.14917687359695872
2962 999495.7619082476 4.19265593767468 999495.6126771899 0.1492310577668301
2963 1032832.794397988 4.1904501546476 1032832.6451113247 0.14928666324235312
2964 999159.9135135566 4.18824337564279 999159.7641715108 0.14934204579112012
2965 1030586.7315062832 4.186072248545005 1030586.5821072813 0.14939900180950977
2966 1007512.9942942669 4.18389733712576 1007512.8448383668 0.14945590004189252
2967 1022388.8885760836 4.181753533337014 1022388.7390620551 0.1495140284148925
2968 1018048.3218501187 4.179615246402471 1018048.1722775092 0.14957260949272558
2969 1015198.9813635962 4.177496058864921 1015198.8317317215 0.1496318746821645
2970 1026037.0429141239 4.175394087621938 1026036.8932221094 0.14969201445834687
2971 1012481.0739807166 4.17330035591716 1012480.9242282691 0.14975244750801703
2972 1030107.5266137485 4.171231289197861 1030107.3767998439 0.14981390467515354
2973 1012988.7145760523 4.169164984573222 1012988.5647005348 0.14987551749178155
2974 1031029.5930947962 4.167124923937136 1031029.4431566361 0.14993816007241997
2975 1015823.8567213153 4.165088182223835 1015823.7067203338 0.15000098153197558
2976 1029671.0202329956 4.163073800276733 1029670.8701682215 0.15006477410332006
2977 1021346.799938221 4.161068324693531 1021346.649809344 0.1501288770437917
2978 1026175.2531751546 4.159077365595316 1026175.1029813816 0.15019377296892492
2979 1028622.5435788545 4.157103246379653 1028622.3933196352 0.15025921932057693
2980 1022343.5611596404 4.155135751603379 1022343.4108344546 0.1503251858958716
2981 1034806.630670772 4.153190495992231 1034806.4802787924 0.1503919796277337
2982 1021385.9515575807 4.151249062031935 1021385.8010985042 0.1504590765022205
2983 1037305.88228748 4.149328754345102 1037305.7317603095 0.15052717053217293
2984 1024529.4677576589 4.147416134483624 1024529.3171621402 0.15059551880359492
2985 1036413.424705831 4.145518466555658 1036413.2740409885 0.15066484246598502
2986 1029962.6738304818 4.143634638901127 1029962.5230959543 0.15073452753454603
2987 1034589.8188108169 4.141760350264873 1034589.6680057971 0.15080501975778937
2988 1035290.9106433335 4.139902659687812 1035290.7597672817 0.15087605169244833
2989 1033637.6630776116 4.138053614151576 1033637.5121299222 0.15094768946324175
2990 1039659.4416898644 4.13621961846307 1039659.2906698307 0.15102003365076969
2991 1033848.4062108726 4.134396229562721 1033848.2551180415 0.15109283103911159
2992 1043076.9709360768 4.132585414662678 1043076.8197696313 0.15116644553855552
2993 1035298.7761570443 4.130786474720033 1035298.624916612 0.15124043224450257
2994 1045210.9922762535 4.128999259600915 1045210.8409609804 0.15131527311381984
2995 1038393.7642137584 4.127223495186593 1038393.612823276 0.15139048246181944
2996 1045802.540255329 4.1254597258912025 1045802.3887888341 0.15146649485905633
2997 1042965.2644225206 4.123706664386207 1042965.1128795632 0.15154295739377488
2998 1045587.2225075694 4.121965555207208 1045587.0708874754 0.15162009400650783
2999 1047863.9754796237 4.120235119962445 1047863.823781801 0.15169782259972156
3000 1045908.479189218 4.118516017593473 1045908.3274131333 0.15177608466716488
3001 1051816.105468151 4.116807965424814 1051815.9536130836 0.15185506738145135
3002 1047558.1052841219 4.115110621670999 1047557.9533496127 0.15193450925917576
3003 1054458.023015574 4.1134245419263324 1054457.8710008508 0.15201472339116473
3004 1050385.7682157445 4.111748770893438 1050385.6161203412 0.15209540333894084
3005 1056319.613350384 4.110084338371546 1056319.4611735514 0.15217683247937863
3006 1053795.588335831 4.108429737791092 1053795.4360770583 0.15225877268419344
3007 1057995.8100093158 4.106786705075939 1057995.6576679065 0.15234140930620513
3008 1057379.3301279678 4.105152831436006 1057379.177703361 0.1524246066580278
3009 1059697.6425130914 4.103530727194372 1059697.4900046454 0.15250844605856087
3010 1061052.4239418262 4.101917411001721 1061052.2713489318 0.15259289434541218
3011 1061499.9909231248 4.100315396630967 1061499.8382451937 0.15267793120707995
3012 1064700.635710235 4.098722668387361 1064700.4829466168 0.15276361824250706
3013 1063641.8771234443 4.09713989177454 1063641.724273595 0.1528498493883634
3014 1068021.2069823728 4.095567542921895 1068021.0540456204 0.15293675236595455
3015 1066381.3451434977 4.094003634487104 1066381.1921193155 0.15302418217908814
3016 1070845.6760436834 4.0924509959894735 1070845.5229314014 0.15311228215180497
3017 1069665.165796861 4.090906080959323 1069665.012595939 0.1532009219700338
3018 1073382.9721903661 4.08937232369681 1073382.8189001498 0.15329021630423792
3019 1073169.9441468099 4.087846569669836 1073169.7907667337 0.15338007621985802
3020 1075956.2038263457 4.086331126528622 1075956.0503557727 0.15347057311422754
3021 1076668.4122876064 4.084824411544399 1076668.2587259489 0.1535616575512157
3022 1078650.45971549 4.083327046912568 1078650.3060621244 0.1536533656698714
3023 1080183.121636115 4.081839015732042 1080182.9678904375 0.15374567761015578
3024 1081388.1446673393 4.080359615667297 1081387.9908287378 0.15383860133693023
3025 1083767.6725484366 4.078889853568476 1083767.518616292 0.15393214462243968
3026 1084208.0405058647 4.077428277296744 1084207.8864795812 0.154026283436983
3027 1087318.40997721 4.07597636600012 1087318.2558561517 0.15412105831621728
3028 1087274.8814082749 4.074532443322036 1087274.727191864 0.15421641080592835
3029 1090691.9015116026 4.0730979630774335 1090691.747199191 0.15431241156430947
3030 1090664.875042272 4.0716715018947 1090664.7206332916 0.15440898045144097
3031 1093895.817997333 4.070254068712286 1093895.663491134 0.15450619886731498
3032 1094281.557363901 4.068844820674805 1094281.402759913 0.15460398818977167
3033 1097065.6211147131 4.067444125997348 1097065.466412296 0.15470241712078756
3034 1097982.1701327953 4.066051772485691 1097982.0153313691 0.15480142619754092
3035 1100302.250892678 4.06466758792946 1100302.0959916166 0.15490106134516007
3036 1101706.3881063864 4.063291777316486 1101706.2331050988 0.15500128755650616
3037 1103605.719115325 4.0619239258569655 1103605.5640131964 0.15510212860064151
3038 1105467.5468950344 4.060564330678053 1105467.3916914607 0.155203573750015
3039 1106952.3560334854 4.059212631182657 1106952.2007278623 0.15530562311117688
3040 1109264.7883209775 4.057868985637005 1109264.6329126866 0.15540829098831416
3041 1110376.2241226928 4.056533207183262 1110376.0686111413 0.15551155144772
3042 1113043.016078418 4.055205303271828 1113042.8604629762 0.1556154418403498
3043 1113947.9914250488 4.053885175850756 1113947.8357051318 0.1557199170548976
3044 1116749.1883514978 4.052572824833656 1116749.0325264707 0.15582502700367404
3045 1117691.6324098255 4.0512680841128565 1117691.4764791033 0.15593072221381052
3046 1120404.0719962318 4.049971077871435 1120403.9159591817 0.1560370500104948
3047 1121551.2420969626 4.04868148262838 1121551.0859529942 0.156143968543913
3048 1124083.6815854486 4.047399582475287 1124083.5253339356 0.1562515130283337
3049 1125451.616627358 4.046124904352 1125451.4602677044 0.15635965338332922
3050 1127833.7730412474 4.044857851149881 1127833.6165728348 0.15646841256316077
3051 1129372.799840689 4.043597875987 1129372.6432629174 0.1565777714569984
3052 1131635.2608335463 4.04234540482878 1131635.104145802 0.15668774424687065
3053 1133342.3937526683 4.041099939308299 1133342.2369543475 0.15679832072498062
3054 1135456.0384396068 4.039861796827039 1135455.8815300988 0.15690950783845709
3055 1137370.0443126734 4.038630652810145 1137369.8872913707 0.15702130281153034
3056 1139304.1166240722 4.037406614675892 1139303.9594903667 0.15713370549320266
3057 1141424.910399267 4.036189588038425 1141424.7531525472 0.15724671972852786
3058 1143214.247412394 4.034979461336016 1143214.0900520545 0.15736033958922807
3059 1145477.487741386 4.033776335169243 1145477.3302668121 0.1574745738343921
3060 1147201.689243799 4.032579941635049 1147201.5316543858 0.1575894133041243
3061 1149533.248472628 4.031390501563661 1149533.0907677591 0.15770486883058704
3062 1151248.6940345797 4.030207661374169 1151248.5362136497 0.1578209299608037
3063 1153616.4511981972 4.02903169739106 1153616.293260589 0.15793760808306923
3064 1155331.6123840339 4.02786222779783 1155331.4543291423 0.15805489149350654
3065 1157738.766991331 4.026699528531809 1157738.6088185378 0.15817279315872448
3066 1159446.128742468 4.025543247230075 1159445.9704511692 0.1582912989559959
3067 1161891.53859351 4.0243936040489094 1161891.3801830853 0.15841042462208355
3068 1163602.6121485399 4.023250325803407 1163602.4536183863 0.15853015348062074
3069 1166060.0938280397 4.022113543223906 1166059.9351775367 0.15865050309460135
3070 1167806.0825773505 4.020983075890469 1167805.9238058943 0.1587714561657172
3071 1170240.3952072037 4.01985897494507 1170240.2363141738 0.15889302984486786
3072 1172047.53243684 4.018741123310218 1172047.3734216315 0.15901520844853084
3073 1174442.288040427 4.017629535653984 1174442.1289024197 0.1591380072389883
3074 1176312.3105095583 4.016524109525337 1176312.1512481454 0.15926141280543776
3075 1178676.9210908988 4.015424868814764 1178676.7617054605 0.15938543833367397
3076 1180592.8176602311 4.014331688564623 1180592.6581501588 0.15951007235318954
3077 1182944.2154733506 4.013244625128395 1182944.0558380245 0.15963532617771223
3078 1184892.3337011335 4.012163522439123 1184892.173939943 0.15976119030554572
3079 1187235.7779380817 4.011088464029166 1187235.6180504076 0.15988767405508922
3080 1189217.0207041164 4.010019277536207 1189216.8606893462 0.16001477012988555
3081 1191546.2187796046 4.008956053993297 1191546.058637119 0.16014248568164616
3082 1193566.057312411 4.007898622823889 1193565.8970415958 0.16027081532209783
3083 1195876.7691575969 4.006847068716937 1195876.6087578323 0.16039976446322501
3084 1197932.0159768716 4.005801230674174 1197931.8554475426 0.16052932886924876
3085 1200229.9391699242 4.004761183426948 1200229.778510411 0.16065951317496618
3086 1202308.9996158273 4.003726778897847 1202308.8388255138 0.16079031353846182
3087 1204604.6536565416 4.002698076755987 1204604.492734807 0.16092173461548867
3088 1206696.2506989862 4.001674950942455 1206696.0896452137 0.1610537724493714
3089 1208996.4420296657 4.000657435097676 1208996.2808432337 0.16118643197573848
3090 1211094.8783175568 3.99964543490026 1211094.716997848 0.1613197089975961
3091 1213400.6311887891 3.9986389533175632 1213400.4697351805 0.1614536086652911
3092 1215504.9232930692 3.9976379246286897 1215504.7617049424 0.16158812668549424
3093 1217814.9155179933 3.9966423322380034 1217814.7537947248 0.16172326834390463
3094 1219924.9010858217 3.995652122180091 1219924.7392267925 0.1618590293068385
3095 1222239.2074458702 3.994667277177796 1222239.045450455 0.16199541502209197
3096 1224351.59421248 3.993687737598687 1224351.4320800588 0.16213242097738798
3097 1226673.7525711851 3.99271349838071 1226673.5903011323 0.16227005285050639
3098 1228781.0415270044 3.991744485931903 1228780.8791186986 0.16240830585210375
3099 1231117.5443340803 3.990780711175132 1231117.3817868945 0.16254718587517908
3100 1233210.8222909397 3.989822085128297 1233210.6596042519 0.16268668788817336
3101 1235567.70129959 3.988868635341707 1235567.538472772 0.16282681798550397
3102 1237640.2348708725 3.9879202566157965 1237640.0719033016 0.1629675708514605
3103 1240020.3367536466 3.986976994990498 1240020.1736446936 0.16310895300629552
3104 1242067.976929048 3.9860387268530615 1242067.8136780895 0.16325095854484856
3105 1244472.8625657838 3.9851055190749403 1244472.699172189 0.16339359486194557
3106 1246490.733323232 3.9841772277921 1246490.569786377 0.1635368549846268
3107 1248925.1631924934 3.983253941564485 1248924.9995117458 0.1636807476155898
3108 1250903.9358541803 3.9823354962190236 1250903.772028916 0.16382526428494154
3109 1253377.9902024192 3.9814220013963753 1253377.8262320037 0.1639704153720823
3110 1255303.2088743707 3.980513273182593 1255303.0447581802 0.16411619053517665
3111 1257830.9958220976 3.9796094426704047 1257830.8315594953 0.16426260229764475
3112 1259685.1164239265 3.9787103039313574 1259684.9520142886 0.164409637892331
3113 1262282.855009922 3.9778160142929924 1262282.6904526094 0.16455731265338583
3114 1264046.4332101047 3.976926337845785 1264046.268504494 0.16470561056151273
3115 1266732.7388582362 3.976041468824825 1266732.5740036855 0.16485455062741597
3116 1268382.3651911328 3.9751611282489114 1268382.2001870202 0.165004112609885
3117 1271181.668002937 3.974285562026773 1271181.5028486168 0.16515432025020177
3118 1272685.5116782726 3.97341443228053 1272685.3463731247 0.16530514797899742
3119 1275633.0380556304 3.972548053629335 1275632.8725990048 0.1654566255527787
3120 1276946.3874727995 3.971686010629058 1276946.221864079 0.16560872060824297
3121 1280092.006405325 3.9708287078425712 1280091.8406438543 0.1657614706175309
3122 1281154.326403553 3.969975627229974 1281154.1604887184 0.16591483437535304
3123 1284564.8427583661 3.969127292941469 1284564.6766895067 0.16606885946237762
3124 1285297.2570062005 3.9682830494090697 1285297.0907827076 0.16622349302656528
3125 1289060.0300994713 3.9674435809417288 1289059.8637206752 0.16637879604861863
3126 1289359.783041615 3.9666080481020014 1289359.6165069148 0.16653470024025815
3127 1293590.8740545714 3.965777347902459 1293590.707363287 0.16669128436306288
3128 1293320.3765442413 3.9649503974298312 1293320.2096957818 0.1668484596228834
3129 1298177.8816460203 3.964128374359929 1298177.7146396919 0.16700632840640026
3130 1297149.2350194706 3.9633098739543366 1297149.067854696 0.16716477461632928
3131 1302850.430173338 3.9624964455313507 1302850.2628494056 0.16732393218830957
3132 1300806.8202660652 3.96168625623441 1300806.6527824167 0.16748364846093797
3133 1307648.939191277 3.9608813513627648 1307648.771547177 0.16764409977118397
3134 1304241.0775838057 3.9600793244528254 1304240.9097787214 0.1678050841696236
3135 1312629.1440151208 3.9592828866836207 1312628.9760482856 0.16796683529126663
3136 1307381.9003942641 3.958488859673392 1307381.7322651797 0.16812908446389846
3137 1317869.3298389278 3.9577008517303804 1317869.161546785 0.16829214301960824
3138 1310133.0841477122 3.956914642651725 1310132.9156920605 0.16845565170972426
3139 1323480.3092018494 3.9561350529854247 1323480.1405818218 0.16862002749734897
3140 1312362.0863824834 3.9553564521116718 1312361.9175976955 0.16878478781233253
3141 1329618.1806067745 3.954585304114702 1329618.0116562808 0.16895049368940887
3142 1313886.9252071588 3.9538140623109554 1313886.7560906648 0.16911649406766896
3143 1336501.7133514744 3.9530514269390555 1336501.5440679272 0.16928354721005082
3144 1314458.6502780856 3.952287239555163 1314458.4808273145 0.16945077103467837
3145 1344437.5469717528 3.951533252225283 1344437.377352558 0.16961919468756642
3146 1313737.4037057555 3.9507757367493683 1313737.2339181371 0.16978761838014458
3147 1353856.6941729512 3.9500306197338193 1353856.5242155069 0.16995744427556633
3148 1311260.99840034 3.949279284565519 1311260.8282733054 0.17012703467599977
3149 1365366.13733544 3.9485433765310765 1365365.9670371334 0.17029830644452879
3150 1306407.3658534354 3.947797577301768 1306407.1953844181 0.17046901731051145
3151 1379819.3860299173 3.947071371044439 1379819.215388122 0.17064179526042164
3152 1298356.7127277583 3.946330250266607 1298356.5419141955 0.1708135627266431
3153 1398407.754157483 3.945614437035331 1398407.5831695527 0.17098793030864284
3154 1286070.2310607962 3.944876843682517 1286070.0599001287 0.1711606673990332
3155 1422763.3675636605 3.944172356045089 1422763.196226921 0.17133673950991773
3156 1268329.25709102 3.9434367466238753 1268329.0855806894 0.17151033061808288
3157 1455025.6390213782 3.942744776272822 1455025.4673331152 0.17168826299759915
3158 1243937.0666634897 3.9420091160146042 1243936.8948009284 0.17186256121739643
3159 1497704.3063131068 3.9413310473782683 1497704.1342705495 0.1720425571929411
3160 1212288.9178199687 3.940592779403166 1212288.7456025768 0.17221739192741317
3161 1552858.162583881 3.939929910388588 1552857.9901841863 0.1723996948959318
3162 1174624.8352545185 3.9391861791879714 1174624.6626796126 0.17257490594277408
3163 1619425.8598497591 3.93853900258268 1619425.6870900101 0.17275974897092894
3164 1136154.0120980544 3.93778754575642 1136153.8391627804 0.17293527405764195
3165 1686810.2300158076 3.9371543484807967 1686810.0568930733 0.1731227342412239
3166 1108424.257291523 3.9363957419419653 1108424.0839927525 0.1732987705105133
3167 1725574.0749593086 3.935770693851414 1725573.9014708227 0.17348848588231275
3168 1110334.9166196024 3.935012298860852 1110334.7429539347 0.1736656677238401
3169 1691004.3590791991 3.9343844034689277 1691004.1852226665 0.17385653263394532
3170 1166152.3276552958 3.9336433939050637 1166152.1536193953 0.17403590039110045
3171 1565950.5339230308 3.9329986026242865 1565950.3596968378 0.17422619289699687
3172 1287890.3362338468 3.9322963712857986 1287890.1618250809 0.17440876591723226
3173 1405825.9570512078 3.9316240488661363 1405825.782454065 0.17459714262387768
3174 1431962.243048563 3.9309703249815593 1431962.068265149 0.17478341399620698
3175 1291067.3308269957 3.9302724635967103 1291067.1558569456 0.17497005001935154
3176 1525964.9988527314 3.9296577652534492 1525964.8236928973 0.17515983405114025
3177 1247237.8175107962 3.92895019961098 1247237.6421647745 0.17534602165952407
3178 1549391.332408536 3.928352643929177 1549391.1568702029 0.17553833304818758
3179 1259847.3501995509 3.927657020321143 1259847.174474139 0.17572541182450974
3180 1510418.6030814357 3.9270529621644155 1510418.4271629017 0.17591853395234022
3181 1319145.7092702128 3.9263869462950147 1319145.5331626378 0.17610757491199286
3182 1429383.8735206558 3.925762393706932 1429383.6972205325 0.17630012340112497
3183 1409814.1028919998 3.925132756916742 1409813.9264002773 0.17649172251281112
3184 1346211.8147448555 3.9244867002164563 1346211.6380612252 0.17668363026489478
3185 1486988.4142388813 3.9238885736588824 1486988.2373611652 0.1768777161613379
3186 1305121.6726590658 3.923231606035521 1305121.495589092 0.1770699740038588
3187 1505297.8736647617 3.9226499787644706 1505297.696398862 0.17726589974091672
3188 1320457.909328109 3.9219996743657775 1320457.7318685348 0.177459574099083
3189 1464734.2248493684 3.92141696715338 1464734.0471929077 0.1776564608088767
3190 1374497.833332833 3.9207883500948655 1374497.6554806626 0.17785217029668057
3191 1406075.9040628711 3.9201943664711583 1406075.7260135196 0.17804935161389054
3192 1430448.4697758174 3.9195917642756215 1430448.2915285002 0.17824731718097167
3193 1367011.4719119458 3.9189876325769144 1367011.293467113 0.17844483287865004
3194 1461524.0464576152 3.9184057879836973 1461523.8678126915 0.17864492380598235
3195 1356673.6861567928 3.917799535013342 1356673.5073133167 0.17884347613195517
3196 1463821.1551417576 3.9172294118871833 1463820.9760965914 0.17904516604328538
3197 1369858.2747763754 3.916630238174857 1369858.0955308771 0.179245498353426
3198 1442707.1002718012 3.9160629886078793 1442706.920823703 0.17944809816081245
3199 1400903.0143885282 3.915477763195666 1400902.8347380063 0.17965052182551805
3200 1409173.3539097405 3.9149080293355896 1409173.1740560776 0.17985366284316862
3201 1436302.9867034717 3.914338663588035 1436302.806645379 0.18005809274102585
3202 1383253.6275076284 3.9137673354261056 1383253.447245661 0.18026196735637623
3203 1454690.507563873 3.913210051076964 1454690.3270957333 0.18046813971601489
3204 1381225.9356165342 3.9126428671481652 1381225.754943238 0.18067329608426574
3205 1446365.1208504706 3.9120914288282997 1446364.9399695902 0.18088088044252407
3206 1400671.4535853309 3.911533866269611 1400671.2724975264 0.18108780448586165
3207 1423806.9281222257 3.9109839173630765 1423806.7468257605 0.1812964652905507
3208 1424565.6728425664 3.910437630317377 1424565.4913372737 0.18150529273030125
3209 1405946.960036692 3.9098883777681697 1405946.7783218585 0.18171483352674894
3210 1438627.277171434 3.909351350784376 1438627.095246058 0.1819253758796126
3211 1400422.5720755993 3.908804905986602 1400422.3899397163 0.18213588290491706
3212 1440659.8152923328 3.9082735063080065 1440659.6329444875 0.1823478453422096
3213 1404997.9996320761 3.9077331245402935 1404997.817072462 0.18255961406712135
3214 1433742.2884291993 3.907204108103455 1433742.1056564495 0.18277274988417674
3215 1416377.4133824995 3.906672169904829 1416377.230396456 0.18298604346670283
3216 1421425.6043201978 3.906144109043849 1421425.4211199644 0.18320023328294058
3217 1429993.115497466 3.905620986827832 1429992.932082351 0.18341511490489584
3218 1410601.2603878218 3.905094649274938 1410601.0767574133 0.18363040850648132
3219 1437758.996391167 3.904578859709539 1437758.8125444213 0.18384674571995543
3220 1409026.7104634529 3.904056491292838 1409026.5264001423 0.18406331041674093
3221 1434668.643104809 3.9035457154506266 1434668.458823892 0.1842809171397266
3222 1416946.448576615 3.9030297158554865 1416946.26407769 0.18449892492483552
3223 1425387.841480631 3.902522264845415 1425387.6567629175 0.18471771349675148
3224 1426555.454563399 3.9020137236092047 1426555.2696261485 0.18493725049794785
3225 1418482.966602782 3.90150960273981 1418482.7814455263 0.18515725570175945
3226 1431049.5515448253 3.9010077839859205 1431049.366166534 0.18537829130318934
3227 1417147.2733633907 3.9005082560321798 1417147.0877637886 0.18559960197318795
3228 1430204.7148388599 3.9000117477206167 1430204.5290168363 0.18582202344756052
3229 1419456.8874094747 3.8995178453559887 1419456.7013647484 0.18604472618729187
3230 1426585.25016453 3.899025912692446 1426585.0638961128 0.18626841723058646
3231 1423454.5642848734 3.8985378442242453 1423454.3777923046 0.1864925688784413
3232 1421869.1559876124 3.8980504532411575 1421868.9692701176 0.18671749478755215
3233 1427596.4986716732 3.8975681784858183 1427596.3117285625 0.18694311071539002
3234 1418177.1156477963 3.897085499752947 1418176.9284784554 0.1871693408984039
3235 1429145.5968529035 3.8966088553593043 1429145.4094565106 0.18739639281616474
3236 1418068.4857411778 3.8961313612930546 1418068.2981171538 0.18762402392397054
3237 1426504.7154649924 3.8956596968544503 1426504.5276125416 0.18785245098808226
3238 1421262.0961556535 3.8951880780000168 1421261.9080741275 0.18808152594510355
3239 1421933.7627153727 3.8947207792215757 1421933.5744040937 0.18831127895507904
3240 1424321.1791049642 3.8942551783092054 1424320.9905631735 0.18854179060360746
3241 1419039.1385975617 3.89379248912511 1419038.9498246848 0.18877287696578982
3242 1424671.3482236855 3.8933323473354373 1424671.1592188808 0.18900480470775172
3243 1418755.5116579577 3.8928749458929404 1418755.3224206786 0.189237279005735
3244 1422828.7063843568 3.892419854225627 1422828.5169137523 0.18947060452397466
3245 1419648.4311288404 3.891967968265762 1419648.241424317 0.18970452336123347
3246 1420355.1238239123 3.8915180194559067 1420354.9338846738 0.189939238527377
3247 1420566.336780199 3.8910715494402113 1420566.1466055731 0.19017462587226203
3248 1417995.9126027294 3.8906268085835376 1417995.7221919934 0.19041073607736655
3249 1421070.8392584077 3.8901857881749002 1421070.648610829 0.1906475786949949
3250 1416310.3787151377 3.8897461476181148 1416310.187830036 0.1908851015738626
3251 1420463.821307247 3.889310571455597 1420463.6301838723 0.19112337465619325
3252 1416008.2646457562 3.8888761225600317 1416008.0732834183 0.19136233783069626
3253 1418396.7949749855 3.8884457593088615 1418396.6033729543 0.1916020312487001
3254 1416751.3053756778 3.88801674555529 1416751.1135332156 0.19184246226141535
3255 1415922.109726561 3.8875914404314207 1415921.9176429787 0.19208358236950093
3256 1417078.9424405766 3.8871678744611398 1417078.75011508 0.19232549653738643
3257 1414414.6675889643 3.886747781491707 1414414.4750209053 0.19256805901975493
3258 1416222.7603099777 3.886329416998032 1416222.5674985223 0.19281145528374363
3259 1413972.825114077 3.885914785075444 1413972.632058593 0.19305548391942576
3260 1414725.9061977277 3.8855014485433697 1414725.7128973727 0.1933003550533159
3261 1413948.9175662098 3.885092326781704 1413948.7240203337 0.19354587600993983
3262 1413217.0244051442 3.884684044798865 1413216.8306129156 0.19379222852581873
3263 1414015.5707667372 3.8842803798421413 1414015.3767274788 0.1940392584673845
3264 1412011.039830975 3.8838771092801427 1412010.8455438612 0.1942871139117414
3265 1414013.6293200615 3.8834789530479403 1414013.4347844063 0.1945356552376827
3266 1411486.4759359076 3.883080525562012 1411486.2811508728 0.19478503470652556
3267 1413870.488564634 3.8826878639929503 1413870.2935295543 0.1950350796585775
3268 1412079.9564841497 3.882294203146686 1412079.7611981514 0.1952859983971354
3269 1414025.2129162706 3.881906875590196 1414025.0173787337 0.19553753690107462
3270 1414473.7554687636 3.8815178656586395 1414473.559678759 0.19579000464068078
3271 1417045.2168581048 3.881135728438595 1417045.0208150765 0.19604302829816686
3272 1428902.3693898981 3.8807507183503414 1428902.1730928298 0.19629706836666116
3273 1430291.764649594 3.880372966423368 1430291.568097992 0.19655160188600007
3274 1420187.7378759398 3.879993244553692 1420187.5410687414 0.1968071983583037
3275 1426735.0684256244 3.879622266127565 1426734.8713628077 0.19706281662545075
3276 1423698.15717435 3.8792404561433336 1423697.959855408 0.1973189419699072
3277 1425188.8284846463 3.8788741216302167 1425188.630909515 0.19757513125542514
3278 1417726.1379058624 3.878496707801628 1417725.940073725 0.19783213745847641
3279 1430004.0693360846 3.8781311495856667 1430003.871246869 0.19808921555679435
3280 1414120.138673177 3.877755305972289 1414119.9403250208 0.19834815628146207
3281 1432620.9195469837 3.8774020646842016 1432620.7209391675 0.19860781613234973
3282 1406586.5603514807 3.877024552774966 1406586.3614819176 0.1988695630779319
3283 1441671.6553532411 3.8766814728963004 1441671.4562212778 0.1991319633013817
3284 1390598.1251024825 3.876305951273907 1390597.9257062215 0.19939626106613115
3285 1455752.4033393406 3.8759710010515196 1455752.203678915 0.19966042563033587
3286 1370294.1378316325 3.875589629320876 1370293.9379052531 0.19992637939933117
3287 1479276.697643363 3.875271782170256 1479276.4974508123 0.20019255055940438
3288 1338167.424812644 3.8748820250345966 1338167.2243520576 0.20046058637383904
3289 1518418.7403328605 3.8745832362492454 1518418.5396030569 0.20072980370411847
3290 1294237.7641147373 3.8741900096765507 1294237.5631141944 0.20100054276596768
3291 1560183.826004678 3.8739099947912856 1560183.624730995 0.2012736829014029
3292 1262188.4396140033 3.873513414132138 1262188.238067499 0.20154650446901998
3293 1591640.0330429478 3.873245961830116 1591639.8312189833 0.20182396438748665
3294 1244831.9003097406 3.8728569484842237 1244831.698211322 0.20209841839495002
3295 1604739.6138302952 3.8725833391991036 1604739.4114507916 0.2023795035298523
3296 1246470.0297022925 3.872214552700239 1246469.8270465403 0.20265575229827337
3297 1591859.5369431437 3.8719266012181164 1591859.3340038822 0.2029392613470013
3298 1268211.4413140172 3.8715764665571184 1268211.2380964593 0.20321755792894292
3299 1561743.876426282 3.871279209098668 1561743.6729236983 0.20350258370783286
3300 1293285.1017317397 3.8709424153117418 1293284.8979486316 0.20378310812545566
3301 1524997.3994884214 3.870643110588791 1524997.195419353 0.20406906839836614
3302 1323760.9665645298 3.8703123564227107 1323760.7622128709 0.20435165889592416
3303 1484764.8082178615 3.870019033968717 1484764.603579744 0.20463811748152658
3304 1358537.9633921655 3.8696900316131293 1358537.7584695015 0.20492266398728418
3305 1446878.8657652894 3.8694022206634053 1446878.66055614 0.20520914948157307
3306 1391286.411521884 3.8690810553170203 1391286.2060260342 0.20549584965390855
3307 1416918.0353065862 3.8687924061941676 1416917.8295239806 0.20578260562146014
3308 1416556.4532496321 3.8684856826027376 1416556.2471782914 0.20607134060275648
3309 1396596.6954272373 3.868194322144793 1396596.4890679477 0.20635928952643107
3310 1432282.6896047643 3.867901890742832 1432282.4829554958 0.20664926842196288
3311 1384412.079214905 3.867608367204246 1384411.8722760028 0.2069389021900629
3312 1441779.1564117803 3.867329770507691 1441778.9491820168 0.20722976338774998
3313 1375059.151767704 3.8670344550851685 1375058.944246632 0.20752107186272478
3314 1452002.3835260167 3.8667701439566033 1452002.175712562 0.20781345475160615
3315 1362223.5997153234 3.866476488912107 1362223.3916089258 0.20810639763032054
3316 1467479.733825443 3.866224066051745 1467479.5254244432 0.2084009998812289
3317 1344860.4645850114 3.865936472347721 1344860.2558894383 0.2086955730257989
3318 1486422.5348118541 3.8656936748077673 1486422.3258191324 0.20899272178940453
3319 1327439.405956182 3.8654134648682823 1327439.196667189 0.20928899287662342
3320 1504503.3428139945 3.8651800463849892 1504503.1332251537 0.20958884074051434
3321 1313427.0408924758 3.864906767936956 1313426.8310055835 0.20988689213498268
3322 1519409.6742482358 3.864682274852781 1519409.4640588646 0.21018937104122518
3323 1302674.2214516257 3.864414704274752 1302674.0109623298 0.2104892959433982
3324 1531191.056011214 3.8641995568987886 1531190.845217014 0.21079419985157297
3325 1294389.895518405 3.86393496552847 1294389.6844222003 0.21109620465955492
3326 1539537.8022377123 3.863730732801989 1539537.590834369 0.21140334330613886
3327 1289284.6654466498 3.863467477441183 1289284.4537389998 0.2117076498912218
3328 1541562.0143448177 3.86327322663793 1541561.8023279675 0.21201685024152278
3329 1290659.7439847738 3.8630133051578 1290659.5316612544 0.21232351937623048
3330 1533725.0264110544 3.8628250705105955 1533724.8137764046 0.21263464992421888
3331 1301115.9514377695 3.862572469233956 1301115.7384941368 0.2129436327282282
3332 1516563.2721132925 3.862386253205106 1516563.0588566393 0.2132566531875619
3333 1318084.1864454742 3.8621445731866753 1318083.9728775152 0.21356795881854654
3334 1494748.9121917754 3.861957688828989 1494748.6983089466 0.2138828289435166
3335 1337464.120786855 3.8617287838378314 1337463.9065904333 0.21419642175143794
3336 1472103.6700660018 3.861540033069174 1472103.4555529794 0.2145130225237841
3337 1357565.981233324 3.861323508729139 1357565.7664045608 0.21482876314390312
3338 1449834.2494951717 3.8611334993996844 1449834.0343481144 0.2151470573302238
3339 1377833.4471837326 3.860927885723435 1377833.2317187928 0.21546493992023025
3340 1428782.2802437297 3.8607379849331402 1428782.0644587444 0.21578498534231635
3341 1396914.6282382612 3.8605420809553084 1396914.4121331016 0.21610515965845903
3342 1410559.2320740572 3.860353101249291 1410559.0156471205 0.21642693660648368
3343 1413020.62439185 3.8601660039940695 1413020.4076423254 0.2167495246469709
3344 1396487.1874012768 3.8599786237456253 1396486.9703282358 0.21707304098154495
3345 1425340.7356570337 3.859799342460015 1425340.5182589751 0.21739805870568946
3346 1386431.6297116943 3.8596145462636873 1386431.4119882155 0.21772347887218266
3347 1434475.8887701298 3.8594422670106145 1434475.6707192804 0.2180508494227397
3348 1379035.3386569223 3.8592606850924764 1379035.1202785403 0.2183783820592958
3349 1441766.8012621654 3.8590953365901464 1441766.5825541087 0.21870805668998478
3350 1372877.3106609972 3.858916945843953 1372877.0916231694 0.21903782787899917
3351 1448244.147844659 3.8587589567880607 1448243.9284748167 0.2193698423178801
3352 1367264.504960688 3.8585835267542183 1367264.2852588377 0.21970185035544812
3353 1454071.7490198247 3.8584329708502594 1454071.5289835944 0.22003623029821157
3354 1362230.5141255595 3.858260482158395 1362230.2937551409 0.22037041860088782
3355 1459000.9195684968 3.858116844299672 1459000.698861255 0.22070724175045395
3356 1357875.3057156573 3.8579476650433264 1357875.0846718608 0.22104379647300057
3357 1463247.4795948586 3.8578102539102064 1463247.2582116178 0.22138324071761098
3358 1353824.8405287152 3.857645019202 1353824.6188063559 0.22172235935719148
3359 1467814.5357532036 3.8575133613269816 1467814.3136886898 0.22206451377275468
3360 1349558.6386625848 3.857352053727616 1349558.4162564788 0.22240610615674078
3361 1473686.3144118516 3.8572262078658444 1473686.0916609615 0.22275089013944438
3362 1345055.860920169 3.8570680153685646 1345055.6378254076 0.22309476146054533
3363 1480729.6494087838 3.856948415608393 1480729.4259666791 0.22344210465503228
3364 1340933.860863723 3.8567928032379406 1340933.6370755185 0.22378820451925222
3365 1487519.4932142745 3.8566795281887964 1487519.26907619 0.22413808445356836
3366 1338132.248480913 3.8565266337625475 1338132.0239944512 0.22448646184446566
3367 1492407.9324441697 3.856419110686261 1492407.7076053729 0.22483879676036586
3368 1337236.350558929 3.8562693335760128 1337236.1253694666 0.2251894622223066
3369 1494849.2235486852 3.856166859185027 1494848.9980045583 0.22554412699588872
3370 1338049.811117198 3.8560207132944697 1338049.5852201467 0.22589705135750424
3371 1495357.3723648563 3.855922834313989 1495357.1461109128 0.22625394356865783
3372 1340302.376584448 3.8557809862485333 1340302.1499753657 0.2266090821727249
3373 1494137.444127659 3.8556873968624177 1494137.2171595267 0.22696813236846297
3374 1344497.568420731 3.85555070780593 1344497.3410952487 0.22732548225662927
3375 1490458.8626322479 3.8554610516637684 1490458.6349455637 0.22768668405543716
3376 1351414.7360754176 3.8553306205032545 1351414.5080290867 0.2280463309306669
3377 1483740.850420063 3.855244180805829 1483740.6220103703 0.22840969258778543
3378 1360926.5339774694 3.855121075329263 1360926.3052057428 0.22877172651733413
3379 1474723.6426540064 3.8550368743888392 1474723.4135168009 0.22913720559972944
3380 1371808.9546754006 3.8549217840932255 1371808.7251737178 0.22950168278597274
3381 1465103.8311052043 3.8548393794293347 1465103.6012359364 0.22986926793454537
3382 1382705.515775505 3.854732546380286 1382705.2855392462 0.23023625892296443
3383 1456207.969744096 3.8546523588584676 1456207.7391380656 0.23060603037389873
3384 1393010.4980245212 3.8545537867668136 1393010.2670488968 0.2309756244528879
3385 1448355.9721685227 3.854476536040917 1448355.7408208079 0.2313477148853183
3386 1402810.3099782262 3.8543862840923055 1402810.0782582026 0.2317200236573639
3387 1441357.8029846775 3.8543124239352657 1441357.570890107 0.2320945705684317
3388 1412162.9511428452 3.8542305519271007 1412162.7186731289 0.23246971629772756
3389 1435284.3466023603 3.8541601956211218 1435284.1137555393 0.23284682105965046
3390 1420678.0853046824 3.8540864793599754 1420677.852079791 0.23322489133385627
3391 1430598.7448787543 3.8540197114311003 1430598.5112741168 0.2336046374967246
3392 1427841.420810292 3.8539536788570734 1427841.1868245988 0.233985693200241
3393 1427590.6486686673 3.8538908669470286 1427590.4143004601 0.23436820708068132
3394 1433602.6809304438 3.853832034168804 1433602.4461781317 0.2347523119560021
3395 1425957.0224527712 3.8537737049928538 1425956.7873150306 0.23513774052474182
3396 1438476.0946986787 3.8537216788977706 1438475.8591737286 0.23552495018418476
3397 1425064.5156268761 3.853668125898144 1425064.279713482 0.23591339436393086
3398 1443043.613590121 3.853622650691511 1443043.3772863634 0.23630375762544914
3399 1424490.3528662343 3.8535737655315954 1424490.1161709696 0.23669526474172162
3400 1447524.0184225892 3.85353466112177 1447523.7813337618 0.23708882746445883
3401 1424203.7836022144 3.853490115816019 1424203.5461187987 0.2374834157753071
3402 1451848.7015869971 3.853457127805381 1451848.4637067872 0.23788020996368334
3403 1424288.0087756123 3.8534167180896057 1424287.7704977058 0.2382779064941612
3404 1456012.5920434562 3.8533895507394624 1456012.3533654925 0.23867796356610835
3405 1424624.1833163593 3.853353277230039 1424623.9442375433 0.23907881611405973
3406 1460270.7814912773 3.8533317493221215 1460270.5420091092 0.23948216813747153
3407 1424876.1177898322 3.8532995404618755 1424875.8779036268 0.23988620535094154
3408 1465023.6265033428 3.85328368426716 1465023.3862104616 0.2402928810983342
3409 1424710.613005082 3.853255222762141 1424710.3723049823 0.24070009968955067
3410 1470571.2342048534 3.8532452597970814 1470570.9930947116 0.24111014180171977
3411 1423976.3357271298 3.8532200775442353 1423976.094206601 0.24152052903011412
3412 1477025.4795211137 3.853216292651054 1477025.2375871206 0.24193399315061057
3413 1422667.6413031365 3.8531939218479283 1422667.3989555947 0.24234754169844877
3414 1484463.3752191903 3.853196619095678 1484463.1324547036 0.2427644867691893
3415 1420735.1019066602 3.8531766426377763 1420734.8587254616 0.24318119853472317
3416 1493118.8484845716 3.853186221396225 1493118.6048828827 0.24360168890871445
3417 1417999.5407740425 3.8531681646324767 1417999.2967524838 0.24402155869857292
3418 1503377.1972150917 3.8531851885840434 1503376.9527694245 0.24444566714591223
3419 1414311.551241085 3.853168373651537 1414311.3063724197 0.24486866531314042
3420 1515549.1656288542 3.853193586112103 1515548.9203323713 0.2452964828994731
3421 1409803.9144280306 3.85317712819148 1409803.668705465 0.24572256563272887
3422 1529625.3165227764 3.853211358557083 1529625.0703685728 0.2461542034685357
3423 1405018.6395889693 3.8531943153968644 1405018.3930056412 0.2465833280072094
3424 1545130.6552816175 3.853238256804971 1545130.4082627248 0.2470188927605173
3425 1400851.1918264914 3.8532198829333004 1400850.9443754596 0.24745103181384634
3426 1560970.539956947 3.853273834473761 1560970.2920663485 0.24789059869056237
3427 1398403.1258970902 3.853253891224085 1398402.877571325 0.24832576524675662
3428 1575173.1877202278 3.8533174532447436 1575172.9389508823 0.2487693453475183
3429 1398744.129109697 3.853296570783056 1398743.8799020778 0.24920761915366768
3430 1584765.6058593523 3.8533682499042583 1584765.35620424 0.24965511243362748
3431 1402562.544339411 3.8533483782496734 1402562.29424274 0.25009667108794925
3432 1586324.2715063686 3.85342524909246 1586324.0209585459 0.2505478228371049
3433 1410153.8568188197 3.8534099395492505 1410153.6058258682 0.2509929513535699
3434 1577486.858073662 3.8534877471505644 1577486.606626317 0.25144734518417516
3435 1422167.2375576328 3.85348176737138 1422166.9856612417 0.25189639118895163
3436 1558807.396160986 3.853555835444341 1558807.143807448 0.25235353800297655
3437 1439844.0972762299 3.853563947741218 1439843.8444694015 0.2528068282550336
3438 1534271.1348957485 3.8536306539301615 1534270.881629404 0.2532663445604512
3439 1463359.0496566386 3.8536560833510602 1463358.7959325348 0.25372410388610633
3440 1509513.4098840356 3.853714014396683 1509513.1556981716 0.25418586410277055
3441 1490025.651138428 3.853757551126804 1490025.3964902493 0.25464817864318096
3442 1489426.3680637812 3.8538076278065323 1489426.112951436 0.25511234505027675
3443 1514887.8654361435 3.8538678442944603 1514887.6098569585 0.2555791850018737
3444 1476945.4754879414 3.8539126333856997 1476945.2194418125 0.25604612885499123
3445 1533407.6945664322 3.8539867237738354 1533407.438049034 0.2565173982028623
3446 1472504.7411377474 3.8540296924532202 1472504.4841501603 0.2569875870351103
3447 1544022.4511263333 3.8541142506894346 1544022.1936631773 0.25746315609751114
3448 1474089.5377774264 3.854159197906496 1474089.2798403674 0.2579370590556438
3449 1548200.8814883924 3.854250847762768 1548200.6230716233 0.25841676911975153
3450 1479110.3646758478 3.854301275682347 1479110.1057810595 0.25889478842931896
3451 1548043.0561930034 3.854397206884714 1548042.7968145376 0.25937846589785124
3452 1486561.73435181 3.8544558106397617 1486561.4744909082 0.25986090184157906
3453 1544687.1781113343 3.854553990582438 1544686.9177629189 0.26034841544241494
3454 1496575.874359483 3.854622582096926 1496575.6135240179 0.260835465097855
3455 1539179.495864672 3.8547216598057465 1539179.2345378986 0.26132677325626796
3456 1508508.692635668 3.8548012146649078 1508508.430817129 0.2618185389303633
3457 1533446.6756047134 3.854900515220688 1533446.4132910445 0.2623136689495535
3458 1520601.2752564743 3.8549910725646708 1520601.0124463001 0.2628101740328235
3459 1529439.1814557158 3.8550906899261546 1529438.9181465344 0.2633091814708148
3460 1531362.8386128403 3.8551914697797427 1531362.5748024387 0.2638104015574209
3461 1527801.6169897483 3.855292059859263 1527801.3526763814 0.2643133668637281
3462 1540538.6286146177 3.8554019451213746 1540538.3637953599 0.2648192578553444
3463 1527949.9736575398 3.8555042895345757 1527949.7083312473 0.26532629259350665
3464 1548571.4504336691 3.8556222077680475 1548571.1845968647 0.2658368045157207
3465 1529259.5241288575 3.8557269971748793 1529259.2577808318 0.2663480258173631
3466 1555595.2358783607 3.8558519486800047 1555594.9690152514 0.2668631094056097
3467 1531739.1473808116 3.855959823262976 1531738.880002206 0.2673786056532854
3468 1561368.860717531 3.8560908758122774 1561368.592819307 0.2678982239949735
3469 1535529.823213257 3.856202428134078 1535529.5547951998 0.26841805701932986
3470 1565983.4390623863 3.8563388824706726 1565983.1701201857 0.2689422006902737
3471 1540239.6443424735 3.8564545445576783 1540239.374876046 0.26946642732533577
3472 1570081.962800803 3.856596042055628 1570081.6928056865 0.2699951164249136
3473 1545185.9634551741 3.8567160180398905 1545185.692931385 0.2705237892168936
3474 1574245.396537766 3.8568624497868895 1574245.1254807038 0.27105706224718595
3475 1550095.952797023 3.856986761517531 1550095.6812068068 0.27159021629067254
3476 1578530.6042853075 3.857138149092412 1578530.3321571841 0.2721281232678327
3477 1555154.4622101896 3.857266701388864 1555154.1895444142 0.27266577546337883
3478 1582811.6437585296 3.8574231957317155 1582811.3705501452 0.2732083844871082
3479 1560419.6872051803 3.857555778999019 1560419.4134546379 0.2737505425151917
3480 1587282.1929095665 3.857717717643595 1587281.9186116182 0.2742979481944025
3481 1565591.8317346526 3.8578539484671266 1565591.5568900437 0.2748446089917992
3482 1592348.4078140275 3.8580218715856804 1592348.1324170986 0.2753969288121627
3483 1570427.457290145 3.8581611376172176 1570427.1813420781 0.27594806702765784
3484 1598214.0978542168 3.8583357699493543 1598213.8213487805 0.27650543636282504
3485 1575054.7132247014 3.858477235707227 1575054.4361637025 0.2770609987906351
3486 1604889.8253469141 3.8586594960952034 1604889.5477233334 0.27762358083423805
3487 1579739.3112706137 3.8588021105587975 1579739.0330871285 0.2781834850406297
3488 1612592.8886964833 3.8589931836812905 1612592.609944995 0.27875148839892755
3489 1584591.6162560552 3.859135591041301 1584591.3369404406 0.2793156147149484
3490 1621938.9174572355 3.8593370253460035 1621938.6375679348 0.279889300703217
3491 1589718.5534279463 3.85947742883915 1589718.2729704648 0.28045748161284917
3492 1633764.937105064 3.8596911423111626 1633764.6560679092 0.281037154896454
3493 1595527.0682853356 3.859827328256497 1595526.7866761521 0.2816091834192704
3494 1648921.7638823658 3.860055372640151 1648921.4816872044 0.28219516131981576
3495 1602549.8016402677 3.8601850940048825 1602549.518869421 0.2827708466535788
3496 1667968.3942879175 3.8604289886550975 1667968.1109245487 0.28336336889332936
3497 1610556.11302894 3.8605508804792446 1610555.829086271 0.2839426689719482
3498 1689909.052319376 3.8608102681411616 1689908.7677776862 0.2845416899016505
3499 1617356.802419392 3.8609254424524564 1617356.5172944653 0.2851249267014067
3500 1709567.978014325 3.861196154069118 1709567.6922845086 0.2857298164664962
3501 1619289.1981133693 3.8613100011266113 1619288.9117955177 0.2863178516089489
3502 1716689.6083276127 3.8615828321670294 1716689.3214003579 0.28692725478509834
3503 1616271.6647460295 3.861705326695649 1616271.3772246782 0.28752135128461076
3504 1703635.0941320464 3.8619676511725602 1703634.8059984976 0.28813354879518205
3505 1616057.10629708 3.862110748517759 1616056.8175622069 0.2887348729911096
3506 1677776.6697348992 3.8623511291527968 1677776.3803863742 0.2893485248818596
3507 1627396.0826580923 3.862524137370568 1627395.7927003966 0.2899576957410161
3508 1656076.8038948313 3.8627371501637326 1656076.5133224796 0.2905723517707451
3509 1651467.5307484674 3.862942791941846 1651467.2395591429 0.2911893246333446
3510 1646168.731211803 3.8631308621718037 1646168.4394063149 0.29180548803016076
3511 1679902.8376702468 3.8633645901347498 1679902.5452405429 0.2924297040149721
3512 1644430.6723538337 3.863536593671053 1644430.3793051331 0.29304870060126037
3513 1699939.8781171236 3.8637884998615957 1699939.5844378648 0.29367925883040347
3514 1647191.954848315 3.8639571794366208 1647191.660545464 0.2943028510947267
3515 1703754.345277118 3.864214490342823 1703754.0503385263 0.2949385918809213
3516 1654000.6795276257 3.8643935035158643 1654000.3839592275 0.29556839810770036
3517 1695586.4546057833 3.8646444625984526 1695586.1583975204 0.2962082628414664
3518 1665029.6559005445 3.8648441083632474 1665029.3590552679 0.296845276588831
3519 1685977.7862616666 3.865082481811905 1685977.4887729513 0.29748871518188585
3520 1680417.6204556022 3.8653062263436286 1680417.3223223942 0.2981332080403216
3521 1680663.323071639 3.865532701441219 1680663.0242912718 0.29878036719366163
3522 1697508.7488351841 3.865777997736803 1697508.4494030047 0.29943217934351873
3523 1680443.9513471555 3.8659974616212054 1680443.6512634144 0.30008374100208085
3524 1710777.5827926719 3.8662589016041258 1710777.2820501912 0.30074248077160476
3525 1685275.8818582965 3.866477451716527 1685275.580459037 0.3013992592599393
3526 1716930.1082520077 3.8667487410107264 1716929.8061876078 0.3020644000044825
3527 1693520.277921845 3.866972695482823 1693519.975194747 0.30272709786000684
3528 1717806.1756452764 3.867247664906926 1717805.87224716 0.3033981165055761
3529 1702869.059045116 3.867482551442807 1702868.75497783 0.30406728592878984
3530 1717088.611250342 3.867756394641217 1717088.3065066338 0.30474370829497216
3531 1712835.6158412222 3.868005403566262 1712835.3104214573 0.3054197648890003
3532 1717157.864078185 3.868275631218959 1717157.5579769101 0.30610127492167877
3533 1723129.6867864623 3.8685390898758056 1723129.3800020637 0.306784398678216
3534 1719585.9482884754 3.8688054321120133 1719585.6408175416 0.3074709338394999
3535 1732259.0672711788 3.8690814575980084 1732258.7591101893 0.30816098957506893
3536 1724997.1311776524 3.8693454841808843 1724996.8223249104 0.30885274189468065
3537 1739310.3047815214 3.8696310206325397 1739309.995232061 0.3095494604394217
3538 1732249.4349627234 3.8698953885811838 1732249.1247159888 0.3102467346608814
3539 1744829.685906025 3.870187341596128 1744829.3749561268 0.3109498982914127
3540 1739947.1868585267 3.8704544800705936 1739946.8752055357 0.31165299093228
3541 1749616.8087989162 3.870750659085506 1749616.4964364776 0.3123624385708462
3542 1747736.8158095244 3.871022045770175 1747736.5027379037 0.3130716205403683
3543 1754249.8850262081 3.871321210391101 1754249.5712389979 0.31378721020369044
3544 1755416.3795469694 3.871597808585754 1755416.0650442515 0.3145027178531293
3545 1759398.23358849 3.8718991675125896 1759397.9183641206 0.3152243693698619
3546 1762502.1522498743 3.872181870132709 1762501.8363034695 0.31594640476282604
3547 1765387.259327623 3.872484947015337 1765386.9426535026 0.31667412042531734
3548 1768966.0719259155 3.872774225823732 1768965.7545230712 0.317402844368201
3549 1771945.233194899 3.8730789882756023 1771944.915058241 0.3181366580413303
3550 1775203.2520031396 3.8733746666364164 1775202.9331309632 0.3188721763437878
3551 1778804.644783627 3.8736814209830572 1778804.3251714695 0.31961215763312223
3552 1781447.1354160577 3.8739830807875224 1781446.8150615552 0.3203545025136481
3553 1785850.079357428 3.874292205923887 1785849.7582566517 0.3211007763938604
3554 1787828.4078788334 3.874599597500756 1787828.0860288795 0.3218499537954775
3555 1792806.6426256788 3.874911439076577 1792806.320023012 0.3226026666756388
3556 1794507.5124056009 3.8752244544078405 1794507.1890468888 0.32335871201825434
3557 1799493.4474902493 3.875539244919536 1799493.1233722775 0.324117971789776
3558 1801467.8267568548 3.8758578139920696 1801467.5018759123 0.3248809423998865
3559 1806072.331711676 3.8761756113772865 1806072.0060648448 0.3256468310830099
3560 1808603.5785842382 3.8764997544355233 1808603.2521674577 0.32641678050218587
3561 1812669.9068704767 3.876820526480137 1812669.5796810908 0.327189385788969
3562 1815923.5527221058 3.8771503349338956 1815923.224755736 0.3279663696843111
3563 1819241.616068027 3.8774740836600063 1819241.2873222542 0.3287457727492831
3564 1823355.8843380124 3.877809622300094 1823355.5548081466 0.32952986597146466
3565 1825885.1497206604 3.8781362978372163 1825884.8194045464 0.330316114099785
3566 1830721.722631179 3.8784776445597404 1830721.3915237794 0.33110739960411145
3567 1832769.855400606 3.8788069249261024 1832769.5235001033 0.33190050281439976
3568 1838044.8110858367 3.8791543907565122 1838044.4783867537 0.3326990831345294
3569 1839892.1164232877 3.87948560021615 1839891.7829242684 0.3334990193790121
3570 1845480.5711829392 3.8798398542420562 1845480.2368778994 0.3343050398612796
3571 1847264.5195827985 3.880172004902193 1847264.1844710533 0.3351117452036102
3572 1853068.167648661 3.88053408805116 1853067.831723254 0.3359254070287949
3573 1855081.6422862657 3.8808658032639323 1855081.3055475028 0.3367387629934981
3574 1860969.2048030342 3.8812372708272433 1860968.8672427034 0.3375603306818643
3575 1863629.7383639354 3.881566493287441 1863629.3999837912 0.33838014430350605
3576 1869762.329405274 3.881949779936851 1869761.9901952867 0.33920998723268403
3577 1873511.6228136148 3.8822734142934707 1873511.2827776598 0.34003595506826734
3578 1880473.343793953 3.8826722198603534 1880473.0029193477 0.3408746054615307
3579 1886149.870575355 3.882985782678114 1886149.528869094 0.34170626073072496
3580 1895044.4243337926 3.8834052958186596 1895044.0817793391 0.3425544534213935
3581 1904061.5628719833 3.883702799363283 1904061.2194808307 0.34339115259417813
3582 1917035.007462706 3.884149226216829 1917034.6632129294 0.3442497766332448
3583 1930094.6374757378 3.884424444285393 1930094.2923848734 0.345090864485753
3584 1949899.6515186902 3.8849020049928518 1949899.3055580973 0.34596059293606285
3585 1961717.6499965875 3.885153784478715 1961717.3031905505 0.346806036937252
3586 1987092.0916947327 3.8856562646957946 1987091.7440085236 0.3476862090648788
3587 1979457.654046059 3.8858991213505125 1979457.305508231 0.3485378277579309
3588 1998448.9424349593 3.886399212727268 1998448.5930101443 0.3494248150625983
3589 1961532.880355588 3.8866676460165426 1961532.530068871 0.350286716874366
3590 1963134.090374689 3.887124179678544 1963133.7391999532 0.35117473596104876
3591 1931388.6377158898 3.8874490624094062 1931388.285665484 0.3520504059883504
3592 1932614.253238139 3.8878423244240428 1932613.90030126 0.35293687905089344
3593 1924836.120097051 3.888220391455718 1924835.766271593 0.3538254578415715
3594 1940761.1039105162 3.8885674735110936 1940760.7491976987 0.35471281766433976
3595 1956906.7902725013 3.888976113402856 1956906.4346615502 0.35561095107065105
3596 1954088.3065835785 3.88930058754311 1954087.9500815321 0.3565020463995969
3597 1976489.1395063906 3.8897221752524245 1976488.7820984107 0.3574079798816235
3598 1963675.0354002668 3.8900449147575418 1963674.6770945136 0.3583057532776038
3599 1966986.5895806933 3.8904621106240866 1966986.230362629 0.3592180642305336
3600 1958836.6944147863 3.8908001365412463 1958836.3342902374 0.3601245489836227
3601 1961380.5554853857 3.89119875587078 1961380.1944429786 0.36104240721954367
3602 1965109.0229898645 3.891568510917733 1965108.6610301586 0.36195970576072456
3603 1970311.6083727533 3.891936164456698 1970311.2454922285 0.36288052461419484
3604 1985393.5343401728 3.892345580006165 1985393.1705302307 0.3638099420870516
3605 1983324.6513140318 3.8926893153572557 1983324.2865788979 0.3647351339419528
3606 1989700.1061784537 3.893122619413816 1989699.7405033077 0.3656751458870495
3607 1992268.959057474 3.8934689804904936 1992268.5924493317 0.3666081423921625
3608 1987681.3719630798 3.893895765449853 1987681.004407676 0.3675554039553653
3609 1990695.1413616242 3.894272337073173 1990694.7728615426 0.3685000816797277
3610 1995662.7381783675 3.8946748935596966 1995662.3687263727 0.36945199476442775
3611 2001844.9404730832 3.8950899509740857 2001844.570063969 0.3704091143746048
3612 2005006.4708848894 3.8954717027305112 2005006.0995190262 0.3713658630860178
3613 2010470.9020967642 3.8959133687295844 2010470.5297623605 0.37233440380058785
3614 2016958.398943903 3.8962957766239623 2016958.0256443918 0.37329951126174876
3615 2013421.779733455 3.8967390615644835 2013421.4054573106 0.3742761445373809
3616 2020473.0161955832 3.897138778024505 2020472.6409440574 0.37525152586835236
3617 2021358.6044535262 3.8975729044518697 2021358.2282181215 0.37623540465266053
3618 2026402.063969845 3.8979930607993016 2026401.686748573 0.37722127187971793
3619 2029284.6083961786 3.898416363407992 2029284.230184865 0.37821131370529915
3620 2033576.2697956641 3.8988539503968136 2033575.8905881513 0.37920751281221143
3621 2040013.0329596228 3.8992720933422955 2040012.6527542803 0.38020534244559023
3622 2038448.9155087264 3.899718884524078 2038448.5342981815 0.38121054475886
3623 2047574.5030175596 3.900135420549054 2047574.1208011713 0.38221638829663507
3624 2045031.318561315 3.900586286740681 2045030.9353306887 0.3832306262678452
3625 2053418.8457127023 3.9010061736616293 2053418.461467814 0.38424488836858484
3626 2051860.4219658189 3.901456026341752 2051860.036698664 0.38526715484957047
3627 2057944.3443865753 3.9018840763714677 2057943.9580957303 0.38629084491411375
3628 2061341.559314483 3.902329816602155 2061341.1719934542 0.38732102881618785
3629 2063928.788823319 3.9027714089058754 2063928.4004683485 0.3883549704453291
3630 2070054.431928148 3.903208884012095 2070054.042535301 0.3893928468544011
3631 2072007.7013599277 3.9036653067292844 2072007.3109226464 0.39043728112759457
3632 2080489.0392187296 3.904097131688305 2080488.647735787 0.39148294256589256
3633 2079933.3954425382 3.9045620168102526 2079933.002905469 0.39253706935329685
3634 2088766.5925214458 3.9049961559432584 2088766.1989299557 0.3935914901946928
3635 2089331.9429749276 3.9054627883192943 2089331.5483203945 0.3946545332434205
3636 2094685.2063339085 3.905905342529903 2094684.8106150543 0.39571885420577235
3637 2098125.691672616 3.9063679852545055 2098125.294882539 0.39679007710585856
3638 2102120.5943416674 3.90682182570513 2102120.196476961 0.3978647065705058
3639 2106918.239277824 3.907278417812082 2106917.8403338743 0.3989439496052343
3640 2110389.562977398 3.9077414510409367 2110389.1629489646 0.4000284330250711
3641 2116471.981926688 3.908195747687831 2116471.580810486 0.40111620206286047
3642 2118724.9464780884 3.908664177835578 2118724.5442678304 0.40221025790804654
3643 2124830.7177937347 3.9091200646898456 2124830.31448654 0.40330719484597427
3644 2127566.184438855 3.909591753818732 2127565.780028175 0.40441067998913455
3645 2132675.362806124 3.9100503970105835 2132674.9572889754 0.4055171486027127
3646 2136228.7039129497 3.9105245150468333 2136228.297282943 0.40663000662716936
3647 2141461.7058255724 3.9109862639204653 2141461.2980795037 0.4077460688185695
3648 2144447.602368296 3.911462922725549 2144447.1934997556 0.4088685403541001
3649 2150159.5902018887 3.9119282567447904 2150159.1802075924 0.4099942960323746
3650 2152589.858259814 3.9124077336314294 2152589.4471331993 0.41112661449363636
3651 2158162.823121381 3.912876651266254 2158162.410859068 0.41226231306592603
3652 2160800.33248386 3.9133581141770732 2160799.9190794774 0.41340438278880937
3653 2166314.9844885217 3.913830787272023 2166314.569938343 0.4145501787189527
3654 2169293.8051575515 3.9143124880684703 2169293.3894556277 0.41570192387731036
3655 2174592.669157307 3.914789751738123 2174592.2522993665 0.4168579404176053
3656 2178045.2130629453 3.91527079101343 2178044.795043538 0.4180194072388848
3657 2182374.578007604 3.915752608787446 2182374.1588217677 0.4191858363815788
3658 2186738.0460921894 3.91623315422787 2186737.6257350934 0.42035709595086673
3659 2189999.631353423 3.916718562460161 2189999.2098194407 0.4215339820846096
3660 2195339.408699214 3.9171986734390547 2195338.9859840623 0.42271515184255776
3661 2198069.2254203334 3.9176869974700037 2198068.8015178726 0.42390246062784487
3662 2203874.640776572 3.918167062190428 2203874.215682785 0.4250937865998822
3663 2206287.5150364996 3.918657891196871 2206287.08874494 0.42629155991927414
3664 2212253.1206298796 3.919138568700746 2212252.693136639 0.4274932408494155
3665 2214275.841364545 3.919631553262452 2214275.412662933 0.4287016115497286
3666 2220549.349408392 3.92011282288666 2220548.919494704 0.429913688153936
3667 2222351.066350628 3.9206078535893836 2222350.635217893 0.4311327352552309
3668 2228953.0140643097 3.921089167127672 2228952.5817090296 0.43235528020439384
3669 2230610.703016667 3.9215866735382505 2230610.2694315566 0.43358511073774575
3670 2237517.5564855253 3.922067411755856 2237517.121667367 0.4348181584549941
3671 2238654.451824038 3.9225679920440157 2238654.0157650732 0.43605896457398663
3672 2246316.18763601 3.923047383033121 2246315.7503335546 0.4373024552707681
3673 2246454.868754481 3.9235516752481505 2246454.430200087 0.4385543940867626
3674 2255649.655968054 3.924028278341085 2255649.2161598275 0.4398082267614634
3675 2254366.6746228514 3.924537772978977 2254366.2335513188 0.4410715327291692
3676 2265884.3870445606 3.9250094269317914 2265883.944709013 0.4423355471939423
3677 2262546.2117636446 3.925526651112473 2262545.7681530435 0.4436106009002573
3678 2277709.0975575387 3.925990412615892 2277708.6526730456 0.44488449286787113
3679 2271407.5192654063 3.9265189456463343 2271407.073093597 0.44617180938985374
3680 2292843.4294950366 3.926970307593607 2292842.9820399843 0.44745505227979
3681 2282749.1928660404 3.927515422225497 2282748.744110711 0.4487553292474203
3682 2314596.2046980197 3.927948003179041 2314595.7546507968 0.450047222730713
3683 2300569.3163898704 3.9285166367201505 2300568.8650285695 0.4513613006596628
3684 2348026.3599859085 3.9289233981722154 2348025.9073248445 0.4526610641678424
3685 2331082.7670978466 3.9295209702006195 2331082.3131083627 0.4539894837740826
3686 2394914.8984396625 3.9299002088251136 2394914.443142738 0.45529692454018245
3687 2373803.131799218 3.9305188073635784 2373802.675160943 0.4566382746179011
3688 2432179.397101692 3.9308905168624597 2432178.939145894 0.45795579805185715
3689 2394959.8306993367 3.931487249573636 2394959.371395603 0.45930373411953795
3690 2402089.4898555013 3.931906015564316 2402089.029217928 0.4606375729467425
3691 2364841.016131752 3.932410849793256 2364840.5541498587 0.46198189345536306
3692 2317843.617018057 3.932923180624021 2317843.1536814626 0.4633365943649872
3693 2367423.2697843565 3.9333149037462682 2367422.8051096383 0.4646747184154908
3694 2302075.8855308206 3.9338994798686646 2302075.419483587 0.4660472334208018
3695 2420514.145184999 3.934213625088258 2420513.6777975755 0.46738742317464643
3696 2366575.544595483 3.9348334563698124 2366575.075822132 0.46877335084217026
3697 2436981.2141492013 3.9351218299051833 2436980.744027763 0.4701214381121336
3698 2394273.318224764 3.935720081980962 2394272.846710401 0.4715143626362912
3699 2383606.600314195 3.9360705860945924 2383606.127433856 0.4728803385654602
3700 2356311.81781617 3.9365532260832006 2356311.3435475393 0.4742686307302183
3701 2359578.050390498 3.9370377505201133 2359577.574729763 0.4756607349607605
3702 2405506.081047456 3.937394575979389 2405505.604006753 0.47704070295009154
3703 2375579.882672982 3.9379712646762517 2375579.404216006 0.4784569759814728
3704 2445038.871044442 3.9382780085052227 2445038.3912038794 0.4798405626608019
3705 2378028.9811828095 3.938859101893374 2378028.4999146354 0.48126817381476217
3706 2409204.470810489 3.939196352033723 2409203.988146642 0.4826638464256243
3707 2381197.7382364147 3.9397171063833474 2381197.2541441848 0.4840922301946529
3708 2396153.347606303 3.9401311913254338 2396152.8620989947 0.4855073085096964
3709 2399536.4271617024 3.940578232115141 2399535.9402279197 0.4869337824672939
3710 2424469.234597887 3.9410513954773485 2424468.746229995 0.4883678918434743
3711 2405656.7150628343 3.9414716603581543 2405656.225261269 0.4898015652456783
3712 2424726.8914393173 3.941938760510973 2424726.4001969197 0.4912423976060376
3713 2408538.2866004123 3.942393325968046 2408537.7939102384 0.49269017399236825
3714 2420693.5121734086 3.9428215076420083 2420693.018039062 0.49413434662306627
3715 2422557.4260052773 3.9433252622793 2422556.930408728 0.4955965493085777
3716 2440756.62755738 3.9437272675476263 2440756.1305069923 0.49705038763033577
3717 2426812.104022953 3.944257333620062 2426811.605496369 0.49852658426692636
3718 2458338.182508448 3.9446574308484768 2458337.6825173534 0.49999109464581704
3719 2423874.7610483924 3.9451893167136665 2423874.2595700715 0.5014783209442615
3720 2462977.5157058984 3.9456024175355133 2462977.0127534885 0.5029524098407111
3721 2424994.4563376065 3.9461321958795867 2424993.9518868406 0.5044507659950299
3722 2475163.8506610845 3.9465443302816743 2475163.344727621 0.5059334637405718
3723 2419510.3163183415 3.9470928286930493 2419509.808870861 0.5074474806139487
3724 2510729.384031339 3.94745749712 2510728.8751009107 0.5089304284556379
3725 2405424.4309286834 3.9480596788459255 2405423.920465607 0.5104630763880822
3726 2559762.179736586 3.9483263059598035 2559761.6678031697 0.5119334160182396
3727 2418813.612410589 3.9489893119473614 2418813.0989275184 0.5134830705751994
3728 2576652.649121249 3.949195521134161 2576652.134173828 0.5149474208337338
3729 2472394.7044621324 3.949818824335358 2472394.1879668445 0.5164952877055851
3730 2507430.4872032544 3.9501119912144698 2507429.969213295 0.5179899597429534
3731 2530603.4795976877 3.950557915332508 2530602.9600883466 0.5195093412283274
3732 2442937.156180957 3.951024860565238 2442936.6351334946 0.5210474621725558
3733 2574933.492893778 3.9512885704819523 2574932.970352461 0.5225413166053605
3734 2489422.7463525147 3.9518466154213194 2489422.2222571443 0.5240953706144578
3735 2555865.8189677377 3.952086478542537 2555865.2933689365 0.5255988009776836
3736 2547396.8571692207 3.9525841755493376 2547396.330023493 0.5271457274550783
3737 2491434.938540855 3.9529226358579344 2491434.409862757 0.5286780977544375
3738 2549900.993995885 3.9532814748014045 2549900.463784811 0.5302110737384478
3739 2507448.9090191135 3.953749064264106 2507448.377249711 0.5317694024773418
3740 2571512.6256749276 3.9540191587730935 2571512.0923797907 0.5332951370423349
3741 2556878.6130651785 3.9545353440968047 2556878.078197823 0.5348673556950356
3742 2542362.424176901 3.95482543549255 2542361.8877671114 0.5364097897970788
3743 2545927.84352213 3.955270488972173 2545927.305543647 0.537978482904693
3744 2522157.751329196 3.9556660707693125 2522157.2117815237 0.5395476727243355
3745 2573176.085089492 3.9559987818548774 2573175.5439825384 0.5411069539244008
3746 2560010.017878953 3.9565003257764193 2560009.4751804722 0.542698480521281
3747 2583216.9579759077 3.956784669052587 2583216.4137145486 0.5442613592491221
3748 2558801.124330554 3.957285362875648 2558800.578466942 0.545863611923669
3749 2548420.117599993 3.957635066675179 2548419.5701534855 0.5474465076768849
3750 2566312.252648675 3.958034844308062 2566311.703604687 0.5490439878007584
3751 2563646.195912118 3.9584879797126558 2563645.6452603717 0.5506517461513689
3752 2588041.110524324 3.958818296897879 2588040.558277826 0.5522464981684037
3753 2580736.0386092407 3.9593027414348105 2580735.484737743 0.5538714973410644
3754 2576215.1155265546 3.9596464347480094 2576214.5600490905 0.5554774639146254
3755 2571280.7948231427 3.960087907834458 2571280.23771468 0.5571084628787024
3756 2582847.13139586 3.960474504856788 2582846.572665142 0.5587307180819174
3757 2572783.486014114 3.960863214196086 2572782.925651463 0.5603626511493557
3758 2607954.4187243865 3.9612714311547186 2607953.8567254553 0.5619989312667543
3759 2573156.685295968 3.9616403491794028 2573156.12165865 0.5636373177711349
3760 2609854.515317199 3.9620261535303465 2609853.950035462 0.5652817365319627
3761 2577908.6808039313 3.96241083031346 2577908.1138711493 0.5669327820732698
3762 2612394.6205869373 3.9627443713350687 2612394.0520083476 0.5685785896929846
3763 2596249.668906911 3.963157556194693 2596249.0986611517 0.5702457591137128
3764 2631902.138462683 3.9634418290255997 2631901.5665704217 0.5718922616726669
3765 2597863.960787074 3.9638780973523664 2597863.387209749 0.5735773251020287
3766 2656329.1981831915 3.9641320257345174 2656328.6229557465 0.5752274448136792
3767 2577426.27670395 3.964576934501417 2577425.699777249 0.5769267010986889
3768 2690225.5161671643 3.964806603907195 2690224.937586798 0.578580366457189
3769 2557164.113423705 3.965259926976817 2557163.533132673 0.5802910325345926
3770 2740228.862118203 3.9654357616264244 2740228.280179043 0.5819391605314437
3771 2559117.2355632675 3.965909709366271 2559116.651903596 0.5836596716486598
3772 2752797.2667052373 3.9660229264615148 2752796.6814055815 0.5852996560139877
3773 2600946.6892247526 3.9664596157931165 2600946.1022142754 0.5870104772865989
3774 2654567.718199245 3.9666060955461666 2654567.1295273546 0.5886718905601264
3775 2682724.130492425 3.9668901169088975 2682723.540136128 0.5903562968610331
3776 2581686.1405853573 3.9671660027368243 2581685.5485392907 0.592046066575482
3777 2761488.4626420764 3.9672804207514814 2761487.8689299556 0.5937121208344557
3778 2618305.431271788 3.967632223684797 2618304.8358621206 0.5954096673733031
3779 2687153.5071241492 3.9677128221307236 2687152.9100505896 0.5970735595518327
3780 2685684.8786516897 3.9680047275999213 2685684.279874223 0.5987774668982674
3781 2606841.7959832097 3.968177730967212 2606841.1955353236 0.6004478861410498
3782 2741120.477522138 3.968359564389696 2741119.875371527 0.6021506110384932
3783 2636512.8644139264 3.968637925520993 2636512.2605727175 0.6038412090409399
3784 2683152.9921254986 3.968775827163174 2683152.386602422 0.605523076563528
3785 2693107.2478577853 3.969076316526676 2693106.6406117016 0.6072460836478025
3786 2632362.5316223106 3.9692436594045772 2632361.9227010855 0.6089212254131465
3787 2710707.8055448513 3.9694934106323747 2710707.1948961825 0.6106486688693582
3788 2660640.857391921 3.969721244848288 2660640.245045307 0.6123466135991373
3789 2685657.1698538098 3.969921249077828 2685656.5558041735 0.6140496362393664
3790 2693625.3425353304 3.9701898606244423 2693624.726757771 0.6157775595050462
3791 2666220.5626417967 3.970363534086205 2666219.9451699825 0.6174718140972696
3792 2692563.9707455025 3.9706299953156727 2692563.3515372733 0.6192082292025374
3793 2684080.8099712045 3.970802769160102 2684080.1890566386 0.6209145656699665
3794 2695747.1174178254 3.9710369331468045 2695746.4947747733 0.6226430521538948
3795 2690947.7474781172 3.971245806158395 2690947.123110944 0.6243671732050865
3796 2701839.8790692776 3.9714290775552215 2701839.2529808627 0.6260884145818866
3797 2687702.305508994 3.9716777131583934 2687701.6776784887 0.6278305051970953
3798 2704845.4961958095 3.9718283929760063 2704844.8666449864 0.6295508232206467
3799 2705743.9342002706 3.9720735922198607 2705743.302896147 0.63130412353834
3800 2697665.981938499 3.972234405259245 2697665.3489075704 0.6330309287553493
3801 2725368.581905221 3.9724438396599884 2725367.947121144 0.6347840772495189
3802 2695855.937819195 3.972628512703203 2695855.3012925773 0.6365266175679385
3803 2717573.0495337127 3.9727983210018962 2717572.4112597303 0.6382739824774334
3804 2711362.6545522423 3.9729923950243893 2711362.014517802 0.6400344403067244
3805 2712295.186416013 3.97312248052456 2712294.5446396796 0.6417763334629968
3806 2731298.305591049 3.9733194529001694 2731297.6620405186 0.6435505307577719
3807 2722593.3104331354 3.9734160255123023 2722592.665140885 0.6452922505490918
3808 2727050.099486341 3.97360263531643 2727049.452414911 0.6470714299163883
3809 2729185.9922949634 3.973690508069195 2729185.3434710107 0.6488239527421018
3810 2716964.403665107 3.9738354250236383 2716963.7530673794 0.6505977279170724
3811 2733614.340324183 3.973938271105108 2733613.6879558694 0.6523683136088302
3812 2719715.0285361293 3.97402847654156 2719714.3744009514 0.6541351780161315
3813 2745705.5529708043 3.9741433667141766 2745704.8970514676 0.6559193369032221
3814 2716182.1405825475 3.9742055080745247 2716181.482894785 0.6576877625868573
3815 2761597.1689267564 3.9743025146896995 2761596.509450513 0.6594762432380549
3816 2699183.9553981633 3.9743707802961956 2699183.2941447366 0.6612534266289489
3817 2795275.266805086 3.974419321055887 2795274.6037647217 0.663040364022908
3818 2683684.137582319 3.9745124431132206 2683683.472754413 0.6648279060074616
3819 2888957.508736034 3.97449317143123 2888956.842129622 0.6666064119067178
3820 2693628.642833784 3.974647567386457 2693627.974423216 0.6684105678665789
3821 3063017.8472638032 3.9745226877989155 3063017.177103856 0.670159946977914
3822 2766568.7557043983 3.974809611396623 2766568.0837032967 0.6720011014717869
3823 2986632.447920366 3.9745333354800167 2986631.7742253286 0.6736950374111892
3824 2789416.348452009 3.974818507058392 2789415.6728879525 0.6755640563324089
3825 2680106.3194075897 3.9746589818028286 2680105.642124066 0.6772835236925685
3826 3034005.4364854647 3.974533980441849 3034004.7574363784 0.6790490863284859
3827 2779545.321243472 3.9746946318963796 2779544.64039047 0.6808530018594138
3828 2862947.8532602484 3.974360156124302 2862947.1707288413 0.6825314072639589
3829 2891082.032791034 3.9744012486766094 2891081.3484713207 0.6843197132291176
3830 2667010.81393315 3.9742573936911745 2667010.127885913 0.6860472367446452
3831 2951122.5325850644 3.9740037362951663 2951121.8448093617 0.6877757025866593
3832 2868551.7896884186 3.9739977550778267 2868551.1001769677 0.6895114511626688
3833 2738007.9744219524 3.973774256305362 2738007.2831996786 0.6912222737151936
3834 2873903.609442252 3.973658682154634 2873902.9164755098 0.6929667426068685
3835 2736719.5460790535 3.973553369102399 2736718.8514250475 0.6946540059743163
3836 2795411.004004653 3.9733852465430424 2795410.307607985 0.6963966681710217
3837 2867114.4491994455 3.973308184761546 2867113.7510790587 0.6981203869092293
3838 2734246.201861866 3.9731540689249694 2734245.5020582736 0.6998035921117773
3839 2854801.0798470047 3.973071463921961 2854800.378282283 0.7015647219465568
3840 2836080.2960692653 3.9730140793549453 2836079.592815115 0.7032541501808821
3841 2727617.594301984 3.972878738331775 2727616.889349927 0.7049520569272291
3842 2809000.4665547134 3.9728485723582327 2808999.759844297 0.7067104162056875
3843 2808135.7894716635 3.9727794818349706 2808135.0810775743 0.7083940894104404
3844 2814639.264067427 3.972653699459931 2814638.553959428 0.7101079988524108
3845 2793743.3570397915 3.9726563943910156 2793742.6451885174 0.7118512742625811
3846 2785957.3622243702 3.972584595083789 2785956.64868583 0.7135385399384784
3847 2844272.2780418918 3.972468405578946 2844271.562793926 0.7152479658189469
3848 2738797.876137595 3.9724983769261013 2738797.159150682 0.716986913312368
3849 2782231.9237797745 3.972375090714917 2782231.205098074 0.7186817005586479
3850 2846674.2230740027 3.9722385884694544 2846673.502692667 0.7203813356142785
3851 2762270.02998611 3.9722664607358684 2762269.307862677 0.72212343299232
3852 2820016.5837672884 3.9720678692065774 2820015.8599635013 0.7238037871982107
3853 2781373.077721516 3.97193702176134 2781372.3522201176 0.725501398489224
3854 2764635.415548587 3.971906113651336 2764634.6883103456 0.7272382414906134
3855 2817575.2169110337 3.9716460470227006 2817574.488007796 0.7289032377317657
3856 2778056.0080118817 3.971512192960361 2778055.2773968065 0.730615075064735
3857 2801492.8692321843 3.9713746158039895 2801492.1369056012 0.7323265828068058
3858 2779939.4341516285 3.971112162328119 2779938.7001610133 0.7339906152043688
3859 2804353.091550044 3.970957234488153 2804352.3558432944 0.7357067495569506
3860 2782760.3628876526 3.97074294236795 2782759.6254954943 0.7373921583266031
3861 2769265.023555578 3.9704951445618932 2769264.2844823827 0.739073195435914
3862 2825129.439197654 3.9702964159153864 2825128.6984172077 0.7407804461467723
3863 2757409.3179729073 3.9700422834752795 2757408.5755200796 0.74245282765993
3864 2816503.872876582 3.96979749393925 2816503.128730559 0.7441460233101093
3865 2787022.688154725 3.969563323588403 2787021.942319245 0.7458354798628023
3866 2768575.917941238 3.9692939230858966 2768575.1704315636 0.7475096743636971
3867 2815430.648863696 3.969047309323229 2815429.8996548955 0.7492088003238233
3868 2768227.64289333 3.968758919995201 2768226.892016802 0.7508765281202713
3869 2796576.3063397533 3.9685062924747543 2796575.5537687163 0.7525710371911908
3870 2786669.446552215 3.968201683061644 2786668.692309473 0.7542427419172156
3871 2793161.603712311 3.9679118589295976 2793160.8477920005 0.755920310658605
3872 2771874.3907568445 3.967634424168195 2771873.633151549 0.7576052957959681
3873 2792443.306923326 3.9672961443525363 2792442.5476521202 0.7592712056734704
3874 2781454.0877500097 3.9669901068017674 2781453.326801328 0.7609486817295524
3875 2774796.2901507406 3.966679120065497 2774795.527525348 0.7626253925968917
3876 2799135.411745806 3.9663076247308124 2799134.647463293 0.7642825133972195
3877 2765835.4534952645 3.965991550503899 2765834.6875333935 0.7659618711217973
3878 2790639.838842039 3.965633892533602 2790639.071219357 0.7676226819554426
3879 2765823.0518952482 3.965252449956288 2765822.2826132583 0.7692819900909924
3880 2795895.802141974 3.964910542979308 2795895.031187476 0.7709544981386421
3881 2748259.4139428046 3.9645100633204153 2748258.641341984 0.772600820978569
3882 2824159.9184907656 3.964131554064687 2824159.144223842 0.7742669237906312
3883 2729138.580099685 3.963746622499198 2729137.8041802044 0.7759194805932229
3884 2854041.2260580077 3.963328877592922 2854040.4484936004 0.7775644072686717
3885 2715971.392493719 3.962966125414891 2715970.613255781 0.7792379375636891
3886 2937549.5569422296 3.962517154824398 2937548.7760929037 0.7808493257497915
3887 2724659.3864844423 3.9622185898084985 2724658.6039305422 0.7825539001081363
3888 3113517.5149773164 3.9617752273366604 3113516.7308102236 0.7841670925541578
3889 2783808.343255206 3.961480024871133 2783807.5574465543 0.7858086517625538
3890 2935728.5485364054 3.9610701173573086 2935727.7610268346 0.7875095708419583
3891 2799277.93850659 3.9606471375600645 2799277.149420967 0.7890856235176826
3892 2815677.8798923255 3.9602810672237405 2815677.0891768746 0.7907154507358765
3893 3086837.5399602796 3.959749684850942 3086836.7475628294 0.7923974503185998
3894 2783813.7903902824 3.9592787937041005 2783812.9965286385 0.7938616440911469
3895 2739592.7438440365 3.9588041772003373 2739591.9483138504 0.7955301858935627
3896 3036227.1934763556 3.9581583778732803 3036226.3963528187 0.7971235367641838
3897 2874397.928170834 3.9576379675241364 2874397.129604096 0.7985667382644734
3898 2773756.544468537 3.9570313262862875 2773755.7442324082 0.800236128590068
3899 3036705.5762223136 3.9563503814268683 3036704.7744722855 0.8017500281262809
3900 2920752.0879862257 3.955765118649233 2920751.2848044285 0.8031817973520758
3901 2863599.9770998713 3.9551754047647822 2863599.1722607464 0.8048391249775175
3902 2829066.1865103464 3.9544516806195076 2829065.3802315257 0.8062788207996457
3903 2905521.025171927 3.953941227357149 2905520.217395957 0.8077759702052728
3904 2927395.271252184 3.9533260275246143 2927394.4618742364 0.8093779477346138
3905 2773033.022764754 3.952664911420441 2773032.2119639185 0.8108008355878363
3906 2875683.2501605414 3.9522804871855284 2875682.4378139162 0.8123466250000231
3907 2829944.3093366334 3.951632750831287 2829943.495479954 0.813856679686334
3908 2769612.3169118008 3.9511430876295845 2769611.50158053 0.8153312707734216
3909 2829078.2103876374 3.9507531666295845 2829077.3935191827 0.8168684547669008
3910 2860176.3007489643 3.9501491869015073 2860175.482406612 0.8183423523698437
3911 2757681.9475243078 3.9496967299666665 2757681.127689386 0.8198349219668194
3912 2808735.6775354715 3.949343053071968 2808734.856176679 0.8213587923089228
3913 2778199.3203797275 3.9486621790936822 2778198.4976113527 0.8227683747258431
3914 2782694.9780179686 3.9482877489086157 2782694.1537071196 0.8243108490852118
3915 2757750.6081912243 3.947806027195031 2757749.782432167 0.8257590574042055
3916 2795921.2162760557 3.947138601522167 2795920.389092263 0.8271837930471868
3917 2777981.860176503 3.946686737975955 2777981.0314744767 0.8287020267226485
3918 2738829.860572397 3.946132487531945 2738829.0304700867 0.8301023102032657
3919 2781255.7051443034 3.945444212954668 2781254.8736062055 0.8315380980108873
3920 2773885.3134387042 3.9449228619353285 2773884.4804268735 0.8330118305720493
3921 2711570.800589645 3.9442863662604792 2711569.9662085637 0.8343810813220861
3922 2819088.7377747865 3.9436370757263237 2819087.9019287685 0.8358460181145025
3923 2725264.8785606623 3.94295158031134 2725264.0413352307 0.8372254317062634
3924 2739001.7113747965 3.9423993881599717 2739000.8727305885 0.8386442080583822
3925 2725503.635707805 3.9416152007839145 2725502.7956749746 0.8400328304895911
3926 2802386.5528199165 3.9410163305400046 2802385.7113874154 0.8414325013150171
3927 2680525.795855314 3.9402642362178115 2680524.9530817564 0.8427735578582037
3928 2921535.046349572 3.939722882011756 2921534.202116809 0.8442327633573046
3929 2633568.180646798 3.938671078704556 2633567.3352155783 0.8454312198313583
3930 2952128.611432145 3.938380121841907 2952127.7644811077 0.8469510370252109
3931 2625908.3810499464 3.9372384646691376 2625907.5329500963 0.8480998501915004
3932 2832762.181991071 3.936609094942207 2832761.33253612 0.8494549509278635
3933 2745341.3652454065 3.935990382812792 2745340.514453572 0.8507918342458943
3934 2625020.1109817713 3.9349762868787286 2625019.2590111424 0.8519706287952785
3935 3001689.6143077128 3.9344016014990686 3001688.7609732486 0.8533344641264349
3936 2703855.614201672 3.9335737479364363 2703854.7596573224 0.854544349536759
3937 2697115.9635665957 3.9327853128504837 2697115.107783657 0.855782938480187
3938 2910861.173092258 3.9321435971486793 2910860.3160206056 0.8570716523918117
3939 2672480.711183688 3.9313288095033534 2672479.8529441445 0.8582395433948918
3940 2758272.551561974 3.9307143128991378 2758271.6920498717 0.8595121020989336
3941 2750066.2792051756 3.929954817150008 2750065.418496652 0.8607085235503593
3942 2664976.780952475 3.9291948231636167 2664975.9190700725 0.8618824026978447
3943 2848122.234992373 3.9286141256375564 2848121.371854567 0.8631378057955319
3944 2671957.3118443973 3.9278074532660208 2671956.447572663 0.8642717343886523
3945 2669212.4542829054 3.927137408188634 2669211.588824557 0.8654583482015691
3946 2792586.523378112 3.926480790174223 2792585.6567280754 0.8666500366600616
3947 2622311.4437160776 3.925654969257262 2622310.5759558543 0.8677602232093263
3948 2714934.8744517686 3.9250002371565533 2714934.005504587 0.8689471815631681
3949 2737400.5917161116 3.9242228733962565 2737399.721648852 0.8700672596414787
3950 2628987.7809690936 3.9234336455327385 2628986.9097830406 0.8711860528389958
3951 2753020.04968991 3.9227456690953115 2753019.1773472945 0.8723426155150168
3952 2647974.231575985 3.921889035169551 2647973.3581673 0.8734086848038959
3953 2634535.9931458635 3.921154943739726 2634535.1186040775 0.8745417859078354
3954 2739160.640285322 3.9203832274311603 2739159.764635366 0.8756499560194598
3955 2620600.9814890535 3.919492528119434 2620600.1047906373 0.876698416168871
3956 2690239.200851757 3.918791601301593 2690238.3230178524 0.8778339047639881
3957 2678647.973993891 3.917955391263754 2678647.0951012033 0.8788926875329633
3958 2615383.606959653 3.917091404944644 2615382.7270170283 0.8799426248628706
3959 2705882.4074668298 3.916365212263712 2705881.5264104833 0.8810563464437167
3960 2623259.5874985424 3.9154665854213153 2623258.7054185597 0.8820799827375652
3961 2657766.2609899594 3.9146326488815406 2657765.3778497414 0.883140217949209
3962 2686299.047084437 3.913842855220739 2686298.1628670814 0.8842173560971691
3963 2611902.6119857393 3.9129264865139293 2611901.7267625686 0.8852231706380251
3964 2684768.288345786 3.912105288188788 2684767.4020633344 0.8862824514653087
3965 2626298.094529885 3.911226288694806 2626297.207218126 0.8873117588852963
3966 2627087.335783727 3.910324097382812 2627086.44746349 0.8883202367911693
3967 2674732.4038376394 3.9094647096017727 2674731.514476673 0.8893609663510542
3968 2615094.139764583 3.9085268612139914 2615093.249410031 0.8903545524965899
3969 2651854.5124117737 3.907655818358319 2651853.621041495 0.891370278865962
3970 2625419.1969623007 3.9067193504893742 2625418.3045965782 0.892365722634504
3971 2617638.491009927 3.9057854117520776 2617637.5976576726 0.8933522545044791
3972 2640949.6962298243 3.904879651877205 2640948.8018808705 0.8943489538978823
3973 2609672.4263400864 3.9038905353411186 2609671.531026195 0.8953138914051314
3974 2640480.3712107986 3.9029711967471914 2640479.474910512 0.8963002864688483
3975 2612952.15588269 3.901982980444037 2612951.2586321286 0.8972505614681577
3976 2607710.7436910546 3.9010137199840536 2607709.845474887 0.8982161676619131
3977 2627400.2331182915 3.9000285614072596 2627399.33395422 0.89916407107744
3978 2591046.7620849553 3.8990103401370777 2591045.8619862036 0.900098751949855
3979 2630602.2733898247 3.898031662089814 2630601.3723386736 0.9010511508909
3980 2596118.6682635425 3.8969756667615405 2596117.7663038294 0.9019597130150745
3981 2605670.789288251 3.895975369702066 2605669.886394811 0.90289344021
3982 2600168.805135018 3.8949329335904688 2600167.9013305614 0.9038044569004999
3983 2587467.012884998 3.8938662338851096 2587466.108185008 0.9046999898582172
3984 2606274.437128378 3.8928483629422126 2606273.531510762 0.9056176162965841
3985 2582118.9884298034 3.8917479846490735 2582118.0819390793 0.9064907239463239
3986 2601937.821259765 3.8907058571035806 2601936.913870926 0.907388839042401
3987 2578708.6720432863 3.8896107635548183 2578707.763785689 0.908257597309787
3988 2582719.345804951 3.8885329657520042 2582718.436675053 0.9091298982595198
3989 2583406.8380697314 3.8874316651586187 2583405.92807807 0.9099916615191436
3990 2569846.4198072637 3.8863250045369235 2569845.5089612273 0.9108460362308982
3991 2589613.2261511055 3.885214895844956 2589612.314456732 0.911694373469154
3992 2557100.4082130664 3.8840832811574204 2557099.49567964 0.9125334261822176
3993 2591858.9568648916 3.882955980082301 2591858.043500558 0.9133643333579463
3994 2536824.49909216 3.881811912884786 2536823.584899291 0.9141928686570444
3995 2607860.6004442363 3.880648705898855 2607859.6854425697 0.9150016667248417
3996 2513749.185768264 3.879514117571268 2513748.269939598 0.915828665909446
3997 2657890.008222402 3.878300449867886 2657889.0916173384 0.9166050636961979
3998 2489854.3263805583 3.87719973394996 2489853.408945425 0.9174351334869306
3999 2715972.4555252595 3.875938800305415 2715971.537329546 0.9181957135435507
4000 2509089.8227897286 3.8748274009703434 2509088.9038160197 0.9189737089539632
4001 2551783.752942795 3.8735743692011853 2551782.833168399 0.919774395947315
4002 2661080.608373519 3.8723958390776048 2661079.6878646007 0.9205089183660998
4003 2515963.106542717 3.871089819250012 2515962.1853131857 0.9212295315600275
4004 2805328.744713726 3.8699747621902443 2805327.8226263416 0.9220873845277957
4005 2512312.5144803147 3.8685070278954528 2512311.591837827 0.9226424875057845
4006 2555162.549766238 3.867442040538016 2555161.6262375074 0.9235287305657375
4007 2695975.422121027 3.865982023811303 2695974.497953885 0.9241671420680989
4008 2512064.0037832647 3.8647072512964438 2512063.0789620276 0.9248212369278971
4009 2559761.1397443754 3.8634851210135532 2559760.2141002687 0.9256441065920167
4010 2618648.0181603488 3.861997710172281 2618647.091957992 0.9262023568240465
4011 2538316.4192743325 3.860769870339446 2538315.4923499613 0.9269243710357553
4012 2576402.100542176 3.859409596129315 2576401.1728981594 0.9276440166531454
4013 2556575.1268589655 3.8579531933538718 2556574.1986667565 0.92819220880389
4014 2546014.183713181 3.8566882693783118 2546013.2547852644 0.9289279165767712
4015 2585063.584116654 3.85527704686977 2585062.654554222 0.9295624322164509
4016 2488797.689288596 3.8537453833892945 2488796.759189728 0.9300988678285771
4017 2569245.707272605 3.852582791448121 2569244.7763917632 0.9308808416042368
4018 2503022.9489313085 3.8509025823386698 2503022.017585464 0.9313458448702234
4019 2531977.4301204663 3.84964218978666 2531976.4980875 0.932032966265401
4020 2502818.221762155 3.8482040246373117 2502817.2891178257 0.9326443294614812
4021 2508615.5625196896 3.8467193647838607 2508614.6293461686 0.9331735211419959
4022 2477127.5591013734 3.8453087485645225 2477126.625295303 0.933806070812596
4023 2509240.834984526 3.8440086459502356 2509239.9005544093 0.9344301167664959
4024 2469933.929066789 3.842323517757002 2469932.9941913667 0.9348754220836512
4025 2544117.627737329 3.841180253918681 2544116.692122934 0.9356143948165441
4026 2442469.1986325006 3.8395037390856595 2442468.26260213 0.9360303708411205
4027 2556784.8187041986 3.838191555638761 2556783.882042336 0.936661862818493
4028 2438991.728590276 3.836618565512073 2438990.791406353 0.9371839228573613
4029 2491498.859736998 3.835271963586159 2491497.9219906474 0.9377463508269822
4030 2459578.174103602 3.833557894297986 2459577.235897159 0.9382064425620277
4031 2499617.914893837 3.832323372040023 2499616.9760414283 0.9388524089622325
4032 2445173.0047984603 3.8305113663667756 2445172.065586343 0.9392121172205418
4033 2537943.814837564 3.8291970512139324 2537942.8749885187 0.9398490452798234
4034 2415200.379721564 3.8274575691278034 2415199.439462783 0.9402587808959229
4035 2488083.3833820787 3.826004113298336 2488082.442595179 0.9407868994990229
4036 2424726.108387422 3.8243374157059353 2424725.1671361164 0.9412513054605889
4037 2432341.477011197 3.822790760674482 2432340.535274336 0.941736860786052
4038 2433015.5283011873 3.8211721090190234 2433014.586108747 0.9421924404270459
4039 2410923.2970139585 3.8195295692491396 2410922.3543524225 0.9426615360679668
4040 2464847.9642539155 3.8179540151362623 2464847.021119472 0.94313444331108
4041 2403543.5657987837 3.8162199609168974 2403542.6222592527 0.9435395310331941
4042 2450189.381077519 3.8146892197194253 2450188.4370238427 0.9440536764203238
4043 2407456.7824224387 3.8128467115188136 2407455.83801769 0.9444047488951958
4044 2417808.620556415 3.811334359923115 2417807.6756379195 0.9449184954760851
4045 2394786.6416882304 3.8094427242498976 2394785.6964147314 0.9452734991818018
4046 2437261.76192553 3.8078639495798288 2437260.8161803395 0.945745190384676
4047 2377285.4038725337 3.8059848811778823 2377284.4577663075 0.946106226353117
4048 2438123.6992108505 3.8043577972435085 2438122.752639981 0.9465708695362507
4049 2362141.896326041 3.8024144044691615 2362140.949435872 0.9468901689841754
4050 2407814.4335690583 3.800802694837364 2407813.4861933817 0.9473756767187729
4051 2359780.168790481 3.798820599087299 2359779.221111815 0.9476786661650365
4052 2381566.9657313437 3.797116813581503 2381566.017611713 0.9481196305662948
4053 2352714.1759888316 3.795219806561855 2352713.2275147205 0.9484741112139569
4054 2353660.9122675806 3.7933770910806803 2353659.963423903 0.9488436777013656
4055 2352145.10594782 3.791514345724525 2352144.1567233754 0.9492244446654992
4056 2335563.6085407212 3.789636435699894 2335562.658956676 0.9495840452224773
4057 2344817.6476591523 3.787720497360231 2344816.697723152 0.949936000166878
4058 2328578.4512797515 3.785818236703393 2328577.500977378 0.9503023735647084
4059 2323743.3438980198 3.783900498505091 2323742.3932485753 0.9506494445733448
4060 2321263.5328891673 3.78190843787973 2321262.581908534 0.9509806335466996
4061 2317457.888458412 3.780014186845935 2317456.937104486 0.9513539262074021
4062 2308170.6988272574 3.777944002364912 2308169.7471818146 0.9516454427247087
4063 2320488.900445367 3.7760444937741995 2320487.9484176445 0.9520277226473057
4064 2291973.4370551924 3.773908646180908 2291972.4847553824 0.9522998100494632
4065 2319855.7152412618 3.7720164422309717 2319854.7625580356 0.9526832264273003
4066 2282474.8381048553 3.7697731584409127 2282473.885182813 0.9529220426588492
4067 2343601.863491184 3.767931373779377 2343600.9101574416 0.9533337423449509
4068 2289473.3413281757 3.7655312467357933 2289472.387826413 0.9535017626788544
4069 2383700.5649680058 3.7637570923620722 2383699.611009052 0.9539589537491466
4070 2308555.073487108 3.7612004898903453 2308554.119428899 0.9540582091715587
4071 2363908.93484366 3.7593957586571367 2363907.9803362954 0.9545073645731171
4072 2274100.014376678 3.7568589620226382 2274099.059746862 0.95462981601641
4073 2239964.6474567777 3.7547964265031206 2239963.6924984953 0.9549582826288653
4074 2242985.684645677 3.7525157728656637 2242984.7294449504 0.9552007265313049
4075 2195684.6781510217 3.7501461742175555 2195683.7227576715 0.955393350271768
4076 2267410.032189536 3.748057172794799 2267409.0764693837 0.9557201522359045
4077 2217382.0535150645 3.745525325257184 2217381.0976668494 0.9558482152338243
4078 2225092.3068059464 3.7434296155946103 2225091.350634333 0.956171613074208
4079 2206782.4387554806 3.740934460975422 2206781.4824356176 0.9563198629169107
4080 2141118.6949957577 3.7386417792052065 2141117.7384410915 0.9565546662849789
4081 2190510.7920476235 3.736340907934064 2190509.8352604173 0.9567872062947382
4082 2130270.775716489 3.733823482189562 2130269.8187991395 0.9569173497639599
4083 2185351.2819357547 3.731631090569785 2185350.324727046 0.9572087088249062
4084 2149670.4887437024 3.7290515133166915 2149669.5314302333 0.9573134691221749
4085 2114704.4533428196 3.726733222232403 2114703.49579832 0.9575444997654584
4086 2143835.215529822 3.7242884091038855 2143834.257810121 0.9577197006865568
4087 2069518.1393643639 3.721784386554276 2069517.1815134797 0.9578508840717617
4088 2139229.2230084427 3.719447051490651 2139228.2649253416 0.9580831012477384
4089 2068652.5696609847 3.7168348989304074 2068651.6114863409 0.9581746437329716
4090 2087438.8498324605 3.714452682298092 2087437.891450232 0.9583822285065401
4091 2078093.0005762991 3.711881687377643 2078092.0420718195 0.9585044796115311
4092 2035028.3523045478 3.7093731119164897 2035027.3936546168 0.9586499310007547
4093 2086017.88165769 3.706868839303927 2086016.9228470195 0.9588106706210062
4094 2003855.941237928 3.7042385404981766 2003854.98233549 0.958902438111728
4095 2059232.9320459126 3.7017550817129057 2059231.9729672975 0.9590786150726487
4096 1997249.9119373818 3.6990848479049014 1997248.9527810935 0.9591562882209401
4097 2018361.9856536086 3.6965517108240653 2018361.0263393156 0.9593142930680076
4098 2004698.923370617 3.693893777386133 2004697.9639594601 0.9594111568210795
4099 1972033.359364416 3.6912612214749174 1972032.3998437852 0.9595206308385995
4100 2007129.210431204 3.688651513937041 2007128.250779874 0.9596513300084928
4101 1937243.3444863406 3.685938346175473 1937242.3847640313 0.9597223094052739
4102 1990759.9229891794 3.6833403578500516 1990758.9631202207 0.9598689586379356
4103 1917397.8525661544 3.680585947674307 1917396.8926368416 0.9599293129277867
4104 1960029.0202521835 3.6779476906694124 1960028.0601876625 0.9600645210188155
4105 1912686.8206500236 3.6752035125704374 1912685.8605098317 0.9601401918767855
4106 1918497.861101797 3.672503884731105 1918496.9008527861 0.9602490108690289
4107 1905905.000405746 3.669782330626345 1905904.0400569723 0.9603487736578188
4108 1877382.2418809605 3.6670179209264235 1877381.2814507876 0.9604301728892543
4109 1898960.5504399305 3.6643100844243146 1898959.5898884388 0.9605514917049408
4110 1853582.9215506152 3.661503178905259 1853581.96093245 0.9606181653324329
4111 1888395.484803862 3.6587951914930152 1888394.524055554 0.9607483078681155
4112 1826942.1076819117 3.6559749287391172 1826941.1468687642 0.9608131474957552
4113 1862460.7767513352 3.6532502530629816 1862459.815810216 0.9609411194035316
4114 1802470.932030711 3.6504328609053878 1802469.9710169958 0.9610137153375067
4115 1842160.304230272 3.6476912118885134 1842159.3430912807 0.9611389913911786
4116 1784189.1126900462 3.6448830432680674 1784188.1514699697 0.9612200764872085
4117 1817829.9248001198 3.642129859381444 1817828.9634591942 0.9613409256965034
4118 1759282.5008904766 3.639340141518873 1759281.539457327 0.9614331495968692
4119 1797332.9026047066 3.6365733686018227 1797331.9410563142 0.9615483923553505
4120 1736520.676358645 3.6338099946132867 1736519.7147032765 0.9616553685133656
4121 1787178.4712511492 3.631030745789761 1787177.5094868504 0.9617642989192933
4122 1709967.829226968 3.62829496705032 1709966.8673440856 0.9618828825773231
4123 1783656.2707882936 3.6255145391836896 1783655.3087991755 0.9619891179801765
4124 1683261.579914924 3.6228098191479736 1683260.6177976897 0.9621172343217792
4125 1792876.0560831835 3.620025273763988 1792875.0938643103 0.9622188732925958
4126 1671231.1160590535 3.6173647346144517 1671230.1536978558 0.9623611977967432
4127 1790551.7809385646 3.6145517867661656 1790550.8184972678 0.9624412967877577
4128 1687842.9890742165 3.6119724197156144 1687842.0264539903 0.962620226090912
4129 1727349.0596750863 3.6090874790796157 1727348.0970316206 0.9626434657041183
4130 1744731.7427765252 3.6066279991726478 1744730.7798820685 0.9628944567255551
4131 1643409.574984864 3.603659759379089 1643408.6121455713 0.9628392927637204
4132 1837000.452511521 3.6012962582331447 1836999.4893592198 0.9631523012357085
4133 1600602.5326849485 3.5983884021575676 1600601.5695910384 0.9630939100697805
4134 1795038.738080541 3.5959803854462926 1795037.7747185023 0.963362038544125
4135 1568266.2900439166 3.593321432874674 1568265.326618387 0.9634255295933025
4136 1610446.0143144003 3.590778116747816 1610445.0507460488 0.9635683514244373
4137 1645264.9966465707 3.588374041918624 1645264.032874357 0.9637722138933027
4138 1538405.8835596086 3.5857623733498327 1538404.919737787 0.9638218216756396
4139 1746872.5536780034 3.5835200015773196 1746871.58957494 0.9641030633462846
4140 1536770.1394141326 3.580946015567645 1536769.1752756417 0.9641384908719044
4141 1635040.320907116 3.5787416977996154 1635039.3564951073 0.9644120086658879
4142 1525413.6563939226 3.5763226033245608 1525412.691872846 0.9645210765040941
4143 1500819.8028967718 3.5740488532178674 1500818.8381898594 0.964706912287723
4144 1617068.5487007108 3.57185958015342 1617067.5837699748 0.9649307360108835
4145 1474764.1863767665 3.569539366797352 1474763.2213400113 0.9650367551776856
4146 1588537.0000744145 3.567505287859642 1588536.0347554719 0.965318942709738
4147 1460688.2217159823 3.5652527764902047 1460687.2562868104 0.9654291719391576
4148 1490654.3311128435 3.563251492320688 1490653.3654308142 0.9656820291697861
4149 1512839.304023729 3.561171637312326 1512838.3381650543 0.9658586746233848
4150 1430265.234722825 3.559160829396172 1430264.2686716777 0.9660511472750289
4151 1503049.0700028653 3.55725117232291 1503048.103721247 0.9662816181417044
4152 1403875.266523689 3.5552883163401967 1403874.3000688467 0.9664548423107419
4153 1449301.7421525908 3.5534655824500936 1449300.7754633236 0.9666892670934571
4154 1433635.9861442605 3.551621863746362 1433635.0192573743 0.9668868862657714
4155 1395305.664869555 3.5498408521224585 1395304.6977738605 0.9670956944750675
4156 1446082.226078047 3.5481413645695805 1446081.2587512587 0.9673267881394912
4157 1366123.0329515787 3.5464200411585822 1366122.0654294374 0.9675221412797033
4158 1420045.1503578194 3.544816843233079 1420044.182598285 0.9677595344915441
4159 1380627.1427961213 3.543208290385236 1380626.174818311 0.9679778103263813
4160 1371568.37873574 3.541642614808647 1371567.4105519915 0.96818374836411
4161 1409761.8283924244 3.540207522328964 1409760.8599357111 0.968456713205148
4162 1331008.9292696551 3.538660555321746 1331007.9606480722 0.9686215829605228
4163 1422644.6594834328 3.5373778200539596 1422643.69054479 0.9689386428839388
4164 1314378.3020745171 3.535894035519353 1314377.3329804 0.9690941171222458
4165 1405905.9387073705 3.53469373661524 1405904.9692906502 0.9694167204295511
4166 1313063.6822479165 3.533339781386915 1313062.712646658 0.9696012584413716
4167 1364947.3777642725 3.53218246692088 1364946.4078566134 0.9699076590318427
4168 1318357.5180045355 3.5309580268540204 1318356.547879965 0.9701245703077174
4169 1332469.572093502 3.5298590039108615 1332468.6016660512 0.970427450623242
4170 1325396.5712393017 3.5287197644308805 1325395.6005843936 0.9706549081585818
4171 1329016.745309955 3.5277107841746393 1329015.7743327382 0.9709772166494278
4172 1317635.9593674084 3.52662044094748 1317634.9881746746 0.9711927337442002
4173 1349921.9888541987 3.525715273461917 1349921.0173055106 0.9715486880891766
4174 1295979.5303367681 3.524648012780756 1295978.558598889 0.9717378790281069
4175 1392633.1973974525 3.5238487430697814 1392632.2252632582 0.9721341944329158
4176 1268761.6493288896 3.5227931020386736 1268760.6770344751 0.9722944144219577
4177 1413542.7620102058 3.522085429460687 1413541.7892929332 0.972717272557579
4178 1233083.368916422 3.521087169001662 1233082.3960357506 0.972880671196763
4179 1356278.2826040934 3.5204172962354505 1356277.3093208037 0.9732832897718213
4180 1214031.0111592112 3.5195616246051675 1214030.0376510567 0.9735081545528771
4181 1268955.2340090307 3.518878691780198 1268954.2601638022 0.9738452286073118
4182 1245863.2418897462 3.5181997465722437 1245862.2677338666 0.9741558796233957
4183 1216818.002634832 3.5175128406283758 1216817.0282059135 0.9744289183898666
4184 1295848.046854765 3.516971450377571 1295847.072052449 0.9748023158760235
4185 1194721.7645487064 3.5163088551680692 1194720.7895086126 0.9750400938041885
4186 1317177.237277401 3.5158483176591586 1317176.2618376443 0.9754397566822817
4187 1182794.8967391034 3.5152342486559602 1182793.921067714 0.9756713894517005
4188 1288039.0657776569 3.5148190001830146 1288038.0897120452 0.9760656118052363
4189 1180527.329802748 3.51428567044975 1180526.3534823596 0.9763203883929421
4190 1224040.17774856 3.513892422956445 1224039.2010664502 0.9766821097602609
4191 1199952.5807779112 3.513466745633138 1199951.6037962283 0.9769816828785824
4192 1170947.941964934 3.513083541619247 1170946.9646672076 0.9772977264714257
4193 1233562.9969339205 3.512772385103557 1233562.0192888724 0.9776450481864994
4194 1144608.984103521 3.512405321400843 1144608.0061806429 0.9779228782542317
4195 1252021.4671618722 3.512186841360072 1252020.4888602425 0.978301629613167
4196 1132794.423549484 3.5118536491418118 1132793.4449891946 0.9785602892795963
4197 1249334.5067407608 3.51169086447079 1249333.5277925166 0.9789482440672966
4198 1130650.4922167957 3.511410569079648 1130649.5130104728 0.9792063228928575
4199 1230312.1668060676 3.511277376662016 1230311.1872189709 0.9795870968014518
4200 1136531.950866875 3.511060395636004 1136530.971010698 0.9798561771139066
4201 1194206.6975213506 3.5109455068585453 1194205.7173012542 0.9802200963091383
4202 1151922.817766172 3.510797663845069 1151921.837258478 0.9805076940971494
4203 1152183.537976235 3.5106913033386746 1152182.5571282858 0.9808479492193647
4204 1181296.3465902568 3.5106200167839194 1181295.3654310943 0.9811591624616646
4205 1111359.1275779915 3.5105135595403287 1111358.1461068427 0.9814711487234858
4206 1225088.1491635598 3.5105235707562916 1225087.1673557474 0.9818078123253446
4207 1074475.939979438 3.5104095939409796 1074474.9578899744 0.9820894636038423
4208 1277151.4770129856 3.5105008276824377 1277150.4945620138 0.982450971819091
4209 1050318.1079294856 3.510369629041588 1050317.1252281286 0.9827013569451657
4210 1303191.771832191 3.510535289127966 1303190.7887506464 0.9830815445682449
4211 1049543.6025437291 3.5104008472379316 1049542.6192306643 0.9833130647901597
4212 1239554.016049148 3.5105926184269016 1239553.032366085 0.9836830628485888
4213 1091770.6981107811 3.5105345659672382 1091769.7141704436 0.9839403375677758
4214 1108687.3814710816 3.5106492059280483 1108686.3972272596 0.9842438220157526
4215 1209630.2523711356 3.5107754708657213 1209629.267789759 0.9845813767206024
4216 1024027.5970567487 3.510747571901092 1024026.6122739642 0.9847827844803778
4217 1336893.6991085643 3.511071899712299 1336892.7139035752 0.9852049889944585
4218 994760.1259826389 3.5109550955340594 994759.1406492302 0.9853334086648612
4219 1328156.3822639375 3.5113747784307314 1328155.3964802783 0.9857836591591058
4220 1000565.2351153855 3.511303001777504 1000564.2492078712 0.9859075143024839
4221 1263486.8728423605 3.5116814188570404 1263485.8865229543 0.9863194062926024
4222 1043962.2241329559 3.5117548210657237 1043961.2376490852 0.9864838706495621
4223 1204147.7962552821 3.5120320347670955 1204146.8094236215 0.9868316605996647
4224 1089041.2727608331 3.512245317354979 1089040.2857262585 0.9870345747014284
4225 1166591.2927551712 3.512455190198511 1166590.3054176578 0.9873375133329365
4226 1101099.46282963 3.512715082943454 1101098.4752925646 0.9875370651783927
4227 1203500.9170159074 3.5129476146679344 1203499.929174358 0.9878415494450624
4228 1059894.485939354 3.51313137192061 1059893.4979561074 0.9879832466398675
4229 1270565.961966156 3.5134939910147645 1270564.9736358353 0.988330320578407
4230 1000276.3750810866 3.5135621841538436 1000275.3866699658 0.9884111208225358
4231 1257843.7675776938 3.514023030344945 1257842.778814391 0.9887633026983376
4232 996209.8206205542 3.5141209759300986 996208.8317562266 0.9888643275377916
4233 1181333.7144338149 3.5145193964766 1181332.7253003248 0.9891334900093532
4234 1068403.4233681671 3.5147880855586524 1068402.4340460391 0.9893221280000246
4235 1066098.059577188 3.5150657830827625 1066097.0700959272 0.9894812606618741
4236 1202681.356793 3.5154703852279825 1202680.3670509774 0.9897420223964566
4237 982755.4042108622 3.515689448178442 982754.4143820483 0.98982881390278
4238 1308391.84786127 3.5161529172903623 1308390.8577436144 0.9901176555866931
4239 971237.9270656777 3.516347992844982 971236.9368925861 0.9901730916699695
4240 1233190.922654257 3.5168378496364037 1233189.9322045837 0.9904496732927358
4241 1012886.8089961793 3.5170617417131074 1012885.8184765368 0.990519642466597
4242 1126950.6442960273 3.5174982941718493 1126949.6535626051 0.9907334220578843
4243 1087648.1661823345 3.517833487409617 1087647.175324571 0.9908577633418115
4244 1037425.5442697305 3.518170016712595 1037424.5532866546 0.9909830758399553
4245 1169643.4927403477 3.5186232605107493 1169642.501575953 0.9911643946281017
4246 996876.9480372403 3.518902688259341 996875.9568136225 0.9912236178493351
4247 1194494.8404774982 3.519407392906588 1194493.849052924 0.9914245743460813
4248 1008122.0753947726 3.519690568152254 1008121.0839350399 0.9914597326582814
4249 1149466.6417404248 3.520175580340958 1149465.6501042158 0.991636209029149
4250 1038498.8388769274 3.520528636766881 1038497.8471893412 0.9916875861889323
4251 1121146.931650164 3.520936747208113 1121145.9398370576 0.9918131065555557
4252 1057274.84308329 3.5213683004066647 1057273.8511974923 0.9918857976100017
4253 1097642.688536558 3.5217276828452024 1097641.696563928 0.991972630047337
4254 1074110.0087569484 3.522172033442165 1074109.0167152865 0.9920416617577141
4255 1081548.3153979895 3.522558831401735 1081547.3232770585 0.9921209309992092
4256 1072013.066512201 3.5229647553242907 1072012.074347236 0.9921649649597128
4257 1096917.3871248967 3.523388199848097 1096916.394881849 0.9922430479146143
4258 1040208.7901158256 3.5237778766224825 1040207.7978499678 0.9922658577255592
4259 1126944.6780118067 3.524217977751807 1126943.6856737083 0.9923380983500423
4260 1024272.8720608968 3.524604336539499 1024271.879715483 0.9923454137710339
4261 1130877.825146633 3.525066012707966 1130876.8327354055 0.9924112273445737
4262 1024363.3023289031 3.525436534100754 1024362.3099290852 0.9923998179198019
4263 1122243.4452075702 3.52592590196741 1122242.4527470034 0.9924605667009078
4264 1027263.1571797526 3.526292763720261 1027262.1647440918 0.9924356608277172
4265 1119630.9126272518 3.526784225469176 1119629.9201440392 0.9924832126148494
4266 1033099.4017662464 3.527169642103375 1033098.4093133791 0.9924528673531263
4267 1104607.575728768 3.527643671036031 1104606.5832499198 0.9924788482309285
4268 1044881.2024509959 3.5280582310825808 1044880.2100025043 0.992448491650524
4269 1092755.2793235565 3.5285126493881878 1092754.2868702922 0.9924532643503077
4270 1048869.5634632169 3.5289502585966672 1048868.5710454292 0.9924177877083254
4271 1098932.3881847209 3.5293919022495426 1098931.3957768197 0.9924079012248114
4272 1037688.3167863283 3.5298384793414472 1037687.3244303359 0.9923559924232914
4273 1123621.2543942423 3.530288312345742 1123620.2620478615 0.9923463808738215
4274 1021775.5958913749 3.5307190630586547 1021774.6036286964 0.9922626783971428
4275 1171305.1893913138 3.5311950159701557 1171304.1971234044 0.9922679095583785
4276 995355.8354242427 3.5315883172543634 995354.8432892326 0.9921350100401636
4277 1277663.9164002489 3.532099657596773 1277662.9242276864 0.9921725624637008
4278 974775.1857881605 3.532429396600815 974774.1938181084 0.9919700521333654
4279 1423111.667632689 3.5329911963427953 1423110.6755735795 0.9920591095405529
4280 983701.0492080644 3.533208244928717 983700.0574349877 0.9917730767025449
4281 1356571.0837436093 3.5338379503830963 1356570.0918433468 0.9919002623159752
4282 979182.8486557386 3.534029970764096 979181.8570541565 0.991601582099859
4283 1387897.176419245 3.534545431661177 1387896.1847740717 0.9916451733939801
4284 1019284.5036329137 3.5348769013252515 1019283.5121800944 0.9914528192815855
4285 962707.8014024973 3.535284107173375 962706.8100789881 0.9913235092492784
4286 1441601.6088811897 3.5357845211605556 1441600.6175803128 0.9913008769676157
4287 971968.5058724489 3.5360432176915597 971967.5148541044 0.9910183445069523
4288 1158815.4720025102 3.536658262379983 1158814.4809581463 0.9910443638462506
4289 1007054.2641239096 3.5369217060802995 1007053.2733468051 0.9907771045603813
4290 1176221.0240851606 3.5373633112474456 1176220.0334030997 0.9906820607701761
4291 1048406.7262681944 3.537867666506664 1048405.7357134197 0.990554774682125
4292 986668.1027241797 3.538120559834133 986667.1124244463 0.9902997334901353
4293 1372362.6405449598 3.5386376670678765 1372361.6503040416 0.9902409182442036
4294 950591.8813502667 3.5389554353415433 950590.8913878293 0.9899624374208381
4295 1133965.2260964664 3.539427941470889 1133964.2362295196 0.9898669469323513
4296 1089509.033452282 3.5398114448597284 1089508.0437890347 0.9896632471397914
4297 985376.4049155803 3.540178051070053 985375.4154663451 0.9894492350957548
4298 1240906.728715419 3.540636827445917 1240905.7393954296 0.9893199894885935
4299 940965.3723443848 3.5409195504509348 940964.3833226387 0.9890217460736241
4300 1231894.683681975 3.5414419003886515 1231893.6947590834 0.9889228914981996
4301 991582.9120793657 3.5417716312457372 991581.9234271869 0.9886521787528508
4302 1071050.400010683 3.542200413421836 1071049.4115408799 0.9884698032489495
4303 1115148.6054615227 3.54259742630741 1115147.6171973452 0.9882641775698494
4304 979391.2262076371 3.5429297616825357 979390.2382174375 0.9879901996112667
4305 1229766.6834300451 3.5433933624754874 1229765.6955933592 0.9878366859631423
4306 977578.2248933882 3.543724407694151 977577.2373491223 0.987544265982867
4307 1116700.1850606953 3.5441781809045474 1116699.1976933863 0.9873673089428017
4308 1034514.2817804615 3.5445154291542162 1034513.2946779547 0.9871025068394843
4309 1034925.308708884 3.5448932989377204 1034924.3218505019 0.9868583821758714
4310 1135480.9309035523 3.5452813826141605 1135479.94426063 0.9866429221721371
4311 1011663.1973456616 3.545616154695966 1011662.2109920275 0.9863536340159371
4312 1133205.0276064218 3.5460361034520482 1133204.0414548994 0.9861515225052372
4313 999352.9886925818 3.546371876441852 999352.0028301165 0.9858624652778772
4314 1061378.385694248 3.5467414831853428 1061377.400071956 0.985622291822996
4315 1082285.071514947 3.5471067357770396 1082284.0861473677 0.9853675794370306
4316 1023216.459938147 3.5474361594745383 1023215.4748567258 0.9850814211565819
4317 1136916.98718527 3.5478337053944777 1136916.0023356725 0.9848495976321721
4318 990975.2330140037 3.548172463686999 990974.2484666378 0.9845473659624355
4319 1091037.7811833995 3.5485652677666484 1091036.7968743562 0.9843090433044372
4320 1031161.5114332613 3.548912877314335 1031160.5274158423 0.9840174189933771
4321 1051470.2553199949 3.5492752703077057 1051469.2715725459 0.9837474490049408
4322 1091723.8223282187 3.549643970301864 1091722.8388532565 0.9834749621117599
4323 1011568.3974113127 3.549991201766509 1011567.4142358241 0.9831754885465097
4324 1102541.6552466548 3.55039833322709 1102540.6723228525 0.9829238022859187
4325 991629.2235575416 3.550727055503074 991628.2409503366 0.9826072050946134
4326 1101739.6540383133 3.5511305954523635 1101738.6716867872 0.9823515261873584
4327 1014666.8439006935 3.5514508409609564 1014665.8618672986 0.9820333948316531
4328 1078350.7324698735 3.5518369145576147 1078349.7507123293 0.9817575441197779
4329 1041214.3161045209 3.5521898912247822 1041213.3346464307 0.9814580902432104
4330 1038929.33481459 3.5525633448776253 1038928.3536535335 0.9811610565944956
4331 1055523.1063795753 3.552924495484068 1055522.125509769 0.9808698063888459
4332 1035002.4444643665 3.5532820982325797 1035001.4639060372 0.9805583293556658
4333 1050944.5820511132 3.553629085858069 1050943.601790688 0.980260425338725
4334 1061682.173232256 3.554002773835384 1061681.1932774943 0.9799547616744677
4335 1018207.4306795313 3.554335101598747 1018206.4510383236 0.9796412077401513
4336 1089589.0119728516 3.554731640480177 1089588.0326242463 0.9793486051923889
4337 978415.0189156526 3.555025363741541 978414.0399061645 0.9790094880769367
4338 1133733.9754108572 3.555445951392311 1133732.9966770802 0.9787337769652744
4339 948772.4912506774 3.5556957686279915 948771.5128815697 0.9783691077399389
4340 1187347.9082601178 3.5561538517921316 1187346.9301471808 0.9781129369901215
4341 915264.0777915962 3.5563557876935796 915263.1000685081 0.9777230881035531
4342 1229774.956524925 3.5568481265891285 1229773.979042095 0.977482830121481
4343 896178.144174655 3.556999432531296 896177.1671022959 0.9770723590554165
4344 1242549.4655987257 3.557515909799029 1242548.4887579414 0.9768407843077397
4345 911026.2505152904 3.5576401476870556 911025.2740919342 0.9764233561795745
4346 1180741.2038884314 3.5581335429740766 1180740.227712363 0.9761760683701105
4347 964595.6909666429 3.5583050370983886 964594.715182613 0.9757840299370997
4348 1056194.5419395696 3.5586939259552626 1056193.566454797 0.9754847725509244
4349 1071835.5792371545 3.5589963352431924 1071834.6040852093 0.9751519450900876
4350 957397.9229666096 3.559235454029221 957396.9481847394 0.974781870125185
4351 1162218.6688203332 3.5596616147211964 1162217.6943185106 0.9745018225739301
4352 925166.9095599108 3.5598103945441126 925165.9354706244 0.9740892864109636
4353 1154846.0012614073 3.5602716722528216 1154845.0274404658 0.9738209414362962
4354 951586.9300191187 3.5604385479178564 951585.9566032307 0.9734158879809162
4355 1086957.612331701 3.560834057872845 1086956.6392163592 0.9731153416216467
4356 1010052.8657849362 3.5610826164329628 1010051.8930379506 0.9727469856449914
4357 1012819.3747788448 3.561369195007393 1012818.4023818072 0.9723970375468497
4358 1077684.1510696176 3.56170807242565 1077683.178999764 0.9720698536947164
4359 960652.014364417 3.5619109647022014 960651.042682955 0.9716814619192422
4360 1120881.9855588046 3.5622962935712517 1120881.0141822326 0.971376571979703
4361 948649.8564458735 3.562471343251079 948648.885471561 0.9709743125015304
4362 1098564.5554159726 3.5628402499186773 1098563.5847526742 0.9706632985022461
4363 982450.9403820271 3.563047813411086 982449.9701068286 0.9702751984407828
4364 1038212.4744214779 3.563358578200031 1038211.5044837474 0.9699377304234599
4365 1034796.8673941921 3.56362569607135 1034795.8978177322 0.9695764599033218
4366 991984.4705753039 3.563868923388972 991983.5013669182 0.9692083856917143
4367 1063984.8134625116 3.564183691669547 1063983.8445933042 0.9688692074392499
4368 975811.3625826874 3.564382756122179 975810.394100329 0.9684823583732319
4369 1066527.6743928841 3.5647113268824233 1066526.7062418894 0.9681509947561958
4370 980062.1849342339 3.5649028785681836 980061.2171730625 0.9677611713946229
4371 1049624.3883135123 3.5652075609183282 1049623.4208918712 0.9674216410086778
4372 997055.6800592875 3.565425907989174 997054.7130160817 0.9670432057753678
4373 1020553.7849678447 3.56568516979383 1020552.8182816936 0.9666861510851041
4374 1023139.4113092893 3.56594097370501 1023138.4449852786 0.9663240106121872
4375 994677.3034451675 3.5661577654282204 994676.3374954792 0.9659496883513224
4376 1039964.2046450721 3.566434738982035 1039963.2390476648 0.9655974072603595
4377 985609.7527362085 3.5666341357014044 985608.7875199931 0.9652162153159001
4378 1036136.3797212135 3.5669078754973165 1036135.414857601 0.9648636124443566
4379 992162.7566265897 3.567111046260116 992161.792141713 0.9644848767328364
4380 1020011.2108322193 3.567364125845455 1020010.2467076764 0.9641245428546248
4381 1004284.5399777517 3.567579034726109 1004283.576225763 0.9637519886923157
4382 1003449.0601469894 3.56780834024232 1003448.0967642517 0.9633827376531459
4383 1016866.7763731882 3.568038044841621 1016865.8133557127 0.9630174755443245
4384 988104.0743628325 3.5682436297846625 988103.1117237086 0.9626391238767846
4385 1026931.2304434885 3.568486374325847 1026930.2681631589 0.962280329586541
4386 976520.6013625666 3.5686711348952427 976519.6394683693 0.9618941972794776
4387 1031566.2819495334 3.568920653940886 1031565.3204100275 0.961539505827061
4388 973147.0577353948 3.569094475447023 973146.0965856051 0.9611497897725597
4389 1027458.8923402326 3.5693391823821834 1027457.9315457941 0.9607944384761732
4390 974720.9273386807 3.5695119067278287 974719.966933298 0.9604053826850332
4391 1019220.6700461507 3.5697431045355263 1019219.7099999032 0.960046247424535
4392 977382.0151873167 3.5699189523499646 977381.0555276551 0.9596596615755842
4393 1013251.6794064147 3.57013550445439 1013250.7201097558 0.9592966590048404
4394 978232.4516427406 3.5703123826135776 978231.4927314784 0.9589112621837101
4395 1008891.6401860018 3.5705177955480294 1008890.6816398638 0.9585461380284281
4396 976851.8114905804 3.5706924832615163 976850.8533304172 0.958160163306321
4397 1007359.0339085697 3.570891293235012 1007358.0761132811 0.9577952886168926
4398 971906.9488420166 3.5710586670215103 971905.9914360946 0.9574059219600648
4399 1012955.078395969 3.571255771442905 1012954.1213515787 0.9570443902419054
4400 959187.470855005 3.571408489106438 959186.5142075927 0.9566474122236158
4401 1030112.9816583853 3.571612900056397 1030112.0253635461 0.9562948391637043
4402 937113.4002673607 3.5717399788935493 937112.4443835851 0.9558837755560556
4403 1063841.6231695577 3.571963640930049 1063840.6676215308 0.9555480267747308
4404 906567.433705655 3.572047598409578 906566.4785927989 0.9551128560664115
4405 1124440.7966165422 3.5723090975168033 1124439.8418104672 0.9548060749391666
4406 869478.3486591178 3.57232433077821 869477.3943269562 0.9543321616017006
4407 1225715.556873995 3.5726511439413615 1225714.6028020687 0.9540719265152365
4408 831740.6282875877 3.572559634892736 831739.6747478943 0.9535396934100411
4409 1348129.3703519106 3.572980831744734 1348128.4170084735 0.9533434370935964
4410 808893.8085161835 3.57276235988243 808892.8557712199 0.9527449636110304
4411 1462858.9546595293 3.5732519474384534 1462858.0020580755 0.9526014538617218
4412 806169.3501648022 3.572984318741494 806168.3981891283 0.9519756739425108
4413 1435699.6903283468 3.5733989318818367 1435698.738520312 0.951808034964683
4414 814991.8176813195 3.5732814308856056 814990.8664232647 0.9512580548592428
4415 1159934.9035228442 3.5734749912746806 1159933.9525572883 0.9509655559475433
4416 934701.5651213893 3.5735992847728073 934700.6145623613 0.9505590280888436
4417 880303.660319093 3.5736192093871084 880302.7101909703 0.9501281226764448
4418 1257599.5267635067 3.5738474605170882 1257598.576940169 0.94982333766811
4419 785704.168425806 3.5738023984355793 785703.2191130149 0.9493127911485612
4420 1404043.9870893054 3.5740451925774637 1404043.0380382529 0.9490510525639578
4421 846398.629526153 3.573936947833835 846397.6809969964 0.9485291566793311
4422 952966.0506384715 3.574213919248173 952965.1023918648 0.9482466067044755
4423 1057009.6378391376 3.574166031403882 1057008.690030962 0.9478081756303066
4424 877927.1540627466 3.574211171839468 877926.2066768428 0.9473859038338693
4425 1054541.9371075744 3.574433672808358 1054540.990036621 0.9470709534562051
4426 848744.0619778408 3.574287911112549 848743.1154235657 0.9465542751360245
4427 1171326.5568814469 3.5745772083408016 1171325.61059671 0.9462847370847424
4428 816107.0547495991 3.5745248597975063 816106.1089505183 0.9457990807963056
4429 1147942.4978752064 3.5746148443323436 1147941.552429591 0.9454456154016323
4430 920220.0106580299 3.574675457470081 920219.0656230748 0.9450349552003839
4431 847694.7543648032 3.5747234068852065 847693.8097398689 0.944624934357085
4432 1258762.6801488788 3.574812021561777 1258761.7358677564 0.9442811223711596
4433 856287.221972326 3.574782660015088 856286.278157065 0.9438152610052086
4434 935837.4356228871 3.574978400468909 935836.4921279061 0.943494980985685
4435 995848.6643269142 3.5748952203538726 995847.7212852632 0.9430416510876092
4436 937007.6947941887 3.575026493665191 937006.7521160517 0.942678137016562
4437 905532.8727671693 3.5751324725747997 905531.9304674587 0.9422997106443094
4438 992583.482730436 3.5750645899174076 992582.5408776159 0.9418528200605867
4439 961136.6668188017 3.5752320153557666 961135.7253066759 0.9415121257784709
4440 824340.0635507508 3.5752348962128684 824339.1224691579 0.9410815929266934
4441 1171530.5114028475 3.575261396166361 1171529.5706863222 0.9407165251975869
4442 859815.0840151404 3.5753062972115406 859814.1437106498 0.9403044906373632
4443 873054.118687193 3.5753444249195785 873053.1787653505 0.9399218424920823
4444 1096195.7161144975 3.5753250945332717 1096194.7765831882 0.9395313093967046
4445 828807.5664954458 3.575375780231368 828806.627364949 0.939130496845807
4446 983535.3082530138 3.5754517855863965 983534.3694763681 0.938776645716904
4447 901057.6553586676 3.5753684935571615 901056.7170280537 0.9383306139394889
4448 920438.0304457046 3.575516812302635 920437.0924509051 0.9379947994752715
4449 892886.818592902 3.5754617596116156 892885.8810248161 0.937568085943389
4450 969023.2346441688 3.575503377246727 969022.2974540484 0.9371901203451187
4451 870150.32887772 3.5755702146641744 870149.3920682955 0.9368094245698139
4452 916152.1541060462 3.57553695469031 916151.2177091886 0.9363968576168978
4453 944320.9299353022 3.5755919932592075 944319.9939062763 0.9360290259486649
4454 845606.8219897455 3.5756075114218424 845605.886365312 0.9356244334765773
4455 1008337.5785520655 3.5756133046444067 1008336.6433049522 0.9352471133696725
4456 859606.5707440334 3.575634424093085 859605.6359008518 0.9348431816250626
4457 889145.2845376767 3.5756725609820923 889144.3500680907 0.9344695859501089
4458 946513.7866357288 3.5756659708164165 946512.8525617635 0.9340739653288892
4459 837641.1357142514 3.5756897533488146 837640.2020291715 0.9336850799657369
4460 958406.2986790368 3.575733031885618 958405.3653646782 0.9333143586364269
4461 846979.5891336983 3.575661964418978 846978.6562428273 0.9328908709030261
4462 943072.518673971 3.5757668620974936 943071.5861261403 0.9325478305895923
4463 831020.9147810494 3.5756713974171084 831019.9826611148 0.9321199345892623
4464 980962.7490174876 3.575752557719998 980961.8172457741 0.9317717135171151
4465 785052.1926277081 3.5756741198092983 785051.2612797036 0.9313480045166688
4466 1019439.077971278 3.5757384252194613 1019438.1469753956 0.9309958823169966
4467 785500.4064692255 3.5756269687072826 785499.4759015541 0.930567671373257
4468 1015317.1119917989 3.575750043225929 1015316.1817590479 0.9302327509724885
4469 816271.4022930077 3.5755774651490153 816270.4725022472 0.9297907605115809
4470 994942.8509504776 3.575703351762889 994941.9214989486 0.9294515290440286
4471 798428.1554085434 3.5755298715551516 798427.2263926842 0.9290158592931617
4472 968294.4756824776 3.5755958331854476 968293.5470244847 0.928657992896061
4473 822980.1258158098 3.5754853847746997 822979.1975671109 0.9282486988947719
4474 877332.2768859933 3.575479846993008 877331.3490235701 0.9278624232402964
4475 909755.9537813001 3.5754389408605083 909755.0262987183 0.9274825818579557
4476 778386.519357397 3.575338041203638 778385.5922965383 0.9270608587521116
4477 989489.5827344125 3.5753894281544323 989488.6560185183 0.9267158942340956
4478 767404.9488120896 3.575223020973783 767404.0225373635 0.9262747261793051
4479 957215.4930332368 3.575305236895935 957214.5670995951 0.9259336417832211
4480 818523.851619752 3.5751590573372853 818522.9261091865 0.9255105655104998
4481 858781.0522220216 3.5751545559778517 858780.1270920373 0.9251299842891348
4482 885673.7721736955 3.575111333127825 885672.8474213288 0.9247523666729173
4483 790292.6351121766 3.5750068826226467 790291.7107829453 0.9243292313794323
4484 937244.8624805568 3.5750383646288184 937243.9384982204 0.9239823363652357
4485 758336.7875052078 3.574890361171961 758335.8639623511 0.9235428567555594
4486 946235.1745516519 3.574933442577845 946234.2513527401 0.9231989117761689
4487 760934.2524914589 3.574789988409471 760933.3297266735 0.9227647853009007
4488 903583.6185360438 3.5748119638340436 903582.6961295148 0.9224065289951817
4489 808358.7514286437 3.574701326002695 808357.8294346427 0.9219940010303136
4490 822298.9344465034 3.5746596833418653 822298.0128421515 0.9216043519342201
4491 884304.0291351692 3.5746210274397705 884303.107907385 0.9212277842043731
4492 754897.7353076389 3.5744938847597556 754896.8145077785 0.9207998603967665
4493 933674.0897879171 3.5745184301254755 933673.1693349471 0.9204529699551826
4494 740037.8664142214 3.5743444764478527 740036.9464060032 0.9200082181066629
4495 914152.0779040641 3.574369380514413 914151.1582411297 0.9196629344230749
4496 762912.7925602801 3.5742192778765527 762911.873329127 0.9192311531116196
4497 857706.8623948167 3.5741963459527994 857705.9435301732 0.9188646436048251
4498 797358.6993066357 3.574091493072965 797357.7808498912 0.9184567444047813
4499 810356.4691001636 3.574013820939448 810355.5510337874 0.9180663760873414
4500 833023.6127116891 3.5739446589410075 833022.6950324625 0.9176792266339584
4501 774640.196325814 3.5738279747306505 774639.279054994 0.9172708200144902
4502 860264.0109960166 3.573785351130803 860263.0940963648 0.9168996517799137
4503 750757.7129242788 3.5736399384012785 750756.7964445774 0.9164797014524899
4504 866049.5632956413 3.5736046312711953 866048.647179723 0.9161159183466846
4505 751456.4253309922 3.573455180399754 751455.50963517 0.9156958222608746
4506 843527.5554155032 3.573401973821602 843526.6400882059 0.9153272973133474
4507 770561.2443951318 3.573271792215586 770560.329477388 0.9149177438291318
4508 809525.4246759788 3.573188405698094 809524.5101374387 0.9145385401360691
4509 787589.6354807488 3.5730765634031965 787588.721340933 0.9141398158843625
4510 788891.0677598533 3.5729728887520533 788890.1540068459 0.9137530074638553
4511 792089.571588694 3.572866224985369 792088.6582291938 0.9133595002018418
4512 783738.6221097863 3.5727525233739894 783737.7091397819 0.9129700043628646
4513 785921.2933820086 3.5726462876742024 785920.3808031448 0.9125788638071035
4514 782214.4555231931 3.572528469614459 782213.5433338785 0.9121893145687202
4515 776141.541443403 3.572417364568653 776140.6296454762 0.9117979267257108
4516 783400.6564645325 3.5723016055795944 783399.7450533814 0.911411151047401
4517 765330.0425511277 3.5721748802015028 765329.1315351309 0.9110159968126947
4518 788778.5648874464 3.5720694576574106 788777.6542521993 0.9106352470010655
4519 750492.5404513051 3.5719268081811615 750491.6302155894 0.9102357157380103
4520 794815.1359701963 3.5718272236250432 794814.2261103621 0.9098598342224565
4521 737480.5659690847 3.5716750333038534 737479.6565108097 0.9094582750499796
4522 797568.7672159019 3.5715718250798556 797567.8581317945 0.9090841073424795
4523 731187.8363828119 3.571416180113593 731186.9277000787 0.9086827332109465
4524 793128.6617610191 3.5713100160143973 793127.753451223 0.9083097961398354
4525 728312.242177608 3.571149098945975 728311.3342692755 0.9079083324506876
4526 785940.2262346249 3.5710412643167575 785939.3186976482 0.9075369766091301
4527 725146.1826227275 3.5708739464672226 725145.2754878631 0.9071348643246089
4528 783027.960928099 3.5707629709015345 783027.0541631829 0.9067649160970384
4529 718610.269962152 3.5705918223272395 718609.3635998587 0.9063622932528772
4530 785076.7706692154 3.570477221375611 785075.8646747251 0.9059944902634129
4531 707413.9626453157 3.5702991383362583 707413.0570558999 0.9055894158661298
4532 792752.6682254256 3.570187096978614 792751.7629985932 0.9052268324561338
4533 692379.7706081399 3.5699930407609703 692378.865793129 0.9048150109656926
4534 810673.8521978989 3.569892810266884 810672.9477354974 0.9044624015508165
4535 671111.2215351856 3.5696727336324976 671110.317496528 0.9040386575582875
4536 845672.5893982569 3.5695941813929295 845671.6856963424 0.9037019144204762
4537 643112.8455279892 3.569335448977392 643111.9422685832 0.9032594060156061
4538 905222.104408754 3.5692919631325744 905221.2014620316 0.9029467224408713
4539 615903.1757386611 3.568973026713017 615902.2732628545 0.902475806584265
4540 977070.1151430453 3.5689850502022487 977069.2129456187 0.9021974266995175
4541 596488.5021460359 3.5685822252093695 596487.6004565681 0.9016894677979063
4542 1016668.6783634245 3.5686652413235724 1016667.7769131585 0.9014502660302806
4543 587619.5991016413 3.5681834165745974 587618.6981925113 0.9009091299462965
4544 1076349.4695024719 3.568302277486965 1076348.5688082497 0.9006942221362352
4545 585962.991263917 3.567791012505158 585962.091124535 0.9001393819614592
4546 1026175.0815658456 3.567882325421142 1026174.1816492393 0.899916606344734
4547 591599.7923997529 3.56743522642651 591598.8930058046 0.8993939482539072
4548 901873.7964686614 3.5674180794384935 901872.89735014 0.8991185213502703
4549 621578.46729198 3.567106987237615 621577.5686311831 0.8986607969613323
4550 761664.3894795321 3.5669356232334777 761663.4911758474 0.8983036847690775
4551 706593.7846914318 3.566763755576752 706592.8867714846 0.8979199471804239
4552 629345.1693653862 3.5664828380369102 629344.2718701339 0.8974952523536469
4553 876524.5919620545 3.566392182646132 876523.6947949636 0.8971670909205104
4554 550367.0677984479 3.5660419352663557 550366.1711033074 0.8966951404987735
4555 1010436.9027744244 3.5659811246932245 1010436.0063739041 0.8964005203312004
4556 565256.5157474518 3.5655846228371644 565255.6198336964 0.895913755455868
4557 813750.708584729 3.5655419252511105 813749.812960608 0.8956241210065917
4558 632339.7949562515 3.565184091343623 632338.8997856864 0.8951705651195271
4559 738024.0492839101 3.5650421822190106 738023.1544544052 0.8948295048575289
4560 653507.2169878508 3.564795023832082 653506.3225677061 0.8944201447777813
4561 699755.4798242062 3.5645478335652885 699754.5857932732 0.8940309330616951
4562 690815.666777752 3.5643794148362264 690814.7731103124 0.8936674395564138
4563 620970.5422418818 3.564108906565765 620969.6489828805 0.8932590013657494
4564 808175.3303040838 3.5639477873879666 808174.4373895107 0.8929145730660907
4565 555936.3028782345 3.56362193466225 555935.4104030161 0.8924752184182392
4566 874845.6343495953 3.563510105955954 874844.7421871646 0.8921624307226292
4567 560096.4773699542 3.563154649144868 560095.5856495916 0.8917203625419104
4568 802227.1105561992 3.563059617601846 802226.2191400792 0.8914161200088191
4569 596287.739866644 3.562740248404017 596286.848870243 0.8909964010656856
4570 716579.034112786 3.562549861282761 716578.1434588714 0.8906539144862022
4571 623795.7541976392 3.562294743288188 623794.8639305378 0.8902671014047339
4572 684254.8159510795 3.5620743039669334 684253.9260396726 0.8899114069163989
4573 644326.383337327 3.5618273602246333 644325.4937987352 0.8895385917890027
4574 652262.4979991615 3.561615675977385 652261.6088197256 0.8891794359008617
4575 670246.6006316683 3.5613556820885295 670245.7118202391 0.8888114293135282
4576 611004.2838415247 3.561096479419415 611003.3954088925 0.888432632252368
4577 712782.6461808967 3.560912319296533 712781.7580824533 0.8880984434074477
4578 584535.3291933978 3.5605929853518794 584534.4414959493 0.8876974485137068
4579 740040.2675383602 3.5604365697157077 740039.3801607583 0.8873776019185171
4580 569291.0288745043 3.5601237852976038 569290.1418958777 0.8869786266344138
4581 725582.7833808028 3.559922296526112 725581.8967324289 0.8866483739039343
4582 576016.7555389958 3.559655373179694 576015.8692703439 0.8862686519809657
4583 702200.1805947194 3.5594335862641917 702199.2946621524 0.8859325669214296
4584 586500.8480389649 3.559140903085049 586499.9624901734 0.8855487915444704
4585 690677.2306760333 3.5589521863317333 690676.3454536903 0.8852223430407449
4586 579326.3327469678 3.5586361856817064 579325.4479122121 0.8848347556465839
4587 685605.9672610894 3.5584545787346165 685605.0827495743 0.8845115150666152
4588 575304.7445299021 3.5581573447100743 575303.860396203 0.884133699149505
4589 678079.1200989344 3.5579254419907387 678078.2363039837 0.8837949507255707
4590 581614.1365198782 3.5576558162531278 581613.2530894986 0.883430379592713
4591 662422.9194489802 3.557413319740769 662422.0363595007 0.8830894795641179
4592 584261.9558826617 3.5571345091977356 584261.0731550313 0.8827276304026068
4593 656566.1904784621 3.5569023040134287 656565.3080863032 0.8823921589099165
4594 574321.0378939938 3.5565899635018097 574320.1558713353 0.882022658477008
4595 667133.1268725805 3.5563606857367835 667132.2451811419 0.8816914386122943
4596 558086.6054524677 3.5560436891602953 558085.7241299613 0.8813225062913693
4597 683742.9983964285 3.555813507811843 683742.117400746 0.88099568260494
4598 540978.0577439702 3.555485496452668 540977.1771196049 0.8806243652903863
4599 709261.0852666527 3.5552551862881 709260.2049643479 0.8803023048578051
4600 524693.9884344273 3.5549002250174477 524693.1085106577 0.8799237696014959
4601 754414.3727876903 3.5546801786328466 754413.4931746713 0.8796130188884195
4602 498884.9985205885 3.55429436623372 498884.1192948392 0.8792257492856076
4603 794496.1179684013 3.554085925074527 794495.2390412703 0.8789271309380368
4604 479882.08102027484 3.5536653308949804 479881.2024901768 0.8785300980667848
4605 789680.8495655971 3.553464776022468 789679.9713259083 0.878239688852291
4606 491308.93617881037 3.5530289516282494 491308.0583346409 0.8778441694526591
4607 718882.0792257533 3.5528003977709837 718881.2016819485 0.8775438048244716
4608 529643.139026644 3.552405487246354 529642.2618563019 0.8771703420794107
4609 611252.1447029826 3.552100003508462 611251.2678660614 0.8768369212571716
4610 603659.3394831977 3.5517900052339377 603658.462982437 0.876500760622547
4611 523550.93717882276 3.5514049176588567 523550.06104831275 0.8761305100231837
4612 700653.5263544755 3.5511553997911123 700652.6505312322 0.8758232433133639
4613 472113.127316826 3.5507337507641092 472112.25188465463 0.8754321713650174
4614 755343.0547419183 3.5505026143385026 755342.179603085 0.8751388333540261
4615 464038.53947383584 3.5500771518224825 464037.6647278898 0.8747459460302504
4616 718420.3149935969 3.5498442609721934 718419.440538763 0.8744548339719453
4617 490417.14567160053 3.5494227704478547 490416.2716018263 0.8740697742341246
4618 641374.1578475672 3.5491683211221976 641373.2840789967 0.8737685704722895
4619 530257.7694257221 3.5487707799259023 530256.8960266396 0.8733990825032965
4620 587771.7497967379 3.5484778173419027 587770.8767151884 0.873081549540266
4621 561778.440479796 3.5481152325651286 561777.5677506634 0.8727291326628683
4622 563108.8230584798 3.547788668039981 563107.9506585995 0.8723998803552333
4623 567097.4519901223 3.5474342870894917 567096.5799366342 0.8720534881640779
4624 566701.6127243337 3.547104474990076 566700.7409966727 0.8717276609449794
4625 543208.4161211093 3.54672234942236 543207.544747757 0.8713733522793741
4626 608516.028818879 3.546420684604852 608515.1577517252 0.871067153833892
4627 494508.8013582607 3.545980306982115 494507.93066646485 0.8706917958326786
4628 690957.9549886722 3.5457259857236036 690957.0845722001 0.8704164720889987
4629 445032.48503616493 3.5452109895895774 445031.61502385 0.8700123149168031
4630 792085.548596723 3.5450135934373947 792084.6788235998 0.8697731232345405
4631 422968.9540521931 3.544424561035862 422968.08471054153 0.8693416515373985
4632 825961.7790979036 3.544281785165503 825960.9099635439 0.8691343597258011
4633 421758.6197969243 3.543638510178302 421757.7511092388 0.8686876855109459
4634 802955.1254879705 3.5435263267238537 802954.2569908019 0.8684971686465477
4635 421995.8238485124 3.5428574916090634 421994.9558029925 0.8680455198808257
4636 765421.2966120933 3.5427336367279043 765420.428760964 0.8678511293510568
4637 431383.3372808889 3.542093258473373 431382.4698661467 0.8674147422316817
4638 719997.7485109037 3.541906861523256 719996.8813159352 0.8671949685247571
4639 445794.43874971144 3.5413491520640124 445793.5719574799 0.8667922315692891
4640 641986.8798381652 3.541062453754234 641986.0133087703 0.866529395031291
4641 472716.9999354651 3.540597850150875 472716.1337686723 0.8661667927905278
4642 564692.4289896628 3.54023677045036 564691.5631211546 0.8658685082461922
4643 514166.0683008118 3.539821703814511 514165.2027664831 0.8655343286923646
4644 511459.52870962274 3.539426686965904 511458.66349318484 0.8652164379076063
4645 550254.6708967029 3.539020361575013 550253.8059987435 0.8648979594273875
4646 478431.66949415876 3.5386016604470307 478430.80492505623 0.8645691025182505
4647 577824.3130540344 3.5382186945901313 577823.4487835264 0.8642705079921303
4648 467246.2444292421 3.537753067393236 467245.38050223194 0.8639270101586164
4649 590911.0323891606 3.5374068039363076 590910.1687396928 0.8636494678752342
4650 462297.4097018264 3.536892708356073 462296.54640915146 0.8632926749399021
4651 600390.8590828779 3.5365715022734965 600389.9960516358 0.8630312420130088
4652 449870.608509432 3.536043210676879 449869.7458365486 0.8626728833742595
4653 622201.6141950432 3.5357174131911093 622200.7517764063 0.86241863695708
4654 432343.83780578355 3.535182766020938 432342.97574403405 0.8620617494898034
4655 642641.3898066407 3.534851609411323 642640.5279923012 0.8618143395227512
4656 423795.15891754196 3.534309444329899 423794.2974563508 0.8614611911255411
4657 635112.2982635755 3.533982032902194 635111.4370422406 0.8612213348985774
4658 424166.38558058447 3.5334355375888995 424165.52470540756 0.8608751768870735
4659 604419.4610758172 3.5330927427423706 604418.6004425433 0.860633273985698
4660 434708.26216518256 3.532560388832796 434707.40186475334 0.8603004292393147
4661 573907.7036921688 3.532192424914759 573906.8436407994 0.8600513694603531
4662 445931.5306549553 3.531683615170799 445930.67092031596 0.8597346393325317
4663 548262.327505947 3.531285145815638 548261.4680299076 0.8594760393736358
4664 456650.42055932386 3.530795645700693 456649.56138629426 0.8591730296013209
4665 524633.022252528 3.530367978260715 524632.163347551 0.8589049769701511
4666 473016.37265435635 3.5298984348312614 473015.5140386461 0.858615710209588
4667 498149.08418670687 3.529444875006831 498148.22584735375 0.858339353117118
4668 493731.7177725119 3.528986986087428 493730.85971153836 0.8580609735333684
4669 473350.36173948145 3.5285158210195426 473349.5039605763 0.857778905158155
4670 511594.2440426988 3.5280619591839115 511593.38653364923 0.857509049588647
4671 457513.33365434525 3.527578193920353 457512.4764294209 0.8572249243652849
4672 520755.32623951114 3.527125745744073 520754.46927666746 0.8569628437061753
4673 449700.1885087734 3.5266248789546117 449699.33183197945 0.8566767939332969
4674 524398.9991399654 3.5261787306645602 524398.1427164517 0.8564235137710116
4675 441952.5584457459 3.525658712028224 441951.7023098329 0.8561359129978807
4676 529840.6298522239 3.5252194070407263 529839.7739597829 0.8558924410212935
4677 431730.2706690927 3.5246798040520426 431729.41506587825 0.8556032144580661
4678 541066.8173864916 3.5242438925237782 541065.9620176818 0.8553688098175188
4679 419598.04254452034 3.5236858209688604 419597.18746665417 0.8550778661564219
4680 556247.9055833324 3.5232525745367984 556247.0507301117 0.854853220742535
4681 406060.41230350296 3.52267307214636 406059.55774404306 0.8545594598942426
4682 575942.630600326 3.522245526600933 575941.7762544294 0.854345896616019
4683 392736.06217329594 3.521635846961211 392735.20812778425 0.8540455116953016
4684 599266.7461544663 3.5212221807911237 599265.8923086791 0.8538457872054329
4685 380076.03183017793 3.520571351470569 380075.1782954024 0.8535347755812774
4686 622480.2231037226 3.5201804470428892 622479.3697522697 0.8533514527985281
4687 369677.82091766 3.519482971287956 369676.96789010515 0.8530275548606977
4688 641161.1437790053 3.5191142356910703 641160.2909194514 0.8528595539097199
4689 362690.9302740025 3.5183758371715386 362690.07774871937 0.8525252831397974
4690 659976.8495929172 3.5180185071441463 659975.9972243208 0.8523685965193533
4691 355784.2743686158 3.5172500025441176 355783.4223407918 0.8520278240228141
4692 657727.813125285 3.5168932150485084 657726.9612482189 0.8518770660816198
4693 354475.5761576344 3.5161076476070448 354474.7246208768 0.851536757627672
4694 630193.4413867467 3.5157355332435833 630192.590002709 0.8513840377092793
4695 358360.390317717 3.514959088973755 358359.5392632487 0.851054468304557
4696 589938.4603101504 3.514542416629807 589937.6094225667 0.8508875836548523
4697 366192.73444801226 3.51380661123436 366191.88386797975 0.8505800325272228
4698 541537.1914646245 3.513326582455434 541536.3410728036 0.8503918209215778
4699 383492.5690907686 3.5126444656930595 383491.71897855087 0.8501122177250512
4700 489321.0697013604 3.512101603410403 489320.21979938756 0.8499019728656697
4701 412487.0105089201 3.5114643293036103 412486.1608602654 0.849648654741707
4702 446755.96489888587 3.5108692358284332 446755.11547876266 0.8494201231973008
4703 446443.19729432557 3.5102650823330976 446442.3481055022 0.8491888233907517
4704 406842.2586845992 3.5096309767511125 406841.4097374005 0.8489471986920215
4705 485159.5135234601 3.509050080980213 485158.66478808835 0.8487353717297541
4706 383373.3845016766 3.508380516411114 383372.53601813404 0.8484835425585949
4707 511569.3347647278 3.5078207086072446 511568.4864759618 0.8482887660142066
4708 373132.80760698183 3.507115682589024 373131.9595777142 0.8480292676419818
4709 520738.3965458165 3.5065736098238025 520737.548696894 0.8478489224509733
4710 367186.2000548237 3.5058449359903796 367185.35246717295 0.8475876507745614
4711 526608.5465656025 3.5053097151978294 526607.6991474425 0.8474181600295658
4712 360393.50485430466 3.504563859021865 360392.6576961731 0.8471581315554917
4713 527926.7759232117 3.504026938253286 527925.9289262242 0.8469969874318592
4714 357012.4998708008 3.5032695982896955 357011.6531289591 0.8467418417015717
4715 528306.8541008136 3.5027261113124033 528306.0075131895 0.8465876241465895
4716 352656.460303596 3.5019661929155976 352655.6139629841 0.8463406118918615
4717 521759.0089828153 3.5014028493195495 521758.1627938976 0.846188917694043
4718 351887.1938831333 3.5006444328235644 351886.3479309919 0.8459521414149983
4719 505312.0487622512 3.5000615878250536 505311.2029599121 0.8458023391263494
4720 356057.4164004193 3.499304463265202 356056.57082369947 0.8455767198698446
4721 492690.07493801485 3.498700667857941 492689.2295103469 0.8454276679788975
4722 356622.1049492683 3.4979408812259827 356621.25973899505 0.8452102732381083
4723 484970.5349870062 3.497317130214382 484969.68992483465 0.8450621715980159
4724 356069.63978162804 3.4965588675207515 356068.7949277528 0.8448538752224686
4725 478228.54456361866 3.4959151563516127 478227.69985654595 0.8447070726927163
4726 355097.3299739301 3.4951556532962726 355096.4854673607 0.8445065693696048
4727 476820.5703603574 3.4944883414040797 476819.72600046295 0.8443598944428798
4728 350953.3053818962 3.4937268570829163 350952.461215897 0.8441659992096632
4729 475135.9196340977 3.4930476197248286 475135.07561010186 0.844023995855377
4730 348580.62246273784 3.49227426836198 348579.778628638 0.843834099838288
4731 474217.3262190675 3.491587460873633 474216.48252103326 0.843698034250626
4732 343668.65297888 3.4907963062118412 343667.80946874316 0.8435101368419022
4733 479823.7449999204 3.490101200785149 479822.90161847824 0.8433814421858319
4734 335326.9076767407 3.4892972421473747 335326.0644791011 0.8431976396347131
4735 485523.26213900396 3.488591325264252 485522.4190624799 0.8430765240478945
4736 329233.98425974895 3.4877687429744606 329233.1413644264 0.8428953225175881
4737 489939.1772585974 3.487054355920358 489938.33447616 0.8427824374054214
4738 324946.3519009767 3.486212110900902 324945.50929638883 0.8426045878486587
4739 492837.6541492534 3.4854906404878747 492836.81164871715 0.8425005362222379
4740 320316.4297100789 3.484627514574201 320315.5873845532 0.8423255257132601
4741 484730.4682297621 3.4838961742761367 484729.62600187794 0.8422278841872463
4742 322624.75741785526 3.4830149598323508 322623.91535991075 0.8420579445191037
4743 475016.13426130713 3.4822726147159666 475015.2922956244 0.8419656827705726
4744 323864.6415199207 3.481378245937658 323863.7997174086 0.8418025121324795
4745 464382.407706741 3.4806172568421267 464381.5659945967 0.841712144300894
4746 324470.6334462074 3.47971255026277 324469.7918897236 0.8415564837609334
4747 450906.6258974696 3.4789359166825027 450905.784428461 0.8414690085860506
4748 329601.097871652 3.478021025247263 329600.2565491896 0.841322462368416
4749 436779.2457422115 3.477228321375972 436778.40450467577 0.8412375357505397
4750 334513.2550878472 3.4762995568976343 334512.41398901393 0.8410988332475131
4751 426244.0059661995 3.475493125170352 426243.16494885844 0.8410173410500849
4752 336262.52702477924 3.4745512113016246 336261.68613760313 0.8408871760860019
4753 421317.93949355173 3.47373868377098 421317.098680619 0.8408129327651372
4754 336758.19277021504 3.4727719899251266 336757.35208254925 0.8406876657803389
4755 423583.83591064706 3.471960242357994 423582.9952871329 0.8406235141701099
4756 334284.2797016551 3.4709620062623907 334283.4392006885 0.8405009665750472
4757 432781.64429140877 3.47015959909048 432780.8038401432 0.8404512655645433
4758 328087.7455282888 3.469125480813865 328086.90519822674 0.8403300620880535
4759 454321.62173796666 3.468334451940339 454320.7814418211 0.8402961455628218
4760 319530.68655879534 3.4672560908028767 319529.84638593 0.8401728653187311
4761 493902.8643184588 3.466486940613774 493902.02415858995 0.840159868864389
4762 312360.40005631687 3.4653510593599646 312359.5600258163 0.8400305005414154
4763 547399.8062811457 3.4646130321472373 547398.9662388687 0.8400422770643402
4764 311382.13154827926 3.4634046604959674 311381.291646117 0.8399021622505206
4765 600493.647085599 3.4626977280638416 600492.8071466588 0.8399389402538335
4766 316057.24382251484 3.461423202612578 316056.4040300783 0.8397924365065588
4767 617102.6933339748 3.460728436710236 617101.8534860925 0.8398478823360327
4768 315434.8760976699 3.4594187863756614 315434.03639068874 0.8397069811421531
4769 574829.6477896123 3.4586928970162893 574828.8080245644 0.8397650478508804
4770 306744.1618230403 3.4574137155138094 306743.3221732697 0.8396497706074012
4771 491497.4608295566 3.4566031638083157 491496.621136982 0.839692574646282
4772 310415.30840423924 3.455431170873094 310414.46877917537 0.8396250638496746
4773 401423.0381697394 3.454488718237503 401422.1985320841 0.8396376553155558
4774 343783.9022192239 3.4534530422548175 343783.06259256386 0.8396266600754221
4775 334654.3487100609 3.452384317605397 334653.50909796986 0.8396120910204562
4776 419958.18193188816 3.451441127046581 419957.34228817956 0.8396437086071235
4777 295658.2990864716 3.450291360915691 295657.4594751992 0.8396112723572398
4778 496229.72328202054 3.449380049787241 496228.88361749455 0.8396645259884348
4779 289297.38166888774 3.448189966109463 289296.54204264097 0.8396262467601089
4780 481988.54964882403 3.4472786374046036 481987.70996209525 0.8396867287570787
4781 301041.3045371527 3.446076966268551 301040.46488387114 0.8396532815658614
4782 405318.7881600736 3.445122504198634 405317.9484606284 0.8396994451878209
4783 323801.5552819708 3.4439663967759016 323800.7155945974 0.8396873734078124
4784 355324.4659027701 3.4429439857298783 355323.6261871831 0.8397155870411391
4785 362211.91361304105 3.441860755571676 362211.07388010964 0.8397329313998068
4786 317265.76812057005 3.440759296067987 317264.9283793007 0.8397412693423082
4787 402705.01821075875 3.4397224531599293 402704.1784317055 0.8397790532147502
4788 295937.3047338728 3.4385675200872075 295936.46495461685 0.8397792559712752
4789 424759.7549685328 3.4375703978427974 424758.9151282476 0.8398402852342512
4790 295131.6904439578 3.4363681833357007 295130.85060592607 0.8398380317310485
4791 411750.35216829914 3.43536181311808 411749.51226254937 0.8399057497786934
4792 303625.75087875145 3.434144680427455 303624.9109677202 0.8399110312440732
4793 385368.41649602493 3.4330918996471205 385367.5765189283 0.8399770966567324
4794 312797.41226857743 3.4319155727107313 312796.5722579064 0.840010671055744
4795 359150.2857563121 3.4307841261669374 359149.4456889073 0.8400674047992797
4796 333487.5394164599 3.429628506994714 333486.6992957014 0.8401207585136238
4797 332833.6795744784 3.428443391140671 332832.83939998085 0.8401744975524423
4798 361456.8261047047 3.4272984618296207 361455.9858587216 0.8402459830968467
4799 309097.82311880257 3.426089806968854 309096.98281324445 0.8403055581013064
4800 381721.250262852 3.4249450279035214 381720.4098726496 0.8403902024134045
4801 303660.3831729964 3.4237028874671185 303659.54272416956 0.8404488268178596
4802 384392.5095807998 3.4225592967039473 384391.66903600557 0.8405447942456281
4803 306616.7397956294 3.4213085609803913 306615.8991845968 0.8406110326200024
4804 368295.88965599326 3.4201498930471925 368295.04894426785 0.8407117254390065
4805 314468.9471517482 3.4189091845233697 314468.10636192444 0.8407898237237891
4806 352507.9957057025 3.4177159964530404 352507.15481795487 0.8408877476554458
4807 327317.6324190337 3.4164867475893423 327316.79144091485 0.8409781188045994
4808 337566.77947588055 3.4152707667986353 337565.93839642545 0.8410794551010989
4809 336758.106606219 3.4140457804910183 336757.2654264393 0.8411797797517949
4810 327515.36711949855 3.412807038384947 327514.52583504864 0.8412844498951236
4811 343660.89182606305 3.4115848422099906 343660.0504324743 0.8413935887501335
4812 324585.75933706673 3.410318366351136 324584.91783719003 0.8414998766738304
4813 345127.8639258329 3.409102135485232 345127.0223060325 0.8416198004482661
4814 324004.7177457869 3.4078185974967696 324003.8760152159 0.8417305710026021
4815 341729.49474459625 3.406589210111637 341728.6528900529 0.8418545433798111
4816 327622.27488196694 3.4053018341240455 327621.4329089476 0.8419730193773993
4817 334760.3253861097 3.4040476954736802 334759.483288921 0.8420971887003319
4818 336237.69991092675 3.4027645157566244 336236.8576848191 0.8422261076363234
4819 323860.7650053848 3.4014900362797564 323859.922653956 0.842351428815077
4820 347672.4672413825 3.4002016748639203 347671.6247548121 0.8424865703938844
4821 312868.85083844454 3.398907914573076 312868.0082265545 0.8426118900626023
4822 361792.06777903985 3.3976166379113364 361791.22502506187 0.8427539780057831
4823 304800.03696751955 3.3963045242962484 304799.1940891361 0.8428783834590482
4824 378681.96648223355 3.3950103315047135 378681.1234547045 0.8430275290724298
4825 297746.6442916112 3.393677070612016 297745.801143705 0.8431479062331516
4826 396950.18389063847 3.392372743389265 396949.3405881394 0.8433024990287257
4827 293588.4500511216 3.391025965592899 293587.6066304408 0.8434206807664935
4828 414792.54756366194 3.3897073581225516 414791.7039834461 0.8435802158276442
4829 294562.10625880316 3.388345763509611 294561.2625644294 0.8436943737848647
4830 429331.222040787 3.387010897532431 429330.3781825599 0.8438582270540272
4831 298101.6657226136 3.3856331598346374 298100.8217554226 0.8439671909239627
4832 440131.4352929967 3.3842830463328935 440130.59115708893 0.8441359077837632
4833 300363.39363387 3.3828903534364922 300362.5493948946 0.8442389753867058
4834 441915.84930563206 3.381522036750092 441915.00489653106 0.8444091009777895
4835 301269.07001141354 3.380119524122302 301268.2255026772 0.84450873634752
4836 426748.879934204 3.378735200960306 426748.0352575795 0.8446766244848425
4837 301893.2877015406 3.3773262872969796 301892.44292522 0.8447763206456731
4838 396707.03829737584 3.37592711001903 396706.19336199603 0.8449353797946865
4839 303565.7776309666 3.3745170635810036 303564.9325907727 0.845040193932677
4840 362116.1353667834 3.3731064165261473 362115.2901810093 0.845185774146631
4841 310660.16559050867 3.371699517131627 310659.32029005705 0.8453004515954542
4842 332561.72528266883 3.3702808974276 332560.87985258206 0.8454300867480956
4843 327335.7408265183 3.368873988910354 327334.89527150855 0.8455550097551051
4844 313610.0532126217 3.3674554007672723 313609.207540814 0.8456718077220892
4845 349359.94832346047 3.366042753982017 349359.10251846304 0.845804997448085
4846 305907.5087078737 3.364625924206854 305906.6627940968 0.845913776873969
4847 367505.39774254547 3.3631993907482456 367504.55169207155 0.8460504738969025
4848 304147.49754863884 3.36177805140638 304146.6513922567 0.846156382092111
4849 371231.21416994964 3.360339263211364 371230.3678758016 0.8462941480950114
4850 302830.0779770584 3.358904870057616 302829.23157618835 0.8464008700491163
4851 358400.19936432113 3.357461092807401 358399.3528279692 0.8465363519581933
4852 304463.9538624831 3.3560096553874503 304463.1072172169 0.8466452661928173
4853 341254.77852194407 3.3545676425454145 341253.9317467504 0.8467751936798957
4854 312319.73292363074 3.353102907275538 312318.8860361125 0.8468875182689019
4855 327699.6995401182 3.3516603774984945 327698.852530768 0.8470093502249212
4856 324220.7642084569 3.3501899171124188 324219.91708116437 0.847127292514768
4857 318548.43524760637 3.348737701271942 318547.5880067486 0.8472408578065832
4858 335637.7224548439 3.347262419129856 335636.8750919496 0.8473628943571074
4859 311774.97861737286 3.345794212938769 311774.1311481576 0.8474692152984058
4860 344753.43656546716 3.3443154079627155 344752.5889733865 0.8475920806698066
4861 307204.4205282675 3.342832009954402 307203.57283303404 0.8476952334554669
4862 348998.5964026339 3.3413485465741677 348997.74858690007 0.8478157337851228
4863 305448.5324903474 3.3398474216304206 305447.68457274727 0.8479176001385262
4864 347544.80243659485 3.3383583456521615 347543.95440283476 0.8480337601056406
4865 306695.2150688125 3.3368416225188358 306694.36693221604 0.8481365964616425
4866 341186.89692299644 3.335347299103908 341186.0486743605 0.8482486359600979
4867 312317.0849006715 3.3338164941384583 312316.2365486517 0.8483520197731863
4868 332960.9727030133 3.332310694388832 332960.1242438704 0.8484591428781534
4869 320367.4839975694 3.3307707786055794 320366.6354343012 0.8485632682222223
4870 324744.2935176375 3.3292502017431196 324743.444850655 0.8486669824958887
4871 328028.16941376904 3.327706827388151 328027.32064204116 0.8487717278967882
4872 318219.8615717788 3.3261645363133554 318219.01270085166 0.8488709271280922
4873 334989.2217465729 3.3246164955925677 334988.37277285295 0.8489737199245735
4874 314172.67539644305 3.323053776648085 314171.82632731885 0.8490691241949124
4875 340378.22889068327 3.3215014064757797 340377.37972008326 0.8491706000152279
4876 311642.0208552385 3.319921211555026 311641.17159225204 0.849262986475691
4877 343493.43712103064 3.318357155080321 343492.5877595379 0.8493614927421931
4878 311591.72429977544 3.3167619654943263 311590.87485010986 0.8494496655808841
4879 343573.84616011754 3.315185722659582 343572.9966149711 0.8495451464821621
4880 313988.53911988746 3.313582677388004 313987.6894896764 0.8496302110825524
4881 340976.0721274433 3.3119910525000567 340975.22240581724 0.8497216260238759
4882 318526.15849601384 3.3103794446511996 318525.3086930371 0.849802976756979
4883 337979.9914611652 3.3087697321500573 337979.14157156256 0.8498896026398015
4884 323055.41036247154 3.3071515215167744 323054.56039422087 0.8499682506439434
4885 335708.9891460205 3.305526309975348 335708.1390952252 0.8500507953247338
4886 326296.7727981318 3.3038993931026277 326295.9226728903 0.8501252415109258
4887 335837.192462897 3.3022592466800313 335836.3422599041 0.8502029928839848
4888 328289.8903028288 3.300622112064148 328289.04002974724 0.850273081560595
4889 337520.3331186156 3.298970040502168 337519.4827716128 0.850347002791996
4890 328414.3065488711 3.297320674479684 328413.45613628544 0.8504125856563836
4891 340350.69022060605 3.2956573888691794 340349.8397388125 0.8504817935816831
4892 327918.0196182725 3.2939939653723544 327917.1690763977 0.8505418747482489
4893 344859.639123738 3.2923222631295066 344858.78851699864 0.8506067393359619
4894 326822.57244123565 3.2906453386187704 326821.72178018244 0.850661053217075
4895 350497.7490518699 3.288964243796093 350496.8983306672 0.8507212027554025
4896 325315.50768167834 3.2872733902136573 325314.656912951 0.8507687273799883
4897 357345.7365143199 3.2855821987079143 357344.8856901979 0.850824122034677
4898 324333.6923057219 3.2838796605394043 324332.84144134715 0.8508643747555098
4899 365775.9237836829 3.2821783783407277 365775.0728684185 0.8509152644438732
4900 324639.15041632403 3.2804634712565655 324638.2994695024 0.8509468216263634
4901 376639.55377455597 3.278750536534927 376638.70278132753 0.850993228418157
4902 326442.0142462697 3.2770237005824105 326441.16323098494 0.8510152847837205
4903 390840.5118285533 3.2752988068391704 390839.6607709569 0.8510575963637957
4904 330442.21856299735 3.273559722882954 330441.36749365425 0.8510693431049975
4905 407927.3997865289 3.2718211275056284 407926.5486791336 0.8511073952901235
4906 336191.34386197757 3.270068008772371 336190.4927534555 0.8511085220857597
4907 420894.8301376232 3.2683164603995727 420893.9789954056 0.8511422175510449
4908 339814.944724778 3.2665484490780003 339814.09359096474 0.8511338132813449
4909 420677.52372566675 3.264785576964367 420676.6725646986 0.8511609681508719
4910 339063.7376230806 3.2630028758258147 339062.8864785606 0.8511445199957397
4911 408132.1085914889 3.261230436680994 408131.2574299433 0.8511615456312758
4912 336468.11885142536 3.259435896430128 336467.26771235844 0.8511390669199917
4913 392386.76493347157 3.2576538598031917 392385.9137909893 0.8511424822710111
4914 336791.61198791466 3.2558506646686367 336790.7608729294 0.8511149852156712
4915 379008.69855525106 3.2540591253262927 379007.84745267563 0.8511025754281223
4916 341699.9038799399 3.2522508165856103 341699.05280989583 0.8510700441201703
4917 368467.33378494455 3.250452068762415 368466.48274343484 0.8510415096859166
4918 349981.9523965564 3.2486399982732768 349981.1013950702 0.851001486207772
4919 361301.5673413832 3.2468359000365483 361300.7163838761 0.8509575070644437
4920 359714.6425285415 3.2450215680539265 359713.7916211838 0.8509073576934482
4921 357660.6013464977 3.243211772373809 357659.75049784704 0.8508486506941817
4922 369368.0226868661 3.241396828986745 369367.171899486 0.8507873801515006
4923 356437.7288588596 3.239579112481057 356436.8781457171 0.8507131425678415
4924 378704.9254952431 3.237763304725684 378704.0748543929 0.8506408502071728
4925 356625.1995778331 3.2359386025741794 356624.34902745264 0.8505503804895347
4926 387847.56126414496 3.234119493162813 387846.7107970836 0.8504670613586927
4927 358539.4137086202 3.232289706562276 358538.56334792153 0.8503606986416973
4928 396409.8661311715 3.2304645777896623 396409.01586504007 0.8502661314799804
4929 362607.3621337827 3.2286299408838084 362606.5119888164 0.8501449663349373
4930 403781.11533885845 3.226799024134544 403780.2652996926 0.850039165858605
4931 368203.91774186573 3.2249591022517614 368203.0678378969 0.8499039688606473
4932 409907.59205385536 3.2231231673179086 409906.74226719973 0.84978665564437
4933 373950.5335639768 3.221278642929019 373949.68392629357 0.8496376832510926
4934 414079.21293685335 3.219437739934609 414078.36342838785 0.8495084654731994
4935 378450.75552652654 3.2175899644800023 378449.9061806216 0.8493459049622335
4936 415032.6310237116 3.2157441615996674 415031.78181986546 0.8492038461242658
4937 381584.43663759687 3.2138936925226345 381583.5876097465 0.8490278503557214
4938 412717.4969809331 3.2120446162191048 412716.64810983103 0.8488711021138476
4939 384079.02088840446 3.2101924017937615 384078.17220628855 0.8486821158847078
4940 408689.04201002436 3.208342176029579 408688.1935015016 0.8485085227925662
4941 386678.17492970923 3.206489837709132 386677.32662312454 0.8483065847075781
4942 404893.1155731922 3.204640012851174 404892.26745837746 0.8481148147221815
4943 389784.36096847727 3.202790114906336 389783.513069133 0.8478993443038355
4944 402340.9833241056 3.2009422509991774 402340.13563485956 0.8476892460444928
4945 393560.3336513742 3.1990970426794716 393559.48619217525 0.8474591989803997
4946 401193.660528679 3.1972528674111222 401192.8132978367 0.8472308423230015
4947 397822.7033279515 3.1954138604962625 397821.85634246626 0.8469854852098307
4948 401340.24344741745 3.1935754021801506 401339.396708502 0.8467389154201129
4949 402050.6109557073 3.191743603193609 402049.76447768736 0.8464780199592485
4950 402795.8206877242 3.1899122094010584 402794.9744744179 0.8462133063197353
4951 405802.8362763275 3.1880883911565956 405801.99033950275 0.8459368247210345
4952 405375.18694262725 3.1862651829360296 405374.3412881679 0.845654459347407
4953 408931.67997794005 3.184449990772175 408930.8346157374 0.8453622026791531
4954 408693.31362879847 3.1826363743054125 408692.46856586746 0.8450629310253728
4955 411682.0361759135 3.180830183631516 411681.19142126426 0.8447546492781163
4956 412437.0660564791 3.1790276810148543 412436.22161738464 0.8444390945006318
4957 414314.54433992144 3.177231362466481 414313.70022493124 0.8441149901929512
4958 416276.17648937687 3.1754409400716193 416275.3327060031 0.8437833737792492
4959 417055.8867374567 3.1736558286825556 417055.0432935474 0.8434439093298279
4960 419919.36062943185 3.171878226751721 419918.517533124 0.8430963078368251
4961 420122.9991078544 3.1701058011218337 420122.15636615176 0.8427417026120289
4962 423212.9178471775 3.1683419850970425 423212.0754687732 0.8423784042948418
4963 423539.3787060052 3.1665835126035704 423538.5366973678 0.8420086374190385
4964 426235.43172671896 3.164834233191095 426234.59009681403 0.8416299049156606
4965 427110.579662099 3.16309110063511 427109.73841688916 0.8412452098785549
4966 429196.43894994666 3.161357131225959 429195.59809884103 0.8408511056460543
4967 430626.8524683808 3.1596305888692378 430626.0120163629 0.840452017920429
4968 432381.5520520411 3.157913140786627 432380.7120094807 0.8400425604199088
4969 433923.7099578832 3.1562040149705237 433922.87032817415 0.8396297091078978
4970 436109.4131698224 3.15450477897167 436108.5739646299 0.839205192531024
4971 436922.603622434 3.152813803394883 436921.76484306855 0.8387793654711903
4972 440823.011134472 3.151134327848601 440822.1727942926 0.8383401793625598
4973 439948.3439590039 3.1494622387439506 439947.5060564685 0.83790253539686
4974 447197.4910713368 3.1478038157451484 447196.6536224078 0.8374489289700053
4975 443910.0948487666 3.1461510729996083 443909.25784758606 0.8370011805320884
4976 456575.75220241206 3.144514573385327 456574.91566929285 0.8365331191982371
4977 450543.4180102738 3.1428809562058713 450542.58193281776 0.8360774560384233
4978 471431.4519795964 3.1412662108185976 471430.6163848095 0.8355947869162121
4979 462081.7334318707 3.1396505908738837 462080.8982981864 0.8351336842871696
4980 493439.81953611143 3.1380556496930008 493438.98489939 0.8346367214199966
4981 477146.6250862452 3.1364554119832384 477145.7909140356 0.8341722096015055
4982 516849.33336494095 3.134877536670026 516848.49970173754 0.8336632033849466
4983 483595.89025216195 3.1332885893959146 483595.0570572061 0.8331949558051821
4984 526750.343479898 3.131728626779903 526749.5108007508 0.8326791470962955
4985 472095.5368533933 3.130148433743026 472094.7046504822 0.8322029110853653
4986 516262.47376953415 3.128609974499414 516261.6420844959 0.8316850382344957
4987 457162.95050802914 3.1270448781961555 457162.1193114806 0.8311965485237197
4988 492497.82092148263 3.125527826591853 492496.9902436546 0.8306778280594318
4989 455504.27968979825 3.1239960280241594 455503.4495121028 0.8301776954405439
4990 468491.4638447008 3.1224983082935087 468490.6341863841 0.8296583166802297
4991 463628.17612052284 3.1210149565889704 463627.34697349486 0.8291470280068243
4992 458469.59999201127 3.119542031982172 458468.7713649913 0.8286270199220659
4993 468591.5591757597 3.11810205746787 468590.73107097344 0.8281047862591154
4994 461289.01652391837 3.116672432020027 461288.18893841474 0.827585503658107
4995 475217.6483758795 3.115266682813489 475216.82132101525 0.8270548642537664
4996 460320.46768506913 3.1138813644274506 460319.64114886365 0.8265362054867021
4997 492365.6921740264 3.112515924538549 492364.8661725429 0.8260014835008997
4998 459254.5771721721 3.111157323906558 459253.7516875888 0.825484583242197
4999 505556.9931157077 3.1098367590998413 505556.1681685111 0.8249471965553112
5000 463157.0066679752 3.108503203376539 463156.182235712 0.824432263198908
5001 511680.3499493032 3.107211764084348 511679.52605665976 0.8238926434530724
5002 465799.7255246131 3.105912343135135 465798.9021444778 0.8233801352694384
5003 516049.1232439283 3.104644153857691 516048.30040200835 0.8228419199544891
5004 464423.1356843273 3.103376963100919 464422.3133499036 0.8223344236452614
5005 521647.3449915386 3.102139234283647 521646.5231892899 0.8218022487017997
5006 464816.9974224977 3.100888154087598 464816.1761239199 0.8212985778306781
5007 519853.4794710531 3.099680340680834 519852.6586995707 0.8207714824329965
5008 464741.57037391723 3.0984541096076934 464740.75010080065 0.8202731165779739
5009 517058.9872224151 3.0972644410405024 517058.1674695659 0.8197528492457906
5010 463379.70787170227 3.0960691307191723 463378.8886116715 0.8192600307810611
5011 520040.3793518286 3.0949023795543775 520039.56060385564 0.8187479729358981
5012 463906.51364017004 3.093726415881722 463905.6953756959 0.818264474139067
5013 519251.20884766505 3.092583678037749 519250.3910876951 0.8177599699869259
5014 465244.4467789165 3.0914224556371863 465243.62949831615 0.8172806003825139
5015 524822.370488634 3.090300968247796 524821.5537045036 0.8167841303604144
5016 465282.7391880102 3.0891643185281765 465281.92287391634 0.8163140938563818
5017 532882.1982338959 3.0880589792351336 532881.3824104611 0.8158234348935615
5018 467259.3932531098 3.086938149131232 467258.5778900343 0.8153630755048179
5019 541016.5875279609 3.0858495278170044 541015.7726500363 0.8148779245864844
5020 470385.4285419044 3.0847374819702087 470384.61411655793 0.8144253464535679
5021 552910.6584682618 3.0836672981582764 552909.8445185536 0.8139497081908682
5022 472166.3642778347 3.08256456112842 472165.55076969665 0.813508138067968
5023 560902.0915251588 3.0814973120517797 560901.2784850769 0.8130400820159465
5024 472898.22719422926 3.0804034098581465 472897.41458229045 0.8126119388152399
5025 557108.2494431572 3.0793447023573415 557107.437289129 0.8121540282270717
5026 470302.89485344774 3.078256817104263 470302.08311748994 0.8117359577820653
5027 547279.5565750177 3.077210254514197 547278.7452795226 0.8112954950896578
5028 465419.41267538024 3.0761364887973577 465418.60178745753 0.8108879227102194
5029 531493.0959476453 3.075101286092144 531492.2854859832 0.8104616620169298
5030 461376.4388189265 3.0740530156401693 461375.6287516556 0.8100672709532482
5031 516229.70460587746 3.073036309277555 516228.8949502913 0.8096555861383058
5032 460753.7250972765 3.0720118435578336 460752.91582717624 0.8092701002660251
5033 505967.4794676425 3.071023886884845 505966.6705902073 0.8088774352361467
5034 457739.38091391284 3.070030228176355 457738.5724072691 0.8085066437539589
5035 497925.2563290838 3.069062013871228 497924.44820228766 0.8081267961474395
5036 455623.5082619712 3.068097004553484 455622.70049193694 0.8077700342585152
5037 497889.1014140124 3.0671555642047226 497888.2940091315 0.8074048808719478
5038 452902.6688973494 3.0662148050342184 452901.86183339887 0.8070639505094682
5039 504994.08400840696 3.0652983680498793 504993.27729250054 0.8067159064363185
5040 448644.48038508656 3.0643723660169337 448643.6739912559 0.8063938306064333
5041 524243.4480722311 3.0634688284995417 524242.6420159387 0.8060562923759291
5042 451510.803294489 3.0625520895598966 451509.9975391443 0.8057553446691563
5043 564426.0790247791 3.061657248066037 564425.2735961941 0.8054285849978126
5044 469316.0267716283 3.0607251987639796 469315.2216250734 0.8051465548772909
5045 595634.6591577596 3.059817712271993 595633.8543256462 0.8048321133971121
5046 472669.2223496566 3.0588547630942813 472668.41777969373 0.804569962842214
5047 563362.8275760504 3.057927009536333 563362.023305861 0.8042701893654197
5048 449234.87107430917 3.056960141940415 449234.06705999875 0.8040143104306782
5049 514838.43936157756 3.056018051487681 514837.6356317199 0.8037298576792443
5050 444082.14681069925 3.0550676742577925 444081.34333730774 0.8034733915375167
5051 495518.45799382543 3.054138178215949 495517.6547920901 0.8032017353340183
5052 444278.16839568707 3.0532170869768005 444277.3654381672 0.8029575199146116
5053 486276.0015639847 3.0523053033210847 486275.19886595686 0.8026980278631515
5054 435581.6935616906 3.051397941785854 435580.8911003128 0.8024613778309656
5055 489230.2252999126 3.050514643336754 489229.42308642046 0.8022134921483136
5056 429930.31158434926 3.049631546981215 429929.50958828075 0.8019960685156161
5057 518833.9994577789 3.0487622539452963 518833.1976997199 0.8017580589713035
5058 437106.28331781784 3.047878564037266 437105.4817569845 0.8015608333538349
5059 563995.643015304 3.0470017816935204 563994.8416816846 0.8013336193449476
5060 453675.1135350502 3.046095521348234 453674.31237467955 0.8011603706688142
5061 588776.6893139458 3.045207965383384 588775.888366588 0.8009473577489089
5062 456647.8274547226 3.04425599317912 456647.0266710528 0.8007836698021834
5063 566702.8645862743 3.043329076469461 566702.0640100392 0.8005762350810756
5064 438435.91295832174 3.0423584693854884 438435.1125434728 0.800414848945703
5065 515692.219078649 3.041412188206366 515691.41886615934 0.8002124896988552
5066 428287.98310342577 3.0404683350943364 428287.1830556944 0.8000477314023228
5067 470367.95262941916 3.039533690459725 470367.1527682872 0.7998611319135133
5068 425929.63845824334 3.038618301475271 425928.83876287355 0.7996953697970156
5069 450737.81969082146 3.0377015850714852 450737.02017898334 0.7995118381084558
5070 424616.8813195571 3.036812462450242 424616.0819681933 0.7993513637931194
5071 446504.1982539854 3.0359425500946617 446503.3990654753 0.7991885100754383
5072 415598.2649581206 3.0350682204701847 415597.465921788 0.7990363325984855
5073 451950.3965758156 3.034210096177034 451949.59768970194 0.7988861136820742
5074 406447.3716158023 3.0333557740985393 406446.57285550464 0.7987602976714003
5075 478580.96002965065 3.032509990796027 478580.1614139052 0.7986157454518931
5076 408511.23020806495 3.0316649453176754 408510.43169668276 0.7985113821956148
5077 544270.7292129612 3.0308073949146266 544269.9308442362 0.7983687249745227
5078 434844.10244355723 3.0299389070915175 434843.30416598247 0.7982775747796018
5079 585719.2051139541 3.0290733324600843 585718.4069752605 0.7981386936495227
5080 444832.17512922914 3.0281626986064794 444831.3770707999 0.7980584292834714
5081 582158.6842649337 3.027261335166427 582157.8863414597 0.7979234740321351
5082 439891.7070970012 3.026269640762117 439890.90926608327 0.7978309179318153
5083 576028.1713576296 3.0253112074949953 576027.3736701941 0.7976874355742206
5084 431699.71547814703 3.0243070726404677 431698.91788163426 0.79759651278051
5085 524073.23032604955 3.0233197001562346 524072.43286480295 0.7974612466242067
5086 404703.393602231 3.022339559057435 404702.59622842545 0.7973738055153621
5087 432791.99202857434 3.0213403682861824 432791.19477992604 0.7972486483254758
5088 401751.8007669172 3.020374887242253 401751.00361358206 0.7971533350975586
5089 410293.71225272084 3.0194002432963667 410292.9152108293 0.7970418915319007
5090 428997.433363596 3.018458737233458 428996.6364215726 0.796942023412797
5091 400685.6172792543 3.017529781408998 400684.82040955394 0.7968697003675256
5092 439457.8098926863 3.0165747505391227 439457.0131247921 0.7967678942078967
5093 378523.8281718993 3.015639143867325 378523.0314724433 0.7966994559737611
5094 495526.9554641797 3.0147041203432465 495526.1588563057 0.7966078739664553
5095 401651.6900210582 3.013792435269633 401650.8934623948 0.7965586634213226
5096 558491.1001445365 3.012835129958095 558490.3036893356 0.7964552008709106
5097 416433.580915995 3.011868358421958 416432.78449193214 0.7964240628425162
5098 476157.4422545943 3.0109388302366673 476156.6459104153 0.7963441790401734
5099 371958.5699283592 3.00995019543411 371957.77363026765 0.7962980915234553
5100 411836.50379203464 3.008984018430457 411835.70757374214 0.7962182924881354
5101 396395.3053241549 3.0079988371955833 396394.5091822162 0.7961419387305134
5102 428538.25588129717 3.0070314525667627 428537.4598149753 0.796066321892378
5103 393675.04066669126 3.0061066846440965 393674.244657423 0.7960092682802529
5104 406633.83570240735 3.0051064013215476 406633.0397637478 0.7959386595775909
5105 370523.9797054446 3.004133065713285 370523.1838300002 0.7958754443740108
5106 426635.1689628342 3.00317274930864 426634.3731665874 0.795796246840807
5107 374169.8152013254 3.002226520117044 374169.0194376498 0.7957636756165833
5108 494307.5593745039 3.001265298671732 494306.7636844097 0.795690094192382
5109 391105.06687072915 3.000244196263604 391104.2712126085 0.7956581206709992
5110 573889.7869788643 2.9992089133621858 573888.9913961173 0.7955827471444031
5111 415952.9437626236 2.998174505421 415952.14817840635 0.7955842172156603
5112 584800.6689043344 2.9971242451717663 584799.8733894669 0.7955148675279621
5113 409578.049940178 2.9959931832028026 409577.2544327982 0.7955073798317168
5114 510690.0470259991 2.9948567605588114 510689.2515929136 0.7954330855020628
5115 369540.90761450655 2.993681334543615 369540.11219832493 0.7954161816215136
5116 429898.0536553054 2.992547718852187 429897.2582969664 0.7953583390144864
5117 362536.0658829133 2.991379167883745 362535.2705641594 0.795318753923899
5118 440117.05512486293 2.9901638012360596 440116.25987848104 0.7952463819054681
5119 368356.04843902803 2.9890162106716245 368355.25322742114 0.7952116068757269
5120 442320.36095962545 2.987817262379446 442319.5658129484 0.7951466770388594
5121 346152.26625595026 2.9866393204697537 346151.4711366981 0.7951192521779198
5122 492063.4099321452 2.9854240854800285 492062.61488644703 0.7950456981645377
5123 378600.6169497267 2.9841892269425463 378599.8219194662 0.7950302605157543
5124 543672.9355697107 2.982966096230325 543672.1406143521 0.7949553585659793
5125 378976.3140122307 2.981699892457472 378975.5190499063 0.7949623244209543
5126 451310.80505016 2.9804392465930736 451310.0101436065 0.7949065534795544
5127 344523.891539467 2.979149850441005 344523.0966471919 0.7948922750455786
5128 377016.51652161643 2.977829119731816 377015.7216786464 0.7948429700457166
5129 377089.2279789375 2.9765401675583343 377088.43317201216 0.7948069253476601
5130 375603.2112207088 2.9752132978940122 375602.4164507674 0.7947699413652034
5131 411762.63257661107 2.9739070424814282 411761.83785185777 0.794724753317002
5132 339097.6961353721 2.9725584337229796 339096.90142417763 0.794711194463849
5133 455327.9341160409 2.971171056451124 455327.1394730677 0.7946429731384775
5134 339108.4801193471 2.9698199009458177 339107.68549556285 0.7946237842619218
5135 542432.6995621183 2.9684093589622482 542431.9050061275 0.7945559907584197
5136 373544.20868137764 2.9670160226425177 373543.41412363213 0.7945577455016046
5137 453775.3313253304 2.9655836405537475 453774.5368261449 0.794499185495
5138 338453.785886028 2.9641049661304533 338452.9913847413 0.7945012866738238
5139 331858.0336381286 2.9626228451876786 331857.2391774958 0.7944606328052596
5140 389906.61791856715 2.961072588398507 389905.8235017514 0.7944168157356579
5141 349652.8254314981 2.9595371055655444 349652.0310425646 0.7943889335296735
5142 497456.3426366904 2.9579761351289724 497455.54831185075 0.7943248396423932
5143 347092.3645316971 2.956328563777614 347091.57019680174 0.7943348953679786
5144 525355.1907292904 2.9546166515684673 525354.3964994301 0.7942298602941477
5145 339508.1410279336 2.9528883997897823 339507.3468122747 0.7942156589356504
5146 462477.49701724236 2.951160348340766 462476.702860489 0.7941567533288224
5147 325066.9537021253 2.9493552078774194 325066.1595763048 0.7941258205065715
5148 397966.3333574292 2.94742679229616 397965.5393213487 0.7940360804568695
5149 324490.02858085855 2.94549491016414 324489.23458409356 0.7939967649786036
5150 383230.79213455686 2.94352708502054 383229.99819255434 0.7939420025487526
5151 330891.87769531005 2.9415110680938423 330891.0838037253 0.7938915847136864
5152 403115.8643631597 2.9394040934655794 403115.0705395441 0.793823615607409
5153 323934.8930097225 2.9371921970068935 323934.09924593713 0.7937637854172628
5154 445176.454641807 2.9349565388867833 445175.660976238 0.7936655689837434
5155 309080.4254566433 2.932652355377252 309079.6318282594 0.793628383915572
5156 532459.2123156402 2.9302301896498615 532458.4188161265 0.793499513693235
5157 336507.2276597523 2.9277132790473774 336506.43422118964 0.7934385626631649
5158 473617.3277277832 2.925110298341597 473616.5344196853 0.7933080978504896
5159 325699.8013469611 2.9224452732610198 325699.0081123372 0.79323462391072
5160 308518.7049145405 2.919670247555515 308517.9117957476 0.793118792932984
5161 369882.18878748675 2.9166966477631444 369881.395808308 0.792979178802416
5162 309302.7308059512 2.913641185076114 309301.9379701684 0.7928357827939333
5163 500300.5300302243 2.910496756740508 500299.73737100227 0.7926592220482476
5164 316779.34900592954 2.907202403143078 316778.55644974974 0.79255617978936
5165 502246.5647391749 2.903671105971317 502245.7724248933 0.792314281621732
5166 319407.426012486 2.8999657559888425 319406.63387200685 0.792140479147941
5167 381889.9041115894 2.8962154374483355 381889.11217201944 0.7919395700003331
5168 283511.5053050274 2.8921680351033254 283510.7135976708 0.7917073566244203
5169 384316.9149074559 2.8878579864653533 384316.1235108939 0.7913965619817619
5170 312559.8500101607 2.8834008351175924 312559.0588990704 0.7911110902790265
5171 386885.51694781944 2.8787142400761963 386884.72616646154 0.7907813579062505
5172 287794.02022330184 2.8737864116606526 287793.2298174471 0.7904058547456504
5173 379050.45206809056 2.86852042994564 379049.6621049802 0.7899631103276964
5174 299517.38432160235 2.8629693425729603 299516.59485412185 0.789467480504683
5175 434676.71588687727 2.857214785630494 434675.9270127716 0.7888741056568086
5176 288638.91574255296 2.8511438497180275 288638.1274879165 0.7882546364302797
5177 472494.9412614233 2.8447370714241984 472494.1538046369 0.7874567863781404
5178 292346.9445903093 2.838036801044405 292346.15802152694 0.7865687823693924
5179 444136.5439335704 2.831103130174703 444135.7584177685 0.7855158018385762
5180 328767.1801989892 2.8239589445567193 328766.39589718357 0.7843018056424921
5181 401202.5093303466 2.8165486536096433 401201.7264910481 0.7828392984606928
5182 426077.808980699 2.8089591410491366 426077.0278382288 0.7811424701776144
5183 367692.9967833914 2.801270330493527 367692.21760892664 0.779174464758476
5184 476305.561310114 2.7934983072811486 476304.7844151938 0.7768949202304327
5185 430060.2064795105 2.785733838537088 430059.43212933623 0.7743501743192998
5186 418752.4637134462 2.7779694294368635 418751.69219673093 0.7715167152776028
5187 518294.33014458796 2.7702473731934947 518293.56168705114 0.7684575368028038
5188 444282.4542216273 2.7627151396561755 444281.68892408715 0.765297540186065
5189 489669.3686704154 2.755357612798152 489668.606557663 0.7621127524254
5190 523390.46681065817 2.748235827536828 523389.7077726768 0.7590379813795908
5191 483126.63980133826 2.7414656616350115 483125.8835929396 0.7562083986907123
5192 565111.1283951869 2.735081526675313 565110.374656068 0.7537391188552796
5193 522817.7903489399 2.729183384799106 522817.0386323232 0.7517166166596054
5194 573329.3790526834 2.723794348547448 573328.6288812215 0.7501714617992548
5195 561271.3813683174 2.7189357372055283 561270.6322337099 0.7491346074667723
5196 579865.9296134348 2.714647836687789 579865.1810390749 0.7485743599056369
5197 570118.9344061975 2.710887271379611 570118.1859634186 0.7484427789781102
5198 595465.761818266 2.7076755788115965 595465.0130996524 0.748718613674974
5199 551603.3331634385 2.7049595524128023 551602.5838374874 0.749325951039547
5200 610280.2565178373 2.7027234703085545 610279.506291691 0.7502261463273793
5201 553029.2125459256 2.700991411376605 553028.4611340195 0.7514119061201628
5202 591560.8657017816 2.6997319165456 591560.1128654781 0.7528363034432353
5203 582079.7887839676 2.69894903147742 582079.0342914006 0.754492567078379
5204 573256.2131357226 2.698622019496866 573255.4567691343 0.7563665883464324
5205 603528.6358694955 2.69871104187987 603527.8774458885 0.7584236069872236
5206 580077.7101752626 2.699190051134959 580076.9495305769 0.7606446857516697
5207 598852.2659843545 2.699983967881999 598851.5030001146 0.7629842399099054
5208 605279.2923447882 2.7010246579195574 605278.5269487904 0.765395997765835
5209 591636.0716564289 2.702256383509203 591635.3038198568 0.7678365720307261
5210 619746.4705248992 2.703616843865133 619745.7002576139 0.7702672853043552
5211 594859.5712820236 2.7050820731963228 594858.7986181703 0.7726638532790467
5212 612677.0114445975 2.7065961422673537 612676.2364530904 0.7749915070957353
5213 611416.0085928245 2.7081495649690255 611415.2313382283 0.7772545961415833
5214 593621.5844181803 2.7097314923250413 593620.8049712114 0.7794469688732767
5215 615510.8512267829 2.711296470265497 615510.0696715054 0.7815552774726149
5216 591157.5859683959 2.712840022493601 591156.8023764149 0.7835919811023946
5217 597841.938272324 2.7143002723674994 597841.1527400642 0.7855322597995293
5218 598986.1966385397 2.7156443172414577 598985.4092702375 0.7873683020842989
5219 582798.6038794788 2.716847800910061 582797.8147859471 0.7890935316678824
5220 594791.5539155119 2.717849728562735 594790.7632315725 0.7906839394494828
5221 583838.9813011562 2.7186452562095047 583838.189159747 0.7921414091960136
5222 582611.4016097982 2.7192175141645016 582610.6081438281 0.793465970028022
5223 583729.5237825909 2.7195769449834115 583728.7291148877 0.7946677031640974
5224 573611.4199521795 2.71975192609567 573610.6241869336 0.7957652459383165
5225 581313.1552555775 2.7197565304045557 581312.35847727 0.7967783075637886
5226 575988.8776470533 2.7196360570835054 575988.0799180372 0.797729016142523
5227 573396.3834357982 2.719413896006027 573395.58480316 0.7986326381859221
5228 579361.2232509655 2.7191204435186664 579360.423743615 0.7995073504383184
5229 571818.7103142916 2.718784590894859 571817.909953619 0.8003606726525134
5230 576537.5940656909 2.7184150251328174 576536.7928662751 0.8011994157869348
5231 577005.0766825638 2.7180410133237634 577004.2746463601 0.8020362037192129
5232 569988.8320532116 2.7176720184299605 569988.0291808356 0.8028723760963044
5233 578743.2848974853 2.7173269344351914 578742.4811776207 0.8037198645299342
5234 570248.8017524816 2.717037352843669 570247.9971614161 0.8045910655314629
5235 573286.5551327923 2.716815224486201 573285.7496427912 0.805490001101906
5236 574485.7216511883 2.71668930167566 574484.9152195457 0.8064316426003476
5237 568501.1269004239 2.7166718187156733 568500.3194847107 0.8074157131928152
5238 573694.1918122935 2.7167718834384735 573693.383369312 0.8084429813956532
5239 569066.6216765533 2.717006355077045 569065.8121616654 0.8095148878231623
5240 570174.7472980239 2.7173687994706257 570173.9366774237 0.8106206002696977
5241 570139.167109551 2.717859697489713 570138.3553527752 0.8117567758148037
5242 568215.1752231446 2.7184715135278745 568214.3623078087 0.8129153358735896
5243 569340.7849745626 2.719195238248413 569339.9708835481 0.8140910144300867
5244 567815.6562051276 2.7200279749151863 567814.8409235458 0.8152815817937992
5245 568685.152964536 2.7209558818952333 568684.3364812342 0.8164833018408842
5246 568502.5837991462 2.7219721349985737 568501.7661044754 0.8176946708722833
5247 567441.9911456037 2.723063040370249 567441.1722325546 0.8189130490336437
5248 570678.751686939 2.7242142468242316 570677.9315532095 0.8201337295283895
5249 566858.6646572921 2.7254125473735287 566857.8433059509 0.8213513412002836
5250 572235.5931085619 2.7266365628286926 572234.7705510778 0.8225574841149199
5251 569700.3120292843 2.7278746263050193 569699.4882830584 0.8237462259309688
5252 571829.072388939 2.729106603096301 571828.2474795849 0.8249093540377903
5253 574153.0579006125 2.730318971296356 574152.2318574444 0.8260431680455305
5254 572680.3796090627 2.7315013076150865 572679.5524646727 0.8271443899632133
5255 576928.3719555729 2.7326424551422948 576927.5437427162 0.8282128566625641
5256 576417.6835478563 2.733741199419511 576416.8542971407 0.8292507155382091
5257 577839.6579382877 2.73478996679854 577838.8276783866 0.8302599011255245
5258 580705.9793328914 2.735787285224126 580705.1480899208 0.8312429706704534
5259 579207.9004694812 2.736731741664136 579207.0682671305 0.8322023507138684
5260 584153.7749254915 2.7376215660952603 584152.941787459 0.8331380325566705
5261 580707.142169345 2.738459809869875 580706.3081169197 0.834052425400609
5262 587564.5073391026 2.7392441664197795 587563.6723962501 0.834942852456978
5263 580899.1955029953 2.7399806754779146 580898.3596903546 0.8358126407034216
5264 591793.3586861553 2.740669458283969 591792.5220273784 0.8366587769119718
5265 579203.2797763074 2.7413203469143084 579202.4422889083 0.837487399094136
5266 597574.1504495089 2.7419351270730052 597573.3121548176 0.8382946912658252
5267 574066.8621793734 2.742525981392327 574066.0230881978 0.8390911755823096
5268 608571.2181880036 2.7430930446563293 608570.3783198667 0.8398681368568589
5269 560843.791889325 2.743651255610785 560842.9512446895 0.8406446354603104
5270 634265.3413587689 2.744192288579619 634264.4999613753 0.8413973935714778
5271 531941.2362260264 2.7447417473832716 531940.3940607306 0.8421652958710916
5272 696130.1304150819 2.745271409648651 696129.287522152 0.8428929299444657
5273 484199.9824246414 2.7458314782769726 484199.13875946344 0.8436651779313606
5274 838612.6619553952 2.7463551628455027 838611.8175994048 0.8443559903966528
5275 463936.4220254444 2.746926490126947 463935.57687309507 0.8451523493461927
5276 1006884.7504689385 2.7474538447639385 1006883.9046906455 0.8457782929611628
5277 528481.506985604 2.747981002220557 528480.6603587491 0.8466268548297106
5278 1148467.5825319735 2.7485629256092157 1148466.7353779315 0.8471540418780992
5279 614247.6864344855 2.7489808368275304 614246.8383488161 0.8480856693846586
5280 1595604.0870351887 2.7496053909615563 1595603.2384857878 0.8485494009101436
5281 736840.1220780825 2.7496834055620374 736839.2727498217 0.8493282608645265
5282 1664045.3629243872 2.750414602170499 1664044.5128595755 0.8500648117908138
5283 672594.1435883503 2.7501990393802265 672593.2931517432 0.8504366070769548
5284 434555.09814924793 2.7507251183133627 434554.24680490664 0.851344341282333
5285 1280721.365296552 2.7509711744764704 1280720.5134748637 0.8518216882238999
5286 619178.840497329 2.751025258701113 619177.9881273749 0.8523699540812518
5287 830066.026270245 2.7517657877500854 830065.1730963739 0.8531738710282438
5288 687452.1389187571 2.7517858574503262 687451.2853485305 0.8535702266234717
5289 393189.01068536675 2.7523282923974284 393188.1564176892 0.8542676775097244
5290 1548493.2160763454 2.752805775238161 1548492.3612521866 0.854824158843101
5291 547655.070995887 2.7530271928903076 547654.2156640769 0.855331810238051
5292 283588.547564934 2.7537779670547753 283587.69157571613 0.8559892178637547
5293 2126017.6523464997 2.7538596175464405 2126016.7960047587 0.856341741247476
5294 361749.0114859705 2.7544603617991434 361748.1544690088 0.8570169617049631
5295 406737.9426785665 2.75492415362252 406737.08518970123 0.8574888652465169
5296 1743698.2783709336 2.754950912602369 1743697.4205192835 0.8578516500108482
5297 600425.8949135754 2.7557094842057284 600425.0363833684 0.8585302069922159
5298 428381.9676491964 2.7559272526084237 428381.10879283 0.8588563663866629
5299 1634765.5614644184 2.756146559317689 1634764.7021308441 0.8593335742017365
5300 867539.5994324816 2.7568427711207155 867538.7395445515 0.8598879301308102
5301 416605.7724182021 2.756938491552999 416604.91226256505 0.8601556370015715
5302 1774609.0697652744 2.7572702778144613 1774608.2090529308 0.860712343651421
5303 1003751.5471296876 2.757719921411536 1003750.6860364199 0.861093267707702
5304 338101.16484040825 2.757924225345533 338100.3034209446 0.8614194636579525
5305 1944910.8502648936 2.7582404063277886 1944909.9882952329 0.8619696607834505
5306 1129396.6333245768 2.7584728591873864 1129395.7711061996 0.8622183772178883
5307 272040.1321665989 2.758868513716003 272039.26951115887 0.8626554400653319
5308 1778751.6530092405 2.7590146026109688 1778750.7898868304 0.863122410147054
5309 1346060.1473150102 2.759191620007907 1346059.2840123838 0.8633026264851861
5310 354149.2465055971 2.75980616006133 354148.3826820343 0.8638235627880572
5311 1133409.2517804836 2.759775932981817 1133408.3875867072 0.8641937763963233
5312 1232148.9822646223 2.7599082898065532 1232148.1179325376 0.8643320847616163
5313 440526.5443673934 2.760639472818868 440525.6795005457 0.864866847699916
5314 633833.0659378883 2.7608063638123195 633832.2006694905 0.8652683978713024
5315 1019156.7541189288 2.760928316308999 1019155.8887058088 0.8654131200708346
5316 442289.0586469047 2.7615171126472933 442288.1927709812 0.8658759235596574
5317 516061.04753528355 2.762015287450804 516060.1811897481 0.866345535443973
5318 859632.3700511273 2.7623080867560934 859631.503483884 0.8665672432633386
5319 570134.9311484956 2.7628421190885972 570134.0641522991 0.8669961965570547
5320 544031.409511097 2.763500257515093 544030.542002732 0.8675083649861751
5321 704190.4441003377 2.7638489711744967 704189.5763219773 0.8677783604127065
5322 653936.0683563899 2.7643855925345866 653935.2001565929 0.8681997969781439
5323 562818.1232302226 2.765148747570113 562817.2544757639 0.8687544587485375
5324 590652.4202038887 2.76563611579975 590651.5511105022 0.869093386463302
5325 660580.1285925524 2.7661264079501082 660579.2590962122 0.8694963401798229
5326 594925.6011344283 2.766812122867107 594924.731095994 0.8700384342818339
5327 555005.9324901223 2.7674323648623553 555005.0620572695 0.8704328527652818
5328 648836.1017120605 2.767953094904932 648835.2308769252 0.8708351353584532
5329 618045.8796467574 2.768549896205207 618045.0083060386 0.8713407187985381
5330 579647.224538925 2.769177337190965 579646.352805429 0.8717334959148618
5331 625251.5132782897 2.769727646238276 625250.6411367609 0.8721415287358307
5332 611592.0167252349 2.770302810087308 611591.1440937117 0.8726315231949798
5333 607642.8876566725 2.7708699899997993 607642.0146566754 0.8729999971507644
5334 599369.7132681112 2.7714356008195 599368.8398574465 0.8734106647226969
5335 599478.3652272581 2.7720136041060224 599477.4913434942 0.8738837638674112
5336 624318.3519886555 2.772517487328535 624317.47775783 0.8742308255061892
5337 603514.8644652449 2.773095497356234 603513.9898183895 0.8746468554489705
5338 591192.5686168093 2.7736383142805803 591191.6935278063 0.8750890029732112
5339 622279.6409660204 2.774081192865661 622278.7655440117 0.8754220086420264
5340 631092.693129743 2.774647932969329 631091.8172993463 0.8758303967115502
5341 580115.4701055861 2.7751731316560204 580114.5938611528 0.876244433375481
5342 607185.681664622 2.7756041685777104 607184.8050872714 0.8765773506752789
5343 655872.7578901402 2.7760958813059764 655871.8809363664 0.8769537737823778
5344 576099.2539493373 2.7766071532269616 576098.3765996603 0.8773496770417645
5345 595510.813738154 2.777046154048602 595509.9360572277 0.8776809263645485
5346 671265.7078585331 2.7774733023592724 671264.8298370478 0.878021485262418
5347 580738.9510546015 2.7779819833405224 580738.0726495543 0.8784050470976882
5348 589918.9543250243 2.7783975383438557 589918.0756057072 0.8787193169951599
5349 676565.8414463492 2.7787902271155747 676564.9624075278 0.8790388212806259
5350 586312.4912307146 2.779270678240558 586311.6118312137 0.8793995009240491
5351 589577.1455121196 2.7796634460280094 589576.2658179731 0.8796941465179403
5352 671354.145251224 2.7800513480436586 671353.2652443448 0.8800068792044234
5353 592166.5717138799 2.7804808687778997 592165.6913779418 0.8803359381294129
5354 598168.570372 2.780869604350673 598167.6897498007 0.880622199300414
5355 658771.3672884254 2.781236982717978 658770.4863639547 0.8809244707423282
5356 599936.3597314281 2.781618692819604 599935.4785041297 0.8812272984255783
5357 609375.4468304067 2.7819997017702134 609374.5653195 0.881510906602099
5358 645596.7330022767 2.782345138757276 645595.8512033065 0.8817989702627649
5359 606006.0566356017 2.7827002028760006 606005.1745503363 0.8820852653864594
5360 616836.0570547956 2.783046255804845 616835.1746953713 0.8823594242399092
5361 639968.8654842215 2.783377095912915 639967.982846814 0.8826374075487887
5362 606942.9732636741 2.7837035361457354 606942.0903539623 0.8829097118346911
5363 625577.9211555497 2.7840191916329324 625577.0379840942 0.8831714555002488
5364 636656.5496511321 2.7843389697370644 636655.6662115538 0.8834395782726517
5365 604496.7328869854 2.7846351646483556 604495.8491884473 0.8836985380208517
5366 637179.513145206 2.784929038478318 637178.6291961684 0.8839490376241247
5367 629787.1726878667 2.78522679459486 629786.2884840447 0.88420382197908
5368 604409.0090557298 2.785509337151611 604408.1246031444 0.8844525855188177
5369 644404.0992727375 2.785777020304811 644403.2145835977 0.8846891397730224
5370 624876.1794644786 2.786059961271691 624875.2945305341 0.8849339445979221
5371 607766.7675660035 2.7863313782461847 607765.8823943958 0.8851716077267661
5372 645013.7557716992 2.7865758652909487 645012.8703750669 0.8853966323444405
5373 624381.5933464282 2.786846995166401 624380.7077133748 0.8856330534875753
5374 610544.2408521863 2.7870993243395232 610543.354993655 0.8858585313013171
5375 643931.2318642269 2.787340102882969 643930.3457849778 0.8860792490381819
5376 624335.1126376715 2.7875934979649295 624334.2263342846 0.8863033868405943
5377 613642.2396748574 2.787838727252775 613641.3531514399 0.8865234173819594
5378 642608.5977869708 2.788068979459644 642607.7110503117 0.8867366590657556
5379 624468.20437517 2.7883063847085197 624467.3174248594 0.8869503106922171
5380 617459.5663823242 2.788549784473439 617458.6792163923 0.8871659318147702
5381 640023.5961935729 2.7887685616605737 640022.7088243777 0.8873691951592152
5382 624622.2071512757 2.788999587916798 624621.3195739795 0.8875772962242539
5383 621476.1330811674 2.7892266250527054 621475.2452992045 0.8877819628218172
5384 637836.322776246 2.7894437371490666 637835.4347962823 0.8879799636500572
5385 623546.9630996877 2.789663178454559 623546.0749195799 0.8881801077675585
5386 626548.532022323 2.7898803416606937 626547.6436458384 0.8883764846054426
5387 634508.4262079002 2.7900911485483864 634507.5376390208 0.8885688793645915
5388 624210.6713642143 2.7902995325619813 624209.7826032217 0.888760992512622
5389 629923.535318094 2.7905085069746836 629922.6463666166 0.8889514773428338
5390 631752.2655039347 2.7907102699335335 631751.3763661254 0.8891378093007805
5391 625536.5084210185 2.790910354605312 625535.6190968552 0.8893241632625808
5392 631159.9990076676 2.7911057962480355 631159.1095004202 0.8895072474686482
5393 631591.8487675942 2.7913029795241333 631590.9590784621 0.8896891320725284
5394 625121.3347295108 2.7914921368005574 625120.4448597231 0.8898697877035399
5395 633382.0581127974 2.7916782053672353 633381.1680656597 0.8900471376963665
5396 630552.9323126834 2.79186209584217 630552.0420901548 0.8902225286328636
5397 625868.0355231813 2.7920454079068286 625867.1451239181 0.8903992632379032
5398 634097.2300221203 2.7922187970922305 634096.3394526424 0.8905694779086726
5399 630292.3860160508 2.7923961745890815 630291.4952744168 0.8907416341065364
5400 626760.919799311 2.792566656443774 626760.0288881862 0.8909111247177732
5401 634344.4541750284 2.792731667282529 634343.5630982132 0.8910768152302394
5402 630275.1955555801 2.7928983509114382 630274.3043122016 0.8912433784942302
5403 627808.0330218532 2.793061095169644 627807.1416141131 0.8914077400319546
5404 633961.2371387264 2.793216307040896 633960.3455706746 0.891568051821343
5405 630921.3263537227 2.79337266997123 630920.4346249183 0.8917288044440609
5406 628440.7054861903 2.793526684744377 628439.8135981434 0.8918880468618805
5407 634021.8549468957 2.7936734268260492 634020.9629036621 0.8920432336257281
5408 630914.5797994795 2.7938207163098427 630913.6876003366 0.8921991428514003
5409 629450.4074124948 2.793964952214077 629449.5150599456 0.8923525490686433
5410 633952.2593911556 2.794104222533503 633951.36688762 0.8925035356135186
5411 630905.6093538825 2.7942425313457586 630904.716699315 0.8926545675387662
5412 630768.2498963443 2.79437811092559 630767.3570933982 0.8928029459918593
5413 633407.0294293831 2.7945088787527954 633406.1364796268 0.8929497563338032
5414 631383.4874311207 2.794638439455006 631382.5943354119 0.8930957088087819
5415 631433.8515186153 2.794764668478666 631432.9582792576 0.8932393575811556
5416 633658.350143347 2.794888924553447 633657.4567610691 0.8933822779290317
5417 631229.0967427026 2.7950079912890273 631228.2032199804 0.8935227223148867
5418 632754.5946667858 2.795127122445943 632753.7010042483 0.8936625374160541
5419 633279.4423743504 2.7952405050428277 633278.5485744266 0.8937999237883638
5420 631916.1751289093 2.7953548003231217 631915.2811916177 0.8939372915494002
5421 633035.8901847114 2.795460724656067 633034.9961140692 0.8940706421738572
5422 634148.8077718213 2.795571633222739 634147.9135656576 0.894206163727088
5423 631345.0571306386 2.7956699101598814 631344.1627948378 0.8943358007991613
5424 635210.2022076345 2.795777040505599 635209.307738554 0.8944690804914824
5425 632423.0218414806 2.795866936467426 632422.1272466431 0.8945948375132254
5426 634493.0405375216 2.795973718588362 634492.1458102979 0.8947272236343494
5427 632580.9947664861 2.796050064529232 632580.0999194426 0.8948470435640417
5428 637709.2304716089 2.7961615511966977 637708.3354907756 0.8949808332386218
5429 629616.334394304 2.7962194227852875 629615.4393019876 0.8950923162876372
5430 642273.9604365075 2.7963431430225127 642273.0652056228 0.8952308847072536
5431 629894.8140176546 2.7963691548943514 629893.9186891667 0.8953284880222593
5432 648310.4255754764 2.7965263158777627 648309.5300952689 0.8954802075436568
5433 630339.7942688348 2.7964928817139207 630338.8987159486 0.8955528862164996
5434 670616.7294068075 2.796717680369461 670615.833674712 0.8957320954365773
5435 632675.3629770074 2.7965738519907837 632674.467217443 0.8957595643488491
5436 737250.0083423044 2.7969286754860034 737249.1123508028 0.8959915016255106
5437 669078.186564282 2.7965842429011576 669077.2906199613 0.8959443207642472
5438 901993.0698784015 2.7971308330384357 901992.1736347362 0.8962436653022209
5439 740810.3403700921 2.796544442982823 740809.4442268808 0.8961432112522022
5440 1017745.4905028774 2.79710932414921 1017744.5941021128 0.8964007645467965
5441 623959.6475859302 2.7966333196217588 623958.7511543538 0.8964315763041505
5442 744457.1800958164 2.7966996323936186 744456.28363551 0.8964603064052792
5443 597679.4459648859 2.796856883682403 597678.5492637195 0.8967011664154952
5444 764570.0421836593 2.7963867225378527 764569.1455672185 0.8966164406795758
5445 867175.9605657173 2.796808189284347 867175.0637291411 0.8968365761924322
5446 550479.5613472718 2.7964496651685584 550478.6644596563 0.8968876154510799
5447 749240.183631262 2.7963723784951315 749239.2867312006 0.8969000613932387
5448 608897.7869618832 2.7966305886893403 608896.8898220344 0.8971398487700252
5449 717782.0931266902 2.79621125815132 717781.1960669082 0.8970597820250629
5450 746565.0350593807 2.7965295742314176 746564.1378007672 0.8972586134722671
5451 519401.7479729824 2.7964042316615227 519400.8506308876 0.897342094798115
5452 776246.0798245114 2.796182974315778 776245.1825295443 0.8972949671315908
5453 609116.1316547471 2.796578701805441 609115.2340893294 0.897565417693989
5454 655329.2514677371 2.796271014547225 655328.3539796338 0.8974881033942268
5455 733023.4606285194 2.796392456668954 733022.5630373734 0.8975911460017815
5456 531995.3315000535 2.7965361222322405 531994.4337368633 0.8977631901830485
5457 769190.3374662014 2.7962038481406384 769189.4398297801 0.8976364212998498
5458 629811.4277159215 2.796543306589819 629810.5298553067 0.8978606147641442
5459 570996.2109247956 2.796480299604143 570995.3130354959 0.8978892997115195
5460 737151.5412906623 2.7963514135451044 737150.6434294712 0.8978611911030977
5461 597430.2289267114 2.7966191798589097 597429.3308489602 0.8980777512140623
5462 665185.9034061265 2.796400513791254 665185.0054026998 0.898003426707536
5463 638437.1316482926 2.7965247471100816 638436.2335380203 0.8981102723706434
5464 602793.342648206 2.7966639482969917 602792.4444073297 0.8982408763928219
5465 700070.3281337647 2.7964741575801066 700069.4299527504 0.8981810141930928
5466 598003.9416264739 2.796683661432935 598003.0432802833 0.8983461905938994
5467 674926.7710639483 2.796633514968843 674925.8727066707 0.8983572775759288
5468 648593.2629128972 2.79660342421788 648592.3645306394 0.8983822577858643
5469 599842.0615406315 2.796809001350001 599841.1630080795 0.8985325519530789
5470 719523.3728600434 2.796654257835388 719522.4743690242 0.8984910192263206
5471 588624.9714043721 2.796733009207692 588624.0728217983 0.8985825738258065
5472 651910.2199325155 2.7968178987106094 651909.3212747308 0.8986577846236123
5473 702188.8824751396 2.7966989711997234 702187.9838304596 0.8986446799414114
5474 568116.3309323416 2.7968459366759464 568115.4321640682 0.8987682734483637
5475 685860.4803983564 2.7968018704546638 685859.5816148957 0.898783460672514
5476 650924.480507675 2.7967571302155907 650923.5816917776 0.8988158974617539
5477 595734.5327118136 2.796879123558259 595733.6337927625 0.8989190510207318
5478 704897.8286014401 2.7967820215224464 704896.9296781577 0.8989232823655412
5479 619147.5441840006 2.79682735343034 619146.6451888198 0.898995180759203
5480 625348.337826536 2.796866172007393 625347.4387684569 0.899058079104229
5481 688301.9190023446 2.796766203006306 688301.0199331116 0.8990692329338661
5482 615616.1600588867 2.7968499991983125 615615.2609071005 0.8991517862008552
5483 644156.5967362016 2.7968169851780793 644155.6975447169 0.8991914846627302
5484 672391.7368459456 2.796761298005141 672390.8376273304 0.8992186151079035
5485 618376.3599416282 2.796819795844702 618375.4606520653 0.8992895628011889
5486 652370.2452605455 2.796739574686996 652369.3459457194 0.899314826102021
5487 656305.1753926101 2.7967364793447143 656304.2760313394 0.8993612707405897
5488 617744.0616955857 2.7967395136081135 617743.1622787351 0.8994168506226469
5489 667983.7835853398 2.796654120735435 667982.8841496228 0.8994357170588881
5490 638506.1296687654 2.7966774332742124 638505.2301726888 0.8994960765534332
5491 629457.6036534357 2.7966213012985115 629456.7041208564 0.8995325793183717
5492 669774.1473263057 2.7965661973856455 669773.2477638504 0.899562455412656
5493 619020.5975622644 2.7965722167904667 619019.6979402952 0.8996219692034094
5494 655775.6864984304 2.79647913512848 655774.786859689 0.8996387414470216
5495 651753.6104815871 2.7964638218125244 651752.7107910307 0.899690556410409
5496 622582.1551958204 2.7964234967700268 622581.255462712 0.899733108371272
5497 668878.0232398169 2.7963303988441752 668877.1234910999 0.8997487169292999
5498 626686.6476019012 2.7963195896807314 626685.7477937245 0.899808176709407
5499 645015.500986186 2.7962337747818737 645014.6011596519 0.8998265340484907
5500 654459.7465100031 2.796176988146841 654458.8466466077 0.8998633954123513
5501 626139.9786969826 2.7961360773493418 626139.0787876066 0.8999093760636964
5502 660486.547334571 2.7960296324232066 660485.6474166499 0.8999179211583093
5503 632531.0668718525 2.79599185311232 632530.1669038599 0.8999679925349368
5504 642802.7348304387 2.795910360553896 642801.8348391291 0.8999913096710418
5505 650223.0232405305 2.7958258832269696 650222.123226122 0.900014408518476
5506 631269.6414666735 2.7957764444635624 631268.7414097079 0.9000569655515934
5507 654038.1864615685 2.7956679598526275 654037.2863940032 0.9000675652300549
5508 635350.5300434598 2.7956041285335447 635349.6299396949 0.9001037649791839
5509 642804.6214151732 2.795527078967336 642803.7212844839 0.9001306893105467
5510 645726.5197269653 2.7954273617781973 645725.6195788402 0.9001481251025443
5511 634728.5725218221 2.795361494817832 634727.6723404697 0.9001813524452629
5512 649290.9623931084 2.7952588052387886 649290.0621956101 0.9001974982374158
5513 637041.796303764 2.795176405668035 637040.896080041 0.9002237229815993
5514 641379.4117281908 2.795093581772636 641378.5114799874 0.9002482034701658
5515 644363.3889037133 2.7949864967296705 644362.4886399739 0.9002637394484513
5516 635668.4213487218 2.794906425578802 635667.5210598055 0.9002889163458722
5517 644634.5639391345 2.7948024701748295 644633.6636337251 0.9003054093838501
5518 640627.5416395107 2.7947054474206583 640626.6413155122 0.9003239983971312
5519 636792.023026736 2.794616660281144 636791.1226812603 0.9003454756939078
5520 644717.5040393927 2.794501545892028 644716.6036822593 0.9003571333358273
5521 636686.0185331833 2.7944081719055327 636685.1181565211 0.900376662136631
5522 638904.5542480283 2.7943023575549275 638903.653855922 0.9003921062549306
5523 644170.0619488871 2.7941933220205715 644169.1615444715 0.9004044155203286
5524 632738.9210528487 2.7940964582401744 632738.020629118 0.9004237306698076
5525 644248.9107872661 2.793975668642345 644248.0103552634 0.9004320027461473
5526 637593.3278744183 2.7938718648192857 637592.4274268361 0.9004475823007937
5527 635046.4352423019 2.793760352127922 635045.5347815413 0.9004607606303021
5528 644798.1357423536 2.793641013744294 644797.2352739096 0.9004684439567415
5529 631468.652790098 2.7935351894888885 631467.7523057176 0.9004843804560025
5530 642330.7148937208 2.793408112473453 642329.8144041976 0.9004895231903582
5531 637207.4939350085 2.7932931931629303 637206.5934341664 0.9005008421721181
5532 634359.374233713 2.7931740119113697 634358.4737237272 0.9005099859026482
5533 641662.1391320651 2.7930465424167914 641661.2386170251 0.9005150399934145
5534 632518.5965573518 2.792929008536704 632517.6960317579 0.9005255939193116
5535 639722.0244663388 2.7927964175825517 639721.1239379841 0.9005283546352193
5536 635655.7748411769 2.792672579858646 635654.8743049212 0.9005362557086887
5537 635165.1175059032 2.79254393835098 635164.2169650388 0.9005408644339429
5538 637614.844618006 2.7924097977439866 637613.9440738277 0.9005441783711021
5539 633832.405212673 2.7922823337065354 633831.5046627243 0.9005499486952512
5540 636852.1440777783 2.792143773917657 636851.2435271869 0.9005505913795281
5541 634623.6962197544 2.7920111512246377 634622.7956650546 0.9005546998429003
5542 634808.6251169242 2.7918744568880807 634807.7245608846 0.9005560394963148
5543 635106.2474825114 2.791733145570189 635105.3469261925 0.9005563189090741
5544 633808.7465837133 2.7915960820673287 633807.8460257512 0.9005579621229398
5545 634513.6833585922 2.7914509652328348 634512.7828025053 0.9005560869444681
5546 633991.4202949827 2.7913096447165673 633990.5197390629 0.9005559198857362
5547 633089.4292064677 2.791164727454001 633088.5286519534 0.9005545142660061
5548 634254.487450865 2.7910155439392685 634253.5869000518 0.9005508131485801
5549 632084.1957333589 2.7908702517012283 632083.2951840179 0.9005493409690454
5550 633514.1085771298 2.7907175672144566 633513.2080328176 0.9005443121465088
5551 632398.6728488405 2.7905679141733737 632397.772308235 0.9005406054524981
5552 631799.7838136068 2.790415005004274 631798.8832775492 0.900536057695234
5553 633193.3241374566 2.790258665477511 633192.4236082552 0.9005292014163617
5554 630174.8843640578 2.7901048856241877 630173.983839641 0.900524416804887
5555 632987.423577849 2.789944720929471 632986.5230616848 0.9005161642467114
5556 630055.5745855875 2.7897875266169954 630054.6740759262 0.9005096613190292
5557 631413.3184922694 2.789625806331352 631412.4179912446 0.9005010247876195
5558 630973.504621036 2.789462957827991 630972.6041290624 0.9004919736219903
5559 629446.8816200176 2.7893004389132776 629445.981136859 0.900483158571118
5560 631322.972772471 2.78913301646973 631322.0723002786 0.9004721924579083
5561 628661.8382492732 2.788967655099966 628660.9377869687 0.9004623045340768
5562 630259.9703697044 2.788797842975709 630259.0699195251 0.9004501793265253
5563 629113.1341289537 2.788628036174826 629112.2336904637 0.9004384899384951
5564 628677.3575910293 2.7884568114139867 628676.4571651774 0.9004258517693824
5565 629222.0669021148 2.788282444316042 629221.1664899134 0.9004122013595474
5566 627955.6035166158 2.788108915484436 627954.7031179459 0.9003986698578749
5567 628230.4377774727 2.7879315912578306 628229.5373938049 0.9003836677912648
5568 628113.8270112884 2.7877542974207343 628112.926642724 0.9003685644156205
5569 627004.4514967906 2.7875753108641415 627003.5511438919 0.9003528987624411
5570 627969.794962326 2.7873936623181845 627968.8946264521 0.9003358738784342
5571 626347.2765785394 2.787212454155542 626346.3762592524 0.9003192869294271
5572 627079.4434654064 2.7870276909938143 627078.5431644815 0.9003009249201056
5573 626277.7959416928 2.7868432715793356 626276.8956588036 0.9002828891163107
5574 626039.8514801724 2.7866562160315667 626038.9512165625 0.9002636098834206
5575 626078.8197289349 2.7864678886947 626077.9194851844 0.9002437505704296
5576 625212.4889173753 2.786278802101439 625211.5886937166 0.9002236587965633
5577 625600.7216146084 2.786086941675272 625599.8214124051 0.9002022032868544
5578 624581.7350868464 2.7858951936791647 624580.8349058746 0.90018097188122
5579 625027.222678668 2.7857005159633754 625026.3225204636 0.9001582043928441
5580 624083.2467470303 2.785505500092371 624082.3466115202 0.9001355101456074
5581 624281.8199970849 2.7853085391239953 624280.9198853358 0.9001117490466382
5582 623694.9030350933 2.7851100878798865 623694.0029475967 0.900087496613586
5583 623492.4244775644 2.7849107113648652 623491.5244149024 0.9000626620157542
5584 623233.1120123286 2.784709088965023 623232.2119753615 0.9000369671657026
5585 622915.2532536006 2.7845069525169284 622914.3532427492 0.9000108513341384
5586 622494.7401595473 2.784302837624752 622493.840175469 0.899984078264961
5587 622611.8741902632 2.7840973539753615 622610.9742338824 0.899956380841425
5588 621542.648450075 2.7838908736190175 621541.7485214905 0.8999285844422105
5589 622346.54629657 2.7836821459969703 622345.6463972206 0.8998993494539579
5590 620726.5014701767 2.7834732422182813 620725.6015997048 0.8998704718979883
5591 621869.7316627086 2.783261582696259 621868.8318228612 0.8998398473295388
5592 620112.0166143316 2.7830498188513113 620111.1168046364 0.8998096951416645
5593 621269.8897317316 2.7828354707940264 621268.9899539809 0.8997777507140632
5594 619476.052787579 2.78262077209685 619475.1530412202 0.8997463588258167
5595 620797.6952217175 2.7824038767894153 620796.7955086357 0.8997130818114419
5596 618631.5137410915 2.782186356118965 618630.6140605565 0.8996805349759814
5597 620617.2440107022 2.7819665837296137 620616.3443649729 0.8996457293220899
5598 617453.3078348633 2.781746548908779 617452.4082226126 0.8996122506865115
5599 620780.0008902921 2.781523683271709 620779.1013145924 0.899575699753618
5600 615896.0962106639 2.7813015257975904 615895.196669048 0.8995416159084215
5601 621375.6034505987 2.7810751272521514 621374.7039477138 0.8995028848790301
5602 613823.2100476447 2.7808512105581973 613822.3105789934 0.8994686512406471
5603 622675.5104452037 2.780620961371367 622674.611017968 0.8994272357497475
5604 610831.1377320705 2.7803957446418024 610830.2383385682 0.8993935023107215
5605 625195.4298025685 2.780161103186887 625194.5304539935 0.8993485750147652
5606 606261.4438824024 2.7799352754024405 606260.5445659858 0.8993164165896924
5607 629945.3839821918 2.7796952142641427 629944.4847156961 0.8992664956727398
5608 598862.5229297263 2.7794702838400083 598861.6236917358 0.899237990527513
5609 638775.1495639042 2.779222759040986 638774.2503836324 0.899180271742592
5610 586451.4910068078 2.779001420371736 586450.5918475806 0.8991592271634775
5611 655208.1052342715 2.7787424728964982 655207.2061457285 0.8990885430402408
5612 565358.3907584536 2.7785297479429105 565357.4916764994 0.8990819542771462
5613 685929.0350499391 2.7782521472171995 685928.1360609818 0.8989889572267085
5614 530321.0050772118 2.778056518113478 530320.1060678682 0.8990093435624935
5615 742219.0588816755 2.777747265506466 742218.1600040394 0.8988776361058204
5616 478763.1338756456 2.7775811500421526 478762.2349297811 0.898945864483527
5617 828011.0983738948 2.77722153143559 828010.1996225815 0.8987513132964262
5618 432868.5014080397 2.7770889428785175 432867.602517034 0.8988910057001103
5619 914256.7546206225 2.776672523045897 914255.8560023538 0.8986182687100144
5620 418937.24034183426 2.7765361576353356 418936.34152770013 0.8988141341403384
5621 964642.5586240022 2.7761290867703203 964641.660091548 0.8985324541637385
5622 449783.4395202861 2.775858347802985 449782.5408793302 0.8986409558868554
5623 770339.2934938555 2.7756267761159825 770338.3949428127 0.8985510427730837
5624 621984.8022296391 2.775121931114177 621983.9038221816 0.8984074575494769
5625 472424.37693368143 2.7750639223308107 472423.4783892307 0.8985444507747071
5626 904764.0678081041 2.7745336065034736 904763.1695197459 0.898288358260213
5627 432960.33953243314 2.7743860499895807 432959.4411349442 0.8983974889189613
5628 715149.4535389014 2.7740959448166977 715148.5552413985 0.898297502877821
5629 651810.8906155174 2.773568992181657 651809.9924589472 0.8981565701097605
5630 517493.5026984133 2.7735740217041256 517492.6044306566 0.8982677566981181
5631 818850.7237528291 2.7729859579160245 818849.825738452 0.898014377057227
5632 478852.4713064318 2.772932430152158 478851.5731817522 0.8981246796372881
5633 685964.4271265464 2.7725598780147127 685963.5291455933 0.897980953065
5634 652113.9253393814 2.772078447797116 652113.0274860655 0.8978533159812685
5635 495570.9116640916 2.772039304234577 495570.01374581736 0.8979182741927434
5636 778145.6790477595 2.771488995849605 778144.7813747529 0.8976730066212635
5637 498048.39588169265 2.7714925838116615 498047.49810776254 0.8977739300837719
5638 660607.1514926774 2.771048145957694 660606.2538861779 0.8976064995036934
5639 629140.7839964682 2.7706664887304226 629139.8865015887 0.897494879458345
5640 532901.9262760329 2.770591178717793 532901.0287299221 0.8975461108224867
5641 755463.2897545252 2.770080373721464 755462.3924255937 0.8973289314973674
5642 529954.279405943 2.770051411127857 529953.3820093337 0.8973966093086846
5643 609005.186262719 2.76964163082501 609004.2889973271 0.8972653918422512
5644 689203.1066233215 2.769290864297445 689202.209467921 0.8971554004321898
5645 488360.07007919095 2.7691646740037656 488359.17289041914 0.8971887718360405
5646 729892.3170619323 2.768749174013137 729891.420031739 0.8970301932057053
5647 540625.6326581503 2.7686602340366515 540624.7356039215 0.8970542287995776
5648 617505.6541150591 2.768250103514985 617504.7571766945 0.8969383645605877
5649 694713.5046973043 2.7679837093292177 694712.6078369992 0.896860305112797
5650 489406.3011605559 2.7678229206551883 489405.4042957445 0.8968648114476813
5651 755965.0600870239 2.7674278562130303 755964.1633569213 0.8967301026011576
5652 543667.0495538549 2.7672657099533637 543666.1528260004 0.8967278544507102
5653 571005.1810140397 2.7669143827736704 571004.2843913846 0.8966226550892908
5654 742120.2950459577 2.766602642279961 742119.3985104848 0.8965354728789964
5655 473979.74423288327 2.7663989537949356 473978.8477152175 0.896517665777317
5656 715809.1726199322 2.7660706006600915 715808.2762151224 0.8964048097530799
5657 584829.2640785106 2.7658519273013327 584828.3676933396 0.8963851710287059
5658 544569.9035445731 2.765504766871489 544569.0072646476 0.8962799254943306
5659 723240.424337119 2.7652288457239598 723239.5281292003 0.8962079186105615
5660 520355.31061639567 2.7650308828139623 520354.41442923783 0.8961871578436283
5661 653716.4247052071 2.764687774826707 653715.5286309952 0.8960742119091766
5662 592035.2830101104 2.7644322768060423 592034.3869650825 0.8960450279181401
5663 578670.160594504 2.764137985477851 578669.264642184 0.8959523199101248
5664 664338.9709447391 2.7638113740685353 664338.0750766939 0.8958680451722987
5665 531568.707952288 2.7635850318445243 531567.812116438 0.8958358499639391
5666 666708.996098382 2.7632566154421885 666708.100375459 0.8957229231524549
5667 584486.8664071534 2.7629633373160796 584485.9707309903 0.8956761631862883
5668 572667.1047830032 2.762644235146677 572666.2092037519 0.8955792513092354
5669 643718.4636070128 2.762340495529914 643717.5681072039 0.895499808837448
5670 572996.3846430407 2.7621076524378556 572995.4891830698 0.8954599709748969
5671 616812.901708727 2.761739911408029 616812.0063680417 0.8953406852586457
5672 594095.2798386806 2.7614691986307847 594094.3845443054 0.895294375260229
5673 601617.0538119954 2.7611565061474876 601616.1586121117 0.8951998837263085
5674 610499.4426089899 2.760821428460868 610498.5474946116 0.8951143783488243
5675 577035.4822973878 2.7605677012816274 577034.5872357828 0.8950616050596689
5676 617093.4894017823 2.760215994541255 617092.5944545473 0.8949472350348903
5677 590118.5352948012 2.7599293850273057 590117.6404031132 0.8948916879840719
5678 592593.2895677687 2.759588362173399 592592.3947781195 0.8947896491640062
5679 604569.5411374386 2.7592938575435917 604568.6464221389 0.8947152997451385
5680 596469.3895187577 2.7590006573262285 596468.4948720847 0.8946466729872194
5681 594595.3342577973 2.758643700165828 594594.4397237189 0.8945340783863988
5682 594473.1077898822 2.758374841788332 594472.2133117125 0.894478169729575
5683 611625.6901963409 2.7580304368236797 611624.7958223085 0.8943740324395684
5684 578563.4318956762 2.7577268645480078 578562.5376011222 0.8942945540702708
5685 598873.4650239684 2.7574128847394577 598872.5708112208 0.8942127476142127
5686 605206.2470681508 2.757082079526539 605205.3529602981 0.8941078526647154
5687 575051.8423402548 2.756782109963562 575050.9483037464 0.894036508390806
5688 614120.3101415465 2.7564430280408323 614119.4162083712 0.8939331753254165
5689 579440.5485488315 2.7561508192974045 579439.6546953771 0.8938534544239342
5690 601993.3605761387 2.7558150693225354 601992.4668142819 0.8937618567754158
5691 592627.0693306217 2.755492892329445 592626.1756655956 0.8936650261314126
5692 578227.964923868 2.7551868771617833 578227.0713386153 0.8935852526391446
5693 622473.7551741042 2.754849803673788 622472.8616896108 0.8934844934554966
5694 561294.0980756237 2.754539750348705 561293.2046764625 0.8933991612442563
5695 610987.8891733346 2.7542087534289563 610986.9958697982 0.8933035363542944
5696 594383.0491818897 2.7538855449291684 594382.1559714385 0.8932104512313152
5697 570757.2136078432 2.7535614235978465 570756.3204880925 0.893119750632055
5698 619152.0240180504 2.753227416797411 619151.1309972922 0.8930207581458933
5699 569571.3968261847 2.752911611346786 569570.50389408 0.8929321047911734
5700 601569.4532762145 2.752569765710713 601568.5604447932 0.8928314212990635
5701 588764.1331785326 2.7522430679619965 588763.2404383069 0.892740225698908
5702 583663.1750192395 2.7519160020687976 583662.2823755374 0.8926437021564015
5703 603241.3427576737 2.751571746627307 603240.4502132619 0.8925444117966084
5704 573719.5093207567 2.7512488225793947 573718.6168688756 0.8924518811211067
5705 600350.6058442093 2.750904330466719 600349.7134953412 0.8923488680248102
5706 588151.7821103792 2.750572585700015 588150.889853613 0.8922567662267379
5707 581449.6082290699 2.750229618605539 581448.7160762466 0.8921528232909846
5708 597129.4198713469 2.7498918842914093 597128.5278151117 0.8920562352558579
5709 584578.1109745861 2.7495563363729416 584577.2190168045 0.8919577815693674
5710 586166.5781627321 2.7492060525020903 586165.6863097041 0.89185302800892
5711 591487.314244992 2.7488728613638527 591486.4224865893 0.8917584027184631
5712 586786.5800065222 2.7485203334033357 586785.688356574 0.8916499482094763
5713 585045.5033547019 2.7481810873335655 585044.6118021937 0.8915525082531176
5714 589586.9574512551 2.747832805663454 589586.0660036328 0.8914476222197961
5715 585192.7544027198 2.747488167424334 585191.8630590395 0.8913436803843644
5716 587163.407291068 2.7471396569497353 587162.5160491755 0.8912418925087267
5717 586795.2662953653 2.746787887443561 586794.3751620292 0.8911333360889475
5718 583321.7073621046 2.7464447323669496 583320.81632948 0.8910326245009702
5719 591231.8472533739 2.746088295196673 591230.9563293387 0.8909240351877868
5720 578414.8570052268 2.745741394485735 578413.9661860277 0.8908191990091853
5721 590377.2548374067 2.7453871883457293 590376.3641251411 0.8907122655963046
5722 585494.2996042165 2.745034095720311 585493.4090000973 0.8906041191870429
5723 578542.5458012845 2.7446813693062193 578541.6553035838 0.8904977006828958
5724 593075.5311501903 2.7443247912168336 593074.640762122 0.8903880682593066
5725 577351.2362454791 2.743970894006064 577350.3459651187 0.8902803603820619
5726 587243.9769175344 2.7436114997673933 587243.0867478803 0.8901696540590236
5727 583564.8775821397 2.7432561281998447 583563.9875207632 0.8900613765111802
5728 581744.8806146841 2.742898624774585 581743.9906638786 0.8899508054699965
5729 585736.7528756462 2.7425361737651133 585735.8630356786 0.889839967652994
5730 579973.2959257443 2.7421790786537406 579972.4061959765 0.8897297678028874
5731 585167.0880466672 2.741814344712595 585166.1984300152 0.8896166519366246
5732 581441.9905071243 2.741455276700225 581441.1010002415 0.8895068829257016
5733 580967.4598801184 2.7410898340052277 580966.5704877337 0.8893923846471739
5734 584026.5716282319 2.7407277561663337 584025.6823468307 0.8892814012100623
5735 580229.8979945694 2.7403606928404103 580229.0088275207 0.8891670487301214
5736 581027.7203647129 2.739995680949906 581026.8313109375 0.8890537753171647
5737 582471.7739629241 2.7396297184389073 582470.8850222428 0.8889406813013748
5738 579851.3614525937 2.739260956087704 579850.4726275447 0.8888250490610883
5739 580044.8594999663 2.73889330938172 580043.9707882524 0.8887117137818059
5740 582311.527329514 2.7385228274108577 582310.6387341148 0.8885953991566762
5741 577720.2804403747 2.7381536579951677 577719.3919596527 0.888480722049729
5742 581616.8583662924 2.7377814399012914 581615.9700020315 0.8883642609323648
5743 578497.0372896444 2.737409953383606 578496.1490418179 0.8882478264763449
5744 579592.2027897965 2.7370367151827337 579591.3146586033 0.8881311932662295
5745 579633.1361776271 2.736661927860418 579632.2481641738 0.8880134532913863
5746 577270.5504775494 2.736289067699888 577269.6625810493 0.8878965001326783
5747 580560.7894116275 2.7359118272919947 580559.901633892 0.8877777354438033
5748 576415.6155905896 2.7355366690510383 576414.7279307197 0.8876598699017676
5749 578832.9801596693 2.735158181305281 578832.0926194291 0.8875402402331073
5750 578245.1590666919 2.734781222798618 578244.2716450894 0.8874216024883236
5751 576210.4290906823 2.734401571166611 576209.5417894123 0.8873012700283393
5752 578415.8210914644 2.734022322785423 578414.933910011 0.8871814534172648
5753 576374.3037724863 2.733641472191551 576373.416711758 0.8870607282874893
5754 576867.4792961967 2.733259972245516 576866.5923567325 0.88693946424169
5755 576375.8775854037 2.732877991842185 576374.9907669076 0.8868184962032145
5756 576530.3354783845 2.7324952683423214 576529.4487821895 0.8866961949976823
5757 575331.52909921 2.7321109275627498 575330.6425248412 0.8865743687679022
5758 576552.7993899677 2.7317268865462094 576551.912938533 0.8864514347190716
5759 574397.0621353027 2.7313407586167453 574396.1758069214 0.8863283812859606
5760 576466.4337472764 2.7309558813576054 576465.5475420845 0.8862051919892184
5761 573453.7735940564 2.730566910118957 573452.8875133196 0.8860807367656781
5762 576123.6047338395 2.730181819183807 576122.7187765792 0.8859572602207765
5763 573268.248129015 2.72978945337919 573267.3622975055 0.8858315094557844
5764 575172.6751813751 2.7294048722119553 575171.7894736383 0.8857077368067524
5765 572681.5431262914 2.7290090032598573 572680.6575455185 0.8855807729009346
5766 575757.4920803962 2.7286252654848044 575756.6066235641 0.885456832058991
5767 570257.290361111 2.7282242972238118 570256.4050329291 0.8853281819213442
5768 577988.8992263332 2.7278433421137227 577988.0140217441 0.8852045891424981
5769 567067.3684949023 2.7274354431760774 567066.4834210876 0.8850738147152865
5770 580922.9095247386 2.727059800064774 580922.0245736034 0.8849511351954471
5771 563168.2307318854 2.72664076711363 563167.3459145286 0.8848173568528251
5772 586566.3916361517 2.7262757955254373 586565.5069394017 0.8846967500053508
5773 557309.3339905678 2.725838045754774 557308.4494322109 0.8845583569560654
5774 598294.6519188383 2.725493170073268 598293.767476615 0.8844422232485356
5775 549178.8980135801 2.7250226840564324 549178.0137177506 0.8842958296253869
5776 623089.7318054249 2.724713211459259 623088.8476170753 0.8841883496058597
5777 541319.4529058695 2.724184655625912 541318.5688779678 0.884027901736999
5778 677045.6438440068 2.7239358636177613 677044.7599073879 0.8839366189086675
5779 545252.8849971393 2.723304153583044 545252.001244509 0.8837526303665587
5780 768387.7409000711 2.723140692278003 768386.8572124583 0.883687612889594
5781 577078.7734238813 2.7223449904103934 577077.8899507928 0.8834730885200183
5782 944702.0000980214 2.7222220991227406 944701.1166693359 0.8834286854287875
5783 547232.1257507517 2.7213051587796953 547231.2425464771 0.8832042746286313
5784 949772.7954650793 2.7210418297029433 949771.9123210692 0.8831440100467851
5785 438509.27701807057 2.720272024986211 438508.3940381974 0.882979873154824
5786 565931.2811399163 2.7196903641180867 565930.3982924995 0.8828474168435594
5787 722783.9052854121 2.719299622641733 722783.0224939656 0.8827914465623881
5788 495696.7327387609 2.7185165695572198 495695.8501411899 0.8825975709851609
5789 753375.9137130275 2.7182687508543943 753375.0311351425 0.8825778849741891
5790 489827.1367762973 2.717549354934171 489826.25435087807 0.8824254192033205
5791 545136.3595536321 2.717087049249177 545135.4772543599 0.8822992722756239
5792 613929.7650444375 2.7167042173749616 613928.8827940876 0.8822503498548789
5793 528842.5967353457 2.716113925007197 528841.7146750502 0.8820602954750181
5794 648353.3535559868 2.7159587414008826 648352.4715291265 0.8820268602534022
5795 541359.2929144487 2.715375838537016 541358.411032512 0.8818819366399071
5796 576451.9162137245 2.7149935711031086 576451.0344896428 0.8817240816882769
5797 538744.4053069015 2.714683360777055 538743.5236607376 0.8816461639507455
5798 615530.5880330611 2.714142684987769 615529.7065962944 0.8814367667289178
5799 581832.3908211716 2.7140008099264463 581831.5094597272 0.8813614443754985
5800 520075.9955971616 2.713496896116393 520075.11439744185 0.881199719755655
5801 628410.5438454159 2.7131157059950013 628409.6628136848 0.8810317311517554
5802 474652.09879408893 2.712844200921198 474651.2178581778 0.8809359111715017
5803 639442.9914043179 2.712338294853732 639442.1106669478 0.8807373701619196
5804 556584.6128809499 2.712174154952385 556583.7322157449 0.880665204957403
5805 524032.81011908676 2.7116905583946096 524031.9296250953 0.8804939914707695
5806 656386.5336748686 2.7113264637700447 656385.6533267519 0.8803481167042623
5807 471705.6230840947 2.711075731427671 471704.7428208211 0.8802632735899417
5808 642337.8217426813 2.710571860121187 642336.9416769656 0.8800657157067994
5809 563242.6815163584 2.7103778644176186 563241.8015205818 0.8799957765746312
5810 514431.0467563959 2.7099168588033886 514430.16693726677 0.8798191291065699
5811 652570.0303907049 2.7095358324825636 652569.1507251842 0.8796655206318774
5812 481153.2427321407 2.709288415678917 481152.36315226776 0.8795798729358405
5813 614469.3494198567 2.708810584835275 614468.4700348568 0.8793849998587657
5814 552724.055470474 2.708585895265088 552723.1761710575 0.8792994164814605
5815 531034.8475163581 2.708155190162032 531033.968391702 0.8791246561350227
5816 612801.3471533621 2.707813360401885 612800.4681737111 0.8789796510786626
5817 511845.2063397222 2.707556640223711 511844.3274585562 0.8788811659868465
5818 599079.9340913558 2.7071091200838833 599079.0553960988 0.8786952569588354
5819 541393.1875696913 2.7068704135236437 541392.3089703677 0.878599323670994
5820 560281.6742074112 2.7064527643467886 560280.795784528 0.8784228832650459
5821 569669.3320627026 2.706124520219441 569668.453775053 0.8782876496285815
5822 536305.9307805505 2.705836051990707 536305.052606668 0.8781738825079873
5823 592392.167074335 2.7054004990713048 592391.2890796196 0.877994715485909
5824 524693.4063137273 2.7051273887655927 524692.5284206667 0.8778930605743377
5825 583405.8704108667 2.704700511345458 583404.9926908084 0.8777200583521221
5826 547258.043109479 2.7043685950591434 547257.1655170668 0.8775924121452507
5827 551584.2679354209 2.70403158502765 551583.390466862 0.8774685588596999
5828 583204.9543726929 2.7035902683063484 583204.0770752053 0.8772974875616778
5829 525511.8284000413 2.7032720047816543 525510.9512141228 0.8771859185639084
5830 592970.0437540876 2.702825278173096 592969.166733613 0.87702047468995
5831 533154.2559291743 2.702467047970865 533153.3790366875 0.8768924866713033
5832 563700.381161383 2.7020845049683095 563699.5044052866 0.8767560963983669
5833 575061.819797746 2.701640919278023 575060.9432021084 0.8765956375882457
5834 527903.1684861395 2.7012808776644346 527902.2920155984 0.8764705411643782
5835 592658.8862596282 2.7008262097690463 592658.009949426 0.8763102021648662
5836 533308.2179476803 2.700444549526064 533307.3417689067 0.8761787736342597
5837 564073.9853833669 2.7000260355265238 564073.109354367 0.87602899986661
5838 567281.2370328199 2.699587421212073 567280.3611568701 0.8758759497436518
5839 538718.7547664115 2.6992021585574135 538717.8790261454 0.8757402660079219
5840 579080.7447264815 2.6987513202010134 579079.8691432098 0.8755832717079233
5841 540118.5638545522 2.6983574569375453 540117.6884066373 0.8754479149324378
5842 562897.2358688954 2.6979260911759075 562896.3605757585 0.8752931368807287
5843 558245.888430729 2.6974940180084905 558245.0132864513 0.875144277678807
5844 548308.5978871428 2.697096311237863 548307.7228840205 0.8750031222391754
5845 565236.9640804728 2.696658534417218 565236.0892295893 0.8748508834757363
5846 548412.971532064 2.6962576934081612 548412.096820984 0.8747110799923036
5847 556577.6943808085 2.6958314895911686 556576.8198218354 0.8745589731434932
5848 555671.4158755036 2.6954108742915044 555670.5414627272 0.874412776320809
5849 553836.9834249635 2.695008746816739 553836.1091563749 0.8742685886480482
5850 553663.2545415447 2.6945837482062336 553662.3804219026 0.8741196421132712
5851 557686.4520345974 2.6941792731127645 557685.5780598139 0.8739747834892373
5852 550137.8159606898 2.6937586889127485 550136.9421364159 0.8738242739920271
5853 554991.3551676719 2.6933435145861293 554990.4814909208 0.8736767511784912
5854 555835.8453473927 2.6929380916167296 555834.971818338 0.8735290546483722
5855 548478.135777845 2.6925155191065127 548477.2623999086 0.8733779364308195
5856 559634.2819016926 2.69210561165467 559633.4086728188 0.8732288738204013
5857 547325.2033608081 2.691684211527546 547324.3302838391 0.8730769688955796
5858 555455.8000070736 2.6912664227469785 555454.9270806322 0.872926441346405
5859 552077.0302967543 2.6908545673890765 552076.1575192872 0.8727774670744449
5860 549375.818121435 2.69042798863199 549374.9454979515 0.8726234834897124
5861 556409.7493266541 2.6900132507924437 556408.8768522757 0.8724743784064926
5862 546830.271353322 2.689586554060246 546829.3990315039 0.872321818024239
5863 555114.6736562101 2.6891655110609607 555113.8014856939 0.8721705161385167
5864 549016.0273683246 2.68874526628091 549015.1553470837 0.872021240853835
5865 551054.5670162508 2.688313275789709 551053.6951505982 0.8718656525677935
5866 551630.3564535613 2.687893996486232 551629.4847369989 0.8717165624185966
5867 549520.4694470223 2.6874605544521994 549519.5978850909 0.8715619314250862
5868 551064.9407677393 2.6870371922423284 551064.069357338 0.8714104012722601
5869 548992.5908898634 2.6866081879811956 548991.7196316873 0.871258176143771
5870 551185.1758187496 2.6861751951549966 551184.304716322 0.8711024276193353
5871 547198.1835094047 2.685751557207375 547197.3125576169 0.8709517877615461
5872 552143.9142597162 2.685315696301604 552143.0434643823 0.8707953338175165
5873 546472.9722731455 2.684892610843169 546472.1016289142 0.8706442312300168
5874 550132.3888028703 2.6844572782485305 550131.518314266 0.870488604242749
5875 548744.919406508 2.684027616222459 548744.0490721556 0.8703343523235669
5876 546183.5893876981 2.6835991764662843 546182.719206514 0.8701811841521133
5877 551338.674662942 2.6831645745759967 551337.8046381922 0.8700247498144495
5878 544133.4928821494 2.6827401201713417 544132.6230091242 0.8698730252783128
5879 550787.5757285979 2.6823023260784256 550786.7060129191 0.8697156788543515
5880 545482.0470336516 2.681874851895224 545481.1774710513 0.8695626003051735
5881 547167.9457511858 2.6814411867754857 547167.0763444374 0.8694067483198363
5882 548269.1438205065 2.6810088589085286 548268.2745689718 0.8692515347420967
5883 544366.5634035546 2.6805788580705054 544365.6943062557 0.8690972989449803
5884 548862.9881611161 2.68014160837569 548862.1192209476 0.8689401685228798
5885 544347.9477974233 2.6797123072455635 544347.0790110631 0.8687863602450302
5886 546947.7760236716 2.679274742441836 546946.9073948093 0.8686288623394975
5887 545303.8896193758 2.6788425842284753 545303.0211452417 0.8684741340911039
5888 545481.5130727257 2.6784059242891525 545480.6447557324 0.8683169933579358
5889 545377.6144505034 2.6779692136100555 545376.7462900071 0.8681604961920488
5890 544846.9653836349 2.677534491346614 544846.0973792239 0.8680044109772094
5891 544951.9282227274 2.677095025270222 544951.0603761792 0.8678465482489514
5892 544124.6375073701 2.6766593152128806 544123.7698168386 0.8676905315169547
5893 544871.1723508091 2.6762181656902317 544870.3048189451 0.867531863944304
5894 543297.0676833912 2.6757800012258532 543296.2003084384 0.8673749528000828
5895 544683.0302384804 2.67533952760536 544682.1630216626 0.8672168178393643
5896 542741.9137079585 2.674898541403093 542741.0466491615 0.8670587970854273
5897 543959.7037395285 2.6744577373685146 543958.8368387767 0.8669007517864742
5898 542816.1753885681 2.674014248269746 542815.3086468339 0.8667417342496235
5899 542725.7034328659 2.673572860141725 542724.8368494204 0.8665834454729207
5900 543104.7581955211 2.673128771029097 543103.8917712064 0.8664243146639529
5901 541747.5558877409 2.6726854293095834 541746.6896223094 0.8662654314956116
5902 542736.2554998955 2.6722407502535686 542735.3893939133 0.8661059821870382
5903 541527.8130532218 2.671795422353014 541526.947106844 0.8659463777265863
5904 541790.1142678 2.6713507607484446 541789.248481012 0.8657867880486375
5905 541442.8956954321 2.6709042308458906 541442.0300686397 0.8656267924656283
5906 541205.9056231251 2.6704583925208376 541205.0401563639 0.8654667612351932
5907 540855.3679953344 2.670011045611449 540854.5026889602 0.8653063742382027
5908 541005.8831860019 2.669563803243296 541005.0180402213 0.8651457806294903
5909 540128.1002422827 2.6691165434466817 540127.2352570007 0.8649852820136004
5910 540621.2691196373 2.668667696907176 540620.4042955311 0.8648241062665227
5911 539808.7262397589 2.668219745050588 539807.8615765318 0.8646632270614719
5912 539846.1832210904 2.667769847194508 539845.318719441 0.864501649350214
5913 539742.1339625568 2.6673208891034235 539741.2696222415 0.864340315306481
5914 538978.4898083038 2.6668706332409076 538977.6256297532 0.8641785505090646
5915 539539.0178268421 2.666420010881016 539538.1538103189 0.8640165232613931
5916 538422.4262479336 2.6659692523534 538421.5623933973 0.863854536288341
5917 538986.2320634302 2.6655172475921654 538985.3683714691 0.8636919611840091
5918 538147.6308345993 2.6650659937782453 538146.767304788 0.8635298112998786
5919 538292.2602162276 2.664612735452872 538291.3968495185 0.8633667091131122
5920 537825.3849744496 2.664160369588611 537824.5217703485 0.8632041011144558
5921 537768.5471855771 2.663706263303356 537767.6841449112 0.8630406659086071
5922 537349.4491111357 2.663252747181907 537348.5862335592 0.8628775765119887
5923 537310.6616666972 2.6627981315528437 537309.7989526993 0.86271399791251
5924 536920.4156424237 2.662343057182862 536919.5530922161 0.8625502075416757
5925 536722.4016415437 2.6618877326147654 536721.5392551754 0.8623863683025067
5926 536616.4802935772 2.6614313572275408 536615.6180715582 0.8622220190512814
5927 536077.6311678019 2.6609753942433843 536076.7691098903 0.8620579115881006
5928 536279.2278233777 2.660517919620607 536278.365930251 0.861893126768328
5929 535535.6760647789 2.6600608910004415 535534.8143362226 0.8617285563792222
5930 535802.0292761154 2.6596024917791006 535801.1677127249 0.8615633904982818
5931 535131.8836187357 2.659144333106996 535131.0222203609 0.8613983747994587
5932 535213.068758674 2.6586852316034912 535212.2075257776 0.8612328963357014
5933 534777.6753879519 2.6582258069766658 534776.8143205616 0.8610673903338213
5934 534647.9721498919 2.6577659070820157 534647.1112483017 0.8609015901978258
5935 534346.4820969717 2.6573053845646464 534345.6213613352 0.8607356365549037
5936 534196.1283130863 2.6568446437989155 534195.2677435745 0.8605695118626698
5937 533813.8893642566 2.656383110330679 533813.0289611317 0.860403124961578
5938 533784.1732981148 2.6559212938007466 533783.3130615284 0.8602365864482105
5939 533313.9449703356 2.6554588624856836 533313.0849004937 0.8600698418904449
5940 533299.5550687067 2.6549960037952713 533298.695165815 0.8599028917993478
5941 532893.5686276658 2.6545327347643832 532892.7088918651 0.8597358006693447
5942 532760.0448310364 2.654068757812134 532759.1852626418 0.859568394650202
5943 532472.473315993 2.6536045531029115 532471.6139150565 0.8594009364613632
5944 532263.690838708 2.653139562501577 532262.8316055724 0.859233135638953
5945 531996.4034933206 2.6526744384760104 531995.5444280079 0.8590653126692868
5946 531812.2639324681 2.652208451442573 531811.4050353529 0.8588971151653041
5947 531495.5403007205 2.6517422937811967 531494.6815718488 0.8587288716953098
5948 531353.2018249427 2.6512753615617966 531352.3432646266 0.8585603162003207
5949 531024.3867027976 2.6508081854154195 531023.5283111297 0.8583916679888433
5950 530853.9214373978 2.650340381922108 530853.06321462 0.8582227778033832
5951 530591.1776772755 2.6498721167861294 530590.3196235753 0.8580537001465803
5952 530333.5050353664 2.6494034140230975 530332.6471509095 0.8578844568570122
5953 530155.7949604053 2.64893412047611 530154.9372454241 0.8577149811862427
5954 529836.4224753757 2.6484645254115744 529835.5649299887 0.8575453869733789
5955 529679.1464894442 2.6479942366027354 529678.289113922 0.8573755221325491
5956 529377.82485269 2.64752367980621 529376.9676471353 0.8572055546746244
5957 529181.3913509579 2.6470524335579517 529180.5343156512 0.8570353067716268
5958 528920.6446236565 2.646580926208002 528919.7877586881 0.856864968440328
5959 528698.5304582141 2.64610876148098 528697.6737638644 0.8566943497041893
5960 528436.0260089558 2.6456362661709028 528435.1694853313 0.8565236245331557
5961 528238.9034415378 2.645163185115675 528238.0470888931 0.8563526446568993
5962 527939.0003797319 2.644689727262568 527938.1441981982 0.8561815336350368
5963 527783.0628892576 2.6442157416539778 527782.2068790629 0.8560101946841231
5964 527446.126451119 2.643741323845482 527445.2706124182 0.855838700724605
5965 527317.5740016754 2.6432664072985492 527316.7183346859 0.855666989404239
5966 526960.9163173944 2.6427910574341844 526960.0608222614 0.8554951330170624
5967 526849.8807698046 2.642315217246508 526849.0254467617 0.8553230428095763
5968 526470.7408791686 2.6418389529056814 526469.8857283363 0.855150832302846
5969 526398.5615018342 2.6413621406665984 526397.7065234905 0.8549783437182369
5970 525952.3609344945 2.640884987465353 525951.5061287024 0.8548057920761599
5971 525980.9479603905 2.6404071950809187 525980.0933274907 0.8546328997915794
5972 525396.4642986694 2.6399292034137796 525395.6098386373 0.854460032048894
5973 525600.9125062849 2.639450384734672 525600.0582195772 0.8542867076635974
5974 524805.2734018513 2.63897158124842 524804.4192883042 0.8541135470844726
5975 525259.162238989 2.638491691206467 525258.3082992318 0.8539397571911287
5976 524162.272092253 2.6380121538179355 524161.4183258971 0.8537663559644609
5977 524989.101060172 2.6375311209083696 524988.2474681238 0.8535920481625752
5978 523418.13164637965 2.6370509417328676 523417.2782279054 0.8534184742841769
5979 524860.0228665053 2.636568636990577 524859.1696229519 0.8532435534226177
5980 522487.54445747373 2.6360879994417257 522486.6913875408 0.8530699329374286
5981 524974.4387061178 2.6356041997024264 524973.5858118752 0.852894242671708
5982 521242.4460260828 2.635123399915705 521241.5933052968 0.8527207860108377
5983 525501.6050498439 2.6346377065545776 525500.7525057977 0.8525440461937516
5984 519464.43816605787 2.6341572745183193 519463.5857949359 0.8523711219749597
5985 526743.596391886 2.6336690058077616 526742.7441990371 0.8521928488714107
5986 516757.8093937729 2.633189853539465 516756.9573726653 0.852021107610799
5987 529259.5644135028 2.632697769973274 529258.7125730714 0.8518404314154284
5988 512407.13927496015 2.632221530771844 512406.28760392603 0.8516710340964985
5989 534091.0133933659 2.631723413445171 534090.1619069707 0.8514863951738249
5990 505140.6947262813 2.631253015125888 505139.84340484435 0.8513214369101247
5991 543181.3509714054 2.630744788741758 543180.499841412 0.8511299934812689
5992 492778.37474033446 2.6302854896735366 492777.52376705105 0.8509732834243241
5993 560150.8078633144 2.62975964670801 560149.9570934923 0.8507698221634631
5994 471986.8575380216 2.6293208374447916 471986.0069096959 0.8506283256309601
5995 591328.4555355272 2.6287635031718404 591327.6051322836 0.8504032435820199
5996 440038.93748809485 2.6283611526468063 440038.0871986043 0.8502894905621393
5997 643383.1667008995 2.627748043522905 643382.3166753897 0.850025509883789
5998 413835.4805781854 2.627403941542738 413834.630617976 0.8499602093786577
5999 680719.395658853 2.62670647172718 680718.5460296156 0.8496292374604322
6000 382433.4094781614 2.6264451138164575 382432.55983544426 0.849642717177258
6001 733387.8611653553 2.625620691910016 733387.0119544289 0.8492109264382552
6002 345540.1774910596 2.6254618255559374 345539.3281567843 0.849334275316875
6003 852458.0947539454 2.624480654997007 852457.245959505 0.8487944403352851
6004 291855.13789965544 2.6243463844194554 291854.2889312319 0.8489684235382541
6005 889407.4489183576 2.6233996500665446 889406.6004394756 0.8484788819626499
6006 346758.63070437807 2.6229936584750004 346757.782238014 0.8484663640831634
6007 521347.91516624385 2.6224161600970097 521347.06687580183 0.8482904420131917
6008 720222.4227386372 2.6215439799234526 720221.5748237079 0.8479149292708885
6009 305599.4522633537 2.6213816743571874 305598.60421755305 0.8480458006264097
6010 897506.4084114126 2.620346362362409 897505.5608694553 0.847541957236238
6011 347581.5710105719 2.6201202893921884 347580.723382411 0.8476281608751008
6012 531970.3060145105 2.619274132160694 531969.4586974838 0.8473170266413416
6013 630189.1199351494 2.6186441974435266 630188.2728269475 0.84710820197458
6014 355034.839098072 2.6182676519591332 355033.992020091 0.8470779810186626
6015 659805.834216049 2.6174984605156024 659804.9874817801 0.846734268945714
6016 458765.53176892793 2.6171691556631624 458764.6850283747 0.8467405532297216
6017 477871.80816876696 2.6164401690473222 477870.9617360441 0.8464327228738459
6018 574034.0866590054 2.6159509812836266 574033.2403605282 0.8462984771787969
6019 431016.90420644 2.6155623822898693 431016.05801754 0.8461889000204458
6020 587526.3036949497 2.6149523058074466 587525.4577847865 0.8459101632840718
6021 430636.8131502905 2.614608621759206 430635.96726724406 0.8458830464238939
6022 580019.4905884345 2.6139665235508223 580018.6450094357 0.8455789988214121
6023 470295.07188671647 2.6135512499291895 470294.2264219729 0.8454647435803032
6024 503037.99767284305 2.6131748674375297 503037.1523258823 0.8453469607802819
6025 569792.8691424024 2.612557737721013 569792.0240893107 0.8450530917475816
6026 410688.92390072835 2.6122609196696733 410688.07886501536 0.8450357130045546
6027 647650.020284203 2.6116243415986276 647649.1755404486 0.8447437543385963
6028 450325.3231296801 2.611263631305216 450324.4784948865 0.8446347936144576
6029 494472.1899999599 2.610810774495025 494471.3455062037 0.8444937561817479
6030 598053.2699117189 2.610221805797093 598052.4256832675 0.8442284513861285
6031 399005.2121853737 2.6098919193209 399004.3680211681 0.8441642055817393
6032 653967.0270057418 2.609323972239194 653966.1830773499 0.8439283919475425
6033 451087.4031602864 2.6089562771894586 451086.5593558285 0.8438044578995684
6034 488210.5280643185 2.6084448392241675 488209.6844393104 0.8436250081041162
6035 605936.7444954328 2.6079151038486317 605935.9010840364 0.8434113963246109
6036 399925.7290880646 2.6075515016884085 399924.8857956884 0.8432923761802644
6037 642490.459303372 2.607041233795869 642489.616217855 0.8430855169751352
6038 457994.6631658346 2.606639527415643 457993.8202166675 0.8429491671412264
6039 476244.5913020443 2.6061262289803047 476243.7485620116 0.8427400327304296
6040 609822.784591361 2.6056056066515034 609821.9420493101 0.8425420508811373
6041 414300.02990586194 2.6052634563152717 414299.1874936095 0.8424122524637874
6042 591682.040195912 2.6047282446057602 591681.1980133468 0.842182565297462
6043 483935.6676932012 2.6043276135954128 483934.8256358945 0.842057306741577
6044 469125.484781355 2.6037878488326207 469124.6429587254 0.8418226296041292
6045 586000.972395041 2.603327751860633 586000.1307422908 0.8416527502849092
6046 435833.58853731526 2.6029307817580594 435832.7470362357 0.8415010795466052
6047 559150.1400796873 2.6024004433592003 559149.2988031047 0.8412765826949691
6048 485856.00038798363 2.6019504817916235 485855.1592523606 0.8411356230311077
6049 495144.3955690476 2.6014225315080988 495143.5546531515 0.8409158960876219
6050 534064.2057150677 2.6009621644404572 534063.3649659961 0.8407490715721965
6051 475110.998431246 2.600506564841452 475110.15784927073 0.8405819752084681
6052 532219.2572302464 2.599947220127224 532218.4168690484 0.8403611980582449
6053 487645.76412714744 2.599472210158469 487644.9239156025 0.8402115449664743
6054 520573.97558083583 2.598926785774792 520573.13558265555 0.8399981803049875
6055 493627.7252722134 2.5984596276309966 493626.8854334359 0.839838777506981
6056 513894.82972913457 2.597930104774732 513893.99008268095 0.8396464536034192
6057 505891.86547693907 2.597377839136185 505891.0260324233 0.8394445157570831
6058 496094.1353706586 2.596875958947346 496093.29608791106 0.8392827475386354
6059 529757.435037803 2.596330842107994 529756.5959611153 0.839076687706602
6060 473398.89087916206 2.5958428655346846 473398.05196403206 0.8389151300225812
6061 539251.633137553 2.5952789026816556 539250.7944285964 0.8387089566573656
6062 484599.5954451122 2.5947487580054904 484598.7569254025 0.8385197096868844
6063 510188.75936024514 2.594235931855373 510187.9210131128 0.8383471323377432
6064 520644.5531588518 2.5937008612026733 520643.71501394676 0.8381449050296862
6065 473024.39678798034 2.593199100375441 473023.55881378666 0.8379741936577587
6066 545255.6114932934 2.5926394856847805 545254.7737264554 0.8377668380463049
6067 471522.38923171273 2.592136056876553 471521.551647889 0.8375838236920059
6068 524379.6452464556 2.5916211261897906 524378.8078452547 0.8374012009456202
6069 502786.7592406351 2.5911021056249703 502785.9220358557 0.8372047793609325
6070 484142.14274423633 2.590595228417743 484141.3057203508 0.8370238855270818
6071 536691.7939324453 2.5900566512226093 536690.9571102097 0.8368222355645577
6072 467658.3533957654 2.5895707719598855 467657.5167539636 0.8366418017903126
6073 532446.3719077125 2.5890467708149343 532445.5354597943 0.8364479182428798
6074 487648.16127997043 2.5885433669248656 487647.32502044045 0.8362595299572038
6075 497153.93932046153 2.5880229253457125 497153.10325382784 0.8360666336894982
6076 522792.76378305146 2.5875094795205262 522791.92790825973 0.8358747917111912
6077 471459.0597195489 2.5870109209039467 471458.2240321281 0.8356874208051894
6078 532535.7648175384 2.5864881089176994 532534.9293249357 0.8354926027767174
6079 478821.4109899871 2.5859736179647768 478820.57568827487 0.8353017122144403
6080 509326.0383988153 2.5854559789254146 509325.2032890608 0.8351097545496343
6081 505556.087725304 2.584932386946906 505555.2528106007 0.8349147033160373
6082 484696.4993049823 2.5844342155959374 484695.6645749289 0.8347300534303964
6083 519813.42761990597 2.5838825401257295 519812.5930952527 0.8345246532967131
6084 483496.8081450337 2.5833882767858234 483495.9737993835 0.8343456502374457
6085 508999.4980837347 2.582825176085566 508998.6639487604 0.8341349743110421
6086 500660.3690935407 2.582343326910747 500659.5351307933 0.8339627474023111
6087 490107.1862175259 2.581765446619791 490106.3524735155 0.8337440104053399
6088 518208.60621200135 2.5812881009672153 518207.77263441955 0.8335775817890024
6089 481010.79655568773 2.58068661751418 481009.9632056664 0.8333500213622368
6090 526012.2550157604 2.580240428696368 526011.421817659 0.8331981013230362
6091 483053.98445674573 2.579593411163636 483053.151503637 0.8329531086967893
6092 532198.7093465653 2.5791928965572426 532197.8765225747 0.8328239906012929
6093 480886.24852891866 2.578461339002962 480885.41598072386 0.8325481947873076
6094 558459.9721060276 2.5781324357377926 558459.1396444921 0.8324615355352115
6095 488279.86917320726 2.5772789715441387 488279.037032387 0.8321408202782863
6096 651254.8733514451 2.5770315410497497 651254.0412404701 0.8321109748874266
6097 566285.9697536292 2.575995183255818 566285.1380112254 0.8317424037540058
6098 946396.2502831453 2.5757787659393467 946395.4185260455 0.8317570997830757
6099 766841.9328553067 2.5744951004253016 766841.1014725416 0.8313827650598422
6100 1280372.0200938743 2.5740425729497765 1280371.1887320394 0.8313618349908035
6101 741090.1257725772 2.572576511965724 741089.2947094738 0.8310631034262409
6102 784736.5453101123 2.571698874902536 784735.7143719293 0.8309381829608722
6103 451366.41119394853 2.5705554132614363 451365.58041617164 0.8307777768663569
6104 578447.2737702809 2.5693664016003765 578446.4432082096 0.8305620713321906
6105 832894.053451504 2.568608449238635 832893.2229643667 0.830487137272988
6106 357780.6232952407 2.567413210466565 357779.79303253564 0.8302627050193994
6107 515636.80236377724 2.566635540936603 515635.9721955327 0.8301682445725301
6108 556064.2043389509 2.5657419404588055 556063.3743133346 0.8300256163710472
6109 450726.46987814247 2.5650414142713327 450725.64002122224 0.8298569202571169
6110 550431.5725296144 2.5643662095603164 550430.742760336 0.8297692783719489
6111 526929.4405524929 2.563592523818094 526928.611001461 0.8295510318336812
6112 472924.13769211806 2.5631964488520618 472923.3082621148 0.8294300032439299
6113 714957.8895717697 2.562373596424012 714957.0603323707 0.8292393990057689
6114 382389.31897910667 2.5618564300610815 382388.4899683204 0.8290107862644712
6115 430968.544767524 2.5614431177279275 430967.71588662337 0.8288809006050499
6116 731602.8488820822 2.5607380688394956 731602.0202469404 0.8286351416835116
6117 380712.4723021843 2.5603158808961135 380711.64388127404 0.8284209102612823
6118 346090.2904289815 2.5598181597367575 346089.46218186925 0.8282471122001811
6119 693481.3740488813 2.559338388325974 693480.5460391588 0.8280097225495654
6120 406630.1429624323 2.558875790912389 406629.3151589239 0.8278035083538441
6121 362662.539220686 2.558440641116511 362661.71160025103 0.8276204350083743
6122 643200.8241513122 2.5580536167964505 643199.9967366772 0.8274146349642841
6123 378228.2577868321 2.55757648153362 378227.4305789431 0.8272078890124741
6124 435784.558059204 2.557207793798011 435783.73102069204 0.8270385119545417
6125 522684.2138440855 2.556799196987282 522683.3870006076 0.8268434779203423
6126 417708.150592436 2.556400132648472 417707.3239481618 0.8266442742281502
6127 458501.78221284976 2.5560822096893028 458500.9557010076 0.8265118421203586
6128 491434.36162753095 2.5557032459630262 491433.5353093155 0.8263182154517181
6129 454915.27611721976 2.5553965706751622 454914.44997818745 0.8261390323170413
6130 428645.02500532405 2.5550195459740737 428644.1990052322 0.826000091830588
6131 506978.26773338456 2.5546441528514086 506977.44195065234 0.8257827322015728
6132 441447.24487129477 2.554382338014581 441446.4192385559 0.8256327389054913
6133 456154.99673140456 2.5540405725838835 456154.17125003255 0.8254813720056131
6134 516948.37144847953 2.5537123882050308 516947.54617930227 0.8252691772619833
6135 416796.6798431107 2.5534272161060105 416795.85471591837 0.8251271922915081
6136 520807.4336523148 2.5531039753301443 520806.60870072845 0.8249515863587877
6137 455292.4572761841 2.5527607962462144 455291.632528052 0.8247481320705116
6138 444987.8755821729 2.552444379133932 444987.0509909118 0.8245912610913125
6139 534489.6346714117 2.5521309951843993 534488.8102644292 0.8244069824894883
6140 426154.77133702044 2.551780397787712 426153.947120719 0.8242163014439584
6141 516685.71769636124 2.5514552792871172 516684.89363934955 0.8240570116636394
6142 464294.38378678577 2.55109911480957 464293.5599136197 0.8238731660611104
6143 465922.7869871391 2.5506894581928226 465921.9633140426 0.8236730964677356
6144 508269.10843115544 2.5503181144691416 508268.284921938 0.8235092174681352
6145 436506.80428706954 2.5499386030486706 436505.9809599869 0.8233270826070517
6146 529603.8428628838 2.549530856736511 529603.0197248999 0.8231379839229174
6147 453638.5670310226 2.549121069952042 453637.74405846803 0.8229725546047053
6148 475912.96854695637 2.548680748252842 475912.1457808483 0.8227661080796637
6149 515583.49549034954 2.5482356464651867 515582.67291692295 0.8225734265606881
6150 439671.841003623 2.5478019086711443 439671.0186065475 0.8223970754611193
6151 514900.5641141293 2.547344198960536 514899.74192520964 0.8221889196693101
6152 476117.3475019327 2.5468767883845715 476116.5255039433 0.8219979893841312
6153 470782.5105751818 2.5464024406683823 470781.6887752459 0.8217999358758713
6154 499660.4579653142 2.545915247439926 499659.63637531735 0.8215899968465229
6155 470219.3590780103 2.5454414987524077 470218.5376826327 0.8213953776298996
6156 489346.45761784207 2.5449438227135297 489345.6364260174 0.8211918246647157
6157 476562.06059717864 2.5444341014596716 476561.2396164559 0.82098072270125
6158 491764.4215070133 2.5439364614786775 491763.60073052155 0.8207764917511255
6159 474846.65784378414 2.543422496628602 474845.83726924285 0.8205745413010721
6160 484398.0855111127 2.5429048939939682 484397.26514864323 0.8203624694786661
6161 485849.84524338006 2.5423881091543015 485849.0250819422 0.8201614378678166
6162 472645.1492501017 2.541863584788088 472644.3292892662 0.8199608354824341
6163 493263.2924901637 2.5413432336655952 493262.4727376819 0.8197524817961674
6164 472207.46714757354 2.540832670917931 472206.64758498984 0.8195625836910995
6165 490454.8885222142 2.5403055732865125 490454.0691639733 0.8193582408518775
6166 478255.82068412256 2.5397711990168848 478255.00153249997 0.8191516225638227
6167 479353.302359598 2.539254187689602 479352.4834008825 0.8189587154580966
6168 489953.7086572244 2.5387256143746084 489952.8899055166 0.8187517077896721
6169 470145.30820323713 2.5382015880773787 470144.48965110735 0.8185521298015455
6170 493663.89173375047 2.537680335258105 493663.0733810065 0.8183527439964762
6171 474399.79733326146 2.5371467082052583 474398.9791890034 0.8181442580696425
6172 482904.71835527284 2.5366252420718576 482903.9004106873 0.8179445855295366
6173 483096.3922200025 2.5361039852431184 483095.5744760149 0.8177439876299527
6174 474149.0158029746 2.5355773943437545 474148.1982644321 0.8175385424840452
6175 489755.57044950983 2.535049153256247 489754.7531135751 0.8173359347498886
6176 470437.4889155184 2.5345251335767633 470436.67178188363 0.8171336347680968
6177 487697.7407823716 2.5340008215421705 487696.9238540227 0.8169283489063079
6178 476949.3965028774 2.533474975678444 476948.5797747959 0.8167280815240779
6179 474721.64638574666 2.5329520764286384 474720.8298602031 0.8165255435744513
6180 488256.17923719634 2.5324205416604544 488255.36291761143 0.8163195848765681
6181 470108.5685515216 2.531896951827933 470107.75243126875 0.8161202528288826
6182 483850.4801639398 2.5313717525222437 483849.6642472417 0.815916698160614
6183 478121.575641981 2.53084364111813 478120.75992842973 0.8157135512495458
6184 475323.990439214 2.5303199665554015 475323.1749261071 0.8155131068602229
6185 480939.39413591067 2.529790692042553 480938.5788273559 0.8153085548211152
6186 475829.82942570647 2.5292690915899114 475829.0143189475 0.8151067589745661
6187 478362.94824137463 2.52874257612881 478362.1333361852 0.8149051894412106
6188 476439.9152102087 2.5282145053916443 476439.1005090517 0.814701157003923
6189 478037.41537847766 2.5276896176054433 478036.60087975545 0.8144987221795098
6190 475445.6637468743 2.527162294804461 475444.8494493613 0.8142975129982214
6191 476577.9198068823 2.526638601898046 476577.10571258335 0.8140942989434251
6192 476267.1941185308 2.526112447809332 476266.3802253579 0.8138931729076997
6193 475549.3978916133 2.525586662681262 475548.5841992871 0.813692326184193
6194 475991.4999264607 2.525058318831841 475990.6864373807 0.8134890800139033
6195 474919.2465312173 2.524533271142587 474918.4332413167 0.8132899005765111
6196 475562.35011422745 2.524006555336449 475561.53702575975 0.8130884676846206
6197 473595.62501591124 2.5234772493866764 473594.81212880305 0.8128871081967518
6198 475975.6054987411 2.5229530697877838 475974.7928097961 0.8126889450035725
6199 473404.17383855034 2.5224239834230544 473403.361350467 0.81248808334668
6200 474545.1110037059 2.52189736046796 474544.2987145269 0.8122891789793282
6201 474086.6153198745 2.521369314329118 474085.80322981096 0.8120900635522907
6202 472733.51322309766 2.5208391635139566 472732.70133337844 0.8118897192137364
6203 474853.41769267945 2.52031074591252 474852.6060017746 0.811690904833217
6204 471544.9363486427 2.5197818423013123 471544.12485681445 0.8114918282081003
6205 474348.62653565255 2.519252643569503 474347.8152436251 0.8112920274673622
6206 472170.74267490645 2.518720952196516 472169.9315824874 0.8110924190370696
6207 471904.1082706647 2.51819122346959 471903.2973776458 0.8108930188802378
6208 473636.7897321891 2.5176592565594116 473635.9790394578 0.8106927312734096
6209 470560.34702728386 2.5171288007499677 470559.53653361386 0.8104936700145399
6210 472476.8066799298 2.516597573001173 472475.9963861448 0.8102937849898674
6211 471702.09297620977 2.516064474961907 471701.2828828069 0.8100934028889835
6212 470679.0534320357 2.5155330816737167 470678.2435378618 0.809894173912761
6213 471579.75496489496 2.514999306435821 471578.9452712624 0.8096936325762548
6214 470679.498625467 2.5144671906625082 470678.6891316932 0.8094937737783269
6215 470233.84719910263 2.5139330973473566 470233.037905142 0.8092939606179207
6216 470740.311584674 2.513399164601868 470739.50249110383 0.8090935701699632
6217 469856.63026045467 2.5128652872430046 469855.8213666876 0.8088937670962487
6218 469942.996037264 2.5123300114960263 469942.1873435697 0.8086936943092795
6219 469569.63054175075 2.5117950970960594 469568.82204854564 0.8084932051354088
6220 469257.489400287 2.5112591967517544 469256.68110712245 0.808293164508246
6221 469333.36235774483 2.510723860906566 469332.5542647202 0.8080930246310565
6222 468544.2997468247 2.510187360489373 468543.49185449624 0.8078923284821168
6223 469153.24475933117 2.5096515137606317 469152.4370671088 0.8076922223360608
6224 467967.2850657088 2.509114155303182 467966.4775744515 0.8074912572951395
6225 468406.7125908402 2.5085768126871533 468405.9053004051 0.8072904350678551
6226 467925.13460377225 2.5080399691733355 467924.3275138239 0.807089948347368
6227 467476.39633747085 2.50750176557973 467475.5894488845 0.8068885863662589
6228 467839.38029390527 2.506964119695294 467838.5736062157 0.8066876895806282
6229 466820.0782118998 2.5064255093335226 466819.2717255019 0.8064863978434683
6230 467346.1624833839 2.505886711686432 467345.3561984873 0.8062848966409082
6231 466511.57348972216 2.5053474240478746 466510.7674061833 0.806083538888793
6232 466492.49731176154 2.504808046349172 466491.6914298997 0.8058818618313265
6233 466400.12065014 2.504267824667779 466399.3149700957 0.8056800442867675
6234 465857.84723554563 2.5037275886963895 465857.0417572328 0.8054783128391302
6235 465840.69079946895 2.5031871173655467 465839.8855230561 0.8052764128471284
6236 465657.79302688915 2.5026458438407513 465656.98795260815 0.8050742809858423
6237 465092.3920911331 2.5021046305643084 465091.58721886907 0.8048722640176749
6238 465181.9638489662 2.501562465690624 465181.1591791618 0.8046698043745304
6239 464904.17041099234 2.501020411623456 464903.36594356835 0.8044674240041316
6240 464339.0289242928 2.5004777598450065 464338.2246593398 0.804264953035479
6241 464696.50226298714 2.499934849253166 464695.69820084394 0.8040621432048795
6242 463799.4470086512 2.4993915530572095 463798.6431492081 0.8038594431273142
6243 464039.2865632647 2.498847697441894 464038.48290680617 0.8036564585009945
6244 463549.672015639 2.498303637569506 463548.86856227065 0.8034533683923792
6245 463353.8577295471 2.4977591650147946 463353.054479262 0.8032502850785624
6246 463211.95250810205 2.497214237096577 463211.14946112985 0.8030469722004184
6247 462749.74806745886 2.4966689037488226 462748.9452238934 0.8028435654996425
6248 462777.3253383867 2.4961232694816156 462776.522698234 0.8026401527088023
6249 462207.52250890067 2.4955770094475955 462206.7200724201 0.80243648057454
6250 462264.21453124157 2.495030567097796 462263.41229840764 0.8022328339291018
6251 461776.1623683573 2.4944835961837906 461775.3603392305 0.8020291267984879
6252 461684.79098309175 2.4939361463805803 461683.98915790697 0.8018251847680944
6253 461336.80779426254 2.493388366791731 461336.0061729207 0.8016213418273636
6254 461114.46810368774 2.492840158013344 461113.66668640194 0.8014172858168799
6255 460860.10892286786 2.492291413588835 460859.30770970153 0.8012131663476085
6256 460589.49175835814 2.491742387617353 460588.69074931036 0.8010090477923119
6257 460340.72530173336 2.491192819248365 460339.9244970154 0.8008047179239345
6258 460099.0574370889 2.4906428104198777 460098.25683671463 0.8006003742785506
6259 459805.20941681566 2.4900924116688725 459804.4090208946 0.8003959210410427
6260 459537.8242499013 2.489541480124557 459537.0240585518 0.8001913494616313
6261 459361.95745138 2.4889901422893987 459361.15746465116 0.7999867288198942
6262 458901.3603059356 2.4884383457971597 458900.5605239143 0.7997820213351836
6263 458895.6268508348 2.4878861174871796 458894.82727363904 0.7995771958015457
6264 458390.3993301187 2.487333379234118 458389.59995777847 0.7993723401863101
6265 458265.2725698894 2.4867802063008195 458264.4734025353 0.799167354069666
6266 457963.45538182894 2.4862264956829385 457962.6564195465 0.7989622824273767
6267 457626.6779804433 2.485672434978728 457625.8792232614 0.7987571818926766
6268 457437.0993476172 2.485117760486148 457436.30079568416 0.7985519330455311
6269 457109.2732566885 2.484562757152302 457108.47491001757 0.7983466709545074
6270 456836.1616931101 2.4840071589867065 456835.3635518131 0.7981412969360936
6271 456588.18154331285 2.483451148281339 456587.3836074645 0.7979358483425575
6272 456254.25245250104 2.4828946973670183 456253.45472214627 0.7977303547421101
6273 456004.9594125772 2.4823377353275338 456004.1618877948 0.7975247824080038
6274 455718.86752443045 2.481780294407292 455718.070205314 0.7973191163986059
6275 455398.17020656227 2.481222393809198 455397.37309314805 0.79711341421241
6276 455166.35195668146 2.480664018956045 455165.5550490693 0.796907612208139
6277 454803.6597543638 2.480105148880797 454802.8630526089 0.7967017549195804
6278 454563.52296508395 2.479545878372029 454562.7264692224 0.7964958615465577
6279 454232.6676100217 2.4789860230498744 454231.8713201742 0.7962898475298549
6280 453950.20636241976 2.4784257965218286 453949.41027859156 0.7960838281817337
6281 453632.76287862833 2.4778650188650735 453631.9670009135 0.7958777148290902
6282 453348.6071359105 2.4773038306824464 453347.8114643516 0.7956715588690007
6283 453008.7894970801 2.476742091509318 453007.994031729 0.7954653510902862
6284 452729.4982299808 2.476179945744235 452728.7029708998 0.795259081028896
6285 452383.8558314987 2.475617257695442 452383.060778736 0.7950527626547966
6286 452096.86306406144 2.47505414562579 452096.06821764674 0.7948464147150901
6287 451738.8018882607 2.4744904787968243 451738.0072482649 0.7946399958131297
6288 451465.54353107134 2.473926373215656 451464.74909751164 0.7944335597247715
6289 451073.2172785529 2.4733617206810257 451072.4230514817 0.7942270711566414
6290 450802.7610938844 2.4727966176376404 450801.967073338 0.7940205464375392
6291 450415.4512212488 2.4722309780199447 450414.6574072431 0.7938140056695417
6292 450112.066091661 2.4716648474445617 450111.27248424664 0.7936074143240796
6293 449743.91107329895 2.4710981702596078 449743.1176724908 0.7934008081716503
6294 449414.500113189 2.4705310251724684 449413.70691901003 0.7931941789553392
6295 449027.5203439196 2.469963284791968 449026.7273564008 0.7929875187872116
6296 448714.3821131695 2.469395078034376 448713.5893323122 0.7927808572447271
6297 448286.305788066 2.468826276597444 448285.5132138894 0.7925741766419708
6298 447985.19932636106 2.468256989188806 447984.4069588649 0.7923674961640833
6299 447536.73018969956 2.467687090331142 447535.93802888424 0.792160815317439
6300 447209.5776232454 2.4671167019287896 447208.7856691043 0.7919541411287879
6301 446769.07512007764 2.466545640377671 446768.28337261017 0.7917474674624142
6302 446410.09222674207 2.4659741183106374 446409.30068591185 0.7915408301960162
6303 445947.1866971134 2.465401882983757 445946.3953629173 0.7913341961132124
6304 445598.98016699374 2.4648291825329314 445598.1890393739 0.7911276198535401
6305 445071.59678670834 2.464255708542108 445070.80586565164 0.7909210566920308
6306 444747.2696196488 2.463681779943751 444746.4789050797 0.7907145691106787
6307 444162.7306851821 2.4631070125996226 444161.9401770684 0.7905081137038442
6308 443826.18953723315 2.4625318137733907 443825.3992354731 0.7903017600646809
6309 443201.786579078 2.461955668318579 443200.9964836298 0.790095448186415
6310 442853.39711000916 2.461379132482288 442852.6072207338 0.7898892753706511
6311 442148.7637253862 2.460801501616014 442147.974042231 0.7896831551636754
6312 441824.01986832387 2.4602235529859433 441823.23039110407 0.7894772197889598
6313 440982.2487826849 2.4596443115768074 440981.45951133023 0.7892713546851926
6314 440691.1864352056 2.4590648394927013 440690.39736947644 0.7890657292124538
6315 439688.6901051781 2.4584837900849337 439687.9012449853 0.7888601928392273
6316 439407.8689079301 2.457902674972759 439407.0802529505 0.7886549796225565
6317 438193.30352172675 2.4573195343405083 438192.51507185795 0.7884498688176672
6318 437910.94666185405 2.4567365824747642 437910.1584166523 0.7882452017677046
6319 436350.891940537 2.456150933293811 436350.1038998791 0.7880406579158016
6320 436003.35419977404 2.455565832883133 436002.56636303803 0.7878367360062033
6321 433853.6619449781 2.4549769575356937 433852.87431199866 0.7876329794632386
6322 432948.1468759124 2.4543891214040774 432947.35944575747 0.7874301549325307
6323 429047.7205661557 2.4537956218216905 429046.93333846366 0.7872276920384623
6324 420862.0086974029 2.453203997803496 420861.2216700257 0.7870273771763393
6325 427873.2624023527 2.452595580619642 427872.4755759702 0.7868263825100622
6326 421294.8297136669 2.4519888180182643 421294.04308688926 0.7866267776781412
6327 421198.0333567948 2.451371795757517 421197.2469276018 0.7864291929974624
6328 426956.4295349247 2.450767065297691 426955.6432982712 0.786236653471067
6329 409219.7624504374 2.4501493650273223 409218.9764052456 0.786045191797913
6330 441709.5712765457 2.4495298904103167 441708.78542133066 0.7858552150461402
6331 387149.7420969424 2.4489050601265596 387148.9564311476 0.7856657948248951
6332 479201.34814620076 2.448278769396985 479200.5626677011 0.7854784996575752
6333 382249.2105292198 2.447665748140025 382248.4252365722 0.7852926475950913
6334 457588.9854838797 2.447067798135926 457588.20037236 0.7851115196633731
6335 386983.30902129505 2.446447740213919 386982.52409042814 0.7849308668958577
6336 472413.41379276034 2.4458345437558435 472412.62905669573 0.7847360646073653
6337 361902.1556798012 2.4452006294329083 361901.37112402846 0.7845557727094469
6338 548644.9885222903 2.444606847472583 548644.2041692602 0.7843530300384582
6339 330610.412717078 2.4439879396213855 330609.6285346255 0.7841824524653792
6340 653644.2478107912 2.443412829939377 653643.4638375606 0.7839732306771405
6341 312499.5822140321 2.442727570588715 312498.7984252035 0.7837888286638879
6342 921621.5877453191 2.442159670730259 921620.8041681988 0.7835771202942002
6343 336503.8089902357 2.4413288006611995 336503.025625505 0.7833647306594574
6344 1752675.7846784662 2.4407002600510666 1752675.0015021316 0.7831763345981627
6345 506760.8632719091 2.4394580567913655 506760.08037786395 0.7828940451589219
6346 2950323.206916888 2.4384545344539723 2950322.424180676 0.782736211755733
6347 380536.75025281776 2.4368040411679557 380535.96784728375 0.7824055339984937
6348 2931827.4477953254 2.435016399576416 2931826.665653139 0.7821421866719899
6349 436718.53945683833 2.4336583056708854 436717.75751221244 0.7819446258674175
6350 727793.686477735 2.4314239477164703 727792.9049393706 0.7815383645133432
6351 1697682.4270337883 2.4300925917023055 1697681.645628448 0.7814053401993518
6352 243780.01060774317 2.42834630917999 243779.22957319792 0.7810345452308461
6353 230455.63660573977 2.4270054489887825 230454.85569464037 0.7809110993922493
6354 1507414.1923520542 2.4254535503951624 1507413.4117708546 0.7805811996032711
6355 408375.6485022809 2.424255430586688 408374.8681763211 0.7803259597864495
6356 178388.70700059828 2.4234867329100713 178387.92675437927 0.7802462190121656
6357 2259892.159496153 2.4217341938743693 2259891.379702052 0.7797941008058803
6358 398488.4422941745 2.421036327632288 398487.6626661411 0.779628033409589
6359 332083.5521089802 2.4202287499364865 332082.7726523769 0.7794566033091253
6360 2480955.757580482 2.4185468181207157 2480954.9785209806 0.7790595012932651
6361 658144.6506882535 2.4178747211946248 658143.8718651709 0.7788230826192546
6362 355731.66455637774 2.417179268917624 355730.88588048803 0.7786758897044321
6363 1400885.589025844 2.415800969487361 1400884.810683732 0.7783421119359771
6364 1777903.9086685232 2.414836802793667 1777903.130741004 0.7779275191899327
6365 176327.7266717304 2.4143241408771345 176326.94882220557 0.7778495248271606
6366 350894.6231229199 2.4132733753279276 350893.8455889028 0.7775340170317928
6367 1513904.8834293678 2.4118409574268718 1513904.1064669124 0.7769624552624322
6368 670968.5464749334 2.4112942876452546 670967.7696043833 0.776870550176613
6369 200338.72250843816 2.411045109251676 200337.94579275182 0.7767156863436107
6370 690071.5570442561 2.409820887248506 690070.7808373509 0.7762069052157206
6371 1181195.1618594483 2.408944340235782 1181194.3858867148 0.775972733480959
6372 321446.04342605226 2.4084413717800666 321445.2677256131 0.7757004391925479
6373 150529.9162926698 2.4079882639273187 150529.1408788048 0.7754138649926784
6374 933556.49772702 2.4071958394737316 933555.7226256913 0.7751013285721247
6375 1033550.312524026 2.4063950648871963 1033549.5377874195 0.774736606559346
6376 291984.8432022876 2.405960709001955 291984.0687341648 0.7744681227967395
6377 370031.1714748387 2.405602820080733 370030.3972437619 0.7742310767722717
6378 736672.1486000293 2.4048250888689338 736671.3747335091 0.7738665201945975
6379 550740.8429988544 2.404134329628 550740.069484005 0.7735148494030216
6380 261076.62641050562 2.4037630365952793 261075.85308795772 0.7733225479096599
6381 539854.3209437042 2.403389260664743 539853.5478195546 0.7731241496215389
6382 670993.1194434462 2.4028468328674553 670992.3466234889 0.7728199572481466
6383 308671.35680013016 2.4022886437525135 308670.58418620535 0.7726139247866055
6384 366598.96317952307 2.4018045764146834 366598.19078181486 0.7723977082069662
6385 657722.2688892485 2.401421872866376 657721.496735297 0.7721539514356236
6386 448726.991643019 2.4010982376434717 448726.21958789945 0.7720551195957625
6387 248020.5087767568 2.4005791458596732 248019.736914117 0.7718626397943648
6388 551242.4425220479 2.4000615604846964 551241.6708935646 0.7716284832670147
6389 542666.6090172941 2.399765098468117 542665.8374937997 0.7715234944148491
6390 253275.6951919879 2.399502395288881 253274.9237880946 0.7714038933049977
6391 295853.47434104787 2.3990178030347447 295852.70311656076 0.7712244870862051
6392 578212.1052172821 2.3986043916338144 578211.3341375621 0.7710797199545173
6393 428069.70385005017 2.3984273207222078 428068.93288245355 0.770967596646636
6394 185894.33724578202 2.398255695937329 185893.56638691563 0.770858866386877
6395 511934.496476812 2.3977753077959023 511933.72580598074 0.7706708312495302
6396 586879.4563545113 2.3974036354797676 586878.6858535627 0.7705009486453626
6397 297758.61124369747 2.3971867090929178 297757.840920034 0.7703236634743075
6398 291753.3913233175 2.397051913405004 291752.62113028765 0.7701930298240522
6399 521234.51551291865 2.3966979900783554 521233.74551041756 0.7700025011131342
6400 473673.7058306449 2.396299694922998 473672.93605504837 0.7697755964945407
6401 277205.211387018 2.396056512809515 277204.4417708708 0.7696161471797822
6402 424863.6229938592 2.3957228180796704 424862.8535949453 0.7693989139180765
6403 466643.4531108744 2.395369477539157 466642.6839275419 0.7691833324911197
6404 334159.6501699412 2.395034792395469 334158.8811485525 0.7690213886588771
6405 394401.7009125432 2.394619680802551 394400.93210158753 0.7688109556867029
6406 440635.95577379403 2.394237209079458 440635.18716806883 0.7686057251920307
6407 337023.4912271875 2.3938043373727425 337022.7228103916 0.7684167958884234
6408 373470.9031695342 2.393339951986218 373470.1349494053 0.7682201288707631
6409 462890.1544703718 2.3929100273899055 462889.3864335214 0.7680368503794412
6410 366281.38145497395 2.3925067934048023 366280.61356849404 0.7678864799171673
6411 325423.36856776284 2.3920470043761473 325422.60084647115 0.7677212917183994
6412 463286.1128338931 2.3915087680097242 463285.34531467815 0.7675192149403105
6413 427140.58145937434 2.391090739632951 427139.81409201183 0.7673673624823507
6414 311666.90717404283 2.3907202278005375 311666.1399469921 0.767227050750411
6415 418022.9632001859 2.390208358811934 418022.19615810516 0.7670420807757831
6416 437943.924597201 2.3897591072325817 437943.1577073528 0.7668898482117547
6417 347322.7153694347 2.3893487953085764 347321.9486445537 0.7667248809836175
6418 394709.41532237566 2.3888991443730547 394708.64878270583 0.7665396698177509
6419 432083.58778739406 2.388434137463637 432082.8214306486 0.7663567454167668
6420 365484.82017258025 2.3879846873922537 365484.0540007189 0.7661718613145511
6421 390413.15722623246 2.387570727205391 390412.3912297131 0.7659965193623651
6422 425119.9303581587 2.387143384070668 425119.16454243317 0.7658157255518254
6423 372423.57316106727 2.386685307248533 372422.8075305853 0.7656304819299269
6424 391418.8819078569 2.3861973214894223 391418.11647393624 0.7654339206916995
6425 426419.02488422324 2.3857121598900233 426418.2596467918 0.7652374314547209
6426 370727.2348059609 2.3852694800565075 370726.46974360326 0.765062357622034
6427 387534.073009138 2.384786296581105 387533.30813223944 0.7648768985402359
6428 430342.0748571529 2.384290105912726 430341.31016318745 0.7646939654444392
6429 386108.4033749976 2.383803658739968 386107.63886362413 0.7645113735046213
6430 375870.9108998169 2.3832723793775545 375870.1465820546 0.7643177623054245
6431 421841.7324058728 2.3827207777108326 421840.9682805978 0.7641252749802588
6432 404202.11975417397 2.3822041508576337 404201.35581518535 0.7639389886030226
6433 377528.6231910106 2.381702064249071 377527.8594298959 0.7637611147539236
6434 413094.6967331063 2.381158172641234 413093.93316500017 0.7635681061232145
6435 406608.4421019803 2.38060520261747 406607.6787333232 0.7633686571472658
6436 382725.78817322105 2.3800701674927565 382725.02499660227 0.7631766187652036
6437 411267.44336205535 2.3795220454314165 411266.6803869573 0.7629750980559648
6438 404324.77595060697 2.3789701259868195 404324.0131773118 0.7627732951389519
6439 389909.9600510571 2.3784196316358384 389909.1974809297 0.7625701273781068
6440 410705.122784506 2.3778748175511977 410704.3604223606 0.7623621453913743
6441 399576.4920489152 2.377340589999531 399575.7298921076 0.7621568075946641
6442 389984.54945800186 2.3767943855043017 389983.78750708606 0.7619509157974992
6443 410200.3889587581 2.3762359078872386 410199.6272170055 0.7617417525977738
6444 405487.699008864 2.375683278850863 405486.93747887237 0.7615299916545275
6445 387649.7866141813 2.3751401046513223 387649.0252900817 0.7613240995927977
6446 405728.81482850196 2.3745844640222535 405728.05371411284 0.7611143891387308
6447 409570.47188196826 2.37403846394192 409569.7109755843 0.7609063839978059
6448 388686.2011634502 2.37350260991725 388685.44045666105 0.7607067891368913
6449 401962.02909104247 2.372938419366045 401961.2685948969 0.7604961455996361
6450 408924.98107355885 2.372373494583146 408924.22078857315 0.7602849857243044
6451 394006.98797178577 2.3718221506218717 394006.22789183736 0.7600799484235415
6452 400361.54827619327 2.3712677597237533 400360.7884045595 0.7598716337795018
6453 405335.94735815545 2.370708868440767 405335.1876948652 0.7596632902550631
6454 397131.4915867083 2.3701498706237834 397130.73213095445 0.7594557538118428
6455 400390.7977122675 2.3695920697480695 400390.0384667266 0.759245540870878
6456 404019.5170368317 2.3690269777454556 404018.7580050264 0.7590318053318582
6457 397392.73954611155 2.368461271845711 397391.98072609276 0.7588200188126062
6458 401258.4490844638 2.3678948255483725 401257.690478408 0.7586060558182732
6459 404485.5953215399 2.3673317361397093 404484.8369300674 0.7583914724993107
6460 395925.83971326903 2.366774236249317 395925.0815327173 0.7581805517412636
6461 400919.85985989944 2.3662026991403797 400919.1018966715 0.757963227918414
6462 405203.5184477109 2.36563083977069 405202.7607018369 0.7577458739772204
6463 396347.9347060394 2.365063131157137 396347.1771748586 0.7575311807912498
6464 398874.0953690735 2.364488319539639 398873.33805556956 0.7573135039337139
6465 404947.759071351 2.3639161129451094 404947.00197365315 0.7570976978819529
6466 398526.5618331 2.363346972805167 398525.8049497649 0.7568833350657087
6467 397327.18960826605 2.3627729310175574 397326.4329411737 0.7566670923136075
6468 403292.4980935091 2.3621913040569096 403291.74164423253 0.7564492765755365
6469 399060.57487915026 2.361613295706059 399059.8186453879 0.7562337623931896
6470 397952.50362743734 2.3610383238878843 397951.7476089038 0.756018533532383
6471 402236.8986925935 2.3604594685507 402236.1428900781 0.7558025154348027
6472 398724.8823137547 2.3598815204401355 398724.126726127 0.7555876276903962
6473 398788.69208629435 2.3593019987194137 398787.93671557866 0.7553707157104574
6474 401129.1558463321 2.358723462168292 401128.40069194156 0.7551543905419222
6475 398181.72883128526 2.358145444608934 398180.9738928363 0.7549384489528796
6476 398954.8768944876 2.3575642209187513 398954.12217351625 0.7547209713193411
6477 401351.5717252334 2.3569849506540606 401350.8172211309 0.7545041025424262
6478 397914.1624628085 2.356407388879941 397913.4081756263 0.7542871821962581
6479 397850.0304636513 2.355828088484061 397849.2763938975 0.7540697538259472
6480 401524.984329904 2.355247804919842 401524.2304779603 0.7538519437118413
6481 397937.8966735298 2.354669323839099 397937.1430387931 0.7536347367028327
6482 397275.35224244074 2.354088789282333 397274.59882557 0.7534168707388809
6483 400763.8544159591 2.3535061281262895 400763.1012175094 0.7531984496678944
6484 398035.08728016133 2.3529262150267787 398034.3342991471 0.7529810141978169
6485 397441.3395426062 2.352345619159291 397440.5867794438 0.7527631624428104
6486 399479.24571703933 2.35176250258704 399478.4931719648 0.7525450745650385
6487 398013.2152463061 2.3511789532649807 398012.46291948523 0.7523268208392533
6488 397585.88882876025 2.350595905907174 397585.1367200084 0.752108751851868
6489 398818.17202131083 2.3500120547860073 398817.4201307671 0.7518905437268538
6490 397619.22553037445 2.3494273217012895 397618.47385829414 0.7516720803001912
6491 397468.4452991025 2.348842018149082 397467.6938453478 0.7514537547389166
6492 398713.5345896946 2.3482563593752652 398712.78335477924 0.7512349153262019
6493 397004.576388959 2.3476712141979394 397003.825372711 0.7510162480225931
6494 397356.17660596146 2.347084235240854 397355.4258089755 0.7507969860020911
6495 398558.78390269534 2.3464969536722697 398558.0333253947 0.7505773006843056
6496 396678.13421760063 2.3459104404209907 396677.3838597554 0.7503578452336338
6497 396959.05836930627 2.3453227711762104 396958.3082313067 0.7501379995661401
6498 398127.61951243103 2.344734602684657 398126.8695946272 0.749917803877744
6499 396852.73593862256 2.3441467768285316 396851.9862411595 0.7496974630488409
6500 396579.27416655875 2.3435586488449043 396578.5246895246 0.7494770341624881
6501 397522.20079357503 2.342969260413368 397521.4515375558 0.7492560192330128
6502 396700.97902208485 2.3423808915390736 396700.2299866813 0.7490354035122625
6503 396483.24941033387 2.341792611011814 396482.5005955552 0.7488147786947744
6504 397094.1582378402 2.3412029059544013 397093.4096444139 0.7485934263208366
6505 396380.65432782733 2.3406131433563675 396379.9059556387 0.74837218868009
6506 396423.1559294981 2.340023096533388 396422.40777879575 0.7481507023072513
6507 396650.6916859666 2.3394335229906376 396649.94375671464 0.7479292520084286
6508 396076.6843646222 2.338843701183892 396075.9366567727 0.747707849535631
6509 396266.33511399326 2.3382530539124393 396265.5876279019 0.7474860913549729
6510 396452.83262315777 2.337662141959115 396452.08535913925 0.7472640185105092
6511 395750.4195669138 2.337071144806374 395749.67252496147 0.7470419523067348
6512 395937.2313784137 2.3364797924948832 395936.48455870984 0.7468197038531447
6513 396312.5920677863 2.335888117037786 396311.8454706248 0.7465971615371038
6514 395552.9661318427 2.335296831203363 395552.21975707414 0.746374768544269
6515 395653.26705932256 2.3347046251228702 395652.52090747625 0.7461518463030148
6516 395948.7570969441 2.3341119303752516 395948.0111682661 0.7459286779857763
6517 395447.9052469791 2.333519508331748 395447.1595414256 0.7457055535080471
6518 395428.9822374517 2.3329265348034522 395428.23675539595 0.7454820557460343
6519 395614.5810573409 2.332333149450219 395613.83579897456 0.7452583663203637
6520 395284.12781860086 2.3317396783137334 395283.3827840439 0.7450345569623209
6521 395201.72378724435 2.331146068680672 395200.9789767082 0.7448105361621912
6522 395327.58529581875 2.3305519899302976 395326.84070953133 0.744586287419834
6523 394995.61147203407 2.3299575261407224 394994.8671101079 0.7443619261391513
6524 395090.33978864324 2.3293626412944457 395089.595651399 0.7441372442363128
6525 395062.5715220421 2.328767683437551 395061.82760956656 0.7439124755313518
6526 394719.9396800124 2.328172505630794 394719.1959924312 0.7436875811948932
6527 394897.63641222747 2.3275767736430035 394896.89294985204 0.7434623754308329
6528 394822.7527147879 2.3269808635501694 394822.00947769854 0.7432370893567696
6529 394507.1515372544 2.3263846240747674 394506.4085256693 0.7430115850676958
6530 394629.5901551345 2.3257878838345367 394628.847369297 0.7427858374916347
6531 394651.02013891394 2.325190928100495 394650.2775789812 0.7425599327400484
6532 394304.7527331419 2.324593888842287 394304.0103992396 0.742333902295974
6533 394390.0352049373 2.323996316078381 394389.293097331 0.7421076062485578
6534 394393.3661144339 2.323398468453764 394392.6242332737 0.7418811602576455
6535 394128.00796595577 2.3228004179084167 394127.2663114162 0.7416545395159218
6536 394202.0295658104 2.322201936948304 394201.28813814354 0.7414276668565143
6537 394120.3939971149 2.3216031301358413 394119.65279648197 0.7412006329412348
6538 393961.38375170843 2.3210040194336705 393960.6427783221 0.7409733863086003
6539 393994.4005552189 2.320404721934513 393993.6598092205 0.7407459983976926
6540 393878.6243889817 2.3198050631474008 393877.88387057884 0.7405184029113434
6541 393753.17734658543 2.3192050001444113 393752.4370559863 0.7402905991173333
6542 393815.5455837703 2.318604503193585 393814.8055212048 0.740062565528299
6543 393648.5949343639 2.3180037904364035 393647.8550999858 0.7398343781390455
6544 393539.7230027074 2.317402752677327 393538.98339669156 0.7396060158751555
6545 393616.98913638404 2.3168013161013437 393616.2497589403 0.7393774437474339
6546 393445.0335808281 2.316199641848598 393444.2944321174 0.7391487106998389
6547 393343.0269828087 2.3155975115148126 393342.2880630614 0.7389197472840894
6548 393381.88407464867 2.314994988052862 393381.14538406197 0.7386905866937165
6549 393254.35562949325 2.3143921775153937 393253.61716825044 0.7384612428226731
6550 393154.87278943113 2.3137890813747366 393154.13455769286 0.7382317382556806
6551 393169.41215596366 2.313185559522543 393168.6741539584 0.7380020052695393
6552 393039.5742660882 2.31258171142451 393038.8364939943 0.7377720939358122
6553 392982.00615349965 2.3119775375125524 392981.26861150697 0.7375419926834857
6554 392949.4559941246 2.311372989436753 392948.71868244023 0.7373116843273493
6555 392832.6377952247 2.3107680979685714 392831.90071402444 0.7370812002779742
6556 392805.3818461854 2.310162834060675 392804.6449956701 0.7368505152738325
6557 392742.65495229035 2.309557270273127 392741.9183326432 0.7366196471231371
6558 392633.3165471071 2.30895136472466 392632.580158515 0.7363885921297001
6559 392604.8545751071 2.308345071306992 392604.11841776804 0.7361573390622029
6560 392554.9196890927 2.3077384282667053 392554.1837632097 0.7359258830677148
6561 392429.3617113187 2.3071314747176355 392428.62601705256 0.7356942661567785
6562 392413.0557802358 2.306524121712097 392412.3203177997 0.7354624361195764
6563 392353.40595645 2.3059164472035 392352.6707260237 0.735230426303005
6564 392247.31318672467 2.3053084422307086 392246.57818848727 0.7349982374025944
6565 392212.5926085786 2.3047000523647734 392211.8578427336 0.7347658450041531
6566 392150.4880173298 2.30409130471005 392149.7534840613 0.7345332684844751
6567 392066.58345995017 2.3034822369100434 392065.8491594331 0.7343005170559712
6568 392019.8634765572 2.302872801847485 392019.1294089902 0.734067566958702
6569 391953.4316862857 2.302262996605911 391952.69785185705 0.7338344286316055
6570 391877.87144964683 2.301652846092081 391877.13784853526 0.7336011115754583
6571 391835.5937380189 2.3010423336065453 391834.8603704229 0.7333675959982673
6572 391754.5799984136 2.300431490862412 391753.84686450247 0.7331339111285969
6573 391695.250372019 2.2998202569690513 391694.5174719942 0.732900024804623
6574 391647.9996574047 2.2992086743457194 391647.2669914516 0.732665953096922
6575 391566.18769136234 2.2985967456601073 391565.4552596604 0.7324317019775559
6576 391504.090534579 2.2979844571931904 391503.3583373138 0.7321972652034626
6577 391465.46321988554 2.2973717968127794 391464.73125725094 0.7319626345852808
6578 391379.84262751485 2.2967588003482464 391379.11089968594 0.7317278288973962
6579 391321.1910172924 2.2961454300586315 391320.45952446526 0.731492827099509
6580 391273.2959137882 2.2955317000333233 391272.56465614453 0.7312576436383538
6581 391198.2731255276 2.2949176329523233 391197.5421032444 0.7310222831933618
6582 391139.78292438935 2.294303199530152 391139.0521376571 0.7307867322103824
6583 391086.77391302865 2.2936883969176205 391086.0433620334 0.7305509952759873
6584 391015.5474407795 2.293073238052797 391014.81712570525 0.7303150742870074
6585 390960.1920918555 2.29245772781317 390959.46201288566 0.730078969850723
6586 390901.7927900774 2.291841863672548 390901.0629473918 0.7298426855542253
6587 390832.6571144051 2.2912256365215353 390831.9275081871 0.7296062180771237
6588 390785.35502358794 2.2906090412274134 390784.6256540261 0.7293695618361891
6589 390717.35789147223 2.2899920970087475 390716.6287587439 0.7291327283469103
6590 390654.5620906926 2.2893747875236814 390653.8331949842 0.7288957083799765
6591 390605.6802012995 2.288757119530106 390604.95154279075 0.7286585087712815
6592 390540.64419221587 2.2881390962880546 390539.91577108856 0.7284211273116695
6593 390475.25848286506 2.2875207151400994 390474.5302992996 0.7281835654741857
6594 390429.368928646 2.286901959223341 390428.6409828301 0.7279458159674078
6595 390361.47592819406 2.286282856789642 390360.7482203033 0.7277078907578349
6596 390303.6269200799 2.2856633855976254 390302.8994503007 0.7274697792013035
6597 390249.67941239465 2.2850435571717416 390248.95218090445 0.7272314902033046
6598 390188.1048648383 2.284423363881106 390187.37787182175 0.7269930165663819
6599 390129.00532153406 2.2838028180069276 390128.27856716776 0.7267543662995372
6600 390076.51497007033 2.2831818988653256 390075.78845454135 0.7265155289730659
6601 390010.82459182746 2.2825606230188056 390010.09831531195 0.7262765155405939
6602 389961.8938323161 2.281938975257572 389961.1677950008 0.7260373153015736
6603 389898.9868690852 2.2813169783484786 389898.261071144 0.725797941180349
6604 389843.01876128465 2.28069460732098 389842.2932029048 0.7255583798540101
6605 389786.88304151635 2.2800718789814356 389786.1577228728 0.7253186435607631
6606 389732.5850777795 2.279448776069181 389731.8599990605 0.7250787189926898
6607 389667.31419871066 2.2788253223006425 389666.5893600871 0.7248386235665817
6608 389623.4431025596 2.2782014842428917 389622.7185042234 0.724598336236763
6609 389556.35282403993 2.2775773040142395 389555.6284661583 0.7243578816303045
6610 389507.8763010543 2.276952736946224 389507.1521838206 0.7241172337170109
6611 389445.22853308095 2.276327826079578 389444.5046566609 0.723876420079934
6612 389398.9149460379 2.2757025219841034 389398.19131062843 0.723635409496923
6613 389330.14922267117 2.2750768858279176 389329.42582843115 0.7233942399961018
6614 389292.37368258846 2.2744508416356926 389291.6505297234 0.7231528650983973
6615 389216.19180008175 2.273824477623226 389215.4688887416 0.7229113401065571
6616 389185.65080368234 2.273197692664252 389184.92813408107 0.7226696012642561
6617 389103.3072738502 2.2725706069498006 389102.5848461266 0.7224277235783115
6618 389080.06727438286 2.2719430752788092 389079.34508876444 0.7221856184029241
6619 388988.7210401676 2.271315265963444 388987.9990967772 0.7219433904382554
6620 388980.8477875369 2.270686978403832 388980.1260866232 0.7217009137556988
6621 388867.9021415037 2.2700584584503845 388867.1806831607 0.7214583429726377
6622 388887.02712388156 2.269429403663091 388886.30590839253 0.7212154890191612
6623 388745.51218608464 2.268800183331551 388744.7912135017 0.7209725829320196
6624 388797.845156131 2.2681703448054584 388797.12442678865 0.720729342368918
6625 388614.54164275166 2.267540440579184 388613.8211566384 0.7204861132622243
6626 388723.83719552506 2.2669097883571694 388723.11695305613 0.7202424689215692
6627 388467.07733429695 2.2662792381974404 388466.35733535636 0.7199989406012144
6628 388670.1592867596 2.265647726646497 388669.439531895 0.7197548646263917
6629 388296.2103822953 2.2650165845891608 388295.4908712224 0.7195110729192061
6630 388648.8770192755 2.2643841386473205 388648.1577527561 0.7192665194256486
6631 388084.2820783748 2.263752500050849 388083.5630558506 0.7190225241691526
6632 388683.3067761514 2.2631189927089634 388682.58799873607 0.7187774153324578
6633 387800.8324971186 2.2624870190901314 387800.1139637996 0.7185333190003795
6634 388814.4185291054 2.2618522362357814 388813.70024158416 0.718287521224865
6635 387392.4770201432 2.2612202093005065 387391.75897664274 0.7180435004439788
6636 389111.43827450724 2.260583777151709 389110.72047772584 0.7177967814128834
6637 386769.73621858127 2.259952184243028 386769.0186654393 0.7175531419789114
6638 389697.665825242 2.2593134549809895 389696.94852014474 0.7173050972403172
6639 385767.018157827 2.258683156510951 385766.301095449 0.7170623779965621
6640 390803.69704095647 2.258040979764972 390802.9802286674 0.7168122891021946
6641 384086.37361536355 2.257413511834366 384085.6570439131 0.71657145048173
6642 392848.0741056519 2.2567658257426655 392847.35778762336 0.7163180284987712
6643 381194.89654277504 2.256143956536352 381194.1804619737 0.7160808013221585
6644 396616.9794303661 2.25548702863476 396616.2636086562 0.7158217098623372
6645 376131.16202699934 2.2548758043112027 376130.4464357533 0.715591246036321
6646 403617.4475028207 2.254202799999944 403616.7321806188 0.7153222019094698
6647 367205.87810889294 2.2536114977947554 367205.1630046008 0.715104292153916
6648 416795.2923681466 2.2529098290711964 416794.5775507627 0.7148173839010747
6649 351676.70633510465 2.2523555559369575 351675.99171240686 0.7146226977963192
6650 441935.5970752003 2.2516021536764996 441934.8827718757 0.7143033245690648
6651 326494.81672514783 2.2511158319331943 326494.1025740118 0.7141511360306614
6652 488994.96534166334 2.2502708076910634 488994.2515683639 0.7137732994422944
6653 301858.4752729147 2.249900498171572 301857.7615796621 0.7136932525831968
6654 548711.0624609077 2.2489225516369324 548710.3492401602 0.7132207475050956
6655 299988.91402666393 2.2487249771971762 299988.2007756273 0.713251036630977
6656 580570.0093909294 2.2475856247801267 580569.2967424339 0.7126484954058878
6657 287132.7739865213 2.2475811209299126 287132.0611828471 0.7128036742275126
6658 640268.1182785673 2.246311273062085 640267.4061706566 0.7121079107277474
6659 303131.4209598615 2.2462652399401835 303130.70872512576 0.7122347357117766
6660 448030.0052746964 2.2452656623905773 448029.2935649603 0.7117097361140508
6661 422347.7852828794 2.2447564163020766 422347.0737674301 0.7115154493360013
6662 298357.38047719694 2.244269422364403 298356.66910142876 0.7113757681544498
6663 602952.6334569543 2.2432309289551724 602951.9226449558 0.7108119984200609
6664 341255.2051258095 2.2430173036133105 341254.49426188384 0.7108639256047511
6665 381939.0636174589 2.2420914509988767 381938.35328197153 0.7103354873643167
6666 410019.05913231126 2.2416488041150218 410018.34892980166 0.7102025095675553
6667 402936.8505174643 2.2409469306839735 402936.1405685585 0.7099489057922489
6668 411068.66513403144 2.240076708724907 411067.95562765846 0.7095063729580057
6669 306877.00900662376 2.2396950574783534 306876.2995435575 0.7094630662453063
6670 566568.9640769166 2.2388011402525168 566568.2550740512 0.7090028653550785
6671 354513.42883748986 2.2383529743953305 354512.719964206 0.708873283855879
6672 335341.8268960969 2.237728616599515 335341.1182706365 0.708625460447826
6673 508073.41593126894 2.236891249497415 508072.7076814443 0.7082498246612327
6674 290279.15037275996 2.236459879934592 290278.4422170199 0.7081557400743734
6675 524212.37011334597 2.235590734781806 524211.6623753134 0.7077380325675284
6676 353215.6003141804 2.2351274864036763 353214.89271345147 0.7076007289458018
6677 335337.534058466 2.234516193648037 335336.82671749656 0.7073409694363572
6678 519952.92483647325 2.2337908849221155 519952.2178077261 0.7070287471076884
6679 319195.79503768904 2.233382785948033 319195.0881307525 0.7069069365107783
6680 427830.1318931753 2.2325229505898876 427829.42538611835 0.7065070569278881
6681 371924.73750034644 2.2320370398330978 371924.0311335468 0.7063667996633919
6682 387098.1496644369 2.2314345078017284 387097.44356957736 0.7060948595374078
6683 403861.6371136291 2.230792765727705 403860.93129208067 0.7058215484142292
6684 348083.7733844534 2.230304782362031 348083.06771480304 0.7056696503473837
6685 468465.9869889087 2.2294698204619814 468465.28171076096 0.7052781477821556
6686 322570.23214560014 2.2290174922373676 322569.5270091031 0.7051364970154937
6687 417957.70763634547 2.2283543136327313 417957.00277992955 0.7048564159004106
6688 408956.23922009306 2.2277252357172657 408955.5346242238 0.7045958692792905
6689 331864.60891086486 2.227182182290252 331863.9044803174 0.7044305474851268
6690 472810.18590738496 2.226377480893108 472809.4818313544 0.7040760305751113
6691 323011.8586224666 2.2258590649254235 323011.15472111775 0.7039013488605322
6692 419295.56618873955 2.225169031320011 419294.86255568656 0.7036330529687546
6693 404536.5985487998 2.2245388758952416 404535.89516389696 0.7033849028324239
6694 334380.51222394285 2.2239397310743634 334379.80903568974 0.7031882531007553
6695 464247.9090340623 2.223181689612956 464247.20615184633 0.7028822159879067
6696 331305.8268105041 2.222603911903145 331305.12413118465 0.7026793194335078
6697 411873.66935358656 2.221900058760521 411872.96694555396 0.7024080326090523
6698 399149.9639167922 2.2212574264290237 399149.2617434627 0.7021733294879559
6699 346116.5117805125 2.220649638171044 346115.8098272998 0.7019532127289786
6700 443352.69970022485 2.2199412271391807 443351.99802468723 0.7016755376041253
6701 340488.08447346964 2.2193629356933156 340487.38300033455 0.7014731350758067
6702 411991.7475875813 2.218656747738925 411991.0463966255 0.701190955787783
6703 390365.7509087981 2.2180253457361006 390365.04994224076 0.7009665573281346
6704 356232.93865304295 2.2174116268588 356232.2379199619 0.7007330810580635
6705 428496.5694278287 2.216724968253467 428495.8689688122 0.7004590164899217
6706 351651.2977255931 2.2161635946603675 351650.59746524243 0.7002603506602468
6707 403275.56997834105 2.21546884796661 403274.8700005357 0.699977805343453
6708 385870.6458554627 2.2148611713370556 385869.9460966309 0.6997588318137842
6709 371932.99292014947 2.2142293230249344 371932.2934035628 0.6995165866440556
6710 406172.8701519336 2.2135690448174494 406172.1709000553 0.6992518782527098
6711 365489.3742032321 2.212980764007116 365488.6751657433 0.6990374888271959
6712 400130.23272752104 2.2123006774103207 400129.53396339196 0.6987641290814222
6713 375767.88911682286 2.211703438212794 375767.1905730728 0.6985437500236518
6714 388447.78045009746 2.2110519513741784 388447.0821591107 0.6982909867931041
6715 389103.63904693024 2.2104058042413532 389102.9410093925 0.6980375377265132
6716 375115.7337304965 2.209776807565346 375115.03592878603 0.6978017104614159
6717 400868.4733809693 2.2091089863378275 400867.775844566 0.6975364033010049
6718 365899.48149281554 2.208499392184471 365898.7841830577 0.6973097578444671
6719 401056.6270746146 2.207836926953857 401055.93002472963 0.6970498849366147
6720 380425.6911952433 2.207190510104922 380424.99439365644 0.6968015868567751
6721 376537.85251154215 2.2065425259509195 376537.1559562165 0.6965553256502354
6722 403138.28311852313 2.205869110463272 403137.5868279401 0.6962905830750222
6723 364701.4399676734 2.205251224412758 364700.74390885746 0.696058815949353
6724 400930.26225896174 2.2045822969874505 400929.56646335515 0.6957956065958644
6725 379204.86740870675 2.2039378830302883 379204.1718588213 0.6955498854532578
6726 379352.5636450875 2.203280870165798 379351.86834755633 0.6952975311214863
6727 397415.7094254627 2.202612309002735 397415.01438861334 0.6950368493725396
6728 370132.73452579405 2.2019834347741316 370132.03972887027 0.6947969237568109
6729 397216.2705856567 2.201312900666964 397215.5760519805 0.6945336761959349
6730 378672.6282519316 2.200680160372755 378671.933960661 0.694291270593865
6731 383578.04641729034 2.200018149831059 383577.3523848695 0.6940324208705587
6732 389567.68667060736 2.1993666956129596 389566.9928905833 0.693780024089823
6733 377631.95514311583 2.1987199737156744 377631.26161419455 0.6935289213020515
6734 392003.11624963797 2.1980593744677805 392002.42298019805 0.693269439893143
6735 378074.9687381205 2.1974229619267738 378074.27571335394 0.6930247665588761
6736 388523.0794596467 2.196764328214385 388522.38669600076 0.6927636459603291
6737 382920.45849347557 2.1961210438134007 382919.7659786671 0.692514808425497
6738 382751.06098080974 2.1954673575756725 382750.3687220672 0.6922587425127781
6739 388246.0523598111 2.1948078387857795 388245.36035945814 0.6920003529527071
6740 379248.1289167158 2.1941643925658028 379247.4371643745 0.6917523412862834
6741 389151.68836464535 2.193502991743393 389150.99687446124 0.6914901841252907
6742 380333.0611521691 2.192859088034962 380332.36991103494 0.6912411341468071
6743 386489.27354508324 2.19220030253241 386488.58256223134 0.6909828518875287
6744 383704.8925871425 2.1915444767967402 383704.20186016936 0.6907269731377047
6745 382348.4802318846 2.19089134242938 382347.7897579341 0.6904739504459164
6746 387724.21909410524 2.190226513979894 387723.5288813871 0.69021271813773
6747 379790.7304529368 2.1895774800267187 379790.04049189173 0.6899610450416741
6748 388238.6026470632 2.1889123768925325 388237.91294654063 0.6897005225606277
6749 380727.433587404 2.188260993501149 380726.7441401255 0.6894472784814182
6750 385390.8253683695 2.1875979382225283 385390.1361800075 0.6891883620168104
6751 385011.8783694253 2.1869377812941173 385011.1894388631 0.6889305622265106
6752 380835.5882372225 2.1862778660827185 380834.89956349065 0.6886737318862199
6753 388323.7961317628 2.185614080505805 388323.1077179235 0.6884138392479632
6754 379541.75038826035 2.184958520807679 379541.06222917297 0.688159087372328
6755 386681.72774382646 2.184295120850878 386681.0398450327 0.687898793794865
6756 383251.5281376142 2.1836335505767352 383250.8404964495 0.6876411646721794
6757 382424.4843224302 2.1829727430376655 382423.79693959886 0.687382831369125
6758 386195.4002354698 2.182305875960954 386194.71311334614 0.68712212364169
6759 381038.82082679623 2.1816502371881747 381038.1339601072 0.6868666890135193
6760 386015.5332969588 2.1809812281232754 386014.8466926209 0.6866043378932107
6761 382305.57798860007 2.180325207620166 382304.8916397144 0.686348885629945
6762 384098.01886254706 2.179655034943004 384097.3327761499 0.6860863971360674
6763 383762.07060563104 2.178996724045977 383761.3847760512 0.6858295798119031
6764 383080.19899965316 2.1783282037051492 383079.5134313193 0.6855683338461841
6765 384434.92006696435 2.1776685092235124 384434.23475663876 0.6853103255735046
6766 382617.956936652 2.1769995449648185 382617.2718870467 0.6850496053014765
6767 384754.1526128758 2.1763392136578688 384753.46782215993 0.6847907158383596
6768 382143.10337830044 2.175667309236512 382142.4188493735 0.6845289269116357
6769 384833.0683721713 2.175009237204995 384832.3841010514 0.6842711199438464
6770 382829.6950740147 2.1743320611395096 382829.0110670945 0.6840069202264473
6771 383730.394675857 2.173679311053273 383729.71092398773 0.6837518692596618
6772 384207.8114330374 2.172994103645842 384207.12794929184 0.6834837455442982
6773 382741.9064347364 2.172348067961243 382741.22320311685 0.6832316195380669
6774 385093.30943465093 2.1716536316644084 385092.6264747622 0.682959888727407
6775 383118.22619482037 2.171015698199927 383117.5434839299 0.6827108904808087
6776 385136.5647931515 2.1703097220236858 385135.88235816365 0.6824349878682016
6777 385146.42238526617 2.1696835816200757 385145.7401951876 0.6821900785397721
6778 385282.07271417486 2.16896134609406 385281.39080610184 0.6819080730432024
6779 388687.6765934484 2.168353969897279 388686.99492305535 0.6816703930598935
6780 387705.8124595523 2.1676058216544174 387705.13108094153 0.6813786107871379
6781 394801.9122078539 2.167028200730475 394801.23105563107 0.6811522228452617
6782 395133.23577102483 2.166239788540059 395132.5549257403 0.6808452845567522
6783 407930.5252444574 2.165708235499855 407929.8446077259 0.6806367314930631
6784 412057.92360357865 2.1648604839084036 412057.2432953175 0.6803082611045752
6785 436620.6980086833 2.1643905235165324 436620.0178842865 0.6801243967248098
6786 443831.8074830286 2.1634624488057876 443831.1277137078 0.679769320842879
6787 490329.5220491558 2.1630497039239143 490328.84243852965 0.6796106261282605
6788 476259.6621936137 2.162043115629747 476258.98295531253 0.6792383012044431
6789 538219.762948741 2.161623941137969 538219.0838651033 0.6790836376983637
6790 442367.06913641543 2.1606137449277862 442366.3904059653 0.6787304500807843
6791 476901.53923843475 2.160067588655548 476900.8607043029 0.6785341318570055
6792 349396.5756778933 2.159220851602648 349395.8974281695 0.6782497237808462
6793 388219.9836842902 2.1584796937430197 388219.305701977 0.67798231321222
6794 409603.6014705315 2.1578313390147916 409602.9237055033 0.6777650281910808
6795 371790.82586726104 2.1569659943216215 371790.1484134383 0.6774538227186813
6796 433223.1092433847 2.1563967087355276 433222.43199164205 0.6772517426255452
6797 401455.27125305 2.1555554059113544 401454.5942938961 0.6769591539136657
6798 428621.3498149619 2.154995522223106 428620.67307596083 0.6767390010517312
6799 343959.8535182091 2.1542639754417925 343959.17702432367 0.6764938853805103
6800 427651.0257633279 2.1535334467281895 427650.3495464651 0.6762168627964368
6801 355547.89261780004 2.1529450745298977 355547.216622669 0.6759951309988569
6802 388810.7452850298 2.152175773047666 388810.06957812596 0.6757069038424828
6803 434915.14830651483 2.151619601232975 434914.47283040825 0.6754761066004134
6804 327481.76311278815 2.1509271319466783 327481.0878992056 0.6752135825439537
6805 454475.8476817752 2.1503147923229604 454475.1727230142 0.6749587609978774
6806 337407.07207778725 2.149679226439107 337406.3973715805 0.6747062067667887
6807 393241.6287105036 2.1489936130559975 393240.9542858244 0.6744246791771643
6808 405266.8582232881 2.1484404497629774 405266.1840315008 0.6741917873158972
6809 342677.55018693075 2.1477723682805148 342676.87627016264 0.6739167680954639
6810 448617.39714941144 2.1472148802845057 448616.7234720353 0.6736773761313926
6811 330891.79307056154 2.1465989278232396 330891.1196468547 0.673423706830269
6812 407559.91623019194 2.1459732576383055 407559.2430780081 0.673152183804642
6813 372414.3097826074 2.145380597461173 372413.6368695647 0.672913042718701
6814 369475.86147561244 2.1447230802241513 369475.18884346087 0.6726321515792406
6815 406160.8024309781 2.1441601028794905 406160.13004038204 0.6723905960714684
6816 351382.2413926125 2.143533414367739 351381.56925752887 0.6721350836697355
6817 422026.0256506089 2.142944974303438 422025.35377220134 0.6718784075523271
6818 341446.6791684931 2.142340592222592 341446.0075284427 0.6716400503912349
6819 406392.6364071991 2.1416889448797987 406391.96503773425 0.6713694648174852
6820 369354.71432999906 2.1410981321653013 369354.0432043229 0.6711256761513107
6821 371635.3729329837 2.1404643722697805 371634.70206481154 0.6708681721567432
6822 406701.05715806613 2.1398785434913994 406700.3865380267 0.6706200394576268
6823 345460.3800301704 2.139256348933399 345459.7096609 0.670369270374913
6824 425377.25222140603 2.138630041284123 425376.582113908 0.6701074979862349
6825 342669.656336675 2.138014387723815 342668.9864804362 0.6698562388453996
6826 404236.91236733267 2.137357940712089 404236.24277985416 0.6695874785131253
6827 380822.73235009046 2.136759874618589 380822.0630081543 0.6693419362115377
6828 357391.4167999929 2.1361270512367687 357390.74771650136 0.669083491556979
6829 420554.5392655214 2.1355092128646964 420553.870435326 0.6688301953610695
6830 342329.860073151 2.134883605509221 342329.1914937003 0.6685794507060282
6831 415834.08009604487 2.134232317264243 415833.41178179823 0.6683142466420148
6832 360515.9023713602 2.1336036270835312 360515.2343064351 0.668064925109034
6833 385694.31862973684 2.132947517951318 385693.65083051514 0.6677992217213491
6834 392300.0920677892 2.1323284626824273 392299.42451825313 0.6675495361228231
6835 357683.16747511673 2.1316896279372473 357682.5001811712 0.6672939455227888
6836 411053.6625235572 2.1310467315218107 411052.9954872587 0.6670362984587229
6837 355307.46752217045 2.130406741578317 355306.8007377873 0.6667843831887443
6838 401286.0474671306 2.129748688277482 401285.38094666175 0.666520468824171
6839 370249.3312893094 2.1291164676434615 370248.665017524 0.6662717854772541
6840 384812.2331130947 2.128468237617999 384811.5671013746 0.666011720054551
6841 385548.286459637 2.1278397100085695 385547.6206979239 0.6657617131232776
6842 369395.38113807375 2.127191937077495 369394.7156334128 0.6655046609402084
6843 400159.03882780863 2.1265419081355135 400158.3735839382 0.6652438703880481
6844 361313.43933708064 2.1258999019401013 361312.7743457426 0.6649913380661645
6845 400880.0819727025 2.1252418716757178 400879.41724524443 0.6647274580817403
6846 368045.57713907026 2.1246066940466815 368044.9126625291 0.6644765411496862
6847 388406.8011908373 2.1239546746091866 388406.1369744125 0.664216424824257
6848 381420.0326711843 2.1233123568948113 381419.3687105179 0.6639606663796903
6849 373822.26840294054 2.122657330554263 373821.60470000375 0.6637029367905318
6850 395804.04122105875 2.1220004379644424 395803.3777785372 0.6634425215080114
6851 363979.2450491118 2.121350793503827 363978.58186168777 0.6631874240273758
6852 399779.8217922795 2.120689621448173 399779.1588663527 0.6629259267756376
6853 367913.7433263074 2.120044682395163 367913.08065439423 0.6626719131423457
6854 388824.8425572431 2.11938331609659 388824.180146674 0.662410569113105
6855 380363.25446271617 2.1187295743421037 380362.5923087869 0.662153929324477
6856 376464.6959332633 2.118068327627973 376464.03403956303 0.6618937002453393
6857 391588.37743800017 2.117408249701062 391587.7158041092 0.6616338910032334
6858 369051.99017653166 2.116753010931111 369051.32879990997 0.6613766216660639
6859 394851.9264227245 2.1160892358971757 394851.265308583 0.6611141415251468
6860 370727.11469321704 2.1154371740468148 370726.45383540296 0.6608578141005481
6861 388433.9231986734 2.1147721851846173 388433.26260419417 0.6605944792191165
6862 378800.4026124212 2.114114226363854 378799.74227682047 0.6603356007011737
6863 380657.5905479546 2.1134510591792695 380656.93047441816 0.6600735364272451
6864 385013.6706424115 2.1127902673024965 385013.0108298304 0.6598125811131336
6865 376021.98956480646 2.1121313161116553 376021.3300123873 0.6595524191227913
6866 388720.19804284483 2.1114683390196096 388719.53875344247 0.659289402365319
6867 373706.9194754318 2.110810590573543 373706.2604457037 0.6590297281150124
6868 388707.2281757024 2.11014395245587 388706.56941057066 0.6587651317517529
6869 375703.4894462173 2.1094851182807037 375702.83094100497 0.6585052123429975
6870 385333.4765609775 2.1088203175080515 385332.8183192512 0.6582417263574079
6871 379880.06119164045 2.1081588957419632 379879.4032114415 0.657980198974203
6872 380819.72831576824 2.107495522135469 380819.07059787534 0.6577178929055583
6873 384234.6786168148 2.106831182485519 384234.02116224275 0.6574545720437608
6874 376597.52525131806 2.1061693330733 376596.8680579233 0.657193394785599
6875 387494.82861832733 2.1055019543476297 387494.17168900184 0.6569293254591495
6876 375407.6554674967 2.1048393400035383 375406.99879967666 0.6566678200368531
6877 386710.43120651704 2.1041706337603983 386709.77480311866 0.6564033983781011
6878 377585.6598007203 2.103506152523516 377585.00365978247 0.6561409378276779
6879 383614.8645421553 2.102838759951431 383614.20866514434 0.6558770109650153
6880 380842.49291547784 2.1021724552878522 380841.8373015716 0.6556139062385995
6881 380202.23680572666 2.101505125049592 380201.581455465 0.6553502616321831
6882 383956.56941261195 2.1008360421277663 383955.9143266213 0.6550859906807113
6883 377920.9234940232 2.1001693700660224 377920.26867126557 0.654822757656427
6884 385085.9744038555 2.0994988390689544 385085.3198462047 0.654557650803014
6885 377980.5491159863 2.098831738665976 377979.8948216321 0.6542943542042533
6886 384134.18861357437 2.098161053624131 384133.5345845569 0.654029017482905
6887 379070.1268429301 2.09749220537253 379069.4730778635 0.653765066610183
6888 382927.96654695703 2.0968210749674854 382927.31304707314 0.6534998839148725
6889 380407.0670282581 2.096150317228292 380406.4137930615 0.6532351965749442
6890 381474.44493416126 2.0954790878525595 381473.79196392297 0.6529702383083212
6891 381791.36791347055 2.0948069911417995 381790.7152085323 0.6527049382736931
6892 380221.8856782497 2.094136088956361 380221.23323796265 0.6524402870379714
6893 382685.7179601963 2.0934628000234903 382685.0657856249 0.6521745713896326
6894 379520.3516390782 2.0927905996889593 379519.69972935837 0.6519097197754425
6895 383253.5096634144 2.0921160330515423 383252.8580198536 0.6516435607678405
6896 379217.1973198985 2.0914428739739765 379216.54594162764 0.6513782708745756
6897 383129.51022365066 2.0907680204734795 383128.85911153763 0.6511121130481355
6898 379740.7558163256 2.0900939425559697 379740.10496990976 0.6508464158619783
6899 382214.7814294065 2.089418933401779 382214.1308490181 0.6505803883619388
6900 380681.33032626176 2.0887431912937235 380680.680012121 0.6503141407838994
6901 381341.92798108933 2.0880673866155828 381341.2779331773 0.6500479120376753
6902 381454.2043570066 2.0873905522876472 381453.55457568506 0.649781321504274
6903 380615.83019993536 2.0867142605278444 380615.1806849846 0.649514950741534
6904 382006.7241570233 2.0860367618453384 382006.0749088959 0.6492481274224823
6905 380230.38368996145 2.0853597433673823 380229.73470840714 0.6489815543175113
6906 382081.29605179315 2.084681074135438 382080.64733747323 0.6487143199359623
6907 380308.21920652624 2.0840025853213757 380307.57075916755 0.6484473587109124
6908 381930.79531048314 2.0833232900405707 381930.1471305437 0.6481799394206904
6909 380407.5839627301 2.0826440320961983 380406.9360500182 0.647912711866339
6910 381820.4066546311 2.0819643046442504 381819.7590094282 0.6476452028478397
6911 380493.8035380484 2.0812840818289895 380493.15616044094 0.647377607476244
6912 381627.92496661295 2.0806034309815846 381627.2778567633 0.647109849645649
6913 380664.5911004519 2.079922045131124 380663.94425859844 0.6468418534553214
6914 381464.7567126767 2.079240583649122 381464.11013885646 0.6465738202903535
6915 380817.4131431693 2.0785585137028386 380816.76683762844 0.6463055408955392
6916 381225.68283082754 2.0778763104480955 381225.03679359145 0.646037236100352
6917 381063.3197095474 2.0771934976447155 381062.6739408757 0.6457686717140533
6918 380939.73590533447 2.0765103901185755 380939.09040529793 0.645500036531232
6919 381263.8207380527 2.075826584452673 381263.17550691275 0.6452311399366573
6920 380814.05807936075 2.0751424940094267 380813.41311722185 0.644962138922107
6921 381306.46744592243 2.074458059896929 381305.82275290723 0.6446930152129278
6922 380760.43795336684 2.0737732018764743 380759.79352965363 0.6444237131835614
6923 381337.4143952737 2.0730880026249228 381336.77024098387 0.6441542898371105
6924 380707.65527731954 2.0724022074320456 380707.0113926643 0.6438846552692896
6925 381334.70258006366 2.071716036776445 381334.05896519776 0.6436148659129076
6926 380694.78276643966 2.0710293751503106 380694.13942149753 0.6433449421453037
6927 381361.10791697534 2.0703424512212045 381360.4648421136 0.6430748617257483
6928 380614.05854100204 2.0696550423446185 380613.41573635495 0.6428046471162182
6929 381434.4980890757 2.068967230897721 381433.8555548325 0.6425342432349214
6930 380520.6773802483 2.0682790202275667 380520.0351165319 0.6422637164235052
6931 381478.1169047223 2.0675902837743627 381477.4749117407 0.6419929815751081
6932 380484.50846057775 2.066901242752153 380483.86673841794 0.6417221598217684
6933 381502.8863197487 2.0662116342259664 381502.2448686612 0.6414510874827513
6934 380442.86878139345 2.065521857357762 380442.2276014031 0.641179990401613
6935 381512.9145383476 2.0648313846881745 381512.273629772 0.6409085755951553
6936 380431.2719330386 2.0641408063996454 380430.6312958605 0.6406371780661365
6937 381505.2992669233 2.06344944279487 381504.65890150197 0.6403654213310318
6938 380403.13577515545 2.0627580197986557 380402.4956814441 0.6400937113410102
6939 381555.8414743421 2.062065814563575 381555.20165271556 0.6398216265133638
6940 380314.3415785511 2.0613736285475577 380313.70202892955 0.6395496215631893
6941 381643.15130850277 2.060680544174869 381642.51203130756 0.6392771952373852
6942 380208.9728690771 2.059987539132804 380208.3338641969 0.6390048801951974
6943 381738.99618517124 2.0592935887476864 381738.357453044 0.6387321272691558
6944 380082.377247262 2.0585997563369256 380081.7387877543 0.6384595076918261
6945 381884.59233696613 2.0579049164211494 381883.9541505405 0.6381864255962187
6946 379909.3014880066 2.057210266800739 379908.6635745033 0.6379135032830069
6947 382069.9150209762 2.05651452088384 382069.27738090523 0.6376400709764841
6948 379681.92118918465 2.0558190655333433 379681.28382232203 0.637366862619849
6949 382340.1372156145 2.055122400071462 382339.50012253993 0.6370930745473942
6950 379338.3726395313 2.054426140282092 379337.7358199351 0.6368195962091426
6951 382763.84668130253 2.0537284920763224 382763.2101358712 0.6365454313323201
6952 378826.47129914805 2.0530314853960308 378825.83502745116 0.6362716969075154
6953 383382.0675159872 2.052332834640644 383381.43151884724 0.6359971399512142
6954 378082.7487420265 2.0516351315657158 378082.11301884643 0.6357231800674137
6955 384299.8737355124 2.0509354022046344 384299.2382873162 0.6354481961241134
6956 376980.03982850706 2.050237077062726 376979.40465445095 0.6351740561190766
6957 385675.0245288031 2.049536131088782 385674.38963022793 0.6348985751258666
6958 375355.4301668532 2.04883731455206 375354.79554252664 0.6346243265517324
6959 387732.228346156 2.0481350125004365 387731.59399788466 0.6343482713493146
6960 372930.18082714436 2.047435900655203 372929.54675311886 0.6340740254937854
6961 390892.3613217122 2.046731982508016 390891.72752444644 0.6337972657482626
6962 369251.56726055796 2.046032845354817 369250.93373737443 0.6335231834990461
6963 395831.0522520344 2.0453268638447786 395830.4190065309 0.6332455035036956
6964 363669.56275958 2.044628136799382 363668.92978773604 0.6329718439316813
6965 403640.97078463837 2.0439194467006563 403640.33809172036 0.6326929180022094
6966 355259.66198704153 2.0432217413393 355259.0295669651 0.6324200764346402
6967 416110.3909261404 2.042509273961094 416109.7587867489 0.632139391510349
6968 342971.7168644401 2.041813305928367 342971.08499648765 0.631867952443059
6969 435830.71260974626 2.041095509141949 435830.08102500427 0.6315847419822636
6970 326576.74820049404 2.04040161481687 326576.1168850345 0.631315459551311
6971 464994.9696306229 2.039676997719027 464994.33860184863 0.631028774274326
6972 310177.2809101768 2.0389828725830523 310176.65014807804 0.6307620987732621
6973 498065.1649170901 2.03825379769066 498064.5344453761 0.6304717140024175
6974 308716.9143217344 2.037548050933212 308716.28411578457 0.6302059498300082
6975 514603.38084400375 2.0368317508966443 514602.7509281742 0.629915829557797
6976 334674.33452572755 2.0360875056727332 334673.70488053624 0.6296451913276541
6977 542695.0109453131 2.0354092092258926 542694.3815789373 0.6293663758506162
6978 381141.4041985775 2.034583048210978 381140.775121993 0.6290765845137581
6979 644939.341141302 2.033958037172025 644938.7123090297 0.6288322723165124
6980 462465.15726570325 2.032976261920772 462464.52877440664 0.6284912965852548
6981 748394.1163049812 2.032396699727064 748393.4879904155 0.6283145656348077
6982 543342.7882838767 2.0311972671709353 543342.160383638 0.6279002387221511
6983 607646.0859038491 2.0305881481864727 607645.4581267452 0.6277771038794767
6984 430304.2953177039 2.0293493796373636 430303.6679569836 0.6273607203233763
6985 318951.0111560351 2.0286145681027064 318950.3839638257 0.6271922093955286
6986 565342.070479259 2.027630666213383 565341.4436040325 0.6268752264812635
6987 273450.9096281356 2.026724721278657 273450.2830274181 0.6266007175709732
6988 567403.9135094996 2.025899866365654 567403.2871611132 0.6263483863444972
6989 355521.40978253784 2.025010342401807 355520.7837397675 0.6260427703339044
6990 349860.3783201148 2.0243667290353833 349859.7524977153 0.6258223994944123
6991 498314.4809956191 2.0234280939162863 498313.85549142625 0.6255041928534525
6992 297097.9694875591 2.022774951368426 297097.34421480633 0.6252727527719941
6993 473311.2652502339 2.022014292339826 473310.64027692244 0.6249733114205531
6994 371528.6801889225 2.0212340109817584 371528.0554847195 0.6247042029959333
6995 459310.4123688459 2.020575892281497 459309.787943398 0.6244254478836824
6996 294365.4678854154 2.0198642149753674 294364.84374580276 0.6241396126811329
6997 437511.7909497792 2.0191951981862464 437511.16707110975 0.6238786694571357
6998 346893.2050967861 2.0185164258443193 346892.58152158454 0.6235752015540217
6999 346970.3350958204 2.017862883070528 346969.7117765284 0.6233192920447661
7000 448613.13837060693 2.017219561244613 448612.51533223403 0.6230383729220792
7001 302896.14828924264 2.016568170106736 302895.5255311104 0.6227581322203476
7002 544878.2539540663 2.015976586084383 544877.6314473546 0.6225067117768552
7003 278892.1619594269 2.015366664549485 278891.5397339028 0.6222255241167537
7004 417915.1950534558 2.0146827680972716 417914.5731075454 0.6219459104688216
7005 459311.31306665257 2.0141083567828564 459310.6913796924 0.6216869601379975
7006 238782.772273858 2.0134927663819795 238782.15086590647 0.621407951507819
7007 606406.6062663997 2.0128365129459707 606405.9851199532 0.6211464465858275
7008 311012.8356668679 2.01227514360988 311012.2147845237 0.620882344219822
7009 307141.00480439555 2.0116593711125486 307140.3841955477 0.6206088477955227
7010 547314.373006122 2.0110157624790514 547313.7526614678 0.6203446541603943
7011 267107.3562130647 2.0104437176236027 267106.7361469155 0.6200661492062879
7012 515339.43229745864 2.009861409108998 515338.81247303326 0.6198244253545054
7013 346883.2820547462 2.0092139088561742 346882.6625166476 0.619538098585271
7014 348462.9058841768 2.008602188425287 348462.28662341036 0.619260766434169
7015 471617.2995644513 2.008032040759995 471616.6805427832 0.6190216681408472
7016 287777.65425496956 2.0073876222232943 287777.035534748 0.6187202215724699
7017 470397.39218095475 2.0067430161414896 470396.77371798805 0.6184629667013869
7018 328488.83685241395 2.006133145886604 328488.2186650598 0.6181873542035653
7019 380077.3792697724 2.005525382800339 380076.76135161304 0.6179181593432391
7020 403650.48330995487 2.004894272485805 403649.86563510215 0.6176748527157424
7021 365340.1817022087 2.0042251040326575 365339.5643202403 0.6173819683992002
7022 364312.7581042389 2.0036195079165977 364312.1409663814 0.6171378574643708
7023 414910.32663139066 2.0029128746414626 414909.70977747167 0.6168539189742116
7024 363967.88717421377 2.002334786148639 363967.27056101523 0.616613198561668
7025 373763.6998125191 2.0016716524901734 373763.0834617401 0.6163507789459222
7026 388570.3621272013 2.000993639310577 388569.7460479334 0.6160792678836721
7027 365392.60255388677 2.000337573557034 365391.98674221965 0.6158116671259674
7028 402395.22892233776 1.999661200052443 402394.6133843628 0.6155379749556075
7029 341156.4377342377 1.9990411716830456 341155.8224448174 0.6152894203183429
7030 434732.5765411948 1.998313928554603 434731.9615448921 0.6149963026798695
7031 340998.43351785216 1.9977137105048333 340997.8187673654 0.6147504867200878
7032 396557.2272420042 1.9970033925407835 396556.6127796152 0.6144623889767539
7033 386917.27891614573 1.9963465151733728 386916.66471459856 0.6142015471466257
7034 365881.26954745967 1.9956827907539858 365880.65561419487 0.6139332648163539
7035 388502.399625948 1.994986838408301 388501.7859719895 0.6136539585001773
7036 378350.741869956 1.994333422165348 378350.1284803315 0.6133896244901283
7037 380110.3237760579 1.9936507561259693 380109.71066148917 0.6131145687790543
7038 376708.0193906206 1.992992808818035 376707.4065370881 0.6128535324624294
7039 385312.2404737846 1.9922815603305692 385311.62790490093 0.6125688837039285
7040 375927.630606987 1.991621323520822 375927.0182980598 0.6123089271949275
7041 384324.86515684234 1.9909428201411057 384324.25312206475 0.6120347775853845
7042 370546.09329760034 1.9902663669838143 370545.4815248113 0.6117727890370009
7043 404903.10831689514 1.9895872732317164 404902.4968117644 0.6115051307556529
7044 344468.08970181894 1.9889080309866065 344467.47846995445 0.6112318644926564
7045 420884.9802178574 1.9882181195198763 420884.3692517491 0.6109661082747959
7046 351203.2047072029 1.9875509809889724 351202.5940112947 0.6106959081748167
7047 397774.5021517072 1.986861164535066 397773.8917239788 0.6104277283807511
7048 374842.63234769966 1.9861802025026762 374842.0221906604 0.6101570392326832
7049 376167.33864295506 1.9854890535330443 376166.7287628246 0.6098801304346726
7050 396187.65697332274 1.9848181185252072 396187.04735745204 0.6096158706815388
7051 356663.19462709356 1.9841269001154194 356662.58528782794 0.609339265619923
7052 413142.0881523923 1.983433890941582 413141.479083039 0.6090693533315849
7053 350948.80984745984 1.9827585208610814 350948.2010512177 0.6087962421672128
7054 403454.5109309642 1.982057744141737 403453.9024096882 0.6085212759966324
7055 371733.63811083307 1.9813810500189373 371733.0298593354 0.6082514976995281
7056 379950.6855050771 1.9806788995049185 379950.077532538 0.6079725391264603
7057 385688.8444911898 1.979995453732936 385688.23678704933 0.6077041404718051
7058 376411.00014210254 1.9792912900995505 376410.3927215279 0.6074205746411061
7059 385640.4989012625 1.9786131884316425 385639.89174542564 0.607155836825214
7060 378697.0098893769 1.9779072443607904 378696.403016379 0.6068729978757926
7061 379467.99234765297 1.9772174101906106 379467.38574521686 0.6066024360932513
7062 389903.93219868303 1.9765213067599638 389903.3258730739 0.6063256091405249
7063 365366.90663194767 1.9758297961542044 365366.3005819637 0.6060499839682089
7064 403776.79244386934 1.9751278292435872 403776.1866679606 0.6057759087243729
7065 359092.56765575235 1.97443563964105 359091.9621576334 0.605498118987538
7066 400705.60888694716 1.9737342328600722 400705.00366335217 0.6052235949615788
7067 368787.0736463541 1.973040508499896 368786.46869992104 0.6049464330537401
7068 389393.0635376843 1.9723408732904997 389392.458867203 0.6046704813233846
7069 377813.577057945 1.9716451909565964 377812.9726629057 0.604395039338321
7070 380448.1672816554 1.9709424997961755 380447.56316497637 0.6041166790736501
7071 386825.09041396005 1.9702503083960614 386824.4865699197 0.6038440403676929
7072 373860.62382514594 1.9695483846684951 373860.0202606249 0.6035645210609654
7073 389245.79669769725 1.968850222569113 389245.1934064007 0.603291296593126
7074 376658.82036672934 1.9681484929707267 376658.2173552994 0.6030114299212499
7075 381896.02642369963 1.9674540853047096 381895.423685296 0.602738403659295
7076 385307.33059226116 1.966750663624264 385306.7281320085 0.6024602526409656
7077 375672.8023586025 1.9660524677543474 375672.20017444016 0.6021841623395976
7078 388761.96578409825 1.9653477197858802 388761.363876856 0.6019072422676836
7079 373550.57247237925 1.9646466694047462 373549.97084332805 0.6016290511793433
7080 390817.7744145525 1.9639448162562871 390817.1730608572 0.6013536952909432
7081 372893.4209744285 1.9632436884165332 372892.8198984659 0.6010759625895885
7082 389093.31693301606 1.9625359771233217 389092.7161347518 0.6007982642418427
7083 376596.1664354847 1.961832628371336 376595.56591494696 0.6005205377654289
7084 384645.1122573055 1.9611258534728337 384644.51201498153 0.6002423239415646
7085 380010.0237449043 1.9604213967512476 380009.4237793493 0.599965555034745
7086 383844.5029957723 1.9597113299506612 383843.903309826 0.5996859462889564
7087 378501.874431683 1.95900792500846 378501.27502176684 0.5994099161702059
7088 386271.7494166622 1.9582937352965815 386271.15028795734 0.5991287048952894
7089 376051.3146787123 1.957592063441512 376050.7158247778 0.5988539344712336
7090 389638.52862414863 1.9568742983298817 389637.93005225225 0.5985718963745063
7091 371380.5773214928 1.956172517484987 371379.97902443673 0.5982970560238737
7092 395942.42756534053 1.9554514452924856 395941.82955106796 0.5980142726028644
7093 364807.2198053257 1.9547537786348474 364806.62206497224 0.5977403534494548
7094 403076.2669622867 1.9540271631149981 403075.6695059321 0.5974563546725572
7095 358145.4229483362 1.9533318305932588 358144.82576491806 0.5971834181410065
7096 411460.7519692809 1.9525994268581177 411460.1550722643 0.5968970165554076
7097 348739.5724261404 1.9519102282646803 348738.9757995935 0.5966265469076668
7098 425475.05892613315 1.9511679922290912 425474.46258969896 0.5963364341743855
7099 334044.4716797379 1.9504892449937656 334043.8756096936 0.5960700443424453
7100 446878.56495553063 1.9497313596433135 446877.96918146434 0.5957740662656918
7101 313941.65015645965 1.9490686696625736 313941.05464262835 0.5955138313138627
7102 479755.8752110455 1.9482881618475296 479755.28000184713 0.5952091983358068
7103 286892.42610160646 1.9476490712577237 286891.8311429838 0.5949586226441999
7104 527295.8468890655 1.94683433890582 527295.2522485524 0.5946405131014733
7105 260386.6598232515 1.9462289081105848 260386.06541938282 0.5944038686776979
7106 573353.3947238775 1.9453723875772864 573352.8006567168 0.5940671607344745
7107 260592.21412820453 1.9447985005113673 260591.6202819809 0.5938462236460691
7108 553511.18344334 1.9439154360769766 553510.5899541576 0.5934891824265273
7109 251805.5525581492 1.9433648328094733 251804.95927196532 0.5932861838820218
7110 599874.2422691907 1.9424379925660344 599873.6493672305 0.5929019602410301
7111 273241.14033774607 1.9419374843483765 273240.5476154497 0.5927222963393803
7112 521257.70655952947 1.9410183610835847 521257.11423600244 0.592323527056742
7113 251881.17478308256 1.940509088693955 251880.58263211217 0.5921509703846167
7114 645811.6475433575 1.939534671863547 645811.0558127529 0.5917306044916211
7115 275800.39094653353 1.9390623635657565 275799.799389775 0.5915567585098961
7116 471783.5706914346 1.938160878371386 471782.97953406454 0.5911573700458369
7117 310830.8054951044 1.937598988078679 310830.2145422277 0.5909528767151877
7118 502183.0680233165 1.9367171937959682 502182.47745466384 0.5905686526509161
7119 271359.88651749556 1.9361400546264789 271359.2961773328 0.5903401627671369
7120 554300.9989011702 1.935276863849376 554300.4089150194 0.5899861508714066
7121 288159.24294555665 1.9346421182875562 288158.6532233396 0.5897222170385966
7122 481484.8393318336 1.9338631474070553 481484.2499190146 0.5894128190098983
7123 322327.6871220532 1.9331355443336233 322327.0980162646 0.5891057885853535
7124 429567.4703753024 1.9323825309476648 429566.88155232323 0.588822979213968
7125 383595.4856809845 1.9316390921144828 383594.8971621428 0.5885188417079291
7126 330482.0379765694 1.9309210435227069 330481.4497326604 0.5882439090238344
7127 496882.2122904341 1.9301032795459094 496881.62435681745 0.5879336166320789
7128 271359.01423619426 1.929463415993139 271358.4265560458 0.5876801484829638
7129 543213.0320231982 1.9286311776714127 543212.4446487129 0.5873744853869638
7130 272729.499076464 1.927990439665315 272728.9119412325 0.5871352314928656
7131 536274.6992679057 1.9271349885392888 536274.1124608138 0.586807091862208
7132 263476.2871620394 1.9265183471083798 263475.7005813407 0.5865806987117109
7133 543259.1507735365 1.9256507424873885 543258.5645302383 0.5862432982711057
7134 290181.1831039935 1.9250822909246614 290180.5970656532 0.5860383402778725
7135 479761.00476163445 1.924234337986761 479760.4190649491 0.5856966853845134
7136 290697.88109471503 1.9236239277219553 290697.2956136679 0.585481047117978
7137 545475.8568873792 1.9227619175546893 545475.2717594742 0.5851279049955895
7138 242327.2022917887 1.9222140670405645 242326.61736364602 0.5849281426833435
7139 618906.884188823 1.9213133450339486 618906.2996210778 0.5845677452078771
7140 300920.45425886184 1.920743774689127 300919.8699114487 0.5843474131784023
7141 422323.48693041824 1.9199490365462373 422322.90291820315 0.5840122150620062
7142 361207.2836667562 1.9192971265950165 361206.6998950165 0.583771739684356
7143 421075.206380136 1.9184938366297843 421074.62293837365 0.5834417623449382
7144 363556.1750086672 1.9178439047275135 363555.5918101347 0.5831985325422883
7145 394828.74093324563 1.9170384229934159 394828.1580646361 0.5828686095228071
7146 387093.9082017523 1.9163344479031679 387093.3255986157 0.5826031366135933
7147 386272.41080425604 1.915617374208544 386271.82848721615 0.5823170398670507
7148 362094.4963568997 1.9148719725569745 362093.9143308028 0.5820260968774944
7149 424439.3177044078 1.9141117347613996 424438.73595621315 0.5817481946204467
7150 354357.0388968302 1.9133619500796577 354356.4574549477 0.5814418825150712
7151 383143.3931183271 1.9126221334954339 383142.81194489857 0.5811734285289485
7152 416157.83489232283 1.911851956072729 416157.2540180374 0.5808742854035682
7153 330651.25061721355 1.911168897078762 330650.67000124685 0.5806159666822321
7154 458949.96566854924 1.9103690500318233 458949.38535317493 0.5803153742972279
7155 303578.3733758417 1.9096712169986256 303577.7933265154 0.5800493262847713
7156 517078.74940034375 1.9088610387483107 517078.16965726076 0.579743082955837
7157 259830.1236945341 1.9082010161036183 259829.5442012145 0.5794933195761043
7158 572274.0135635127 1.9073436606229817 572273.4343927599 0.5791707527344302
7159 285807.31314508634 1.9067291951759953 285806.7342131836 0.5789319027501489
7160 459124.4647828305 1.905896559766806 459123.8861780569 0.5786047736332787
7161 325604.41845318244 1.9052456479039916 325603.8400838676 0.5783693148504674
7162 464636.7831909244 1.9044047930281687 464636.20516457007 0.5780263543327372
7163 291416.5534307094 1.9038170412456346 291415.97561224253 0.5778184668977684
7164 542772.0996398131 1.902912165319411 542771.5221952151 0.577444597920647
7165 258696.43442018752 1.9023589111860975 258695.8571714305 0.5772487570205368
7166 587489.7423754304 1.9014556708414627 587489.1655048716 0.5768705587437729
7167 236122.99239162117 1.9009208033009404 236122.41571530842 0.5766763127423017
7168 636129.5086023726 1.8999552969022442 636128.9323219587 0.5762804139030491
7169 294482.1020778302 1.899420667596031 294481.5259987718 0.5760790583965939
7170 420051.01436770725 1.8985164524849902 420050.43868425046 0.5756834568058067
7171 375884.66055054695 1.8979506757274651 375884.08505486866 0.5754956782853832
7172 411564.12572053017 1.8970470592571314 411563.5506334636 0.5750870665542209
7173 355816.4430344982 1.896473084731114 355815.86813155963 0.5749029385880906
7174 460393.8256773061 1.895536464144299 460393.251183447 0.5744938590676872
7175 313151.84325376863 1.89494965596851 313151.26896965667 0.5742841119631559
7176 495287.858519425 1.894068335993103 495287.28459972545 0.5739196995183534
7177 269877.5837986645 1.8934522218694794 269877.0101230132 0.573675651259883
7178 578041.2281140237 1.892548451324427 578040.6547808121 0.573333211584161
7179 281114.9295861897 1.8919259935438466 281114.3565082162 0.5730779735128207
7180 464179.76780942315 1.8910515572843358 464179.1950727434 0.5727366797798988
7181 359302.84592385154 1.8904003566690943 359302.27343581483 0.5724880366851638
7182 377308.5422796984 1.8895762929601239 377307.9701287083 0.5721509901594412
7183 447843.9287081954 1.8889094692414492 447843.3567959388 0.5719122566110798
7184 318535.0129022775 1.8880895832239728 318534.4413297442 0.5715725333302931
7185 514217.8005717238 1.8873585295357025 514217.2292610101 0.5713107136384334
7186 293887.3838757204 1.8865763547856274 293886.8128857779 0.5709899424906579
7187 487069.4370213572 1.8858428928361455 487068.8662970185 0.5707243387296073
7188 325694.232150004 1.8850882460857994 325693.66172530456 0.5704246994620693
7189 438591.34687162563 1.884343307725401 438590.7767243554 0.570147270238965
7190 347453.07837267104 1.8835737873747893 347452.5085135982 0.569859072855431
7191 437681.3573235535 1.882824441960388 437680.7877460022 0.5695775512742204
7192 322211.829154592 1.8821052264938207 322211.25983471336 0.5693198786310454
7193 489975.70479954156 1.8813205898038092 489975.135776329 0.5690232125190372
7194 276295.0339697927 1.8806356957768637 276294.46519448975 0.5687753029716128
7195 569770.2919629345 1.8798322769480433 569769.7234890129 0.5684739215953052
7196 269828.8305820289 1.8791698851464815 269828.2623518469 0.5682301819761706
7197 524892.2082733519 1.8783512893343781 524891.640350726 0.567922625937374
7198 284868.38400813413 1.8776792216865654 284867.81633694755 0.5676711865791895
7199 513367.68040474306 1.876862241489373 513367.1130515823 0.5673531607705432
7200 274180.8252693146 1.8762264581456327 274180.2581464131 0.5671229015031475
7201 556601.1519262478 1.8753929640776563 556600.5851344058 0.5667918420488323
7202 258647.32791539762 1.874756893305341 258646.7613532348 0.566562162815132
7203 561302.006538811 1.873889646227642 561301.4403210443 0.5662177667192041
7204 264413.4001550283 1.8732623130173183 264412.8341732778 0.5659817505389585
7205 537067.8227922928 1.8724074669462218 537067.2571476584 0.5656446344704185
7206 266984.0944863776 1.8717738203341778 266983.52907934313 0.5654070344570588
7207 555656.9962975532 1.8709033817239205 555656.4312356649 0.5650618882502348
7208 252163.75585424586 1.8702794760661732 252163.19101933655 0.5648349093025621
7209 577821.7025513086 1.869372970308672 577821.1380767782 0.5644745304021956
7210 267552.6373020438 1.8687610121744949 267552.07304800494 0.5642540388319671
7211 522389.1456458763 1.8678697957545511 522388.5817504925 0.5638953837759589
7212 275629.332522475 1.8672424284823452 275628.76885359164 0.5636688833428428
7213 540688.1567334778 1.8663472241481696 540687.5934234606 0.5633100171987696
7214 258104.92792330787 1.8657424079002365 258104.3648334135 0.5630898943764523
7215 577673.1828445798 1.8648084402536285 577672.6201287004 0.5627158793861954
7216 272106.7120658427 1.8642063612022441 272106.14956881525 0.5624970274503559
7217 522221.5915322805 1.8632938028248178 522221.0294142868 0.5621179936907427
7218 273648.40429644554 1.8626948840222353 273647.8423959331 0.5619005124401991
7219 551375.0655349161 1.861762098514978 551374.5040201414 0.5615147746757378
7220 277559.1567743919 1.8611881063263542 277558.5954696632 0.5613047287009559
7221 515109.2953767946 1.8602408778122692 515108.73446736694 0.5609094276383184
7222 291716.4263123987 1.859650842319061 291715.86561440944 0.5606979892355778
7223 519556.8851278338 1.8587066527734373 519556.32482958096 0.5602982528444811
7224 280434.80855216685 1.858150730082036 280434.24845324695 0.5600989199066924
7225 550202.8267122869 1.8571700737961094 550202.2670245368 0.5596877500649996
7226 299413.2070232653 1.8566183893450776 299412.64753498853 0.5594882767611259
7227 483033.9337837578 1.8556333312642712 483033.37470963266 0.5590741251534972
7228 359485.9713894481 1.8550706388160938 359485.4125108027 0.5588786453898765
7229 435655.57301480084 1.854097949787999 435655.0145443638 0.5584704370528301
7230 445521.35641658807 1.8535191049924316 445520.7981428702 0.5582737178847242
7231 416746.2539892258 1.852523077860173 416745.69612664706 0.5578625787029402
7232 518947.3850486957 1.851904043269285 518946.8273937717 0.5576549240781427
7233 387586.603047791 1.8509227795363818 387586.04577529046 0.5572725005258484
7234 515754.9898142077 1.8502324716805827 515754.43277516303 0.5570390446654288
7235 365856.4391078472 1.8492993548337817 365855.88240516174 0.5567026854658036
7236 497938.6258537254 1.8485322970279068 497938.06942800875 0.5564257166604809
7237 338970.25157434127 1.8476786302278403 338969.69542957476 0.5561447665337979
7238 514529.30179868516 1.8468363530175655 514528.7459645844 0.5558341007731655
7239 267610.33232895244 1.8461012701036583 267609.77672760014 0.5556013523029395
7240 573063.7027646987 1.8451797981292202 573063.1474992286 0.5552654700406183
7241 233436.28227060242 1.8445593780371252 233435.72720832608 0.555062276353947
7242 601835.1791794591 1.843594509590262 601834.624467097 0.5547123620804675
7243 292388.1869354856 1.8429921074738302 292387.63242984586 0.5545056396995429
7244 422610.9337292726 1.8421245496990981 422610.37955477 0.5541745026013994
7245 402388.3167260988 1.841487178991207 402387.76277895464 0.5539471441594815
7246 353742.2382282932 1.840685845716833 353741.68459311593 0.5536351772522344
7247 558010.9427545117 1.8399892350461033 558010.3893839797 0.5533705319609725
7248 259463.99536995095 1.8392635537566286 259463.44228884118 0.5530811097788284
7249 571061.3724156916 1.838434589898756 571060.8196612004 0.5527544911750304
7250 278096.579924139 1.8378345039871693 278096.0274208808 0.5525032582159366
7251 469464.7469014909 1.8370047499459528 469464.19474858575 0.5521529051756487
7252 315026.15087969135 1.8363748622624343 315025.5989652278 0.5519144635910616
7253 476707.08945510566 1.8355216626123712 476706.53790910204 0.5515460035972646
7254 284898.93861216784 1.8349322723362693 284898.3872978397 0.5513143281326381
7255 524669.4303105235 1.8340635857597976 524668.879351514 0.5509590094180891
7256 309890.3434185631 1.8334572046511146 309889.79270737397 0.550711189103812
7257 417239.8936634174 1.8326781841498543 417239.34326234163 0.5504010757586832
7258 374494.1678341045 1.8319666666549406 374493.6177232928 0.5501108117450748
7259 378361.68700902554 1.831225389443955 378361.13718807965 0.54982094591662
7260 410337.7047391107 1.8304677284019006 410337.1552221685 0.5495169422128857
7261 326930.76533542253 1.8297579416230862 326930.21609745163 0.549237970904526
7262 500294.6729782345 1.8289682802668823 500294.1240564203 0.548921814195365
7263 256978.6213149514 1.828352756957773 256978.07264547993 0.5486694714736474
7264 581550.702685398 1.8274986701224187 581550.1543495411 0.5483358570475219
7265 286793.92074976885 1.8268828078275228 286793.3726606875 0.5480890813461814
7266 458494.4352578804 1.826061142822456 458493.88750425447 0.5477536259616204
7267 336231.10281207185 1.8253904904134062 336230.55532400636 0.5474880654917688
7268 431981.2397969801 1.8246077225213635 431980.6926341626 0.5471628175191044
7269 359160.3272622888 1.8239661271370429 359159.7803577076 0.5469045811974022
7270 390253.2599043736 1.823191844661559 390252.7133191758 0.5465851977642805
7271 402858.67852819845 1.8224681985358344 402858.13222775684 0.5463004416203987
7272 360099.04392240354 1.821751010983656 360098.4979205854 0.5460018181609252
7273 404540.72413200705 1.8210054542129548 404540.1784234193 0.5457085877393343
7274 380861.8109564219 1.8203077733091912 380861.2655218675 0.5454345543898571
7275 384431.3071435368 1.8195560012782526 384430.76201531687 0.5451282199599976
7276 373223.6541854686 1.8188493085427546 373223.10932814504 0.5448573235845461
7277 413422.07178591995 1.81806811196077 413421.52724430227 0.544541617668867
7278 351344.90221214213 1.817395117113391 351344.3579271714 0.54428497071773
7279 427134.3238871587 1.8165987637210232 427133.7799154143 0.5439717444006886
7280 345805.6098446601 1.8159033766671893 345805.0661417507 0.5437029093944024
7281 439952.59064617654 1.815120176785558 439952.0472529392 0.5433932373540549
7282 318628.8620844266 1.8144216814439855 318628.3189604615 0.5431239651729854
7283 495358.2115735604 1.8136252920924463 495357.66875465063 0.5428189097495175
7284 281373.06003198156 1.8129461662726696 281372.51748116466 0.5425508169165111
7285 536096.2517742764 1.812126555539766 536095.709534623 0.542239653447412
7286 275742.9498949869 1.811442507548947 275742.40792700305 0.5419679838226517
7287 540786.336923348 1.810621247215792 540785.7952650305 0.5416583175280333
7288 274875.88155895594 1.8099306423224277 274875.34017024084 0.5413887151159529
7289 533929.8039725341 1.809086057612736 533929.2629074446 0.5410650895453062
7290 277250.94807899353 1.808420036661268 277250.4072694806 0.5408095129417088
7291 532315.6707346898 1.8075615084238084 532315.1302597694 0.5404749203847049
7292 271568.8553948377 1.8069014709975546 271568.3151603183 0.5402345194196874
7293 566585.4892530373 1.80602508988684 566584.9493647522 0.5398882851284519
7294 254556.65194893334 1.8053836367300768 254556.1122949079 0.5396540254258277
7295 581659.3241739124 1.8044780724513243 581658.7848747469 0.5392991655052598
7296 264036.16445257654 1.803852686156375 264035.62538311695 0.5390694595979244
7297 546817.3371382651 1.8029609597267335 546816.7984238099 0.5387144552013133
7298 266678.59568857035 1.8023208234874013 266678.05720482103 0.5384837493137866
7299 569543.7398074423 1.8014261427681078 569543.201683373 0.5381240693764398
7300 253573.96326306814 1.80080624568444 253573.4253621119 0.5379009562241868
7301 576917.7503408026 1.7998939804969147 576917.2128034472 0.5375373554398195
7302 272453.1746700988 1.79925165894649 272452.63737063634 0.5372994624758048
7303 524713.5939751671 1.7983808052777592 524713.0570237973 0.5369513698434052
7304 283505.3666709887 1.7977104264562132 283504.8299718785 0.5366991101884638
7305 528357.5697217912 1.7968544596045397 528357.0333574346 0.5363643566451983
7306 273962.7960745979 1.7961803492974289 273962.25996701064 0.5361075873039371
7307 540404.2612785478 1.7953095937523753 540403.7255072778 0.5357712700550729
7308 278934.7937975386 1.7946129422360866 278934.25829167984 0.5355058587884155
7309 528688.6609546416 1.7937729186193097 528688.1257707138 0.5351839278533025
7310 286050.878635398 1.7930677506328816 286050.3437222224 0.5349131756357133
7311 511411.0857174418 1.792224889160736 511410.5511208281 0.5345966137115501
7312 295338.0850773791 1.7915048741100283 295337.5507581925 0.5343191865712972
7313 494235.8956169079 1.7906586368386488 494235.361615844 0.5340010638836242
7314 303952.3869957916 1.7899348430927278 303951.85326507763 0.5337307139597558
7315 502033.2400818445 1.789099090568745 502032.7066691238 0.5334127207166932
7316 289717.8742140079 1.7883839783990143 289717.34106563043 0.5331483774890622
7317 528505.0291997843 1.7875216966588512 528504.4963782125 0.5328215717548185
7318 274843.59345747274 1.7868166240064876 274843.0608998994 0.5325575733350152
7319 548285.778578087 1.7859493138551499 548285.2463462589 0.5322318280318543
7320 272039.2440688019 1.7852505267029501 272038.71209790575 0.5319708961754132
7321 554056.412666536 1.7843787972966985 554055.8810260351 0.5316405009394605
7322 273144.3259583824 1.7836845859772057 273143.7945746973 0.5313836850893516
7323 536985.8228855188 1.782801461382258 536985.2918438388 0.5310416800074134
7324 279109.7378094618 1.7821204402059343 279109.20701467496 0.5307947868249789
7325 541331.9602846876 1.7812434204662184 541331.4298346927 0.5304499948912684
7326 274874.7376638832 1.7805586622017824 274874.2074593927 0.5302044904441909
7327 559783.9052223606 1.779681292945551 559783.3753617011 0.5298606595056247
7328 274353.37686062715 1.7789917869324328 274352.8472533108 0.5296073163630475
7329 537124.6077012464 1.7781236595103245 537124.0784312818 0.5292699645917778
7330 288568.70948402747 1.777417823268126 288568.1804772801 0.5290067473828307
7331 525890.4420094722 1.7765807185350808 525889.9133269783 0.5286824938774984
7332 302181.8176969171 1.775839350595768 302181.2892901548 0.5284067622672313
7333 517019.33554910996 1.7750299864963224 517018.807449891 0.5280992189679297
7334 316725.77935680543 1.7742444936959458 316725.2515562984 0.5278005070180952
7335 488741.7802610729 1.7734743347119912 488741.25274171046 0.5275193624638405
7336 350585.7240537972 1.7726310751578378 350585.1968660584 0.527187738826302
7337 458948.8638586803 1.7719281497880384 458948.336911914 0.5269467662949178
7338 401713.4134191555 1.7710005130186244 401712.8868418603 0.5265772951882712
7339 434934.7810945437 1.770353733789178 434934.2547220216 0.5263725220871945
7340 446834.2656904143 1.7693392362270857 446833.73972364195 0.5259667723295448
7341 414714.7734336177 1.7687406692956 414714.2476399276 0.5257936901423385
7342 482722.35979018145 1.767666113993471 482721.8344265083 0.5253636731538631
7343 405086.2518702861 1.767095807932101 405085.72665900487 0.5252112812809757
7344 490193.6674514673 1.7659887453492422 490193.14267797925 0.524773488070989
7345 402292.66067314765 1.7653827995542903 402292.1360666052 0.5246065424176587
7346 438523.9503678513 1.7643222291098324 438523.4261703307 0.5241975205605568
7347 397732.23517669295 1.7636272705262999 397731.71119791525 0.523978777672835
7348 375327.3120831776 1.7627068354678352 375326.7884495232 0.5236336543808775
7349 409895.0018227184 1.7618980237936186 409894.478479997 0.523342721376067
7350 350722.7209397396 1.7611222359047252 350722.1978775752 0.5230621644091937
7351 441699.521735009 1.76021805688173 441698.9990260366 0.5227089723697094
7352 324671.0664063499 1.7595552305790816 324670.54392893636 0.5224774135048108
7353 495258.1429921568 1.7585957793903286 495257.62090192165 0.5220902351500532
7354 305495.4112655911 1.7579968760392988 305494.8893863116 0.5218792795462769
7355 501792.38494802074 1.757040957694627 501791.8634555107 0.5214925100571494
7356 318687.7653550274 1.7564182988644665 318687.2440934492 0.5212615781780643
7357 445066.4976996173 1.75553828402138 445065.97679147724 0.5209081400821574
7358 354006.47810015455 1.754838906364426 354005.95746886637 0.5206312881994752
7359 396191.4274528972 1.7540622196350975 396190.90713026293 0.5203226342751202
7360 399021.6085655257 1.753288487366594 399021.0885643019 0.5200012238005339
7361 345543.8268332094 1.752606155592191 345543.30710312177 0.5197300876150012
7362 464983.5960145858 1.7517682749105545 464983.07663762046 0.5193769653602405
7363 300098.2956259378 1.751153250002134 300097.7764972111 0.5191287267556473
7364 518084.875932929 1.750284688900534 518084.35716736503 0.5187655639644693
7365 281024.03014769463 1.7496816744181827 281023.51162964193 0.5185180526815751
7366 526431.7716186349 1.7488275407673481 526431.2534540446 0.5181645902975185
7367 280442.747260328 1.7481929569092591 280442.22936151986 0.5178988081254118
7368 519137.83520340576 1.7473678955712877 519137.3176385831 0.5175648226915308
7369 292812.4245342533 1.746694380900325 292811.9072550855 0.5172791678544691
7370 489111.483723165 1.7459080277123928 489110.96675686823 0.5169662967676302
7371 317718.63916130405 1.745191638951032 317718.1224948882 0.5166664158736386
7372 464796.2145644375 1.7444354793586765 464795.6981978997 0.5163665378129941
7373 331761.306007197 1.7436949865835973 331760.7899429345 0.5160642625026637
7374 461987.24833750847 1.7429375613268105 461986.73257263144 0.5157648770442983
7375 322337.3383313992 1.7422045390474405 322336.8228603414 0.5154710577673848
7376 486251.3481552191 1.7414246490423773 486250.8329919813 0.515163237831195
7377 295350.7045281649 1.7407194895075409 295350.1896417482 0.5148864166560614
7378 541369.6567914654 1.739896620755851 541369.142227523 0.5145639423369102
7379 258846.2065251139 1.7392312301061128 258845.6922167738 0.5143083400829733
7380 596957.7707183356 1.7383541263344204 596957.2567524652 0.5139658704754093
7381 258712.05334413506 1.7377337011527412 258711.53961127068 0.5137328643877219
7382 548033.3440753686 1.7368348694305735 548032.8306996446 0.5133757240075727
7383 271424.84022553277 1.7362194790320604 271424.3270715863 0.513153946500211
7384 559582.2027837099 1.7353158668133304 559581.6899964514 0.5127872585015102
7385 249439.2786076263 1.7347242555366227 249438.7660297915 0.5125778348012996
7386 618994.1944456542 1.7337952302014024 618993.6822420084 0.5122036458149917
7387 259920.67894936117 1.733191766371852 259920.1669684114 0.5119809497902621
7388 544113.9113621198 1.7322910143168406 544113.3997439534 0.511618166516287
7389 283383.03718525445 1.7316370226408673 283382.52581777005 0.5113674843781149
7390 522091.90250938013 1.730783725995039 522091.3914838461 0.5110255340365084
7391 287113.26652080455 1.7301195271329854 287112.7557538826 0.5107669219484988
7392 527863.1104246515 1.7292675661527286 527862.5999926112 0.5104320402820707
7393 288368.33643486776 1.728551184656176 288367.8262798919 0.5101549758838448
7394 530610.9597321748 1.7277190456145706 530610.4499003915 0.5098317831907211
7395 291559.95859839773 1.7269948949561942 291559.44905337784 0.5095450199049787
7396 512343.37746229203 1.726172070211333 512342.868225567 0.5092367250480515
7397 302194.849411663 1.725427640945415 302194.3404675254 0.5089441375975506
7398 493742.48649607465 1.7245908569516422 493741.9778631203 0.5086329543412224
7399 310915.59423484077 1.7238365042031538 310915.0858854255 0.5083494152446749
7400 500597.4993705372 1.7229943495334124 500596.9913367944 0.5080337427862496
7401 296171.072384884 1.722265316050806 296170.5646153724 0.5077695116313777
7402 526522.7024686139 1.721393732987629 526522.1950268451 0.5074417688222611
7403 277017.38059227524 1.7206835521985502 277016.8734094008 0.507182874412657
7404 559009.9894584173 1.7197938439041955 559009.4826070045 0.5068514128137014
7405 265192.95660989464 1.7191005916587607 265192.4500099872 0.5065999074361424
7406 577956.5018866184 1.7181934233597722 577955.9956279353 0.5062586831597676
7407 270868.9540552112 1.7175175419799842 270868.4480428009 0.5060124103432433
7408 538114.7520008347 1.7166040975122374 538114.2463453658 0.505655468959246
7409 282696.6067677853 1.7159425707235203 282696.10134790005 0.5054198852492882
7410 542180.6578568573 1.7150396066887537 542180.1527981154 0.5050587418620689
7411 267163.6343676953 1.714383985471411 267163.1295411047 0.5048265905688334
7412 590575.4176753177 1.7134629650367688 590574.9132154287 0.5044598890687445
7413 266123.6021331334 1.7128064609033637 266123.097915399 0.5042177344046272
7414 543857.8467813648 1.7118982125303346 543857.3429230545 0.5038583103192373
7415 286140.81953273853 1.7112217951188633 286140.3159294035 0.5036033350274978
7416 530285.8205070787 1.7103433022378858 530285.3172529784 0.5032541002575643
7417 282475.20762532094 1.7096479214079625 282474.7046275013 0.5029978195999526
7418 554963.0923604893 1.7087583512377393 554962.5897104093 0.5026500800355348
7419 276744.3152617146 1.7080458722705132 276743.8128760629 0.5023856517531684
7420 539831.9336222647 1.7071655398389503 539831.4315753322 0.502046932514953
7421 294449.7292876645 1.7064369581469694 294449.2275186577 0.5017690068465602
7422 510655.4870759235 1.7055891421349674 510654.9856265348 0.5014493886681776
7423 308710.1763582048 1.7048254617124563 308709.67519768374 0.5011605210531684
7424 504838.5927675463 1.7039756925931278 504838.0919232532 0.500844293126893
7425 306558.1175324955 1.7032014042540933 306557.61697797955 0.5005545159652771
7426 507981.98959250294 1.7023516710064346 507981.48935504426 0.5002374586917457
7427 308097.7320971504 1.7015837919192185 308097.2321470364 0.4999501140123721
7428 507536.32004163146 1.7007506219363544 507535.8204006136 0.49964101787677123
7429 312425.3906134253 1.6999654986163835 312424.8912674955 0.49934592977770237
7430 508613.57871719834 1.6991267499160962 508613.0796768464 0.4990403519736656
7431 310057.9452700325 1.6983330967976047 310057.44652962266 0.4987404098394437
7432 509146.5361857714 1.697496651501338 509146.03775072756 0.4984350438492505
7433 312420.34532972827 1.6967153592999171 312419.84718920314 0.4981405251198301
7434 509082.2236510417 1.6958843188386665 509081.72581811895 0.49783292273898083
7435 317376.32065871207 1.695091859562439 317375.82312073774 0.4975379743414903
7436 507474.00686315924 1.6942595235642308 507473.5096323434 0.49723081579842937
7437 319363.17027043545 1.6934598547585293 319362.6733387147 0.49693172077883674
7438 505011.487935706 1.6926339806208266 505010.9913056036 0.49663010242173417
7439 321246.5707225587 1.6918323081008941 321246.07439670246 0.4963258562498348
7440 504475.8124667743 1.6910192156041755 504475.31643652974 0.4960302445568848
7441 327455.76482030883 1.6902044283216682 327455.269099244 0.49572106486324374
7442 499946.3672885792 1.6893938769541792 499945.8718609986 0.4954275805218278
7443 333390.3110554086 1.6885623878648746 333389.81594363763 0.49511177100495196
7444 486877.0956683856 1.6877631870669487 486876.6008440129 0.4948243726694053
7445 341724.08215729694 1.686926260127324 341723.5876550593 0.4945022376288363
7446 471185.4539940036 1.6861437445061997 471184.95976991614 0.4942240874315183
7447 352141.15744615527 1.6852896406390319 352140.6635536759 0.49389247932396324
7448 459216.70727570757 1.6845124025095355 459216.2136578993 0.4936178082560829
7449 356528.5038148644 1.683650749427056 356528.01053279673 0.4932820676283468
7450 450237.36140612816 1.6828789122312535 450236.86839789286 0.49300823528698046
7451 357869.01503088174 1.6820238894935122 357868.5223577718 0.4926731099020312
7452 440215.6743190885 1.6812514966838739 440215.1819225961 0.4923964923783779
7453 362815.9724044446 1.680399737984444 362815.48034338886 0.4920610557059994
7454 430785.4533100083 1.6796242381832625 430784.9615293412 0.4917806671218643
7455 365916.99144875637 1.678781582927918 365916.50000027707 0.49144847931873353
7456 426065.5033529001 1.677999329392055 426065.0121920581 0.4911608420065601
7457 364818.37862221897 1.677174668203729 364817.88778677053 0.49083544841290927
7458 425043.8673927735 1.6763810074735082 425043.37685576704 0.4905370064700976
7459 363276.10448832094 1.6755736183877918 363275.61426873144 0.49021958949172595
7460 427715.80490769213 1.6747670024734664 427715.31499690365 0.48991078849188696
7461 357628.0088967991 1.6739757605763035 357627.5192963556 0.4896004435388173
7462 438713.0845286582 1.6731553403056931 438712.59524634125 0.48928231696159474
7463 343924.7202279228 1.6723849884006392 343924.2312483338 0.48897958897653676
7464 460020.5843569953 1.6715462003776538 460020.09570553194 0.48865146336776505
7465 323159.464196521 1.670798474250366 323158.97583877604 0.48835774495594814
7466 494065.6825695831 1.6699357104651147 494065.1945516073 0.48801797583576567
7467 294468.5251081646 1.6692131897966127 294468.0373732192 0.4877349453514418
7468 546386.7387071186 1.6683183573571305 546386.2513257333 0.4873813852373403
7469 263958.34749062045 1.6676276360359872 263957.8603798131 0.4871108073498035
7470 599081.8440403342 1.6666948794822303 599081.3572995142 0.4867408199662154
7471 267120.5684990688 1.6660306227466788 267120.08201633743 0.4864827313421772
7472 558924.0945006721 1.6650795152280558 558923.6084043558 0.4860963162309285
7473 270135.8861716222 1.6644227885305027 270135.4003210868 0.4858505354033612
7474 579699.9942633153 1.6634455409094182 579699.5088201612 0.4854431540993797
7475 261873.42026096096 1.6628380043764819 261872.93503749772 0.48522346323067234
7476 600921.3388572927 1.661828147431724 600920.8540635017 0.4847937909804963
7477 258471.35810589197 1.6612248287190843 258470.87352240694 0.4845834850221928
7478 611687.0920274751 1.660197236127897 611686.6078872812 0.48414019386572926
7479 256204.1621533234 1.6596093591000343 256203.6782206841 0.48393263933925346
7480 603573.8591680375 1.6585773227246932 603573.375679672 0.48348836552626206
7481 269579.4272240035 1.6579807366565846 269578.9439479239 0.48327607960325286
7482 566012.7904597345 1.6569770089638305 566012.307617897 0.48284183748375353
7483 260584.24560876514 1.656343455893214 260583.76299019743 0.48261856771626
7484 618180.74273839 1.6553418594181777 618180.2605396969 0.4821986930907895
7485 269433.1740684442 1.6546778189420195 269432.6921174039 0.4819510402955595
7486 543728.2548071367 1.6537283871672197 543727.7732404559 0.4815666807848943
7487 299658.6279804369 1.6529782378344344 299658.146704627 0.4812758098769121
7488 505613.2005648214 1.6521020202445165 505612.7196259813 0.48093884010813087
7489 316813.1735371897 1.6513091625799428 316812.6929107403 0.48062644941234556
7490 488129.795115198 1.6504568090887093 488129.3147970787 0.48031811929544843
7491 337516.7105842445 1.6496009570210215 337516.2306011478 0.47998309668662
7492 460729.6301598556 1.648803848719694 460729.15045732487 0.4797025307401991
7493 373749.7480398874 1.6479201896365567 373749.2686840184 0.47935586897260474
7494 426718.27850530826 1.6471707973932699 426717.7993975555 0.4791077527928655
7495 405520.4586955548 1.6462349354913182 405519.9799541572 0.4787413976289427
7496 397379.7623128299 1.6455104775036435 397379.2838023969 0.47851043298224877
7497 449589.60737251985 1.6445408343057397 449589.129241609 0.47813091081015424
7498 390230.4802538877 1.643865485615379 390230.00233244087 0.4779214468479672
7499 476049.8002504381 1.6428659240888035 476049.3227153386 0.4775350995064101
7500 431538.33764863916 1.6422043330306435 431537.8603155095 0.47733312969098884
7501 471289.6599107979 1.6411638730089984 471289.1829797214 0.4769310765236453
7502 517482.6153142321 1.6404847143890344 517482.13857813546 0.47673609664240707
7503 469114.94866677833 1.6394062763635562 469114.47233790706 0.47632887127596657
7504 556539.4337212561 1.6386761481974292 556538.9575951189 0.47612613724432606
7505 462164.2287069837 1.6375823801629596 462163.7529753976 0.4757315860535959
7506 500998.95324559667 1.6367664563167093 500998.4777534044 0.4754921922421191
7507 386573.3818237116 1.6357468648208129 386572.90667082154 0.47515289008069367
7508 456117.834654652 1.63481931431632 456117.3598043887 0.47485026329923335
7509 311977.77466275985 1.6339619066823734 311977.30008481874 0.4745779411389128
7510 513305.12724618154 1.6329361488055676 513304.6530314178 0.4742147637104908
7511 283642.2082516185 1.632203146267324 283641.7342647873 0.4739868312003222
7512 555962.48372322 1.6311719409880259 555962.0101169944 0.47360622552359516
7513 278276.39157129737 1.6304838937153008 278275.918188509 0.4733827883563645
7514 541650.9416669708 1.6294835030008794 541650.4686562996 0.4730106712304177
7515 342866.17851821886 1.6287765117550423 342865.70575732447 0.4727608943952171
7516 392613.7133566075 1.6278880558810336 392613.24092729256 0.47242931492041207
7517 501162.48562892474 1.627071620633887 501162.01350593055 0.4721229942001166
7518 237113.96041875964 1.626346732636019 237113.48857858233 0.4718401773019357
7519 695693.2697025364 1.6253874223928868 695692.7982335764 0.47146896003466116
7520 313306.9679838941 1.6247583937571901 313306.4967705015 0.47121339264414663
7521 356852.3629186232 1.6238931386383164 356851.8920777411 0.47084088212055514
7522 521854.22062327294 1.6231701414939874 521853.7500519153 0.47057135761990787
7523 287093.3218871379 1.6223594276966415 287092.8516863228 0.47020081508898737
7524 627949.7540224243 1.6216074313641091 627949.2841082044 0.4699142199745814
7525 302343.58020894876 1.6208220212966886 302343.11063619354 0.46957275523796776
7526 442484.2099802445 1.6199756410119426 442483.74074718496 0.4692330595716235
7527 448226.0869880527 1.6193019553134678 448225.618028836 0.46895921672136726
7528 305265.6501173179 1.618442724752445 305265.1815392057 0.4685781122082364
7529 543265.0054214896 1.6177028802619187 543264.5370804034 0.46834108621144666
7530 298663.0422561803 1.6168534139354256 298662.5742984413 0.4679577389944583
7531 449906.72702523327 1.6161075025790241 449906.25932414026 0.4677010930158315
7532 409940.7736555529 1.615281775780719 409940.3062851284 0.4673704244669279
7533 364897.9471538107 1.614555267416511 364897.48007390456 0.46707990614934347
7534 424647.3727643746 1.6138115984337067 424646.9059473843 0.46681699026693746
7535 371987.40859563265 1.6129818435833225 371986.94212033926 0.4664752933690266
7536 434495.0443811851 1.6122722382100876 434494.5781567409 0.4662244441689884
7537 369179.7235524549 1.6114285943255784 369179.25766963034 0.465882824565407
7538 402054.97304872534 1.6107215063322142 402054.5074211916 0.46562753375861227
7539 431785.07950012723 1.6099130087086717 431784.61420516716 0.4652949600975019
7540 309032.4696605765 1.6092283314888578 309032.0046285326 0.4650320438783025
7541 552972.5209298924 1.6083836921007624 552972.0562269108 0.4647029816100039
7542 274669.4930702345 1.6076921562507576 274669.02864412515 0.464426109338728
7543 542590.6222046067 1.606873437225836 542590.1580808006 0.46412380614393245
7544 311894.00849249953 1.6061053206043039 311893.544685098 0.46380740154760836
7545 476503.40934525564 1.6053296546350577 476502.9458202269 0.4635250287410278
7546 351360.98454982287 1.604549596904713 351360.5213477072 0.463202115699454
7547 415909.8975220288 1.6037728852220732 415909.4346090329 0.46291299597623353
7548 414120.7062866877 1.6029741514721827 414120.2436836446 0.4626030430926482
7549 351508.83118600136 1.6021897638580984 351508.3688920864 0.4622939149800506
7550 472225.1595205124 1.6013679003887862 472224.6975273374 0.46199317499405457
7551 329379.6585993214 1.6005988256713037 329379.19691239577 0.4616869256186259
7552 475750.9009971909 1.5997918852287654 475750.43960858305 0.46138860786266395
7553 335900.33297175827 1.5990114737977326 335899.87188846816 0.4610832900888993
7554 469690.5429409042 1.598198199630848 469690.08216294355 0.46077796065278137
7555 338727.83154697216 1.5974208242014518 338727.37107124814 0.46047572398854597
7556 461364.893733428 1.5965972431527164 461364.4335644244 0.4601690036033421
7557 351055.4202847395 1.5958261175763928 351054.9604188851 0.45986585443132716
7558 447252.1574990726 1.5950015737986845 447251.6979484857 0.4595505869561589
7559 352662.6074782075 1.5942380014265498 352662.1482211588 0.4592570487443332
7560 469933.92906894564 1.5934001068785837 469933.47013749694 0.4589314486832685
7561 317414.5899133763 1.5926624934431244 317414.13126040134 0.45865297500724966
7562 531668.7942143386 1.5917819154754909 531668.3359035305 0.4583108081788488
7563 275200.05797367194 1.5910712562468576 275199.59993559704 0.45803807489456283
7564 602829.9930599511 1.590163370541931 602829.5353675811 0.4576923700029637
7565 268361.0890489196 1.5894619096058495 268360.63162847667 0.4574204429748309
7566 570536.1826165399 1.5885356776490176 570535.7255500322 0.4570665076632799
7567 280805.7505180217 1.5878284015205228 280805.29372315377 0.4567948679142958
7568 555216.7167769286 1.586898075269493 555216.2603452136 0.45643171503510016
7569 280782.12859970366 1.5862129631671744 280781.67242172844 0.4561779752418427
7570 573626.1831300292 1.5852664471780074 573625.7273279983 0.4558020310061438
7571 268153.05137904506 1.5845690819500569 268152.5958338295 0.4555452155610744
7572 602731.4900345518 1.583607296467749 602731.0348669424 0.4551676094405081
7573 274488.697903349 1.5829140880251087 274488.24300014705 0.4549032019381595
7574 554225.2067063185 1.5819675140473615 554224.7521724997 0.45453381890559613
7575 290564.9115268758 1.581247419236209 290564.4572693343 0.45425754148194575
7576 549917.8304308704 1.580315125666346 549917.3765385834 0.45389228695418277
7577 280433.0213515392 1.5795944608712074 280432.5677280456 0.4536234936359978
7578 582822.2271928688 1.5786468773598155 582821.7739378723 0.4532549965220171
7579 281953.3527059831 1.5779154917829896 281952.89972576936 0.45298021371402686
7580 546501.0509866211 1.5769810302988636 546500.598366466 0.45262015508924214
7581 298540.8864056228 1.5762332701905073 298540.4340716857 0.45233393709653846
7582 531438.026160827 1.5753255812879134 531437.5741702693 0.4519905577510957
7583 296239.00061890105 1.5745649705819742 296238.5489164783 0.45170242273278227
7584 550983.3382184325 1.5736374238776205 550982.8868628835 0.45135554905140823
7585 284945.1368038656 1.5728769510399918 284944.6857310376 0.45107282804753657
7586 564569.4485505744 1.5719464031239323 564568.997826541 0.45072403341688394
7587 285942.1651644434 1.571200207390277 285941.7147172021 0.45044724126743724
7588 552306.5447620522 1.5702763355587217 552306.094658855 0.45010319722309045
7589 291240.1080787124 1.5695185568742542 291239.65825621015 0.44982250225714765
7590 548588.9142978146 1.5685816750029435 548588.4648214366 0.44947637807458507
7591 288593.8211670961 1.5678268813176264 288593.3719680464 0.4491990496884685
7592 561202.8007926338 1.5668858971306967 561202.3519454816 0.44884715223419386
7593 281700.85162902816 1.5661533522915252 281700.40304796933 0.4485810588034635
7594 572998.9926730954 1.565203593514216 572998.5444519535 0.4482211418960569
7595 278913.9025651696 1.5644718759373595 278913.4546082735 0.4479568961235907
7596 572014.3684727777 1.5635116374231053 572013.9208790557 0.4475937218893996
7597 281028.8659043852 1.5627834537124063 281028.4185750629 0.44732932232908523
7598 569395.0008277465 1.5618256816228293 569394.5538613203 0.4469664262423499
7599 281113.0579718058 1.5611001872495944 281112.6112689351 0.44670287070659703
7600 572865.4030467094 1.5601382129768793 572864.956711318 0.4463353914169506
7601 278978.26856937364 1.5594135671184703 278977.8224946657 0.44607470798275445
7602 575813.9373977033 1.5584455001101725 575813.4916937836 0.44570391977328183
7603 282391.06155487883 1.5577157980117329 282390.6161134799 0.4454413989319762
7604 563837.9005167009 1.5567521624937772 563837.4554434683 0.4450732326401443
7605 288175.111605165 1.5560114477421685 288174.666800965 0.4448042000465387
7606 558244.8216939258 1.55506029063627 558244.3772500588 0.44444386700205274
7607 288870.09130751516 1.554309305738801 288869.6471380286 0.44416948658720157
7608 560193.8215428066 1.553358489100402 560193.3777305129 0.44381229364458713
7609 291741.02197918843 1.5525938451502663 291740.57844691793 0.44353227047710286
7610 550949.0879565275 1.5516546433769947 550948.6447750842 0.4431814432147892
7611 301001.9279792978 1.5508765646477378 301001.4850847208 0.4428945770182316
7612 534264.6834673872 1.549952379053731 534264.2409145827 0.44255280446451883
7613 310765.0963887267 1.5491535332752586 310764.65413270216 0.44225602454979995
7614 523919.7314955577 1.5482417673846969 523919.28957160574 0.4419239519506359
7615 317434.4390267175 1.5474263794160716 317433.99740720843 0.44161950907882963
7616 519458.0074861428 1.5465281459644704 519457.56619014015 0.4412960026460289
7617 323384.1185258182 1.5456982945971927 323383.67754142685 0.440984391402304
7618 512416.88138634275 1.5448120940909928 512416.44071756414 0.4406687786045005
7619 332803.9449391549 1.543964009894297 332803.50459053606 0.4403486188197899
7620 501345.4181467168 1.5430914388172587 501344.9781042049 0.4400425118304247
7621 346075.1471515814 1.5422232845733204 346074.70743890724 0.43971267420375654
7622 488845.1205836038 1.54136865464837 488844.6811663252 0.4394172785984338
7623 361501.37506437313 1.5404792584555134 361500.93598697905 0.43907739409952096
7624 477092.55627346353 1.5396420104937798 477092.11748150666 0.4387919568551656
7625 377952.767776623 1.538728244061356 377952.3293354387 0.43844118428643436
7626 467760.10701792757 1.537909836231914 467759.6688507333 0.4381671942589362
7627 395389.7688396852 1.5369691186687162 395389.33103583334 0.4378038518563942
7628 460030.75376219495 1.5361696597243024 460030.31621970324 0.43754249168341935
7629 413261.8171541103 1.5351989588647368 413261.3799894437 0.43716466658045505
7630 452804.20634567935 1.5344167877872177 452803.76943022484 0.4369154545337372
7631 426776.3080407824 1.5334209770707201 426775.87151422584 0.43652655656228945
7632 445850.9372089598 1.5326468981324513 445850.50092466315 0.4362842966242503
7633 431056.88649449433 1.5316365263064908 431056.4506038373 0.4358906569863157
7634 436893.83118931175 1.5308584907731135 436893.3955428989 0.43564641283179706
7635 423328.19803626736 1.5298559996884253 423327.7627783796 0.43525788774492147
7636 426490.3415420254 1.5290621993764155 426489.9065402043 0.4350018210818335
7637 407414.1623643352 1.5280915000040942 407413.7277360842 0.43462825103001335
7638 420482.53878116806 1.5272706307230026 420482.1044304324 0.4343507357107366
7639 392555.45131803205 1.5263496381743986 392555.01731802116 0.43400001089167883
7640 422652.78633476724 1.525497666837981 422652.3526392051 0.43369556214114174
7641 381260.72910901764 1.524632258544274 381260.2957381721 0.43337084558902605
7642 433444.65814046777 1.5237495147037392 433444.2251008827 0.43303958504939605
7643 371232.44412558 1.5229346236610726 371232.0113869693 0.4327386107191917
7644 449174.0783162015 1.5220247757296124 449173.64593047136 0.43238573016179277
7645 364009.70899541304 1.521247344286101 364009.2768937204 0.43210169266690585
7646 460463.0476140303 1.5203206803660356 460462.615878789 0.43173524132090313
7647 361727.0120811473 1.5195642443793334 361726.5806214658 0.43145968148126734
7648 462025.8148511837 1.5186340036198562 462025.3837634623 0.4310877213641578
7649 363887.78207350033 1.517883254636459 363887.35126077855 0.4308127218031629
7650 456429.00089327735 1.5169603909586062 456428.57045165217 0.43044162515674095
7651 368514.53755623 1.5162041062939224 368514.10739543865 0.43016079132705115
7652 447517.60550027766 1.5152979626837932 447517.1757044458 0.42979583183209435
7653 372917.80250248173 1.5145287387660167 372917.3729980256 0.4295044560989486
7654 441251.0255243747 1.5136442851394554 441250.59637500974 0.4291493649126119
7655 373300.2069180394 1.5128585738885292 373299.7780725492 0.4288454901966679
7656 443977.5891941433 1.5119919406066593 443977.1606930397 0.428501103619612
7657 366098.35026938206 1.5111912190269583 366097.9220832813 0.42818610077465274
7658 458990.9588794604 1.5103341869017355 458990.5310283487 0.4278511116778187
7659 349437.9539603551 1.5095255456800198 349437.5264307673 0.4275295877667066
7660 489568.6379447017 1.5086668921126176 489568.21074380167 0.42720090001985883
7661 322567.4282149802 1.5078590448773224 322567.0013366996 0.42687828056107835
7662 538067.4470745624 1.5069832568328592 538067.0205242914 0.4265502710272361
7663 292196.557449114 1.5061877499797098 292196.13121643115 0.42623268283365795
7664 585503.472377039 1.5052822112369622 585503.0464788094 0.425898229563873
7665 287573.37326559826 1.5045052088447564 287572.947674759 0.42559083924364266
7666 559535.5834763077 1.5035770782077675 559535.1582329273 0.42524338040743004
7667 297649.0968770275 1.5028131198542058 297648.67192708515 0.4249499423593253
7668 559440.5418410132 1.5018629183070582 559440.1172570941 0.42458391911988863
7669 280613.64383764117 1.5011381935064394 280613.2195208876 0.4243167535757221
7670 617425.3263339049 1.5001377870715238 617424.9024107669 0.4239231379065972
7671 269382.82635073585 1.499453884439195 269382.4026726857 0.42367805015914783
7672 601753.1213154731 1.4984143037098867 601752.6980564201 0.4232590530081335
7673 266239.5474072251 1.4977586912121703 266239.12437803025 0.42302919484893253
7674 639555.540053066 1.4966946617990236 639555.1174599224 0.42259314349054
7675 265647.1284764326 1.4960631032702505 265646.7060972747 0.4223791578519851
7676 597408.9018759159 1.4949827701947576 597408.4799472179 0.42192869809590655
7677 270372.6903900265 1.494343416540675 270372.2686754338 0.421714592658136
7678 632026.5522254104 1.493269325233836 632026.1309562883 0.42126912199398936
7679 265956.81795955537 1.4925998088576036 265956.396920795 0.4210387603384777
7680 593766.5407538194 1.4915678462917126 593766.1201336894 0.4206201300198911
7681 293858.2283241825 1.490836717660291 293857.8079766588 0.4203475236910467
7682 533462.6438985692 1.4898623361079337 533462.2239257529 0.41997281623883514
7683 325265.4086276341 1.4890469974302623 325264.98896775546 0.4196598786663553
7684 491784.1068887239 1.4881414641959756 491783.6875665026 0.4193222213126501
7685 352404.51326514524 1.4872753398791678 352404.094280479 0.4189846662352765
7686 461317.7830338369 1.4863993136170581 461317.3643627805 0.41867105639123015
7687 388738.30470630695 1.4854899835771977 388737.8863870504 0.41831925656635016
7688 400691.65212724474 1.48463958562681 400691.23411053536 0.4180167093628434
7689 464206.3448740002 1.4837067733291982 464205.9272150018 0.41765899839917947
7690 325586.2842664858 1.4828919849499909 325585.8668974073 0.4173690784910745
7691 572920.5572396639 1.4819266422290402 572920.1402224557 0.4170172081800002
7692 268089.884113088 1.4811132793228634 268089.46739612584 0.41671696218516785
7693 648521.8584432002 1.4801373262017845 648521.442069877 0.41637332314919867
7694 301667.19817135617 1.4793182926331347 301666.7821067627 0.41606459345925567
7695 479711.93511326 1.4783833956709898 479711.5193763949 0.41573686507829877
7696 397709.0065275418 1.4775142699192612 397708.59111269895 0.4154148428286861
7697 388914.45711910113 1.4766330764870006 388914.0420277659 0.4150913352353971
7698 468600.2400016872 1.475748382959308 468599.8252245223 0.4147771648539077
7699 337877.6769161681 1.4748970954185816 337877.26245753985 0.41445862823361596
7700 523496.84365638066 1.4739731411011228 523496.42952872865 0.4141276519892633
7701 304374.4924562996 1.4731655566033985 304374.0786316287 0.4138246708977842
7702 572611.0482232419 1.4722166441083904 572610.6347529674 0.41347027450770174
7703 284075.433091416 1.4714565038321752 284075.01989564986 0.41319576618010284
7704 590935.0035448099 1.4704605174866674 590934.5907296055 0.412815204323719
7705 290014.60857397405 1.4697163815178147 290014.1960214979 0.41255247617639423
7706 569500.8291707254 1.468701641643659 569500.4170136777 0.41215704771570155
7707 299478.90912310535 1.4679807300856083 299478.4972163221 0.41190678322227287
7708 565630.4284493685 1.4669494862626957 565630.0169551302 0.411494238335006
7709 301292.34488223115 1.4662506096814791 301291.93362333224 0.41125889888094475
7710 570108.6387092636 1.4651773199983023 570108.2278907329 0.41081853076562524
7711 306326.5485860734 1.464478485777562 306326.13799276896 0.4105933044272611
7712 562261.5120589198 1.4633882505625997 562261.10192118 0.4101377397242043
7713 318473.57168971293 1.4626975478272457 318473.16177340184 0.4099163111101759
7714 554049.8366159684 1.4616018791405627 554049.4271575056 0.40945846270901926
7715 350902.03248762595 1.460887925439598 350901.6232596982 0.4092279277243748
7716 517253.1660661851 1.459788125860628 517252.7572915268 0.40877465826798826
7717 431473.16391172697 1.459039474224616 431472.75537486124 0.40853686572976267
7718 460476.0663663632 1.4579494560008228 460475.6582731361 0.4080932270662908
7719 548780.811282792 1.4571301144935793 548780.4034415776 0.4078412144961295
7720 436945.21443635 1.456035457143538 436944.80702573835 0.4074106116371993
7721 573691.9911625464 1.4551476672744375 573691.5840193097 0.40714323673150454
7722 451786.8789929116 1.454062247613589 451786.4722479227 0.4067449888996348
7723 512657.2288532392 1.453106156873026 512656.82240141544 0.4064518237970915
7724 429911.3886635002 1.452057845931774 429910.9825672374 0.4060962627959844
7725 495728.3544108573 1.4510517315814115 495727.9486371554 0.40577370193148016
7726 343716.35119937506 1.4500998347643559 343715.9457360029 0.4054633721958242
7727 546389.2006805458 1.4490545555157563 546388.7955617099 0.4051188358898122
7728 269888.4217167701 1.448198263844141 269888.01688155945 0.40483521062609606
7729 627608.9866568197 1.4471368629678945 627608.5821826276 0.40447419210301516
7730 291189.52315823693 1.4463367455232559 291189.11895338615 0.40420485079273416
7731 513698.3103344657 1.4453354514088783 513697.9064911794 0.4038432862592195
7732 360039.32521851134 1.4445081057722273 360038.9216509322 0.403567579128571
7733 446149.45837196393 1.4435724851080398 446149.05515822285 0.4032137410930176
7734 496899.952825968 1.44275573319918 496899.5498947119 0.40293125612850245
7735 321696.73939682933 1.4418719701408804 321696.3368021896 0.402594639735317
7736 627501.7733697579 1.4409415167238284 627501.3711023832 0.40226737466322426
7737 280528.5289133529 1.4401539846858604 280528.12695932575 0.401954027113096
7738 510590.80069736275 1.4392145378752292 510590.3990968957 0.40160046701534163
7739 383607.34044538316 1.4384281712299334 383606.9391449063 0.40130047687600706
7740 383144.98823468137 1.4375346034942917 383144.58729440405 0.4009402773472068
7741 464740.4563524614 1.436713636569409 464740.05570458225 0.40064787918927147
7742 353068.02727813815 1.4358526319495128 353067.62699059444 0.4002875436958765
7743 531992.2482167075 1.4350421288176483 531991.8482190344 0.39999767317151874
7744 336007.5886044627 1.4341861549424717 336007.1889505289 0.39965393375590186
7745 531124.2137805382 1.4333115522171482 531123.8144481694 0.39933236870642386
7746 302316.169528176 1.4325233704228588 302315.77050957875 0.3990185972731958
7747 538565.9776379239 1.4315992017482937 538565.5789670603 0.3986708635611166
7748 322268.2806982388 1.4308399811818306 322267.8823099342 0.3983883046079358
7749 508839.5711644413 1.4299113182975671 508839.173132905 0.3980315363090391
7750 319353.3855416264 1.4291329167250255 319352.9877938153 0.39774781109595186
7751 546881.9547701841 1.4282034322140926 546881.5573830886 0.3973870954825887
7752 303642.512260524 1.4274819790280324 303642.11514322815 0.39711729580445365
7753 538135.8186080569 1.4265543215384184 538135.4218453048 0.3967627520839295
7754 335600.8838233886 1.425788413959099 335600.48735132755 0.3964720610664397
7755 476862.73494823906 1.4249009929999914 476862.3388252105 0.39612302851641484
7756 368164.5107549496 1.4240934585247647 368164.1149430062 0.39581194338419706
7757 463868.20097568765 1.4232302355170723 463867.8054991624 0.39547652525860527
7758 374874.27170210244 1.4224117801790654 374873.87655419554 0.3951479069042024
7759 443295.59007547883 1.4215635126180706 443295.19525634754 0.3948191313015373
7760 405074.6147257446 1.420725351386076 405074.2202429602 0.3944827843698274
7761 418808.87270211277 1.4199036509526506 418808.4785306605 0.39417145229314887
7762 419927.56355277175 1.4190223650979397 419927.1697249073 0.3938278644601648
7763 426328.3164059525 1.418181232565528 426327.92289565544 0.3935102970733908
7764 396048.0096116678 1.4173109077688928 396047.61644226825 0.3931693995477035
7765 446936.7259552982 1.4164568311822334 446936.3331010654 0.3928542328315871
7766 382310.85761302005 1.4155983835162813 382310.46509000246 0.39252301760815694
7767 460785.36493495037 1.4147221877352536 460784.97273383045 0.39220111993936524
7768 369065.90529271844 1.4138557725337617 369065.5134213356 0.3918713828506167
7769 494575.31791458017 1.4129664407317144 494574.9263691492 0.3915454309993215
7770 328781.7614192838 1.412140730052972 328781.3701854318 0.39123385201789274
7771 549937.1076595215 1.4112205790706438 549936.7167637222 0.3908957992412192
7772 300831.11129870487 1.410422835754963 300830.7207079207 0.3905907841778823
7773 582741.4572210293 1.40947460561533 582741.0669819672 0.39023906211440845
7774 293687.5139021366 1.4086829141094237 293687.12396437005 0.3899377665314203
7775 590782.6981992666 1.4077214917443395 590782.3086238086 0.38957545804969534
7776 296954.12684108055 1.4069384710382087 296953.73756657774 0.3892745027973993
7777 570174.9176630765 1.4059609881439634 570174.5287633159 0.38889976072226573
7778 307835.46950421366 1.4051880000644847 307835.0808990956 0.388605118047023
7779 554275.4058811447 1.4042171949396078 554275.0176535933 0.38822755139024895
7780 308649.57307880034 1.403438620297582 308649.18514409795 0.3879347023915313
7781 580619.6688604336 1.4024472007720352 580619.2813109927 0.3875494409380763
7782 288156.8893120615 1.4016607875073517 288156.5020617459 0.3872503155903233
7783 614149.5625486795 1.40065598985071 614149.1756828701 0.38686580944177723
7784 298095.8479016354 1.399873378616393 298095.4613384606 0.3865631747840132
7785 559858.1727250199 1.398877510254222 559857.7865408116 0.38618420826508965
7786 316042.0211225708 1.3980552778717215 316041.6352493816 0.3858731892068673
7787 555614.1547391606 1.3970644283173033 555613.76924121 0.385497950656477
7788 305681.72864942264 1.3962525172240337 305681.34345485707 0.38519456560425896
7789 584322.4895437459 1.395249129765939 584322.1047249439 0.3848188020175641
7790 298653.04269917746 1.3944265464411607 298652.6581884303 0.3845107471438693
7791 584797.6122591107 1.3934248274159762 584797.2281195646 0.38413954604304046
7792 304145.91077454545 1.3925919132291715 304145.5269493584 0.38382518704062635
7793 570615.1932541357 1.391598403660396 570614.8097930601 0.38346107561578785
7794 308126.84961483494 1.3907631729048933 308126.46646801155 0.3831468234003941
7795 564104.5208386054 1.3897629999952161 564104.1380590715 0.38277953384629587
7796 309566.0231245718 1.388932596673198 309565.64065180835 0.38247276339767516
7797 570674.7487868022 1.387938983893145 570674.3666821162 0.3821046860503451
7798 303936.86401483184 1.3871160010516426 303936.48221181787 0.3818030139380886
7799 584714.5066841518 1.3861105962988156 584714.1252527593 0.38143139254970476
7800 299601.0261688532 1.3852897272176574 299600.6450416559 0.3811271972892454
7801 581578.3977117154 1.3842780168379163 581578.0169571342 0.38075458112872496
7802 303067.45431440644 1.3834618061143458 303067.073860808 0.3804535984738944
7803 580719.5579931015 1.3824501999279877 580719.1779142885 0.38007881300955904
7804 300000.4935093501 1.3816394574102078 300000.11372409045 0.37978525963927495
7805 591585.1781559502 1.3806106598692367 591584.7987552955 0.3794006547240413
7806 297859.39300229243 1.3798104306012564 297859.0138885429 0.37911374955166616
7807 589043.1246338353 1.3787757827120972 589042.7459084071 0.37872542818158317
7808 299443.8573896506 1.3779776142988793 299443.47895004967 0.37843960094387363
7809 591176.0413147399 1.3769378756467918 591175.6632660303 0.3780487095638337
7810 295747.01933069516 1.3761375328008043 295746.64156854246 0.37776215271584124
7811 601721.5780271934 1.3750846138905621 601721.2006609563 0.377366237072375
7812 298663.33702469297 1.3742922487633102 298662.9599411466 0.37708354634125507
7813 584557.9338882423 1.3732402508213588 584557.5572042263 0.37668401606758584
7814 301433.2628393669 1.3724433978153765 301432.8864367812 0.3764025857054512
7815 592136.3455352361 1.371390655375153 592135.9695328295 0.37600240661117107
7816 295180.9754807991 1.3705958286387114 295180.599759943 0.3757208560493415
7817 604035.7733816777 1.3695353762946423 604035.398061336 0.3753203416645418
7818 303597.9399900207 1.3687318173924075 303597.5649575562 0.37503246452825695
7819 570974.5885381883 1.3676844055453479 570974.2139013744 0.37463681391813
7820 310571.4912058049 1.3668671463701891 310571.11686230847 0.3743434964683514
7821 576990.1490695704 1.3658282731215357 576989.7751169244 0.373952645969689
7822 301997.51646918023 1.3650109119811284 301997.1428103049 0.3736588753737459
7823 595043.6772925839 1.3639661515434482 595043.3040224643 0.3732701195321946
7824 308359.03412872273 1.363134528432757 308358.66115904436 0.372969678377195
7825 566043.650685033 1.3621072607127607 566043.2780950947 0.3725899381844993
7826 319909.5274506648 1.3612580051487013 319909.1551712091 0.372279455714121
7827 556543.0765000975 1.3602446803532766 556542.7045906839 0.3719094136270268
7828 319247.6330254529 1.3593877341159972 319247.2614307732 0.37159467973519855
7829 564825.993711424 1.3583746410237518 564825.6224820098 0.37122941407392474
7830 318822.00404636643 1.3575026696006893 318821.6331372343 0.37090913210227733
7831 569409.3732987288 1.3564993440243889 569409.0027479341 0.3705507947368166
7832 324196.341490291 1.3556176167373457 324195.9712669181 0.37022337286056645
7833 552483.380454173 1.3546265116857366 552483.0105790589 0.3698751140563927
7834 338288.8542831046 1.3537243837272852 338288.48474694946 0.36953615512915633
7835 534768.6636977893 1.3527483359966581 534768.2944971309 0.36920065838137034
7836 357496.00071967405 1.3518199338041612 357495.6318700526 0.368849621450355
7837 524073.08686392935 1.3508688097551178 524072.7183342716 0.36852965775188845
7838 382279.60747525585 1.349904463759616 382279.23931469274 0.3681605631048944
7839 511534.40408948675 1.348982427661428 511534.03622664337 0.3678628434118657
7840 423133.946490358 1.3479627466077833 423133.57902512065 0.36746523734380604
7841 496833.514193782 1.3470854923907583 496833.1469892076 0.36720457442336357
7842 502275.4810664771 1.3459754456267492 502275.11430251534 0.3667639617429138
7843 501072.900090444 1.3451488470522068 501072.53353931016 0.366551133877905
7844 630909.6290916105 1.3439018615193115 630909.2630325526 0.36605905801603505
7845 589833.6099219177 1.34309351838211 589833.2440304664 0.3658914512934141
7846 829646.2583392162 1.3416473280865986 829645.8929787799 0.3653604364253785
7847 963184.6945842556 1.3407342406245448 963184.3293785998 0.36520565580082653
7848 1206248.6962520767 1.3389458828659224 1206248.3315852683 0.3646668082819772
7849 1440091.5683926656 1.3376686401162725 1440091.2039255057 0.3644671598573529
7850 894197.6298400153 1.3355161936458062 894197.2658848906 0.3639551247561846
7851 502333.15820100193 1.3338183385976365 502332.7945123648 0.3636886371616404
7852 592914.3190354835 1.332072576408505 592913.9557543494 0.36328113413649893
7853 967021.371005197 1.3300993994616928 967021.0081260297 0.36287916736232256
7854 383337.96242126974 1.3285931502442403 383337.59980962076 0.3626116490013044
7855 546634.7836738172 1.3267944856767342 546634.421556854 0.3621169630847744
7856 554672.3503372169 1.3252661037869338 554671.9884349663 0.3619022505380614
7857 470056.8937544755 1.3236906679212777 470056.53230046254 0.3614540129657627
7858 457292.94082312414 1.322431999736884 457292.5796662931 0.3611568310175946
7859 732843.8298986572 1.320891242625153 732843.4690973706 0.3608012865228518
7860 510293.569745728 1.3195306170682302 510293.2093508005 0.36039492752297525
7861 600759.7810075738 1.3184976951289138 600759.4208606896 0.3601468842125811
7862 826924.5786406243 1.3169368737637408 826924.2189815801 0.3596590441590736
7863 465637.8259029997 1.3158861798122998 465637.4665044384 0.3593985613691104
7864 584460.0135262499 1.3147233046327975 584459.654522385 0.3590038649523762
7865 638090.5738270712 1.3134753239006045 638090.2152335732 0.35859349802216156
7866 403675.44341853086 1.3123441436384793 403675.08515184047 0.35826669040546305
7867 551442.9167245001 1.3112219978173463 551442.5588887386 0.35783576153640023
7868 369501.8675872496 1.310420521009886 369501.51003676787 0.3575504817128901
7869 512139.5070065613 1.3092333510101142 512139.14986625477 0.35714030656602375
7870 357711.1972431163 1.3082928509248906 357710.8404410961 0.3568020201907767
7871 578807.6425315308 1.307383957801426 578807.2861000773 0.35643145354490197
7872 448509.4492019011 1.3065388698134521 448509.0930998579 0.3561020431602305
7873 430120.5519470222 1.3055563135848118 430120.19616674905 0.35578027313999755
7874 615483.7383890923 1.304564485831475 615483.3829958308 0.3553932614600884
7875 353495.84367595264 1.3038722107279073 353495.4885613317 0.35511462092341095
7876 451439.16484674066 1.302930182691691 451438.81007868366 0.35476805699777636
7877 395099.5015528055 1.3020864881319034 395099.14706124633 0.3544915591466973
7878 497015.2497896976 1.301249556737355 497014.89559652586 0.3541931717120207
7879 294874.15932107397 1.3004536333198629 294873.8054605124 0.35386056157656676
7880 516272.6194548402 1.2995890298427477 516272.2658801048 0.35357473542195483
7881 460374.55681656837 1.2988624843330272 460374.2035392568 0.3532773115260914
7882 416006.67457538744 1.2981944940109964 416006.3215749128 0.3530004746540021
7883 443201.14282090584 1.2974177087428043 443200.79011645954 0.3527044463220039
7884 428690.56318234996 1.2965208378126054 428690.21083663433 0.35234571563273936
7885 436644.7761374832 1.2958449471252464 436644.4240492471 0.35208823609498774
7886 400631.1030933785 1.295168692784525 400630.7513204863 0.3517728921961837
7887 361712.9266815525 1.2944641851500072 361712.57519649406 0.35148505844902733
7888 458702.2402663638 1.293676750549588 458701.8891069803 0.35115938348720926
7889 433044.6704301974 1.2929832887387356 433044.31959316874 0.35083702864215616
7890 320415.7663443242 1.2923778164771482 320415.4157795239 0.3505648003211821
7891 513849.4803790759 1.2915599625760326 513849.13015673624 0.35022233966316396
7892 320544.09917085647 1.2908828062935331 320543.7492473509 0.3499235055477507
7893 526600.3599820789 1.2901273783308795 526600.0104034219 0.3495786569346498
7894 304872.1962141192 1.289512546356421 304871.84692962357 0.3492844956351962
7895 497997.51149135805 1.288692164294072 497997.16255287704 0.3489384809847579
7896 428686.0170530271 1.2880097322045834 428685.66841323284 0.348639794261019
7897 366933.0093224567 1.2872979293947227 366932.6610233839 0.3482990727981564
7898 466806.0890893879 1.2865264886019163 466805.7411176416 0.34797174628491184
7899 363064.2936354715 1.285759904367721 363063.94599807204 0.3476373994634047
7900 484979.2572269845 1.2849957413524895 484978.90993039764 0.34729658682353065
7901 351022.76638616965 1.2843162860517767 351022.4194052 0.346980969629864
7902 443738.4365717708 1.28350874129588 443738.089947506 0.34662426478595393
7903 423374.742775018 1.2827642561400427 423374.3964788243 0.34629619364929154
7904 411660.94926708844 1.282011939605004 411660.6033167776 0.3459503107906559
7905 397226.054358695 1.2812718543277908 397225.70874058653 0.3456181084513046
7906 442903.5971366728 1.2804614059618304 442903.2518750582 0.345261614602799
7907 406474.72352787334 1.2797160857414014 406474.378604895 0.34492297833963587
7908 431157.44601883175 1.278942204291173 431157.1014508118 0.34456801995436487
7909 399323.6365394421 1.2781881557247714 399323.29230409843 0.3442353436756435
7910 442064.3201984452 1.2773862800030653 442063.9763170882 0.343881356969447
7911 420152.8025483738 1.2766372539580677 420152.4590012937 0.3435470800984205
7912 406796.3051906371 1.2758315040771349 406795.9620019609 0.34318867621148424
7913 435706.704085017 1.2750235497835474 435706.36123626126 0.3428487557131883
7914 424504.5767188603 1.274231915629688 424504.23421910283 0.34249975744977795
7915 417329.5969322382 1.2734702422405015 417329.2547669388 0.3421652994221156
7916 430763.3955924764 1.2726634982795482 430763.05377343687 0.3418190395732067
7917 422375.60278364556 1.271831657570508 422375.26131874055 0.3414649049995063
7918 436576.3969599464 1.2710355115714778 436576.0558340451 0.3411259012919661
7919 415817.0056502028 1.2702186027730455 415816.6648825464 0.34076765639743806
7920 429655.0004295343 1.269410569232277 429654.6599963957 0.34043313862353397
7921 449602.0487940656 1.2685628997425056 449601.708724524 0.34006954159021063
7922 394412.22163558233 1.2677661792687698 394411.8819059882 0.33972959411276143
7923 475336.2041526948 1.2669039504868147 475335.8647835962 0.3393690986143515
7924 386308.7374806265 1.2660940569867047 386308.39845546376 0.3390251627142196
7925 487370.4000014856 1.2652280817732255 487370.06133614335 0.33866534225780576
7926 379173.60336304596 1.2644074964336234 379173.26504493307 0.33831811289202596
7927 481410.96854310273 1.2635146427357418 481410.6305896264 0.337953476340533
7928 405823.4094891142 1.2626926644551606 405823.0718784455 0.33761066866268563
7929 447793.9732134622 1.261816561701089 447793.63596743124 0.33724603097878336
7930 428094.0899971017 1.2609655203444319 428093.75309436186 0.33690273984841324
7931 440491.00790948456 1.2600705065588371 440490.6713749204 0.3365345641589699
7932 430705.0254409114 1.2592224545441761 430704.68924972584 0.3361911855605105
7933 443372.50758509093 1.258325103919592 443372.1717604931 0.33582459786883334
7934 421037.45196092536 1.2574587604257201 421037.1164808045 0.3354801208486486
7935 468044.8819242018 1.256552904476586 468044.54681002285 0.33511417895579126
7936 394125.4386238537 1.2556981230601176 394125.1038547879 0.3347690658151641
7937 492968.19315698615 1.2547721079044243 492967.8587535015 0.33440348463605163
7938 387404.41163663793 1.2539133625441798 387404.07757791056 0.33405872739896836
7939 494513.2626071543 1.252982472222511 494512.92891604133 0.333691112972449
7940 386306.2884375105 1.2521174627857838 386305.95509015984 0.3333473506456553
7941 496365.1795732076 1.2511671982765498 496364.84659939184 0.33297381577529894
7942 392577.3785244166 1.2503131725551737 392577.04588727246 0.33263714416393225
7943 488895.12188734993 1.2493579456628285 488894.7896283435 0.33225900643220063
7944 391242.4361550363 1.2484965205642116 391242.10422794585 0.3319270904763422
7945 505220.41945159825 1.2475219808662306 505220.0879093332 0.3315422650945307
7946 371359.73497449164 1.2466741714607468 371359.4037596239 0.3312148677393304
7947 536139.966505404 1.2456748065764256 536139.6356793739 0.3308260301071739
7948 348301.1049471405 1.2448365447463627 348300.7744432104 0.3305039301284874
7949 572414.1967248685 1.243815943036063 572413.866616874 0.3301079945216021
7950 325284.43689059664 1.242995357312039 325284.107097469 0.3297931276509445
7951 601379.9441323577 1.2419364810293267 601379.6147464475 0.32938591017356683
7952 323101.7722517239 1.241135833485479 323101.44316856866 0.32908315525008336
7953 598646.5466204773 1.2400550112971345 598646.2179585848 0.32866189259617323
7954 322274.20846303395 1.2392620976681008 322273.88009238767 0.32837064626181295
7955 607379.5221259055 1.2381476828803408 607379.1941929086 0.3279329969315055
7956 314843.6644317451 1.2373856143924982 314843.3367751874 0.32765655775112085
7957 636962.4598320958 1.2362516192236428 636962.132623657 0.3272084388149418
7958 325927.98082297004 1.2354778728553875 325927.65389102674 0.3269319433103804
7959 570563.3660197769 1.2343437661650496 570563.0395357783 0.3264839985651184
7960 349880.57965155324 1.2335509888205867 349880.25345478265 0.3261967705633997
7961 574117.5598788467 1.2324578000833724 574117.2341086311 0.32577021557954
7962 336009.98257976933 1.2316112385366338 336009.6571190417 0.3254607275959746
7963 575073.9648239152 1.2305423862535112 575073.6397629023 0.325061012900078
7964 351753.5371274999 1.2296588986402173 351753.2124071031 0.3247203967981041
7965 521248.5849514294 1.2286574462077255 521248.2605920325 0.3243593968967258
7966 410105.2169676741 1.2276910256511626 410104.8929768534 0.323990820697054
7967 439385.34428953775 1.2267357076682108 439385.0206407417 0.3236487960821485
7968 492003.7386402147 1.2257301282139215 492003.41537181276 0.32326840195221346
7969 364027.87277562317 1.2248237166392653 364027.5498388024 0.3229368207349479
7970 583400.8359284404 1.2237794660913826 583400.5133678234 0.3225606169438864
7971 323297.6901163002 1.2228941868620196 323297.3678895196 0.3222267805735151
7972 598825.5152740511 1.2218270478478315 598825.1934301979 0.32184385318048564
7973 350757.4535142031 1.2209397156405475 350757.1320021242 0.3215120788581359
7974 525194.3143156897 1.2198913714708717 525193.9931853791 0.3211303106188999
7975 401821.7064149656 1.218981876960275 401821.3856148195 0.3208001461710323
7976 473224.0292686931 1.2179506369716118 473223.70885412727 0.3204145658685585
7977 432443.1056668654 1.2170197290797693 432442.7855875329 0.3200793324906433
7978 458495.5858960922 1.216019310183463 458495.2661902391 0.31970585305677507
7979 433479.96049286006 1.2150685097966358 433479.64113239344 0.31936046663180157
7980 463624.32737255294 1.2140792084449292 463624.0083747445 0.31899780843486686
7981 429580.9343400413 1.2131065145172117 429580.61570303724 0.318637004042597
7982 462776.42105975316 1.2121371968812529 462776.10277363105 0.3182861220860277
7983 438789.1946734149 1.2111519039793124 438788.87675234984 0.3179210650785684
7984 444466.38057904015 1.210193369474056 444466.06300433114 0.3175747090127588
7985 468782.66994524986 1.20919348111619 468782.3527394193 0.3172058305106571
7986 409480.58745147375 1.2082493179416063 409480.2705909914 0.3168604823080426
7987 510156.90534827136 1.2072347081893986 510156.5888566692 0.31649160214275424
7988 378061.4439533839 1.2063022263961838 378061.1278070186 0.3161463652941863
7989 540083.4589600408 1.2052734559312315 540083.1431860117 0.31577402915322117
7990 366721.4047483381 1.204345065595157 366721.0893215886 0.31542674950756794
7991 541635.0268502352 1.2033124236098558 541634.711797592 0.31505264321303783
7992 375039.2321911488 1.2023841174008951 375038.9174850006 0.3147061481642723
7993 522267.3292123324 1.2013512321239253 522267.0148845139 0.3143278184517932
7994 392963.7536017781 1.2004151362307924 392963.4396203289 0.31398144925143684
7995 503011.18018456915 1.199383483573844 503010.8665864591 0.313598110064911
7996 404893.63348366873 1.1984420190391998 404893.3202304968 0.3132531718917457
7997 494876.466676644 1.1974140036402927 494876.1538080985 0.31286854544361387
7998 408499.82289341534 1.1964665122039662 408499.5103732171 0.3125201982049885
7999 495760.5784348953 1.1954393489793755 495760.26629835536 0.31213653994667856
8000 405671.2835917353 1.1944800162936056 405670.9718101569 0.31178157842224097
8001 500606.8665114523 1.193454503279728 500606.55510945176 0.3114020005322436
8002 402972.6141176937 1.192490559960257 402972.30307499215 0.3110427015107416
8003 502051.8253732276 1.1914668807052065 502051.5147075743 0.3106656533143584
8004 406186.1731754144 1.1904954032740438 406185.8628721491 0.3103032653003332
8005 494926.59665220167 1.189472501528877 494926.2867254367 0.30992676499308713
8006 415481.79315614473 1.1884954879419904 415481.4835930009 0.3095631438099001
8007 483606.7134211585 1.1874743483659944 483606.40423488215 0.30918627635940193
8008 427144.6534998425 1.1864897920766044 427144.34467887215 0.3088209703591391
8009 472724.6426621297 1.1854685022461726 472724.33421940904 0.3084427206974553
8010 435061.9575966777 1.1844803541552413 435061.64951946813 0.30807720955005474
8011 468757.62818434625 1.1834607748368347 468757.3204862583 0.3076980879607956
8012 436208.66431021446 1.1824717772519375 436208.3569774804 0.3073327340769575
8013 471793.41794207005 1.1814475726949254 471793.1109899855 0.3069520845047916
8014 431074.0959780218 1.1804580653636851 431073.7893916496 0.3065863722222898
8015 480395.7509405468 1.1794310127331198 480395.4447350809 0.30620546590759734
8016 421956.6726948552 1.1784441602657272 421956.36685568746 0.3058391677066693
8017 493042.5367018862 1.177409767697405 493042.2312447012 0.3054571850425591
8018 410413.4563212761 1.1764258362575195 410413.15123055736 0.30509071869974236
8019 507637.3453078008 1.1753824736021972 507637.0406012122 0.3047065886485283
8020 398021.35207322566 1.1744053399348808 398021.04773098126 0.30434224442645486
8021 524547.7749401412 1.173349081895608 524547.4709862485 0.30395389282938085
8022 384220.3740147969 1.1723808822660216 384220.07042162726 0.3035931696477923
8023 544297.1438508325 1.17130808540583 544296.8406522169 0.30319861553249444
8024 368557.91645526566 1.170353334470166 368557.61361204897 0.3028432166932674
8025 569254.7947751102 1.1692595194512727 569254.4923347328 0.3024403774058597
8026 350743.6554552732 1.1683210031345614 350743.35336351057 0.30209176268159105
8027 598473.0003439493 1.1671994660358762 598472.6986662431 0.3016777062215908
8028 336094.06641854224 1.1662816734939265 336093.7650807422 0.3013378000228627
8029 619734.7303838774 1.165130867060294 619734.4294734786 0.3009103988467258
8030 336812.4606314351 1.1642333011951207 336812.1600508587 0.3005805764082122
8031 609750.6925572278 1.163057592143637 609750.3924183507 0.3001388771721331
8032 336472.1967239153 1.1621744402876186 336471.8969057175 0.29981819776594193
8033 631166.9779117524 1.1609738653813448 631166.6785478548 0.2993638976722718
8034 339211.3183963442 1.1601100953406147 339211.0193455104 0.2990508337701699
8035 611308.5675796998 1.1588943958645563 611308.2689878936 0.29859180621589615
8036 353029.59556230775 1.1580146603666328 353029.29729373206 0.2982685757034723
8037 606554.6092963403 1.1568184030007547 606554.3114694748 0.2978268655089077
8038 375349.1527383014 1.1558977553155008 375348.8552624994 0.2974758019470584
8039 553017.3345446945 1.1547571750538335 553017.0374663156 0.2970783789461696
8040 423879.29813211504 1.1537465225463293 423879.0014579458 0.29667416925535256
8041 487903.7869975127 1.1526990753756552 487903.4906574467 0.29634006601206625
8042 510860.84009863256 1.1515702832635162 510860.5442219988 0.29587663380112156
8043 384483.07332705596 1.1506329509244322 384482.7777225384 0.2956045175752355
8044 647930.699176715 1.149400333406388 647930.4040778455 0.2950988694330722
8045 296774.4772654776 1.1485425051020592 296774.18240870436 0.29485677323521403
8046 747130.8522914575 1.1472544605917612 747130.5579470026 0.2943444548798219
8047 343819.00975907815 1.1463912223853139 343818.7156779931 0.2940810850565942
8048 521686.05060104985 1.1451755601519764 521685.7569974566 0.29360359326733215
8049 450443.5107248279 1.1442177118958083 450443.2174383842 0.2932864436644612
8050 444290.0354646406 1.1431033648420588 444289.7426087364 0.2928559041917616
8051 488986.1425474129 1.1420538110099356 488985.85007260443 0.29247480845550167
8052 425422.2830860469 1.141038934445543 425421.99098278314 0.29210326379439916
8053 524462.9603620047 1.139922160189293 524462.6687033605 0.2916586442298613
8054 377498.305757272 1.1389895708402862 377498.01441022346 0.2913470485593393
8055 615499.047014335 1.1377851596586015 615498.7561614962 0.2908528388776563
8056 328116.2144257841 1.136890002666341 328115.9238612889 0.2905644952476976
8057 663188.6577797795 1.1356772718990542 663188.3676991333 0.2900806461930011
8058 350848.868288325 1.1347563726586787 350848.57851992204 0.2897684029511883
8059 550468.3003323079 1.1336167447271508 550468.0109975605 0.28933474749170496
8060 412570.7701890445 1.1326166425798376 412570.4812114204 0.28897762408487343
8061 488345.3022699328 1.1315492280246855 488345.0136858243 0.28858410850378863
8062 463997.3289902292 1.1305034123942583 463997.040789931 0.28820029815333287
8063 427079.2426732389 1.1294950303209035 427078.95484414464 0.28782909425199465
8064 538662.4484125131 1.1283988158664477 538662.1609925093 0.2874200037444853
8065 357777.82821396383 1.1274427509985914 357777.5411425858 0.2870713780235259
8066 635051.460308907 1.1263105763745926 635051.1736703796 0.28663852744012985
8067 342162.2398999486 1.1253848040583467 342161.9535962092 0.2863037394075553
8068 588297.9487910254 1.1242550916114664 588297.6629211737 0.28586985170682155
8069 385235.34714706324 1.1232899252395916 385235.06162698776 0.28552007547905095
8070 520452.91112404445 1.1222039520960905 520452.6260171895 0.28510685491886734
8071 431706.94729876023 1.1212044004234556 431706.6625573958 0.28474136444797077
8072 479476.6179442569 1.1201533468401115 479476.33359988645 0.28434437046181243
8073 461924.2495640864 1.1191155335599332 461923.96559820493 0.2839658814599815
8074 449801.7273623166 1.1180759348420202 449801.44378918724 0.2835731293922231
8075 496413.1764503246 1.117014404367549 496412.89326387324 0.2831864513832799
8076 414527.8792331509 1.1159976265021765 414527.59642794536 0.28280520556264543
8077 539649.2609027664 1.1149056242002837 539648.9784943678 0.2824083985311885
8078 380114.42838396603 1.113900339120337 380114.1463477005 0.282036265521115
8079 578306.6999090449 1.1127853631158955 578306.4182773458 0.2816316990756497
8080 364829.21162006055 1.111787345548808 364828.93035739515 0.28126266541260253
8081 586750.7795459954 1.1106686294776846 586750.4986847965 0.2808611989329584
8082 371645.58551887574 1.1096609486558806 371645.305031708 0.28048716777480864
8083 564767.6489127905 1.1085413603336196 564767.3688282297 0.2800845607919111
8084 390031.5352544696 1.1075184193359053 390031.2555470161 0.2797074535012771
8085 544089.4250869848 1.10640395073202 544089.1457866137 0.27930037102910066
8086 405873.5640695272 1.1053812758557042 405873.28514207836 0.27892744883367376
8087 526450.8842271995 1.104271763888181 526450.6057119247 0.27851527479492655
8088 419192.095474739 1.1032393810857204 419191.8173350461 0.27813969290115415
8089 514914.49151980976 1.102135724360797 514914.2137912509 0.27772855886234205
8090 426305.7476781859 1.1010944983663171 426305.4703306914 0.2773474944770064
8091 512782.6722762644 1.0999964926617074 512782.39533681754 0.27693944686818467
8092 424634.62208378105 1.098948156479453 424634.34553000785 0.2765537731760532
8093 519014.973378587 1.0978455378987206 519014.6972348817 0.2761437053026386
8094 418901.1135103635 1.0967962872613568 418900.8377505111 0.2757598523622218
8095 527455.6400725588 1.0956875629298561 527455.3647256745 0.27534688425813636
8096 413602.46643837093 1.094637076185926 413602.19147380075 0.2749645701838556
8097 533918.8279826093 1.093518443754386 533918.553434062 0.274548547277498
8098 410260.649663742 1.092466469128878 410260.37549683935 0.2741669026507828
8099 540883.7567667429 1.0913422597655398 540883.4830180784 0.27374866456538066
8100 404088.34391375864 1.090292792834275 404088.0705441863 0.27336957235804465
8101 553736.1022588424 1.0891536093778136 553735.829315886 0.27294295646117284
8102 394150.78012500255 1.0881080546481394 394150.5075558974 0.2725691051509513
8103 570797.3694297934 1.0869522938837988 570797.0972979051 0.2721318882776809
8104 384683.9254017277 1.0859163955487974 384683.65363644704 0.2717652806749717
8105 585547.5598011679 1.0847476814215264 585547.288483158 0.2713180099649063
8106 379137.07419618435 1.0837172945141345 379136.80323935807 0.2709568262841995
8107 595217.9442437037 1.0825356400819293 595217.6737441857 0.2704995179855698
8108 379584.7363534436 1.0815083212996968 379584.46620916773 0.2701442758739002
8109 597898.2822966526 1.0803165010084534 597898.0126215474 0.26967510514563353
8110 386002.2366509949 1.0792899772401394 386001.9673229323 0.2693280626119185
8111 594631.6372458348 1.0780892043627863 594631.3684000674 0.268845767380185
8112 399106.69113064214 1.0770579453654758 399106.42262343335 0.2685072088159848
8113 587492.2409874965 1.0758525654314508 587491.9729728668 0.26801462955374106
8114 418896.7844149959 1.074807547928006 418896.5167334819 0.2676815140552432
8115 574146.6807571626 1.0736052744284001 574146.4135714642 0.26718569839969136
8116 444577.18787580443 1.0725346415710866 444576.92102329683 0.2668525075906109
8117 553725.8821112772 1.071343529387759 553725.6157493198 0.2663619573739869
8118 474709.8633843977 1.0702373185187646 474709.59736303915 0.26602135857602777
8119 515321.1201530887 1.0690689487245508 515320.8546058043 0.26554728438029584
8120 509274.0763651684 1.0679203646159348 509273.81117556524 0.2651896031385762
8121 453255.7910162459 1.0667890200157077 453255.5262721721 0.2647440737721045
8122 556342.2404130076 1.0655979099142996 556341.9760548491 0.2643581585073685
8123 380793.39559630083 1.0645167400913707 380793.131645719 0.26395058184396414
8124 631135.7390375701 1.0632884840184338 631135.4755077527 0.26352981732662917
8125 341493.04882003955 1.0622548726585912 341492.7856606437 0.26315939581202596
8126 652858.6766440815 1.0610143880714082 652858.4139349833 0.26270909820660865
8127 374703.4359055748 1.0599821699560479 374703.1735482115 0.26235736328856424
8128 558418.1409183429 1.058786784608023 558417.8790189585 0.2618993843267534
8129 441714.62160917756 1.0577295041154928 441714.36005788983 0.26155128769535274
8130 500948.2798878319 1.0565752123167034 500948.0187923634 0.2610954684722658
8131 495652.4430035323 1.055489837862173 495652.1822682503 0.26073528195371776
8132 445740.47387876397 1.0543760367418762 445740.2135865218 0.2602922421402394
8133 541869.3220611281 1.0532489508999499 541869.0621566776 0.2599044505609559
8134 393151.1108660701 1.0521908677821723 393150.85137626453 0.25948980557282764
8135 604544.9640029953 1.0510308281998415 604544.7049347088 0.25906828646124425
8136 353395.2254497465 1.050012476068963 353394.9667644234 0.25868532305420966
8137 652727.3524096379 1.0488138337022406 652727.094174182 0.25823545581910634
8138 372730.1461186473 1.0478072803325953 372729.8882503141 0.25786833318582414
8139 568858.2039430871 1.0466270349152273 568857.9465318589 0.25741122823720036
8140 421833.1636657703 1.0455962404215744 421832.90661733755 0.2570484328015289
8141 530992.8720275831 1.0444369729090586 530992.6154354203 0.2565921627192584
8142 441585.81666971324 1.043383826285528 441585.560444546 0.25622516723574945
8143 520494.13890063716 1.0422272521084086 520493.88312827644 0.2557723607367478
8144 448548.63982118946 1.04114311006784 448548.3844335616 0.25538762787136843
8145 507127.11012222245 1.040014427027593 507126.85516578774 0.25495643473086366
8146 460679.8040604938 1.0389077741036858 460679.5495135529 0.25454694091322755
8147 489897.9959623002 1.0378037463300376 489897.74182241387 0.25413988638263424
8148 481877.4206492165 1.0366657278761116 481877.16694124124 0.2537079752416352
8149 462728.95703327784 1.035571441039754 462728.7037204765 0.25331280137929174
8150 519266.95169305283 1.034418708765495 519266.69881949306 0.25287355979114506
8151 424903.3736148067 1.0333410583380345 424903.1211326869 0.25248211976233753
8152 573466.586984719 1.0321773705190507 573466.3349422679 0.2520424511489795
8153 381460.4711936068 1.0311078411040955 381460.21954194177 0.25165166502123076
8154 632143.6421291169 1.0299200428012136 632143.3909208158 0.25120830121683113
8155 370105.76111240976 1.0288553126764879 370105.51029567124 0.2508167384978814
8156 613106.6026294972 1.0276646086618464 613106.3522549119 0.25037458529677303
8157 396014.0964507497 1.0265884838354913 396013.8464727496 0.24997800011719284
8158 567180.5573172077 1.0254094503799418 567180.3077783738 0.24953883388941928
8159 421593.9949232378 1.0243197705346 421593.7457878209 0.24913541690734
8160 549962.3934792326 1.0231393029534153 549962.1447846737 0.24869455888400926
8161 425047.2798617003 1.0220400087441435 425047.03157572355 0.24828597679044578
8162 560190.8768363537 1.0208499809425964 560190.6289938637 0.24784249000919745
8163 407312.0312619391 1.0197531071324855 407311.7838325195 0.24742941962757017
8164 595751.2997764295 1.0185519819329614 595751.0527895798 0.2469868497281137
8165 378707.57347075606 1.017459740504032 378707.3269005701 0.2465701859688157
8166 640763.5554671804 1.0162353974059015 640763.3093395784 0.2461276020444723
8167 379400.9849119186 1.0151440248059 379400.7392021215 0.24570979707455742
8168 604068.813332083 1.0139120323926907 604068.56806764 0.245264443115558
8169 395926.4871987294 1.0128108379517304 395926.24234913563 0.24484959378935486
8170 598720.6270286612 1.0115750917153477 598720.382630645 0.24439801622022922
8171 385287.66740582784 1.0104841900720036 385287.4234128207 0.2439930071924863
8172 633631.2191018544 1.0092194896588178 633630.975572521 0.24352933335308471
8173 376718.68502726516 1.008129399895103 376718.4419004525 0.243126812658232
8174 631660.4528689771 1.0068526090846992 631660.2102108295 0.24265814755436743
8175 382218.34401958896 1.005763352803295 382218.10176513676 0.2422544522193685
8176 624237.0219829164 1.0044891866776862 624236.78019936 0.24178355643129246
8177 375155.6410697464 1.0034007404152459 375155.39968789346 0.24138185293446257
8178 652667.6063563018 1.0021077065658153 652667.3654543919 0.24090190984395388
8179 376258.6148857912 1.0010235147770437 376258.37438124616 0.2405045450413781
8180 627940.1594491093 0.9997257281972051 627939.9194316748 0.24001743459510516
8181 385391.81371940393 0.9986336119596977 385391.5741013415 0.2396180624329914
8182 627818.131833408 0.9973411414988245 627817.8927022539 0.23913115409927888
8183 376045.392925315 0.9962475806739861 376045.15419555746 0.23872975752263548
8184 656639.6836965724 0.9949408919627739 656639.4454548962 0.2382416761967095
8185 380901.7974435489 0.993835708421589 380901.5596076355 0.237835913403072
8186 622163.2897433524 0.9925304839114044 622163.052394566 0.23734878648151694
8187 391501.96611610573 0.9914131169027947 391501.7291758412 0.23694026452726305
8188 624831.4341291954 0.9901128635743434 624831.1976750252 0.23645417025171164
8189 382342.5985779847 0.9889930398859264 382342.36253202043 0.23604596431276637
8190 648479.9514475396 0.9876765921366352 648479.7158897344 0.23555780512999688
8191 388668.84564848593 0.9865434810887864 388668.6105034766 0.23514500935592664
8192 613700.4883903657 0.9852311257196535 613700.2537312502 0.23465911557365923
8193 399741.9045557919 0.9840873647811889 399741.67031506036 0.23424073152180053
8194 618458.5270265357 0.9827841191541794 618458.2932683179 0.23375821778500228
8195 386277.10353426315 0.9816432291639534 386276.87019295426 0.2333413089064242
8196 650693.3205547002 0.9803197944825857 650693.0877011694 0.23285353073699253
8197 389348.81660093786 0.9791745568275675 389348.58416485635 0.2324360814935578
8198 618259.2155154938 0.9778526522720876 618258.9835684812 0.23194701255286612
8199 401079.6617217139 0.9767039328361125 401079.43019365484 0.2315280590413881
8200 619405.0796361618 0.9753872517898489 619404.8485968724 0.2310392894420329
8201 387817.9973515769 0.974240420531858 387817.7667299106 0.23062166630101189
8202 657124.0881183079 0.9729000569492325 657123.8579916821 0.23012662571356524
8203 386958.69948926324 0.9717539837373808 386958.46977896977 0.22971029344318025
8204 631284.7588979743 0.9704093810467258 631284.5296867858 0.22921118850268776
8205 396223.76566963113 0.9692623476029292 396223.53687487834 0.2287947528212786
8206 632797.9850630297 0.9679181782094058 632797.7567703523 0.22829267746550364
8207 384522.92001250223 0.9667751752835804 384522.69213320693 0.2278792952789633
8208 667482.4125721549 0.9654057613475291 667482.185202931 0.22736922388544797
8209 386432.07673788944 0.9642608918303173 386431.8497820606 0.22695582882460555
8210 637446.257069748 0.9628873654855157 637446.030628394 0.22644135405106824
8211 395736.02556162636 0.9617397105756995 395735.79953529383 0.22602633253163731
8212 642101.2252857477 0.9603665066057475 642100.999776039 0.22550970865624237
8213 383803.1689580987 0.9592196273815022 383802.9438628938 0.22509520491684484
8214 674238.8554126276 0.9578234553084236 674238.630840234 0.22457239353529015
8215 387964.55192440853 0.9566694190209263 387964.3277693132 0.2241550953551569
8216 638609.0091109514 0.9552749513794998 638608.7854791116 0.2236318398172127
8217 400231.631659637 0.9541107201174139 400231.40845118696 0.22320844999630177
8218 637861.9821928414 0.9527224055837703 637861.7595048746 0.2226879667748437
8219 389692.47038881073 0.9515502037753235 389692.2481290184 0.22225979234814425
8220 668623.8002938139 0.950147419563199 668623.5785541083 0.22173970566628395
8221 393558.1504756232 0.9489614900495056 393557.92917199904 0.22130362414854937
8222 631797.8220567286 0.947566555680034 631797.6012674945 0.22078923416670784
8223 412519.7727142739 0.9463621870882846 412519.55237295415 0.22034131972805385
8224 614538.385815595 0.9449842975963193 614538.1659786309 0.21983696414537376
8225 410339.7844488937 0.9437624501671469 410339.565069861 0.21937903269130637
8226 636898.8409876963 0.9423791094108085 636898.6221057007 0.2188819956202906
8227 412921.66593715776 0.941139465753659 412921.44752583065 0.2184113271257983
8228 610550.5869764754 0.9397656526177546 610550.3690498741 0.21792660129379246
8229 436830.40379091434 0.9385030105678998 436830.1863537879 0.21743712642618682
8230 581528.0142434952 0.9371543868962726 581527.7972707142 0.21697278094378986
8231 466476.89086436457 0.9358584026219948 466476.67440309445 0.21646127012330982
8232 556553.6342395616 0.9345248436006998 556553.4182180286 0.21602153303806257
8233 515314.57314365776 0.9331811810816806 515314.35766520555 0.21547845222598916
8234 512075.66541560274 0.9318813248968901 512075.4503390955 0.21507650724974328
8235 618700.0135004596 0.930479013806421 618699.7990104047 0.21449005482271719
8236 455647.61787830875 0.929226434229999 455647.4037364936 0.21414181513658218
8237 783843.0021562036 0.9277218598535498 783842.7886568736 0.21349933000823026
8238 439808.2417688008 0.9264826265695133 439808.0285608064 0.21320799439398952
8239 906105.7566502722 0.924856431369146 906105.5441254101 0.21252486199719225
8240 478423.97382637684 0.9235580914586817 478423.76157108304 0.21225529381955607
8241 843392.2540209237 0.9218464627580675 843392.0424250956 0.2115958282234884
8242 489104.9811313581 0.9204110154955037 489104.76986793126 0.21126342682649016
8243 560183.6567085253 0.918762154641015 560183.4459968073 0.21071171794024426
8244 507139.99212772114 0.9172111879492243 507139.781879768 0.21024795310869135
8245 531325.8420402603 0.9157553098474616 531325.6322144056 0.2098258547218596
8246 613127.6163735344 0.914138381350961 613127.4071312936 0.20924224083018209
8247 400951.66520787386 0.9127627529973443 400951.4563161528 0.20889172100714282
8248 716672.6763882164 0.9112203844956515 716672.4680930771 0.2082951393910493
8249 411229.6585983786 0.9098886166388156 411229.450689931 0.20790844760882718
8250 572167.5891618796 0.9084367207859301 572167.3817674607 0.20739441885425833
8251 567602.2668197596 0.9070102591659851 567602.0599291214 0.20689063820867598
8252 350318.7354491769 0.9057459743890948 350318.5289744339 0.20647474304976782
8253 921384.8049239055 0.9042230397263946 921384.5990332729 0.20589063256892154
8254 348412.7652451264 0.9030080133139496 348412.55974207766 0.20550304874404687
8255 619859.6076130705 0.9015263861902795 619859.4026789105 0.20493415997447464
8256 507163.2739218672 0.9002061839457643 507163.0694253176 0.20449654960340444
8257 429874.5549691854 0.8988988692488368 429874.35097025183 0.2039989335545577
8258 656331.6795281755 0.8975223573876399 656331.4760469935 0.2034811819867247
8259 365433.40659419924 0.8963242246081379 365433.20354120206 0.20305299715988548
8260 726420.8514231967 0.8949329906151092 726420.6489378653 0.2024853314336674
8261 437103.1043514642 0.8937828249735734 437102.9022811943 0.20207026993616972
8262 504260.1916513727 0.8924586031405222 504259.99012666993 0.20152470275146006
8263 608519.3427162257 0.8912229829606669 608519.1416502149 0.20106601074657934
8264 367989.00286708935 0.8900162372639262 367988.8022851414 0.2005819479468645
8265 747252.6693100786 0.8886669296927521 747252.4692626892 0.20004738932555785
8266 443010.89567693195 0.8875125045246217 443010.696066761 0.19961017096410832
8267 476976.36866772815 0.8862216750241938 476976.1696083752 0.1990593530008323
8268 626095.6907578489 0.8850109424500198 626095.4921386694 0.19861917949282534
8269 411454.10074371984 0.8837628729494567 411453.9026517576 0.19809196227826548
8270 623355.2731333327 0.8824921310003924 623355.0755370789 0.19759625387448182
8271 443053.8738853741 0.8812681657490189 443053.67677154194 0.19711383215566514
8272 573668.5334506083 0.879966160159235 573668.3368749985 0.19657560973526447
8273 507545.0483443799 0.8787848389629335 507544.852217595 0.19612678488218155
8274 495043.496514786 0.8774921669114372 495043.30093323434 0.19558155162542784
8275 552440.5679423002 0.876249434100714 552440.3728264526 0.1951158476653953
8276 486649.6035376063 0.8749638167597088 486649.40893638774 0.1946012185554325
8277 539049.5916842283 0.873675616034443 539049.3975959446 0.19408828371076564
8278 503913.3452679755 0.8724133983414211 503913.1516559743 0.19361200122605646
8279 534240.6296568179 0.8711145074291239 534240.4365773107 0.19307950724954032
8280 519115.12388871564 0.8698564567722792 519114.9312791464 0.1926095692264858
8281 524692.2685771496 0.8685259652210008 524692.0764938397 0.19208330985143557
8282 521500.15680515487 0.8672193602067204 521499.96522120276 0.1915839520914111
8283 529192.6655488547 0.8659078037713375 529192.47446874 0.1910801146990116
8284 514235.73724575486 0.8645820545176398 514235.54668750905 0.19055824582470052
8285 542926.370302962 0.8632588290538634 542926.1802391069 0.19006385511149862
8286 504677.1538802468 0.8619265993866657 504676.9643497115 0.18953053528395156
8287 548750.9497153928 0.8605869796135787 548750.7606886285 0.18902676421756792
8288 506509.7929495284 0.8592466078487605 506509.60444864247 0.1885008859150349
8289 557365.758559043 0.8578794959146887 557365.570583274 0.1879757690374942
8290 490739.7747272754 0.8565370525377483 490739.5872690138 0.18745826161430665
8291 587168.5597499855 0.8551383543195962 587168.3728368477 0.18691313782876512
8292 470600.8874616993 0.8538070782605889 470600.7010580734 0.18640362592935442
8293 611204.820731301 0.8523860549064801 611204.634881012 0.1858502889974244
8294 452113.06704961474 0.8510276471781757 452112.88171916635 0.18533044838708476
8295 639944.1460473617 0.8495846754380725 639943.9612696259 0.18477773569441666
8296 445586.64829127287 0.8482105649599742 445586.46405154513 0.18423972776316663
8297 632938.8984451676 0.8467633054446405 632938.7147480766 0.18369709095446574
8298 462601.1494076432 0.8453636923284567 462600.9662646194 0.18314302382879807
8299 605265.7060516444 0.843906795011188 605265.5234541866 0.18259745781842232
8300 484151.465397314 0.8424837742302391 484151.28335825546 0.1820390585147674
8301 590497.5216663067 0.8410119162462141 590497.3401839029 0.18148240378728955
8302 488523.2197525611 0.8395884120599973 488523.03882326046 0.18092930069534863
8303 596252.2552291517 0.8380909406359489 596252.0748720142 0.18035713747133802
8304 477281.0590610677 0.836659426392057 477280.87925521884 0.1798058488737241
8305 625900.3391744437 0.8351390797557684 625900.1599509126 0.17922353121666804
8306 447470.9454230084 0.8337054817883505 447470.7667511543 0.1786718540958151
8307 678554.7589098576 0.8321587812736574 678554.5808252568 0.17808460086523065
8308 446319.9437821003 0.8307194246863236 446319.76625594083 0.17752615945723965
8309 640627.3396173271 0.8291616142990987 640627.1626804464 0.17693688067577215
8310 469370.3039556548 0.8276904892121751 469370.12758765626 0.17636799851661858
8311 622872.4537462667 0.826131457037361 622872.2779679716 0.1757782950446309
8312 473628.09481001436 0.8246487161824382 473627.9196068469 0.17520316749460468
8313 634143.6228037829 0.8230717613058535 634143.4481946508 0.17460913209059836
8314 462650.7421977085 0.8215726421846712 462650.568171015 0.17402669351646216
8315 656446.6170972075 0.8199756850020897 656446.4436701447 0.17342706275381212
8316 452902.8678490218 0.8184713013397932 452902.6950080301 0.17284099170230297
8317 668793.9759699572 0.8168549071385351 668793.8037354718 0.17223448536239774
8318 461445.8543575144 0.815337060832919 461445.6827109522 0.1716465622242182
8319 642914.796177907 0.813702006155786 642914.6251478362 0.17103007091290046
8320 469094.030970655 0.8121706180963495 469093.8605283218 0.17044233315507026
8321 654561.874807835 0.8105207590445915 654561.7049906008 0.16981723413398125
8322 456012.01803683233 0.8089851049281195 456011.8488081662 0.16922866612953505
8323 683536.8321876139 0.8073057637141327 683536.6635912857 0.1685963282764836
8324 458579.5233231377 0.8057523042585442 458579.35532455373 0.16799858401262902
8325 659625.6024217847 0.8040624409995227 659625.4350576751 0.16736410951170472
8326 467105.0834752648 0.8024895739539714 467104.916718367 0.16675689777199662
8327 667424.3896754911 0.8007853744379122 667424.2235571571 0.1661183340609178
8328 458716.9954422014 0.7992036822773105 458716.82993534213 0.16550685927135433
8329 686542.6869154148 0.7974704012001061 686542.522057444 0.1648579708246507
8330 463761.27075396373 0.7958742070980767 463761.10651179083 0.16424217289301146
8331 665533.2417421625 0.7941252183598227 665533.0781568042 0.1635853583557435
8332 466631.8681938483 0.7925123142789955 466631.7052305456 0.16296330268829715
8333 683306.3946053993 0.79074134431845 683306.2323067555 0.16229864387260973
8334 461721.65206364286 0.7891184003247206 461721.49039180996 0.16167183289997808
8335 689545.0887230331 0.7873214248249057 689544.9277257278 0.1609973052711086
8336 465879.1532831657 0.7856789471459019 465878.9929175046 0.16036566107496403
8337 680139.4205653943 0.783863442762074 680139.2608836886 0.15968170581302757
8338 467942.61477371975 0.7822068810517591 467942.45572956925 0.1590441504789273
8339 689331.5592546371 0.7803683325231703 689331.4009025275 0.15835210959164076
8340 469665.2364966385 0.7786904745556442 469665.07879099436 0.15770564412758925
8341 685523.1640570391 0.7768327627215387 685523.0070499562 0.1570070827874188
8342 470645.3184944335 0.7751277650417239 470645.16214494774 0.15634948574481947
8343 691526.6991697175 0.7732503432423761 691526.5435250583 0.15564465920121417
8344 475313.66770883184 0.7715240480064105 475313.5127326157 0.15497621611802898
8345 680473.9572190266 0.7696267905823743 680473.8029553135 0.15426371318645907
8346 476708.8564877797 0.7678697798278028 476708.70290281135 0.15358496836051144
8347 692531.7200219133 0.7659521232851698 692531.5671575792 0.15286433408338188
8348 479068.5611612565 0.7641713058332072 479068.40898526745 0.1521759890851441
8349 681384.4226861552 0.7622326916607307 681384.2712388663 0.15144728897073026
8350 484261.3630987371 0.7604179193824413 484261.21235241793 0.15074631913824452
8351 684576.6271960902 0.7584560679312569 684576.4771874906 0.15000859960883828
8352 482809.57821929903 0.7566140531558541 482809.42892178544 0.14929751360774698
8353 693292.2197693265 0.7546288423275871 693292.0712188311 0.14855049535764114
8354 489480.79334845924 0.7527545913900913 489480.64552036073 0.14782809851473905
8355 674865.2153856042 0.7507425779699559 674865.0683155532 0.14707005098260653
8356 496458.32596038445 0.7488334908566037 496458.17962562153 0.14633476290527386
8357 681698.439224475 0.7467964228367994 681698.2936578636 0.14556661126090883
8358 491956.9120057497 0.7448586084066984 491956.7671860774 0.1448196722950596
8359 695858.4912683812 0.74278687084878 695858.3472288732 0.14403950807654936
8360 494310.784331362 0.7408132558151562 494310.64105315506 0.14327820693761326
8361 685482.498054519 0.7387100883192862 685482.3555685044 0.14248601453958734
8362 502301.81699707796 0.7367034758006735 502301.67528628587 0.1417107920998036
8363 684951.7642796572 0.7345662292221269 684951.6233745611 0.14090509604861237
8364 501098.41333090735 0.7325235764562287 501098.27321435354 0.14011655382177768
8365 698095.2618591409 0.7303435581079736 698095.1225642562 0.139294884791657
8366 500729.8709278753 0.7282673568966834 500729.7324351693 0.1384927059701168
8367 698239.3611547025 0.7260454537382481 698239.2234995 0.13765520258829378
8368 506487.94157660636 0.7239323578257462 506487.80473917915 0.13683742720981096
8369 695722.1494812354 0.7216653718018065 695722.0134983261 0.13598290936696508
8370 507739.43024306576 0.7195100845726361 507739.2950938359 0.13514922985191657
8371 706879.5723951537 0.7171936704637948 706879.4381188581 0.13427629558089024
8372 517228.0789568583 0.7149986638113103 517227.9455307085 0.13342614986899612
8373 686611.991158804 0.712636073446293 686611.8586245966 0.13253420747918115
8374 518298.1721608662 0.7103967003539194 518298.0404936159 0.13166725027745885
8375 712335.9283610418 0.7079726654164851 712335.7976072975 0.13075374430275402
8376 521593.7986748604 0.705680069803554 521593.6688092532 0.12986560717868822
8377 697746.7476443276 0.7032071422048414 697746.6187108937 0.12893343385902278
8378 536707.9895916386 0.7008664400433745 536707.8615669474 0.1280246911487237
8379 684157.1783037934 0.6983364497390749 684157.0512318948 0.12707189871825297
8380 526319.021373513 0.6959260643865822 526318.8952340998 0.1261394132195986
8381 732830.9335786956 0.6933200423567508 732830.8084165803 0.12516211527391674
8382 536848.8786048244 0.6908463518360635 536848.7544011999 0.12420362454477996
8383 681539.4629843085 0.6881944259975337 681539.3397759866 0.12320832189191584
8384 559061.3919353269 0.6856481316005085 559061.2697109794 0.1222243474435059
8385 677101.6952240986 0.6829168614874973 677101.5740206734 0.12120342518115103
8386 545030.7710080049 0.6802638459173752 545030.6508204554 0.1201875495107278
8387 730459.8606437773 0.6774538308438944 730459.7415027606 0.11914101668516111
8388 555141.376519724 0.6747362351333118 555141.2584231786 0.1180965454796023
8389 672942.241857197 0.6718659939570459 672942.1248280396 0.11702915741678532
8390 585841.2143682429 0.6690378402041487 585841.0984157252 0.11595251767936408
8391 655896.6288880307 0.6660674108294642 655896.514035623 0.1148524076371233
8392 595142.8374719954 0.6631075268378165 595142.7237310022 0.11374099323415086
8393 674405.6534747956 0.660058002594017 674405.5408629512 0.11261184447619439
8394 585312.8261795824 0.6570214660331467 585312.714708277 0.11147130534717105
8395 680622.7760070548 0.6538632390598936 680622.6656962002 0.11031085463777686
8396 587195.3699580992 0.6506957228865999 587195.2608254778 0.10913262138696894
8397 689036.125197588 0.647420032318014 689036.017260406 0.10793718197506237
8398 611074.0917071465 0.6441284536510511 611073.9849824563 0.10672469015136062
8399 654294.7550906868 0.6407633291242252 654294.6495924158 0.10549827105366019
8400 636466.4108233902 0.6373537972558396 636466.306570878 0.10425251223574963
8401 637867.6388252374 0.6338641191865522 637867.5358358845 0.10298935283707765
8402 663398.0077361932 0.6303255979743192 663397.9060254804 0.10171071289111598
8403 641514.4499013579 0.6267337592521867 641514.3494866992 0.1004146586871471
8404 666455.7669793649 0.6230945396074574 666455.6678697204 0.0991096444967194
8405 642705.6462612594 0.619412554696513 642705.5484742814 0.09778697804020821
8406 665913.708973382 0.6156856215363707 665913.6125190365 0.09645434552792274
8407 666992.5214602307 0.6119357265846882 666992.426348195 0.09511203576769443
8408 660952.2336241122 0.608178771561433 660952.1398606156 0.09376349661670735
8409 686108.2506913453 0.6044257282767191 686108.1582785606 0.09241278474140775
8410 658146.4028744487 0.6006872603741579 658146.3118132316 0.09106121717769618
8411 681986.4459089561 0.5969836281452704 681986.3561967015 0.0897122546280787
8412 687567.3202639787 0.5933319346902064 687567.2318916126 0.088372366001438
8413 677129.3657299236 0.589768155459961 677129.278683852 0.08704607150412892
8414 697499.6356766069 0.586294751162669 697499.5499355419 0.08574106495129406
8415 681537.6579937129 0.5829480567884672 681537.573533513 0.08446019990264554
8416 696244.1883573227 0.5797128372994971 696244.1051453677 0.08321195499961118
8417 697472.7465104572 0.5766399999236267 697472.6645100884 0.08200036889389128
8418 704312.9773189599 0.5737126208836644 704312.8964842819 0.08083467805596724
8419 705434.5318558073 0.5709764862474116 705434.4521368836 0.07971892368877478
8420 707277.1993513657 0.5683995610957853 707277.1206928339 0.07865853179391155
8421 715461.4791705457 0.5660180587968711 715461.4015146978 0.07765584793164486
8422 718156.1471266907 0.5637871463126649 718156.0704116524 0.07671503832541171
8423 729059.464607613 0.5617599255091967 729059.3887715653 0.07583604779657527
8424 734177.5155587968 0.559867314341769 734177.4405358518 0.07502294507735172
8425 724519.2074672555 0.5581772084581298 724519.133195796 0.07427145953171253
8426 751419.1553801352 0.5565817151370329 751419.0817960481 0.07358408708575485
8427 727031.3962139597 0.5551726603150775 727031.3232603533 0.07295360634052635
8428 761004.5726665861 0.5538129326163346 761004.5002834061 0.07238318008465468
8429 737598.4437072854 0.5526392754753081 737598.3718436358 0.07186364966247953
8430 766161.462661159 0.5514625219708319 766161.3912619465 0.07139921249591312
8431 736542.1968537879 0.5504743811938382 736542.1258758033 0.07097798463456581
8432 784484.112968548 0.5494138562778633 784484.0423627321 0.07060581586487243
8433 728704.5095352817 0.5485614710340425 728704.4392658041 0.07026947751906205
8434 799538.3559003382 0.5475717693983744 799538.2859203176 0.06998002046394029
8435 737508.4167241694 0.5468277975448267 737508.3470077479 0.06971642152830992
8436 790329.4197411762 0.545875887173085 790329.3502365347 0.06950464149616604
8437 754795.910661858 0.5452062366413303 754795.8413607897 0.06930106833641983
8438 801342.8970987889 0.5442806015722531 801342.8279318878 0.06916690102708829
8439 780161.8182233839 0.5436442335161534 780161.7492138658 0.06900951806277054
8440 787735.1871854415 0.5427720336866062 787735.1182238036 0.0689616379304465
8441 789359.0418496747 0.5420974627005947 789358.9730174742 0.06883220046639736
8442 767723.3001810834 0.5413176619070342 767723.2313012985 0.06887978490922216
8443 855810.3479363993 0.5405392178479309 855810.2791706361 0.06876576319243896
8444 682074.4761025477 0.5398797121848974 682074.4071939025 0.06890864519378047
8445 984442.3077140871 0.5389791665759126 984442.2388974751 0.06881661201726137
8446 572845.1411177051 0.5384017148985215 572845.0720922544 0.06902545076914238
8447 1113823.523299385 0.537428410940717 1113823.4543182096 0.06898117546520872
8448 499920.6644657374 0.5368594797015712 499920.59525585815 0.06920987924634664
8449 1155257.8426083294 0.535902763678153 1155257.7733588777 0.06924945156631465
8450 511948.19500774005 0.5352558215209539 511948.12555007654 0.06945766353295205
8451 917488.3732657974 0.534424516091107 917488.3036677561 0.06959804125906745
8452 857521.0357489866 0.5336917744837498 857520.9659862114 0.0697627751744092
8453 567626.0831129608 0.5331460590471718 567626.0131194518 0.06999350902750019
8454 1019575.6919673533 0.532383340897884 1019575.6218405442 0.07012680914411976
8455 633009.3548182145 0.5319069381844808 633009.2844175564 0.0704006582198107
8456 722354.1348941714 0.531251475427174 722354.0643560047 0.07053816672509182
8457 862626.7396320702 0.5307701464514822 862626.6688269617 0.07080510853343774
8458 747158.212240133 0.5302795492553039 747158.1412630028 0.07097713025188127
8459 674501.3954567993 0.5298354034871641 674501.3242488794 0.0712079199050477
8460 775949.0041404559 0.5294585125254448 775948.9327135598 0.07142689604419711
8461 810168.2995888294 0.5290071431520913 810168.2279810843 0.07160774514193696
8462 693627.0542703046 0.5287484837150583 693626.9824175817 0.0718527228694185
8463 737119.0584817345 0.5283417521087825 737118.9864638225 0.0720179118872278
8464 803727.3448417488 0.5280483518207815 803727.2725913179 0.0722504309484242
8465 719098.6708533546 0.527758529492672 719098.5984240681 0.07242928650149703
8466 691917.434089221 0.527443532776837 691917.3614612026 0.07262801837870525
8467 794228.6468547587 0.5272014109287918 794228.5740320843 0.07282267446794526
8468 752357.5846726882 0.526884929907696 752357.5116728677 0.07299982044525784
8469 692997.5030241869 0.5266721537147342 692997.4298328613 0.07319132561316909
8470 773328.294170681 0.5263740133644603 773328.2208074457 0.07336323530475489
8471 747907.0967034643 0.526142821878458 747907.0231623582 0.07354110608971827
8472 698889.1329645811 0.525895666968734 698889.0592508533 0.07371372783134215
8473 775394.1059960857 0.5255971395707518 775394.03212349 0.07387259571443182
8474 738035.1673941475 0.525369499920975 738035.0933553381 0.07403880941624737
8475 711463.7924152737 0.5250889810145023 711463.7182220569 0.07419321684507882
8476 751731.410788223 0.5248562954197212 751731.3364391883 0.07434903474591306
8477 744544.6006547511 0.524549850772823 744544.526158873 0.07449587804538894
8478 711280.7917908954 0.5242690918885713 711280.7171590697 0.07463182572217752
8479 758945.0653361398 0.5239712280122146 758944.9905582374 0.07477790232457569
8480 728070.4814622136 0.5236530517925087 728070.4065661218 0.07489609168149094
8481 729965.3003165603 0.5233640155747553 729965.2252770837 0.07503947667099567
8482 748498.8865270946 0.5229889417191732 748498.8113843474 0.07514274727474468
8483 726975.2679102751 0.5226630281709126 726975.1926386016 0.07527167346293803
8484 743304.334460373 0.5222830546246757 743304.2590844479 0.07537592515360016
8485 726065.8842967126 0.5219122288062145 726065.8088140968 0.07548261568613682
8486 753565.3585228574 0.5215241562645108 753565.2829317368 0.0755911206280447
8487 711833.2842148246 0.5211058765414948 711833.208537334 0.07567749060270305
8488 755502.6543038717 0.5206995886595034 755502.578518383 0.07578548868250164
8489 728661.3212297305 0.5202541246644493 728661.2453684192 0.07586131126729553
8490 729026.9880128527 0.5198348378041362 729026.9120489559 0.07596389685729894
8491 755646.3455036161 0.5193647764807678 755646.2694674317 0.0760361844453064
8492 712457.7940418102 0.518916480253089 712457.7179132636 0.07612854655628534
8493 755035.1982725658 0.5184375604208282 755035.1220713307 0.07620123520238863
8494 726630.8119088111 0.5179625832542737 726630.7356251423 0.07628366871047283
8495 733236.8102423837 0.5174927248939837 733236.7338817809 0.07636060286096795
8496 743226.5356003444 0.516989376897217 743226.4591663941 0.07643395029585677
8497 720614.5549159494 0.5165065864176983 720614.4784052375 0.07651071181595077
8498 752341.6305528827 0.5159924662370526 752341.5539742613 0.07657862136381151
8499 712827.1508070176 0.5155001016028977 712827.0741519772 0.07665504040515314
8500 760788.1086587132 0.5149872363720833 760788.0319365079 0.07672220523827503
8501 698843.5409508005 0.5144773504477856 698843.4641559616 0.0767948388342995
8502 774117.4556009382 0.5139582315218539 774117.3787396096 0.07686132856829998
8503 692471.6826638192 0.5134412717400593 692471.6057327959 0.07693102324226724
8504 772001.5457207315 0.5129207502197012 772001.4687226339 0.07699809756021495
8505 699726.3206592933 0.5123934910414115 699726.2435942567 0.0770650366357691
8506 757726.8649211252 0.511866399490122 757726.7877913625 0.0771297627512982
8507 713326.9650357253 0.511336214875556 713326.8878392684 0.07719645684567503
8508 746483.4877226237 0.5108075166074223 746483.4104642934 0.07725833029314091
8509 720943.5891336432 0.5102791604746103 720943.5118078766 0.07732576659103345
8510 740450.5673316066 0.5097400067177863 740450.4899479495 0.07738365709789335
8511 724404.6503360568 0.5092132550341809 724404.5728852162 0.07745084066301375
8512 736860.7069523467 0.5086712236404425 736860.6294451195 0.07750722724872956
8513 728612.7260857001 0.5081460878538215 728612.6485125959 0.07757310418422207
8514 732410.204959104 0.5076053640123207 732410.1273299973 0.07762910667035647
8515 730693.1650657952 0.507076990072062 730693.0873724689 0.07769332626566017
8516 731032.6666260589 0.5065402348720165 731032.588876952 0.07774910691398094
8517 730207.4834986364 0.5060107594255266 730207.4056864737 0.07781216267624791
8518 732521.3415316285 0.5054794429012719 732521.2636637012 0.0778679272526533
8519 728334.8035231873 0.5049513278660309 728334.7255928629 0.07793032438875927
8520 732756.3869200049 0.5044248324585494 732756.3089335688 0.07798643611173839
8521 729200.5422538901 0.5038982074353603 729200.4642060943 0.07804779579713574
8522 731305.2149771509 0.5033762782378609 731305.1368734409 0.0781037099895467
8523 731527.1016007146 0.5028538386098266 731527.0234351116 0.0781656029938266
8524 727794.5987460193 0.5023350013318046 727794.5205258875 0.07822013179083163
8525 735059.209044782 0.5018173382031573 735059.1307610553 0.07828372676028401
8526 724554.1819879428 0.5012995705366089 724554.1036526539 0.07833528886432467
8527 739765.185445204 0.500788955894176 739765.1070434107 0.07840179338410304
8528 719007.7837513814 0.5002726459331471 719007.7053009752 0.07845040620193111
8529 746540.4879220012 0.49976642032230967 746540.4094023688 0.07851963234810296
8530 712466.9092974033 0.49924982760680886 712466.8307328705 0.07856453277422788
8531 755201.9460918012 0.4987470053681092 755201.8674543758 0.0786374253659066
8532 707113.8629916494 0.4982303449319865 707113.7843139399 0.07867770953364553
8533 759789.8393137387 0.49772957954139907 759789.760557519 0.0787562197036635
8534 708646.9228137116 0.4972094267262395 708646.8440246786 0.07878903302970011
8535 757306.5814425683 0.4967100417545359 757306.5025664563 0.07887611201981172
8536 722353.0821523316 0.4961817913600019 722353.0032541 0.07889823165438516
8537 743633.5247124451 0.495683045684198 743633.4457143501 0.07899809497035874
8538 755710.5870518262 0.49513714979565526 755710.5080478715 0.0790039547066065
8539 719722.4614721123 0.494634758439074 719722.3823487653 0.07912334704105337
8540 815061.8954018541 0.4940536375540788 815061.8162974068 0.07910444727534266
8541 710266.5337844635 0.4935291367929731 710266.4545310462 0.0792534173044659
8542 870878.3947354747 0.4928812037657782 870878.3155378456 0.07919762909379893
8543 737031.3878126807 0.4922938502502582 737031.3084265018 0.07938617887291233
8544 1030906.269666773 0.49150744623851245 1030906.1903820033 0.07928476970881666
8545 937391.3488559156 0.4907632847693448 937391.2693393816 0.07951653396065977
8546 1546739.9663302104 0.4896369216962407 1546739.8869548833 0.07937532702506325
8547 1737369.2874332191 0.48847367459900815 1737369.207804794 0.07962842525928614
8548 2170063.0827254127 0.4866785478952655 2170063.0032513845 0.07947402814668098
8549 1266792.9701558824 0.4848604042686886 1266792.8904535107 0.07970237183712772
8550 974560.6515743139 0.48278192184503105 974560.5719749285 0.07959938532869128
8551 947780.3949988881 0.4809277649331604 947780.3152558659 0.07974302217341026
8552 930473.8662233818 0.479309262097389 930473.7864222801 0.07980110171171999
8553 1128769.731574377 0.47742692317092567 1128769.6518271635 0.07974721340260496
8554 639446.0050654626 0.4759437497191883 639445.9251095123 0.07995595021188849
8555 791717.6934200097 0.47462104214551204 791717.6135575089 0.07986250074742388
8556 1016825.2035355447 0.4733124301434569 1016825.1235273149 0.08000822979958233
8557 777403.5780711876 0.4720365988326452 777403.4980476521 0.08002353546992927
8558 884937.9033546149 0.4707923012820026 884937.823337957 0.08001665778789059
8559 1302904.2674574407 0.4699179363694583 1302904.1873273985 0.08013004239096089
8560 597038.9510190022 0.46885476875461124 597038.8709290626 0.08008993965811687
8561 1032055.4390187726 0.46786241254761896 1032055.3587981894 0.08022058313763732
8562 882907.3007422701 0.46705813547115516 882907.2205568268 0.08018544330949014
8563 511717.18714160117 0.46609382060984844 511717.10690648464 0.08023511651018153
8564 843926.5802143924 0.46532430979673856 843926.4999039754 0.08031041694846122
8565 905048.7244920902 0.4646449224071149 905048.6442327381 0.08025935215421366
8566 652333.4573924922 0.46423692782340903 652333.3769869306 0.08040556155612293
8567 804146.778859217 0.46361457044774707 804146.6984840698 0.08037514716875174
8568 919582.3414199167 0.46307795245835726 919582.260990879 0.08042903772471284
8569 508303.06061896856 0.46279192900566635 508302.98010260874 0.08051635981401228
8570 890724.6451023078 0.46236761167592566 890724.5646130136 0.08048929409276587
8571 815008.1516638008 0.46204955664399866 815008.0710420794 0.08062172141611637
8572 666387.68061332 0.4617591252128456 666387.5999716249 0.08064169504009405
8573 710920.7690397712 0.46152333228452225 710920.6883362654 0.0807035057609745
8574 948593.6308813258 0.4613514988682514 948593.5500911495 0.08079017625948362
8575 615717.12666807 0.461017417956312 615717.0458573629 0.08081070703436997
8576 704042.1569975289 0.4608931158337927 704042.0760491294 0.0809483995528177
8577 990190.8110262095 0.4607458824909315 990190.730037993 0.0809882164472129
8578 667076.8095575711 0.4605891011371601 667076.728477136 0.08108043503463065
8579 834193.9267151162 0.4602876905872689 834193.8455399983 0.0811751180381668
8580 885970.3372058723 0.4600574907696379 885970.2559744933 0.08123137889342671
8581 629071.1324718404 0.46001141797736245 629071.051112711 0.0813591293728999
8582 951216.4349175565 0.45972226418290885 951216.3535111188 0.08140643770450376
8583 709389.5397170655 0.4594941738021994 709389.4582139018 0.08150316366315256
8584 599766.3345754817 0.4593400292809324 599766.2529865279 0.0815889538399713
8585 948884.6991551821 0.45919752176945666 948884.6175064116 0.08164877043748107
8586 688152.737153291 0.4590698363147045 688152.6554053926 0.08174789838193555
8587 698349.4504398882 0.4588111185292898 698349.3686512801 0.081788608130907
8588 916482.0401585023 0.4586867782983063 916481.9582791926 0.08187930969834092
8589 614380.5838518764 0.45860902312989416 614380.5019055491 0.08194632729703273
8590 807373.7345848291 0.4584439085696826 807373.652583005 0.08200182406389478
8591 815199.640600532 0.45823373472129786 815199.5585137435 0.08208678852325194
8592 673424.3932868392 0.45809071539116597 673424.3111445212 0.0821423180489343
8593 754812.180304011 0.4580243689156332 754812.098065654 0.08223835687537834
8594 840696.9312464403 0.4578502078930311 840696.8489513097 0.08229513058006248
8595 636697.8214319836 0.45763359925242214 636697.7390717581 0.08236022555090576
8596 805246.1970444844 0.4574866063086541 805246.1145882691 0.08245621526002728
8597 766942.5163425367 0.4573977360996195 766942.4338287766 0.08251376002204995
8598 691137.6606773238 0.4572842986546529 691137.5780659966 0.08261132720422977
8599 841138.398747383 0.4570251915689325 841138.316074989 0.08267239394973575
8600 723254.0647319404 0.4568653922008251 723253.9819881645 0.0827437758996009
8601 752893.3137255505 0.4567665001690255 752893.2308872326 0.08283831792718588
8602 780462.6010863687 0.45658384864260704 780462.518194794 0.08289157471520596
8603 698858.6648864753 0.45637934752590675 698858.5819136103 0.08297286492089227
8604 817097.6275808375 0.4562050920128368 817097.5445420524 0.08303878504292239
8605 689068.278417934 0.45608198521589516 689068.1953127077 0.08310522630052622
8606 761816.7768501249 0.4558805240366035 761816.6936758108 0.08317431408419682
8607 769310.6451264851 0.4556605578619842 769310.5618984139 0.08322807123359013
8608 699420.0472669147 0.4555042677271428 699419.9639672156 0.08329969916443028
8609 815758.7709723127 0.45536333786626965 815758.6876080529 0.0833642597701943
8610 647636.9049627745 0.4551504257933765 647636.8215400295 0.08342274494319328
8611 821481.0659578074 0.4549097324657138 821480.9824796553 0.08347815206606624
8612 701260.2355464397 0.4547529756428875 701260.1520028746 0.0835435650516096
8613 727296.3452047108 0.45459150245179936 727296.2615941634 0.08361054745702179
8614 780139.3976946427 0.4543709035239826 780139.3140296673 0.08366497535630738
8615 679210.489091515 0.454154000931071 679210.4053654715 0.08372604346141783
8616 811596.6357843169 0.45396613544657244 811596.5520026144 0.08378170258192066
8617 684671.0979056801 0.4537973907930035 684671.0140580287 0.08384765140772926
8618 753313.787072075 0.4535752672359754 753313.7031660627 0.0839060122537389
8619 759247.5121598821 0.45336923315904654 759247.4281991682 0.08396071389667027
8620 693189.1816948312 0.4531848762572161 693189.0976715822 0.08402324894249855
8621 788480.3006273628 0.4529747716093051 788480.2165487886 0.08407857417461874
8622 693581.4888591139 0.4527532460064703 693581.4047223737 0.08413674022531233
8623 772904.6234279503 0.4525508477698936 772904.5392335483 0.08419440199927457
8624 708741.1025877381 0.45235989018738604 708741.0183362147 0.08425152341793646
8625 745578.9527223305 0.45213062762180045 745578.8684149638 0.0843073666388766
8626 740435.5298657918 0.45190364683249207 740435.4455019574 0.08436383439407945
8627 719152.2249157666 0.4516908429667442 719152.1404977082 0.08441805839203372
8628 760553.6942666174 0.45148283855392796 760553.6097910433 0.08447557410852367
8629 704046.964853644 0.45124516045729596 704046.8803226013 0.0845310427350592
8630 765828.5511238344 0.45100428790251473 765828.4665407268 0.08458310764539569
8631 704274.0268412869 0.45078060073691134 704273.942201724 0.08463956284020807
8632 761034.3488259007 0.45053347712134023 761034.264136542 0.08468935866571689
8633 715898.4984649052 0.45028849136464205 715898.413720295 0.08474461024946568
8634 746572.2601936727 0.4500402490987552 746572.1753965436 0.08479712916371034
8635 724536.7850628082 0.4497966241310199 724536.7002144371 0.08484837107273498
8636 742535.5820909711 0.4495279487588989 742535.4971918352 0.08489913585234142
8637 726605.4770822475 0.4492696435197221 726605.392132107 0.0849501404839826
8638 738984.7753437213 0.44901663216455856 738984.6903412478 0.08500247348113085
8639 730632.9240724286 0.44875541933102353 730632.8390187251 0.08505370352411677
8640 734248.6377689991 0.44847466409463954 734248.552666101 0.08510289807804
8641 735627.0672356008 0.44819963611036 735626.982082694 0.08515290679864433
8642 728073.8136466995 0.4479363783663197 728073.7284414506 0.08520524889664681
8643 740504.8716608142 0.4476555933506798 740504.7864046776 0.08525613657413272
8644 722701.6997991387 0.44737280376116256 722701.614492373 0.08530676571252213
8645 745383.2663637266 0.4470881626585575 745383.1810059599 0.08535776673001748
8646 721988.5969566979 0.4468065204095507 721988.5115480763 0.08540862155498635
8647 746519.9228437425 0.44651133110745655 746519.8373834899 0.08546025259188798
8648 715753.9047274777 0.4462207277349604 715753.8192158713 0.0855116064030463
8649 752224.6278625727 0.4459271365330481 752224.5423012361 0.08556133665521841
8650 712882.2007129382 0.4456313867605696 712882.1150993956 0.08561354256295114
8651 755248.4234639787 0.44532573793178426 755248.3378017031 0.08566227552585062
8652 709274.6087346693 0.4450304750697065 709274.52302004 0.08571462921403201
8653 758863.5528532059 0.4447273053754915 758863.4670895126 0.08576369335072812
8654 705641.0723380467 0.4444211540099847 705640.9865235346 0.08581451206074722
8655 761697.8344845234 0.4441090747815726 761697.7486210755 0.08586344784743725
8656 702022.0628840937 0.4438077603244881 702021.9769698591 0.08591423468708995
8657 768053.6240057839 0.44349326516555876 768053.5380430318 0.0859627521603156
8658 695390.4289777448 0.4431849089534765 695390.3429638069 0.08601393782131307
8659 774648.7657217416 0.4428650553149261 774648.6796600595 0.0860616820744294
8660 687314.0375030761 0.44255793941729527 687313.9513901332 0.08611294295098829
8661 785290.3145254309 0.44223077693534973 785290.2283650782 0.08616035272681725
8662 674307.0265655589 0.4419222774408365 674306.940353228 0.08621233079862194
8663 802907.9981195477 0.44159512949626273 802907.9118600094 0.0862595382908151
8664 652401.349430357 0.44128477500773794 652401.263118215 0.08631214199794122
8665 831648.8346063383 0.44094493949583086 831648.7482487891 0.08635754918959718
8666 620401.1845527041 0.4406377631937261 620401.0981408575 0.08641184659380484
8667 870694.1618486246 0.4402925013880654 870694.0753924496 0.08645617501106821
8668 580162.4649416837 0.4399826083357406 580162.3784297613 0.08651192241431346
8669 918142.9987810878 0.43962104158043264 918142.9122270275 0.0865540602889195
8670 539941.9454128239 0.4393116823483207 539941.8588012627 0.08661156126108784
8671 951194.7779845038 0.4389315660061277 951194.6913325854 0.08665191835829214
8672 527181.8858265394 0.43861274633371883 527181.79911482 0.08671171944109533
8673 949263.5929880374 0.4382188037453623 949263.5062380997 0.08674993772251778
8674 542516.845380529 0.43789324661552026 542516.7585697466 0.0868107823096734
8675 920647.0294754863 0.43748911229090304 920646.9426279813 0.0868475049474957
8676 574311.7992092106 0.4371544948282517 574311.7123015401 0.08690767043999495
8677 888553.8340475827 0.43675654832864536 888553.7471028797 0.08694470303051437
8678 596060.5325822001 0.43642129034042765 596060.4455804852 0.08700171494164527
8679 872477.1767438835 0.43602822919735185 872477.0897034933 0.08704039020259616
8680 605341.1039014708 0.43569358617185344 605341.01680777 0.08709370074570291
8681 866657.6453826814 0.4353116494059718 866657.5582477538 0.08713492759259936
8682 607407.7496304162 0.43497792789499057 607407.6624447437 0.08718567245916105
8683 865624.7930753044 0.4346028088944531 865624.7058470335 0.08722827077369551
8684 606873.1061748324 0.43427550105360807 606873.0188957405 0.08727909193175894
8685 867050.9798605208 0.43390681202920717 867050.892539135 0.08732138591387795
8686 605652.877878858 0.4335834949417305 605652.7905044225 0.08737443550112943
8687 869538.855682134 0.43322044459587034 869538.7682666758 0.0874154582692195
8688 601483.4637939521 0.4329049484883254 601483.3763225372 0.08747141488246685
8689 876620.8135072056 0.4325431337364517 876620.7259962435 0.08751096203841655
8690 593511.6051590597 0.4322325982720001 593511.5175900131 0.08756904670043146
8691 887460.574130097 0.43187435896164156 887460.4865220196 0.087608077422652
8692 582911.2238682086 0.43156922071775905 582911.136200861 0.08766734759785492
8693 898765.1935468891 0.43120959398295605 898765.1058406598 0.08770622934327522
8694 574946.4100893107 0.4309073583069349 574946.3223239247 0.08776538598791317
8695 903785.9159296027 0.43054673597896964 903785.8281251751 0.0878044276210096
8696 575278.6529236364 0.4302450392180199 575278.5650605918 0.08786304460916482
8697 899268.4613064056 0.42988421384019293 899268.373404189 0.0879022165589015
8698 582686.8075756932 0.42958418861996767 582686.7196158326 0.08795986072934583
8699 889921.0276678872 0.4292226999706199 889920.9396692932 0.08799859397517866
8700 592138.4441416706 0.4289232435225752 592138.3560861552 0.08805551545380362
8701 881260.0191877312 0.42856448607390546 881259.9310938735 0.08809385769434283
8702 597588.7889962948 0.42826850319312415 597588.7008461773 0.08815011760357612
8703 879226.604518454 0.42791033137842555 879226.5163304391 0.08818801495647802
8704 596836.1155825014 0.42761752235200323 596836.0273387167 0.0882437847212006
8705 883286.9482334687 0.42726158690928884 883286.8599515897 0.08828187902344847
8706 590824.9868353417 0.42697260009100835 590824.898497774 0.08833756759651709
8707 891878.1101764595 0.42661688716270285 891878.0218005783 0.08837588116052811
8708 582612.8819870531 0.42633218980742654 582612.793554985 0.08843206815923275
8709 900721.2798559511 0.4259754350729075 900721.1913855474 0.0884704036502181
8710 576528.202179234 0.42569357202406427 576528.1136515298 0.08852770419590995
8711 905689.6634712428 0.42533578264813915 905689.574905531 0.08856571173406047
8712 574231.3270894065 0.42505754204003887 574231.2384650975 0.08862430902202027
8713 906992.354913991 0.4246970751485683 906992.2662524254 0.0886615656101041
8714 574872.6324110616 0.42442089692011375 574872.5436899621 0.0887210993830558
8715 906536.2699241217 0.42405928178817237 906536.1811664971 0.0887576246211219
8716 575376.1826260512 0.42378612556597484 575376.0938084603 0.08881759097129263
8717 907319.6244243189 0.42342203403426587 907319.5355708257 0.08885349321742896
8718 574201.2999705274 0.42315133297869695 574201.21105741 0.08891311740789898
8719 909804.3340696901 0.42278488514078094 909804.2451208935 0.08894879667059392
8720 572309.3727017171 0.4225165182953875 572309.2836941403 0.08900757677355156
8721 912116.2189725321 0.42214745374608814 912116.1299289967 0.08904353545710718
8722 571295.2622428712 0.4218814933456218 571295.1731417952 0.08910107601736116
8723 912689.7264861783 0.42150883055880306 912689.6373486744 0.08913750404950871
8724 572618.8656325766 0.4212449528566248 572618.7764388272 0.08919374944554728
8725 911000.9285353738 0.4208700616629416 911000.8393044146 0.08923095919411118
8726 575329.5413963941 0.4206094615482745 575329.4521104695 0.08928592469418165
8727 908746.2672659331 0.4202315778987364 908746.1779419616 0.08932397151329087
8728 578033.2250135718 0.4199742112049671 578033.1356361257 0.08937744607785895
8729 906963.0711706898 0.4195946841600125 906962.9817538762 0.08941681356595883
8730 580219.8341878866 0.4193409299344217 580219.7447193733 0.08946851332038654
8731 905531.3072443838 0.41896015460367136 905531.217734636 0.08950974778781864
8732 582523.034361732 0.4187091586558992 582522.9448026199 0.08955911204024983
8733 902646.4586335474 0.4183283533376601 902646.3690307135 0.08960283401585999
8734 587349.8032824578 0.4180786002294583 587349.7136330535 0.08964940423407881
8735 895567.4679776374 0.4177004586496318 895567.3782814471 0.08969619037602171
8736 596200.9464748695 0.4174501135383759 596200.8567354045 0.08973946500990904
8737 883195.9964081413 0.41707726268765344 883195.906618593 0.08978954831224924
8738 609747.4791300235 0.41682427547506984 609747.3893008034 0.08982922012113438
8739 865613.5601123833 0.41646129553460415 865613.4702297952 0.08988258814211604
8740 627325.6590036524 0.4162043575776387 627325.5690848303 0.08991882202635985
8741 843891.0381258498 0.4158545364778769 843890.9481510001 0.08997484973524512
8742 648210.0547475803 0.4155930553859933 648209.964739184 0.09000839628674971
8743 818887.978360309 0.4152593355121179 818887.8882943394 0.09006596961942107
8744 672633.6463807056 0.4149937664734795 672633.5562824317 0.09009827389298262
8745 790798.6950490656 0.4146776916336614 790798.6048930762 0.09015598935613937
8746 700542.0620538944 0.4144089234964844 700541.9718652107 0.09018868376347813
8747 762224.7714271724 0.4141098868129941 762224.6811820396 0.09024513282740398
8748 728278.3580134272 0.41383864405519133 728278.2677338319 0.09027959538029945
8749 735240.6756485387 0.413555340374278 735240.5853144095 0.0903341293251367
8750 754600.8456230346 0.4132828216276816 754600.7552519223 0.09037111234960116
8751 708329.6225327647 0.4130113820834735 708329.5321093117 0.09042345301120164
8752 783499.1510482006 0.4127365768258504 783499.0605853406 0.09046285992908065
8753 677758.5322237026 0.41247546189651907 677758.4417102921 0.09051341050117954
8754 818316.277501929 0.41219632769493925 818316.1869473745 0.0905545544319373
8755 641228.1968878048 0.4119428131344501 641228.1062836963 0.09060410848809766
8756 859309.9924699137 0.41165588953776366 859309.9018242558 0.09064565779506735
8757 601700.997854373 0.4114080632545519 601700.9071588865 0.09069548645475947
8758 897619.9676554415 0.41110844355260384 897619.8769196579 0.09073578360042013
8759 573171.1358063092 0.4108638665804758 573171.0450188061 0.09078750306419277
8760 918479.2844117902 0.4105492758952618 918479.1935868708 0.09082491936058125
8761 566006.0606298688 0.4103032822041999 566005.969750291 0.09087957776885942
8762 917826.4909608938 0.4099755169421514 917826.4000479794 0.09091291440844887
8763 573264.45627839 0.409728859314428 573264.3653075563 0.09097083370277843
8764 909970.5522384713 0.40938969622806515 909970.4612391612 0.09099931014173186
8765 578916.7027107632 0.40914266986307607 578916.6116508938 0.09105986941772634
8766 910723.9261463395 0.40879653180817327 910723.8350619363 0.09108440321657899
8767 572940.174277671 0.40855139710646715 572940.0831313059 0.09114636514647485
8768 922987.7835958572 0.4081975330710626 922987.692426884 0.09116897319545332
8769 560244.9285574623 0.4079524229736861 560244.8373268431 0.09123061920931072
8770 935609.8645403422 0.4075928962554026 935609.7732864454 0.09125389683354523
8771 553938.0537460619 0.4073461888791717 553937.9624320721 0.09131398970989996
8772 934822.9892877801 0.40698266923007337 934822.8979480256 0.09133975454321357
8773 562829.714311528 0.40673340077462966 562829.6229141981 0.09139732991794242
8774 917986.7571254482 0.4063696083616047 917986.6656989056 0.0914265425708816
8775 582790.6343838263 0.40611777784827746 582790.5429035475 0.09148027870297225
8776 894929.0273467451 0.40575813332472177 894928.9358327695 0.09151397565988363
8777 603363.273111555 0.40550613820129455 603363.1815496796 0.09156187544500279
8778 874174.7447228135 0.40515281944153386 874174.6531208492 0.09160196431251909
8779 622009.7094799592 0.40490083147232686 622009.6178386364 0.09164132287902396
8780 854963.7510599974 0.4045562365845257 854963.6593691477 0.09169084961899468
8781 641686.4445204708 0.40430374453893503 641686.352801629 0.09171884179404652
8782 832515.7329458582 0.4039677130478234 832515.6411648538 0.09178100429638861
8783 669600.1048364392 0.40371346808775793 669600.0130418746 0.09179456458716047
8784 798898.3176547908 0.4033877149119268 798898.2257816397 0.09187315111891568
8785 716099.4728617936 0.40312915363125845 716099.380993134 0.09186865962210072
8786 744368.8714264556 0.402815532792372 744368.7794582815 0.09196817404199152
8787 794310.345797544 0.4025474619895476 794310.2538566263 0.09194091764210229
8788 659150.4458601758 0.4022489357021705 659150.3537942781 0.0920658976589375
8789 918583.4057760664 0.40196225709092015 918583.3137636824 0.09201238401518655
8790 549821.591496406 0.40168049190326016 549821.4993320591 0.09216434691257398
8791 1048915.8944730791 0.4013625909103768 1048915.8023852434 0.09208783577349253
8792 497627.10600488464 0.40108607885952813 497627.013746857 0.09225802763006294
8793 1028105.4659763887 0.40074118591990054 1028105.3737997016 0.09217668713948515
8794 573341.0035824995 0.4004677217656762 573340.9112389068 0.09234359261150833
8795 893279.0705281837 0.40011928176498507 893278.9782471565 0.09228102725426364
8796 642671.3517830429 0.39984826724263883 642671.25937094 0.09241210289714132
8797 845477.6056198931 0.3995004900910492 845477.5132356187 0.09238427430772385
8798 646989.5867063025 0.39924243859277153 646989.4942442112 0.09246209120764175
8799 846995.8037302657 0.39892824485829925 846995.7112437008 0.09248656487448548
8800 638676.151807519 0.3986669737755005 638676.0592982542 0.09250926479197287
8801 844040.3151838166 0.3983674726985721 844040.2226036198 0.09258019683296499
8802 662394.7307338977 0.3980993878110067 662394.6381720861 0.09256181155673467
8803 798184.138558409 0.39781438706891514 798184.0458986101 0.09265979877272613
8804 737620.4412240061 0.3975391589140818 737620.3485926536 0.09263135244616487
8805 707362.0592522817 0.39727696442400634 707361.9665217247 0.09273055692788355
8806 831781.6081953936 0.3970016565481461 831781.5154799189 0.09271547465521864
8807 605916.3871495167 0.39674054299061007 605916.2943549564 0.09279456036237027
8808 940122.1685811436 0.39645872813717437 940122.0757761776 0.0928049659997686
8809 523345.3401317239 0.39622063620645026 523345.24726875447 0.09286296941991763
8810 957525.3095672819 0.3959267409675758 957525.2166688046 0.0928984772282301
8811 573064.6208792697 0.39567960452335343 573064.5279425172 0.09293675242512243
8812 858279.4538720674 0.39539330820640894 858279.3608791019 0.09299296549460476
8813 690073.1030189828 0.3951453963462057 690073.0100025883 0.09301639456829656
8814 745838.8779184229 0.3948611993321678 745838.7848401222 0.093078300672392
8815 791616.8730872709 0.39461114446477635 791616.7799917165 0.09309555442406602
8816 661210.462374343 0.3943480925494022 661210.3692189434 0.09315539949248514
8817 856096.3078505901 0.3940965356059807 856096.2146764316 0.09317415845861605
8818 614065.4417885952 0.3938342265601353 614065.3485609153 0.09322767987478882
8819 891425.5932763203 0.3935746631354778 891425.5000258025 0.09325051771501439
8820 594909.3351877006 0.39332282583904377 594909.2418881231 0.09329957753260808
8821 893555.2591152382 0.3930429067577751 893555.1657900716 0.09332516660647387
8822 607550.6648961295 0.39280048581885574 607550.5715246341 0.09337149541034177
8823 869690.3919296649 0.39251695458654107 869690.2985283886 0.09340127625948992
8824 630009.7167957107 0.39228011559965237 630009.6233496426 0.09344606815318682
8825 857783.9747690967 0.3919873009847126 857783.8812914903 0.09347760642758156
8826 632807.2653447248 0.3917603932888788 632807.1718235182 0.09352120646591361
8827 866709.5962466745 0.39146324343437916 866709.5026932352 0.09355343939828104
8828 615963.4609433496 0.3912417132380124 615963.3673445658 0.0935987838731746
8829 892558.0600911613 0.39094606511296054 892557.9664607819 0.09363037942725315
8830 586589.0613358424 0.3907274347968649 586588.9676584819 0.09367736041686155
8831 920194.0655976105 0.3904215335673173 920193.9718910272 0.09370658340816077
8832 575110.5264419263 0.3901981749311729 575110.4326851699 0.09375675640520585
8833 918921.2669590774 0.38989855827381537 918921.1731738461 0.09378523140249503
8834 583157.9175047216 0.3896676338622284 583157.8236668793 0.09383784217901495
8835 903154.2858987206 0.38936319060580193 903154.1920363954 0.09386232523844276
8836 601766.5721927406 0.3891254382618221 601766.4782746359 0.09391810473000536
8837 884611.1099720055 0.38882770608460493 884611.0160327862 0.09393921927537097
8838 616187.7798452349 0.3885862483642167 616187.685847239 0.09399799596842427
8839 877491.8345693388 0.38829197115669417 877491.7405543432 0.09401499558713254
8840 614323.9543109592 0.3880490542154329 614323.8602358915 0.09407506762756788
8841 883562.2663760551 0.3877535889007732 883562.1722868099 0.09408924520480158
8842 607948.2546971039 0.387509917060591 607948.160546598 0.0941505058989493
8843 894704.2269167895 0.3872185205055137 894704.1327531902 0.09416359934778157
8844 594379.0654770805 0.3869755393009437 594378.9712508353 0.0942262451385515
8845 911121.8359795797 0.3866781343571249 911121.7417427598 0.09423681989007522
8846 581942.105153736 0.3864380214527837 581942.0108521463 0.0943015896904522
8847 917290.3853162882 0.3861372960403973 917290.2910060969 0.09431019139044929
8848 583322.07920822 0.38589841827049504 583321.9848301561 0.09437806386412867
8849 915489.6332199767 0.3855937901887528 915489.5388356379 0.09438433883841209
8850 584195.8316214825 0.385357022115826 584195.7371673925 0.09445409003543234
8851 916952.0224916107 0.3850460173521436 916951.9280344801 0.0944571306465546
8852 582364.1717960939 0.3848159053171903 582364.0772657228 0.09453037115669079
8853 922080.4662158404 0.38450344513191675 922080.3716851936 0.09453064681819887
8854 573779.0273022616 0.38427543462201624 573778.9326956113 0.09460665027189284
8855 937568.8426915341 0.3839528700926701 937568.7480891885 0.09460234566005546
8856 560068.931980794 0.3837303390086159 560068.8372989133 0.09468188067668959
8857 948852.5291468127 0.3834013443302816 948852.4344725553 0.09467425744897047
8858 555095.1179589208 0.3831816091380402 555095.0232014739 0.09475744695966355
8859 952034.6772149767 0.38284562260068106 952034.5824692262 0.09474575057156052
8860 555300.0430163319 0.38262603295476016 555299.9481843043 0.0948320275419804
8861 952492.3261045787 0.38228228249387614 952492.231288408 0.09481617065345427
8862 556881.1294735188 0.38206682075726645 556881.0345673256 0.0949061931918905
8863 952395.4027776199 0.381719613775242 952395.3078914621 0.09488615779918466
8864 555298.5013094799 0.38150538263408573 555298.4063305701 0.09497890985329577
8865 957485.7015085552 0.3811548609248226 957485.6065532166 0.09495533861164247
8866 551796.3489867619 0.38094226991009295 551796.2539368629 0.09504989897401378
8867 959430.3722171751 0.38059053906375634 959430.2771924443 0.0950247308161721
8868 553626.1927137933 0.380377932569593 553626.0975939495 0.09511984377339709
8869 954265.4439874946 0.38002889823414093 954265.3488928955 0.09509459907994647
8870 560098.6581014763 0.3798130499333321 560098.5629126611 0.09518881513641833
8871 945693.0070654158 0.37946965535135774 945692.9119006997 0.09516471615542596
8872 569666.9265972946 0.37925177633365514 569666.8313400629 0.09525723171215852
8873 933279.8137981414 0.37891667360274406 933279.7185625333 0.09523560820124284
8874 581164.2991161944 0.37869402012101827 581164.2037912309 0.09532496339115787
8875 920252.9721320941 0.3783702497677316 920252.876825472 0.09530662213068389
8876 592770.1326080345 0.37814290840512305 592770.037215982 0.09539205251215262
8877 907373.0452252781 0.37783251832884307 907372.9498475861 0.0953776919664386
8878 604929.6860749342 0.37760109252207413 604929.5906154331 0.09545950119075197
8879 893332.5954067304 0.3773035508570511 893332.4999585975 0.09544813299303659
8880 618842.361607238 0.377067266115977 618842.2660798484 0.09552738953039615
8881 877721.8674429427 0.37678383090755124 877721.7719253118 0.09551763092790758
8882 635068.5363082797 0.3765441051193435 635068.4407118985 0.09559638118604662
8883 860148.3922831146 0.3762733441936045 860148.2966968784 0.09558623622911509
8884 654568.4295707205 0.3760293619726358 654568.3339043878 0.09566633271899154
8885 839161.5246445086 0.3757716546046956 839161.4289906838 0.09565382480502643
8886 679133.0131404534 0.3755225985863081 679132.9174028593 0.09573759410198725
8887 813591.6910906908 0.3752785981443553 813591.5953699722 0.09572071858972192
8888 711636.9398622306 0.3750223590473687 711636.8440520641 0.09581016646649414
8889 779823.4436471565 0.3747911719833088 779823.3478601553 0.09578700124157964
8890 757384.6591369148 0.3745241462842251 757384.5632532466 0.09588366812895009
8891 731799.1718369495 0.3743069306564194 731799.0759831287 0.09585382075095125
8892 815535.0031775055 0.37402439473410554 815534.9072201218 0.09595738362868342
8893 677154.075669036 0.3738187420373155 677153.9797462266 0.09592280949784904
8894 877804.0022031364 0.3735175843047957 877803.9061736271 0.09602950934486705
8895 630347.7840548638 0.3733110321900026 630347.6880594947 0.09599536909786605
8896 910886.8721397244 0.37299770856787745 910886.7760403522 0.09609937228258048
8897 618055.3915859103 0.3727786946880113 618055.2955124797 0.096073430562885
8898 879335.2897782153 0.3724666857150098 879335.1936123249 0.09616589041555765
8899 662275.4651778326 0.3722291158115163 662275.3690225657 0.09615526695452806
8900 806266.7878958071 0.37194372751596 806266.6916697501 0.09622605690498419
8901 731989.5936852163 0.3716877798083141 731989.497449554 0.09623566222417015
8902 733167.2288077467 0.37143906123503595 733167.1325277328 0.09628001388660361
8903 800856.5742481463 0.3711717552656924 800856.4779376298 0.09631051647311119
8904 668583.5011344136 0.37095211858275384 668583.4048009408 0.09633347289859924
8905 873983.5547872562 0.37067778995798245 873983.4584062207 0.0963810355093479
8906 607238.3346958696 0.3704690221197241 607238.2383066949 0.0963891746454836
8907 915955.36497678 0.3701847944816678 915955.2685281481 0.09644863192082852
8908 601568.6851837683 0.36997490000780947 601568.5887340779 0.09644969037113245
8909 875265.924068924 0.36970218117501497 875265.8275515337 0.09651739038005831
8910 672709.1147639657 0.3694721199740621 672709.0182472843 0.09651668136978626
8911 792979.6232758316 0.36922465351044226 792979.5266916619 0.09658416971388711
8912 747265.0440507878 0.36897579691713567 747264.9474644918 0.09658629601004248
8913 713984.9570921805 0.36874965262538034 713984.8604473769 0.09664480360022863
8914 831239.9714329885 0.3684922604139337 831239.8747778113 0.09665517714773446
8915 629606.7399599866 0.36829373560063533 629606.6432545208 0.09670546581021715
8916 917689.2690640519 0.36802031868751667 917689.1723410876 0.0967229642714381
8917 563350.2668207603 0.36782406344730617 563350.1700555548 0.09676520553791872
8918 954934.2760387084 0.36753920174923305 954934.1792493792 0.09678932925360496
8919 574038.4881209148 0.3673365339164595 574038.3912937458 0.09682716895554577
8920 900733.7614020564 0.3670572936549371 900733.664542154 0.0968599024848002
8921 645074.6975925682 0.3668395881239517 645074.6007009058 0.09689166247593838
8922 823823.5797617424 0.3665689490258283 823823.4828341168 0.09692762554043072
8923 712181.7592216587 0.3663347076639025 712181.6622674913 0.09695416737344816
8924 763499.2799183558 0.36608690141228206 763499.1829272073 0.09699114846953782
8925 763402.1698639075 0.3658443418317648 763402.0728486107 0.09701529684631634
8926 714016.0204418785 0.3656130968788248 714015.9233890233 0.0970528551894599
8927 813773.768342123 0.36535803318777393 813773.6712685564 0.09707356664838933
8928 664496.7659409003 0.3651377292220326 664496.6688282059 0.09711269437376346
8929 868840.509543183 0.36487249553486795 868840.4124117764 0.09713140662159767
8930 614929.7282603348 0.36466467226238725 614929.631086415 0.09717391982117646
8931 913841.2655654704 0.3643914486864951 913841.1683733979 0.09719207257998673
8932 584465.8915381664 0.3641817095813635 584465.7943015737 0.09723659282816946
8933 928657.2044195721 0.3639023425073366 928657.1071648207 0.09725475147085745
8934 591593.2150800137 0.3636883237870343 591593.1177776314 0.09730238236737748
8935 905595.9599480861 0.3634075974079597 905595.8626284533 0.09731963276806269
8936 621344.381739151 0.363189194741981 621344.284368744 0.09737040698624141
8937 873137.6720321333 0.36290936955414255 873137.5746494725 0.09738266078886246
8938 648788.3018421222 0.36268910310026786 648788.2044047229 0.09743739931720273
8939 850890.0592584991 0.36241557059412666 850889.9618141821 0.09744431697220941
8940 662091.6165643623 0.3621956670591886 662091.5190613123 0.09750305002060053
8941 846498.6943054748 0.3619220478533664 846498.5968018733 0.09750360142252164
8942 657767.5996353212 0.3617019689587983 657767.5020689557 0.09756636545796947
8943 860737.021707163 0.3614272103374134 860736.9241470954 0.09756006758670302
8944 636869.5417504802 0.3612117109769025 636869.4441199483 0.09763053182417701
8945 893028.819047376 0.36093160978569383 893028.7214324698 0.09761490622268928
8946 602445.8846329417 0.36072232764758927 602445.786936354 0.09769658773128094
8947 936736.3768612344 0.360427628043354 936736.2791930756 0.09766815879653987
8948 567679.8251605604 0.3602267700121589 567679.7273955763 0.09776498413147719
8949 972082.1706621655 0.35991509402066135 972082.0729408185 0.09772134699194779
8950 548552.404120619 0.359721923141997 548552.3062844513 0.0978361677013532
8951 992116.2359179748 0.3593892501691677 992116.1381441031 0.09777387178111265
8952 543725.0890438418 0.3592044062208797 543724.9911348256 0.09790901615813018
8953 1005047.6548335826 0.3588497074549359 1005047.5570083907 0.09782519195589182
8954 540804.7588016107 0.35867394692038945 540804.660820576 0.0979810346117745
8955 1018302.6437738858 0.3583005654766847 1018302.5458966313 0.09787725449888733
8956 535719.0163546691 0.35812763958919414 535718.9183077952 0.09804687392829073
8957 1024800.4559419082 0.35774463130217277 1024800.3580075087 0.09793439944818694
8958 538989.154588084 0.35756589397995003 538989.0564864011 0.09810168287669704
8959 1003071.0351297043 0.35719059164468625 1003070.9371283413 0.09800136293584405
8960 561137.6181883727 0.3569913577676736 561137.5200446468 0.09814372583701401
8961 950443.0765308975 0.3566436684117356 950442.9784542641 0.09807663344134529
8962 608058.9097891264 0.3564137364102489 608058.8116137993 0.09817532704790675
8963 874848.3961774885 0.3561122982159568 874848.29802245 0.0981550385469967
8964 681174.1905583366 0.35585305843820214 681174.0923546086 0.09820372801966046
8965 784950.5289076094 0.3556017900306625 784950.4306764164 0.09823119305677444
8966 774888.6877012043 0.3553198052603651 774888.5894662718 0.09823493256012905
8967 686018.4293419854 0.35510976828625845 686018.3310410591 0.09830092623412275
8968 885723.8684954821 0.3548143269665747 885723.7702210927 0.09827438943065876
8969 587483.9239429127 0.3546290744545292 587483.8255792563 0.09836365639348962
8970 977618.6614933272 0.3543256725643371 977618.5631676225 0.0983257047108192
8971 537825.1491182613 0.35414009896628484 537825.0506982713 0.0984199900353547
8972 974192.3474209156 0.3538423662213036 974192.249031106 0.09838980959421256
8973 590707.2254286527 0.3536385086046973 590707.1269551193 0.09847353338470238
8974 881682.9360590256 0.35336545412488923 881682.8375962912 0.09846273438172946
8975 685921.1328165011 0.35313976576951933 685921.0342906323 0.09852586877809535
8976 779834.7295689591 0.3528941059616049 779834.6310349896 0.09853396950789173
8977 782238.1468401505 0.35265496934009316 782238.0482647289 0.09857542156006627
8978 686218.755069459 0.3524420671301842 686218.6564668509 0.09860260802347552
8979 873834.5177630088 0.3521883620885548 873834.4191388795 0.09862412928408185
8980 609257.6670638819 0.35199383151694585 609257.5683962798 0.09866760200149896
8981 937424.9053656711 0.351721321252979 937424.8066927994 0.09867287170155957
8982 579008.4815469852 0.35153333074225024 579008.3828190719 0.098727913298462
8983 933454.3880859126 0.35125575384253815 933454.2893585829 0.09872732962043958
8984 612198.3185797731 0.35106679349631403 612198.2197940594 0.0987857136188786
8985 880869.4347645029 0.35079079489323134 880869.3359772732 0.09878722977924688
8986 664409.9762428341 0.3505919719716945 664409.8774025961 0.09884023811690082
8987 829915.2455781251 0.3503253176028682 829915.1467310442 0.09884708098316283
8988 705199.824470791 0.3501204387883078 705199.7255782782 0.09889251283225162
8989 795903.6596013505 0.34987209795269664 795903.5606935825 0.09890776806925645
8990 728694.763386329 0.3496605621408041 728694.6644424675 0.09894386158148326
8991 777690.6473014686 0.34942420288970116 777690.548333274 0.09896819473651312
8992 744464.063345216 0.349205600533072 744463.9643509417 0.09899427431928726
8993 763441.1389236217 0.34898428103450757 763441.0398942529 0.09902936883957877
8994 757608.8230729682 0.3487602254386052 757608.7240258632 0.09904710499017762
8995 750924.969656887 0.348549441992001 750924.8705666123 0.09909027463835804
8996 769528.1727332055 0.34832066578305615 769528.0736306199 0.09910258558655886
8997 738991.2981822379 0.3481143821630802 738991.1990317412 0.09915049661601678
8998 783989.7784657701 0.34788494114858354 783989.6793044296 0.0991613405490872
8999 722873.3143440778 0.347680852138556 722873.2151329288 0.0992111490736109
9000 802067.493774367 0.34744946700371826 802067.3945529631 0.09922140397999155
9001 705379.2059561971 0.34724484218841706 705379.1066844567 0.09927174044364011
9002 819262.9605309248 0.34701343976876636 819262.8612489783 0.09928194657056033
9003 691162.3076446903 0.346806632919932 691162.2083122265 0.09933246375796215
9004 831304.5234748899 0.3465751526300412 831304.4241322975 0.0993425923571705
9005 683794.9693124513 0.34636405003256077 683794.8699202669 0.09939218439515443
9006 834353.5781678149 0.3461321457936685 834353.4787657215 0.09940209333069755
9007 686727.3298882826 0.34591634585461595 686727.2304374411 0.09945084137657363
9008 826033.8105457268 0.3456866052052732 826033.7110856146 0.0994601121433948
9009 699529.0681642318 0.3454650789706229 699528.968655118 0.09950911380969217
9010 809489.0396946097 0.34523707647825086 809488.9401788535 0.09951575626953955
9011 721022.759127439 0.3450103289966416 721022.6595606253 0.09956681366355706
9012 783689.6982736776 0.3447857224191821 783689.5987044501 0.09956922756567259
9013 754191.7781380519 0.34455293894556116 754191.678513596 0.09962445588160392
9014 745399.7580682497 0.3443337003996572 745399.6584470404 0.09962120932089889
9015 804549.6252129268 0.3440902449450308 804549.5255308266 0.09968210016991845
9016 692514.2990409384 0.3438788075826713 692514.199369188 0.09967175037239935
9017 877271.0605281173 0.34362053174730767 877270.9607871859 0.09974093137271267
9018 625226.503616095 0.3434180991896216 625226.4038945924 0.09972150264352352
9019 942441.3505056897 0.3431341285745588 942441.2507037359 0.09980195393290288
9020 596660.8603379399 0.34293984502046293 596660.7605666135 0.09977132645795313
9021 944994.8628369479 0.34262472107639086 944994.7629703244 0.09986662349491948
9022 642390.2230800355 0.34243088126326926 642390.1232574048 0.09982263075221448
9023 901694.1339429619 0.3420991261897669 901694.0340110074 0.09993195456873208
9024 688603.6105171813 0.3418879195664293 688603.5106417331 0.09987544830788136
9025 886510.4298478923 0.3415528142203643 886510.3298574194 0.09999047290233176
9026 669666.9371513737 0.3413150631182485 669666.8372219709 0.0999294027695857
9027 871519.3806035308 0.34101386524614136 871519.2805626609 0.1000408698820828
9028 684864.3471969225 0.340735100145023 684864.2472093946 0.09998752787964657
9029 816789.318529499 0.3404905828977341 816789.2184496023 0.10007989676823577
9030 744858.1532678519 0.3401667749815251 744858.0532205085 0.10004734346150945
9031 737873.2277948187 0.3399716834350762 737873.1276886598 0.10010615887763992
9032 841446.2365351617 0.3396527414104638 841446.1364261666 0.10010899515972159
9033 633589.9245020354 0.3394651445898249 633589.8243719744 0.1001300608758365
9034 979417.4172926063 0.3391653169075821 979417.317122215 0.10017039124419828
9035 525179.0871188997 0.33895333906118347 525178.9869584321 0.10016046753468795
9036 982677.9442728912 0.33867440396954945 982677.8440423585 0.10023053275204395
9037 628488.3982151622 0.338419025753071 628488.2980126339 0.10020252830355734
9038 791972.3253023915 0.33820895483150587 791972.2250110841 0.10029130748703191
9039 850224.047793893 0.33789315090795924 850223.9475375995 0.1002562935463899
9040 584066.9013458784 0.3377305122087278 584066.801007049 0.10033882927909263
9041 1053062.7861117474 0.33740692055650867 1053062.6857997733 0.10031197416806141
9042 465987.38286279084 0.33723283224801626 465987.28248757723 0.10037521362579525
9043 1042362.729984455 0.33692848365798916 1042362.6296087893 0.10037566568325146
9044 595621.5161388313 0.3367223024822866 595621.4157248334 0.1004139978627668
9045 814116.5969363675 0.3364404635638234 814116.4964936613 0.10044270614598592
9046 827480.7410425053 0.3361743439143284 827480.6405914451 0.10045106011017099
9047 602014.7440775128 0.3359628312261801 602014.643580108 0.10049740480117496
9048 1011480.2625554544 0.33566435195668565 1011480.1620677564 0.1004876979436745
9049 507820.7497200319 0.33548805843609075 507820.6491713709 0.10054866102165146
9050 1003121.2875924754 0.3351816943532136 1003121.1870596906 0.1005327847680018
9051 602542.793471133 0.3349722852622189 602542.6928757654 0.10059536765930134
9052 866249.8037299612 0.3346718896972003 866249.7031470151 0.10058294606173364
9053 724768.1960318725 0.3344509362712218 724768.0953954756 0.10063639696358767
9054 745268.9791900506 0.33418395135814616 745268.8785556204 0.10063443015199706
9055 843312.9157557022 0.3339572104547782 843312.81508203 0.10067367213782107
9056 640135.6723851628 0.33374175415027996 640135.5716966286 0.10068853426077293
9057 912938.348702198 0.333480859223061 912938.247990387 0.1007118109581341
9058 620497.0720791282 0.3332704165800465 620496.9713408486 0.10073827963039048
9059 903437.6337579791 0.33300860367745155 903437.5330046369 0.10075334223899265
9060 649820.6352670093 0.3327979864041418 649820.5344805929 0.1007864163108087
9061 866941.1982441428 0.3325537521633073 866941.0974439867 0.10080015613686845
9062 680752.7615756388 0.3323502262368471 680752.660739171 0.10083646781807452
9063 820417.3200637104 0.3321123465087113 820417.2192138507 0.10084985970999538
9064 740517.652973177 0.3318994436593681 740517.5520855903 0.10088758675118753
9065 758509.7633264305 0.3316805861710368 758509.6624254853 0.10090094515066846
9066 795087.2591470106 0.3314536530185849 795087.1582093696 0.10093764100614497
9067 715457.0085449282 0.3312408921599655 715456.90759444 0.10095048817115128
9068 830573.0153763839 0.3310216787740225 830572.9143883315 0.10098805249418659
9069 687349.6709474548 0.3308078269024241 687349.5699455072 0.10100194752689075
9070 857568.5616816848 0.3305915569547424 857568.4606409644 0.10104072039597956
9071 670879.4903021301 0.33037515049419214 670879.389248454 0.10105367615117436
9072 854670.8142077886 0.3301532704233963 854670.7131152183 0.10109257027269089
9073 693221.2462289165 0.32992846035987816 693221.1451246456 0.10110427093979761
9074 817017.8050453098 0.3297181462750361 817017.7039012039 0.10114410593449666
9075 732962.2123472599 0.3294871948718039 732962.1111910706 0.10115618919238725
9076 778434.4901990572 0.3292799937115547 778434.3890051142 0.10119394295988689
9077 771980.7623277867 0.3290520994777849 771980.6611203648 0.10120742186560035
9078 737556.1580981495 0.32884114830756306 737556.0568561027 0.10124204680912073
9079 815754.3236217266 0.3286143250206429 815754.2223637903 0.10125793629155364
9080 694731.5622235722 0.3284059489935325 694731.4609325102 0.10129106195820863
9081 849517.2027430201 0.3281748052201167 849517.1014348774 0.10130814280989718
9082 676227.7131653392 0.32796458994876354 676227.6118250999 0.10134023928929835
9083 859573.8562033004 0.3277378481945694 859573.7548442476 0.10135905277800715
9084 675951.9453966237 0.32752248575252146 675951.8440055671 0.10139105659518996
9085 854558.7223717273 0.32729294566362593 854558.6209613917 0.10141033565630826
9086 683229.1883350107 0.32707502955221746 683229.0868928666 0.10144214405829625
9087 839571.4086002352 0.32683984620725476 839571.3071396073 0.1014606279324417
9088 705259.115691024 0.3266251201576181 705259.0141966086 0.10149441541612626
9089 814879.3897876139 0.3263931686146668 814879.2882759994 0.10151161451407245
9090 727820.2674755721 0.32617620941871855 727820.1659287111 0.10154686103983471
9091 796253.4347817376 0.32594054313071646 796253.3332211475 0.10156059010329979
9092 741072.3899361369 0.32572450260122887 741072.288338248 0.10159788890847214
9093 785626.7037214806 0.32548590268797606 785626.6021126001 0.10160888043859274
9094 750588.2947630272 0.3252735012157488 750588.1931138837 0.10164914347144763
9095 778708.1770945392 0.3250348973875481 778708.0754380386 0.1016565006071776
9096 753586.5749129058 0.3248215122267007 753586.4732126017 0.1017003040991747
9097 781873.7247291058 0.324580775501314 781873.623026405 0.10170270082688977
9098 745650.2462170221 0.32437029478044505 745650.144464421 0.10175260109771864
9099 794499.8089821404 0.32412292833556594 794499.7072344847 0.10174765571303204
9100 732741.0125454708 0.32391696530415215 732740.9107393586 0.10180611220988402
9101 811729.9611642559 0.3236633422926389 811729.8593736116 0.10179064425307378
9102 714296.3089321037 0.3234638287060783 714296.2070703922 0.10186171148871871
9103 838868.6796438314 0.3232012378601092 838868.5778126495 0.10183118186015569
9104 685626.8256383215 0.3230118322549219 685626.7237176606 0.10192066083904452
9105 882287.5775748771 0.3227298043214264 882287.4757073808 0.10186749631345594
9106 646940.9560166016 0.3225548776473966 646940.854033337 0.10198326469053662
9107 942901.5869946203 0.32224788046570885 942901.4850957686 0.10189885165120431
9108 598882.5598615449 0.32209078067567043 598882.4578112556 0.10205028930838068
9109 1022282.5972398915 0.3217500648808793 1022282.4953133607 0.10192653078351323
9110 552311.226774169 0.3216071790006476 552311.124655751 0.10211841794710289
9111 1094411.9505228514 0.3212286008917252 1094411.848566435 0.10195641640623902
9112 541293.2231169316 0.32108759219918 541293.1209378189 0.10217911275786107
9113 1068412.4698809115 0.3206966539988589 1068412.3678765972 0.10200431422951389
9114 591962.9477101456 0.32053753490602516 591962.8454883402 0.1022218053746506
9115 962820.1225571356 0.32016763936113946 962820.0204777283 0.10207940735132469
9116 669480.2563295318 0.3199721317643683 669480.1540930895 0.10223644226739921
9117 840267.4466376186 0.31965314755920904 840267.3444667285 0.10217089006623227
9118 767872.2007186062 0.3194036884963827 767872.0984864666 0.10223213966963422
9119 710778.0565551346 0.3191685242720409 710777.9542952407 0.10225989390282968
9120 894773.8514796268 0.3188637657749336 894773.749250016 0.10222961090894148
9121 617204.8009514264 0.31869245171978045 617204.6986197057 0.10233172062836941
9122 988303.7392954876 0.3183579644962786 988303.6370495992 0.10224588839997129
9123 569950.6655444123 0.31819236229276804 569950.5631670062 0.10237740605557878
9124 1000800.0373608762 0.3178691771236697 1000799.9350709874 0.1022898888141096
9125 591849.5181287072 0.31767642606305396 591849.4157290896 0.10239961750635825
9126 915721.7987434474 0.31739676835419256 915721.6963842171 0.10235923025403788
9127 694926.4502880233 0.3171570122278948 694926.3478773917 0.1024106316236482
9128 777404.873948163 0.3169361993214562 777404.7715152408 0.10243292225162309
9129 837717.7827696609 0.31665803388043406 837717.6803433599 0.10242630098268908
9130 646246.9504510909 0.3164867678991791 646246.8479560221 0.102495068795404
9131 962049.8318480487 0.3161962157850713 962049.7293912787 0.10245676998784121
9132 565249.9722044037 0.3160327725413367 565249.8696635148 0.10254088897675512
9133 1003224.0230224965 0.3157517499669054 1003223.9205194816 0.10250301487903309
9134 579119.6533799642 0.3155622236390215 579119.5508060574 0.10257390675419624
9135 924496.5385907284 0.31531063033630063 924496.4360296454 0.10256108301886287
9136 687145.1549935836 0.3150852453300915 687145.0523937405 0.10259984300663322
9137 786812.0380930424 0.31487425539128555 786811.935472609 0.10262043340072209
9138 827202.2783580377 0.3146210929136946 827202.175732927 0.1026251106909711
9139 655996.8683212542 0.3144403704755522 655996.7656501264 0.10267112781242803
9140 951070.0707931361 0.3141747875637874 951069.9681368152 0.10265632087745134
9141 572478.4699403917 0.3139994090335772 572478.3672287617 0.10271163003269486
9142 989946.7753444676 0.313732248279929 989946.6726468471 0.10269762052557412
9143 590081.815010396 0.3135369443776847 590081.7122662702 0.10274412578766956
9144 916838.5911327881 0.31328919933731736 916838.4883855054 0.10274728271104541
9145 687276.7727349033 0.3130709860725808 687276.6699595042 0.1027753991303928
9146 803587.0100149154 0.31285099136667704 803586.907216864 0.10279805134715407
9147 793826.405758783 0.3126165575813644 793826.3029510402 0.10280774280113175
9148 703788.7411410984 0.3124179810709626 703788.6382982597 0.10284283872261447
9149 888146.467201561 0.31217728554643337 888146.3643584505 0.1028431104292878
9150 630787.0596598273 0.3119905066754201 630786.9567758634 0.10288396380778926
9151 940388.6235536179 0.3117448451141162 940388.5206699069 0.10288371102059567
9152 612472.4815967939 0.31155264844835223 612472.3786750865 0.10292170733720736
9153 926090.7974501027 0.3113139569162814 926090.6945200973 0.10293000540358532
9154 652580.3732165958 0.31111114877139706 652580.270257048 0.10295954790913449
9155 866501.2857291948 0.3108859840294895 866501.1827481615 0.10298103330321043
9156 712986.8394547928 0.31067053892707786 712986.7364561901 0.10299860267251683
9157 803448.9927107729 0.31045415006085997 803448.8896804317 0.10303034119688252
9158 770999.5701066365 0.3102327127728132 770999.4670672771 0.10303935938407997
9159 750506.8985502984 0.31002703068990833 750506.7954732261 0.1030770722809767
9160 815755.4444259928 0.3098030210239423 815755.3413426873 0.10308330557303019
9161 716875.3805322454 0.30960080266782986 716875.2774110249 0.10312122046794027
9162 838095.6426518823 0.3093762656287563 838095.5395229359 0.10312894634084926
9163 706777.8605268495 0.3091710431042146 706777.7573633103 0.10316353919372914
9164 839165.4917607923 0.3089521541559872 839165.3885844707 0.10317632159949146
9165 712552.324649716 0.3087426236326971 712552.221444024 0.10320569206978765
9166 827096.8628820434 0.3085268031976845 827096.7596578171 0.10322422631739439
9167 729246.0890628187 0.30831241601683657 729245.985815423 0.10324739573350071
9168 805551.5094884984 0.30809994103089033 805551.406216798 0.1032717003901267
9169 753612.611283041 0.30788298315232254 753612.5079927427 0.1032902982991833
9170 780674.1726134889 0.307674644004484 780674.0692947267 0.10331876212317032
9171 776300.6873882088 0.30745494167594745 776300.5840539415 0.1033342673310658
9172 761969.3394794135 0.30724672095395456 761969.2361153518 0.10336406164321467
9173 791473.1991442156 0.30702829590897274 791473.0957651029 0.10337911262964415
9174 750162.5698771672 0.30681864967730277 750162.4664683538 0.10340881348797515
9175 800457.8479730155 0.3066016225484488 800457.7445484069 0.10342460857216206
9176 744449.8930114992 0.30638892072577917 744449.7895586549 0.10345284429767365
9177 802636.5014989252 0.3061726317735258 802636.3980290593 0.10346986584341802
9178 747043.9247004496 0.30595794443534596 747043.8212035708 0.10349687872052464
9179 795233.1931582545 0.30574392654075555 795233.0896428202 0.10351543434770381
9180 758342.6073480725 0.3055253091852539 758342.5038072066 0.1035408658384565
9181 781107.8697754982 0.30531258023953867 781107.7662151998 0.10356029837537045
9182 775475.1670927294 0.30509064156841664 775475.0635082253 0.10358450412112997
9183 761804.5487388984 0.30487915199772053 761804.445134475 0.10360442335288543
9184 798169.2498916169 0.3046549615717292 798169.1462633688 0.1036282481318432
9185 736206.8598740995 0.3044440178612682 736206.7562264751 0.10364762438229201
9186 828858.7915801302 0.3042162742331884 828858.687908232 0.1036718982723863
9187 703979.004193683 0.3040064593163322 703978.9005037434 0.10368993962992751
9188 867129.978154719 0.30377444358885924 867129.8744389873 0.10371573164181465
9189 666314.5943668416 0.3035649810612877 666314.4906352403 0.10373160127522282
9190 912197.09087708 0.303326332920663 912196.987117336 0.10375974399014862
9191 626253.5784216428 0.3031159143503993 626253.4746493233 0.10377231947655965
9192 957532.564459283 0.30286770231444515 957532.4606548969 0.10380438615944357
9193 594802.322640149 0.3026564937801376 594802.2188279643 0.10381218473968484
9194 986586.8890491833 0.3023948387594506 986586.7851986111 0.10385057224155073
9195 586094.0275651314 0.30218231078990737 586093.9237144473 0.10385068408430327
9196 991896.6985260259 0.30190396053445406 991896.5946279037 0.10389812219560066
9197 596658.970049474 0.30169142421011896 596658.8661623895 0.1038870844805747
9198 991035.1714574485 0.3013947898364804 991035.0675110399 0.1039464086293767
9199 605900.5562370287 0.30118366632751614 605900.4523167174 0.10392031132071196
9200 1006057.6724027012 0.300866306274395 1006057.5684076971 0.10399500411399543
9201 601317.5837058979 0.3006552829833987 601317.4797559495 0.1039499484146587
9202 1019737.2820518307 0.3003177592618799 1019737.1780073764 0.10404445426458797
9203 603698.558701962 0.30009832626912625 603698.45472325 0.10397871202092536
9204 1008617.0358788085 0.2997586164321109 1008616.9317867133 0.10409209521161614
9205 628962.403972742 0.2995018874310658 628962.2999617145 0.10401102746669676
9206 942072.9319750413 0.29920116590791057 942072.8278438165 0.1041312248384258
9207 683344.6597967567 0.29890055381805886 683344.555741882 0.1040548747979163
9208 850002.9424363361 0.29865303817321953 850002.8382798787 0.10415645733554404
9209 758943.6834556228 0.29832031821765304 758943.5793495807 0.10410604211005979
9210 767191.8253113918 0.2981220191367423 767191.7211444613 0.1041669305535393
9211 830441.3924176617 0.29779736835885007 830441.2882595484 0.1041581133462861
9212 691685.2346394041 0.2975982543700437 691685.1304660471 0.10417335703158903
9213 939053.049264262 0.2973144730606612 939052.9450558366 0.10420842540245737
9214 599855.734440319 0.2970873915235683 599855.6302549404 0.10418537867397974
9215 1011130.7118854036 0.29684367933589684 1011130.6076266775 0.10425872612071382
9216 586735.9060194053 0.296579188511695 586735.8018097988 0.10420960650734433
9217 928006.2701838418 0.2963751812601936 928006.1658768336 0.10430700819608155
9218 725516.6016017103 0.2960734164027309 725516.4973515637 0.1042501466903131
9219 767374.9874354011 0.2959142324440217 767374.8830917317 0.10434366936633127
9220 866378.9089694025 0.2956047039708106 866378.8046650884 0.10430431414270334
9221 644887.2773672431 0.29543672698936435 644887.1730040193 0.10436322376282543
9222 971812.1471491369 0.29517156982135523 971812.0427874485 0.10436168832347288
9223 580587.9175972055 0.29496638643545026 580587.8132160065 0.10438119901852211
9224 993141.2472158453 0.2947438321515574 993141.1427971836 0.10441866168022011
9225 610053.653886149 0.29449256461663037 610053.5494812959 0.10440485318503812
9226 900051.9272349138 0.29429502366030064 900051.8227663623 0.10446855146846858
9227 739237.5539304173 0.2940260942152943 739237.4494947521 0.10443566519427563
9228 750399.9875796207 0.2938557528770674 750399.8830685184 0.10451110230259646
9229 883675.71672812 0.29357983688008593 883675.6122528913 0.10447522869932986
9230 630756.0641178316 0.2934053819889867 630755.9595770183 0.10454081336360968
9231 971555.844254872 0.29314048344642946 971555.7397361072 0.10451876474238778
9232 595806.9597537932 0.2929416720307399 595806.8551895459 0.10456424735927737
9233 953180.6818398705 0.292705866076879 953180.5772709667 0.10456890384971337
9234 652013.317381514 0.2924726633200324 652013.2127918594 0.10458965456017875
9235 868033.2626936152 0.29225845889636687 868033.1580759864 0.10461762869518036
9236 739940.8954164175 0.29201287924598696 739940.790796967 0.1046194505306227
9237 772962.4096890326 0.2918115778239293 772962.3050267877 0.10466224490587775
9238 834663.4282325899 0.29156831592275745 834663.3235774463 0.10465514361015482
9239 687694.1045321362 0.2913705656161188 687693.999829027 0.10470310922625425
9240 907392.7996843309 0.2911248363903956 907392.6949911058 0.1046932251135746
9241 644667.2481635043 0.2909243931156054 644667.1434225503 0.10474095404155985
9242 918315.4124558693 0.29068566968211196 918315.3077202329 0.10473563641204166
9243 665523.3079315895 0.29047761495696767 665523.2031524311 0.10477915848202465
9244 872059.7905798835 0.2902504683085762 872059.6857976925 0.10478219104239157
9245 720933.7116712041 0.2900322314216052 720933.6068540568 0.10481714726443828
9246 810041.7625489198 0.289809226091228 810041.6577203814 0.10482853840214022
9247 780959.5995142115 0.2895912590842273 780959.4946587231 0.1048554883710658
9248 750245.1044105528 0.289370461104372 750244.999536612 0.10487394075678469
9249 838521.8299503379 0.2891516437076311 838521.7250560162 0.1048943215941046
9250 701652.4945814126 0.28893312404820853 701652.3896635744 0.10491783823886908
9251 876341.3527369389 0.2887084576186096 876341.2478039883 0.10493295053717258
9252 682606.9762069745 0.2884930670004616 682606.8712456612 0.10496131336157125
9253 877400.8211631301 0.28826506578535194 877400.7161906088 0.1049725212923179
9254 696400.4285434617 0.2880480298409212 696400.3235393526 0.10500410907472717
9255 853838.0022175468 0.2878170695353077 853837.8972055817 0.10501196515889094
9256 724543.7264817179 0.28760071048695784 724543.6214365097 0.10504520827587854
9257 821395.1109866481 0.2873666907143659 821395.005934954 0.1050516941384718
9258 757528.0520240751 0.28715385029877616 757527.946938874 0.10508520108512927
9259 786236.5177217267 0.2869179705378531 786236.412630122 0.10509160465951042
9260 793254.8018435442 0.2867050728054573 793254.6967196057 0.10512393848008483
9261 753096.6877604426 0.28647167715006344 753096.5826289542 0.105131488357391
9262 822197.3119467099 0.2862558698552813 822197.20678433 0.10516237989031028
9263 730954.3715636557 0.2860252871719435 730954.2663921237 0.10517153205841576
9264 839127.7556981188 0.2858067045982044 839127.6504975057 0.10520061320595676
9265 719697.6956520482 0.2855769253413703 719697.5904405923 0.10521145596195443
9266 849073.0465742914 0.28535520687106347 849072.9413353751 0.10523891632114853
9267 712173.5031711054 0.2851273253141042 712173.3979195333 0.10525157215217232
9268 855352.4367891115 0.28490142646297584 855352.3315111926 0.1052779188832805
9269 708065.8424764698 0.28467555801767375 708065.7371851292 0.1052913406073475
9270 857087.3122664982 0.2844464327023058 857087.2069488693 0.10531762897211885
9271 709084.4089265246 0.2842198538211125 709084.303596116 0.10533040859181382
9272 856024.4931217274 0.2839907009214131 856024.3877636611 0.10535806624992222
9273 709990.8175147473 0.28376119042151726 709990.7121460149 0.10536873238594942
9274 857429.2478607441 0.28353244573416364 857429.1424621034 0.10539864073298795
9275 707220.1937726889 0.2833000572445072 707220.088366577 0.1054061118369793
9276 861917.0443869219 0.2830727457361664 861916.9389473734 0.1054395485481764
9277 703600.3558209907 0.2828369895571624 703600.2503783829 0.10544260789385301
9278 866704.193886909 0.28261194041493143 866704.0884059585 0.10548095056782752
9279 700278.1889701065 0.2823696532073786 700278.0834924246 0.10547768200555274
9280 873431.1239734251 0.28214820364015936 873431.0184506195 0.10552280557353809
9281 694679.3066430779 0.2818993921717535 694679.2011317195 0.10551135839493977
9282 883852.5813661135 0.2816818603976549 883852.4758005908 0.10556552267844393
9283 686923.9940299892 0.2814254190352451 686923.8884866246 0.10554336461492783
9284 896592.1615842934 0.28121165882344085 896592.0559748301 0.10560946331991812
9285 681095.5060612381 0.28094550831514636 681095.4004880474 0.10557319072449442
9286 908759.663818912 0.280737491427721 908759.5581635264 0.10565538569177652
9287 680133.1453646189 0.280458541840799 680133.0397642467 0.10560037219822961
9288 916982.6528137579 0.2802564100799462 916982.5471103165 0.1057034413686963
9289 688202.2048909897 0.27996289868285373 688202.0992663358 0.10562465392070058
9290 912195.740725274 0.27976662454398205 912195.6349722093 0.1057530646594607
9291 714792.7762539036 0.279457954438493 714792.6706066962 0.105647207499034
9292 889225.885567064 0.2792674779320153 889225.7797651831 0.10580188097347802
9293 757965.5576337771 0.278944557204119 757965.4519624397 0.10567133748228229
9294 856644.7659305653 0.2787567871566112 856644.6600861759 0.10584438943249404
9295 793638.90699612 0.2784273671686575 793638.8012930212 0.1057030988014808
9296 830132.5301653086 0.2782340863402365 830132.4242913268 0.10587398188102845
9297 800696.5656593656 0.2779119061551488 800696.4599111251 0.10574824045498495
9298 821507.037233698 0.2777041449425862 821506.9313456812 0.10588801672352835
9299 771304.5295581011 0.2774046901044461 771304.4237516779 0.10580642318957496
9300 841096.4305372001 0.2771733762681709 841096.3246464861 0.10589071399325999
9301 713107.9614585844 0.27691157875460015 713107.8555885217 0.10587006272733611
9302 892044.5369716634 0.27665212988329924 892044.4310798197 0.10589184370449459
9303 654506.2823457815 0.2764338759546396 654506.1764141263 0.10593165511867864
9304 950143.7252505543 0.2761466376382002 950143.6193492289 0.10590132531808441
9305 628136.4701229284 0.2759583461892305 628136.3641365514 0.10598637693931375
9306 972566.1491445622 0.27565208041083145 972566.0432200887 0.1059244735010204
9307 639675.9366676001 0.27546811412890443 639675.8306371397 0.10603046028733763
9308 938014.6797627001 0.2751641015130328 938014.5737995347 0.1059631654027723
9309 684869.6057758176 0.27496633648684693 684869.4997123795 0.10606343811454587
9310 866054.1395448173 0.2746846313172892 866054.0335299944 0.10601482288072622
9311 754530.3982544793 0.2744695669165469 754530.2921661981 0.10608828109508309
9312 779364.7676869003 0.2742164542501171 779364.6616143748 0.10607252553615452
9313 840871.9429481929 0.2739845683864102 840871.8368382154 0.10610997753596844
9314 687769.7056109726 0.2737634335327985 687769.59948128 0.10612969263767996
9315 931169.5059076985 0.2735140344684143 931169.3997742285 0.10613347012557257
9316 617975.4259898092 0.2733199786853461 617975.319807489 0.10618232016099652
9317 988176.7318704817 0.2730530582973436 988176.6257082592 0.10616222259473734
9318 598354.4577342324 0.2728683831139633 598354.3515061683 0.10622806420116095
9319 980102.2376167064 0.27259301223748134 980102.1314191826 0.1061975237262469
9320 631267.1491792375 0.2724029074067714 631267.0429128073 0.1062664302420501
9321 919282.7547215392 0.2721323079222454 919282.648482778 0.10623876124453975
9322 697195.9872148124 0.27193050404396973 697195.8809165707 0.10629824176303435
9323 839083.8998926393 0.2716736785320342 839083.7936093572 0.10628328205685217
9324 773639.9330059746 0.2714599243794861 773639.8266802526 0.10632572212430133
9325 760194.7596061983 0.2712202623287737 760194.6532780835 0.10632811475714408
9326 848537.6072208539 0.2709936280279391 848537.5008694864 0.10635136750498217
9327 693200.8087168888 0.2707714048553378 693200.7023459687 0.10637092005567106
9328 909252.7993122442 0.270531892193796 909252.6929345569 0.10637768731315303
9329 650386.4419466717 0.2703233997660768 650386.3355358351 0.10641083655012785
9330 940221.4437037688 0.2700734757987605 940221.3372972232 0.10640654567286596
9331 639266.6227537792 0.26987129265734633 639266.5163061115 0.10644766768093751
9332 936945.6030693501 0.2696153678013231 936945.4966309614 0.10643838871610986
9333 654918.7045624625 0.26941387104841924 654918.5980807517 0.10648171077343371
9334 909882.7132278715 0.2691565824305984 909882.6067551228 0.106472748704659
9335 684956.2680174994 0.26895342036636666 684956.1615040035 0.10651349590083224
9336 873830.7070931431 0.26869865909081797 873830.6005843828 0.10650876039630693
9337 718427.4950853065 0.2684923855193239 718427.388541589 0.10654371740831964
9338 839818.5753990806 0.2682429864964888 839818.4688534422 0.10654563840115334
9339 746931.2919074019 0.2680320331314806 746931.1853341686 0.10657323321334586
9340 815552.1693779716 0.26778930337059836 815552.0627951866 0.10658278485243397
9341 763659.3650079821 0.26757371255139906 763659.2584049943 0.10660298784346499
9342 806183.3394432116 0.26733732034762747 806183.2328233809 0.10661983070301871
9343 765466.2626740317 0.2671183852313161 765466.1560403655 0.10663366621751885
9344 812463.6979855351 0.26688661876013703 812463.591328877 0.1066566580911112
9345 752855.0598692299 0.26666511938106013 752854.9532037203 0.10666550959381192
9346 833465.278154422 0.26643620597880735 833465.171461153 0.10669326902529361
9347 726920.7137315876 0.26621299829780815 726920.6070331292 0.10669845843126453
9348 869502.4132206276 0.26598496626083984 869502.3064907839 0.10672984365454495
9349 688251.5274733728 0.265760852264322 688251.4207408974 0.10673247532551708
9350 920075.9124459665 0.2655301125417959 920075.8056793493 0.10676661710448583
9351 640605.0114393272 0.2653051129831994 640604.9046719573 0.10676736990169917
9352 978412.6420689711 0.2650671600303719 978412.5352650399 0.10680393115260747
9353 595317.6198952621 0.2648400941342351 595317.5130923124 0.10680294968982412
9354 1027936.3366993637 0.26459013511513685 1027936.229857022 0.10684234171995283
9355 568337.3728994024 0.2643595062048173 568337.266060392 0.10683901032578014
9356 1050297.93952591 0.2640932116397785 1050297.8326438381 0.10688207186844408
9357 567011.0998370813 0.2638591407425049 567010.9929617209 0.1068753603904407
9358 1045755.9618071149 0.2635744825643275 1045755.854884671 0.10692244387320002
9359 581330.3437602362 0.2633392617789656 581330.2368487134 0.1069115227653628
9360 1036948.2348614829 0.26303727606486643 1036948.1278990341 0.10696244877721454
9361 590377.3749371525 0.2628031359445975 590377.2679904049 0.10694674761991443
9362 1047297.7333467283 0.2624848914340186 1047297.6263450528 0.10700167540266817
9363 580280.4073749298 0.26225072857305326 580280.3003945982 0.10698033162984366
9364 1077219.431101071 0.2619186810682593 1077219.32406047 0.10704060078595834
9365 560344.3757722148 0.26167712460141507 560344.2687597339 0.10701248098364848
9366 1094278.0024197188 0.2613409070790618 1094277.8953397507 0.1070799680727925
9367 560682.7382601264 0.2610787279957528 560682.6312154854 0.10704464102789135
9368 1055428.6727291897 0.26075781600291675 1055428.5656097601 0.10711942956067468
9369 607971.6966642876 0.2604654560166646 607971.5895859244 0.10707836323714089
9370 956290.460428921 0.26018161168070086 956290.3532721554 0.10715676560409512
9371 699096.44890736 0.25986197940687417 699096.3417941596 0.10711320037434881
9372 838082.8080837288 0.25962364850124714 838082.7008948121 0.1071889165962344
9373 802401.427217562 0.25928993429275426 802401.3200707476 0.10714681431314838
9374 731543.6225643345 0.25908649582447996 731543.5153502478 0.10721408670644736
9375 902769.6023751677 0.2587553885602956 902769.4951964917 0.10717867592304792
9376 645020.7782085587 0.2585672498429483 645020.670974072 0.10723448670315663
9377 981498.8439369812 0.25825098765134674 981498.7367247659 0.10721221532088641
9378 596693.0875691312 0.2580544295776827 596692.9803165023 0.10725262885654323
9379 1002513.6519971848 0.2577644032183666 1002513.5447466546 0.1072505302202586
9380 609914.5784125702 0.25754201874232485 609914.4711411833 0.10727138690169222
9381 949879.5669163635 0.25728890946497757 949879.4596224321 0.10729393139597383
9382 679173.3140625467 0.2570358816325407 679173.2067688068 0.10729373986820333
9383 858744.8526412575 0.25681956946313156 858744.7453030237 0.10733823378769312
9384 769646.2879174926 0.2565451282041184 769646.1805974096 0.10732008301063925
9385 767442.5627845823 0.2563568503818146 767442.4554050638 0.10737951847507539
9386 857736.0215550764 0.2560744710509006 857735.9142050219 0.10735005439782477
9387 692179.947234298 0.25590150327584793 692179.8398168298 0.10741746816911224
9388 924983.9341339674 0.2556180688180212 924983.826751249 0.10738271832794588
9389 650147.3242779484 0.25544586059578156 650147.2168259447 0.10745200361337566
9390 945828.9394149268 0.2551679408119386 945828.831997294 0.10741763276773661
9391 656621.8645579427 0.25498492262014333 656621.7570740702 0.10748387260809657
9392 909748.0433738896 0.25471964513445683 909747.9359193594 0.10745453018551884
9393 707664.3885029926 0.25452042676498055 707664.2809887816 0.10751421100396036
9394 838707.244841605 0.2542698447514028 838707.1373499536 0.10749165135428157
9395 783585.8478237548 0.2540585243879851 783585.7402790748 0.10754467995310274
9396 759814.1880984268 0.25381859240739185 759814.0805706312 0.1075277956285144
9397 865783.6042999702 0.253601649319823 865783.4967230422 0.10757692801198705
9398 687453.7272284123 0.25336427680949475 687453.6196656086 0.10756280366642175
9399 937330.0311304622 0.25314404672772706 937329.9235189727 0.10761148952273339
9400 638080.4482148256 0.2529027933955349 638080.3406175633 0.10759726228262985
9401 971194.7735243149 0.2526809803198779 971194.6658752019 0.10764911291261069
9402 633292.1720588427 0.2524301164984348 633292.0644272156 0.10763162707720614
9403 949835.3457508126 0.25220992162406947 949835.2380613158 0.1076894966902957
9404 673215.9243717003 0.2519461697569883 673215.8167063456 0.10766535463217929
9405 891788.6029716941 0.251732312563981 891788.4952408493 0.10773084478584481
9406 733028.2937093371 0.25145750238164627 733028.1860116856 0.10769765148486297
9407 830003.8474661687 0.2512520502606867 830003.739694975 0.10777119370495652
9408 788570.561237347 0.2509682486183519 788570.4535096785 0.10772766846405418
9409 782679.7851448846 0.25077031142535355 782679.677335205 0.10780967961859421
9410 828768.1552867428 0.25047761555517467 828768.0475312539 0.10775548893062677
9411 756899.9382539679 0.2502863570372454 756899.8304071039 0.10784686400381854
9412 848006.9444969796 0.24998487240877448 848006.836714626 0.10778235354501499
9413 755283.7143215517 0.24979847817353582 755283.6064381041 0.10788344763302614
9414 843595.3348377884 0.24948990786148725 843595.2270280082 0.10780978015640635
9415 775420.2671156395 0.24930534957221803 775420.1591957962 0.10791984332726966
9416 819377.2928226701 0.24899267311384332 819377.1849835697 0.1078391004023111
9417 811655.8236092336 0.24880718099382865 811655.7156533654 0.10795586824537126
9418 783211.5910207594 0.24849388226909844 783211.4831493556 0.10787140375140632
9419 856087.1047581612 0.24830488318649815 856086.9967673301 0.10799083117438316
9420 742000.0474428475 0.24799511330897261 741999.9395350363 0.10790781118017927
9421 897826.8285231539 0.2477986481978471 897826.720499294 0.10802385994655447
9422 705544.7340086941 0.24749686949154476 705544.6260598275 0.10794886654890644
9423 923886.6360942615 0.24728868607883944 923886.5280398347 0.10805442689539081
9424 685645.5912014523 0.24699831007904088 685645.483207579 0.10799387329406332
9425 926394.615714608 0.24677650977560212 926394.5076319687 0.10808263930106923
9426 684180.2482401582 0.24649942806259728 684180.1401992238 0.10804093446151385
9427 910683.33027628 0.24626437302705065 910683.2221672103 0.1081090696255687
9428 693768.7323894139 0.24600177146274702 693768.6243016964 0.10808771740755432
9429 888082.7187806189 0.24575519940936244 888082.6106457459 0.10813487295095835
9430 708208.3083213932 0.24550648820238286 708208.2001888244 0.10813256879181367
9431 865272.931561556 0.24525094470664915 865272.8234002868 0.1081612691437828
9432 725349.9023061031 0.24501300636371548 725349.7941313068 0.10817479633794802
9433 843748.686058597 0.24475230842402404 843748.5778695069 0.10818909018465232
9434 744505.4509661241 0.24452117467650858 744505.3427513373 0.10821478671695886
9435 823167.0256849816 0.24425908156654066 823166.9174661426 0.10821883907051641
9436 764746.6475249473 0.2440311884191351 764746.539271606 0.10825334122988357
9437 803083.9197086814 0.24377008407414574 803083.8114581128 0.10825056861059244
9438 785848.735536104 0.24354354831016659 785848.6272449346 0.10829116941635211
9439 782732.2653478568 0.24328490888099286 782732.1570637723 0.10828408444516766
9440 808598.5664639074 0.24305894306253195 808598.4581350923 0.10832881503536836
9441 761111.1356130319 0.24280327882836852 761111.0272941574 0.10831887455410043
9442 833192.4634658579 0.24257721547586023 833192.3550992806 0.10836657735388913
9443 738442.6055343001 0.24232421362038165 738442.4971800236 0.10835427654766625
9444 858505.1348538321 0.242097723545509 858505.0264491289 0.10840470321653917
9445 716612.4619686942 0.24184605889759916 716612.3535789278 0.10838976641863048
9446 882633.6240745303 0.24161885728002874 882633.5156312238 0.10844330649694643
9447 697735.8829468776 0.24136635435644496 697735.7745219357 0.10842494186022898
9448 903430.4021614728 0.24113801111990565 903430.2936791145 0.10848235824584113
9449 683592.9296860675 0.24088252419969863 683592.8212265669 0.10845950056569813
9450 918766.1932104052 0.24065244716680229 918766.084688648 0.10852175719093518
9451 675902.6903514767 0.2403921139313718 675902.5818583703 0.10849310634826317
9452 926926.3646522856 0.24015999096016213 926926.2560909854 0.10856130016912416
9453 675600.1162650714 0.23989344002036567 675600.0077395856 0.10852548583773292
9454 927957.9060290628 0.23965965595836644 927957.7974283915 0.10860067123529119
9455 681489.9336590967 0.23938614733982064 681489.8251025629 0.10855653379779175
9456 924335.6746874285 0.23915128980781392 924335.5660481114 0.10863931710252671
9457 690434.9846469865 0.2388708847965352 690434.8760606227 0.10858636376671385
9458 919155.9147138068 0.23863538479512342 919155.8060372398 0.10867656695616654
9459 699255.0931536277 0.23834893250333095 699254.9845381883 0.1086154394002349
9460 914457.8646175849 0.23811296539431026 914457.7559058404 0.10871174441274555
9461 705890.2985773653 0.23782185195993133 705890.189932775 0.10864459041647549
9462 910583.0395617277 0.23758523106539897 910582.9308174994 0.10874422829154609
9463 709443.4053393845 0.2372914115764883 709443.2966644417 0.10867494272327792
9464 906374.0090298946 0.2370535232219776 906373.900256321 0.1087735736580801
9465 710388.5015022578 0.23675962738425926 710388.3927947385 0.1087075193055803
9466 900062.595573306 0.23651968283424524 900062.4867735895 0.10879971646694504
9467 710722.3470695959 0.23622875903151067 710722.238326845 0.10874275091895787
9468 890132.53589384 0.23598609937921508 890132.4270706068 0.10882323311098871
9469 712935.9054904494 0.23570113353548433 712935.7967101842 0.10878026519656715
9470 876232.5267939133 0.2354553447901246 876232.417948608 0.10884530524260579
9471 718896.6012902939 0.23517892644895472 718896.4924711427 0.108819151219304
9472 859224.7102816101 0.2349298923675971 859224.6014142211 0.10886738898558011
9473 729621.3988995211 0.23466365039191886 729621.2900410085 0.10885851262622744
9474 840250.414483745 0.23441153827343122 840250.3055930032 0.10889074186774848
9475 745141.3371112263 0.23415559976952752 745141.2282134308 0.10889779541879743
9476 820193.6960758995 0.23390089816583975 820193.5871597867 0.10891611277474003
9477 764309.6773192182 0.23365408583031796 764309.5683823903 0.10893682783658373
9478 799931.5689267518 0.23339743567971521 799931.4599829973 0.10894375458333773
9479 784998.5143638201 0.23315797192357218 784998.4053881499 0.1089756701420157
9480 780767.5920398827 0.23289974556584 780767.4830663473 0.10897353540767778
9481 804862.9705279456 0.2326660099491388 804862.8615135006 0.10901444495091352
9482 764199.8050786156 0.23240613458671358 764199.6960735443 0.10900507123203106
9483 822075.5998333322 0.23217690413206746 822075.490780089 0.10905324315307227
9484 751270.2170779168 0.23191494664701415 751270.10804011 0.10903780691176593
9485 835482.4310602533 0.2316891834719742 835482.3219681941 0.10909205919262839
9486 742512.129631596 0.23142455559136602 742512.0205604911 0.10907110492656437
9487 844392.5127061806 0.2312013680194679 844392.4035753694 0.1091308112260216
9488 738326.1869396961 0.23093332274968464 738326.0778353391 0.10910435701043263
9489 848521.4297906852 0.23071210175866713 848521.3206213134 0.10916937173836873
9490 738884.3650530436 0.2304396577389727 738884.2559159842 0.10913705936442825
9491 848183.5052637378 0.23022017297286151 848183.3960561296 0.1092076081187991
9492 743767.2242013509 0.2299422907599897 743767.1150324845 0.10916886637481453
9493 844261.3220643442 0.22972454540227483 844261.2128189352 0.10924540901752935
9494 752107.8923112507 0.22944035547458597 752107.7831116555 0.10919959520986498
9495 837683.241998056 0.2292244453153658 837683.1327153896 0.10928266633388714
9496 763186.4380036131 0.22893336567115596 763186.3287743697 0.10922924353222817
9497 828959.6697896967 0.2287195094200757 828959.5604704579 0.10931923878758534
9498 776696.3642987565 0.22842125087882562 776696.2550407278 0.10925802872813159
9499 818119.7090112799 0.22820968365776384 818119.599656394 0.10935488585113483
9500 792444.531991767 0.2279043477954842 792444.4227053642 0.1092864028516188
9501 804763.6873417272 0.22769504778461652 804763.5779524903 0.10938923687622437
9502 810153.4854022013 0.2273833456828127 810153.3760871754 0.10931502590362688
9503 788248.3992108735 0.227175857345713 788248.2897890299 0.10942184367059621
9504 829568.9492549698 0.2268591747329226 829568.8399103121 0.10934465779506096
9505 768151.3281287893 0.2266526490303571 768151.2186764696 0.10945231966061904
9506 850248.7087133073 0.2263328852293521 850248.5993373321 0.10937597523547064
9507 744941.394637435 0.2261261813095472 744941.2851568987 0.10948053634160607
9508 870985.7121451378 0.22580551670758814 870985.6027357898 0.109409347945041
9509 720532.2235322235 0.2255973272372694 720532.1140254245 0.10950679902086198
9510 889547.8924980214 0.22527794845678836 889547.7830533157 0.10944470569766003
9511 698245.0874312246 0.2250671158932927 698244.9778993163 0.10953190834839162
9512 903094.7488281036 0.22475080592787997 903094.6393464898 0.10948161387310047
9513 681763.2052564452 0.22453684164637389 681763.095699427 0.10955701825204316
9514 909603.8316400669 0.2242244926380371 909603.7221205635 0.10951950345818583
9515 672948.5330157708 0.22400811834275777 672948.4234324241 0.10958334674136977
9516 910242.1514970972 0.22369916786123537 910242.0419392477 0.10955784945853016
9517 669531.2045516989 0.22348267393834512 669531.0949398269 0.10961187196243068
9518 910759.1567836212 0.22317449732000183 910759.0471874422 0.1095961789476823
9519 664818.6958341748 0.22296175848141903 664818.5861910107 0.1096431641262518
9520 920132.2067359982 0.22264937825471984 920132.09710194 0.10963405816819181
9521 650298.3905161648 0.22244530427959727 650298.280838766 0.10967739877298141
9522 947702.2425464179 0.22212174688692746 947702.1328752071 0.10967121079091689
9523 619501.8898719188 0.22193093813364337 619501.7801575139 0.10971440487990938
9524 999719.3374435441 0.22158838288795168 999719.2277356668 0.10970787724733055
9525 572348.9078474457 0.22141224753113634 572348.7980939203 0.10975352540073317
9526 1071309.8422366104 0.2210450275827598 1071309.7324909954 0.10974561482028196
9527 521607.6789996774 0.2208760967388953 521607.5692065731 0.10979310429542938
9528 1129982.0974358888 0.22048826777653277 1129981.9876475746 0.10978831429713559
9529 498579.9598628344 0.2203041579943183 498579.8500326837 0.1098301507576914
9530 1114887.5310679432 0.2199205700409875 1114887.421226742 0.10984120114377163
9531 542813.312297243 0.21968899922610807 542813.2024352773 0.10986196579771393
9532 1002253.6619773975 0.21935268907154132 1002253.5520727766 0.10990462085626426
9533 661788.1163797126 0.2190531313790885 661788.0064906294 0.10988908323959744
9534 851162.8241965235 0.21879240284270052 851162.7142278578 0.10996866576271085
9535 809272.420779561 0.21843261026059094 809272.3108644034 0.10991515761956981
9536 719705.6395159501 0.2182355664623307 719705.5294961644 0.11001978569247424
9537 938860.6028432725 0.21784490574363824 938860.492898972 0.10994430050089594
9538 626800.3191575963 0.21767311023170444 626800.2091063238 0.1100512725034028
9539 1013184.3503921215 0.21728522793970295 1013184.2404133991 0.10997872241078226
9540 591829.5615617553 0.2170974540188751 591829.4514959045 0.1100658507936781
9541 991571.3327692795 0.21674510110983103 991571.222751349 0.11001793052714896
9542 635404.7263284433 0.2165128489384318 635404.6162574295 0.11007101384164088
9543 880716.2418567911 0.2162201300599243 880716.1317996534 0.11005713772658784
9544 751315.6064857763 0.2159377333151227 751315.4964112883 0.11007448795237239
9545 746633.7776987855 0.21570328772819583 746633.6676081162 0.1100906693816618
9546 878340.5608210401 0.21539084420706442 878340.4507377468 0.1100832932555403
9547 653380.0556812271 0.21518139032895442 653379.9455653054 0.11011592171648044
9548 944416.1811634448 0.21487060043330314 944416.0710621835 0.110101261328316
9549 627512.7105745411 0.21464793212995495 627512.6004393088 0.11013523231833666
9550 930087.5297255305 0.21436313337200338 930087.4195970813 0.11012844930029253
9551 666348.870650384 0.21411334547476338 666348.7604965109 0.11015387314832091
9552 860779.1610033058 0.21385965145170296 860779.0508428336 0.11016047218182619
9553 743965.3703217751 0.213589366691897 743965.2601470272 0.11017474784316618
9554 773074.102729909 0.21335442371079338 773073.9925392169 0.11019069211070409
9555 831464.7807271507 0.21307794729387688 831464.6705280014 0.1101991492943618
9556 695319.1080203286 0.21284661242206815 695318.997804102 0.1102162265934289
9557 898695.8877468542 0.21257588165938965 898695.7775190122 0.11022784195286402
9558 653913.3504562167 0.21233379415930845 653913.2402184793 0.11023773746991695
9559 915539.7046877883 0.21207667478779438 915539.5944273876 0.11026040067127015
9560 665373.1955579814 0.21181459848703474 665373.0852996166 0.11025836486108526
9561 876715.9132739002 0.21157598907961866 876715.8029786865 0.1102952136138141
9562 719448.7641570971 0.21129302512419398 719448.6538761503 0.11028094687097244
9563 812915.589919866 0.2110696009114421 812915.4795904055 0.11032946048812921
9564 783388.3283321916 0.21077386646900967 783388.2180259586 0.11030623288179514
9565 756814.2596185191 0.21055601170612787 756814.1492563625 0.11036215660749733
9566 828832.1018875494 0.21025817213462328 828831.9915535673 0.11033398207501187
9567 725606.8671511568 0.21003644027352894 725606.7567565818 0.11039457498527017
9568 845275.9234002008 0.20974144800178995 845275.8130371342 0.11036306659855323
9569 726238.795432453 0.20951328929783666 726238.685004255 0.11042819798386407
9570 831390.5076058488 0.2092204647794204 831390.3972134492 0.11039239954063525
9571 758395.7226419213 0.20898875589211624 758395.6121778254 0.11046409586529918
9572 792732.3124681081 0.2086931745021087 792732.202047621 0.11042048707598937
9573 815185.6706111765 0.20846223851800627 815185.5601083245 0.11050285202539079
9574 743183.5733235136 0.20815818620785292 743183.4628773296 0.11044618405992326
9575 881563.3294398877 0.20793232760387345 881563.2188944946 0.11054539307925536
9576 701651.9197652263 0.2076138574014528 701651.8092952968 0.110469929539911
9577 933647.2931505558 0.20739485254940537 933647.1825590925 0.11059146330494661
9578 686605.9337529119 0.20705822661603385 686605.8232590934 0.11049381842933767
9579 945406.3046384787 0.20684471056248552 945406.1940000232 0.11063845544918019
9580 707940.3212406138 0.2064925059086095 707940.2107189638 0.11052165001313984
9581 907178.5071771974 0.2062805078991063 907178.3964957814 0.1106814160476114
9582 762408.0722149936 0.2059202918185909 762407.9616578455 0.11055714810492447
9583 836306.9050254946 0.2057059529143801 836306.7943106262 0.11071486842864305
9584 827297.7162207345 0.20534806732229674 827297.6056187901 0.11060194434646084
9585 761206.0466308428 0.20512479949718668 761205.9358943016 0.11073654125908922
9586 870068.5059880381 0.20478021637271102 870068.3953344353 0.11065360285556312
9587 709035.4145509978 0.2045388017523248 709035.3038020807 0.1107489171131049
9588 870354.773894398 0.20421749729152625 870354.6631875918 0.11070680614934787
9589 703572.4216742809 0.20395330373639642 703572.3109165301 0.11075775079414228
9590 828091.6281840255 0.2036621966051491 828091.5174259773 0.11075804823717841
9591 748486.9879995232 0.20337574571956887 748486.8772304683 0.11076905479741302
9592 773610.9625992734 0.20311400155130388 773610.8517929686 0.11080630480150795
9593 807714.6463191302 0.20281023324076639 807714.5355324523 0.11078667792530153
9594 740228.7852187078 0.20256635291231254 740228.6743676914 0.11085101635551302
9595 835294.5555005074 0.20225459319672046 835294.4446883398 0.11081216751693285
9596 737410.4742919315 0.2020142674222347 737410.3634001003 0.11089183123468221
9597 822824.3051083751 0.2017035294241865 822824.1942630792 0.11084529593269979
9598 760232.7052107619 0.20146107652256257 760232.5942816956 0.11092906630913056
9599 788749.2392833122 0.20115555549744446 788749.1283984182 0.11088489404526504
9600 796105.9934485265 0.20091191665433358 796105.8824853491 0.11096317744277853
9601 748420.0227276706 0.20061301957388294 748419.9117986144 0.11092905615122389
9602 829674.6805942397 0.20036739873468712 829674.5695995184 0.11099472128090614
9603 713902.7038848712 0.20007820578492075 713902.5929095699 0.11097530130578653
9604 845822.956084694 0.1998267642645323 845822.8450599944 0.11102469961658938
9605 702094.0707658929 0.19954955357232887 702093.9597448271 0.11102106576157525
9606 834662.1977073598 0.19929029615931035 834662.0866531469 0.11105421292003793
9607 720835.4380834092 0.1990235835574563 720835.3270186299 0.11106477938959546
9608 799945.0141137668 0.1987582531377331 799944.9030299383 0.11108382844894356
9609 759137.0675665662 0.1984980970861689 759136.956460355 0.11110621123566927
9610 758632.3886821934 0.19822849793449399 758632.2775684788 0.11111371447839415
9611 797042.9229492432 0.19797133780805906 797042.8118035719 0.11114567139406535
9612 728562.5509873489 0.19769716633510018 728562.4398432979 0.1111440509168584
9613 819048.057001114 0.19744164652764543 819047.9458177722 0.1111833418541713
9614 718318.8591209609 0.19716198538267124 718318.7479458968 0.11117506407625087
9615 821079.5277886571 0.19690790090510624 821079.4165693464 0.11121931063472958
9616 725654.9560075846 0.19662325287588944 725654.8448009783 0.11120660621268746
9617 807843.8941997099 0.19637019189594418 807843.782945869 0.11125384081446273
9618 742745.8786767215 0.19608240649892392 742745.7674386658 0.11123805568237795
9619 787721.7354624732 0.19582987210219066 787721.6241753356 0.11128713766624174
9620 761724.5581289215 0.19554034772207532 761724.4468602166 0.11126870496150272
9621 769393.7367270625 0.1952884327808799 769393.625407882 0.11131918047330748
9622 775811.7700204268 0.19499719850792524 775811.6587220102 0.1112984166101181
9623 759377.4281730584 0.19474623680749792 759377.3168230301 0.11135002834716841
9624 780195.7116447265 0.19445274361859533 780195.6003172075 0.11132751899826128
9625 760201.4403471721 0.19420261399703362 760201.3289669867 0.1113801853291391
9626 774452.8639308494 0.19390672214697996 774452.7525744872 0.11135636210331486
9627 769482.0672620698 0.19365670029649604 769481.9558515396 0.11141053012536987
9628 762797.9301710936 0.1933584473663814 762797.8187860261 0.11138506747342157
9629 781846.6848480527 0.19310799479449456 781846.573406312 0.11144174061021515
9630 751332.862978411 0.1928072225900202 751332.7515647132 0.11141369786465564
9631 792334.0397702905 0.19255666307615257 792333.9282962419 0.11147404856121275
9632 744539.0402837887 0.19225278461039036 744538.928841387 0.1114424016981383
9633 798338.2176738491 0.19200287370125135 798338.1061664071 0.11150744191067705
9634 743928.1034052405 0.19169511935507438 743927.9919340691 0.11147117141894501
9635 799589.2846295526 0.19144652350111052 799589.1730876679 0.11154188473011498
9636 748780.3778708134 0.19113430187678296 748780.2663711312 0.11149968215016569
9637 797372.7753023666 0.19088731131433653 797372.6637250513 0.11157731523323941
9638 757235.1161464667 0.1905700860647642 757235.004618911 0.11152755573093782
9639 793964.3169813636 0.19032470940011134 793964.2053678861 0.11161347748782084
9640 766947.1709761797 0.19000198350784833 766947.0594213866 0.11155479304642552
9641 791978.6426299941 0.18975806455063188 791978.5309800741 0.11164992003262818
9642 775384.6086008536 0.18942962146598127 775384.4970189153 0.11158193832461215
9643 792966.6851086426 0.18918641359102398 792966.5734226063 0.111686036265551
9644 780153.9866770545 0.1888528164641863 780153.8750671796 0.1116098749423207
9645 796486.2272659038 0.18860871857581166 796486.1155448302 0.11172107357931682
9646 779593.567891935 0.18827190243903622 779593.4562522448 0.111639690256096
9647 800815.5347093163 0.1880247879633843 800815.422955178 0.1117541383577369
9648 773324.2079977788 0.18768794379205597 773324.0963252585 0.11167252024220681
9649 804210.841852457 0.18743574473772712 804210.7300681048 0.11178435227600496
9650 762297.144778371 0.18710261463879607 762297.0330692038 0.11170916716778673
9651 805421.7741592805 0.18684375613469753 805421.6623479732 0.1118113072646433
9652 748627.7093828566 0.18651800581040692 748627.5976333455 0.11174951109597767
9653 803512.7816882071 0.1862514695252069 803512.6698527037 0.11183550338823658
9654 735649.2719078504 0.1859361215310603 735649.1601155178 0.1117923326222053
9655 798110.6430471411 0.18566152350656237 798110.5311887828 0.11185835831708678
9656 727146.0501677658 0.18535841297832029 727145.9383317957 0.11183597006298641
9657 790020.3265708045 0.18507612250403105 790020.2146891644 0.1118816400026792
9658 725426.67529701 0.18478542719014568 725426.5634177886 0.11187922140422386
9659 780911.1500275098 0.18449639559627384 780911.0381208016 0.11190670827486847
9660 729992.113314618 0.1842165558715992 729992.001392971 0.11192164701286149
9661 772192.401127902 0.18392208934673437 772192.2891937587 0.11193414329214524
9662 738100.9124659575 0.1836503334919747 738100.8005026972 0.11196326017819896
9663 764644.8822120343 0.183351914022247 764644.7702481726 0.11196386177742695
9664 746507.4413565679 0.18308533143025166 746507.3293524347 0.1120041331858249
9665 758940.6567025684 0.1827843303820857 758940.5447071539 0.1119954145056916
9666 752918.9433183635 0.18252092961490224 752918.8312741092 0.11204425430967142
9667 755876.7296055836 0.18221816918353348 755876.6175773983 0.11202818528878214
9668 756562.3909685783 0.1819571658821068 756562.278885049 0.11208352928734806
9669 755685.8245047396 0.1816527424987761 755685.7124432811 0.11206145848713774
9670 757911.2521198654 0.18139393600224368 757911.139998054 0.1121218113193979
9671 757490.8488671076 0.1810874958695881 757490.7367726138 0.11209449382746738
9672 757958.8496254076 0.18083051107550865 757958.7374664515 0.11215895612656199
9673 759881.2945902164 0.18052167083388582 759881.1824635261 0.11212669022345197
9674 757611.4414208625 0.18026580814003257 757611.3292259476 0.11219491478684161
9675 761997.6511565113 0.1799542276726756 761997.5389987604 0.11215775084577309
9676 757460.4356498147 0.1796988197833222 757460.3234200445 0.11222977017525787
9677 763871.0454535958 0.17938403079290366 763870.9332658901 0.11218770573911759
9678 757782.0580154331 0.17912872506320826 757781.9457517556 0.11226367755747003
9679 765851.2231110951 0.17881016065693894 765851.1108943062 0.11221678888555216
9680 758503.7605903901 0.17855476665717973 758503.6482936229 0.1122967671617732
9681 767964.7436266963 0.1782321293256569 767964.631381395 0.11224530126388994
9682 759187.2401863836 0.1779763136650066 759187.1278572982 0.11232908533527293
9683 769861.2281840245 0.1776499460861662 769861.1159104627 0.11227356175138543
9684 759336.7245415633 0.17739317678760916 759336.6121809896 0.11236057368555813
9685 771122.6166976044 0.1770640578515368 771122.5043956724 0.11230193205445102
9686 758875.3712541797 0.1768057664817671 758875.2588630969 0.11239108280437823
9687 771266.3175432595 0.17647520515098244 771266.2052124344 0.11233082501259349
9688 758247.3636303989 0.1762148448518051 758247.2512099661 0.11242043267740594
9689 769465.1379098075 0.17588429799720215 769465.0255491553 0.11236065221799474
9690 758067.983061971 0.17562120279293772 758067.8706134289 0.11244854215667933
9691 764710.470068533 0.17529233740009434 764710.3576767903 0.11239174259488309
9692 758762.5137860684 0.1750256306612631 758762.4013105124 0.11247555599202795
9693 756548.4180647169 0.17470032860364962 756548.3056404309 0.11242428591873953
9694 760506.1151071701 0.17442908462201528 760506.002605297 0.11250187310324569
9695 745580.7211290636 0.17410919035614977 745580.6086707345 0.1124583292177499
9696 763271.820678476 0.173832680939115 763271.7081504205 0.11252805550095715
9697 733155.5771426861 0.1735196727508076 733155.4646488765 0.11249380964873452
9698 766825.1171971292 0.1732374329549757 766825.004642438 0.11255469118393127
9699 720662.1779793991 0.17293229951373204 720662.0654488096 0.11253058940057308
9700 770849.3311741942 0.1726440032007409 770849.2185919208 0.11258227337704904
9701 708991.526263812 0.17234734586377126 708991.4136953215 0.11256849039208836
9702 775296.6135208879 0.17205262262357685 775296.5009097804 0.11261110753978061
9703 698228.717973816 0.17176483660583197 698228.6053664773 0.11260733869550575
9704 780750.3252168685 0.1714631145212335 780750.2125756274 0.11264124113029562
9705 687566.65490417 0.1711845907070117 687566.5422571577 0.11264701225726652
9706 788506.654529805 0.17087493419499036 788506.5418573578 0.11267244707785347
9707 675579.1192099068 0.17060627233668993 675579.0065224419 0.11268746492165364
9708 800302.8581033745 0.1702871742138161 800302.7453991007 0.11270427374854579
9709 660841.3193749478 0.17002938435536682 660841.2066462291 0.11272871864474619
9710 817916.7344091551 0.16969855482740615 817916.6216730212 0.1127361339008719
9711 642625.8675460562 0.16945314089386138 642625.754775215 0.1127708410578273
9712 842855.3608407235 0.1691073995149534 842855.2480733346 0.11276738894349445
9713 621462.0337261652 0.16887614442527146 621461.9209122579 0.11281390729362009
9714 875933.9091939934 0.1685116224933826 875933.796396551 0.1127974424200994
9715 599648.8945867469 0.16829582977337168 599648.7817288575 0.11285788935902778
9716 915883.1485737773 0.1679088678240363 915883.0357478588 0.11282591852663718
9717 581781.0085665135 0.16770780385828082 581780.8956641308 0.11290238268000453
9718 955709.903338392 0.16729707171614314 955709.7904854002 0.11285299183907758
9719 574828.6490660186 0.16710576460452198 574828.5361198242 0.11294619451770718
9720 977741.2799527257 0.16667566903046463 977741.1670729863 0.11287973954580938
9721 587135.9519266415 0.16648360151944008 587135.838939462 0.11298717959479693
9722 956834.5278039745 0.16604696454813384 956834.4148960405 0.11290793398409756
9723 625328.8563823584 0.165840305581413 625328.7433594676 0.1130228907905241
9724 883996.4444795356 0.16541589723845748 883996.3315408464 0.1129386891734216
9725 689226.5858261985 0.16518316638682795 689226.4727745265 0.11305167200978723
9726 783670.1577229042 0.16478840480268744 783670.0447515858 0.11297131838847528
9727 767198.7598812779 0.1645261630974597 767198.6468060465 0.11307523146423311
9728 697008.7519327517 0.16416830413214584 697008.6389286323 0.11300411943430264
9729 829865.5183207206 0.16388170588049966 829865.4052222278 0.11309849279622174
9730 652829.6990812412 0.16355270091656485 652829.5860452845 0.11303595659307189
9731 852117.8241324984 0.16325070579908516 852117.7110073857 0.11312511262062211
9732 650960.7396759063 0.1629374415135242 650960.6266088123 0.11306709394671527
9733 835647.0863028532 0.162632295365017 835646.9731468989 0.11315595429337755
9734 672572.787395758 0.16232245220546554 672572.6742965279 0.11309923010799343
9735 799318.9323178722 0.16202418426348145 799318.8191286041 0.11318926801591929
9736 703002.534797623 0.1617058102683499 703002.4216647316 0.11313289149658907
9737 758459.7484694881 0.16142250510449999 758459.6352472872 0.11322220092653011
9738 737216.0887819004 0.1610883236656489 737215.97561391 0.11316799033439216
9739 719982.8230100526 0.1608231575512924 719982.7097574252 0.11325262730875181
9740 769448.8456859022 0.16047262759318642 769448.732481718 0.11320418416922155
9741 686896.6623329808 0.1602202816848477 686896.5490540216 0.1132789591803449
9742 789364.871142351 0.1598609878404826 789364.7579013421 0.11324100881189966
9743 664069.8176913633 0.1596106184735735 664069.7043901698 0.11330119340455677
9744 789683.720456459 0.15925511921713761 789683.6071782652 0.11327819375752224
9745 658041.0009964661 0.158995373183362 658040.8876756768 0.11332078925031806
9746 771593.4204605062 0.15865557268550165 771593.3071450352 0.11331547100168343
9747 671629.2567274809 0.15837889866796614 671629.1433876874 0.1133397934781933
9748 742025.3258927217 0.1580623004033264 742025.2125397034 0.11335301832201497
9749 700027.6851013186 0.15776554524403055 700027.5717411728 0.11336014587829697
9750 710507.1203515645 0.15747312146523956 710507.0069606378 0.11339092668749724
9751 732349.3018849279 0.1571565846926865 732349.1885019833 0.11338294459023966
9752 686658.0404958044 0.15688457924440377 686657.927066929 0.11342887531648356
9753 756628.53152009 0.15655207682437045 756628.4181111555 0.11340893449749338
9754 676316.682849998 0.1562939772466343 676316.5693835078 0.11346649021961293
9755 765994.0391218906 0.1559510507026402 765993.925683801 0.11343808958001089
9756 678621.4944434025 0.1556991871106726 678621.3809400377 0.11350336485660069
9757 761429.3797589495 0.1553520133878224 761429.2662893594 0.11346959013734291
9758 687906.4491043938 0.1551000651990309 687906.3355648678 0.1135395260518802
9759 749929.5219647211 0.15475384397836053 749929.4084625163 0.11350220485891893
9760 698575.444300196 0.15449786952686798 698575.3307252098 0.11357498620554729
9761 738447.4821021389 0.15415523755750765 738447.3685673581 0.11353478078542385
9762 707663.8363006833 0.15389387749674371 707663.7226907779 0.11360990546186808
9763 730205.8814640802 0.15355475333124194 730205.767897309 0.11356677111790099
9764 714824.3699471004 0.15328873281543062 714824.2563023946 0.11364470584250784
9765 725962.7023878245 0.15295120669428391 725962.5887899294 0.11359789514279
9766 720381.4961893702 0.15268231865805526 720381.3825094255 0.11367994469364395
9767 725550.0537273517 0.1523435748674403 725549.9400993608 0.1136279909557226
9768 724176.6515717646 0.1520736865755098 724176.5378558226 0.11371594203324231
9769 728384.074028738 0.15173081501546307 728383.9603716573 0.1136570807150265
9770 726198.0768185301 0.15146143823670719 726197.96306617 0.11375236012570172
9771 733483.7954556895 0.1511123897207292 733483.6817700521 0.11368563747531932
9772 726449.847160008 0.150844641001731 726449.7333716218 0.11378838625055532
9773 739550.1506490384 0.15048874763116882 739550.0369344397 0.11371459868924942
9774 724194.0164959922 0.15022279463815022 724193.9026729913 0.11382300088449443
9775 745323.1076988133 0.14986079283066753 745322.9939539045 0.11374490887112193
9776 718554.3981857338 0.14959573556774866 718554.2843304728 0.1138552610557132
9777 749072.1856703773 0.14923010154555016 749072.0718930637 0.11377731358675254
9778 709768.4448154822 0.1489642025323241 709768.3309308769 0.11388460537764183
9779 748346.2662858265 0.1485986082325729 748346.1524736627 0.1138121636817309
9780 700212.4824971876 0.14832965798587333 700212.3685861572 0.11391103036276043
9781 741207.0683564387 0.1479682931990799 741206.9545070828 0.11384935589402287
9782 692846.0166035282 0.14769424949504398 692845.9026681602 0.11393536806824944
9783 728097.2284988293 0.14734079242518525 728097.1146104588 0.11388837049166227
9784 688852.3398617336 0.14706010828756308 688852.225902652 0.11395908153670686
9785 712549.9395012737 0.14671710980110655 712549.8255727743 0.11392849935804102
9786 687116.362765055 0.14642911097279349 687116.2487812091 0.11398384594805994
9787 699176.4672444274 0.14609756615816388 699176.3532751082 0.11396931931274379
9788 686055.3797541306 0.14580232302435647 686055.2657431535 0.11401097711740844
9789 690340.813943123 0.1454816657624675 690340.6999323397 0.11401078325817808
9790 685236.6273613301 0.14517994813638077 685236.5133202426 0.11404108746332664
9791 685159.5299818784 0.1448686378360332 685159.4159288518 0.11405302648776984
9792 685246.3983078205 0.14456160515166633 685246.2842336842 0.11407413636943606
9793 681529.8443332984 0.1442576990567334 681529.7302372762 0.1140960222687943
9794 686365.1378888491 0.14394646478257198 686365.0237792665 0.11410958258634119
9795 678258.3112768942 0.1436482138410215 678258.197137421 0.11413947321074622
9796 688103.1876524376 0.1433335844577191 688103.0735058434 0.11414659420265671
9797 675428.5878722859 0.1430398330262986 675428.4736893098 0.11418297604125399
9798 689890.331615982 0.14272208082310292 689890.2174318115 0.11418417045022594
9799 673474.8241858452 0.14243219643426236 673474.7099596905 0.11422615475247214
9800 691748.5966367364 0.14211095651042735 691748.482415469 0.1142212673601815
9801 672446.7807624417 0.14182467188700154 672446.666493665 0.11426877676536709
9802 694320.7082723174 0.14149908732582747 694320.5940153388 0.11425697861734596
9803 672143.110582124 0.14121637575672943 672142.9962713332 0.11431079077496985
9804 698567.0150740491 0.14088519520148357 698566.9007834396 0.11429060948384313
9805 672606.4989328027 0.14060626454210023 672606.3845804512 0.11435235149869392
9806 705483.6126530608 0.1402678870979826 705483.4983313709 0.114321689988104
9807 674462.533025934 0.13999317373177333 674462.41863217 0.11439376402019209
9808 715996.7951587893 0.13964565693609537 715996.6808089025 0.11434988681928582
9809 678830.3578401811 0.1393756200303733 678830.2434048894 0.11443529169637845
9810 730345.2780440704 0.1390170282093806 730345.1636689989 0.11437507146905278
9811 686534.3050128182 0.13875157983232614 686534.1905359053 0.11447691283439376
9812 746327.9354239592 0.1383808877453261 746327.8210263314 0.11439762781721063
9813 697169.421389576 0.1381185178005355 697169.3068716092 0.1145179668324519
9814 757268.2908039867 0.13773718427855589 757268.1763849742 0.1144190126126097
9815 709460.1930441287 0.13747447467973534 709460.0784872308 0.11455689788029834
9816 754077.735539313 0.13708763990805245 754077.6210970933 0.11444221977215378
9817 722718.7007456674 0.13681975754829775 722718.5861543511 0.11459131629715658
9818 732896.1798319364 0.13643553289724936 732896.0653605888 0.11447134750845502
9819 734717.1932482721 0.1361572698782676 734717.0786295464 0.1146187255676514
9820 699394.7099969779 0.1357845931730072 699394.5954871878 0.1145097900600588
9821 737923.8876753938 0.1354910491632007 737923.7730372782 0.11463811562352605
9822 665005.4634605432 0.13513791773110578 665005.3489026765 0.11455786673909747
9823 725820.5857592848 0.13482528483722392 725820.4711078462 0.11465143858141938
9824 639273.338190992 0.1344977284722831 639273.2235787741 0.11461221782802489
9825 706472.5622890389 0.1341641359197455 706472.4476258983 0.11466314055854081
9826 624300.872363166 0.13386528224242344 624300.7576950898 0.11466807611576377
9827 702280.3037104267 0.13351046756580287 702280.1890324468 0.11467797988728767
9828 618516.2752916472 0.1332392192045605 618516.1605696685 0.11472197866286545
9829 728815.8108461443 0.13286391630511446 728815.6961470863 0.11469905801966343
9830 620330.9843770374 0.13261299563995738 620330.8696048548 0.11477218252409511
9831 768536.2166213603 0.13222099921334293 768536.1018942968 0.11472706351148616
9832 621852.4976387823 0.13197599339079708 621852.3828214721 0.11481731012310725
9833 775970.5305855653 0.13157832903019356 775970.415824591 0.114760974347623
9834 622864.2792092357 0.1313233142191452 622864.1643533406 0.11485589499672036
9835 735867.2771733333 0.13093632046015813 735867.1623737798 0.11479955349198868
9836 639379.9113326478 0.1306640065838296 639379.7964445981 0.1148880496173095
9837 678912.7437751043 0.1302991060041691 678912.6289329501 0.11484215419019035
9838 665615.4988407614 0.13001071358834496 665615.3839255493 0.11491521197651822
9839 640109.725927755 0.1296695937980688 640109.6110402152 0.11488753975706585
9840 674917.0923252441 0.12936847340167912 674916.9773856319 0.11493961220679084
9841 631540.550769116 0.12904851078520882 631540.4358352328 0.11493388324583051
9842 662056.5146901171 0.12873622774328508 662056.3997260153 0.11496410179049317
9843 638201.6192942414 0.1284340847423517 638201.5043150466 0.11497919484492887
9844 650940.9059504413 0.12810965912697542 650940.7909596916 0.11499074962984619
9845 636982.2691506987 0.12782261818566945 636982.1541285929 0.11502210572143738
9846 662162.5442011199 0.12748611057071715 662162.4291803101 0.11502080976122944
9847 620738.7838161143 0.12721092882551893 620738.6687531542 0.11506296002374572
9848 688969.3276530702 0.12686396477001805 688969.2125989392 0.11505413098470493
9849 602229.246490961 0.1265951457047101 602229.1313885312 0.11510242989983746
9850 706326.2593972208 0.12624129333941078 706326.1443081836 0.11508903722309256
9851 596874.993683766 0.1259733445276495 596874.8785429242 0.11514084179077158
9852 699147.8128388023 0.12561745092032803 699147.6977148256 0.11512397669358107
9853 607401.7048255662 0.1253467225211172 607401.5896478094 0.11517775671155928
9854 676596.6948055155 0.12499288482100095 676596.5796472649 0.11515825060502366
9855 621811.3131780064 0.12471837868023591 621811.1979656118 0.11521239463452948
9856 658953.7652755618 0.1243688554821855 658953.6500834364 0.11519212546222353
9857 625607.9069587222 0.12409120798554397 625607.7917141565 0.11524456568487942
9858 656644.8414378173 0.12374576550782411 656644.7262121347 0.11522568265103786
9859 617422.9309057841 0.12346548789091046 617422.8156311405 0.11527464365891411
9860 663014.2678151183 0.12312276545931523 663014.1525566608 0.11525845749969416
9861 608458.7857003836 0.12283998100745466 608458.6703966301 0.11530375354047728
9862 664387.8410841624 0.12249905203190019 664387.725793975 0.1152901872457963
9863 608198.928909826 0.1222134036975078 608198.8135766011 0.11533322492259628
9864 655458.1973266007 0.12187406117310817 655458.0820055348 0.1153210658791152
9865 615193.8457517487 0.12158530979829052 615193.7303877514 0.11536399734460474
9866 642857.1428587083 0.12124765140168332 642857.0275069873 0.11535172094805314
9867 621125.991382268 0.12095618011123098 621125.8759858661 0.11539640193111958
9868 635670.3828921374 0.12061968549254595 635670.2675095452 0.11538259222366429
9869 621099.2207305272 0.12032676642234331 621099.1053002154 0.11543031176103499
9870 636065.464184226 0.11999022962733653 636065.3487703924 0.11541383366108433
9871 618106.6107719737 0.11969781566518112 618106.4953061099 0.11546586388911283
9872 640166.2148543183 0.11935945529907105 640166.0994089929 0.11544532541666562
9873 618149.4833615073 0.11906929972467524 618149.3678580859 0.11550342143817804
9874 644730.5341611551 0.11872714080395926 644730.4186845925 0.11547656259928582
9875 623769.064154586 0.11844018382907237 623768.9486112186 0.11554336746155384
9876 650109.4272177176 0.11809238378500818 650109.3117108279 0.11550688979177626
9877 633730.0124401393 0.11780834288337934 633729.8968543233 0.11558581594057772
9878 657295.0295798079 0.11745362345709505 657294.914044023 0.1155357848381553
9879 646963.9065090705 0.11717124052464695 646963.7908784968 0.11563057371225016
9880 664290.3125220055 0.11680969093457957 664290.1969586333 0.11556337229909606
9881 664609.3805398494 0.11652676414674765 664609.2648627384 0.11567711096439444
9882 665962.7107562459 0.11616037193234002 665962.5951654844 0.1155907615099505
9883 687845.8194619153 0.11587321796055586 687845.7037377579 0.11572415748339399
9884 655922.4222047928 0.1155067553675973 655922.3065842596 0.11562053327754762
9885 713997.1534426027 0.11520991077621806 713997.0376731721 0.11576943065294346
9886 629847.6635541405 0.11485132134975042 629847.5478970937 0.1156570467845542
9887 734964.007068632 0.11453812925721074 734963.8912588466 0.11580978540286453
9888 591184.8341493409 0.11419672222132406 591184.7184440222 0.11570531865013164
9889 738948.2836413921 0.11386214508284652 738948.1677988854 0.11584250675194827
9890 553058.2827126276 0.11354455401403014 553058.1669446208 0.11576800678759117
9891 717472.2519998574 0.11318890469678182 717472.1361323762 0.11586748119032686
9892 532827.621672104 0.11289528160584383 532827.5058301868 0.11584191722364115
9893 678688.3905200361 0.11252540584366683 678688.2746316348 0.11588840127909825
9894 545835.4930501542 0.11224913600126168 545835.3771320932 0.11591806104602072
9895 650682.5493895297 0.11187407656010082 650682.4334782718 0.11591125794079563
9896 592957.3746500036 0.1116046336553335 592957.2586629837 0.11598701999624883
9897 656698.1702680045 0.11122851175222802 656698.0543272828 0.11594072169582782
9898 640798.9146475302 0.11095393795727838 640798.7986038254 0.11604370480783797
9899 666749.4301726324 0.1105787716924559 666749.3141947214 0.11597791099574772
9900 647118.5835047569 0.11028700327709878 647118.4674180532 0.11608670373626231
9901 630271.9294869179 0.10992489474634341 630271.813465148 0.11602176994399682
9902 631003.7680489062 0.10961270083265973 631003.6519301293 0.11611877694633502
9903 581986.1251279978 0.10927252959479654 581986.0090569408 0.11607105703625172
9904 626534.0009120665 0.10894811402807164 626533.8847693336 0.11614273291631587
9905 556774.9744875949 0.10862556146590353 556774.8583637393 0.11612385559545023
9906 619968.9901976533 0.10829946287148629 619968.8740366886 0.11616096472685279
9907 567146.1172362416 0.10798852823962098 567146.0010591126 0.11617712896553652
9908 591781.6680691341 0.107666213070913 591781.5518907587 0.1161783754919935
9909 603454.3188213841 0.10736075322014692 603454.2025953161 0.11622606799346119
9910 563496.7622071321 0.10703770972138714 563496.6460073304 0.11619980172864802
9911 628502.0540977617 0.10673556648803718 628501.9378312965 0.11626646523999576
9912 567637.4306977078 0.10640731582961563 567637.3144695049 0.1162282029791107
9913 614486.3189994625 0.10611038185941743 614486.202700077 0.11629938551967921
9914 599958.0104630542 0.10577407932875428 599957.8941996917 0.11626336241910976
9915 579482.1703636319 0.10548182369237726 579482.0540355964 0.11632803542954676
9916 622518.7415003167 0.10513871728228132 622518.6251984775 0.11630183907341433
9917 559199.3175042555 0.10484949118338685 559199.2011488179 0.11635543759610781
9918 613036.8010834596 0.10450456350753314 613036.6847426443 0.11634081536390241
9919 559851.4249238477 0.10421600131392901 559851.3085410894 0.11638275830532983
9920 591909.6609983079 0.10387433612658382 591909.5446199892 0.1163783186918915
9921 559757.6717995848 0.10358495130869114 559757.5553899324 0.11640965244692825
9922 586829.416714477 0.1032497402121364 586829.3003005482 0.11641392878664636
9923 548710.9481020925 0.10295847768450928 548710.8316658551 0.11643623740655697
9924 592452.6010602791 0.10262981538843488 592452.4846126833 0.11644759580214002
9925 540758.6005391533 0.10233463008848215 540758.484076555 0.11646259837182418
9926 587892.4713129969 0.1020116742815955 587892.354833895 0.11647910193742002
9927 546941.0000392996 0.10171102967352534 546940.8835497416 0.11648955796637284
9928 571883.4222931768 0.10139376868726893 571883.305784009 0.11650916774325862
9929 558182.1666667104 0.10108674143167976 558182.0501485232 0.11651818725823095
9930 558741.6066605396 0.10077512542781275 558741.4901213893 0.1165391503022875
9931 562693.4242390858 0.10046182173506556 562693.3076901758 0.11654890993593206
9932 552931.7047460394 0.10015626793010747 552931.588175333 0.11657070632888587
9933 563545.085969961 0.09983766019278965 563544.9693883975 0.11658156351707837
9934 547244.7091347243 0.0995378854302504 547244.5925304727 0.11660425166510946
9935 568215.572439578 0.09921462902160119 568215.4558244178 0.11661516025840428
9936 537985.6729366293 0.09891979217394821 537985.5562973676 0.11663926174185918
9937 574509.1556613484 0.09859290115568985 574509.0390121816 0.11664916674874182
9938 530464.8381573255 0.09830218740932774 530464.7214816039 0.11667572159291173
9939 576826.6899289206 0.09797245512904332 576826.5732458904 0.11668303019265441
9940 528857.0152241378 0.0976852360941863 528856.8985101638 0.11671397400234527
9941 575547.8927440172 0.09735254903200308 575547.776027615 0.1167164022215079
9942 530902.3845162613 0.09706882770525717 530902.2677618127 0.11675444866306353
9943 576229.1442764645 0.09673167440682841 576229.0275272193 0.11674924519581381
9944 533802.705037164 0.0964524058131513 533802.5882401883 0.1167969756777845
9945 583921.2248288735 0.09610822944139408 583921.1080471685 0.11678170511528639
9946 538317.3545902424 0.09583557448743515 538317.2377485775 0.11684166487577625
9947 601177.3058195229 0.09548094616970514 601177.1890058581 0.1168136648206095
9948 547582.607119696 0.09521730474361614 547582.4902306595 0.11688903643946764
9949 628347.988572057 0.09484797501918472 628347.871727849 0.1168442080143695
9950 564502.8218113044 0.09459478673357817 564502.7048720228 0.11693928153441599
9951 657084.8992652175 0.09420768713138318 657084.7823927773 0.11687244016839363
9952 585954.0833011316 0.09396410279657762 585953.9663098606 0.11699127100253083
9953 666594.2447371145 0.09356021397543778 666594.1278382607 0.11689885375053406
9954 602714.0805242149 0.09332244637731463 602713.9634822484 0.11704196651489863
9955 647022.9646345031 0.0929084568542551 647022.847708253 0.11692625013331122
9956 609507.7252351677 0.09267215563822953 609507.608147884 0.11708728361261608
9957 620454.4823904127 0.0922573629856965 620454.3654308178 0.11695959490727914
9958 604367.1776845258 0.09201845491342779 604367.0605615182 0.11712300771439019
9959 605642.1106500688 0.091611549652223 605641.9936463186 0.11700375031037605
9960 585203.1133117886 0.09136352838639587 585202.9961649039 0.11714688473431031
9961 590127.237980153 0.09097410099398938 590127.1209205406 0.11705961232427846
9962 555142.2843335122 0.09070754405948517 555142.1671715918 0.1171619204002251
9963 560324.6689375255 0.09034541287176505 560324.5518156269 0.11712189858745792
9964 527078.4710872384 0.09005277153293714 527078.3539115178 0.1171757206675616
9965 530406.3054994812 0.08972404319499783 530406.1883159939 0.1171834872699216
9966 520737.10341460846 0.0894038920039456 520736.9862186319 0.1171959765767199
9967 518781.0668329162 0.08910785373935237 518780.94959156745 0.11724134879954369
9968 545601.7634554623 0.0887634240247067 545601.6462292152 0.11722624708099354
9969 525063.1728961004 0.08849186352427003 525063.0555996808 0.11729641970207812
9970 578044.2938654991 0.08813000420726928 578044.1765992227 0.11726627640301175
9971 533916.647164623 0.08786889864068712 533916.5298147113 0.11734991175413594
9972 574290.3694250204 0.08750189864258306 574290.2521109183 0.11731410207723693
9973 532647.6282361008 0.08723635908097488 532647.5108349879 0.11740111294276029
9974 538641.1786275291 0.08687901681219994 538641.0612599846 0.11736754449335063
9975 525824.0083049332 0.08660107103886018 525823.8908558302 0.11744910302033502
9976 510348.94531252777 0.08626289703902244 510348.82788727456 0.1174252532123731
9977 520625.4365822347 0.0859722053881872 520625.31908870453 0.11749353017423794
9978 497793.7922039754 0.08565396861849323 497793.674718535 0.11748544040947685
9979 517900.39507613867 0.08535256605254742 517900.27754149016 0.11753464852569424
9980 491937.626680018 0.08505031253990405 491937.50913516857 0.11754484942766259
9981 514800.1805213793 0.08474013068777009 514800.0629472375 0.11757414176454402
9982 489784.04569597053 0.08444920957453662 489783.92809600325 0.11759996726106377
9983 511218.54769809096 0.08413120684716302 511218.4300841094 0.11761398155568317
9984 487939.98131364625 0.08384833785819662 487939.86366441904 0.11764922720201064
9985 512661.49419656117 0.08352380497750833 512661.3765411535 0.11765540761843342
9986 482266.629764871 0.08324712709532256 482266.5120712213 0.11769364968002115
9987 520077.2450398702 0.08291788220106001 520077.12734180986 0.11769806033464411
9988 475836.55433534825 0.08264471814379437 475836.4366007201 0.11773462813891612
9989 524043.9503314264 0.08231341405061918 524043.832591118 0.11774030839173644
9990 472879.4164358233 0.0820404205620098 472879.2986628013 0.1177730220324614
9991 518204.2382798766 0.0817107765606042 518204.120499152 0.11778072461601119
9992 471644.52312091447 0.08143520878157551 471644.40531167947 0.11780923498637899
9993 508375.76514523133 0.08111059958172025 508375.64732634655 0.11781888475569095
9994 469548.55519806553 0.08083124486695607 469548.4373547192 0.11784334633007039
9995 500536.15741576307 0.08051344459856835 500536.0395603105 0.11785545256614723
9996 467698.8670671276 0.08023014032214969 467698.74919194134 0.1178751862629352
9997 494669.0117584976 0.07991890806753857 494668.89386725676 0.11789124088978031
9998 466642.2269611602 0.07963181716649187 466642.10905650735 0.11790465285121235
9999 491206.3035197374 0.07932597064821029 491206.1855929423 0.11792679510940127


==> data/high_frequency/loss_data_withNTK_onlydata_1e-4_1x64_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 9142.847546264382 0.229977317574715 9142.34484167408 0.2727272727272727
1 27181.60589754576 0.22972921760866372 27181.103706450624 0.2724618775271035
2 38369.864407449306 0.22948104662260316 38369.36273010697 0.2721962957174463
3 49148.42246528535 0.2292325185512819 49147.92130251284 0.27193025396139536
4 61029.140351998816 0.2289835621416783 61028.63970472894 0.2716637077325367
5 73687.3608312597 0.22873414790250646 73686.86070047761 0.2713966341817058
6 86743.5534349871 0.2284842536395342 86743.05382172186 0.27112901159930874
7 100035.5289592741 0.22823385976681784 100035.02986459532 0.27086081900942377
8 113744.64777536783 0.22798294797501395 113744.14920038384 0.27059203601863113
9 128208.94063837265 0.2277315006639451 128208.44258422927 0.27032264271359396
10 143405.57440985483 0.2274795009117591 143405.07687773407 0.27005261986590406
11 158835.4189016084 0.2272269323826919 158834.92189272708 0.2697819489474964
12 173831.63295330963 0.22697377916692724 173831.13646891844 0.26951061200408766
13 187864.45780131672 0.22672002567210572 187863.96184269953 0.2692385915265761
14 200677.93511928956 0.22646565667654558 200677.4396877624 0.26896587045334497
15 212316.5487117334 0.22621065745244207 212316.05380864372 0.26869243224739353
16 223027.45935229494 0.22595501374372257 223026.96497902035 0.2684182608496062
17 233124.13300036508 0.2256987116531672 233123.63915831287 0.26814334055642797
18 242867.08012634917 0.22544173757085403 242866.58681695565 0.26786765596526085
19 252357.09700443805 0.22518407824688913 252356.60422916771 0.2675911920819271
20 261493.78051849658 0.2249257209180841 261493.28827884118 0.2673139344773055
21 269991.0018164185 0.22466665331105617 269990.51011389587 0.26703586931156437
22 277427.09066098236 0.22440686354666398 277426.59949713555 0.2667569832458034
23 283393.48235560354 0.22414634008270015 283392.9917320001 0.2664772633686429
24 287696.93053535966 0.22388507176999473 287696.44045359065 0.26619669722554185
25 290444.6107742911 0.22362304792902613 290444.1212359703 0.2659152728728153
26 291969.23498937144 0.22336025834646045 291968.74599613424 0.26563297885708564
27 292658.0639547614 0.2230966932211821 292657.57550826407 0.26534980415949444
28 292769.30102333677 0.22283234312960054 292768.81312525546 0.26506573817819623
29 292345.6459236998 0.22256719903799388 292345.15857573 0.2647807707584818
30 291253.3573484959 0.2223012523325942 291252.87055235135 0.26449489223195405
31 289289.6144294852 0.22203449482537865 289289.128186897 0.26420809342152807
32 286301.2702380852 0.22176691872758267 286300.78455080086 0.2639203656002743
33 282256.3821785578 0.22149851661814515 282255.89704834076 0.26363170044144935
34 277251.2315324181 0.22122928143440102 277250.74696104665 0.2633420899976849
35 271473.3891881478 0.22095920648828335 271472.9051774146 0.2630515267122668
36 265121.52214644774 0.22068828547755867 265121.0386981588 0.26276000343542294
37 258325.51728880312 0.2204165124598793 258325.03440477725 0.2624675134104846
38 251126.24051621484 0.22014388181093297 251125.7581982828 0.2621740502409129
39 243519.4542594136 0.2198703882202779 243518.97250941748 0.2618796078863927
40 235533.82047074562 0.21959602671596762 235533.33929053822 0.2615841806748556
41 227270.39470540197 0.21932079265516316 227269.91409684604 0.2612877632747223
42 218856.33239704947 0.21904468167793423 218855.85236201718 0.260990350637205
43 210363.70775669135 0.21876768969260713 210363.22829706367 0.26069193797960033
44 201776.69136116555 0.2184898128995609 201776.21247883185 0.26039252081600034
45 193039.17102494204 0.21821104778335093 193038.6927217993 0.2600920949597548
46 184138.4176317997 0.2179313910701177 184137.93990975217 0.2597906564871716
47 175164.84310967728 0.21765083971891866 175164.36597063584 0.259488201727721
48 166309.52634698225 0.21736939093886526 166309.04979286404 0.25918472727084996
49 157788.2564820087 0.21708704216948116 157787.7805147366 0.2588802299323149
50 149728.21644790514 0.21680379104808206 149727.74106940738 0.2585747067116333
51 142087.16076098676 0.21651963541638744 142086.68597319655 0.2582681547961343
52 134684.28188483106 0.21623457332609153 134683.80768968616 0.25796057157097674
53 127344.18145741796 0.2159486030074173 127343.70785686035 0.2576519545952595
54 120046.14936653808 0.21566172285488663 120045.67636251362 0.2573423015938775
55 112958.68247287611 0.2153739314427377 112958.2100673342 0.2570316104748269
56 106332.22919005119 0.21508522750978895 106331.75738494437 0.2567198793103834
57 100335.22821080532 0.21479560993038127 100334.75700808909 0.2564071062991295
58 94946.48900833227 0.21450507772329203 94946.01840996479 0.256093289763833
59 89973.72362391002 0.21421363005646557 89973.25363185181 0.25577842815013746
60 85191.38113875654 0.21392126621934357 85190.91175497032 0.25546252000413683
61 80506.36858522218 0.21362798561721116 80505.89981167259 0.2551455639822005
62 76017.68627891675 0.21333378778461287 76017.21811757008 0.2548275588825243
63 71921.66020418674 0.21303867237058274 71921.19265701073 0.25450850363937483
64 68351.81721256665 0.21274263912467412 68351.35028153022 0.2541883973019896
65 65281.94680840365 0.2124456879079165 65281.48049547671 0.25386723902774516
66 62550.466309191674 0.21214781869092245 62550.000616344914 0.2535450280710927
67 59976.2618772693 0.21184903154196666 59975.796806473976 0.25322176378591205
68 57480.948313488094 0.21154932663251028 57480.4838667158 0.2528974456643268
69 55123.64907922974 0.21124870424150477 55123.18525845213 0.2525720733701333
70 53025.90559850305 0.2109471647496779 53025.44240569157 0.25224564673609023
71 51261.79130474303 0.21064470864139379 51261.328741868645 0.2519181657430319
72 49800.41023035213 0.21034133650964137 49799.94829938511 0.2515896305027009
73 48527.724463824045 0.2100370490548406 48527.263166733734 0.25126004126278806
74 47321.90093102594 0.20973184708472217 47321.44026978042 0.25092939844110795
75 46131.08431453009 0.20942573151758434 46130.62429109591 0.2505977026591226
76 44995.994508944015 0.209118703382031 44995.535125285896 0.25026495473690197
77 44002.155702906384 0.20881076381520672 44001.69696098692 0.2499311556562025
78 43202.20910491109 0.20850191406346388 43201.751006690494 0.2495963065328941
79 42562.89945643095 0.20819215548005385 42562.44200386685 0.24926040862209234
80 41978.22120906499 0.20788148952214094 41977.764404112124 0.24892346334534377
81 41350.30668487016 0.20756991774936595 41349.85052948011 0.24858547230068934
82 40671.85967836962 0.20725744181934028 40671.40417449057 0.24824643723114806
83 40027.71562218657 0.20694406348480238 40027.2607717631 0.247906359984231
84 39507.2544538553 0.2066297845897899 39506.80025882821 0.24756524250082276
85 39107.55750130082 0.20631460706410734 39107.10396360692 0.24722308683372213
86 38727.8320092867 0.20599853292109965 38727.37913085862 0.24687989516056646
87 38270.31155597745 0.2056815642521375 38269.859338743445 0.24653566975707264
88 37741.88632201461 0.20536370322281752 37741.43476789843 0.24619041295963107
89 37241.9724853995 0.20504495207016074 37241.52159632027 0.2458441271597797
90 36849.920061594006 0.20472531309683992 36849.46983946609 0.24549681482590158
91 36538.91554353645 0.20440478866907894 36538.46599026927 0.24514847851298
92 36212.6776687201 0.2040833812127724 36212.22878621805 0.244799120832022
93 35818.685901369034 0.2037610932100327 35818.23769153141 0.24444874441806838
94 35404.35392897769 0.2034379271970204 35403.906393698555 0.2440973519406176
95 35057.69853336636 0.20311388576043565 35057.25167453446 0.2437449461347399
96 34809.576971435556 0.20278897153527453 34809.13079093422 0.24339152979960832
97 34607.88695228376 0.20246318720268397 34607.4414519908 0.24303710575892518
98 34384.55742345139 0.20213653548779806 34384.11260523906 0.24268167684168568
99 34134.389792519825 0.20180901915782073 34133.94565825476 0.24232524591278595
100 33920.04761306581 0.20148064102066862 33919.604164608885 0.24196781590288843
101 33800.30302923389 0.20115140392298628 33799.86026844018 0.2416093897856614
102 33760.56310099828 0.2008213107496007 33760.121029717 0.2412499705391601
103 33728.611366441 0.20049036442189624 33728.16998651543 0.24088956115381177
104 33665.48642400262 0.2001585678973063 33665.045737270055 0.24052816467410415
105 33620.46101095102 0.19982592416844636 33620.021019242646 0.24016578420220616
106 33667.582334518265 0.19949243626269836 33667.14303965914 0.23980242286056175
107 33798.48594724085 0.19915810724188773 33798.04735104983 0.23943808378122827
108 33927.057635289886 0.19882294020198815 33926.61973957954 0.2390727701400564
109 34012.95009049409 0.19848693827314237 34012.51289707064 0.23870648517390503
110 34122.76729541757 0.19815010461977461 34122.3308060808 0.23833923215484112
111 34325.866105357585 0.19781244244086618 34325.43032190076 0.23797101437619134
112 34581.17885663304 0.19747395497016945 34580.743780842895 0.23760183517716385
113 34799.140305924295 0.19713464547674492 34798.70593958086 0.23723169795756238
114 34983.24333620173 0.19679451726542854 34982.80968107831 0.23686060615937224
115 35218.60134108406 0.1964535736776233 35218.16839894712 0.23648856326109838
116 35526.574219816604 0.1961118180917254 35526.14199242571 0.23611557279848264
117 35830.024532747164 0.19576925392400213 35829.593021854875 0.23574163836821455
118 36084.34503768705 0.19542588462920232 36083.91424503881 0.23536676361101028
119 36347.075864326864 0.19508171370147565 36346.64579166094 0.23499095221811642
120 36672.35995932336 0.1947367446749038 36671.930608370734 0.23461420795013113
121 37019.39274479869 0.1943909811242908 37018.96411728294 0.23423653462719046
122 37328.74141313092 0.19404442666575653 37328.31351076814 0.23385793611458597
123 37624.48328187994 0.19369708495739243 37624.056106378644 0.2334784163401616
124 37965.7837385876 0.19334895969967378 37965.357291648594 0.2330979793057393
125 38342.125760516035 0.19300005463589154 38341.70004383233 0.23271662906712584
126 38697.824974476396 0.1926503735524815 38697.399989733116 0.23233436972909974
127 39034.970244102245 0.19229992027919746 39034.5459929765 0.23195120546583592
128 39406.58091386805 0.19194869868922046 39406.157398028845 0.2315671405183471
129 39817.45025941115 0.19159671269907178 39817.027480519275 0.2311821791757106
130 40219.03887017333 0.19124396626853954 40218.61682988128 0.23079632578157866
131 40604.53114526099 0.19089046340032506 40604.10984521284 0.23040958474438475
132 41019.97945667925 0.19053620813971353 41019.558898510586 0.23002196052586532
133 41473.140331141476 0.19018120457405305 41472.72051647927 0.2296334576347549
134 41920.19814455062 0.1898254568321361 41919.77907501315 0.22924408063297436
135 42354.418914842456 0.18946896908350985 42354.00059203924 0.22885383413306168
136 42818.405561367705 0.18911174553766907 42817.987986899374 0.22846272279241472
137 43315.242894582945 0.18875379044318255 43314.82607004119 0.22807075131273144
138 43800.77375601527 0.1883951080867213 43800.35768298274 0.22767792443770798
139 44277.30467640001 0.18803570279205867 44276.889356450265 0.2272842469511145
140 44789.30194163268 0.18767557891901143 44788.88737633009 0.22688972367540758
141 45322.24736299987 0.18731474086231978 45321.83355389954 0.22649435946809593
142 45832.656601635535 0.18695319305051972 45832.24355028327 0.2260981592196057
143 46349.95199845346 0.18659093994481724 46349.53970638567 0.22570112785230093
144 46906.3227847578 0.18622798603792046 46905.91125350144 0.22530327032012726
145 47456.71903678267 0.18586433585289794 47456.30826785522 0.22490459160441947
146 47990.27925073489 0.18549999394205993 47989.869245644244 0.2245050967098187
147 48556.12548276832 0.18513496488585443 48555.716243012765 0.2241047906710345
148 49137.84835449416 0.18476925329179195 49137.43988156233 0.22370367854692128
149 49699.21250487919 0.18440286379342335 49698.804800249985 0.22330176541161226
150 50276.049557788516 0.18403580104936068 50275.6426229311 0.22289905636927398
151 50879.902643149544 0.18366806974234795 50879.49647952325 0.22249555654434477
152 51473.42504684736 0.18329967457839424 51473.01965590171 0.22209127107263232
153 52068.85544186936 0.18293062028596382 52068.450825043954 0.22168620512070822
154 52691.59541454455 0.1825609116152418 52691.19157326907 0.22128036386828762
155 53316.61578025238 0.182190553337449 53316.21271594654 0.22087375251061916
156 53936.36025226321 0.18181955024422983 53935.957966336704 0.2204663762698719
157 54578.98414160304 0.18144790714711842 54578.58263545552 0.22005824037540522
158 55233.06273809842 0.18107562887704087 55232.662013119465 0.21964935008271677
159 55878.709603537805 0.18070272028390036 55878.30966110686 0.2192397106595771
160 56543.095326836956 0.18032918623621427 56542.69616832333 0.21882932738964037
161 57223.660352098465 0.1799550316207951 57223.261978861265 0.21841820558082564
162 57893.42427109012 0.17958026134249816 57893.02668447824 0.21800635054414227
163 58581.59013824807 0.17920488032399612 58581.193339600126 0.21759376762166532
164 59285.528428090496 0.17882889350560768 59285.13241873483 0.217180462157995
165 59976.957167795954 0.17845230584514526 59976.561949050585 0.2167664395219275
166 60691.73948630746 0.17807512231781003 60691.345059480045 0.21635170509107235
167 61413.33664974496 0.17769734791609135 61412.943016132784 0.21593626426286414
168 62130.118282502175 0.17731898764969584 62129.72544339209 0.2155201224397784
169 62867.73263857625 0.1769400465454887 62867.340595244656 0.21510328505123028
170 63609.657752495084 0.17656052964743915 63609.266506207925 0.21468575751629562
171 64349.41202005945 0.17618044201658092 64349.02157207213 0.2142675453023666
172 65114.50309677313 0.17579978873100502 65114.11344833057 0.21384865382369123
173 65869.30213093507 0.17541857488592322 65868.91328327157 0.21342908861976964
174 66648.9199150923 0.1750368055941085 66648.53186943168 0.21300885502475736
175 67412.92788681922 0.1746544859872051 67412.54064437444 0.21258795878582004
176 68232.44451320817 0.17427162121564418 68232.05807518204 0.21216640491817876
177 68975.39147093099 0.1738882164369637 68975.00583851486 0.2117441996927531
178 69837.69595151348 0.17350427679561947 69837.31112588916 0.2113213475300816
179 70615.75356234166 0.17311980749618744 70615.36954467924 0.21089785491824747
180 71416.15525410518 0.17273481380847996 71415.77204556428 0.2104737270784167
181 72316.47866086078 0.172349300947024 72316.09626259108 0.2100489687561248
182 73044.46870382094 0.1719632740990154 73044.08711695959 0.20962358725148506
183 74024.82337532706 0.171576738523026 74024.44260100283 0.2091975857123564
184 74669.16474151668 0.17118969953328708 74668.78478084556 0.20877097158015623
185 75918.2750464955 0.17080216244142796 75917.89590058321 0.2083437498524815
186 76071.09433174884 0.17041413252870566 76070.71600169127 0.20791592504029058
187 78009.73847025033 0.17002561509101008 78009.36095713086 0.2074875043766002
188 77805.36325467683 0.16963661544755923 77804.98655956938 0.20705849200388743
189 79250.78533477505 0.1692471389795249 79250.40945874243 0.2066288936388436
190 80433.74301277974 0.16885719108524158 80433.36795687291 0.2061987157439151
191 80503.30284636446 0.16846677710156793 80502.92861162471 0.20576796263998945
192 82135.27076115695 0.16807590239671333 82134.89734861426 0.2053366402810851
193 83027.16044148698 0.16768457241719842 83026.78785215979 0.20490475477004455
194 83326.63794589645 0.16729279257798166 83326.26618079329 0.20447231057651677
195 85022.58755953693 0.16690056827550248 85022.21661965476 0.20403931389356617
196 85692.82166527325 0.16650790497436305 85692.45155159781 0.2036057704653645
197 86332.96598140566 0.16611480813969157 86332.59669491259 0.20317168494539556
198 87785.54052870219 0.16572128321307292 87785.17207035523 0.20273706374587333
199 88740.81197212334 0.1653273356852948 88740.44434287542 0.20230191224945163
200 88915.08680921818 0.16493297105694035 88914.72001001173 0.20186623537939719
201 91568.42086051156 0.16453819480788356 91568.054892277 0.2014300397524132
202 90042.31454938093 0.16414301246025936 90041.94941303825 0.20099333021375748
203 95296.97415810356 0.16374742955844615 95296.6098545615 0.20055611250483768
204 88720.38870034614 0.16335145162323847 88720.02523050194 0.20011839257874503
205 103387.4150432415 0.16295508421499097 103387.05240798123 0.19968017605191538
206 87810.75388453034 0.16255833280525564 87810.3920847299 0.19924146763969794
207 99696.98698129888 0.16216120297383158 99696.62601782111 0.1988022747944937
208 101972.03106181319 0.16176370040438048 101971.67093551117 0.1983626016092487
209 92023.94426128542 0.161365830631749 92023.58497300022 0.19792245455892626
210 103719.77850221754 0.16096759916970646 103719.42005277865 0.1974818397349868
211 103826.00234329658 0.16056901172268942 103825.6447335228 0.19704076204989387
212 96263.49393849097 0.160170073888082 96263.13716918905 0.19659922803163338
213 106480.26559244095 0.15977079119887855 106479.90966440647 0.19615724327876308
214 106888.86600418571 0.15937116937783935 106888.51091820268 0.19571481366004934
215 100356.55586171086 0.15897121405735307 100356.20161855186 0.1952719449478912
216 109051.54241859344 0.1585709308063328 109051.18901901935 0.19482864327827773
217 110348.04440476006 0.15817032535023615 110347.6918495201 0.1943849146175853
218 104335.85475551602 0.1577694033456483 104335.50304534832 0.19394076434990112
219 111874.30434862142 0.15736817041061388 111873.95348425164 0.1934961993590474
220 113829.42492579199 0.15696663227340832 113829.07490793474 0.19305122496879984
221 108216.17352469853 0.15656479460676445 108215.82435405672 0.19260584720791946
222 115177.45473326567 0.15616266307036974 115177.10641052997 0.19216007262101367
223 117075.05301995664 0.15576024340198755 117074.70554580652 0.19171390672517646
224 112171.91024616398 0.15535754129421092 112171.56362126699 0.1912673556969077
225 118862.40245855904 0.15495456243381286 118862.05668357074 0.190820425870384
226 120079.76978639551 0.1545513125672347 120079.42486195992 0.1903731230297132
227 116365.16366647674 0.15414779741382423 116364.81959322606 0.18992545328018773
228 122632.43421756203 0.15374402268300677 122632.09099611639 0.1894774229603689
229 123142.19018497795 0.15333999412726973 123141.84781594588 0.18902903795822537
230 120640.59288685235 0.15293571748805643 120640.25137083058 0.18858030428299757
231 126480.99070782373 0.15253119849377433 126480.65004539677 0.18813122846964586
232 126387.28986854122 0.15212644290510172 126386.95006028221 0.18768181610371976
233 124786.20628616575 0.15172145648658666 124785.86733263561 0.18723207365172004
234 130770.16790063669 0.15131624499089552 130769.82980238453 0.18678200717239754
235 129245.76004289014 0.1509108141925066 129245.42280045329 0.18633162265114428
236 129549.40529539272 0.1505051698843434 129549.06890929642 0.1858809264076128
237 134736.50938102358 0.15009931780434854 134736.17385178144 0.18542992432982325
238 132239.5697626677 0.14969326361822968 132239.23509078144 0.18497862264942425
239 134838.86785414023 0.14928701313212323 134838.53404009968 0.18452702741165658
240 138005.0292791375 0.14888057232734891 138004.69632342068 0.18407514450824297
241 136050.69826746258 0.14847394693505592 136050.36617053451 0.1836229811249498
242 139859.54148228263 0.14806714258480477 139859.21024459827 0.18317054177721967
243 141384.2487758218 0.14766016518415045 141383.91839782303 0.18271783356644075
244 139846.27243885267 0.14725302060680087 139845.94292096896 0.18226486309936343
245 145841.18907545492 0.14684571449718342 145840.86041810567 0.18181163474388318
246 142721.59091492425 0.14643825267916974 142721.26311851517 0.18135815639830144
247 147121.144191524 0.14603064105864885 147120.81725644937 0.1809044336048151
248 147913.79243002195 0.14562288531876239 147913.46635666516 0.18045047145458518
249 147686.88229825837 0.14521499127270632 147686.5570869891 0.17999627798020443
250 152271.4539949256 0.14480696487693778 152271.12964610296 0.17954185776126189
251 150490.45965821648 0.14439881186036585 150490.13617218714 0.17908721748428436
252 153978.78721110025 0.14399053793028546 153978.46458819875 0.17863236355027204
253 155520.9690621198 0.14358214899648497 155520.64730266924 0.17817730155480005
254 154822.60379507235 0.14317365092189488 154822.28289938354 0.17772203789982147
255 159879.84598968967 0.1427650494449763 159879.52595806128 0.1772665789540254
256 157772.09134956222 0.14235635036644934 157771.7721822813 0.17681093055556152
257 161719.2224113305 0.14194755952961186 161718.90410867237 0.1763550986023181
258 162725.4227254033 0.14153868275088985 162725.10528763034 0.17589909022640393
259 162963.71458813298 0.14112972585198147 162963.39801549676 0.17544291037114285
260 166986.4120842479 0.14072069463980136 166986.09637698723 0.17498656601861615
261 165793.61722040494 0.14031159490663958 165793.30237874677 0.17453006324728162
262 169810.0720927427 0.13990243248570464 169809.75811690255 0.1740734076525424
263 169380.7518782214 0.139493213208807 169380.43876840195 0.17361660625383835
264 172902.02338303626 0.13908394285750564 172901.7111394289 0.17315966450595072
265 172155.34610142783 0.13867462722373217 172155.03472421158 0.17270258900195903
266 176988.9628297586 0.1382652721472203 176988.65231910086 0.17224538560466318
267 174377.3405051637 0.13785588344781774 174377.03086121927 0.1717880609670887
268 181267.44506699892 0.1374464669048033 181267.13628991143 0.17133062059199441
269 176708.6083883875 0.13703702831060638 176708.30047828789 0.17087307133802485
270 185781.4919677061 0.13662757348921298 185781.18492471369 0.17041541893076537
271 178252.84165915847 0.1362181082499867 178252.5354833806 0.16995766961711806
272 192104.42741899434 0.13580863837898763 192104.12211052596 0.16949982998476415
273 177710.92163728448 0.13539916965941726 177710.6171962094 0.1690419054012772
274 200070.3810057793 0.1349897078875735 200070.07743216833 0.16858390308144194
275 178726.07082730762 0.13458025882794963 178725.7681212207 0.1681258280782883
276 201140.20058163366 0.134170828257478 201139.8987431178 0.16766768756714634
277 190114.62582984255 0.13376142197691468 190114.32485893354 0.16720948704381822
278 192654.71162857607 0.1333520458086333 192654.41152529736 0.1667512328971609
279 204798.30020325232 0.1329427055194514 204798.000967615 0.16629293180208374
280 189957.03494790455 0.13253340683866713 189956.73657990905 0.1658345886780589
281 207815.21743648834 0.13212415552312862 207814.91993612133 0.16537621149867904
282 200366.74354805524 0.13171495737236716 200366.44691529372 0.16491780415318436
283 201134.2241295823 0.13130581816623846 201133.9283643886 0.1644593755501144
284 212925.2193620817 0.13089674357115613 212924.9244644094 0.16400092872735286
285 200869.8097061545 0.13048773925195445 200869.51567594253 0.16354247272199
286 214363.15824251418 0.1300788110871275 214362.8650796915 0.16308401162323563
287 211440.16469856765 0.12966996492739874 211439.87240305034 0.16262555239239523
288 209540.82315504737 0.12926120638180655 209540.53172673908 0.16216710191979053
289 221717.5570447001 0.12885254106868527 221717.26648349452 0.16170866451667112
290 211198.51204009456 0.12844397482075048 211198.222345872 0.16125024773311195
291 222783.42441141774 0.12803551342241512 222783.1355840465 0.16079185779872476
292 220951.88702176875 0.1276271624666808 220951.599061107 0.16033349929666718
293 219705.75284724394 0.12721892763476828 219705.46575313617 0.15987518014168736
294 230138.1169780861 0.12681081473160818 230137.83075036577 0.15941690561821256
295 221386.6783552556 0.12640282942023884 221386.3929937451 0.1589586810615366
296 232812.41363382144 0.1259949772901842 232812.1291383296 0.15850051457639044
297 229014.09709780067 0.1255872640675438 229013.81346812664 0.15804240996058674
298 231887.069842688 0.12517969548948635 231886.78707861778 0.15758437474651316
299 237245.50383473796 0.12477227716201988 237245.22193604577 0.1571264150122378
300 233332.10732392297 0.12436501470765517 233331.8262903725 0.15666853578108705
301 241557.19127818686 0.12395791382804278 241556.9111095289 0.15621074411740418
302 239015.4213633316 0.1235509801487493 239015.1420593054 0.15575304607686966
303 242881.00644667185 0.12314421918994645 242880.7280070062 0.15529544646336407
304 245534.9908609066 0.12273763657372337 245534.71328531698 0.15483795304953613
305 245424.31354827576 0.12233123806709466 245424.03683646713 0.1543805705746497
306 250484.71722913047 0.12192502931487081 250484.44138079538 0.1539233057642612
307 248745.2984130293 0.12151901578744292 248745.02342784897 0.15346616455033488
308 256017.58432858624 0.12111320301341007 256017.31020623032 0.1530091529258998
309 250973.76559776178 0.12070759667485148 250973.4923378891 0.1525522760182638
310 262159.8268426098 0.12030220238992242 262159.554444865 0.1520955424169376
311 254221.17551337896 0.11989702554492855 254220.90397739937 0.15163895402908786
312 265891.47283129406 0.11949207160099866 265891.20215670136 0.1511825210986074
313 260300.1306629186 0.11908734633198947 260299.86084932572 0.1507262465281287
314 267826.50480944605 0.11868285540046716 267826.2358564531 0.1502701375700986
315 266402.2106800238 0.1182786041048451 266401.9425872186 0.14981420113281393
316 271610.19082275906 0.11787459780965528 271609.9235897207 0.1493584405727244
317 270012.21939123387 0.11747084221236749 270011.9530175275 0.14890286416564905
318 277537.6853964047 0.11706734291535799 277537.4198815843 0.14844747748619339
319 272769.25378847594 0.11666410521312277 272768.98913208593 0.14799228480696788
320 283427.0717374824 0.11626113449847633 283426.80793905334 0.14753729456892575
321 275759.7596919367 0.11585843638566062 275759.49675098987 0.14708251048153792
322 290245.4682127199 0.11545601635235883 290245.20612876397 0.14662793957283685
323 276150.1089228158 0.11505387970711763 276149.8476953483 0.14617358784767992
324 301781.4759425302 0.11465203188010503 301781.2155710379 0.1457194604554399
325 271902.8600690791 0.11425047836815831 271902.6005530373 0.14526556340637534
326 315076.9181318039 0.11384922452168073 315076.6594706755 0.14481190389592397
327 274979.2000856112 0.11344827559220573 274978.94227885065 0.14435848492773076
328 308587.6242551124 0.11304763701129938 308587.3673021599 0.1439053154652837
329 300801.7874176971 0.11264731428080893 300801.5313179835 0.14345239927715212
330 289402.25415983784 0.11224731274677699 289401.9989127824 0.1429997427178123
331 321638.63172502426 0.11184763763214653 321638.37733003416 0.1425473524754257
332 293273.3310265924 0.11144829421417073 293273.0774830656 0.1420952326132547
333 311965.3104888395 0.11104928787725857 311965.0577961614 0.14164339026160874
334 319017.04626264115 0.11065062396663711 319016.7944201861 0.14119183107739505
335 300174.9744195478 0.1102523077164877 300174.7234266803 0.140740559805445
336 328083.638326727 0.10985434434836042 328083.3881827991 0.1402895835886832
337 314477.31839892355 0.10945673914404698 314477.0691032773 0.13983890710694968
338 315608.4956219988 0.10905949738951787 315608.2471739652 0.13938853621705377
339 334301.52491776267 0.1086626242855037 334301.27731666085 0.1389384775559667
340 315797.3886651972 0.10826612500291535 315797.14191033697 0.13848873521222477
341 332251.16276275634 0.10787000475949912 332250.9168534352 0.13803931637019357
342 334407.36390221305 0.10747426877538487 334407.11883771844 0.13759022584339933
343 324582.61074781185 0.1070789222065193 324582.3665274202 0.13714146945682915
344 344638.44373274536 0.10668397017435399 344638.20035572216 0.13669305299780676
345 333869.3992198386 0.10628941782190632 333869.15668543865 0.13624498212700592
346 338804.4994201995 0.10589527030310115 338804.25772766746 0.13579726170049644
347 350291.20251473266 0.10550153272805038 350290.9616633008 0.13534989912392287
348 337572.0050353285 0.10510821016760359 337571.7650242211 0.1349028972069738
349 354348.848785549 0.10471530768865578 354348.60961397644 0.13445626485465695
350 349936.1897545269 0.10432283035233467 349935.95142169244 0.13401000414075614
351 349759.5576227913 0.10393078319082535 349759.32012788445 0.13356412373663995
352 362976.68820159585 0.10353917122783574 362976.45154379786 0.13311862675671177
353 352016.8944202892 0.10314799950623518 352016.65859876963 0.1326735200959139
354 365756.48777653446 0.1027572730584208 365756.2527904523 0.1322288090910377
355 363438.3638266053 0.1023669968611744 363438.12967511005 0.13178449837402123
356 363862.7450985565 0.10197717584236343 363862.51178078575 0.13134059490467906
357 374140.67090833484 0.10158781491704699 374140.43842341757 0.1308971023274754
358 367307.0857369605 0.10119891902138814 367306.8540840139 0.1304540276314686
359 377569.9222923908 0.10081049310683896 377569.6914705224 0.1300113752976474
360 377479.73445491976 0.10042254209179514 377479.5044632267 0.129569150974924
361 376846.72104021726 0.10003507084018476 376846.49187778594 0.12912736046733309
362 388589.22224841715 0.09964808417762976 388588.9939143247 0.1286860083047445
363 378573.37675327755 0.09926158690906434 378573.1492465901 0.1282451005678795
364 394976.07437037816 0.0988755838487499 394975.8476901521 0.1278046422085968
365 386142.8095384275 0.09849007984110798 386142.5836837093 0.1273646383413748
366 396046.3526574023 0.09810507973823926 396046.1276272274 0.1269250951780088
367 397121.57792562025 0.09772058832299448 397121.3537190152 0.12648601673970405
368 396442.51050512923 0.09733661029898152 396442.28712110926 0.12604740966620187
369 406606.10262622335 0.09695315034716159 406605.88006379514 0.12560927785249007
370 399990.5060887429 0.09657021317536794 399990.2843469023 0.12517162750102986
371 412525.839492662 0.09618780352652956 412525.61857039516 0.12473446330343103
372 406626.61300999374 0.09580592611799467 406626.3929062769 0.12429779067620872
373 416714.6763289506 0.09542458559516748 416714.45704275015 0.12386161488564239
374 413621.9861441585 0.09504378655458015 413621.76767443115 0.12342594080536125
375 421784.9595926525 0.09466353359333624 421784.7419383451 0.1229907737903673
376 419254.13508371817 0.09428383133112457 419253.918243768 0.12255611889738906
377 428286.6168874492 0.0939046843819509 428286.4008607838 0.12212198105352923
378 424085.74702092505 0.09352609731401594 424085.53180646175 0.1216883660003929
379 435008.3438664825 0.09314807463585367 435008.12946313026 0.12125527757048209
380 429294.2947851836 0.09277062081785335 429294.08119184023 0.12082272253197479
381 441321.1350739687 0.09239374033439246 441320.92228952463 0.12039070370722742
382 434654.9719187531 0.09201743771297076 434654.759942087 0.11995922837034594
383 448390.2962434684 0.09164171748940249 448390.0850734511 0.11952829980974679
384 438194.93354032 0.09126658411491934 438194.723175812 0.11909792394522759
385 458854.85526138527 0.09089204195254248 458854.64570123755 0.11866810573261909
386 437071.8999327087 0.09051809534265401 437071.69117576425 0.11823884909083646
387 475576.0752815442 0.09014474866807028 475575.867326635 0.11781016048292971
388 430335.3473033706 0.08977200633695738 430335.1401493212 0.11738204308851108
389 494408.32463059004 0.08939987269861299 494408.11827621394 0.11695450343525482
390 432539.4828942976 0.0890283519543782 432539.27733840066 0.1165275450031605
391 487860.8883052675 0.0886574483454209 487860.683546646 0.11610117318382444
392 466795.6660617083 0.08828716625904613 466795.46209914883 0.11567539322035908
393 458808.3440044569 0.08791751006288137 458808.1408367382 0.11525020860764978
394 500344.0306544748 0.08754848390896593 500343.82828036445 0.11482562640241642
395 457243.7089361185 0.08718009185934986 457243.50735437823 0.11440164838235092
396 492135.86247471656 0.08681233811125146 492135.66168409656 0.11397828190744122
397 491712.83507360687 0.08644522694767379 491712.6350728499 0.11355552995082625
398 470656.7334300533 0.08607876250880474 470656.5342178927 0.11313339811648898
399 511705.69069450087 0.08571294880261252 511705.49226966145 0.11271189062409732
400 483660.6265193283 0.08534778989615002 483660.4288805258 0.11229101255264014
401 495426.54486686504 0.0849832899482507 495426.34801280784 0.11187076728222277
402 515356.5149156866 0.08461945302506849 515356.31884507166 0.11145116196505768
403 486835.5185165785 0.08425628306931511 486835.3232280978 0.11103219758516433
404 520121.195886064 0.08389378405290553 520121.0013783976 0.11061388238746746
405 509041.9906162068 0.08353196002184962 509041.7968880288 0.11019621796663757
406 505796.08414622606 0.08317081497401874 505795.8911962007 0.10977921043637931
407 530073.1156745963 0.08281035279240315 530072.9235013792 0.10936286432723286
408 510861.527889103 0.08245057733394053 510861.33649134304 0.10894718260342003
409 525259.8875579423 0.08209149249785316 525259.6969342779 0.10853217187399673
410 534796.3133281348 0.0817331021704783 534796.1234771982 0.10811783438712647
411 517126.5621586182 0.08137541016254375 517126.37307903176 0.10770417629487987
412 547000.1919114655 0.08101842024542545 547000.0036018445 0.10729120065816802
413 529142.733724783 0.08066213620849956 529142.546183734 0.10687891273759094
414 540299.9610942586 0.08030656185767095 540299.7743203806 0.10646731606213482
415 550574.8596828053 0.0799517009562573 550574.6736746883 0.10605641591364638
416 536723.2614529735 0.07959755720582586 536723.0762092008 0.10564621545242674
417 559816.2276469633 0.07924413427434597 559816.0431661091 0.10523671997948812
418 548470.3826337482 0.07889143581963241 548470.1989143795 0.1048279329423397
419 556918.6548265697 0.078539465482129 556918.4718672455 0.1044198587582096
420 565141.9013483415 0.07818822686955783 565141.7191476125 0.10401250209069043
421 557083.4506084016 0.07783772356358165 557083.2691648122 0.10360586587381482
422 573573.517148975 0.07748795913178454 573573.3364610597 0.10319995606709188
423 567106.7041281253 0.0771389371266855 567106.5241944138 0.10279477449904956
424 574165.0508822129 0.07679066107246184 574164.871701224 0.10239032787045729
425 580787.4789704209 0.07644313445617702 580787.300540669 0.10198661737964686
426 575927.4746064995 0.07609636072952453 575927.2969264888 0.10158365014739372
427 589895.6933785295 0.07575034331628672 589895.5164467595 0.10118142676032951
428 583916.1803572607 0.07540508561624287 583916.0041722202 0.10077995495024901
429 593241.5493281629 0.07506059100822497 593241.3738883374 0.10037923455878242
430 595842.9722576916 0.07471686285385232 595842.7975615548 0.09997927382848441
431 595280.8697812308 0.07437390449875061 595280.6958272539 0.09958007242778816
432 606827.3095489644 0.07403171926613793 606827.136335607 0.09918163808934585
433 600042.3484377346 0.07369031044616363 600042.1759634526 0.09878397158449029
434 614390.5424212955 0.07334968129502843 614390.3706845354 0.0983870788329246
435 608276.0673172064 0.07300983503773878 608275.8963164086 0.09799096266547086
436 619116.306182111 0.07267077487194072 619116.1359157094 0.09759562670537995
437 618539.0275882124 0.07233250396807793 618538.8580546326 0.09720107583229963
438 622842.1193948113 0.07199502547342493 622841.950592474 0.09680731187001923
439 629090.8114266323 0.07165834251377094 629090.643353949 0.09641434089870549
440 626957.345431913 0.07132245819227834 626957.1780872908 0.09602216402916457
441 639048.3725976694 0.07098737558391212 639048.2059795064 0.09563078742164154
442 631841.1838583489 0.07065309773138516 631841.0179650388 0.09524021241706085
443 648402.8837292874 0.07031962764612137 648402.7185592152 0.09485044456672806
444 637267.372519893 0.06998696830891551 637267.2080714388 0.09446148580530894
445 657458.9567033203 0.0696551226746473 657458.7929748566 0.09407334096488602
446 642920.4274287262 0.06932409367283077 642920.26441862 0.09368601255690108
447 666577.6736025361 0.06899388421422681 666577.511309147 0.09329950479315546
448 648253.1816720327 0.06866449718933815 648253.0200937148 0.09291382066480999
449 676704.4843463158 0.06833593546658451 676704.3234814164 0.09252896390932923
450 651882.107004135 0.06800820188253684 651881.9468509954 0.09214493776787114
451 689593.5589552573 0.06768129924073567 689593.3995122123 0.09176174579295862
452 652290.1647807877 0.06735523030984542 652290.0060461663 0.09137939105865563
453 705800.3325420213 0.06702999782873517 705800.174514146 0.09099787738022523
454 651503.0059631732 0.06670560449616957 651502.8486403615 0.0906172072548306
455 718760.1372371464 0.06638205297678697 718759.9806177084 0.0902373849987908
456 660986.7871690182 0.06605934590182572 660986.6312512597 0.08985841259652934
457 713699.4623327726 0.06573748591899649 713699.3071149923 0.08948029441388648
458 690137.7843525737 0.06541647568570247 690137.6298330651 0.08910303299048988
459 694604.3817750427 0.06509631782363796 694604.2279520935 0.0887266315077828
460 722485.8506343868 0.06477701487279348 722485.6975062779 0.08835109395869488
461 685162.5707185687 0.06445856930365437 685162.4182835777 0.08797642182330515
462 736703.820887225 0.06414098356266093 736703.6691436215 0.08760262002153846
463 698398.1152376973 0.06382426010477575 698397.9641837471 0.08722968999368588
464 728097.1675088073 0.06350840141064956 728097.0171427705 0.08685763542396638
465 727750.8300254262 0.0631934099285606 727750.680345556 0.08648646030231578
466 714451.7164530403 0.06287928802492135 714451.5674575875 0.08611616480668224
467 751544.1499147549 0.06256603800949359 751544.0016019607 0.08574675616829151
468 715081.7884974271 0.06225366219903812 715081.6408655328 0.08537823213457917
469 756953.9311237705 0.061942162922226755 756953.784171007 0.08501060060943466
470 733250.715601036 0.06163154246563209 733250.5693256329 0.08464386056658843
471 749392.3327519404 0.061321803054917454 749392.1871521203 0.08427801703678311
472 756953.6730541701 0.06101294686734393 756953.5281281509 0.0839130724103305
473 744377.8835581518 0.06070497606146544 744377.7393041474 0.08354902822606079
474 772553.17855332 0.06039789279869892 772553.0349695378 0.08318588943919228
475 750730.1802634832 0.06009169923376127 750730.0373481277 0.08282365632379528
476 776326.5555726349 0.059786397478450035 776326.4133239038 0.08246233364109057
477 766832.2014787666 0.05948198958523318 766832.0598948542 0.08210192280852048
478 774086.9639386081 0.05917847756521483 774086.8230177037 0.08174242669194347
479 784702.9563228985 0.05887586341139722 784702.8160631866 0.08138384840791887
480 774152.5346784479 0.05857414911112531 774152.3950781092 0.0810261895338991
481 797734.7044115011 0.05827333663396807 797734.5654687107 0.08066945369146453
482 780489.1605139276 0.057973427909884856 780489.022226857 0.08031364261315087
483 804326.1580207037 0.05767442482170336 804326.0203875197 0.07995875908147206
484 792524.7081827772 0.05737632921460896 792524.5712016423 0.07960480572298086
485 806635.3147381861 0.05707914290997672 806635.1784072588 0.07925178437102696
486 807149.6697094124 0.056782867710258575 807149.5340268464 0.07889969816588734
487 808214.8806796126 0.056487505396477 808214.7456435584 0.07854854879973487
488 821170.3772900952 0.0561930577202977 821170.2428986985 0.07819833900864495
489 811475.6928217893 0.055899526399080586 811475.5590731918 0.07784907111635204
490 833170.659730567 0.055606913117150866 833170.5266229069 0.07750074693623282
491 816814.7381270106 0.055315219529046375 816814.6056584215 0.07715336954896147
492 843498.6748246794 0.05502444726260982 843498.542993292 0.07680694008724223
493 823361.1312629216 0.05473459791803662 823361.0000668617 0.0764614619043029
494 853254.3090595885 0.05444567306789412 853254.1784969794 0.07611693608568995
495 830013.285990197 0.054157674254612986 830013.1560591571 0.07577336559971817
496 863407.260910785 0.05387060299085297 863407.13160943 0.07543075205735852
497 836047.3597270367 0.053584460757909756 836047.2310534783 0.07508909760825867
498 874411.1348263106 0.053299249007594175 874411.0067786569 0.07474840463569546
499 841355.8170518528 0.05301496916123734 841355.6896282093 0.07440867440601602
500 885953.8918786783 0.05273162261166993 885953.7650771458 0.07406990998755161
501 846790.0319433387 0.05244921072084883 846789.9057620161 0.07373211196963751
502 896481.031572731 0.05216773482168063 896480.9060097124 0.07339528381480738
503 854544.130544366 0.05188719621485125 854544.0055977439 0.07305942578971356
504 903252.1291217186 0.051607596172626086 903252.004789581 0.07272454133049451
505 867146.8951022951 0.0513289359385605 867146.7713827284 0.07239063087212622
506 904712.8903562913 0.051051216734844584 904712.7672473772 0.07205769728208887
507 884376.7885034423 0.05077443976562239 884376.6660032606 0.07172574178671308
508 903211.4011835122 0.05049860621602244 903211.2792901399 0.07139476606599283
509 902686.5078377355 0.0502237172343664 902686.3865492454 0.0710647727332567
510 902556.1253849405 0.04994977388056991 902556.0046994049 0.07073576171083655
511 919263.5345745708 0.04967677710795825 919263.4144900568 0.07040773694231169
512 904088.3576445387 0.049404727893835855 904088.2381591134 0.07008069741788894
513 933894.3604580873 0.04913362743223756 933894.2415698131 0.06975464678206536
514 907364.3756509861 0.04886347689601793 907364.2573579227 0.06942958652669466
515 947031.0095802902 0.048594277143507184 947030.8918804968 0.06910551630726885
516 912265.3888967825 0.048326028862006716 912265.2717883127 0.06878244093721944
517 958277.5386223422 0.04805873289671221 958277.4221032518 0.06846035749893334
518 919581.3392479034 0.04779239031718151 919581.2233162415 0.06813927152516724
519 966497.923327822 0.04752700207448127 966497.8079816378 0.06781918218089125
520 930396.5143752137 0.047262568838257864 930396.3996125537 0.067500091175629
521 971027.9841510186 0.04699909126528111 971027.8699699264 0.06718200080168583
522 944585.0267137368 0.046736570200417625 944584.9131122557 0.06686491083105772
523 972935.6201287741 0.04647500649864745 972935.5071049436 0.0665488239897122
524 960425.2272964997 0.046214400797674575 960425.1148483577 0.06623374107951746
525 974357.8916078234 0.045954753637428174 974357.7797334068 0.0659196628923033
526 975983.9788806384 0.04569606566625142 975983.8675779817 0.06560659106270822
527 976706.2087879987 0.045438337586410346 976706.098055134 0.0652945271567664
528 990552.7811751798 0.04518156997295513 990552.6710101389 0.06498347086193504
529 979944.3214887966 0.04492576328852886 979944.2118896076 0.06467342579270895
530 1004816.2826545014 0.04467091803022491 1004816.1736191935 0.06436438988538182
531 982852.5192061618 0.04441703474765483 982852.41073276 0.06405636718955574
532 1020318.9322919908 0.044164113928860764 1020318.8243785203 0.06374935668116087
533 983914.8607651043 0.0439121559622541 983914.753409588 0.06344336030832921
534 1038181.31152365 0.04366116121960131 1038181.2047241097 0.0631383789746026
535 983180.1823518696 0.04341113010040275 983180.0761063264 0.06283441314035107
536 1056301.1379331138 0.043162062981634816 1056301.0322395863 0.06253146440621947
537 985705.4842636898 0.04291396015739206 985705.3791201966 0.06222953306177376
538 1065943.0381551562 0.04266682187425895 1065942.933559714 0.06192862043060147
539 1001778.1949618126 0.04242064838408476 1001778.0909124374 0.06162872672039084
540 1058374.9097935637 0.04217543995917628 1058374.80628827 0.06132985365661265
541 1033296.5099094022 0.041931196839292625 1033296.4069462046 0.061032000834007144
542 1041631.131383348 0.04168791920009865 1041631.0289602585 0.06073517041950053
543 1065963.938533221 0.041445607166028575 1065963.836648252 0.06043936168235133
544 1032084.4374274968 0.04120426083873042 1032084.3360786594 0.06014457646401192
545 1086239.099210298 0.040963880302499325 1086238.9983956032 0.059850814620293444
546 1038324.2780349967 0.04072446561327913 1038324.1777524538 0.05955807720757695
547 1089113.2740693383 0.04048601680302285 1089113.1743169571 0.05926636449019501
548 1060596.2403924675 0.04024853388638233 1060596.1411682558 0.0589756776668564
549 1079563.5672391972 0.04001201685954698 1079563.4685411644 0.05868601590310864
550 1089573.596280604 0.03977646568110374 1089573.498106756 0.058397382259236144
551 1069927.4701412236 0.03954188025562724 1069927.37248957 0.05810977331841182
552 1113632.734591545 0.039308260436351515 1113632.63746009 0.05782319457201312
553 1069338.9768128362 0.03907560604338503 1069338.8801995895 0.057537640573608786
554 1125915.3475455767 0.038843916892600236 1125915.2514485423 0.05725311750995547
555 1081968.6096460666 0.03861319281977216 1081968.514063253 0.05696962080730966
556 1124803.7734094532 0.038383433695205756 1124803.6783388653 0.05668715425068107
557 1105320.8429041132 0.03815463935840127 1105320.7483437571 0.056405716901434824
558 1117667.231035588 0.037926809526875695 1117667.13698347 0.05612530828530256
559 1129432.469948193 0.037699943805899125 1129432.3764023182 0.05584593100430636
560 1114659.9350862582 0.03747404178164553 1114659.8420446347 0.05556758169248894
561 1146536.3073488905 0.037249103100654844 1146536.214809523 0.055290264279261106
562 1119865.6448621054 0.03702512746934151 1119865.552823002 0.05501397581897533
563 1156209.3718612818 0.03680211455917894 1156209.2803204488 0.05473871860795344
564 1130247.1255105839 0.03658006392305997 1130247.034466028 0.05446449201905406
565 1163336.8520942952 0.036358975022409194 1163336.7615440246 0.0541912955119235
566 1140965.6090531133 0.03613884731038313 1140965.5189951356 0.05391913051552233
567 1171481.079631615 0.03591968028495784 1171480.9900639395 0.053647995255207075
568 1150441.294842669 0.03570147346587299 1150441.2057633041 0.053377891428584706
569 1180234.7517917233 0.035484226326450215 1180234.663198679 0.05310881800952827
570 1160478.9197752145 0.03526793825929839 1160478.8316665012 0.05284077510518978
571 1187415.8740130144 0.03505260860458763 1187415.7863866424 0.05257376328639301
572 1172599.378924613 0.0348382366933941 1172599.2917785952 0.052307780998510016
573 1192705.4442667603 0.03462482186338906 1192705.3575991082 0.0520428299641966
574 1185814.939217553 0.03441236343934481 1185814.8530262813 0.051778908058107496
575 1198160.1190974126 0.034200860706740756 1198160.033380535 0.051516016907420685
576 1197632.734635539 0.033990312907147026 1197632.6493910712 0.05125415483139262
577 1206029.2984935117 0.03378071925216525 1206029.21371947 0.05099332254195647
578 1206547.9052914856 0.0335720789373114 1206547.8209858874 0.05073351925204279
579 1216886.1000303184 0.03336439114353015 1216886.0161911824 0.05047474477263985
580 1212793.6989091032 0.03315765502813228 1212793.6155344492 0.05021699894013829
581 1230030.119519121 0.03295186971594603 1230030.0366069702 0.0499602811083603
582 1217037.3057911403 0.03274703429887604 1217037.2233395148 0.04970459116413831
583 1245433.1054834144 0.032543147843035275 1245433.023490338 0.049449928543002404
584 1218197.8168138838 0.03234020939550896 1218197.7352773817 0.04919629269533434
585 1265787.2094959994 0.03213821798846547 1265787.1284140977 0.04894368365474105
586 1211941.2772559652 0.03193717263876293 1211941.1966266925 0.04869209992029539
587 1297221.7665328095 0.03173707234860685 1297221.6863541943 0.04844154276592742
588 1192941.1454735245 0.03153791609411363 1192941.0657435996 0.0481920089196083
589 1339511.8982344156 0.031339702793060135 1339511.818951211 0.04794350181431289
590 1179571.4041687855 0.0311424312061082 1179571.325330339 0.04769601528935299
591 1342311.118795159 0.030946100012206917 1342311.040399504 0.047449555170068484
592 1238055.7117702141 0.03075070809629958 1238055.6338153922 0.047204113718358455
593 1265429.48495852 0.0305562546021136 1265429.4074425683 0.04695969693015966
594 1334092.2109220417 0.030362738435848417 1334092.1338430033 0.04671629992113051
595 1223035.495668413 0.030170158209627203 1223035.4190243315 0.046473923240623
596 1339938.647828509 0.029978512557263394 1339938.5716174294 0.04623256725296605
597 1287606.0016679976 0.029787800356344093 1287605.9258879689 0.04599222848317348
598 1269910.1646105403 0.02959802042200171 1269910.0892596107 0.04575290914325871
599 1357733.463162673 0.029409171231134918 1357733.388238895 0.04551460653274462
600 1267147.5545683063 0.029221251331538335 1267147.4800697353 0.04527731950033235
601 1327588.1253132278 0.02903425959879897 1327588.0512379191 0.0450410492411744
602 1340964.628368412 0.028848194822925603 1340964.554714425 0.044805792216701744
603 1284035.7109191455 0.02866305539376449 1284035.6376845397 0.04457155039745432
604 1363499.1495559046 0.02847883968978453 1363499.0767387454 0.04433831950843942
605 1323767.7678545024 0.028295546442613968 1323767.6954528538 0.04410610213756379
606 1318662.482691695 0.028113174396285443 1318662.4107036272 0.04387489337814857
607 1378236.8252543532 0.027931721876400837 1378236.7536779342 0.0436446972332794
608 1315918.1765436714 0.027751187020094065 1315918.1053769782 0.0434155062138541
609 1363067.1216256998 0.02757156832847924 1363067.0508668062 0.043187325352512254
610 1368350.4867448804 0.02739286466206346 1368350.4163918665 0.04296014929975074
611 1336023.8766663389 0.027215074629048562 1336023.8067172852 0.04273397927373354
612 1387464.7837462435 0.027038196371633533 1387464.7141992326 0.04250881448922357
613 1365152.0123455117 0.026862227990964556 1365151.9431986327 0.042284650968684424
614 1360063.6310020112 0.02668716788236903 1360063.562253353 0.042061490482161346
615 1406932.0732305201 0.026513014625282928 1406932.0048781752 0.04183933032812206
616 1357581.2855892514 0.026339766604650205 1357581.2176313158 0.04161816896527898
617 1403248.4315872013 0.026167421929844205 1403248.364021772 0.04139800732646307
618 1395323.083712745 0.025995978730128474 1395323.0165379257 0.041178840658212236
619 1383666.9217607765 0.025825435355774116 1383666.8549746706 0.04096067060275412
620 1419991.2839402969 0.02565579021801569 1419991.2175410117 0.04074349477997645
621 1396152.9841352347 0.025487041534762965 1396152.918120882 0.04052731114515073
622 1411926.1677019019 0.02531918737673082 1411926.1020705942 0.040312120251157095
623 1425710.342058472 0.025152225871938556 1425710.2768083278 0.04009791842219797
624 1408624.0842333108 0.024986155234998888 1408624.0193624499 0.039884705621212865
625 1434190.6380411459 0.024820973621670555 1434190.5735476916 0.039672480590825815
626 1430217.874968166 0.024656679089849788 1430217.8108502466 0.03946124042040955
627 1426461.1821395631 0.024493269710893807 1426461.118395308 0.039250985399590446
628 1452484.4160133721 0.024330743617745346 1452484.3526409157 0.03904171289005942
629 1432452.5675312476 0.024169098915507812 1432452.5045287274 0.03883342134898675
630 1454184.0272150724 0.024008333613575544 1454183.964580628 0.03862611056458962
631 1456144.8956016735 0.023848445681459354 1456144.833333451 0.03841977685420104
632 1448153.8127193726 0.023689433120659978 1448153.750815519 0.03821442049699021
633 1475437.5482653538 0.02353129394647662 1475437.4867240207 0.038010039069775195
634 1455805.740726322 0.02337402612863513 1455805.6795456654 0.037806630408567424
635 1477904.7117757313 0.023217627590212484 1477904.6509539091 0.037604194577298716
636 1476748.082190491 0.023062096253198598 1476748.0217256672 0.037402727617535284
637 1474827.3985773157 0.022907430052592877 1474827.3384676557 0.0372022298856606
638 1494632.6885040745 0.022753626902766937 1494632.6287477491 0.03700269858373345
639 1481179.1507799039 0.022600684671342644 1481179.0913750872 0.036804131903152695
640 1500807.9149654894 0.022448601195923724 1500807.855910359 0.0366065291640066
641 1497272.935404261 0.02229737431317583 1497272.8766969999 0.03640988695773669
642 1501920.555819699 0.022147001861028047 1501920.497458492 0.03621420511301025
643 1512914.641003078 0.02199748165850276 1512914.5829861157 0.0360194807202391
644 1507926.3294454454 0.021848811494401932 1507926.2717709215 0.035825712365447286
645 1521454.723925935 0.021700989137159385 1521454.6665920475 0.03563289840273623
646 1520704.8412133418 0.021554012348270986 1520704.7842182931 0.03544103641772927
647 1525437.8376018705 0.021407878881857332 1525437.7809438666 0.03525012508754437
648 1534816.865955903 0.021262586473906418 1534816.8096331542 0.0350601622529648
649 1531174.5745006471 0.021118132835835458 1531174.5185113684 0.03487114584856276
650 1544981.4234889762 0.02097451565897268 1544981.3678313862 0.0346830744331728
651 1541687.8913491827 0.020831732622783705 1541687.8360215048 0.03449594537943293
652 1550762.3922574448 0.020689781397638215 1550762.337257906 0.03430975729913951
653 1555183.148222706 0.020548659641143375 1555183.0935495384 0.03412450794155116
654 1555354.4293322077 0.020408364993457308 1555354.3749836476 0.03394019510502347
655 1568091.0604933505 0.02026889507666551 1568091.006467638 0.03375681744450967
656 1561846.0671850152 0.020130247497789803 1561846.0134803958 0.03357437182769331
657 1578361.0081562328 0.019992419851766353 1578360.9547709555 0.033392857533800765
658 1571016.542116053 0.019855409722060617 1571016.4890483723 0.03321227107188591
659 1586354.801267693 0.01971921467904732 1586354.7485158667 0.033032611695061234
660 1581667.848570806 0.019583832278343878 1581667.7961330977 0.0328538761162164
661 1593692.1988987452 0.01944926006010777 1593692.146773422 0.03267606320350319
662 1592188.7658557727 0.019315495549318207 1592188.714041107 0.0324991699532936
663 1601633.8467682619 0.019182536255840963 1601633.7952625304 0.032323195023072626
664 1601913.100997342 0.019050379674666832 1601913.049798827 0.03214813532952048
665 1610158.60867516 0.018919023287419824 1610158.557782147 0.031973989778959204
666 1611458.3605005003 0.018788464567461794 1611458.3099112809 0.0318007547615216
667 1618327.458601412 0.01865870098599385 1618327.408314281 0.03162842983048441
668 1621669.941045035 0.018529730012692303 1621669.8910582943 0.031457010594807905
669 1625769.1120422077 0.01840154910682105 1625769.0623541612 0.031286497424626886
670 1632290.6641492525 0.01827415569919885 1632290.6147582117 0.031116885018338866
671 1633229.389249431 0.018147547180163093 1633229.3401537093 0.030948174516625668
672 1642388.9398365743 0.018021720894761725 1642388.8910344935 0.030780359821360993
673 1641543.2151982551 0.01789667418870864 1641543.1666881386 0.03061344235172077
674 1651322.582105176 0.017772404465334464 1651322.533885355 0.030447416422044144
675 1651113.054686971 0.01764890919028351 1651113.0067557795 0.030282282265905743
676 1658938.1757633397 0.017526185790391623 1658938.1281191173 0.03011803644216885
677 1661861.7370386105 0.017404231592045023 1661861.6896797027 0.029954676242114387
678 1665574.3961137105 0.017283043856744736 1665574.3490384659 0.029792200823466175
679 1673253.9574848376 0.017162619851719203 1673253.9106916124 0.029630605280195673
680 1671825.4463928784 0.01704295690455226 1671825.3998800316 0.02946988986946162
681 1684776.9706543845 0.01692405239211548 1684776.924420282 0.029310050037503383
682 1677935.659145536 0.01680590366637389 1677935.6131885475 0.029151084634544373
683 1696572.417877969 0.016688508000099536 1696572.37219647 0.028992991183911278
684 1683394.2460061205 0.016571862613445638 1683394.2005984918 0.028835766045070498
685 1709519.3958676201 0.01645596473564706 1709519.3507322469 0.028679408614988966
686 1686933.551903994 0.016340811639408946 1686933.507039268 0.028523914223357982
687 1725378.4133182603 0.016226400623436502 1725378.3687225773 0.028369282408292396
688 1686178.375715947 0.01611272896284492 1686178.3313877087 0.02821550927332608
689 1747482.4257539199 0.015999793886779648 1747482.3816915331 0.02806259302928016
690 1676927.424944147 0.01588759260020466 1676927.3811460233 0.027910530921489683
691 1780992.8852412559 0.015776122319068712 1780992.8417058133 0.02775932043463637
692 1655311.4973772133 0.015665380277414695 1655311.4541028743 0.027608958702898135
693 1824733.503910863 0.015555363692043729 1824733.4608960552 0.027459444264380482
694 1637043.074206372 0.015446069681991225 1637043.03144953 0.02731077237588885
695 1837225.4654982074 0.01533749528686903 1837225.4229977687 0.027162943247018123
696 1681914.8999330369 0.01522963765914434 1681914.857687448 0.027015951119283853
697 1766433.527558816 0.015122494231734559 1766433.4855665257 0.026869795870852444
698 1786937.020292065 0.015016062397091431 1786936.9785515277 0.026724474942931332
699 1692777.5511939996 0.014910339213323517 1692777.5097036774 0.026579982963012103
700 1837890.5345335312 0.014805321559673963 1837890.493291887 0.02643632252042395
701 1714258.3514040932 0.014701006454402624 1714258.3104096036 0.02629348315579779
702 1785005.6318754635 0.014597391169746786 1785005.5911266014 0.02615147095329173
703 1802878.8248152842 0.01449447297101685 1802878.784310536 0.02601027536336476
704 1729441.2488238392 0.014392248974108634 1729441.2085616905 0.025869899723198815
705 1833987.4741424893 0.014290716276562771 1833987.4341214348 0.025730338115808504
706 1764640.5454982533 0.014189872057309684 1764640.505716793 0.025591588278225785
707 1781054.4562067024 0.014089713487655475 1781054.4166633396 0.025453649272202027
708 1838767.4541124818 0.013990237565083562 1838767.4148057285 0.02531651566582763
709 1749621.656320579 0.013891441219443206 1749621.6172489508 0.02518018694361128
710 1846539.5238227062 0.013793321571953177 1846539.4849847255 0.025044659038130246
711 1796015.154602057 0.013695875906951269 1796015.1159962518 0.024909929470005466
712 1798963.7036119972 0.013599101395877014 1798963.6652368992 0.02477599660792844
713 1852012.4833094126 0.013502995007862877 1852012.4451635617 0.02464285597181739
714 1787893.76303886 0.013407553712946534 1787893.7251207998 0.02451050629686909
715 1847245.8098031553 0.013312774653329591 1847245.7721114368 0.024378943763031326
716 1831763.3561919 0.013218655028697308 1831763.318725079 0.024248166085178637
717 1816433.258508939 0.013125191890757703 1816433.2212655763 0.02411817089285431
718 1864827.9584961457 0.013032382168919329 1864827.9214748093 0.023988954216170956
719 1824096.2925185603 0.012940222862547875 1824096.2557178228 0.02386051454417027
720 1852265.4792173307 0.012848711116698464 1852265.4426357716 0.023732847889214582
721 1862966.1069230123 0.012757844096072697 1862966.0705592157 0.02360595238899743
722 1835012.2091595721 0.012667618854220873 1835012.173012128 0.02347982508202038
723 1880973.9826087735 0.012578032364344075 1880973.9466762787 0.023354462437451252
724 1852532.7093302042 0.012489081630597941 1852532.6736112598 0.023229862891915108
725 1866202.6841323895 0.012400763725477172 1866202.6486256036 0.023106021929947002
726 1886910.1524141282 0.012313075733454514 1886910.117118114 0.022982938488749723
727 1855960.5028503002 0.012226014699048944 1855960.4677636772 0.0228606083448514
728 1899390.923937939 0.01213957764034373 1899390.889059332 0.022739029380945686
729 1874588.6222454594 0.012053761589281094 1874588.587573499 0.02261819870841004
730 1887439.6844118037 0.01196856360062846 1887439.6499451273 0.022498112887077187
731 1904280.2131583076 0.01188398072795455 1904280.1788955568 0.02237877003599266
732 1880311.6339551676 0.011800010004434714 1880311.5998949914 0.022260166285470288
733 1916956.5035321254 0.011716648449445853 1916956.4696731775 0.022142299479543825
734 1894851.2873271734 0.011633893087024925 1894851.2536681138 0.022025166450019458
735 1911083.5165636614 0.011551740953758204 1911083.4831031563 0.02190876413167363
736 1918737.600809672 0.011470189092389874 1918737.5675463926 0.02179309017072039
737 1906804.3614782493 0.011389234542957209 1906804.3284108737 0.021678141069034897
738 1932178.6039970955 0.011308874340164187 1932178.5711243069 0.021563914388059654
739 1917076.9518028959 0.011229105516058146 1917076.9191233832 0.021450407152057895
740 1932066.8104123818 0.011149925102896797 1932066.7779248406 0.02133761606938286
741 1935559.8277692816 0.011071330133887513 1935559.7954724124 0.021225539077865615
742 1930763.9903991858 0.010993317643502377 1930763.958291696 0.021114172108154836
743 1948768.0502598933 0.010915884668382059 1948768.018340495 0.021003513571820478
744 1938617.793294326 0.010839028248377906 1938617.7615617383 0.02089355924945891
745 1952036.8016249342 0.010762745427185737 1952036.7700778812 0.02078430746144109
746 1954069.6682237894 0.010687033252907166 1954069.636861002 0.02067575413084329
747 1951734.2463877709 0.010611888779714211 1951734.2152079844 0.020567897633259214
748 1968524.7736256882 0.010537309063432622 1968524.7426276456 0.020460733410177526
749 1956050.1488542832 0.01046329114364636 1956050.1180367311 0.020354260884436034
750 1976263.0028613769 0.010389831987251536 1976262.972223071 0.020248473772942456
751 1967157.6288130211 0.010316928488542891 1967157.5983527196 0.020143373199416174
752 1978503.986556654 0.010244577628706434 1978503.956273125 0.020038951510062335
753 1981209.3088913837 0.010172776697208686 1981209.2787833968 0.019935210243526225
754 1980532.2259153475 0.010101523029395086 1980532.1959816804 0.01983214397214312
755 1992898.3217375835 0.010030813627303537 1992898.2919770195 0.019729750410952436
756 1986600.9021033747 0.00996064525130293 1986600.8725147017 0.019628027652041125
757 1999829.9077967482 0.009891014797650104 1999829.8783787633 0.019526970026779274
758 1996924.2462547605 0.00982191951370998 1996924.2170062636 0.019426577432055975
759 2003619.08133835 0.009753356714470609 2003619.0522581476 0.019326845599105587
760 2008653.6791643002 0.009685323415938548 2008653.6502512053 0.01922777146213141
761 2007623.4718789589 0.009617816459287297 2007623.443131789 0.019129353423870055
762 2018778.5926586485 0.009550832870142781 2018778.5640762292 0.01903158628989978
763 2013886.3621761377 0.009484369910430482 2013886.3337572988 0.018934469052335267
764 2026426.2957916888 0.009418424766658405 2026426.2675352658 0.018837998473168305
765 2022181.6801038005 0.009352994407785387 2022181.6520086357 0.01874217033422994
766 2032625.5936310668 0.009288075804442873 2032625.565696007 0.018646983866538035
767 2031095.0073111914 0.009223666113208582 2031094.9795350917 0.01855243370437796
768 2038799.928961495 0.00915976255498671 2038799.9013432134 0.01845851883351793
769 2039380.1514769474 0.009096362221048699 2039380.1240153494 0.01836523572606404
770 2046020.7161883917 0.009033462124224779 2046020.6888823488 0.01827258082672306
771 2046073.6365077007 0.00897105937081163 2046073.609356089 0.01818055224649347
772 2055198.4105930217 0.008909151171606495 2055198.3835947241 0.018089146396011085
773 2050396.9949578738 0.008847734703082793 2050396.9681117788 0.01799836023362079
774 2066542.2857298865 0.00878680703716399 2066542.2590348874 0.017908192096595832
775 2053695.942990892 0.00872636518811129 2053695.9164458902 0.017818636740216866
776 2075919.8435853045 0.00866640615788578 2075919.8171892047 0.017729693605699502
777 2063012.0672458212 0.008606927061626166 2063012.0409975366 0.01764135766297127
778 2076193.205026119 0.00854792527034719 2076193.1789245666 0.01755362732786563
779 2080249.9065502915 0.008489398203761434 2080249.8805943932 0.01746650004803406
780 2073889.4231011937 0.008431342979188974 2073889.3972898792 0.017379971747724408
781 2093023.3059660965 0.008373756486027466 2093023.2802982992 0.017294040896588876
782 2081470.4847099804 0.008316635728681342 2081470.459184642 0.01720870283565925
783 2093788.5334835043 0.008259978040556136 2093788.5080995704 0.01712395585622399
784 2098302.8069382496 0.008203780851748776 2098302.781694672 0.017039797007641123
785 2091830.6025377715 0.008148041319347283 2091830.5774335072 0.016956223056495565
786 2110288.3133431296 0.00809275641746399 2110288.288377142 0.016873231379588818
787 2099643.7417164366 0.008037923287532509 2099643.7168876943 0.01679081885107322
788 2111917.6887891158 0.007983539310628271 2111917.6640965943 0.016708982187159563
789 2113551.1690390985 0.007929601815105767 2113551.1444817767 0.016627720119504565
790 2114109.843827336 0.007876107919344831 2114109.8194042007 0.016547027285435847
791 2120762.889633835 0.00782305473857451 2120762.8653438766 0.016466903709299166
792 2125650.214813081 0.007770439575492452 2125650.190655298 0.016387343176398495
793 2120020.92678448 0.007718259799687314 2120020.9027578733 0.016308346635503547
794 2140493.075149198 0.007666512627657125 2140493.051252778 0.016229907116885052
795 2121022.482561785 0.0076151951439361815 2121022.4587945635 0.016152026219315482
796 2150494.778778555 0.007564304490170324 2150494.755139555 0.016074695735296723
797 2126221.3248747326 0.007513838016471513 2126221.3013629764 0.01599791830726733
798 2160122.2607876486 0.007463793217033 2160122.2374021686 0.015921686578920312
799 2126029.4220797187 0.007414167507489581 2126029.3988195504 0.015846000759694407
800 2180533.422742497 0.007364958112432759 2180533.3996066814 0.015770857645433303
801 2111624.131714063 0.007316162188034842 2111624.108701649 0.015696251702828498
802 2216572.0384890647 0.0072677769678391796 2216572.0155991027 0.015622184916046934
803 2083295.0456537665 0.007219799830936968 2083295.0228853184 0.015548648347412214
804 2263068.790347488 0.00717222824250958 2263068.767699614 0.01547564549382775
805 2055086.2193297448 0.007125059550874638 2055086.1968015167 0.015403168416208984
806 2289143.7486434104 0.007078290908115939 2289143.726233902 0.015331217693976638
807 2076540.7921024915 0.00703191944808715 2076540.769810784 0.015259788244242676
808 2234675.9013043437 0.006985942625016119 2234675.8791295225 0.015188878255084108
809 2177138.218145807 0.00694035817107485 2177138.196086963 0.015118485146831954
810 2137926.829638665 0.006895163635629113 2137926.8076948957 0.015048606058555472
811 2264106.005443995 0.006850356185754164 2264105.9836144 0.014979238396486192
812 2111869.392201962 0.0068059329021596 2111869.3704856504 0.014910378615729851
813 2247375.7322725253 0.006761891156222988 2247375.7106686095 0.014842024360949568
814 2186115.957920342 0.006718228630699475 2186115.936427941 0.014774172756600076
815 2167689.5539440415 0.006674942934155747 2167689.532562277 0.01470682145819098
816 2262191.8706705854 0.006632031363692576 2262191.8493985864 0.014639967573921464
817 2146829.6949091703 0.006589491131907421 2146829.6737460713 0.01457360792723728
818 2246460.2417135886 0.0065473196792853496 2246460.2206585286 0.014507740078967785
819 2211515.707916218 0.006505514652752239 2211515.686968342 0.014442361224938416
820 2184069.132220132 0.006464073615519303 2184069.1113785896 0.014377468816228187
821 2267670.0992114767 0.00642299393215876 2267670.0784754227 0.014313060143810044
822 2178433.177306538 0.006382272958646883 2178433.156675133 0.014249132127580628
823 2246429.1846501133 0.006341908221088206 2246429.164122523 0.014185682277629858
824 2236166.001745628 0.0063018973434767955 2236165.981321023 0.014122708016883177
825 2200254.1787157147 0.006262237867171173 2200254.158393271 0.014060206450932066
826 2273901.9386837836 0.006222927233437598 2273901.9184626816 0.013998175157748753
827 2206949.4516392066 0.006183962917667509 2206949.4315186325 0.01393661112886416
828 2250556.83025286 0.006145342502081719 2250556.8102320055 0.013875511735308885
829 2256225.875495233 0.006107063601856135 2256225.8555732947 0.01381487471442695
830 2218506.5980290053 0.006069123776636 2218506.578205185 0.013754696804344506
831 2280572.120352645 0.006031520550323162 2280572.1006261483 0.013694975937565166
832 2231634.0898255813 0.00599425148622759 2231634.070195621 0.013635709063586642
833 2259308.3211772754 0.00595731420536775 2259308.3016430675 0.013576893511630276
834 2272006.130237916 0.005920706337092191 2272006.1107986826 0.013518527232989668
835 2237880.5003989786 0.005884425484414574 2237880.481053946 0.013460606706676854
836 2288541.4503597077 0.005848469246037867 2288541.4311081083 0.013403130227341731
837 2252424.3650349225 0.005812835251633888 2252424.3458759924 0.013346094536411227
838 2271715.152962117 0.005777521161206382 2271715.1338950987 0.013289497184894927
839 2284938.0479557854 0.005742524637959528 2284938.0289799245 0.013233336033917232
840 2257240.858487443 0.0057078433369655 2257240.839601992 0.013177607615985576
841 2298044.452185887 0.00567347492067106 2298044.4333901014 0.013122310373316785
842 2270084.55499224 0.005639417074888321 2270084.5362853818 0.013067440885268445
843 2286407.50606279 0.005605667504621876 2286407.4874441256 0.013012997029957068
844 2296245.1754859467 0.005572223919273506 2296245.156954746 0.012958976370980283
845 2276112.4956864333 0.005539084028377855 2276112.477241974 0.012905375781652517
846 2308607.004526934 0.005506245551152793 2308606.986168495 0.012852193558222758
847 2285743.055832771 0.005473706225402078 2285743.0375596383 0.012799426354840963
848 2302152.2113239206 0.005441463805152454 2302152.1931353845 0.012747072214705535
849 2306682.513202138 0.005409516051993021 2306682.4950974933 0.012695128498890011
850 2294535.5101261553 0.005377860731475364 2294535.492104702 0.012643592398242932
851 2319444.6798912976 0.00534649561771611 2319444.66195234 0.012592462051209544
852 2300549.451533199 0.005315418499475543 2300549.4336760463 0.012541734199593906
853 2317900.444510828 0.005284627180793767 2317900.426734794 0.012491407068751948
854 2316812.2837171913 0.005254119476714479 2316812.266021594 0.012441477750063039
855 2312587.7936254363 0.00522389320961895 2312587.776009599 0.012391943886996258
856 2329938.1863344116 0.005193946209819789 2329938.168797662 0.012342803269580713
857 2315381.353592151 0.005164276318847496 2315381.3361338214 0.012294052955283808
858 2332829.0519919815 0.005134881391557189 2332829.034611409 0.012245691136642905
859 2327154.9642658117 0.0051057592953924515 2327154.9469623375 0.012197714789109936
860 2330156.757781355 0.005076907908195222 2330156.7405543253 0.012150121967525107
861 2339827.2626665826 0.005048325117038455 2339827.2455153475 0.01210291000215637
862 2330741.0541302604 0.005020008818857492 2330741.037054175 0.012056076550956236
863 2346359.7075252715 0.004991956921849663 2346359.690523695 0.012009619336675315
864 2338206.3933572494 0.0049641673461969784 2338206.3764295466 0.01196353578258114
865 2346942.652385788 0.004936638023679725 2346942.6355313263 0.0119178237193443
866 2349146.2566208835 0.004909366896865019 2349146.239839036 0.011872480670320757
867 2346888.709971242 0.0048823519187161995 2346888.693261386 0.011827504261313248
868 2357959.997007297 0.004855591052897813 2357959.9803688135 0.011782892350452124
869 2350707.7504468095 0.004829082274429426 2350707.733879085 0.011738642215963203
870 2362108.0763522666 0.004802823570189678 2362108.059854691 0.011694752117806328
871 2358669.8180850497 0.004776812939195638 2358669.801657018 0.011651218965550391
872 2363289.8452365375 0.004751048392958071 2363289.8288774476 0.011608041454197297
873 2367796.0915035624 0.004725527956240294 2367796.0752128186 0.011565216033163487
874 2364938.486173953 0.004700249668642595 2364938.4699509614 0.01152274203765748
875 2375009.407569559 0.0046752115844539656 2375009.3914137324 0.01148061511940826
876 2369211.24286688 0.004650411768824889 2369211.2267776323 0.01143883573536799
877 2379346.2018393474 0.004625848272650611 2379346.185816101 0.011397398134695024
878 2375917.6229112567 0.004601519099262415 2375917.6069534332 0.011356304304308071
879 2381882.668048394 0.004577422190412788 2381882.652155425 0.011315546899079166
880 2383442.5867965333 0.004553555589365534 2383442.570967849 0.011275128736741719
881 2384412.85392468 0.00452991759178938 2384412.838159719 0.011235043409335723
882 2389962.0970804086 0.0045065065877086165 2389962.0813786103 0.011195291685722242
883 2388698.267747717 0.004483320725548225 2388698.252108525 0.011155870982714306
884 2394187.0758244162 0.004460357927212349 2394187.060247281 0.011116776942216767
885 2396041.3324174653 0.004437616180731485 2396041.3169018384 0.011078010958826776
886 2396432.0226493888 0.004415093772584977 2396432.0071947286 0.011039566402726467
887 2407004.6236699754 0.004392789120456777 2407004.6082757404 0.011001445774918501
888 2399142.8693145136 0.004370700204167993 2399142.85398017 0.010963643211361174
889 2412970.387810757 0.004348824541237889 2412970.372535774 0.010926158098947043
890 2403907.005678635 0.004327160529992672 2403906.990462487 0.010888987722882574
891 2409610.77097566 0.004305707446986378 2409610.755817822 0.010852130422898962
892 2415562.7443060223 0.004284463474711766 2415562.7292059734 0.010815585594658849
893 2412913.013145072 0.0042634258499339986 2412912.9981022975 0.010779348443041051
894 2416578.9988769414 0.004242592834627331 2416578.9838909307 0.010743417704724431
895 2421498.0668362663 0.004221963565721597 2421498.05190651 0.010707792898157823
896 2417903.2301773117 0.00420153606615368 2417903.215303306 0.010672469543109025
897 2426094.024000125 0.004181307970701716 2426094.0091813696 0.010637447510339671
898 2425968.0967237577 0.004161278062696408 2425968.0819597556 0.010602723595045358
899 2424531.1450195224 0.004141444997509634 2424531.1303097815 0.010568295898135927
900 2434494.883669601 0.004121806459448233 2434494.869013631 0.010534163588854908
901 2429172.130593473 0.004102360752820285 2429172.1159907896 0.01050032239009954
902 2435357.3988098092 0.004083106801628568 2435357.3842599303 0.010466771994795208
903 2436125.6697373074 0.004064042707445614 2436125.655239754 0.010433510929725352
904 2440988.942620256 0.004045166449163114 2440988.928174555 0.010400534499973824
905 2435594.0926848035 0.0040264767684305165 2435594.078290483 0.0103678437578783
906 2450494.3467042283 0.004007972162974737 2450494.332360821 0.010335434973654673
907 2437020.8309442983 0.003989650709083151 2437020.816651341 0.010303306568264359
908 2455191.0747593455 0.003971510939173443 2455191.060516378 0.010271456640149385
909 2440797.807298239 0.003953551457138766 2440797.7931048037 0.010239883827954563
910 2462173.385776821 0.003935770463865167 2462173.371632466 0.010208584539668764
911 2440121.4309449433 0.003918166329226241 2440121.416849218 0.010177559412013554
912 2470193.769858196 0.0039007375379399665 2470193.7558106557 0.010146802960513679
913 2445389.376298923 0.003883482294913572 2445389.3622991233 0.010116317373889194
914 2466327.2823025687 0.0038663990446990756 2466327.2683500736 0.010086095735042105
915 2462262.6134035913 0.003849486682560362 2462262.5994979623 0.010056142039395097
916 2457563.4462309633 0.0038327438621328165 2457563.43237177 0.01002644923911905
917 2474560.0329959337 0.003816168896886475 2474560.0191827454 0.00999701944180045
918 2460392.781242063 0.0037997601544024766 2460392.767474454 0.009967848725696378
919 2473245.9477455523 0.003783516097469547 2473245.934023102 0.00993893434836996
920 2473356.5676524993 0.0037674352673771174 2473356.5539747863 0.009910277707697314
921 2468341.568035004 0.0037515163137458525 2468341.554401615 0.009881872638233551
922 2483351.2712875823 0.0037357578175319893 2483351.257698103 0.009853721497752757
923 2470212.495043634 0.0037201582212810706 2470212.481497656 0.00982581976624619
924 2485583.58596623 0.0037047160795546812 2485583.572463348 0.009798166104413251
925 2478401.1602208177 0.003689430087730567 2478401.146760627 0.009770760255443977
926 2484414.0393817364 0.0036742988166770644 2484414.0259638396 0.009743597838449043
927 2485802.594045659 0.0036593207511004928 2485802.5806696587 0.009716679781041316
928 2488280.163858154 0.003644494506642315 2488280.1505236574 0.009690002109894291
929 2484867.619125241 0.0036298187886443793 2484867.6058318582 0.009663564164733848
930 2501083.885719778 0.00361529225521813 2501083.872467121 0.009637364710280384
931 2477386.6078291605 0.003600913504904372 2477386.5946168466 0.009611400090303769
932 2516082.2301252172 0.003586681124436537 2516082.216952865 0.009585671317432888
933 2471262.921905388 0.0035725937558915496 2471262.9087726204 0.00956017368987629
934 2529197.0250632195 0.0035586501380927326 2529197.0119696613 0.00953490791073146
935 2463381.290569868 0.0035448490163901974 2463381.277515148 0.009509871142729597
936 2550853.8973039957 0.0035311890411222125 2550853.8842877448 0.009485061752461839
937 2439912.477313539 0.003517668842910146 2439912.4643353918 0.009460478424237665
938 2593128.9688998573 0.003504287152674451 2593128.955959451 0.009436119494497946
939 2398510.1804604097 0.0034910427524006858 2398510.167557385 0.009411982043926796
940 2641697.7790074777 0.0034779343399077363 2641697.7661414756 0.009388067596384294
941 2377862.5376656028 0.0034649604869352343 2377862.524836273 0.00936436934043652
942 2629515.7396404115 0.0034521197959502003 2629515.7268474 0.00934089155628726
943 2447303.4000731944 0.003439411126419088 2447303.3873161566 0.009317626850578926
944 2523058.675808607 0.0034268335607607414 2523058.6630871953 0.009294578282409299
945 2569583.711730563 0.003414386019289003 2569583.699044435 0.009271742510070624
946 2433459.3898351197 0.0034020670952204925 2433459.377183936 0.009249116923117267
947 2615371.2395934565 0.0033898752960525914 2615371.2269768785 0.00922670263684026
948 2458376.4937770627 0.003377809372203041 2458376.4811947597 0.009204493989493485
949 2542541.338006798 0.0033658683691322796 2542541.3254584367 0.009182493374927629
950 2559748.485256048 0.00335405129440438 2559748.4727413 0.009160697156021129
951 2463336.6741728983 0.0033423568817458208 2463336.6616914375 0.009139103891789735
952 2601338.2541555003 0.003330783764586234 2601338.2417070027 0.009117713544503353
953 2484823.600364466 0.0033193307570293755 2484823.5879486133 0.009096521713767859
954 2540939.7383868475 0.003307996872561951 2540939.726003321 0.009075529879524886
955 2566992.771421632 0.0032967810800848753 2566992.759070116 0.009054734780127258
956 2482935.184637199 0.003285682172601965 2482935.1723173815 0.009034135150046217
957 2591301.6452862658 0.0032746989129444396 2591301.6329978365 0.009013730477067156
958 2510657.9979108307 0.003263830207113456 2510657.985653483 0.008993517383148191
959 2538178.586513905 0.003253075063876545 2538178.574287333 0.008973496355299785
960 2575145.4394361745 0.003242432426157063 2575145.427240077 0.00895366484020398
961 2500801.5918156435 0.003231901138302362 2500801.579649721 0.008934021393506325
962 2583800.0821908126 0.003221480071151786 2583800.070054767 0.008914565256814505
963 2532410.737413592 0.003211168199220546 2532410.7253071303 0.008895293933589647
964 2539218.1993433237 0.0032009645302659958 2539218.1872661524 0.008876206933735609
965 2580531.9394062003 0.003190868012780625 2580531.92735803 0.008857302508753707
966 2518181.987089431 0.003180877556818373 2518181.975069974 0.008838578915023782
967 2579310.407339054 0.0031709921152177543 2579310.3953480264 0.008820035336687996
968 2549166.594120427 0.0031612107010704636 2549166.5821575467 0.008801669847170538
969 2544295.233480863 0.003151532330967037 2544295.2215458495 0.008783481281563784
970 2583760.2917630295 0.003141955986993686 2583760.279855605 0.008765468520601961
971 2534178.7529887087 0.0031324806450089395 2534178.7411085987 0.008747629540707602
972 2578183.4738971433 0.0031231053161678585 2578183.462044074 0.008729963656253158
973 2561527.409363252 0.0031138290432310193 2561527.397536954 0.008712469100642996
974 2552029.9651080766 0.0031046508661202567 2552029.953308281 0.008695144525805009
975 2586272.2951696664 0.003095569809383535 2586272.283396107 0.008677989045751719
976 2548081.0127036837 0.0030865849038522603 2548081.000956098 0.008661000560230088
977 2580015.7427409715 0.0030776952065266036 2580015.731019098 0.008644178529505117
978 2570743.6201999877 0.003068899792514478 2570743.6085035666 0.0086275211107918
979 2560968.282133721 0.0030601977349537972 2560968.2704624957 0.008611027146544194
980 2589033.6644573607 0.003051588101692228 2589033.652811077 0.008594695601925462
981 2559839.8139982815 0.0030430699697488292 2559839.802376687 0.008578524611056473
982 2584002.5291079073 0.0030346424353030915 2584002.5175107513 0.008562513562333103
983 2577981.6094357558 0.0030263046073498124 2577981.5978627903 0.00854666063597735
984 2570175.408863279 0.0030180555963101596 2570175.3973142584 0.008530964869976555
985 2592357.8440890824 0.003009894512819573 2592357.832563763 0.008515425003423003
986 2569838.6492445627 0.0030018204758581932 2569838.637742703 0.008500039538250565
987 2589334.7370944326 0.002993832618199204 2589334.725615792 0.008484807602290366
988 2584040.584326514 0.002985930083225264 2584040.572870856 0.008469727623046557
989 2579244.5078675556 0.0029781120187985315 2579244.496434645 0.008454798593943439
990 2596130.370453877 0.002970377576009905 2596130.3590434804 0.008440019254813151
991 2578611.640047714 0.0029627259130750937 2578611.6286596 0.008425388289692415
992 2595353.1788791474 0.002955156198676164 2595353.1675130865 0.008410904673448063
993 2589399.7407202763 0.002947667611030507 2589399.729376042 0.008396567066955272
994 2588087.951665386 0.002940259334627088 2588087.9403427523 0.008382374338932661
995 2600052.009712172 0.0029329305587553187 2600051.9984109164 0.008368325386635579
996 2586702.5276584104 0.002925680479014795 2586702.516378311 0.00835441886451919
997 2601517.0323083806 0.0029185082994263095 2601517.0210492183 0.008340653823148445
998 2594394.5284163193 0.0029114132326431763 2594394.5171778775 0.008327028940756603
999 2596706.4636489735 0.002904394498390651 2596706.4524310357 0.008313543137277883
1000 2603817.9675031668 0.0028974513221756296 2603817.95630552 0.008300195345415142
1001 2594614.03579021 0.0028905829355493702 2594614.024612643 0.008286984243418269
1002 2607308.668602678 0.0028837885772499084 2607308.6574449805 0.008273908969901723
1003 2599416.533858643 0.002877067493776387 2599416.5227206075 0.008260968145263189
1004 2604948.305056125 0.0028704189388746625 2604948.293937545 0.008248160867182282
1005 2607334.1676062834 0.002863842172664963 2607334.1565069556 0.008235485935689518
1006 2602660.059782221 0.0028573364613177425 2602660.0487019424 0.008222942242228116
1007 2612293.9976669056 0.002850901077424231 2612293.986605476 0.008210528816398941
1008 2604939.5442992514 0.002844535300495388 2604939.5332564716 0.008198244404019029
1009 2612404.5772506157 0.0028382384170406423 2612404.566226289 0.008186088127332333
1010 2610890.400011132 0.00283200972021625 2610890.389005063 0.008174058755305807
1011 2610733.923074913 0.0028258485094199066 2610733.9120869096 0.008162155352520508
1012 2616394.7037068857 0.0028197540901775788 2616394.6927367547 0.008150376804096455
1013 2611237.482057719 0.0028137257743110996 2611237.471105271 0.008138722092960045
1014 2618660.7834454314 0.0028077628801361394 2618660.7725104783 0.008127190178766206
1015 2614985.9021972194 0.002801864732465777 2614985.8912795745 0.00811578005079074
1016 2618363.291856296 0.0027960306624232943 2618363.2809557747 0.008104490638063207
1017 2619968.701360193 0.0027902600072296935 2619968.6904766117 0.00809332103224064
1018 2618179.4670753204 0.0027845521101244127 2618179.456208498 0.008082270062362333
1019 2623583.9103278285 0.002778906320412246 2623583.899477585 0.008071336954291394
1020 2620032.8963940395 0.0027733219935453103 2620032.885560197 0.008060520439657574
1021 2624936.460461235 0.0027677984911193437 2624936.4496436166 0.008049819852607618
1022 2623725.963524163 0.002762335180802915 2623725.9527225937 0.008039233860942895
1023 2625118.61886769 0.0027569314362423094 2625118.608081997 0.008028761884195336
1024 2627644.179443622 0.002751586637047729 2627644.168673633 0.008018402521042845
1025 2625843.073114096 0.002746300168869539 2625843.0623596404 0.008008155322571287
1026 2630364.167343778 0.002741071423585919 2630364.156604688 0.007998018722458243
1027 2627980.568372006 0.0027358997996088717 2627980.557648114 0.007987992555367885
1028 2631673.9184874636 0.002730784702312331 2631673.9077786044 0.007978074882487847
1029 2631131.6546289017 0.0027257255447869578 2631131.64393491 0.00796826609251068
1030 2632422.293165327 0.002720721748355865 2632422.282486042 0.007958563544977006
1031 2634234.4284444326 0.0027157727429637955 2634234.417779691 0.007948968582842105
1032 2633650.2001721896 0.0027108779621488294 2633650.1895218343 0.007939477400770827
1033 2636482.744829076 0.002706036832076658 2636482.734192946 0.007930092763161263
1034 2635791.1828137785 0.0027012487414011482 2635791.1721917205 0.007920809225275102
1035 2637874.8084489177 0.0026965130378452822 2637874.7978407736 0.007911631037432613
1036 2638422.641380544 0.0026918290844349766 2638422.6307861633 0.007902551593387536
1037 2639074.600237057 0.0026871964061840987 2639074.5896562855 0.007893575521933137
1038 2640836.547630677 0.0026826146680964695 2640836.537063365 0.007884697669316052
1039 2640623.3811643426 0.002678083461318865 2640623.370610339 0.007875920242372096
1040 2642826.7690236224 0.0026736021704556927 2642826.758482779 0.007867241078012925
1041 2642510.137165602 0.002669170080711852 2642510.1266377727 0.0078586589861117
1042 2644534.4894673275 0.0026647865706703666 2644534.478952367 0.007850173716706065
1043 2644500.9080187194 0.002660451214300154 2644500.897516484 0.00784178435888186
1044 2646130.240499087 0.0026561636724840923 2646130.2300094347 0.007833488813083538
1045 2646544.1773448326 0.002651923471877716 2646544.1668676194 0.007825290028370955
1046 2647605.524654623 0.0026477299540708485 2647605.5141897122 0.007817180873887913
1047 2648678.2195605556 0.0026435824399170956 2648678.209107805 0.007809168296688177
1048 2648969.8652930753 0.002639480416247732 2648969.854852352 0.007801242953094844
1049 2650762.1934392527 0.002635423575213633 2650762.1830104175 0.007793411730046221
1050 2650470.2096935203 0.0026314116256490653 2650470.19927644 0.00778566895182068
1051 2652519.821383876 0.0026274441061067953 2652519.8109784164 0.007778015610937697
1052 2652344.3372329837 0.0026235204109756774 2652344.326839011 0.007770452299020832
1053 2653846.261955682 0.0026196399515129106 2653846.251573068 0.007762974163249786
1054 2654499.3629103717 0.002615802247776119 2654499.352538984 0.007755585434388894
1055 2655002.7957876087 0.0026120069019705096 2655002.785427321 0.007748280785246896
1056 2656586.295795847 0.00260825352942375 2656586.285446531 0.0077410625446009285
1057 2656340.245061747 0.0026045417009511363 2656340.234723276 0.0077339291522329845
1058 2658355.716605026 0.0026008709409895154 2658355.7062772764 0.007726878536155304
1059 2657936.8636088143 0.0025972407667621948 2657936.853291661 0.007719912625582231
1060 2659894.7704977687 0.0025936507191220604 2659894.7601910904 0.007713027502605341
1061 2659592.020598509 0.002590100376255698 2659592.0103021837 0.00770622504828913
1062 2661453.2338258754 0.0025865893432579575 2661453.223539783 0.007699503193534853
1063 2661086.724413396 0.0025831172198101516 2661086.7141374177 0.0076928611317962905
1064 2663164.7097329437 0.0025796835785267262 2663164.699466961 0.007686299492810997
1065 2662374.757787978 0.00257628797495381 2662374.7475318746 0.007679815473336973
1066 2665021.9445111495 0.002572929978090308 2665021.9342648094 0.007673410433347701
1067 2663469.285850337 0.002569609191092788 2663469.275613645 0.007667082135884456
1068 2667069.0333851445 0.0025663252391586225 2667069.023157989 0.007660830577837533
1069 2664221.6092054453 0.002563077738973021 2664221.598987712 0.007654655306533888
1070 2669575.8300858256 0.002559866285736565 2669575.8198774047 0.007648554762013467
1071 2664249.45308667 0.0025566904699724897 2664249.44288745 0.007642529317500807
1072 2673013.4762175754 0.002553549903574971 2673013.466027448 0.007636577453600407
1073 2663055.009411519 0.002550444227283237 2663054.999230376 0.007630698772298022
1074 2677799.940531728 0.002547373091683422 2677799.930359462 0.007624893155605453
1075 2660533.542747667 0.0025443361305039856 2660533.532584172 0.007619158664611468
1076 2683278.2614062983 0.002541332937097705 2683278.251251469 0.007613496489798449
1077 2658812.5298910113 0.0025383630555516927 2658812.5197447445 0.007607903678662297
1078 2685234.1815226637 0.0025354260089614387 2685234.171384856 0.007602381687442573
1079 2663695.5676424517 0.002532521427165453 2663695.5575130023 0.007596927969939227
1080 2678702.4178733057 0.0025296491299080016 2678702.4077521134 0.007591543345611547
1081 2675696.548301175 0.0025268089763280546 2675696.538188139 0.0075862269053378895
1082 2669441.626798376 0.0025240006286578543 2669441.6166933975 0.007580977712716421
1083 2684792.278782638 0.0025212235590520416 2684792.2686856184 0.007575795919724023
1084 2667806.8083849847 0.002518477245667295 2667806.798295828 0.007570679442807431
1085 2683572.975717413 0.0025157613512026976 2683572.965636023 0.0075656289094358
1086 2676100.5120645002 0.002513075716711868 2676100.5019907816 0.007560643030850197
1087 2675935.5325142085 0.002510420140883189 2675935.5224480666 0.007555721587650589
1088 2685116.455658795 0.0025077942320289944 2685116.445600136 0.0075508642937636705
1089 2673125.6392460256 0.002505197513276157 2673125.6291947584 0.007546069550394798
1090 2685700.173192159 0.0025026296133508798 2685700.1631481913 0.007541337751686319
1091 2679191.713315267 0.002500090313728662 2679191.7032785094 0.007536667521369818
1092 2680016.4030112624 0.0024975794051377825 2680016.392981624 0.0075320588670882115
1093 2686756.194181089 0.0024950965560942466 2686756.184158481 0.007527511229450665
1094 2677685.0477679996 0.002492641360740006 2677685.0377523345 0.007523023437449751
1095 2687697.544067278 0.0024902134730264394 2687697.534058469 0.007518595648109593
1096 2682505.4123689574 0.0024878126485955 2682505.402366918 0.007514226585790143
1097 2683535.9375408315 0.0024854386558537424 2683535.9275454767 0.0075099162966386955
1098 2688599.2468187655 0.0024830911904907627 2688599.23683001 0.007505664044140516
1099 2681973.9263131344 0.002480769902257484 2681973.9163308954 0.007501469026369005
1100 2689488.9897596315 0.002478474477471544 2689488.979783826 0.007497331118183867
1101 2686001.962780874 0.00247620466381938 2686001.9528114204 0.007493249292211177
1102 2686410.2774341465 0.002473960216758311 2686410.267470963 0.007489223470954501
1103 2691017.5484395497 0.002471740850261803 2691017.538482556 0.007485252903143458
1104 2685301.237707258 0.00246954625369621 2685301.227756375 0.007481337007006901
1105 2692092.1525207814 0.0024673761398118876 2692092.14257593 0.007477475437937855
1106 2688375.533589176 0.0024652302577849077 2688375.523650278 0.007473667431762123
1107 2690249.522939459 0.0024631083616105704 2690249.513006438 0.00746991272664739
1108 2692060.742457676 0.0024610101820814767 2692060.7325304556 0.007466210671064599
1109 2690076.473022389 0.002458935436690119 2690076.463100893 0.007462560766522177
1110 2692489.9077708074 0.0024568838574646062 2692489.897854961 0.007458962537300628
1111 2693472.9159663906 0.0024548551990976088 2693472.90605612 0.0074554154576169235
1112 2690109.773352126 0.002452849221255926 2690109.763447358 0.007451919023180797
1113 2698168.0798285785 0.002450865671625683 2698168.06992924 0.007448472855070611
1114 2687874.9667351614 0.0024489042899961655 2687874.9568411806 0.00744507625319549
1115 2701836.3973035947 0.0024469648241087377 2701836.387414901 0.007441728980012682
1116 2686475.9057661314 0.002445047036128586 2686475.895882654 0.007438430299549289
1117 2705846.3994937027 0.0024431506941433173 2705846.3896153723 0.007435179985783046
1118 2682672.7174442727 0.0024412755619043595 2682672.70757102 0.007431977340269104
1119 2714743.4975000564 0.0024394213993988952 2714743.4876318127 0.007428822154526157
1120 2671359.216270886 0.002437587971781589 2671359.2064075847 0.0074257135689556105
1121 2733876.3219345026 0.002435775055664886 2733876.312076076 0.007422651772738478
1122 2647246.6544524888 0.0024339824378022076 2647246.6445988715 0.007419635291191015
1123 2769058.659101966 0.0024322099115345955 2769058.649253091 0.007416665255836748
1124 2605098.675348493 0.002430457275019759 2605098.665504297 0.007413738991725757
1125 2823507.1889223377 0.0024287243228897047 2823507.179082754 0.007410859130548385
1126 2552396.0916662673 0.002427010801308569 2552396.0818312354 0.007408021223904878
1127 2865605.446021671 0.002425316340014643 2865605.4361911253 0.007405229508933853
1128 2555227.847497291 0.0024236404995244547 2555227.837671173 0.007402477967921164
1129 2797805.1493870933 0.002421983109332478 2797805.139565339 0.007399771361376326
1130 2681943.2608214547 0.0024203443918609747 2681943.2510040044 0.007397105756295763
1131 2646822.42909206 0.0024187244350767465 2646822.4192788526 0.007394482846745318
1132 2807964.3983297716 0.0024171228014684474 2807964.388520746 0.007391902590746405
1133 2592656.0175013863 0.002415538854817852 2592656.007696486 0.007389361542054555
1134 2777830.050201851 0.002413972315403326 2777830.040401016 0.0073868626769475
1135 2694064.7795097404 0.0024124233552747917 2694064.769712914 0.007384402973241964
1136 2651810.620004757 0.002410892025875229 2651810.6102118813 0.0073819836589039765
1137 2791360.701269059 0.0024093779084513453 2791360.6914800764 0.007379604694254595
1138 2627056.9946792396 0.002407880514406409 2627056.984894096 0.007377263282794745
1139 2741143.0976383383 0.0024063997393830626 2741143.087856977 0.0073749616396129505
1140 2725242.249253932 0.002404935679952485 2725242.2394762984 0.007372697871815677
1141 2646347.3575873375 0.002403488156897548 2646347.347813377 0.0073704718964776005
1142 2775417.7460623067 0.0024020567520261975 2775417.7362919655 0.007368284250302509
1143 2663906.392001112 0.0024006412192351515 2663906.382234338 0.007366132565960867
1144 2706776.1853783405 0.002399241560391155 2706776.1756150806 0.007364018315375215
1145 2747427.048162138 0.0023978576902769777 2747427.03840234 0.007361940582017659
1146 2652857.9630471314 0.002396489302958859 2652857.9532907438 0.007359898225108394
1147 2751165.691886544 0.0023951361238839152 2751165.682133516 0.007357892259222673
1148 2698890.826714561 0.0023937980690144057 2698890.816964842 0.007355920849949267
1149 2684894.814038919 0.0023924750674126287 2684894.804292459 0.007353984601212234
1150 2752775.4021772277 0.0023911668967501595 2752775.392433977 0.007352083247503604
1151 2671464.1221756497 0.002389873301429418 2671464.112435561 0.007350215354314194
1152 2725600.296464518 0.002388594146196734 2725600.286727542 0.007348381835235314
1153 2723796.3407022906 0.0023873293466638123 2723796.3309683795 0.007346581552295223
1154 2678777.500413705 0.0023860787317726423 2678777.4906828124 0.007344814249358741
1155 2744823.539529049 0.0023848420777401766 2744823.529801127 0.007343080120600267
1156 2693804.622851251 0.0023836192247487526 2693804.613126254 0.0073413778949878855
1157 2706957.341728226 0.002382410069843167 2706957.3320061076 0.007339708005507847
1158 2735526.7317276546 0.002381214470914468 2735526.7220083703 0.0073380699655281505
1159 2684600.1729583195 0.002380032235893364 2684600.1632418246 0.007336462946148034
1160 2731768.093058152 0.002378863197963941 2731768.0833444013 0.007334887396807367
1161 2712183.3230650593 0.002377707237934263 2712183.3133540098 0.007333342279876395
1162 2698266.567196779 0.002376564227925913 2698266.557488387 0.007331827615835449
1163 2736808.1317104297 0.0023754340027435246 2736808.1220046524 0.007330343248742482
1164 2695759.434372074 0.0023743163995113095 2695759.424668869 0.00732888827789658
1165 2720315.5430513495 0.0023732112883710498 2720315.5333506754 0.007327463011442774
1166 2723427.5742904744 0.0023721185469519077 2723427.564592289 0.007326066785677149
1167 2697836.3299090588 0.0023710380304315607 2697836.3202133216 0.0073246992377886165
1168 2732639.368682379 0.0023699695855857444 2732639.3589890487 0.00732336043446492
1169 2706952.8752623782 0.0023689130777500025 2706952.8655714155 0.007322049540018545
1170 2713327.797690143 0.0023678683856959266 2713327.7880015075 0.0073207666609204445
1171 2728297.6734226923 0.002366835378843527 2728297.6637363457 0.0073195114005064526
1172 2702071.820795387 0.002365813915922162 2702071.8111112895 0.0073182832193229705
1173 2727276.936916772 0.0023648038627724333 2727276.9272348857 0.007317082234738166
1174 2715527.8111026078 0.002363805097860899 2715527.801422895 0.007315907749320734
1175 2710750.277401987 0.0023628174994967974 2710750.2677244097 0.007314759696362124
1176 2729108.945248755 0.0023618409380421687 2729108.935573276 0.007313637813906148
1177 2707884.021037332 0.002360875283967893 2707884.011363915 0.007312541578748326
1178 2722932.3966066614 0.002359920416264474 2722932.38693527 0.007311470987295558
1179 2721203.5212845528 0.00235897621840956 2721203.511615151 0.0073104255858610885
1180 2710967.7605022187 0.002358042570479665 2710967.750834771 0.007309405064783055
1181 2728449.2716854797 0.002357119350001098 2728449.262019951 0.00730840937745161
1182 2712924.5081836893 0.0023562064384997938 2712924.498520045 0.007307437883364883
1183 2720929.256247431 0.002355303722941605 2720929.246585637 0.00730649068747812
1184 2723807.513610485 0.0023544110911218395 2723807.503950507 0.00730556722228536
1185 2713649.134853104 0.00235352842928119 2713649.125194908 0.007304667419053287
1186 2726335.353630204 0.0023526556255193593 2726335.343973758 0.00730379084851433
1187 2718542.7436633073 0.002351792573849712 2718542.734008577 0.00730293749606134
1188 2718513.459696127 0.0023509391747168194 2718513.4500430813 0.007302106642643438
1189 2728264.3802093747 0.0023500953340171928 2728264.3705579806 0.007301298854143709
1190 2713287.2517622504 0.0023492609634559185 2713287.2421124764 0.007300512653529131
1191 2731162.6350923134 0.0023484359701242915 2731162.6254441277 0.007299749505131478
1192 2717334.204432418 0.002347620219075344 2717334.194785791 0.007299006951393208
1193 2727292.685222944 0.002346813467514909 2727292.675577843 0.007298287180456599
1194 2723487.344944085 0.0023460154354698324 2723487.3353004823 0.0072975869684938355
1195 2721437.2411886808 0.002345226083260264 2721437.231546546 0.007296908803138611
1196 2725487.7755617467 0.002344445684078724 2725487.76592105 0.007296250708980955
1197 2720842.8970766636 0.002343674337662913 2720842.8874373757 0.007295613829192015
1198 2725491.987671676 0.002342911708561912 2725491.9780337666 0.007294997472151373
1199 2724355.656155487 0.0023421573586258045 2724355.646518929 0.007294400620758625
1200 2722620.3795154584 0.0023414111957241737 2722620.3698802236 0.007293823519233916
1201 2725943.701349282 0.002340673460250601 2725943.6917153425 0.007293266464510277
1202 2722468.9586299593 0.002339944199231364 2722468.948997287 0.007292727940078828
1203 2725746.8261646535 0.002339223090162243 2725746.81653322 0.007292210358381465
1204 2725440.564342694 0.002338509855079788 2725440.554712475 0.007291709139744362
1205 2722834.682303313 0.002337804554311353 2722834.672674279 0.007291229296835121
1206 2727430.720144469 0.0023371072984359953 2727430.710516596 0.007290765158706863
1207 2723492.9167134115 0.0023364178753723644 2723492.9070866713 0.00729032240850256
1208 2726123.220197688 0.0023357359047456333 2726123.210572058 0.007289894143534733
1209 2726739.109839629 0.0023350612464204386 2726739.1002150807 0.007289486768620186
1210 2723301.6477738936 0.0023343940605233733 2723301.6381504056 0.007289093739874194
1211 2728517.4343090956 0.0023337344924803435 2728517.42468664 0.007288720798941197
1212 2724786.916510369 0.002333082454845397 2724786.906888923 0.0072883637065825424
1213 2725943.0570590794 0.0023324377491889033 2725943.047438618 0.007288023908456669
1214 2728469.5585915516 0.0023318002076088773 2728469.5489720497 0.0072877015174947855
1215 2723822.5996316774 0.0023311696868488388 2723822.590013113 0.007287394492058421
1216 2729617.4553934108 0.002330546120803747 2729617.4457757603 0.007287104370175032
1217 2725762.4935818897 0.002329929551208131 2725762.483965129 0.007286830987740573
1218 2726803.8064639717 0.002329319943050297 2726803.7968480806 0.007286571430275068
1219 2728907.156949687 0.0023287170422548547 2728907.1473346385 0.007286331161510543
1220 2725508.7331721075 0.002328120562788862 2725508.7235578853 0.007286101790515184
1221 2729086.3032265427 0.0023275305353336767 2729086.2936131204 0.00728589147198134
1222 2727523.508832854 0.0023269472362056347 2727523.499220213 0.007285694044293666
1223 2727069.43974596 0.0023263707504522914 2727069.430134077 0.0072855122197022365
1224 2729682.657776394 0.002325800795049395 2729682.6481652465 0.007285346919704693
1225 2726852.38541317 0.0023252369989037627 2726852.37580274 0.007285193081836638
1226 2729157.4107995317 0.002324679238668152 2729157.4011897957 0.007285056520081147
1227 2728793.1972285835 0.0023241276559281114 2728793.187619524 0.00728493183540041
1228 2727877.331132418 0.0023235823734044305 2727877.3215240138 0.007284822129958017
1229 2730016.139079011 0.0023230432813662496 2730016.1294712406 0.00728472718307119
1230 2728210.574561432 0.0023225101385947996 2728210.5649542776 0.007284643915436652
1231 2729456.333363766 0.0023219827900916173 2729456.323757207 0.007284576261650834
1232 2729654.458139625 0.0023214612417430565 2729654.4485336435 0.007284520054316389
1233 2728897.619122069 0.0023209455500863632 2728897.6095166453 0.007284477790728561
1234 2730205.643454416 0.002320435674487407 2730205.6338495314 0.007284448984776833
1235 2729415.218182235 0.0023199314675374375 2729415.208577872 0.007284431655970649
1236 2729951.8328784504 0.0023194327887714468 2729951.823274589 0.007284428506891799
1237 2730216.853333047 0.0023189395925772745 2730216.843729671 0.007284436374270525
1238 2729973.5179697624 0.002318451894650492 2729973.508366853 0.0072844572018557615
1239 2730395.21059412 0.0023179696685442838 2730395.20099166 0.007284490392298528
1240 2730457.357919558 0.002317492808986308 2730457.3483175305 0.007284534659035259
1241 2730493.649587487 0.00231702119859556 2730493.639985874 0.007284591864739122
1242 2730720.811380695 0.0023165547804284274 2730720.8017794807 0.007284659586075273
1243 2730900.684699435 0.0023160935459649768 2730900.6750986017 0.007284739375337656
1244 2730732.3026801567 0.002315637464788018 2730732.2930796887 0.007284830543359164
1245 2731271.292134017 0.002315186453978472 2731271.2825338985 0.007284932293716278
1246 2731086.0664665205 0.002314740419103122 2731086.0568667343 0.007285045897533501
1247 2731193.7207533726 0.0023142993027218824 2731193.711153904 0.007285169462244076
1248 2731704.7878606217 0.0023138630792969134 2731704.7782614543 0.007285304275691858
1249 2731124.14526624 0.002313431712677193 2731124.1356673585 0.007285449560502238
1250 2732003.6745248614 0.0023130051357965558 2732003.6649262514 0.007285604897817227
1251 2731567.103621169 0.002312583272599959 2731567.0940228147 0.007285771109714472
1252 2731809.2731637266 0.002312166066603767 2731809.263565614 0.0072859467135705045
1253 2732221.0934939194 0.002311753480916702 2732221.083896033 0.007286132788613703
1254 2731737.4992931266 0.00231134547613424 2731737.4896954526 0.007286328505461806
1255 2732462.4459237815 0.0023109419968707877 2732462.436326306 0.0072865337228591315
1256 2732196.6641817787 0.0023105429802402016 2732196.654584487 0.007286748923473002
1257 2732233.4531940613 0.002310148371361265 2732233.44359694 0.0072869729435738745
1258 2732863.883924322 0.002309758127034841 2732863.8743273574 0.0072872067016471614
1259 2732082.786744992 0.0023093722064465414 2732082.7771481704 0.00728744932351184
1260 2733222.7113509285 0.0023089905620388273 2733222.701754237 0.0072877009105983635
1261 2732306.1798766614 0.0023086131402303206 2732306.170280087 0.0072879616245255675
1262 2733274.7618206358 0.0023082398889403637 2733274.7522241655 0.007288230638856738
1263 2732622.1304502576 0.00230787076254599 2732622.120853878 0.007288508641258358
1264 2733462.6600092566 0.002307505719669141 2733462.650412956 0.007288794842821219
1265 2732600.7045292933 0.002307144717541532 2732600.694933059 0.007289089414855606
1266 2734078.527967836 0.002306787709489382 2734078.5183716556 0.007289392385814554
1267 2732122.7875934527 0.002306434647670922 2732122.777997315 0.007289703069598293
1268 2735107.0754975704 0.002306085487393715 2735107.065901463 0.00729002213519555
1269 2731246.4515853766 0.0023057401884077383 2731246.441989288 0.007290348639160942
1270 2736564.0712982696 0.002305398712639746 2736564.0617021876 0.007290683135737838
1271 2729798.058279857 0.002305061021915299 2729798.048683771 0.007291025085527266
1272 2738804.9425932677 0.0023047270787915192 2738804.9329971657 0.007291374563826899
1273 2727288.1842898997 0.0023043968498081394 2727288.174693771 0.00729173138169695
1274 2742331.7606771463 0.0023040703061946296 2742331.7510809805 0.00729209558865683
1275 2723465.331890924 0.002303747416437115 2723465.3222947097 0.007292466647462435
1276 2746683.013803756 0.002303428123253676 2746683.0042074826 0.007292845285183627
1277 2720218.07999152 0.00230311231414442 2720218.0703951777 0.007293229972601392
1278 2747855.9617171674 0.0023027998283529634 2747855.9521207456 0.007293622219930023
1279 2723374.736020054 0.0023024905768493278 2723374.7264235434 0.007294019946959139
1280 2740367.504684154 0.002302184669628531 2740367.4950875444 0.007294424948485486
1281 2734379.0765608605 0.0023018823090910504 2734379.066964142 0.0072948361089370944
1282 2729177.412971767 0.0023015835241683466 2729177.40337493 0.007295253881715477
1283 2743333.3793664873 0.0023012881145776194 2743333.3697695206 0.007295678299166397
1284 2725234.0497733904 0.002300995831882716 2725234.0401762864 0.007296108106762708
1285 2741846.760476084 0.0023007065897301853 2741846.750878833 0.007296544397499537
1286 2731957.2058369583 0.0023004205123444586 2731957.196239552 0.0072969860555487836
1287 2732796.862764475 0.0023001377332133284 2732796.8531669034 0.0072974339058259775
1288 2740611.2110799705 0.00229985819392487 2740611.2014822247 0.007297887662348867
1289 2727815.0119045866 0.0022995817019373075 2727815.0023066583 0.007298346646784568
1290 2740972.4635294974 0.0022993081348486218 2740972.4539313777 0.0072988114732332465
1291 2732274.702981611 0.0022990375357852784 2732274.693383292 0.007299281235785285
1292 2734060.0063879774 0.0022987699949694137 2734059.9967894508 0.007299756632061888
1293 2739341.6681919624 0.0022985054872808907 2739341.6585932197 0.0073002373063369265
1294 2729780.3977222755 0.0022982438826757196 2729780.388123309 0.007300722894416538
1295 2739938.356730797 0.0022979850854046536 2739938.3471315983 0.007301213729566899
1296 2733133.6774780373 0.0022977291075139622 2733133.667878599 0.007301709162476236
1297 2734596.067739656 0.0022974759946076733 2734596.0581399705 0.007302209665459876
1298 2738657.9519460644 0.0022972257210445916 2738657.9423461235 0.007302714926691581
1299 2731299.538258069 0.002296978195969621 2731299.528657866 0.007303224723875889
1300 2739078.73056689 0.002296733351376797 2739078.7209664173 0.007303739222171613
1301 2733972.9817272676 0.0022964911855174693 2733972.9721265184 0.007304257992896434
1302 2734938.0171754602 0.0022962517144010336 2734938.0075744274 0.007304781287978226
1303 2738217.6149729923 0.002296014909662093 2738217.605371669 0.007305308900565058
1304 2732492.41758434 0.002295780705477082 2732492.4079827187 0.007305840639447688
1305 2738454.4261531928 0.002295549052074786 2738454.4165512673 0.007306376596386224
1306 2734638.40683677 0.0022953199391421 2734638.3972345334 0.007306916481676834
1307 2735254.3210030873 0.002295093365205015 2735254.3114005337 0.0073074603880089965
1308 2737898.1325404793 0.0022948693020208005 2737898.122937602 0.007308008215395864
1309 2733422.883589794 0.0022946477001622467 2733422.8739865865 0.007308559748961716
1310 2738057.988280431 0.0022944285204310254 2738057.978676887 0.007309115079266982
1311 2735099.4079043306 0.002294211746720122 2735099.398300445 0.007309673965363394
1312 2735604.310489593 0.002293997367950679 2735604.3008853593 0.00731023643094093
1313 2737627.38556713 0.0022937853576762528 2737627.375962542 0.007310802431918258
1314 2734171.07693815 0.002293575677174953 2734171.067333203 0.0073113717360250895
1315 2737817.85871544 0.002293368293380075 2737817.8491101274 0.007311944456076386
1316 2735407.400647144 0.0022931631866592236 2735407.3910414604 0.00731252034423187
1317 2735975.211721901 0.002292960340999292 2735975.202115841 0.00731309943123859
1318 2737378.4085313077 0.002292759732099037 2737378.398924866 0.007313681661185352
1319 2734802.5584761407 0.0022925613282382185 2734802.5488693127 0.007314266831458912
1320 2737651.2857613494 0.0022923651002231633 2737651.276154129 0.0073148550486093165
1321 2735643.8094513393 0.0022921710266360254 2735643.799843722 0.007315446060023719
1322 2736311.34418649 0.0022919790891035153 2736311.334578471 0.0073160399271190975
1323 2737175.5856826995 0.0022917892652362416 2737175.576074274 0.007316636545997323
1324 2735326.429709771 0.002291601528044642 2735326.420100934 0.007317235784366241
1325 2737532.413507293 0.002291415851161288 2737532.4038980394 0.007317837697856872
1326 2735839.296916934 0.002291232212580293 2735839.2873072596 0.007318442068794539
1327 2736594.504227035 0.002291050592897385 2736594.4946169355 0.007319048961023552
1328 2737024.254770741 0.002290870971214817 2737024.245160212 0.007319658239261578
1329 2735750.36146665 0.0022906933238788373 2735750.351855687 0.00732026983754414
1330 2737454.883722986 0.002290517626886065 2737454.874111585 0.007320883747152814
1331 2735992.1909383736 0.002290343858466875 2735992.18132653 0.0073214998130846755
1332 2736845.366238221 0.0022901719989108582 2736845.356625931 0.007322118064825259
1333 2736888.928545831 0.002290002028405878 2736888.9189330903 0.007322738377150791
1334 2736122.395977019 0.002289833925698731 2736122.3863638244 0.007323360710143902
1335 2737372.151761431 0.0022896676688749693 2737372.142147778 0.007323985019953423
1336 2736141.7776994775 0.002289503236953233 2736141.768085363 0.0073246112000104995
1337 2737042.3645499405 0.002289340610389489 2737042.3549353606 0.007325239243477904
1338 2736775.795110327 0.002289179770176189 2736775.7854952784 0.007325869052925693
1339 2736453.1885080147 0.002289020696795076 2736453.1788924932 0.007326500584192591
1340 2737265.5450152038 0.002288863370165511 2737265.5353992064 0.007327133792802476
1341 2736313.6392272604 0.0022887077704279468 2736313.629610784 0.007327768587089703
1342 2737160.497100619 0.0022885538785612533 2737160.48748366 0.0073284049516766136
1343 2736711.42532562 0.002288401676225198 2736711.4157081754 0.007329042798561943
1344 2736718.777178153 0.002288251145153349 2736718.76756022 0.007329682086761611
1345 2737160.304873565 0.0022881022668122565 2737160.2952551404 0.007330322771877932
1346 2736485.3203267925 0.0022879550226140026 2736485.3107078727 0.007330964769221335
1347 2737222.3604870597 0.0022878093943462918 2737222.3508676426 0.007331608067673179
1348 2736677.7412222 0.0022876653643402463 2736677.731602282 0.007332252573236738
1349 2736936.1374385045 0.0022875229152632633 2736936.1278180834 0.00733289826462867
1350 2737043.24107379 0.002287382029819723 2737043.2314528627 0.007333545079289982
1351 2736672.0321443575 0.00228724269067016 2736672.022522922 0.007334192957624324
1352 2737211.610876539 0.002287104880598026 2737211.601254592 0.007334841875142605
1353 2736697.889893097 0.002286968582707711 2736697.880270636 0.007335491747728708
1354 2737078.540609407 0.002286833780455766 2737078.5309864306 0.0073361425614325545
1355 2736946.120640386 0.002286700457519823 2736946.111016891 0.0073367942417209755
1356 2736844.608871353 0.0022865685976616017 2736844.5992473373 0.007337446754363096
1357 2737153.1607736642 0.002286438184711004 2737153.151149126 0.007338100053492494
1358 2736759.0977379307 0.0022863092026577186 2736759.0881128674 0.007338754079549547
1359 2737147.8707183725 0.0022861816357410557 2737147.861092782 0.007339408806551867
1360 2736880.209085368 0.0022860554684549484 2736880.199459248 0.007340064168802509
1361 2736986.3047102806 0.0022859306854803303 2736986.29508363 0.007340720137473754
1362 2737066.147890411 0.0022858072716193966 2737066.138263227 0.007341376660845798
1363 2736849.784010235 0.0022856852117877514 2736849.7743825163 0.007342033693935735
1364 2737146.5785906473 0.002285564491056916 2737146.568962392 0.00734269120246431
1365 2736856.8931034226 0.0022854450946974787 2736856.8834746284 0.007343349131092088
1366 2737077.5958887334 0.002285327008183949 2737077.586259399 0.007344007450829297
1367 2736975.556518385 0.002285210217164008 2736975.546888509 0.007344666110928816
1368 2736950.290939612 0.0022850947074244433 2736950.281309192 0.00734532507405152
1369 2737084.9045629986 0.0022849804648815016 2737084.894932034 0.007345984302850278
1370 2736883.24006265 0.0022848674755967294 2736883.2304311385 0.007346643748947831
1371 2737096.249618555 0.002284755725798168 2737096.2399864956 0.007347303384824285
1372 2736918.635369038 0.0022846452018870094 2736918.62573643 0.007347963159434876
1373 2737017.852465675 0.0022845358904261927 2737017.8428325164 0.007348623044525646
1374 2737006.18709787 0.0022844277781226725 2737006.177464159 0.0073492829964772735
1375 2736925.552650869 0.0022843208518174333 2736925.543016605 0.007349942978799156
1376 2737064.8261251547 0.002284215098487987 2737064.8164903363 0.007350602958594169
1377 2736887.2234384944 0.0022841105052573336 2736887.213803121 0.007351262892180415
1378 2737053.257105876 0.0022840070593997943 2737053.2474699463 0.007351922752651215
1379 2736912.0406430997 0.0022839047483387684 2736912.0310066123 0.0073525824961566694
1380 2736992.6896994 0.0022838035596387052 2736992.6800623545 0.007353242094219433
1381 2736956.5677655325 0.0022837034809973715 2736956.5581279276 0.007353901509208645
1382 2736937.5095299245 0.002283604500242862 2736937.4998917594 0.007354560706947816
1383 2736967.6217759857 0.002283506605335303 2736967.6121372594 0.007355219657171563
1384 2736929.975176597 0.0022834097843698665 2736929.965537309 0.007355878321674884
1385 2736920.0569382724 0.0022833140255775794 2736920.0472984216 0.007356536673656305
1386 2736976.8755769557 0.0022832193173227913 2736976.865936542 0.0073571946760203925
1387 2736822.6796443583 0.0022831256480988177 2736822.6700033806 0.007357852300087652
1388 2737060.1959894816 0.0022830330065241465 2737060.186347939 0.0073585095144070595
1389 2736694.8272100156 0.002282941381340678 2736694.817567908 0.007359166285224316
1390 2737167.8462165953 0.002282850761413765 2737167.8365739216 0.007359822588276609
1391 2736533.9294823175 0.0022827611357327093 2736533.919839078 0.007360478384583124
1392 2737323.347575916 0.002282672493410446 2737323.33793211 0.00736113365631393
1393 2736291.0009982223 0.0022825848236820356 2736290.991353849 0.007361788360104079
1394 2737605.2572281254 0.0022824981159025775 2737605.247583185 0.0073624424844732994
1395 2735853.739742777 0.0022824123595456113 2735853.7300972687 0.007363095980020142
1396 2738166.497234831 0.0022823275442029256 2738166.487588755 0.0073637488458123835
1397 2735018.0813489207 0.0022822436595864234 2735018.071702276 0.007364401018763894
1398 2739280.728316208 0.002282160695532908 2739280.7186689945 0.007365052520434176
1399 2733413.981622144 0.002282078642013703 2733413.971974362 0.007365703256740607
1400 2741458.2006855374 0.0022819974891538047 2741458.191037187 0.00736635329594181
1401 2730333.1761877905 0.0022819172272702643 2730333.166538871 0.007367002479831078
1402 2745700.0667313803 0.0022818378469496156 2745700.0570818917 0.007367650969035677
1403 2724369.3278519544 0.002281759339202556 2724369.3182018967 0.00736829847887735
1404 2754017.9517275146 0.0022816816957726095 2754017.9420768875 0.007368945350054819
1405 2712714.667653183 0.00228160490973919 2712714.6580019873 0.00736959105113914
1406 2770422.609757801 0.0022815289766799085 2770422.600106036 0.007370236276347482
1407 2689985.444383963 0.002281453896745898 2689985.434731629 0.007370880012805297
1408 2802292.1787937507 0.002281379677946279 2802292.169140847 0.0073715236507410735
1409 2647768.9813486896 0.002281306339068508 2647768.9716952182 0.0073721652515048395
1410 2858158.904789005 0.0022812339046188626 2858158.895134963 0.007372807500668962
1411 2585491.8193808035 0.0022811623666730034 2585491.8097261945 0.007373446783247766
1412 2918062.176882436 0.002281091592069582 2918062.167227257 0.007374087566923757
1413 2561984.938879173 0.0022810212737600214 2561984.9292234275 0.007374724057126
1414 2873027.868946602 0.0022809512440564138 2873027.859290289 0.007375361794900004
1415 2682360.727756955 0.0022808819094379635 2682360.718100077 0.0073759962844285615
1416 2700234.5633760416 0.0022808138341217804 2700234.553718597 0.007376630947509116
1417 2843067.5097426367 0.0022807469315279734 2843067.500084624 0.007377265553827965
1418 2609580.8449214767 0.0022806806034056885 2609580.8352628993 0.0073778970540894166
1419 2834391.2144952207 0.002280614542954845 2834391.204836077 0.00737852909619864
1420 2710249.1422658917 0.0022805491455999633 2710249.1326061846 0.007379158102901307
1421 2687488.745775006 0.0022804848532742084 2687488.736114734 0.007379787072286323
1422 2832060.1516222637 0.0022804214504939815 2832060.141961427 0.00738041523009027
1423 2645914.1651619845 0.00228035848407643 2645914.1555005847 0.007381041072756847
1424 2780277.9834005767 0.0022802960033194274 2780277.973738615 0.007381665993404592
1425 2757417.3101286865 0.0022802344065533204 2757417.3004661617 0.0073822902287713
1426 2668176.4902170445 0.002280173725537193 2668176.480553959 0.007382911676597268
1427 2813645.1462599128 0.002280113638189277 2813645.1365962643 0.007383534608525924
1428 2692227.6796006365 0.0022800540753198668 2692227.6699364297 0.007384152483227981
1429 2728188.8277858077 0.002279995288529235 2728188.8181210393 0.007384772876528369
1430 2787689.1407328425 0.002279937300362794 2787689.1310675167 0.0073853883958456094
1431 2673795.0670804284 0.002279879766867301 2673795.0574145424 0.007386005870951678
1432 2776363.604953882 0.002279822491669237 2776363.5952874413 0.007386618059938029
1433 2738354.2028681883 0.002279765747228923 2738354.1932011903 0.007387232155331765
1434 2697655.360000218 0.002279709902226298 2697655.3503326657 0.007387842027947696
1435 2787160.281089521 0.0022796549786309145 2787160.271421413 0.0073884530880955175
1436 2702447.5675773686 0.0022796007627860246 2702447.5579087064 0.007389061430838751
1437 2736287.4154211753 0.0022795470819097514 2736287.4057519594 0.007389668687763648
1438 2766841.3846567795 0.002279493816567295 2766841.3749870113 0.007390274237918654
1439 2694480.6717713038 0.0022794408997913345 2694480.6621009847 0.007390878358150329
1440 2765591.984619206 0.002279388403441864 2765591.974948338 0.007391479617272139
1441 2733777.0572628435 0.002279336536152592 2733777.0475914255 0.007392081555297083
1442 2712857.1881037448 0.0022792854401395934 2712857.17843178 0.007392679475674517
1443 2769826.907138356 0.002279235041335942 2769826.897465843 0.007393278326529706
1444 2711245.212308356 0.00227918519695097 2711245.2026352966 0.007393874421807042
1445 2739521.9162021843 0.00227913584132716 2739521.90652858 0.007394468402537896
1446 2753535.9956751904 0.002279086951870192 2753535.986001041 0.007395062689943147
1447 2709079.862417061 0.0022790385564154083 2709079.8527423698 0.007395652599605606
1448 2756878.700867885 0.0022789907403690797 2756878.6911926507 0.0073962433458539785
1449 2731691.0347733377 0.0022789435492411208 2731691.025097563 0.007396831393103563
1450 2722892.00864868 0.002278896911436904 2722891.9989723656 0.00739741737672096
1451 2757471.3688901034 0.002278850707945073 2757471.3592132493 0.0073980034254124555
1452 2718155.4640984484 0.002278804932869451 2718155.4544210583 0.007398585409068617
1453 2740660.837354909 0.0022787596956630744 2740660.8276769817 0.007399167637255777
1454 2745129.339023079 0.00227871504821829 2745129.3293446163 0.007399747549605694
1455 2718703.2022814923 0.0022786709103143356 2718703.192602496 0.007400325179391662
1456 2750846.827230837 0.002278627189790725 2750846.8175513074 0.007400902605133258
1457 2730451.3798616305 0.0022785839053804944 2730451.37018157 0.007401476482920316
1458 2729389.979413021 0.002278541135111398 2729389.96973243 0.007402049951902613
1459 2749191.7964584865 0.002278498890039362 2749191.786777366 0.007402621452131855
1460 2722731.4363392796 0.0022784571060836672 2722731.426657632 0.00740319051792519
1461 2741401.036284798 0.002278415739228082 2741401.0266026226 0.007403759091977857
1462 2739272.1531538307 0.0022783748129948794 2739272.143471131 0.007404324577323267
1463 2725381.1754256226 0.002278334364790356 2725381.165742399 0.007404889157955324
1464 2746411.994749338 0.002278294386914741 2746411.9850655915 0.007405451911196065
1465 2729774.8151533874 0.0022782548416113123 2729774.8054691204 0.007406012292020936
1466 2733705.681958444 0.002278215710567992 2733705.6722736564 0.007406571796302707
1467 2743352.361027294 0.0022781770070653606 2743352.351341988 0.0074071286574119155
1468 2726016.703707183 0.0022781387454806315 2726016.6940213596 0.0074076841662412615
1469 2741778.206586618 0.0022781009175753823 2741778.1969002793 0.007408238007507688
1470 2734891.3686215742 0.002278063502798619 2734891.3589347214 0.007408789436645935
1471 2730731.590834912 0.0022780264911408036 2730731.5811475455 0.007409339867479661
1472 2742151.0087733935 0.0022779898884031625 2742150.9990855157 0.007409887692111003
1473 2730596.09141644 0.0022779537017572826 2730596.0817280523 0.0074104342304602625
1474 2735632.9057527985 0.002277917927472739 2735632.8960639015 0.007410978730666403
1475 2740258.5559397545 0.002277882555523741 2740258.5462503503 0.0074115213790272114
1476 2727810.309781443 0.0022778475825600314 2727810.3000915335 0.0074120622554025035
1477 2743412.8851000974 0.0022778130146484605 2743412.875409683 0.007412601392242221
1478 2730651.8951173774 0.0022777788546551876 2730651.8854264603 0.007413138279805708
1479 2737844.4542722064 0.002277745084829622 2737844.4445807873 0.007413674122516973
1480 2736798.359894794 0.0022777116608031557 2736798.350202875 0.007414206927847708
1481 2735017.3737659273 0.002277678525678744 2735017.36407351 0.007414739103563402
1482 2735642.655471821 0.0022776456550588076 2735642.645778907 0.007415268019381884
1483 2737603.286194895 0.002277613098083874 2737603.2765014856 0.007415796015812642
1484 2731610.2205322245 0.0022775809514296833 2731610.210838322 0.0074163216183348035
1485 2738301.2585865348 0.0022775492691555943 2738301.24889214 0.00741684549025054
1486 2733918.466798335 0.002277518016237751 2733918.457103449 0.0074173679551619316
1487 2733977.641310923 0.002277487105057323 2733977.631615548 0.007417887818660637
1488 2739171.779936499 0.002277456463522235 2739171.7702406356 0.00741840649280934
1489 2730542.1104242927 0.002277426088268713 2730542.100727944 0.007418922533200339
1490 2738605.8233216754 0.0022773960418821402 2738605.813624842 0.00741943703885962
1491 2733681.442493856 0.0022773663852552954 2733681.4327965397 0.007419949661032462
1492 2733367.9567230414 0.00227733711516296 2733367.947025244 0.007420460151606858
1493 2738709.7500096024 0.002277308174076675 2738709.740311325 0.007420969203851361
1494 2730834.7264234284 0.0022772795093994993 2730834.716724673 0.007421475783502148
1495 2738041.2142242193 0.002277251119303319 2738041.2045249874 0.0074219808016968425
1496 2733733.065383933 0.0022772230443141007 2733733.0556842266 0.007422483705513677
1497 2733573.0998285445 0.0022771953165494374 2733573.0901283645 0.007422984679055528
1498 2737393.5919590835 0.002277167925160303 2737393.5822584317 0.007423483987885065
1499 2731994.3420670656 0.0022771408316686285 2731994.3323659436 0.0074239810349959485
1500 2736588.522666997 0.002277114009820822 2736588.5129654063 0.007424476432412977
1501 2734531.484724016 0.002277087466373865 2734531.475021959 0.0074249696811096826
1502 2733050.100174417 0.0022770612253026324 2733050.0904718945 0.007425461039651542
1503 2737269.2094929926 0.002277035297125294 2737269.1997900065 0.007425950612186938
1504 2731614.2538428353 0.0022770096677249877 2731614.2441393877 0.007426438015958041
1505 2737205.265521808 0.0022769843144319697 2737205.2558179 0.007426923765465149
1506 2732601.406404588 0.0022769592277214513 2732601.396700221 0.00742740729014295
1507 2735974.976772937 0.002276934416211476 2735974.967068114 0.007427889078396472
1508 2732810.847292168 0.002276909893421552 2732810.837586889 0.007428368810532321
1509 2736977.842696202 0.0022768856634328956 2736977.8329904694 0.007428846699649082
1510 2730256.112982096 0.002276861720992068 2730256.103275912 0.0074293225888539954
1511 2740724.0496040075 0.002276838063706821 2740724.0398973725 0.007429796695855159
1512 2725639.8477706253 0.002276814701440393 2725639.8380635423 0.007430268625160408
1513 2745502.402237603 0.0022767916493169086 2745502.392530072 0.007430739102001127
1514 2720955.496673989 0.002276768899858018 2720955.486966013 0.007431207047446316
1515 2749019.0280983173 0.002276746382819748 2749019.018389897 0.007431673838377684
1516 2719743.0986374402 0.0022767239607788957 2719743.088928579 0.007432137608975753
1517 2746256.4629058326 0.0022767015401769426 2746256.453196531 0.007432600101878521
1518 2726998.0488925115 0.0022766792416200167 2726998.039182773 0.007433059778306414
1519 2735280.4771489818 0.0022766573384122987 2735280.4674388063 0.0074335181109779986
1520 2738737.0412424267 0.0022766359550871404 2738737.0315318163 0.0074339747140762386
1521 2725550.047655503 0.002276614940687083 2725550.037944459 0.007434429218088811
1522 2743891.8221527007 0.0022765940430347137 2743891.8124412247 0.00743488219524608
1523 2726058.181481673 0.002276573161656509 2726058.171769767 0.007435332414976877
1524 2737889.746041082 0.0022765524469751013 2737889.7363287485 0.007435781120441378
1525 2735131.5925191343 0.0022765321060975244 2735131.5828063744 0.0074362277994136985
1526 2728721.7080554836 0.00227651214488879 2728721.6983422986 0.007436672630652396
1527 2741156.228700569 0.0022764923896032747 2741156.2189869606 0.007437115824998367
1528 2727444.6020887415 0.0022764727169276057 2727444.592374712 0.007437556513452342
1529 2737441.922300411 0.002276453192267079 2737441.912585962 0.007437995595995593
1530 2734233.7517417637 0.002276433958561052 2734233.742026897 0.007438432595871955
1531 2730115.1166626103 0.002276415039233688 2730115.1069473275 0.007438867766885284
1532 2739194.8132064114 0.002276396326681536 2739194.8034907137 0.007439301208729914
1533 2728916.6471403036 0.0022763777386116584 2728916.6374241933 0.00743973233204637
1534 2736370.2886859495 0.0022763593155573445 2736370.2789694285 0.007440161782826729
1535 2734135.1262553805 0.002276341144640847 2734135.11653845 0.007440589186198862
1536 2730795.702518223 0.002276323234478335 2730795.692800885 0.007441014735981879
1537 2737740.9825779367 0.002276305515522736 2737740.972860193 0.00744143849881958
1538 2730136.0401276904 0.0022762879419179587 2730136.0304095424 0.007441860079536712
1539 2735325.4208938815 0.0022762705441188103 2735325.411175331 0.007442279926576717
1540 2734195.7057740036 0.0022762533724718643 2734195.6960550523 0.007442697784757945
1541 2731187.229885073 0.002276236424538498 2731187.2201657225 0.00744311375965862
1542 2736636.1306869565 0.0022762196553406952 2736636.120967209 0.007443527924182303
1543 2731032.4025083855 0.002276203041110875 2731032.3927882425 0.007443940003923349
1544 2734501.999680524 0.0022761866035857043 2734501.989959987 0.007444350301819604
1545 2734210.265510464 0.0022761703705827785 2734210.255789535 0.0074447586665824005
1546 2731441.0092113535 0.0022761543360309906 2731440.9994900343 0.0074451651247121305
1547 2735808.2110912404 0.0022761384717296094 2735808.2013695324 0.0074455697745048535
1548 2731604.6017254014 0.002276122765327874 2731604.5920033064 0.007445972403393983
1549 2733941.7592257755 0.0022761072305803203 2733941.749503295 0.007446373225379868
1550 2734115.3010687903 0.002276091882121231 2734115.2913459265 0.007446772155051996
1551 2731629.9319136236 0.0022760767140886694 2731629.9221903775 0.007447169168869429
1552 2735190.71917424 0.0022760617092342644 2735190.7094506137 0.007447564388288476
1553 2731907.2381460727 0.0022760468606853553 2731907.2284220685 0.007447957626392639
1554 2733613.2544009187 0.002276032176241065 2733613.2446765373 0.007448349057009964
1555 2733901.6292565935 0.002276017663273304 2733901.6195318373 0.007448738617539118
1556 2731803.636717434 0.002276003317195682 2731803.6269923043 0.0074491262729031605
1557 2734702.330004768 0.0022759891273058425 2734702.3202792667 0.007449512146248463
1558 2732035.0576555543 0.0022759750891334354 2732035.0479296832 0.007449896067888269
1559 2733441.814504576 0.0022759612066023654 2733441.8047783365 0.007450278196661867
1560 2733599.877424255 0.002275947483370392 2733599.867697649 0.007450658464003831
1561 2731984.9919209625 0.00227593391623026 2731984.9821939915 0.007451036855539134
1562 2734270.190473548 0.0022759204982805343 2734270.180746214 0.007451413468489246
1563 2732085.895280595 0.00227590722599504 2732085.8855528994 0.0074517881629670565
1564 2733335.9356316277 0.002275894100808969 2733335.9259035727 0.007452161080904845
1565 2733271.189729463 0.002275881124419999 2733271.18000105 0.0074525321443592195
1566 2732160.3548468184 0.0022758682947414694 2732160.3451180486 0.007452901369976453
1567 2733862.5945257633 0.0022758556072190795 2733862.5847966387 0.007453268813979183
1568 2732120.8820234975 0.002275843058829615 2732120.87229402 0.007453634380922791
1569 2733224.23050956 0.002275830649473211 2733224.2207797314 0.007453998181092272
1570 2732976.4188979827 0.002275818379661654 2732976.409167804 0.007454360143127214
1571 2732292.17672075 0.0022758062479830976 2732292.1669902233 0.007454720301183947
1572 2733492.7016285113 0.0022757942513498552 2733492.691897638 0.007455078678170662
1573 2732148.231807318 0.002275782387159633 2732148.2220761008 0.007455435221202518
1574 2733086.487875974 0.002275770654475161 2733086.4781444133 0.007455790003142048
1575 2732739.576181668 0.0022757590530707813 2732739.566449766 0.0074561429740785026
1576 2732356.2137994906 0.0022757475818768846 2732356.204067249 0.007456494165180626
1577 2733183.1005543196 0.0022757362387152208 2733183.0908217398 0.007456843587434527
1578 2732146.0078037917 0.002275725021356206 2732145.9980708756 0.007457191211225044
1579 2732945.6153585487 0.002275713928437332 2732945.605625298 0.007457537084871823
1580 2732539.2590791928 0.002275702959247733 2732539.2493456085 0.007457881176794287
1581 2732369.827383482 0.002275692112853028 2732369.817649566 0.007458223508959263
1582 2732925.495272104 0.002275681387661354 2732925.4855378587 0.007458564093585639
1583 2732109.1649827952 0.0022756707818124776 2732109.1552482215 0.0074589029065502245
1584 2732820.917907493 0.002275660293793591 2732820.908172593 0.0074592399902505485
1585 2732343.7075415584 0.002275649922568756 2732343.697806333 0.00745957531577479
1586 2732372.1413327567 0.002275639667185588 2732372.1315972083 0.0074599089069316785
1587 2732681.1229060893 0.002275629526389558 2732681.113170219 0.0074602407710432335
1588 2732069.788829127 0.002275619498653683 2732069.7790929363 0.007460570890245308
1589 2732692.981928522 0.002275609582504234 2732692.972192013 0.007460899304529994
1590 2732157.2905448508 0.0022755997767381323 2732157.280808025 0.00746122598130382
1591 2732373.6395183657 0.0022755900803281006 2732373.6297812248 0.0074615509549569
1592 2732426.8926100894 0.0022755804921793517 2732426.8828726346 0.00746187421721164
1593 2732059.684264181 0.0022755710110191826 2732059.6745264144 0.007462195768018551
1594 2732525.708791192 0.0022755616355040545 2732525.699053115 0.007462515633004943
1595 2732016.4266360565 0.0022755523643895915 2732016.4168976704 0.007462833787326935
1596 2732342.0925417994 0.0022755431965789355 2732342.082803106 0.007463150266788095
1597 2732187.5724223456 0.0022755341310268474 2732187.5626833467 0.0074634650528410396
1598 2732065.0942871408 0.0022755251666252215 2732065.0845478373 0.007463778162668674
1599 2732319.6750277276 0.0022755163021866594 2732319.665288122 0.0074640896024627664
1600 2731934.6944168233 0.0022755075365210433 2731934.6846769163 0.007464399365490173
1601 2732250.8089505704 0.0022754988685106357 2732250.799210364 0.007464707474895271
1602 2731999.7228484824 0.0022754902971113874 2731999.7131079785 0.007465013917598009
1603 2732044.976052658 0.002275481821294879 2732044.9663118576 0.007465318712906729
1604 2732114.195198673 0.0022754734399987857 2732114.1854575775 0.007465621859465895
1605 2731881.1128222663 0.0022754651521307563 2731881.103080878 0.007465923361452751
1606 2732117.894770778 0.002275456956610515 2732117.8850290976 0.007466223231269875
1607 2731860.574310756 0.0022754488524027007 2731860.5645687855 0.007466521464436681
1608 2731987.838235604 0.002275440838511957 2731987.828493345 0.007466818075351732
1609 2731931.4439079724 0.002275432913952771 2731931.4341654265 0.007467113064252239
1610 2731828.384502543 0.002275425077726791 2731828.374759712 0.007467406436424722
1611 2731970.06897649 0.002275417328826365 2731970.059233374 0.007467698202630348
1612 2731748.672666838 0.0022754096662553607 2731748.66292344 0.0074679883593755485
1613 2731907.65935868 0.0022754020890449166 2731907.6496150005 0.007468276922163758
1614 2731764.7574946145 0.002275394596251269 2731764.7477506557 0.007468563888061557
1615 2731778.5584037704 0.0022753871869413203 2731778.5486595337 0.007468849267296626
1616 2731806.3839891185 0.0022753798601810693 2731806.3742446057 0.00746913306556328
1617 2731667.5359833487 0.0022753726150361044 2731667.526238561 0.007469415283434599
1618 2731796.4412566526 0.002275365450581054 2731796.431511591 0.007469695935053874
1619 2731626.591907115 0.00227535836590793 2731626.582161782 0.0074699750156286375
1620 2731717.2547673713 0.0022753513601265316 2731717.2450217674 0.0074702525407835865
1621 2731639.162180713 0.002275344432358203 2731639.15243484 0.007470528508235161
1622 2731611.564552423 0.0022753375817294533 2731611.5548062827 0.007470802928160008
1623 2731649.4043331966 0.0022753308073706156 2731649.39458679 0.007471075805296392
1624 2731533.9886448444 0.0022753241084194093 2731533.978898173 0.00747134714291272
1625 2731616.0779185095 0.0022753174840254133 2731616.068171575 0.007471616951216742
1626 2731504.8889144594 0.0022753109333515935 2731504.8791672634 0.007471885230430661
1627 2731541.5358018046 0.0022753044555722545 2731541.5260543483 0.007472151991232944
1628 2731502.6431989446 0.0022752980498697293 2731502.6334512294 0.007472417235710454
1629 2731459.4747707797 0.0022752917154325748 2731459.465022807 0.007472680971220732
1630 2731490.328318821 0.0022752854514562454 2731490.3185705924 0.007472943203684107
1631 2731401.7228086097 0.0022752792571451136 2731401.7130601266 0.0074732039371486
1632 2731447.3088189466 0.0022752731317139457 2731447.29907021 0.007473463179643207
1633 2731374.841545145 0.0022752670743877833 2731374.831796157 0.007473720934755065
1634 2731380.633164378 0.002275261084400605 2731380.6234151395 0.007473977209421626
1635 2731361.407807994 0.0022752551609939464 2731361.398058507 0.007474232009577663
1636 2731313.18356548 0.002275249303416429 2731313.1738157454 0.007474485339196839
1637 2731338.4347577086 0.0022752435109242614 2731338.425007728 0.007474737207182535
1638 2731263.42844813 0.002275237782782065 2731263.4186979043 0.0074749876151647965
1639 2731295.053566826 0.002275232118263341 2731295.0438163574 0.007475236573404454
1640 2731233.49625533 0.0022752265166502343 2731233.486504619 0.007475484083372346
1641 2731237.1496567545 0.0022752209772328824 2731237.1399058034 0.007475730154412047
1642 2731211.6718890565 0.00227521549930883 2731211.662137866 0.007475974789751129
1643 2731179.277504699 0.002275210082182805 2731179.267753271 0.007476217996568207
1644 2731183.6749701155 0.0022752047251668964 2731183.665218451 0.007476459780260303
1645 2731132.826445532 0.0022751994275808547 2731132.8166936324 0.0074767001462366115
1646 2731142.720305142 0.0022751941887522386 2731142.710553009 0.007476939101020786
1647 2731099.358330546 0.002275189008016307 2731099.34857818 0.007477176649680621
1648 2731092.0537908557 0.002275183884715719 2731092.044038259 0.007477412798344995
1649 2731072.044607303 0.0022751788182002342 2731072.034854477 0.00747764755307765
1650 2731040.4024400637 0.0022751738078265462 2731040.3926870087 0.007477880918654669
1651 2731042.0408489117 0.0022751688529582775 2731042.03109563 0.0074781129025982135
1652 2730995.184428002 0.0022751639529660444 2730995.174674495 0.007478343508364943
1653 2731004.4359385534 0.002275159107227508 2731004.4261848214 0.007478572744482053
1654 2730958.3051796234 0.002275154315127322 2730958.2954256684 0.00747880061381353
1655 2730960.2572339852 0.0022751495760570096 2730960.2474798085 0.0074790271250600665
1656 2730926.352300095 0.002275144889414784 2730926.342545698 0.007479252281254783
1657 2730914.449562211 0.0022751402546054276 2730914.4398075948 0.007479476090713998
1658 2730893.8227808024 0.0022751356710402067 2730893.813025968 0.0074796985568945625
1659 2730872.161001229 0.0022751311381368463 2730872.1512461784 0.00747991968781052
1660 2730856.643212447 0.002275126655319514 2730856.633457181 0.007480139486930275
1661 2730835.9551035254 0.002275122222018801 2730835.9453480453 0.007480357962651798
1662 2730813.892981738 0.0022751178376716544 2730813.883226045 0.007480575117565432
1663 2730805.264478467 0.0022751135017213073 2730805.2547225626 0.007480790961461494
1664 2730767.264004287 0.0022751092136171973 2730767.254248172 0.0074810054949897035
1665 2730777.783167766 0.0022751049728149102 2730777.773411442 0.0074812187304004645
1666 2730719.141643062 0.0022751007787761668 2730719.13188653 0.007481430665335487
1667 2730751.5793440496 0.002275096630968855 2730751.5695873117 0.0074816413155964715
1668 2730670.609037754 0.002275092528867116 2730670.599280811 0.007481850674630597
1669 2730726.768811417 0.0022750884719515228 2730726.7590542696 0.007482058763175225
1670 2730620.2410852388 0.0022750844597093744 2730620.2313278886 0.007482265568759064
1671 2730706.2805537228 0.0022750804916352235 2730706.2707961714 0.0074824711192918855
1672 2730563.766227769 0.0022750765672317837 2730563.756470017 0.00748267539342873
1673 2730696.0325573697 0.002275072686011483 2730696.022799419 0.007482878430180105
1674 2730494.027730271 0.002275068847499137 2730494.0179721224 0.007483080194139101
1675 2730705.3682131823 0.0022750650512364675 2730705.3584548365 0.007483280742263187
1676 2730400.4023533408 0.0022750612967898506 2730400.3925947994 0.007483480016152652
1677 2730748.871572847 0.002275057583763442 2730748.8618141115 0.00748367810241988
1678 2730266.914328525 0.0022750539118217713 2730266.904569596 0.00748387490452306
1679 2730850.9797895867 0.0022750502807280908 2730850.970030466 0.007484070558623526
1680 2730068.716717099 0.0022750466904102183 2730068.7069577873 0.007484264904403756
1681 2731055.5973168737 0.002275043141070896 2731055.587557372 0.007484458161504187
1682 2729768.0877442723 0.0022750396333721975 2729768.0779845826 0.0074846500623930515
1683 2731444.170465297 0.0022750361687252684 2731444.1607054197 0.007484840968177475
1684 2729316.712165917 0.002275032749718945 2729316.7024058537 0.0074850304310845675
1685 2732162.1428008904 0.0022750293806111303 2732162.133040642 0.007485219050594202
1686 2728688.748845491 0.0022750260675614064 2728688.739085059 0.0074854060805743805
1687 2733404.7869959804 0.00227502281736836 2733404.7772353655 0.007485592503247312
1688 2727990.8264082484 0.0022750196322703846 2727990.816647452 0.007485777104918764
1689 2735050.7074824665 0.0022750164973618387 2735050.6977214883 0.00748596137924915
1690 2727562.907376769 0.0022750133653703145 2727562.897615612 0.007486143512511203
1691 2735446.5319483415 0.0022750101641241553 2735446.522187006 0.007486325396684942
1692 2727865.604518233 0.002275006861448629 2727865.594756721 0.007486505048977745
1693 2732540.4231441687 0.0022750035378495998 2732540.413382481 0.007486684225843526
1694 2729896.6407792373 0.0022750003404275712 2729896.631017375 0.007486862018416106
1695 2729149.9727596696 0.002274997337814568 2729149.9629976335 0.007487038695494055
1696 2732946.096958998 0.0022749944633884524 2732946.0871967888 0.007487214985720936
1697 2727988.721120258 0.0022749915948533073 2727988.711357877 0.00748738905028602
1698 2733233.7343677254 0.0022749886740066724 2733233.7246051733 0.0074875633112876025
1699 2728713.765096999 0.0022749857753921843 2728713.755334278 0.007487734861838859
1700 2730596.5427516573 0.002274983049554205 2730596.532988767 0.007487907150120403
1701 2730888.018034432 0.0022749805783561844 2730888.0082713747 0.007488076774353605
1702 2728833.8031661003 0.0022749782763532137 2728833.7934028744 0.007488247327703381
1703 2731833.360845927 0.002274975886565662 2731833.3510825364 0.0074884147736347705
1704 2729112.3478478515 0.002274973116196328 2729112.338084296 0.007488582340817556
1705 2730225.3846902554 0.002274969948770556 2730225.3749265377 0.007488747624025037
1706 2730877.4959160225 0.002274966727976975 2730877.4861521446 0.007488911161767331
1707 2728838.921135405 0.0022749637697416216 2728838.9113713657 0.0074890759510269425
1708 2731683.990873566 0.0022749611044639638 2731683.9811093677 0.00748923686463619
1709 2729097.9398908997 0.002274958539056658 2729097.9301265413 0.007489399920010931
1710 2730232.3810133943 0.002274955894410369 2730232.3712488785 0.007489559675838153
1711 2730624.938995665 0.0022749532386680334 2730624.9292309927 0.007489718769715369
1712 2728744.7672966956 0.0022749506751973633 2728744.757531867 0.007489878312944754
1713 2731615.7809801027 0.0022749481415861197 2731615.7712151203 0.0074900341629856705
1714 2728633.146989137 0.0022749455743051854 2728633.137224 0.007490191704223808
1715 2730829.390640382 0.002274943037819356 2730829.3808750925 0.007490346480122708
1716 2729575.3132320927 0.0022749406259441524 2729575.3034666516 0.007490500357203949
1717 2729791.278928838 0.002274938273056032 2729791.269163245 0.007490654888333607
1718 2730202.3374100467 0.0022749358491780253 2730202.327644305 0.00749080582134066
1719 2729802.19053755 0.002274933389699534 2729802.1807716587 0.007490957898385475
1720 2729507.811517407 0.002274931037987329 2729507.801751368 0.007491108107712757
1721 2730744.218462979 0.002274928804002547 2730744.2086967938 0.007491256762712569
1722 2728330.5460837935 0.00227492654473759 2728330.5363174607 0.0074914062488055325
1723 2731742.1702663656 0.002274924208182102 2731742.160499889 0.007491552503771742
1724 2727586.5915406854 0.0022749219158432637 2727586.581774064 0.007491699220651298
1725 2732171.8054928724 0.0022749197512784217 2732171.7957261074 0.007491845000767536
1726 2727189.2304180986 0.002274917623552136 2727189.2206511926 0.007491988587830483
1727 2732559.33413152 0.002274915427778199 2732559.3243644712 0.007492133036931051
1728 2726433.993666761 0.0022749132174439217 2726433.983899573 0.007492274806361534
1729 2733760.3489390854 0.002274911103698978 2733760.339171758 0.007492416427227411
1730 2724576.5889884843 0.0022749090699845393 2724576.5792210177 0.007492557623092143
1731 2736255.1565567334 0.0022749070107177575 2736255.14678913 0.007492696514833738
1732 2721251.800383237 0.0022749049083539926 2721251.7906154967 0.00749283586311434
1733 2740372.862842343 0.0022749028507658186 2740372.8530744663 0.007492973439092551
1734 2716093.6219666894 0.0022749008803456807 2716093.612198679 0.0074931100087330255
1735 2746750.2009548834 0.002274898934392231 2746750.1911867377 0.007493246765821842
1736 2708106.879979792 0.0022748969574099952 2708106.870211514 0.007493380949885634
1737 2756838.188485055 0.0022748949862671014 2756838.1787166446 0.007493515706874901
1738 2695337.306020733 0.002274893081601358 2695337.296252191 0.007493648677114642
1739 2773193.8333481164 0.002274891235817323 2773193.823579444 0.0074937810307960625
1740 2674956.2513134675 0.002274889402468251 2674956.2415446653 0.007493912649269796
1741 2798804.9448893117 0.0022748875808240717 2798804.935120381 0.007494043293609181
1742 2645143.9224058655 0.002274885816204115 2645143.912636807 0.007494172566336257
1743 2832805.564799808 0.0022748841252839503 2832805.5550306216 0.007494302426409772
1744 2612989.93736172 0.0022748824603552407 2612989.9275924084 0.00749442914601941
1745 2857482.5275694733 0.002274880745578885 2857482.517800035 0.007494557723380954
1746 2608335.6373197194 0.002274878925163761 2608335.627550158 0.007494682489626231
1747 2831817.8735152786 0.002274876999631445 2831817.863745593 0.00749480860761213
1748 2665698.6242544223 0.002274875049499704 2665698.6144846147 0.00749493233145412
1749 2747115.1591810756 0.0022748731973587107 2747115.1494111465 0.007495055818664947
1750 2757342.2129095388 0.0022748715099889846 2757342.2031394886 0.007495178902676783
1751 2666719.041145166 0.0022748699445058326 2666719.0313749956 0.007495300405262702
1752 2811251.9517332395 0.0022748683850489894 2811251.941962949 0.007495422127743028
1753 2650811.664348028 0.002274866733740665 2650811.6545776194 0.007495541874658123
1754 2787612.4989968087 0.0022748649962938757 2787612.489226282 0.007495661518957083
1755 2705369.031256271 0.0022748632764694045 2705369.0214856276 0.007495779805357305
1756 2716626.5451625623 0.0022748616654928843 2716626.5353918034 0.007495897575705549
1757 2772009.6531361695 0.002274860152106624 2772009.6433652947 0.007496014717156445
1758 2671414.3906306634 0.0022748586506861103 2671414.380859674 0.007496130666956567
1759 2786401.368364332 0.0022748570960001687 2786401.3585932287 0.007496246317825822
1760 2689478.6438841773 0.002274855501892926 2689478.634112961 0.007496360456644413
1761 2742925.4053654163 0.0022748539342909786 2742925.395594088 0.007496474397780503
1762 2743213.573432114 0.0022748524361240387 2743213.5636606743 0.00749658723373795
1763 2694429.3322106143 0.0022748509892437695 2694429.3224390643 0.007496699361651045
1764 2773623.7199923377 0.0022748495447307486 2773623.7102206773 0.007496810998224255
1765 2689133.265506889 0.0022748480760037275 2689133.25573512 0.007496921246203979
1766 2754685.4641758096 0.0022748465999740957 2754685.4544039317 0.007497031376967472
1767 2724205.646563061 0.00227484515237127 2724205.6367910756 0.007497140164689011
1768 2714645.155528642 0.002274843748920319 2714645.145756549 0.007497248548937638
1769 2757029.8783494183 0.0022748423737273243 2757029.8685772195 0.0074973561941449485
1770 2697798.0135324327 0.0022748410011109344 2697798.0037601287 0.007497462759198306
1771 2754601.1582435295 0.0022748396230385663 2754601.1484711207 0.0074975690398519585
1772 2717094.9993286342 0.002274838254973495 2717094.9895561216 0.007497674101945512
1773 2724907.9807934165 0.0022748369183851302 2724907.971020801 0.007497778703220764
1774 2748034.777060473 0.0022748356218282298 2748034.767287755 0.0074978826592307975
1775 2700841.7535490207 0.0022748343608046833 2700841.743776201 0.007497985476497333
1776 2760145.527735573 0.002274833133656328 2760145.5179626513 0.007498088313078482
1777 2701939.980051214 0.0022748319536717715 2701939.970278193 0.007498189552033437
1778 2748406.1512658945 0.002274830839526859 2748406.141492773 0.0074982910735794436
1779 2718926.555253864 0.0022748297796877834 2718926.545480643 0.007498391033614106
1780 2731347.3511924264 0.0022748286885454915 2731347.341419107 0.007498491001672316
1781 2731993.7201795625 0.002274827417778993 2731993.7104061455 0.007498589449960591
1782 2723523.2418285143 0.0022748259009041953 2723523.232055001 0.0074986874007116735
1783 2734876.395190793 0.0022748243129934345 2734876.3854171843 0.00749878427742578
1784 2724492.876914113 0.0022748229417538643 2724492.867140409 0.007498880764692966
1785 2731110.910099657 0.0022748218686418848 2731110.900325858 0.007498976930115213
1786 2729607.153872684 0.002274820898866445 2729607.144098791 0.007499072273432418
1787 2725858.5977133987 0.002274819779063357 2725858.587939412 0.0074991670698567655
1788 2733983.5350039788 0.0022748184525693835 2733983.5252298997 0.0074992606920105
1789 2723013.5929817366 0.0022748171133279843 2723013.5832075654 0.007499353784061374
1790 2734418.2658797526 0.002274815959654468 2734418.2561054905 0.007499446374423945
1791 2725459.1375674913 0.0022748149565446846 2725459.127793138 0.007499538282275594
1792 2729172.5467747278 0.002274813914186346 2729172.537000284 0.0074996297319662895
1793 2732383.1257818025 0.0022748127354869216 2732383.11600727 0.007499720121004261
1794 2722246.1613957873 0.0022748115202929214 2722246.1516211657 0.007499809963497708
1795 2737096.379236182 0.0022748104118100053 2737096.3694614726 0.007499899258873643
1796 2721475.0152198 0.0022748094073492355 2721475.005445003 0.007499987831592954
1797 2733184.317882713 0.00227480838770547 2733184.3081078283 0.0075000760045396755
1798 2729134.9433426186 0.0022748072883727434 2729134.9335676483 0.007500163183768878
1799 2723849.149813565 0.0022748061725538418 2723849.140038509 0.007500249862472551
1800 2737187.427692946 0.002274805127156745 2737187.417917805 0.007500335975164687
1801 2719627.634067091 0.002274804144604277 2719627.6242918656 0.007500421346051269
1802 2736114.107593748 0.0022748031499713064 2736114.097818438 0.007500506340126841
1803 2725600.950609321 0.0022748021106393673 2725600.9408339285 0.007500590390446553
1804 2727049.643636904 0.0022748010712894053 2727049.633861429 0.0075006739915943164
1805 2734794.917158262 0.002274800081222689 2734794.907382705 0.007500756997937065
1806 2720492.0695848493 0.0022747991283930753 2720492.0598092107 0.007500839293208515
1807 2736789.7673925767 0.00227479816639143 2736789.757616857 0.007500921198036051
1808 2723321.770469138 0.0022747971811798834 2723321.7606933382 0.00750100222245208
1809 2730251.8351140195 0.002274796203324727 2730251.82533814 0.007501082827574883
1810 2731223.884031815 0.002274795259695326 2731223.874255857 0.0075011628092732765
1811 2723376.1724378406 0.0022747943390256237 2723376.162661804 0.007501242141374877
1812 2735110.590529588 0.0022747934136937357 2735110.5807534736 0.00750132104230952
1813 2723185.5655530053 0.002274792478347352 2723185.5557768135 0.0075013991469483595
1814 2731975.8525473573 0.002274791552341685 2731975.8427710887 0.007501476831559256
1815 2728190.302057081 0.002274790649853335 2728190.2922807364 0.007501553883933906
1816 2726746.5002981196 0.0022747897625578534 2726746.490521699 0.0075016303491188055
1817 2732071.0806246023 0.0022747888746334046 2732071.070848107 0.007501706335565291
1818 2724975.7990909545 0.002274787984314166 2724975.789314385 0.007501781619519199
1819 2731623.683497741 0.0022747871032412032 2731623.6737210974 0.007501856457151365
1820 2726946.3699738565 0.002274786238861156 2726946.36019714 0.007501930683655563
1821 2728992.903078862 0.002274785385654141 2728992.8933020723 0.007502004363637063
1822 2729272.6679407284 0.0022747845345292565 2729272.658163866 0.007502077533724868
1823 2727455.955507885 0.002274783684858239 2727455.945730951 0.00750215008413333
1824 2729818.817435722 0.002274782843523675 2729818.807658717 0.007502222153521622
1825 2727596.855668919 0.0022747820147524683 2727596.8458918435 0.007502293655443306
1826 2729321.3015449555 0.0022747811952511473 2729321.29176781 0.007502364623814215
1827 2728012.6146766418 0.002274780379614621 2728012.604899426 0.007502435081439567
1828 2729098.384623518 0.002274779567264373 2729098.3748462335 0.007502504973325327
1829 2728009.5489516202 0.002274778762107965 2728009.539174267 0.007502574363517996
1830 2729062.1100014504 0.0022747779668036996 2729062.1002240293 0.007502643231331488
1831 2728237.4027807685 0.002274777179692499 2728237.39300328 0.00750271156370706
1832 2728447.7638202514 0.002274776397556759 2728447.7540426957 0.007502779409379045
1833 2729121.067059591 0.0022747756196861957 2729121.0572819686 0.007502846711550886
1834 2727438.781302645 0.0022747748481208034 2727438.7715249564 0.007502913518982648
1835 2729883.7090352466 0.0022747740845729045 2729883.699257493 0.007502979830096659
1836 2727132.094392197 0.002274773328368803 2727132.084614378 0.0075030456114534155
1837 2729518.6642664997 0.0022747725776306633 2729518.654488616 0.007503110933397888
1838 2728059.4001787193 0.002274771831634658 2728059.390400772 0.007503175718861937
1839 2728182.437263231 0.002274771091341513 2728182.4274852197 0.007503240036863618
1840 2729403.0388939967 0.0022747703578574066 2729403.0291159227 0.007503303862425176
1841 2727108.1191362385 0.002274769631035614 2727108.1093581016 0.007503367184016588
1842 2729889.476843565 0.002274768909804051 2729889.467065366 0.007503430057181717
1843 2727237.2016018857 0.002274768193488741 2727237.1918236255 0.007503492409128103
1844 2729159.356863346 0.0022747674824202977 2729159.347085024 0.00750355431866495
1845 2728283.736862395 0.0022747667772835627 2728283.7270840127 0.007503615734818219
1846 2728014.711902718 0.0022747660782013513 2728014.7021242753 0.007503676682762202
1847 2729194.807867446 0.002274765384632875 2729194.7980889436 0.0075037371782310115
1848 2727453.61952717 0.0022747646960302416 2727453.609748608 0.007503797183757048
1849 2729282.0033962196 0.002274764012368708 2729281.9936175984 0.007503856755080775
1850 2727718.268697306 0.002274763333994146 2727718.2589186267 0.007503915846228698
1851 2728742.7535760887 0.002274762661097975 2728742.743797351 0.007503974494427203
1852 2728297.1226051496 0.0022747619934695338 2728297.1128263553 0.007504032689906308
1853 2728211.5692125624 0.0022747613307357245 2728211.5594337108 0.007504090428124643
1854 2728624.982025835 0.0022747606727272227 2728624.9722469267 0.007504147732088784
1855 2728047.4430687656 0.0022747600195522095 2728047.433289801 0.007504204581420611
1856 2728601.0402017003 0.002274759371360096 2728601.0304226796 0.007504260997601259
1857 2728125.9116014447 0.002274758728110296 2728125.901822369 0.0075043169755969474
1858 2728481.8425463517 0.0022747580895885224 2728481.832767221 0.007504372515352968
1859 2728172.4842891186 0.00227475745560201 2728172.4745099335 0.007504427629698472
1860 2728463.38870161 0.002274756826113494 2728463.3789223707 0.0075044823101859245
1861 2728121.56677332 0.00227475620118848 2728121.556994027 0.007504536566556705
1862 2728482.367666944 0.002274755580848993 2728482.357887598 0.0075045904035258475
1863 2728119.5114086275 0.0022747549650023557 2728119.5016292287 0.007504643812966093
1864 2728378.155295036 0.0022747543535011922 2728378.1455155844 0.0075046968150869935
1865 2728274.8857903774 0.0022747537462464848 2728274.8760108743 0.007504749393593598
1866 2728136.9198475094 0.0022747531432215644 2728136.9100679546 0.007504801566390738
1867 2728498.8230887926 0.0022747525444379406 2728498.8133091866 0.00750485332981402
1868 2727924.414492911 0.0022747519498652127 2727924.4047132544 0.007504904682423187
1869 2728597.368586923 0.002274751359417244 2728597.358807216 0.007504955641237082
1870 2727907.766705716 0.0022747507729961604 2727907.756925959 0.007505006187854034
1871 2728474.932445749 0.002274750190539295 2728474.9226659425 0.007505056348030869
1872 2728088.2553250543 0.002274749612023241 2728088.245545198 0.007505106104618434
1873 2728220.8965927926 0.0022747490374302017 2728220.886812888 0.00750515547301227
1874 2728312.4681539256 0.002274748466716508 2728312.4583739727 0.007505204452560748
1875 2728012.4470720207 0.0022747478998124825 2728012.43729202 0.007505253040084391
1876 2728421.664355092 0.0022747473366471205 2728421.6545750434 0.007505301251018837
1877 2727956.6737225996 0.00227474677716938 2727956.6639425037 0.007505349071655584
1878 2728377.3465359304 0.0022747462213472147 2728377.336755788 0.007505396520740526
1879 2728024.8103313264 0.002274745669149992 2728024.8005511374 0.007505443588175962
1880 2728258.5998399234 0.0022747451205338306 2728258.590059688 0.007505490283984555
1881 2728113.6430951613 0.0022747445754424493 2728113.63331488 0.007505536608974635
1882 2728165.0461221016 0.0022747440338194316 2728165.0363417747 0.007505582562782111
1883 2728149.4598819343 0.002274743495618525 2728149.450101563 0.0075056281536183015
1884 2728132.1873541856 0.002274742960803305 2728132.1775737694 0.007505673377839925
1885 2728135.8248340255 0.0022747424293387696 2728135.815053565 0.007505718242737986
1886 2728126.3402688447 0.0022747419011838995 2728126.33048834 0.00750576274867832
1887 2728121.5310007674 0.00227474137629139 2728121.521220219 0.00750580689739716
1888 2728099.9605950657 0.0022747408546132364 2728099.950814474 0.0075058506943919325
1889 2728139.4286779775 0.002274740336106162 2728139.418897343 0.007505894138037629
1890 2728042.4900405314 0.0022747398207323567 2728042.4802598543 0.0075059372344788875
1891 2728177.0515750265 0.002274739308455904 2728177.0417943075 0.007505979984133998
1892 2727984.064477884 0.0022747387992388232 2727984.0546971234 0.007506022388956318
1893 2728195.863047141 0.0022747382930400108 2728195.8532663384 0.007506064454491106
1894 2727961.207076437 0.0022747377898173654 2727961.197295593 0.007506106177745891
1895 2728170.222048819 0.0022747372895306245 2728170.2122679343 0.007506147567813284
1896 2727983.2486890913 0.002274736792142516 2727983.238908166 0.0075061886201367575
1897 2728108.2151293093 0.0022747362976176504 2728108.2053483436 0.0075062293430994236
1898 2728027.6090127407 0.0022747358059205273 2728027.599231735 0.007506269734727777
1899 2728041.097580879 0.0022747353170143947 2728041.0877998336 0.007506309799515922
1900 2728061.4150793813 0.002274734830861663 2728061.405298297 0.007506349539710083
1901 2727996.750956456 0.0022747343474252045 2727996.7411753326 0.00750638895597557
1902 2728066.560666358 0.002274733866669353 2728066.5508851963 0.007506428053234243
1903 2727981.3049050113 0.002274733388559915 2727981.295123811 0.007506466830871983
1904 2728048.3731976137 0.0022747329130633942 2728048.3634163756 0.007506505293575711
1905 2727980.71253079 0.002274732440146172 2727980.702749514 0.007506543442104563
1906 2728025.51409585 0.002274731969774269 2728025.504314536 0.007506581278992108
1907 2727976.1217180598 0.002274731501913699 2727976.1119367094 0.007506618807284928
1908 2728013.206998196 0.002274731036531061 2728013.197216809 0.007506656027468419
1909 2727958.4587915535 0.0022747305735938625 2727958.44901013 0.007506692943954095
1910 2728013.446351034 0.0022747301130704224 2728013.4365695743 0.007506729556579943
1911 2727932.186250687 0.0022747296549295083 2727932.1764691914 0.007506765869654654
1912 2728017.1142151686 0.0022747291991400205 2728017.1044336376 0.007506801883523142
1913 2727908.6208525626 0.0022747287456709345 2727908.611070996 0.007506837601835874
1914 2728013.2146844678 0.0022747282944915012 2728013.2049028664 0.007506873025240807
1915 2727896.3588144933 0.0022747278455715184 2727896.349032857 0.0075069081577156605
1916 2727996.8507027063 0.002274727398881527 2727996.840921036 0.007506942998536848
1917 2727896.247550485 0.0022747269543928737 2727896.2377687804 0.007506977554220755
1918 2727970.730218114 0.002274726512077733 2727970.7204363756 0.007507011820095446
1919 2727903.2655093544 0.0022747260719092827 2727903.2557275826 0.0075070458080361505
1920 2727940.6736531407 0.0022747256338621663 2727940.663871336 0.00750707950639721
1921 2727912.6012920453 0.002274725197913468 2727912.5915102074 0.007507112935734777
1922 2727909.196143919 0.002274724764044375 2727909.1863620486 0.007507146073593331
1923 2727925.589831031 0.0022747243322429975 2727925.580049128 0.0075071789539555255
1924 2727870.9758105297 0.0022747239025091995 2727870.9660285944 0.00750721153740024
1925 2727953.1290974403 0.002274723474863096 2727953.1193154734 0.007507243879652126
1926 2727811.1808052706 0.0022747230493601546 2727811.1710232715 0.00750727591305767
1927 2728017.7537661046 0.0022747226261181975 2728017.743984074 0.0075073077305802365
1928 2727704.7957323478 0.002274722205365679 2727704.7859502863 0.007507339215465794
1929 2728158.758804364 0.0022747217875277895 2728158.749022272 0.0075073705265231655
1930 2727514.525382404 0.0022747213733792407 2727514.5156002813 0.00750740146002081
1931 2728447.3524846933 0.002274720964310594 2728447.34270254 0.007507432292603894
1932 2727189.181660673 0.0022747205627781327 2727189.17187849 0.0075074626660665686
1933 2729020.5231761923 0.0022747201730071863 2729020.513393979 0.007507493068029019
1934 2726681.5722957314 0.0022747198019160086 2726681.5625134883 0.007507522868439968
1935 2730123.5180311706 0.0022747194597178104 2730123.508248898 0.007507552924147203
1936 2726047.116768322 0.0022747191581730317 2726047.1069860207 0.0075075821410155496
1937 2731952.491874136 0.002274718901342689 2731952.482091805 0.007507611954467966
1938 2725636.082926753 0.0022747186625671784 2725636.073144394 0.007507640547657392
1939 2733348.1135522733 0.002274718357932508 2733348.103769885 0.00750766997914036
1940 2725923.696513153 0.0022747178754830228 2725923.686730738 0.007507697768606485
1941 2730691.2304223464 0.002274717209312314 2730691.220639903 0.007507726253733701
1942 2727984.132018124 0.0022747165457270876 2727984.122235654 0.007507753676200542
1943 2725496.3386004455 0.002274716089667559 2725496.328817948 0.007507781430759937
1944 2732584.499102073 0.0022747158350322687 2732584.4893195475 0.007507809296695235
1945 2722682.013888373 0.0022747155892364184 2722682.004105821 0.007507836358435056
1946 2734923.19651274 0.0022747151793682634 2734923.186730161 0.007507863836274831
1947 2721797.2943276917 0.0022747146297421666 2721797.2845450873 0.007507890138184136
1948 2733627.244082138 0.00227471412610426 2733627.234299507 0.007507916820836183
1949 2722176.7665288597 0.0022747137779431975 2722176.7567462027 0.0075079432338040954
1950 2734700.7541033165 0.0022747134967115337 2734700.744320634 0.007507969323712318
1951 2719419.919596774 0.002274713133153718 2719419.9098140653 0.007507995485379219
1952 2740501.9864472114 0.0022747126662289304 2740501.976664478 0.007508020943103197
1953 2710126.3740999447 0.0022747122125731027 2710126.364317186 0.007508046346595364
1954 2751878.3010211186 0.002274711858257163 2751878.2912383345 0.007508071840593718
1955 2696642.6340828985 0.0022747115549177506 2696642.62430009 0.007508096560958579
1956 2768116.029484815 0.002274711208643998 2768116.019701982 0.007508121940892185
1957 2677826.620457715 0.00227471081343989 2677826.610674858 0.007508145961127246
1958 2790946.9777968526 0.002274710451964863 2790946.9680139716 0.007508170945858535
1959 2650025.487758807 0.0022747101808452083 2650025.477975902 0.007508194666776033
1960 2825246.1691045696 0.0022747099684674267 2825246.1593216406 0.007508219423163256
1961 2613603.5419222205 0.002274709749018563 2613603.5321392682 0.00750824260568046
1962 2860412.6500845174 0.002274709482900666 2860412.640301541 0.007508267194926268
1963 2593256.053860449 0.002274709135828591 2593256.0440774504 0.007508289486187829
1964 2852862.245427549 0.0022747086542836805 2852862.2356445263 0.007508313682824527
1965 2637796.0177204236 0.0022747080428489742 2637796.0079373806 0.007508335365839915
1966 2770003.384391418 0.0022747074349352943 2770003.3746083523 0.007508358574774003
1967 2738942.993038928 0.00227470699030768 2738942.9832558404 0.007508380825800195
1968 2671227.3806634056 0.0022747067317955005 2671227.3708802955 0.0075084030230349146
1969 2813240.719799848 0.002274706524762113 2813240.7100167153 0.007508425998288856
1970 2638799.2367444765 0.0022747062031589723 2638799.2269613235 0.007508447160528397
1971 2798854.188372094 0.0022747057250545044 2798854.178588919 0.007508469615296814
1972 2693674.398925941 0.002274705212122079 2693674.389142745 0.007508490519611241
1973 2719267.2608843977 0.0022747048096443366 2719267.251101181 0.007508512006566659
1974 2772211.185978923 0.0022747045283517827 2772211.176195685 0.007508533544841663
1975 2663996.9853536505 0.0022747042553309576 2663996.9755703923 0.007508554123371614
1976 2791290.748912603 0.002274703891682003 2791290.739129324 0.00750857555714757
1977 2684223.8666880815 0.0022747034526423393 2684223.856904783 0.007508595634882095
1978 2740369.2288589124 0.002274703033301655 2740369.2190755927 0.00750861626306139
1979 2746701.153971532 0.00227470269178551 2746701.1441881927 0.007508636651381686
1980 2686088.3967379294 0.0022747023930785645 2686088.3869545707 0.007508656458429818
1981 2777313.125758833 0.002274702065291395 2777313.115975454 0.007508676902821658
1982 2686712.6099433354 0.0022747016836106642 2686712.6001599375 0.007508696146107812
1983 2748426.934547105 0.002274701287957769 2748426.9247636874 0.007508716009734448
1984 2731700.921321388 0.0022747009274121993 2731700.911537952 0.007508735274843306
1985 2702582.1944664163 0.0022747006050189643 2702582.1846829616 0.007508754460178305
1986 2764028.535932333 0.0022747002842773583 2764028.526148859 0.007508773723547776
1987 2692713.5921454113 0.0022746999371353323 2692713.582361919 0.0075087924385175645
1988 2750639.0932391346 0.0022746995733030954 2750639.083455624 0.007508811182469635
1989 2722655.154863616 0.0022746992238248664 2722655.1450800872 0.007508829892742555
1990 2714882.2287385557 0.0022746989057361266 2714882.218955009 0.00750884789814153
1991 2752342.9042854593 0.002274698610468105 2752342.894501894 0.007508866787963261
1992 2699964.6966023576 0.0022746983238906542 2699964.6868187753 0.007508884108428814
1993 2749449.0225801244 0.0022746980492890883 2749449.0127965235 0.007508902968147481
1994 2717982.4375514775 0.002274697805716925 2717982.42776786 0.007508919826054417
1995 2723264.855202716 0.0022746976013218916 2723264.8454190795 0.007508938560833183
1996 2743380.6080717156 0.0022746974031652794 2743380.5982880634 0.007508955028025158
1997 2706365.3410834875 0.002274697131590025 2706365.3312998167 0.007508973482787101
1998 2747533.047321864 0.0022746967057461483 2747533.037538178 0.00750898937497603
1999 2714904.0734843677 0.002274696134857364 2714904.0637006643 0.007509007075835272
2000 2729993.2471141857 0.002274695555680464 2729993.237330467 0.007509022898876734
2001 2735123.887004724 0.0022746951241766162 2735123.8772209887 0.007509039793065525
2002 2713332.0207459503 0.0022746948706262584 2713332.010962199 0.007509056411202627
2003 2743691.701550248 0.002274694688411431 2743691.691766481 0.007509072501499535
2004 2714557.4571149508 0.002274694438856179 2714557.447331167 0.007509089387070105
2005 2734023.1768987197 0.0022746940661525147 2734023.167114921 0.0075091047372874975
2006 2728879.4189702496 0.002274693644268 2728879.409186435 0.007509121030121963
2007 2719626.2307546414 0.0022746933037393695 2719626.2209708113 0.007509136589938241
2008 2739157.000236845 0.0022746930995826984 2739156.990453 0.007509152117954193
2009 2715993.957134969 0.0022746929613070123 2715993.947351108 0.007509168318298703
2010 2735798.8575082347 0.002274692755082991 2735798.847724359 0.007509182980063653
2011 2724617.620477159 0.0022746923823707362 2724617.6106932675 0.007509198951759916
2012 2724843.1294583543 0.0022746918541774416 2724843.1196744493 0.007509213065136367
2013 2734544.379809011 0.002274691297389002 2734544.3700250913 0.007509228211395982
2014 2718589.919780465 0.0022746908591424 2718589.9099965314 0.007509242674227636
2015 2735772.1902048844 0.002274690577741509 2735772.1804209366 0.0075092572885725704
2016 2722179.8461832996 0.0022746903649990633 2722179.8363993373 0.007509272056031674
2017 2728819.2441095184 0.002274690106234051 2728819.2343255416 0.0075092863674620855
2018 2730212.059419527 0.0022746897565125044 2730212.049635537 0.007509300449596999
2019 2721963.0327261128 0.0022746893673378232 2721963.0229421086 0.00750931493025174
2020 2734159.2196666203 0.0022746890361077716 2734159.209882603 0.007509328021103925
2021 2721659.4611782096 0.002274688812826963 2721659.4513941775 0.007509343195638864
2022 2731098.360894201 0.00227468865968065 2731098.3511101566 0.00750935549137279
2023 2726901.777081711 0.0022746884960870555 2726901.767297652 0.007509371011546223
2024 2725236.5298564667 0.002274688255843765 2725236.520072396 0.007509382649814172
2025 2731782.19020532 0.0022746879031750674 2731782.180421234 0.007509397759515992
2026 2722464.139980178 0.002274687431727572 2722464.130196081 0.007509409217508061
2027 2731955.3260647766 0.002274686889128497 2731955.3162806663 0.007509423215498426
2028 2724626.8289435026 0.0022746863831242304 2724626.8191593806 0.00750943538800497
2029 2728237.7079754267 0.002274686005474522 2728237.6981912926 0.007509448134176863
2030 2728761.877103619 0.0022746857540893125 2728761.8673194717 0.00750946143887011
2031 2724754.029767555 0.002274685542417603 2724754.0199833964 0.007509473248513901
2032 2730760.4430759735 0.002274685264372532 2730760.4332918017 0.007509486739986487
2033 2724586.287648577 0.0022746848746059718 2724586.277864394 0.007509498147952355
2034 2729188.862997135 0.0022746844330193364 2729188.8532129396 0.0075095107881530615
2035 2727365.6178856497 0.0022746840458480857 2727365.608101443 0.007509522719089287
2036 2725903.2513857214 0.002274683756473406 2725903.2416015035 0.007509534431659326
2037 2730392.6314680534 0.0022746835115271605 2730392.621683823 0.007509546989733531
2038 2723690.4554871633 0.0022746832248618258 2723690.445702922 0.00750955806359404
2039 2731486.1445562686 0.0022746828650830318 2731486.1347720157 0.007509570311331965
2040 2723654.6822235645 0.002274682481485854 2723654.672439301 0.007509581384820037
2041 2730773.530972779 0.0022746821439133323 2730773.5211885036 0.00750959288292621
2042 2724570.717437033 0.0022746818691754857 2724570.7076527467 0.007509604434618684
2043 2730214.370999201 0.002274681615383496 2730214.361214904 0.0075096153481324715
2044 2724231.2773133013 0.002274681337932652 2724231.267528993 0.0075096268571921785
2045 2731784.392748595 0.002274681040457657 2731784.3829642767 0.0075096376473148445
2046 2721300.239348126 0.0022746807691897608 2721300.229563797 0.007509648545811149
2047 2735891.176195476 0.002274680561372527 2735891.166411136 0.007509659761772852
2048 2716528.52453176 0.0022746804024927 2716528.514747409 0.007509670020614973
2049 2740436.567851522 0.0022746802251698396 2740436.55806716 0.007509681450445481
2050 2713489.132804955 0.002274679941958063 2713489.1230205838 0.007509691230596973
2051 2740575.4889652347 0.002274679501356507 2740575.4791808533 0.007509702061047259
2052 2717192.091246501 0.0022746789488925566 2717192.0814621104 0.007509711740851484
2053 2733097.58360104 0.002274678422884953 2733097.5738166394 0.007509721764098201
2054 2727005.608936945 0.0022746780441205237 2727005.5991525347 0.007509731952612535
2055 2723012.7816895624 0.0022746778119908093 2723012.7719051433 0.007509741647779172
2056 2735237.9716072427 0.00227467762163944 2735237.961822813 0.007509752049532564
2057 2718220.323739797 0.002274677357586242 2718220.313955358 0.007509761522920095
2058 2735735.249688199 0.0022746769789279485 2735735.2399037504 0.007509771341517578
2059 2721891.328112932 0.0022746765476938293 2721891.3183284746 0.007509780774735411
2060 2729040.1003960646 0.0022746761670584446 2729040.0906115985 0.007509790059439153
2061 2729627.6586510553 0.0022746758795259923 2729627.64886658 0.007509799716966586
2062 2722306.0038014376 0.0022746756362922982 2722305.994016953 0.0075098088172117885
2063 2733732.4934503315 0.00227467535794494 2733732.483665838 0.007509818275171894
2064 2721629.492042068 0.0022746750120585715 2721629.482257566 0.007509827243990746
2065 2731110.117810895 0.0022746746370919282 2731110.1080263844 0.007509836189670477
2066 2726485.9087744122 0.0022746742947635304 2726485.8989898926 0.0075098452183212944
2067 2725571.88707185 0.0022746740046834697 2725571.877287322 0.007509853892325713
2068 2731084.286363826 0.0022746737322949244 2731084.276579289 0.007509862883719045
2069 2723059.6328160097 0.0022746734327541806 2723059.623031465 0.007509871415844013
2070 2731033.068511875 0.0022746730966840124 2731033.0587273217 0.007509880029493548
2071 2725356.0865493105 0.0022746727534868187 2725356.076764749 0.007509888530188663
2072 2727386.6740086526 0.0022746724350959898 2727386.664224083 0.007509896810092389
2073 2729124.5097566135 0.0022746721431680917 2729124.499972036 0.007509905312895645
2074 2724580.8969235667 0.002274671853079248 2724580.8871389814 0.007509913415749528
2075 2730253.9280635617 0.0022746715434026612 2730253.9182789684 0.0075099216778266135
2076 2725253.91471309 0.0022746712166176563 2725253.904928489 0.0075099297006384295
2077 2728156.8307071924 0.002274670892296604 2728156.820922584 0.007509937628250848
2078 2727985.9012375176 0.002274670584311177 2727985.8914529015 0.007509945646799942
2079 2725646.121769241 0.0022746702879862116 2725646.1119846175 0.007509953348846976
2080 2729545.6189065897 0.00227466998827575 2729545.6091219583 0.007509961233779908
2081 2725386.3474403075 0.0022746696765748075 2725386.337655669 0.007509968812575973
2082 2728535.86671672 0.0022746693579697996 2728535.8569320743 0.007509976414522068
2083 2727241.583162759 0.0022746690436697124 2727241.5733781056 0.007509983960885618
2084 2726429.6719910773 0.002274668738822163 2726429.662206417 0.0075099913053637765
2085 2728958.849566037 0.002274668438620242 2728958.8397813695 0.007509998785218904
2086 2725540.426489139 0.0022746681348642652 2725540.4167044647 0.0075100059602881564
2087 2728823.8769228724 0.002274667824501861 2728823.867138191 0.0075100132376551216
2088 2726566.050392735 0.0022746675115744384 2726566.040608047 0.007510020336021108
2089 2727242.528303415 0.0022746672020040755 2727242.5185187203 0.007510027362001681
2090 2728217.433398308 0.002274666897588915 2728217.423613607 0.007510034415901986
2091 2725950.205552598 0.002274666595084176 2725950.19576789 0.007510041236478403
2092 2728828.596845831 0.0022746662902071455 2728828.587061116 0.007510048166299696
2093 2726105.566112126 0.0022746659818168227 2726105.5563274054 0.007510054859303482
2094 2727998.688986829 0.002274665672363143 2727998.679202102 0.007510061582450289
2095 2727325.4167516516 0.0022746653649390867 2727325.4069669177 0.007510068212188705
2096 2726714.004378643 0.002274665060322828 2726713.994593903 0.0075100747220152335
2097 2728338.9101990913 0.002274664756714858 2728338.9004143453 0.007510081274811895
2098 2726176.435341656 0.0022746644518536457 2726176.425556904 0.0075100876170160254
2099 2728307.5646811635 0.00227466414511947 2728307.5548964054 0.007510094024438217
2100 2726693.1603951147 0.0022746638377586933 2726693.1506103505 0.007510100262369673
2101 2727468.9881483302 0.0022746635314169913 2727468.97836356 0.007510106481840498
2102 2727604.0045096786 0.002274663226618783 2727603.994724903 0.007510112647179487
2103 2726695.0142365824 0.002274662922531475 2726695.004451801 0.007510118685531711
2104 2728063.2352975872 0.0022746626179482024 2728063.2255128 0.007510124752046837
2105 2726604.9339504535 0.002274662312388081 2726604.9241656605 0.007510130649182709
2106 2727797.2145313243 0.002274662006353748 2727797.204746526 0.007510136571535713
2107 2727105.1135153794 0.0022746617007075158 2727105.103730575 0.007510142371151146
2108 2727197.686741596 0.002274661395876644 2727197.676956787 0.007510148127828233
2109 2727636.7597174523 0.0022746610915860806 2727636.7499326374 0.007510153842245399
2110 2726837.5796806817 0.0022746607872255295 2726837.569895861 0.0075101594434161
2111 2727749.085131497 0.002274660482412407 2727749.0753466715 0.007510165050682529
2112 2726956.0281576817 0.002274660177251006 2726956.018372851 0.007510170526705073
2113 2727442.75517914 0.0022746598721453673 2727442.745394304 0.007510175999371022
2114 2727343.188463472 0.002274659567413145 2727343.178678631 0.0075101813775914975
2115 2727062.16169327 0.002274659263050783 2727062.1519084238 0.007510186704687118
2116 2727615.9036719394 0.002274658958801609 2727615.8938870886 0.00751019198985225
2117 2726937.339239889 0.0022746586544063574 2726937.329455033 0.00751019718055009
2118 2727565.21049184 0.0022746583498013825 2727565.200706979 0.007510202358390435
2119 2727123.923712994 0.0022746580451238918 2727123.9139281283 0.0075102074334852465
2120 2727282.8947602618 0.0022746577405633388 2727282.8849753914 0.0075102124880102915
2121 2727420.0996592133 0.0022746574362058716 2727420.0898743384 0.007510217464406018
2122 2727024.348696932 0.0022746571319902376 2727024.3389120526 0.0075102223898571565
2123 2727577.833269599 0.0022746568277828296 2727577.823484715 0.007510227270438941
2124 2726978.640377423 0.002274656523489538 2726978.630592534 0.007510232073434358
2125 2727499.634309681 0.002274656219114166 2727499.624524788 0.007510236850337712
2126 2727142.129186364 0.002274655914733077 2727142.1194014666 0.007510241544268695
2127 2727277.791298909 0.0022746556104233677 2727277.781514007 0.007510246208520462
2128 2727362.7743990314 0.002274655306206415 2727362.7646141252 0.007510250804279407
2129 2727086.9636790706 0.002274655002043295 2727086.95389416 0.00751025535266247
2130 2727480.1970644826 0.0022746546978734904 2727480.187279568 0.007510259853156758
2131 2727043.9760688823 0.0022746543936600075 2727043.9662839635 0.007510264289762751
2132 2727438.066593654 0.0022746540894083515 2727438.0568087315 0.007510268691579135
2133 2727141.52842134 0.002274653785152309 2727141.518636413 0.007510273024707506
2134 2727297.9011079264 0.0022746534809237723 2727297.8913229955 0.007510277323211173
2135 2727282.233752664 0.0022746531767305223 2727282.223967729 0.007510281560209291
2136 2727170.4277451774 0.002274652872554979 2727170.4179602386 0.0075102857535693165
2137 2727363.974004905 0.0022746525683699286 2727363.9642199627 0.007510289897596933
2138 2727131.808716378 0.002274652264157111 2727131.7989314315 0.007510293988071076
2139 2727346.7779748808 0.0022746519599159518 2727346.768189931 0.007510298038524407
2140 2727183.4848653693 0.0022746516556590877 2727183.4750804156 0.007510302031105109
2141 2727262.8771603066 0.002274651351400512 2727262.867375349 0.007510305986092078
2142 2727269.6589368624 0.0022746510471454684 2727269.6491519012 0.007510309885839116
2143 2727178.833557095 0.0022746507428879673 2727178.8237721305 0.007510313744485424
2144 2727325.8789445283 0.0022746504386157588 2727325.86915956 0.007510317554550808
2145 2727146.2881783103 0.002274650134318034 2727146.278393339 0.0075103213180474195
2146 2727320.33396332 0.0022746498299906263 2727320.3241783455 0.007510325039441955
2147 2727174.504158964 0.0022746495256361775 2727174.4943739856 0.007510328710703103
2148 2727264.8954720898 0.0022746492212603006 2727264.885687108 0.007510332343299309
2149 2727235.1481470047 0.002274648916866864 2727235.13836202 0.007510335925763541
2150 2727197.6776811937 0.0022746486124552916 2727197.6678962056 0.007510339469497519
2151 2727287.63252833 0.0022746483080209553 2727287.622743339 0.007510342965997942
2152 2727155.077246428 0.0022746480035577368 2727155.067461434 0.0075103464216157816
2153 2727304.816661694 0.002274647699060859 2727304.8068766966 0.007510349833956198
2154 2727152.0523723597 0.0022746473945284115 2727152.042587359 0.007510353203115725
2155 2727284.576331553 0.0022746470899610064 2727284.5665465496 0.007510356532319359
2156 2727179.251214617 0.0022746467853602226 2727179.24142961 0.007510359817198347
2157 2727244.877131888 0.0022746464807268866 2727244.8673468786 0.007510363064014968
2158 2727213.7958745486 0.0022746461760601287 2727213.7860895363 0.007510366266786133
2159 2727209.6422606558 0.0022746458713575083 2727209.63247564 0.007510369432104898
2160 2727234.162201819 0.0022746455666158905 2727234.152416801 0.007510372554613442
2161 2727195.400787932 0.0022746452618324785 2727195.3910029107 0.007510375639632855
2162 2727230.325158045 0.002274644957005461 2727230.3153730216 0.007510378683369694
2163 2727205.284030025 0.002274644652134053 2727205.2742449986 0.007510381689539332
2164 2727205.433031081 0.002274644347218064 2727205.423246052 0.007510384655791823
2165 2727231.2330455715 0.002274644042257297 2727231.2232605396 0.007510387584642
2166 2727170.6280394057 0.0022746437372510985 2727170.6182543715 0.007510390474657144
2167 2727260.992463957 0.002274643432198219 2727260.98267892 0.007510393327655836
2168 2727137.4366846364 0.002274643127096979 2727137.426899597 0.007510396142723088
2169 2727285.265893266 0.0022746428219455866 2727285.2561082244 0.0075103989212387135
2170 2727111.88439007 0.0022746425167424244 2727111.8746050256 0.00751040166267897
2171 2727301.831426613 0.002274642211486222 2727301.821641566 0.0075104043680338595
2172 2727092.3240240943 0.0022746419061760313 2727092.3142390456 0.00751040703713211
2173 2727315.88699215 0.002274641600811105 2727315.8772070985 0.007510409670684007
2174 2727070.5753316223 0.0022746412953907114 2727070.5655465685 0.00751041226861753
2175 2727337.912883884 0.0022746409899140224 2727337.903098828 0.007510414831813893
2176 2727034.5118865245 0.0022746406843800497 2727034.5021014665 0.007510417359616172
2177 2727381.1761075575 0.0022746403787876884 2727381.166322497 0.007510419854005725
2178 2726969.986371435 0.002274640073135799 2726969.976586373 0.00751042231257111
2179 2727460.7643711073 0.0022746397674233056 2727460.754586043 0.007510424739788489
2180 2726860.5506603587 0.0022746394616492823 2726860.5408752924 0.007510427129890429
2181 2727595.3159052525 0.002274639155812991 2727595.306120184 0.007510429491650435
2182 2726684.136985242 0.0022746388499139333 2726684.127200171 0.0075104318139310525
2183 2727812.061715043 0.0022746385439518972 2727812.0519299707 0.007510434112071564
2184 2726406.139457754 0.0022746382379270607 2726406.1296726796 0.007510436366961271
2185 2728155.8937156023 0.002274637931840202 2728155.8839305257 0.007510438603575433
2186 2725967.809042429 0.0022746376256930845 2725967.7992573506 0.0075104407911053325
2187 2728704.1941995076 0.0022746373194891156 2728704.1844144277 0.007510442968807327
2188 2725267.316663986 0.002274637013234458 2725267.306878904 0.007510445088267705
2189 2729591.3702045544 0.0022746367069398942 2729591.3604194704 0.007510447210662028
2190 2724127.911751967 0.0022746364006239494 2724127.9019668815 0.0075104492600288775
2191 2731050.957591762 0.002274636094318205 2731050.9478066745 0.007510451332516814
2192 2722242.5868514143 0.002274635788076367 2722242.577066325 0.007510453307503155
2193 2733489.880056081 0.0022746354819898297 2733489.87027099 0.007510455338699186
2194 2719076.317130521 0.0022746351762145314 2719076.3073454285 0.007510457231189861
2195 2737620.552475659 0.0022746348710173453 2737620.5426905653 0.007510459235499552
2196 2713694.5440410757 0.002274634566856203 2713694.53425598 0.007510461031023795
2197 2744691.4533452857 0.0022746342645177365 2744691.443560188 0.007510463033497949
2198 2704477.624518455 0.0022746339653505676 2704477.6147333565 0.007510464707470414
2199 2756855.054431444 0.0022746336716497452 2756855.044646343 0.007510466753084352
2200 2688734.459294145 0.002274633387253448 2688734.4495090432 0.007510468266483501
2201 2777555.0671968814 0.0022746331183547052 2777555.0574117783 0.007510470436745244
2202 2662663.279682093 0.0022746328742415207 2662663.2698969883 0.0075104717351062635
2203 2810799.705892254 0.00227463266678189 2810799.6961071477 0.0075104741651600545
2204 2624207.767541988 0.0022746325054025193 2624207.75775688 0.007510475184953668
2205 2854059.1230666824 0.0022746323818647472 2854059.113281572 0.007510477993629069
2206 2586630.515326602 0.002274632243567335 2586630.505541491 0.007510478638467194
2207 2875858.239502862 0.0022746319824155747 2875858.2297177487 0.00751048151071616
2208 2598538.8340625134 0.0022746315036431233 2598538.8242774 0.007510481727401893
2209 2818080.6217759275 0.002274630866735262 2818080.6119908127 0.007510483873686744
2210 2693514.556984853 0.0022746302977534 2693514.547199738 0.007510484609536394
2211 2702080.71644997 0.002274629970756327 2702080.7066648537 0.007510486101657542
2212 2799697.967495015 0.0022746298328797637 2799697.957709897 0.007510488173156885
2213 2631659.4551052097 0.0022746296772960728 2631659.445320091 0.007510489019761861
2214 2820428.839596603 0.0022746293418635776 2820428.8298114827 0.007510491247249043
2215 2665096.546897081 0.0022746288596841215 2665096.537111961 0.0075104917637972115
2216 2743668.0991368867 0.002274628416151951 2743668.089351765 0.007510493379319813
2217 2757143.3222481394 0.0022746281311404413 2757143.3124630162 0.00751049474645196
2218 2664986.867366158 0.002274627935575048 2664986.8575810343 0.007510495853864996
2219 2800002.3962622737 0.0022746276776137594 2800002.386477148 0.007510497687957396
2220 2669451.1411170475 0.002274627300975037 2669451.1313319216 0.007510498448719406
2221 2753154.0115735144 0.0022746268953640126 2753154.0017883875 0.007510499813762677
2222 2738692.623876532 0.0022746265725931427 2738692.6140914047 0.007510501153481811
2223 2685894.701112695 0.00227462633330211 2685894.6913275667 0.0075105019565780305
2224 2781818.1524993973 0.0022746260886250982 2781818.1427142676 0.007510503926685963
2225 2679720.0849651056 0.002274625783546585 2679720.0751799755 0.0075105042474172875
2226 2752333.943864334 0.002274625462276962 2752333.9340792024 0.007510506205866524
2227 2731046.162605408 0.002274625208432079 2731046.1528202766 0.007510506617008872
2228 2698385.6453029523 0.00227462504819414 2698385.635517819 0.007510508565528092
2229 2768876.058422706 0.002274624933319588 2768876.048637572 0.007510509086077865
2230 2688404.00482374 0.0022746247927146624 2688403.995038604 0.00751051121014513
2231 2750475.6626760354 0.0022746245615558555 2750475.6528908997 0.007510511185023739
2232 2725853.6995025417 0.0022746241767332667 2725853.689717404 0.007510513439813809
2233 2708618.5083030006 0.002274623626850448 2708618.498517864 0.007510512856733521
2234 2757144.5939418916 0.0022746230344985086 2757144.584156754 0.007510514623971392
2235 2697918.9379491303 0.0022746225898701315 2697918.9281639927 0.0075105148458381055
2236 2745608.3924958385 0.0022746223677339084 2745608.3827107004 0.00751051583491342
2237 2725758.3734650896 0.002274622268482936 2725758.3636799497 0.00751051757032872
2238 2712560.6991375536 0.0022746221258672485 2712560.6893524136 0.0075105175911863685
2239 2753408.816725192 0.002274621868774273 2753408.806940051 0.007510519692706871
2240 2700589.9502548045 0.0022746216018616648 2700589.940469663 0.007510519558045638
2241 2750722.217333676 0.00227462146795348 2750722.2075485336 0.007510521202184316
2242 2719325.0965997055 0.0022746213972280336 2719325.0868145623 0.007510522131670761
2243 2726760.6773403483 0.0022746210961623035 2726760.6675552046 0.0075105225176628565
2244 2740923.332159269 0.002274620434399002 2740923.322374125 0.007510523842316892
2245 2709951.442329491 0.002274619745447924 2709951.4325443483 0.007510522933367721
2246 2743013.160973463 0.0022746194476492535 2743013.1511883186 0.00751052521883819
2247 2718821.8264588485 0.00227461950735423 2718821.8166737044 0.0075105246617190756
2248 2728436.4839596157 0.0022746195032303847 2728436.474174469 0.007510527312049627
2249 2736030.8151690173 0.002274619123438164 2736030.805383872 0.007510526380628289
2250 2714204.8562379126 0.0022746185108662685 2714204.846452766 0.007510528114828233
2251 2740498.950681023 0.0022746180013207746 2740498.9408958773 0.007510527438017528
2252 2718507.49174601 0.002274617664040191 2718507.4819608633 0.007510528878217954
2253 2729933.101921596 0.002274617333663253 2729933.0921364496 0.0075105289465767795
2254 2732573.6832028953 0.002274616960722619 2732573.6734177484 0.007510529715131005
2255 2716818.84088043 0.0022746167066076952 2716818.831095283 0.007510530377447759
2256 2739021.513549229 0.0022746166398106807 2739021.5037640817 0.007510530935695409
2257 2718260.168268996 0.0022746165540457504 2718260.158483847 0.007510532145077221
2258 2731229.453210789 0.002274616212997631 2731229.4434256405 0.007510532087479443
2259 2729677.0424896483 0.0022746156375594807 2729677.0327044996 0.007510532912826364
2260 2719687.4009302426 0.002274615046264604 2719687.3911450948 0.007510532675073324
2261 2736683.64480541 0.002274614596256339 2736683.635020262 0.0075105332250875595
2262 2719443.3596463134 0.002274614283915615 2719443.349861165 0.007510533824905571
2263 2730879.176351548 0.002274614040101707 2730879.1665664003 0.007510533865348884
2264 2728736.2492270977 0.002274613804925866 2728736.239441949 0.007510535100338991
2265 2720982.4078939897 0.002274613502173711 2720982.3981088414 0.007510534753738817
2266 2735854.553399939 0.002274613081798113 2735854.5436147903 0.007510535657853411
2267 2718791.2353646606 0.00227461262526738 2718791.225579513 0.007510535639310314
2268 2733209.1875739098 0.002274612282337392 2733209.1777887614 0.00751053583931657
2269 2724231.207103098 0.0022746120744146516 2724231.197317949 0.007510536786676843
2270 2727358.9134582253 0.002274611860079963 2727358.9036730765 0.007510536592186219
2271 2728097.9171210513 0.002274611524087963 2728097.9073359026 0.007510537458660616
2272 2727160.866693479 0.0022746111284105025 2727160.8569083307 0.007510537418442008
2273 2724190.5893970756 0.0022746108243050676 2724190.579611927 0.0075105376059608035
2274 2734103.1799017778 0.0022746106609182713 2734103.1701166285 0.007510538554869031
2275 2715868.9578702985 0.002274610552032145 2715868.9480851498 0.007510538249428514
2276 2742089.082882237 0.0022746103998333815 2742089.073097087 0.007510539554194334
2277 2710007.466094221 0.0022746101682664032 2710007.4563090717 0.00751053907384648
2278 2744176.316271262 0.002274609832627739 2744176.306486112 0.007510539888136175
2279 2712833.4770273576 0.002274609352767663 2712833.467242209 0.007510539610254233
2280 2736288.956495737 0.0022746087670432887 2736288.946710589 0.00751053960106047
2281 2724461.25706013 0.002274608234304882 2724461.2472749823 0.007510539744970074
2282 2723305.7837422495 0.002274607887682794 2723305.773957102 0.007510539577644295
2283 2735811.5103114042 0.002274607696821116 2735811.5005262564 0.007510540236496043
2284 2716012.2107239445 0.002274607508564572 2716012.200938797 0.007510540176477928
2285 2737680.067025448 0.002274607188131485 2737680.0572403003 0.007510540559145406
2286 2719774.5456748754 0.0022746067386595495 2719774.535889728 0.007510540441401087
2287 2729406.616307144 0.0022746062922268675 2729406.606521997 0.007510540383919233
2288 2730034.0130278543 0.0022746059612581667 2730034.003242708 0.007510540653919073
2289 2720170.7116147485 0.002274605724549431 2720170.701829602 0.0075105405456270605
2290 2735709.390060611 0.002274605470970779 2735709.3802754646 0.007510540990912544
2291 2719430.775665004 0.0022746051251321966 2719430.765879858 0.007510540775781285
2292 2731574.0277679614 0.0022746047213788026 2731574.017982816 0.007510540873322429
2293 2726878.2614442324 0.002274604353391058 2726878.251659087 0.007510540892353958
2294 2723320.037509025 0.0022746040620717205 2723320.0277238805 0.007510540769434645
2295 2733329.4052606993 0.0022746037982304818 2733329.3954755547 0.007510541119709957
2296 2720481.006185731 0.0022746034907344843 2720480.9964005863 0.007510540841014016
2297 2731979.1667781705 0.0022746031286759076 2731979.1569930264 0.007510541019836242
2298 2725247.96484597 0.002274602765143621 2725247.955060826 0.00751054086331112
2299 2725580.6512858937 0.002274602446899264 2725580.64150075 0.0075105407771229
2300 2731097.222806674 0.0022746021619275826 2731097.213021531 0.007510540960809161
2301 2722037.1395567227 0.0022746018631015497 2722037.1297715805 0.007510540676421274
2302 2731473.3839292144 0.0022746015274756866 2731473.3741440717 0.007510540842987845
2303 2724610.222128091 0.0022746011780845335 2724610.212342949 0.007510540578824146
2304 2727068.2683073273 0.0022746008495000986 2727068.258522186 0.007510540531225335
2305 2729241.422991202 0.0022746005463807764 2729241.4132060613 0.007510540531661738
2306 2723673.742846268 0.002274600244104791 2723673.733061128 0.007510540285414595
2307 2730498.460847437 0.0022745999222336557 2730498.4510622965 0.007510540360260898
2308 2724670.839455736 0.0022745995864723117 2724670.8296705964 0.007510540058839518
2309 2727841.5423812876 0.002274599256870738 2727841.532596148 0.007510540009603461
2310 2727926.0977053195 0.0022745989423927178 2727926.0879201805 0.007510539861618465
2311 2725077.5876836926 0.0022745986333575674 2725077.5778985545 0.0075105396574630156
2312 2729408.5391547517 0.0022745983162121884 2729408.5293696136 0.007510539601794743
2313 2725146.1219969424 0.0022745979892744897 2725146.1122118053 0.007510539312176896
2314 2728032.0959974504 0.0022745976619883 2728032.0862123137 0.007510539208134014
2315 2727196.985794142 0.002274597342142974 2727196.976009005 0.007510538973817804
2316 2726047.7189335134 0.0022745970277122927 2726047.7091483776 0.007510538778055445
2317 2728498.552546862 0.0022745967111539914 2728498.542761727 0.007510538604068675
2318 2725726.7257695105 0.0022745963887048377 2725726.7159843757 0.007510538335543293
2319 2727883.818779259 0.002274596063634104 2727883.8089941246 0.0075105381459270705
2320 2726932.017638028 0.002274595741317707 2726932.0078528947 0.007510537877007954
2321 2726559.991913502 0.002274595423099073 2726559.982128369 0.007510537643930345
2322 2727926.1628229837 0.00227459510566749 2727926.153037851 0.007510537394431104
2323 2726162.4994934136 0.002274594785428035 2726162.4897082816 0.007510537120550173
2324 2727677.011500947 0.002274594462285567 2727677.001715816 0.007510536853939736
2325 2726886.055630834 0.0022745941390672967 2726886.045845703 0.007510536566680631
2326 2726770.6814095327 0.0022745938180537702 2726770.6716244025 0.007510536272131727
2327 2727653.757800092 0.002274593498749417 2727653.7480149628 0.007510535983424653
2328 2726369.2194523388 0.0022745931789206362 2726369.2096672095 0.007510535668964845
2329 2727592.3830682593 0.0022745928571941596 2727592.373283131 0.007510535356368695
2330 2726826.310091184 0.0022745925342760125 2726826.3003060566 0.0075105350349156125
2331 2726912.650695145 0.0022745922118291707 2726912.6409100182 0.0075105346894846405
2332 2727495.5640531606 0.0022745918906039134 2727495.554268034 0.00751053436764218
2333 2726451.6158085214 0.0022745915698593523 2726451.606023396 0.007510534000199789
2334 2727619.930675844 0.0022745912484044236 2727619.920890719 0.0075105336614457955
2335 2726674.2316587223 0.0022745909258865098 2726674.221873598 0.0075105332861486315
2336 2727130.9984889836 0.0022745906029811836 2727130.98870386 0.007510532914385486
2337 2727270.939352029 0.002274590280510188 2727270.9295669063 0.007510532542831118
2338 2726592.3388297413 0.002274589958586289 2726592.329044619 0.0075105321388996915
2339 2727604.5387757565 0.0022745896366356323 2727604.528990635 0.0075105317660712455
2340 2726535.509595154 0.0022745893140988975 2726535.4998100335 0.007510531340629567
2341 2727381.9698858224 0.0022745889909800113 2727381.9601007025 0.007510530949602248
2342 2726958.3238449227 0.002274588667734024 2726958.3140598037 0.007510530518819907
2343 2726873.194777442 0.002274588344738732 2726873.1849923236 0.0075105300977509285
2344 2727416.483842126 0.0022745880219470988 2727416.474057008 0.007510529671476356
2345 2726569.5189348343 0.002274587699015289 2726569.509149717 0.007510529218664063
2346 2727498.998169335 0.0022745873756834594 2727498.988384219 0.007510528791396326
2347 2726706.653842372 0.0022745870519980953 2726706.644057256 0.007510528316699821
2348 2727186.8192291665 0.002274586728205101 2727186.8094440517 0.007510527874924349
2349 2727102.2461348637 0.0022745864044849042 2727102.23634975 0.007510527393840782
2350 2726801.6248159125 0.0022745860808047855 2726801.6150307995 0.007510526926110421
2351 2727385.2928850087 0.0022745857569937 2727385.2830998963 0.007510526446581589
2352 2726671.027942538 0.0022745854329223386 2726671.0181574263 0.007510525950728288
2353 2727344.1521489564 0.00227458510860673 2727344.142363846 0.007510525468775534
2354 2726852.801358695 0.0022745847841631776 2726852.791573585 0.007510524953334942
2355 2727072.7175169564 0.0022745844596868572 2727072.7077318477 0.007510524459012213
2356 2727139.1409499957 0.002274584135174346 2727139.131164888 0.007510523934897835
2357 2726832.3518628324 0.00227458381054583 2726832.342077725 0.007510523420435744
2358 2727281.2429048237 0.0022745834857270824 2727281.2331197173 0.007510522891997362
2359 2726803.503591264 0.0022745831607106177 2726803.4938061587 0.007510522357045787
2360 2727200.6114215227 0.0022745828355496774 2727200.601636418 0.007510521821546765
2361 2726956.8103817543 0.002274582510303237 2726956.80059665 0.00751052127137109
2362 2727014.53877504 0.002274582184986419 2727014.528989937 0.007510520724037317
2363 2727124.868610469 0.002274581859565687 2727124.8588253674 0.007510520163062017
2364 2726895.711495192 0.002274581533994374 2726895.7017100905 0.00751051960178275
2365 2727170.246704532 0.0022745812082523697 2727170.2369194315 0.007510519030315063
2366 2726919.2273921035 0.0022745808823572775 2726919.217607004 0.007510518456540748
2367 2727089.274889051 0.0022745805563433997 2727089.2651039525 0.007510517872918712
2368 2727025.918844074 0.0022745802302314264 2727025.9090589765 0.0075105172886143065
2369 2726981.814377073 0.002274579904014684 2726981.8045919766 0.007510516692509692
2370 2727103.926490374 0.0022745795776696032 2727103.916705278 0.007510516097178639
2371 2726944.136624308 0.002274579251177327 2726944.126839213 0.007510515490577759
2372 2727092.9062098 0.0022745789245372785 2727092.896424706 0.007510514881927506
2373 2726991.2999008233 0.002274578597763833 2726991.2901157304 0.007510514267360399
2374 2727020.7101918254 0.002274578270872227 2727020.7004067334 0.007510513644116805
2375 2727064.4163876954 0.002274577943866797 2727064.4066026043 0.007510513022123336
2376 2726959.920504819 0.002274577616739919 2726959.910719729 0.007510512385582724
2377 2727095.3957417966 0.002274577289480041 2727095.3859567074 0.007510511754144235
2378 2726959.3579196525 0.0022745769620808225 2726959.3481345642 0.007510511107306192
2379 2727063.2152804695 0.0022745766345444807 2727063.2054953827 0.007510510463730468
2380 2727010.9109411486 0.002274576306878325 2727010.9011560627 0.0075105098091440255
2381 2726999.9780943 0.0022745759790885594 2726999.9683092143 0.007510509152222168
2382 2727068.0808286965 0.0022745756511762614 2727068.0710436124 0.007510508490453357
2383 2726955.2590983794 0.002274575323137761 2726955.2493132963 0.007510507821024473
2384 2727088.6338204406 0.0022745749949680586 2727088.6240353584 0.0075105071508868625
2385 2726956.4377129152 0.002274574666664338 2726956.427927834 0.007510506470840427
2386 2727063.5433880473 0.0022745743382272467 2727063.5336029674 0.007510505790812829
2387 2726994.775420314 0.002274574009659685 2726994.7656352352 0.007510505101714989
2388 2727015.4127680548 0.0022745736809644526 2727015.4029829768 0.007510504411103171
2389 2727039.7356651374 0.0022745733521424547 2727039.7258800603 0.007510503713495786
2390 2726976.207965175 0.0022745730231924725 2726976.1981800995 0.007510503012591685
2391 2727063.6813859483 0.0022745726941122936 2727063.671600873 0.0075105023062230145
2392 2726965.145851678 0.002274572364900236 2726965.1360666044 0.0075105015957683255
2393 2727057.80219017 0.002274572035556043 2727057.7924050973 0.007510500880238152
2394 2726980.7303089937 0.0022745717060807264 2726980.720523922 0.00751050016085774
2395 2727032.1039293134 0.002274571376475678 2727032.0941442424 0.007510499436057265
2396 2727007.320552871 0.0022745710467417086 2727007.3107678015 0.007510498708028582
2397 2727004.5690338 0.002274570716878651 2727004.5592487315 0.007510497974175301
2398 2727027.7000940903 0.0022745703868856213 2727027.6903090226 0.007510497237508272
2399 2726989.1824776363 0.002274570056761659 2726989.17269257 0.007510496494981333
2400 2727032.6884966413 0.0022745697265062733 2727032.678711576 0.0075104957495934705
2401 2726989.710322586 0.002274569396119599 2726989.7005375214 0.007510494998788153
2402 2727023.6592464396 0.0022745690656021333 2727023.649461376 0.00751049424462615
2403 2727000.598193095 0.002274568734954348 2727000.588408033 0.0075104934858780045
2404 2727008.950758098 0.0022745684041763936 2727008.9409730374 0.007510492722971009
2405 2727012.2990049114 0.00227456807326807 2727012.289219851 0.007510491956505267
2406 2726997.8054928216 0.002274567742228978 2726997.7957077627 0.007510491185002335
2407 2727017.1365910084 0.0022745674110587638 2727017.126805951 0.007510490410901516
2408 2726995.449805129 0.002274567079757256 2726995.440020072 0.007510489631086567
2409 2727012.772057722 0.0022745667483244853 2727012.762272666 0.007510488849308251
2410 2727001.341305389 0.0022745664167605896 2727001.331520335 0.007510488061550612
2411 2727002.2331964644 0.002274566085065704 2727002.223411411 0.007510487272017177
2412 2727010.655615581 0.002274565753239865 2727010.645830529 0.007510486476653616
2413 2726991.2826486677 0.0022745654212830003 2726991.2728636167 0.007510485679376092
2414 2727017.58489426 0.0022745650891949566 2727017.5751092103 0.007510484876598303
2415 2726984.967568018 0.0022745647569755783 2726984.957782969 0.007510484071754338
2416 2727018.4594177 0.0022745644246247422 2727018.449632652 0.007510483261579303
2417 2726985.216338523 0.002274564092142399 2726985.206553477 0.007510482449489758
2418 2727013.179505107 0.002274563759528554 2727013.169720062 0.007510481631833235
2419 2726990.4705159864 0.0022745634267832366 2726990.460730942 0.007510480812856826
2420 2727004.5837812265 0.0022745630939064645 2727004.5739961835 0.007510479987650776
2421 2726997.1190409553 0.0022745627608982168 2726997.1092559136 0.007510479162076918
2422 2726996.50238169 0.0022745624277584376 2726996.492596649 0.007510478329346389
2423 2727001.6287861 0.002274562094487052 2727001.6190010603 0.007510477497360689
2424 2726991.758753685 0.0022745617610839914 2726991.7489686464 0.007510476657209617
2425 2727002.151268636 0.002274561427549207 2727002.141483599 0.007510475818952325
2426 2726991.1239607283 0.0022745610938826924 2726991.114175692 0.00751047497147258
2427 2726998.939883028 0.0022745607600844677 2726998.9300979935 0.007510474127149727
2428 2726993.497369336 0.0022745604261545814 2726993.487584302 0.007510473272305884
2429 2726993.682383099 0.0022745600920930998 2726993.6725980663 0.0075104724222963635
2430 2726996.898648116 0.002274559757900126 2726996.8888630844 0.007510471559834813
2431 2726988.366386161 0.0022745594235758153 2726988.356601131 0.0075104707047636875
2432 2726999.5725687603 0.002274559089120409 2726999.5627837316 0.007510469834152692
2433 2726984.342394028 0.002274558754534295 2726984.332609 0.007510468974948094
2434 2727000.6680081533 0.0022745584198180895 2727000.658223127 0.007510468095312297
2435 2726981.9405995477 0.002274558084972757 2726981.9308145223 0.007510467233298486
2436 2727000.3359639444 0.002274557749999794 2727000.32617892 0.007510466343285263
2437 2726980.6100963587 0.0022745574149015393 2726980.6003113356 0.007510465480380193
2438 2726999.4241647283 0.002274557079681618 2726999.4143797066 0.007510464577889384
2439 2726979.3108231355 0.0022745567443457114 2726979.3010381153 0.007510463716981922
2440 2726999.0737239607 0.0022745564089027472 2726999.0639389413 0.007510462798680705
2441 2726976.8666800545 0.0022745560733668535 2726976.8568950365 0.007510461944288698
2442 2727000.4597035325 0.002274555737760523 2727000.449918516 0.0075104610047987295
2443 2726972.1068433165 0.0022745554021197834 2726972.097058301 0.007510460164181343
2444 2727004.7763553164 0.0022745550665026876 2727004.766570302 0.007510459194744726
2445 2726963.756493218 0.0022745547310033054 2726963.7467082045 0.0075104583797969806
2446 2727013.4630420054 0.002274554395774837 2727013.453256994 0.007510457366094653
2447 2726950.100299712 0.002274554061067859 2726950.090514701 0.007510456596633765
2448 2727028.652239014 0.00227455372729342 2727028.642454005 0.007510455515271624
2449 2726928.410852718 0.002274553395126392 2726928.40106771 0.007510454824809458
2450 2727053.8921395303 0.0022745530656719214 2727053.8823545235 0.00751045363795521
2451 2726894.029486101 0.002274552740724759 2726894.0197010953 0.007510453083696661
2452 2727095.330760457 0.00227455242314697 2727095.320975453 0.007510451732069984
2453 2726838.822646802 0.002274552117341912 2726838.8128617983 0.007510451410456066
2454 2727163.749650912 0.0022745518296245887 2727163.7398659103 0.00751044980811792
2455 2726748.48674602 0.0022745515678036956 2726748.476961019 0.0075104498669869265
2456 2727278.14884384 0.0022745513382769872 2727278.139058841 0.0075104479085522586
2457 2726597.799686586 0.002274551137763662 2726597.7899015867 0.0075104484877513466
2458 2727471.9553833264 0.0022745509383892645 2727471.9455983294 0.0075104460812736055
2459 2726342.7775128125 0.002274550676458115 2726342.767727815 0.007510446986197299
2460 2727802.358876576 0.002274550276040699 2727802.3490915815 0.007510444203856634
2461 2725910.4599153553 0.0022745497256132893 2725910.450130361 0.007510444611921609
2462 2728361.066420552 0.0022745491347542883 2728361.0566355605 0.007510442300180175
2463 2725186.0309653324 0.0022745486605433925 2725186.021180342 0.007510441704297305
2464 2729295.0626694183 0.002274548363201316 2729295.052884429 0.007510440969588233
2465 2723976.0713512986 0.002274548162613748 2723976.061566311 0.007510439411806146
2466 2730866.4349538423 0.0022745479190479714 2730866.425168855 0.007510439649458611
2467 2721924.1137350076 0.002274547546112587 2721924.1039500223 0.007510437476080613
2468 2733563.3357073795 0.002274547079196897 2733563.325922395 0.007510437369976758
2469 2718370.518257755 0.0022745466371453817 2718370.5084727723 0.007510435732035766
2470 2738283.6662924453 0.0022745463003634196 2738283.656507464 0.007510434843626179
2471 2712118.395221019 0.0022745460393662556 2712118.385436039 0.007510434318325968
2472 2746647.757209459 0.002274545762143685 2746647.74742448 0.007510432785829789
2473 2701047.510338951 0.002274545411898455 2701047.500553973 0.007510432443592795
2474 2761502.5265312623 0.002274545018761785 2761502.5167462863 0.007510431006179978
2475 2681596.2198150167 0.00227454466239037 2681596.210030042 0.007510430007012633
2476 2787407.642345632 0.0022745443915054247 2787407.632560658 0.007510429599373572
2477 2648930.5051270276 0.0022745441915489476 2648930.495342056 0.007510427791651478
2478 2828977.414048315 0.002274544023528642 2828977.4042633427 0.00751042829662355
2479 2602503.7783246366 0.00227454387066003 2602503.7685396667 0.007510425996545275
2480 2877590.3668665243 0.0022745437224130026 2877590.357081554 0.007510426720327407
2481 2568989.337852737 0.002274543501445714 2568989.328067769 0.007510424480231821
2482 2879292.794566521 0.0022745430618831045 2879292.7847815533 0.007510424453837876
2483 2616258.898636039 0.0022745423733224485 2616258.8888510736 0.007510422508774983
2484 2777634.0244470495 0.002274541670943261 2777634.0146620865 0.007510421194175184
2485 2744958.9743887046 0.002274541240599532 2744958.964603743 0.007510420631089203
2486 2652728.2891154094 0.0022745410972208327 2652728.279330449 0.007510418856893153
2487 2833433.9551183092 0.002274540995170993 2833433.9453333486 0.007510419324363723
2488 2625766.0247937525 0.002274540698375475 2625766.0150087946 0.007510417098644331
2489 2794199.1545730135 0.002274540234282974 2794199.144788056 0.007510417095255535
2490 2714337.219788536 0.0022745398602257816 2714337.210003581 0.007510415163605295
2491 2686604.539270243 0.002274539730105598 2686604.529485288 0.00751041507022644
2492 2802232.752472182 0.0022745396933112247 2802232.742687228 0.007510413706995456
2493 2647837.2830437007 0.002274539455908955 2647837.273258748 0.0075104135746828365
2494 2782964.6090616887 0.0022745388838514265 2782964.5992767382 0.007510411356623718
2495 2713307.4465752593 0.002274538145378335 2713307.4367903103 0.0075104110558656
2496 2697858.631189648 0.0022745375390167337 2697858.621404702 0.007510408722506287
2497 2784189.6281727944 0.0022745371920259013 2784189.618387849 0.00751040844204163
2498 2666687.1722587855 0.0022745369850263415 2666687.162473841 0.0075104073242407
2499 2768041.5617243815 0.0022745367400944464 2768041.551939439 0.007510406039964181
2500 2719453.508276872 0.002274536380351282 2719453.4984919294 0.007510405863468216
2501 2701614.626006687 0.0022745359326388236 2701614.6162217474 0.007510403608186206
2502 2772399.5138452896 0.0022745354789754277 2772399.5040603504 0.007510403513520898
2503 2681526.0619341205 0.0022745350946529108 2681526.0521491836 0.007510401790274484
2504 2755242.0043964083 0.002274534791116866 2755241.994611473 0.00751040088104918
2505 2725440.117274267 0.0022745345130813642 2725440.107489332 0.007510400385291595
2506 2703902.8022653423 0.0022745341870237345 2703902.7924804096 0.007510398537353633
2507 2763387.761107977 0.0022745337966109105 2763387.7513230448 0.007510398331483994
2508 2692977.234956811 0.002274533408210599 2692977.2251718813 0.007510396636914607
2509 2745811.613377973 0.002274533096596689 2745811.603593044 0.007510395765205957
2510 2729163.0740712956 0.0022745328604903275 2729163.0642863675 0.0075103952103179
2511 2706777.20634839 0.0022745326297784873 2706777.1965634637 0.007510393516209829
2512 2755542.861591566 0.0022745323465716964 2755542.85180664 0.007510393437629279
2513 2702169.94071487 0.002274532013058643 2702169.9309299467 0.007510391623382692
2514 2738765.338142654 0.0022745316488538237 2738765.328357731 0.007510391005965175
2515 2731593.349188254 0.0022745312394731837 2731593.339403333 0.007510389845895681
2516 2709155.323870737 0.0022745307682921086 2709155.314085818 0.007510388368007809
2517 2750082.403682244 0.0022745302784523626 2750082.3938973257 0.007510387658365848
2518 2707729.520538265 0.0022745298558826607 2707729.510753349 0.007510386044020409
2519 2735768.340889791 0.0022745295455199716 2735768.331104876 0.007510385342107483
2520 2730446.1707934625 0.00227452930068133 2730446.1610085494 0.007510384301753417
2521 2714286.767512926 0.0022745290197888584 2714286.7577280137 0.007510383181671401
2522 2742401.4071543855 0.0022745286401298186 2742401.3973694746 0.007510382320636316
2523 2715789.2751962435 0.0022745281998473466 2715789.2654113346 0.007510380952882419
2524 2728905.207730952 0.002274527796878499 2728905.1979460446 0.007510379912687501
2525 2735537.5700870086 0.002274527487996974 2735537.560302102 0.007510378988666182
2526 2710170.264348674 0.002274527244375324 2710170.2545637693 0.007510377749531629
2527 2747376.977318975 0.002274527001307683 2747376.967534071 0.007510377169577819
2528 2707909.125296092 0.002274526732562766 2707909.1155111897 0.0075103757648623815
2529 2741373.8839231846 0.0022745264698529107 2741373.874138283 0.0075103751546209425
2530 2718022.8268802525 0.002274526249048213 2718022.8170953523 0.0075103738977886775
2531 2731828.4385828213 0.002274526036234495 2731828.428797922 0.007510373212185888
2532 2723648.387184052 0.0022745257187860098 2723648.377399154 0.007510371942585602
2533 2730693.907716937 0.0022745252057192367 2730693.8979320405 0.0075103709191841365
2534 2722029.5917875143 0.002274524559330238 2722029.5820026207 0.007510369329685862
2535 2732350.815308958 0.0022745239778232573 2732350.8055240656 0.007510368202108874
2536 2722618.198457672 0.002274523605699491 2722618.1886727815 0.007510366975055423
2537 2728449.449048001 0.002274523401910939 2728449.4392631114 0.007510366065907009
2538 2729330.1784177655 0.00227452319808959 2729330.1686328775 0.007510365207430989
2539 2720906.0704194307 0.002274522851063196 2720906.0606345437 0.007510363948808914
2540 2734961.8288117335 0.0022745223634689934 2734961.819026848 0.007510362952351764
2541 2719439.4955815338 0.002274521872240949 2719439.48579665 0.007510361502498927
2542 2731574.883032157 0.002274521499500619 2731574.873247275 0.007510360542310583
2543 2726588.5614694627 0.002274521232100249 2726588.551684582 0.007510359489602106
2544 2723002.924042705 0.0022745209581183806 2723002.9142578254 0.007510358403236156
2545 2733758.8902495275 0.0022745205929984597 2733758.8804646493 0.0075103574545586195
2546 2719558.8207210135 0.0022745201593240387 2719558.810936137 0.007510356079015009
2547 2732505.033573083 0.002274519747437655 2732505.023788208 0.0075103550989605245
2548 2724835.0795411593 0.0022745194091533067 2724835.069756286 0.007510353905886386
2549 2725148.6471772664 0.002274519110349826 2725148.6373923942 0.00751035287551173
2550 2731763.009032032 0.002274518783162139 2731762.999247161 0.00751035187074073
2551 2720845.136715974 0.002274518402989731 2720845.1269311053 0.007510350613375011
2552 2732252.8646654463 0.002274518006543975 2732252.854880579 0.0075103496064266775
2553 2724022.8065225435 0.002274517641209892 2724022.796737678 0.00751034837886379
2554 2726719.252516873 0.0022745173119194766 2726719.2427320085 0.007510347348653752
2555 2729947.9509367906 0.002274516984392192 2729947.941151927 0.0075103462818147185
2556 2722301.3394354754 0.0022745166295927394 2722301.329650614 0.007510345103185265
2557 2731603.5641405615 0.0022745162537665276 2731603.5543557014 0.007510344068480654
2558 2723671.450633662 0.0022745158848730576 2723671.440848803 0.0075103428475035115
2559 2727922.669967216 0.0022745155379746414 2727922.6601823587 0.00751034181123499
2560 2728279.8939844524 0.002274515201453419 2728279.8841995965 0.00751034068588253
2561 2723907.686633195 0.00227451485485993 2723907.676848341 0.0075103395721736925
2562 2730508.77958779 0.0022745144926575233 2730508.769802937 0.007510338479917322
2563 2723989.6815651283 0.0022745141273634475 2723989.6717802766 0.0075103373169543896
2564 2728355.763821901 0.0022745137726259334 2728355.754037051 0.007510336221754514
2565 2727367.580597659 0.00227451342829386 2727367.5708128107 0.007510335116564746
2566 2724877.872546259 0.0022745130832353354 2724877.862761412 0.007510333974462848
2567 2729925.5902981586 0.0022745127293672673 2729925.580513313 0.007510332912488906
2568 2723888.5231594383 0.0022745123698492526 2723888.513374594 0.007510331711586914
2569 2729280.2615371686 0.0022745120139561273 2729280.2517523263 0.0075103306711173145
2570 2725778.221735051 0.0022745116665764775 2725778.2119502095 0.0075103294691096795
2571 2726956.115076595 0.002274511324496541 2726956.105291755 0.007510328447230996
2572 2727798.322977621 0.0022745109821708663 2727798.313192783 0.007510327234783197
2573 2726041.0377566847 0.002274510639316156 2726041.027971848 0.0075103262419292886
2574 2727526.9902888346 0.0022745103023622732 2727526.980503999 0.007510324976493587
2575 2727783.4044288346 0.0022745099795344077 2727783.3946440006 0.0075103240855306785
2576 2725265.12041832 0.002274509675487525 2725265.110633488 0.0075103227433893265
2577 2730790.8035630463 0.0022745093897372066 2730790.7937782146 0.007510322013170559
2578 2723228.049260228 0.002274509116665624 2723228.039475398 0.007510320567772783
2579 2732776.437519488 0.002274508842008923 2732776.427734659 0.0075103199719795035
2580 2723093.9702586383 0.002274508537112076 2723093.9604738113 0.007510318396821913
2581 2732089.0291480906 0.0022745081644345616 2732089.0193632646 0.007510317741314487
2582 2724700.2723685824 0.002274507707191092 2724700.2625837587 0.007510316057902632
2583 2728708.8305614702 0.00227450720271692 2728708.820776648 0.007510315119479454
2584 2727116.4761585677 0.002274506729712418 2727116.466373747 0.00751031366535256
2585 2725525.731022573 0.002274506346324662 2725525.7212377544 0.007510312538003902
2586 2729261.590175789 0.0022745060455244357 2729261.580390971 0.00751031157031165
2587 2724806.898029322 0.002274505768192285 2724806.8882445055 0.007510310279259425
2588 2729521.3784735366 0.0022745054489198132 2729521.3686887217 0.007510309468003545
2589 2725747.998738771 0.002274505060212411 2725747.988953958 0.007510308004989329
2590 2727681.38085457 0.0022745046306012727 2727681.3710697577 0.007510307018841878
2591 2727245.4572730907 0.0022745042183107194 2727245.4474882805 0.00751030569502502
2592 2725891.686953238 0.00227450385944123 2725891.67716843 0.007510304554656099
2593 2728469.781662479 0.0022745035412862595 2728469.771877672 0.007510303552061802
2594 2725629.5367028085 0.0022745032212410504 2725629.5269180033 0.007510302265532633
2595 2728293.2629051553 0.0022745028659569857 2728293.253120351 0.007510301326021271
2596 2726390.7139429916 0.0022745024768391613 2726390.7041581892 0.007510299964265487
2597 2726952.983209235 0.0022745020837977564 2726952.973424434 0.007510298900424616
2598 2727470.0848882934 0.0022745017151890308 2727470.075103494 0.00751029770415025
2599 2726019.3149701096 0.00227450137361637 2726019.3051853115 0.007510296522727707
2600 2728055.2089493293 0.002274501038525891 2728055.1991645326 0.007510295505519223
2601 2726110.309359445 0.0022745006878787596 2726110.29957465 0.007510294219312702
2602 2727552.2988049476 0.0022745003169082527 2727552.289020154 0.007510293189119499
2603 2726814.8812978826 0.0022744999391151807 2726814.871513091 0.00751029191864098
2604 2726598.4835891314 0.0022744995714397117 2726598.4738043407 0.007510290794760681
2605 2727554.0294608767 0.0022744992190361136 2727554.019676088 0.0075102896664988265
2606 2726182.7917178064 0.002274498873140042 2726182.781933019 0.007510288452698293
2607 2727680.86618103 0.002274498521197312 2727680.8563962444 0.00751028740022954
2608 2726459.1261583003 0.002274498158127926 2726459.1163735157 0.007510286139305779
2609 2727105.1133515704 0.002274497789169693 2727105.1035667877 0.00751028504673128
2610 2727062.739696879 0.002274497423507991 2727062.7299120976 0.0075102838434077685
2611 2726491.0916853216 0.002274497065769392 2726491.081900542 0.007510282678019627
2612 2727490.5278652306 0.002274496713040435 2727490.5180804525 0.007510281567928344
2613 2726368.45668987 0.0022744963587861614 2726368.4469050933 0.007510280343110389
2614 2727371.6766768894 0.002274495998944325 2727371.666892114 0.007510279253574594
2615 2726700.0276860395 0.0022744956347631497 2726700.017901266 0.007510278024418748
2616 2726877.818883293 0.00227449527073536 2726877.809098521 0.007510276891543749
2617 2727157.335799129 0.0022744949102877377 2727157.3260143586 0.007510275721577198
2618 2726511.4214976737 0.0022744945532103033 2726511.4117129045 0.007510274533588725
2619 2727361.8745745877 0.0022744941965566544 2727361.8647898203 0.0075102734163810655
2620 2726531.198908968 0.002274493837544777 2726531.189124202 0.0075102721955946075
2621 2727163.8946995204 0.002274493475725489 2727163.884914756 0.0075102710761867295
2622 2726836.419240177 0.002274493112867057 2726836.409455414 0.007510269869681538
2623 2726791.393618502 0.00227449275112069 2726791.383833741 0.007510268712531626
2624 2727154.93582042 0.0022744923912631646 2727154.92603566 0.007510267551575466
2625 2726578.0130569027 0.0022744920323731392 2726578.0032721446 0.0075102663552245015
2626 2727237.030384458 0.0022744916728826164 2727237.020599701 0.007510265222517267
2627 2726647.151489414 0.002274491311900209 2726647.1417046585 0.007510264010327175
2628 2727047.406585466 0.002274490949745814 2727047.396800712 0.0075102628685585135
2629 2726892.8059350634 0.0022744905874635727 2726892.7961503114 0.007510261673733248
2630 2726779.795114764 0.0022744902258950827 2726779.785330013 0.007510260502248171
2631 2727110.002523587 0.0022744898650972904 2727109.992738838 0.007510259338883376
2632 2726648.629044357 0.002274489504460814 2726648.6192596094 0.007510258140438535
2633 2727142.0944149517 0.0022744891432888675 2727142.0846302058 0.007510256992577015
2634 2726717.4824893246 0.002274488781316506 2726717.4727045805 0.007510255786519618
2635 2726992.5943074143 0.00227448841881072 2726992.584522671 0.007510254629336237
2636 2726900.8940331894 0.002274488056271272 2726900.884248448 0.007510253437624362
2637 2726801.34096348 0.002274487694030704 2726801.33117874 0.007510252258132474
2638 2727054.1833274425 0.002274487332056486 2727054.1735427044 0.007510251087739328
2639 2726708.6723487703 0.0022744869700486526 2726708.662564033 0.007510249889093353
2640 2727075.816961184 0.002274486607700202 2727075.807176449 0.007510248728523652
2641 2726755.8119685235 0.0022744862449064866 2726755.8021837897 0.007510247524801663
2642 2726971.9643069683 0.0022744858817933355 2726971.9545222363 0.007510246357433361
2643 2726885.4745431966 0.0022744855185851077 2726885.464758466 0.0075102451632996356
2644 2726834.392843504 0.0022744851554357772 2726834.3830587748 0.007510243979959296
2645 2726999.754675329 0.0022744847923425963 2726999.7448906014 0.007510242800140559
2646 2726757.8944686265 0.0022744844291803265 2726757.8846839005 0.007510241602558332
2647 2727027.626151527 0.002274484065806958 2727027.6163668022 0.007510240430072622
2648 2726777.393966558 0.0022744837021572554 2726777.3841818348 0.007510239227530696
2649 2726965.895435096 0.0022744833382676126 2726965.885650375 0.007510238051328143
2650 2726862.2734553944 0.002274482974232039 2726862.2636706745 0.007510236853871487
2651 2726868.7457866366 0.0022744826101320295 2726868.7360019186 0.007510235666823472
2652 2726949.592427541 0.002274482245989349 2726949.5826428244 0.007510234478694879
2653 2726800.620851013 0.002274481881765335 2726800.6110662976 0.007510233280722501
2654 2726986.9457012797 0.0022744815173965814 2726986.935916566 0.007510232098631509
2655 2726794.597652788 0.0022744811528375305 2726794.587868076 0.007510230895139738
2656 2726961.190468792 0.0022744807880832585 2726961.1806840817 0.007510229712098947
2657 2726841.445403012 0.0022744804231636852 2726841.435618303 0.0075102285099202136
2658 2726898.3594505936 0.0022744800581190557 2726898.3496658863 0.0075102273202654075
2659 2726904.9080638657 0.002274479692974947 2726904.89827916 0.007510226123435212
2660 2726839.8166453848 0.002274479327731031 2726839.8068606807 0.007510224925658401
2661 2726947.1360960724 0.0022744789623667097 2726947.1263113697 0.007510223733545087
2662 2726815.3903931207 0.002274478596856628 2726815.3806084194 0.007510222530117886
2663 2726949.2944129417 0.002274478231185326 2726949.284628242 0.007510221338821182
2664 2726830.391676633 0.002274477865353347 2726830.381891935 0.007510220134121409
2665 2726917.5742191602 0.0022744774993735104 2726917.564434464 0.0075102189393264395
2666 2726869.01829095 0.0022744771332615906 2726869.008506255 0.007510217737018328
2667 2726874.2326543625 0.002274476767027565 2726874.222869669 0.007510216536302315
2668 2726907.211339937 0.002274476400671769 2726907.201555245 0.007510215337608321
2669 2726842.291576524 0.002274476034186785 2726842.2817918337 0.007510214131081538
2670 2726926.2816959345 0.0022744756675627652 2726926.2719112462 0.007510212934812123
2671 2726834.021774162 0.002274475300792758 2726834.0119894748 0.007510211724376959
2672 2726920.703832907 0.0022744749338754477 2726920.6940482217 0.007510210528234958
2673 2726847.9163361685 0.0022744745668145964 2726847.9065514845 0.007510209316110283
2674 2726897.6386461183 0.00227447419961626 2726897.628861436 0.007510208118329839
2675 2726872.8624815326 0.002274473832285611 2726872.852696852 0.0075102069056316
2676 2726870.477742249 0.002274473464824973 2726870.4679575698 0.007510205706023468
2677 2726895.444106964 0.0022744730972337097 2726895.4343222864 0.007510204492033342
2678 2726851.2293154094 0.0022744727295096563 2726851.2195307333 0.007510203292292394
2679 2726906.3355155154 0.0022744723616512155 2726906.325730841 0.007510202074436778
2680 2726845.692071969 0.002274471993659237 2726845.6822872963 0.007510200877932787
2681 2726903.26732478 0.0022744716255382754 2726903.2575401086 0.0075101996521431845
2682 2726852.683899962 0.002274471257297403 2726852.6741152923 0.007510198463681247
2683 2726890.1883330075 0.0022744708889512835 2726890.1785483393 0.0075101972244579615
2684 2726866.3438254544 0.002274470520522587 2726866.334040788 0.007510196050596409
2685 2726874.0585702006 0.0022744701520471334 2726874.0487855356 0.007510194790284022
2686 2726879.615057076 0.0022744697835835634 2726879.6052724123 0.007510193640719655
2687 2726861.3587567736 0.002274469415230443 2726861.348972112 0.007510192347535399
2688 2726887.1835362846 0.0022744690471556152 2726887.1737516243 0.007510191238230378
2689 2726855.858718142 0.002274468679646382 2726855.8489334835 0.007510189892585364
2690 2726886.8804018702 0.002274468313195366 2726886.8706172127 0.007510188851584844
2691 2726858.1380782654 0.0022744679486470312 2726858.1282936097 0.0075101874201164934
2692 2726879.4311577296 0.002274467587444753 2726879.4213730753 0.007510186498042038
2693 2726866.5086209215 0.0022744672320352214 2726866.4988362696 0.0075101849249469945
2694 2726867.0834932094 0.002274466886490429 2726867.0737085585 0.007510184213380027
2695 2726878.6401338913 0.0022744665573372555 2726878.630349242 0.007510182411039631
2696 2726851.845361825 0.002274466254268395 2726851.835577177 0.007510182068600432
2697 2726893.2807662324 0.002274465989441453 2726893.270981586 0.007510179917118528
2698 2726833.840289912 0.0022744657719390234 2726833.8305052663 0.007510180159288612
2699 2726911.756309004 0.0022744655916088975 2726911.746524361 0.007510177527640399
2700 2726810.1072956542 0.002274465391858469 2726810.0975110107 0.007510178341836939
2701 2726938.3699794034 0.0022744650607349633 2726938.360194763 0.007510175156589765
2702 2726776.368872784 0.0022744645053348308 2726776.3590881443 0.00751017565990695
2703 2726974.338260759 0.002274463794016887 2726974.3284761226 0.007510172588355174
2704 2726738.535371066 0.0022744631598511315 2726738.5255864314 0.0075101719399136785
2705 2727004.1102694715 0.0022744627749771867 2727004.100484838 0.007510170661843424
2706 2726719.8783642314 0.002274462579871746 2726719.8685796 0.007510168929363447
2707 2727003.0105192447 0.002274462362720545 2727003.0007346133 0.0075101690298953186
2708 2726739.027582213 0.0022744619607340806 2726739.017797584 0.007510166467752583
2709 2726963.9575829273 0.002274461410041325 2726963.9477982996 0.007510166132634266
2710 2726788.880650676 0.0022744608995345543 2726788.8708660505 0.007510164223926465
2711 2726907.567759325 0.002274460550541573 2726907.5579747013 0.0075101629270451446
2712 2726839.9603393343 0.0022744602929831866 2726839.9505547117 0.0075101624526545145
2713 2726864.4566831407 0.0022744599723202932 2726864.44689852 0.0075101603426468285
2714 2726868.4951802134 0.0022744595295035833 2726868.4853955936 0.007510159950386407
2715 2726846.065681413 0.002274459053444595 2726846.0558967954 0.007510158026747268
2716 2726876.9433437316 0.0022744586576639667 2726876.933559116 0.007510156887053118
2717 2726838.588415688 0.0022744583439749055 2726838.5786310737 0.007510156069350811
2718 2726884.5963666984 0.0022744580202132005 2726884.5865820865 0.007510154231970241
2719 2726824.3618062707 0.002274457623162691 2726824.3520216593 0.007510153684032383
2720 2726901.789889365 0.0022744571871056076 2726901.780104756 0.007510151874453665
2721 2726802.93366163 0.0022744567869747248 2726802.923877022 0.0075101507796863885
2722 2726920.1127334717 0.0022744564419677877 2726920.1029488654 0.007510149782233349
2723 2726787.546755571 0.0022744561031144785 2726787.536970967 0.007510148110612552
2724 2726926.894570447 0.0022744557239404257 2726926.884785844 0.007510147421159572
2725 2726785.6318061566 0.002274455315103628 2726785.6220215554 0.00751014571920501
2726 2726922.3500236007 0.0022744549216654458 2726922.340239001 0.007510144640489885
2727 2726789.791077675 0.002274454563384678 2726789.781293077 0.007510143535742595
2728 2726918.169114389 0.00227445421678215 2726918.159329793 0.007510141986259456
2729 2726788.173965931 0.0022744538526034363 2726788.1641813363 0.007510141188512525
2730 2726922.565952197 0.002274453473690616 2726922.556167604 0.007510139579408753
2731 2726778.3540446833 0.0022744531089807295 2726778.3442600914 0.007510138542742429
2732 2726932.18738585 0.0022744527791906514 2726932.17760126 0.007510137371200547
2733 2726767.5206647394 0.0022744524801411037 2726767.510880151 0.0075101360120672575
2734 2726939.130018412 0.0022744521979004883 2726939.120233825 0.0075101351354008765
2735 2726761.338796889 0.002274451925471995 2726761.3290123036 0.007510133767377211
2736 2726942.104263109 0.002274451650857472 2726942.0944785248 0.00751013272982457
2737 2726756.4506993843 0.0022744513302357223 2726756.4409148013 0.00751013159498374
2738 2726948.1344757457 0.002274450900498705 2726948.1246911646 0.007510130137992298
2739 2726745.0640268275 0.0022744503546992994 2726745.054242248 0.007510128892748125
2740 2726963.033916431 0.002274449793697365 2726963.0241318536 0.007510127417505696
2741 2726726.605501276 0.0022744493507690093 2726726.5957167004 0.0075101259248882305
2742 2726982.9940091334 0.002274449065549716 2726982.9842245593 0.007510125244896278
2743 2726708.360870766 0.0022744488597873013 2726708.3510861937 0.007510123404305588
2744 2727005.390264276 0.002274448617891576 2727005.380479704 0.007510123304663842
2745 2726684.090523593 0.0022744482853319305 2726684.0807390236 0.0075101209286488994
2746 2727058.257463685 0.0022744479071384865 2727058.2476791157 0.0075101209282689265
2747 2726592.7531058155 0.002274447557531535 2726592.7433212493 0.007510118473106344
2748 2727238.7426421503 0.00227444722911813 2727238.7328575845 0.007510118423677707
2749 2726285.8117597033 0.0022744468278869273 2726285.8019751403 0.0075101161614798875
2750 2727695.2278598137 0.0022744462912411985 2727695.218075252 0.007510115515323714
2751 2725641.301621578 0.0022744456852332932 2725641.291837019 0.007510113561700897
2752 2728477.0068126065 0.0022744451573704725 2728476.997028049 0.007510112330637891
2753 2724728.4248517198 0.0022744447953087802 2724728.4150671638 0.00751011121596868
2754 2729489.815030691 0.002274444548735121 2729489.805246137 0.007510109745580079
2755 2723633.0406371346 0.002274444281926776 2723633.0308525814 0.007510109105578802
2756 2730704.9628894385 0.00227444389258812 2730704.953104887 0.007510107295863885
2757 2722248.30256408 0.0022744433951653402 2722248.29277953 0.0075101064088663565
2758 2732350.2646533204 0.0022744428973814905 2732350.254868773 0.0075101047141782245
2759 2720185.473514891 0.002274442491016061 2720185.463730345 0.007510103527901676
2760 2735002.2804161184 0.002274442171569034 2735002.270631574 0.007510102485015157
2761 2716737.545980173 0.002274441861542472 2716737.53619563 0.007510100931160614
2762 2739508.3535232507 0.0022744414932292572 2739508.343738709 0.007510100202309912
2763 2710929.29848966 0.0022744410652630414 2710929.288705121 0.007510098327609696
2764 2747002.078444383 0.002274440630809085 2747002.068659845 0.0075100975489377575
2765 2701441.198465488 0.002274440240101183 2701441.188680952 0.007510095854638954
2766 2759123.4613240417 0.0022744398978533464 2759123.451539507 0.007510094929479065
2767 2686351.4549153615 0.00227443957214982 2686351.4451308283 0.007510093538259527
2768 2778245.277569161 0.002274439234589817 2778245.267784629 0.007510092471783766
2769 2663191.5180353126 0.002274438888250869 2663191.5082507827 0.007510091035896573
2770 2806722.832868427 0.0022744385622883562 2806722.823083898 0.007510090210739462
2771 2631258.8829850084 0.0022744382836580083 2631258.8732004818 0.007510088411437539
2772 2841838.930925724 0.0022744380498989 2841838.9211411974 0.007510088252520761
2773 2600305.7063025013 0.002274437818621506 2600305.6965179774 0.007510085879061658
2774 2862611.2274482558 0.002274437518709341 2862611.2176637324 0.007510086191649157
2775 2601859.57409316 0.0022744370924855533 2601859.56430864 0.007510083304663481
2776 2830255.4860308473 0.0022744365633276626 2830255.4762463276 0.0075100833753721724
2777 2663087.1514088293 0.0022744360594847365 2663087.1416243124 0.007510080785058031
2778 2747003.740029118 0.002274435726201861 2747003.7302446016 0.007510080388265136
2779 2748710.6178173916 0.0022744355988839997 2748710.608032877 0.007510078957901305
2780 2676043.3373182244 0.0022744355634538986 2676043.3275337107 0.007510078148377482
2781 2793795.167696121 0.0022744354146921487 2793795.1579116085 0.0075100771744471126
2782 2666140.086003577 0.002274434976492213 2666140.076219066 0.007510075793550585
2783 2770651.131762582 0.0022744342499167996 2770651.121978074 0.007510074110550577
2784 2713879.751725939 0.0022744334509216717 2713879.741941433 0.007510072703885819
2785 2711295.993429754 0.002274432830151545 2711295.9836452506 0.0075100707323221315
2786 2766583.6919068373 0.0022744324579252032 2766583.6821223344 0.007510070050578648
2787 2676478.946616017 0.0022744322052906164 2676478.936831516 0.007510068353000632
2788 2774878.629660069 0.002274431886178366 2774878.61987557 0.007510067569574505
2789 2694312.6757593467 0.0022744314200462868 2694312.6659748494 0.007510066027993555
2790 2737638.9125262904 0.0022744308928571394 2737638.902741795 0.00751006453773755
2791 2739713.2592759565 0.0022744304443166855 2739713.2494914625 0.007510063517661714
2792 2697127.22568812 0.0022744301050021966 2697127.215903628 0.007510061822388292
2793 2765207.0807161215 0.002274429781105085 2765207.0709316307 0.007510061118621643
2794 2691518.96570457 0.002274429375815377 2691518.955920081 0.0075100593964847724
2795 2750584.287720734 0.002274428893597669 2750584.2779362467 0.007510058287073107
2796 2720043.9696006556 0.002274428427942461 2720043.9598161704 0.007510056883146475
2797 2716867.7355498513 0.002274428051768679 2716867.725765368 0.00751005546473342
2798 2749860.9445187943 0.0022744277362200544 2749860.9347343124 0.0075100545625261805
2799 2698656.955738685 0.0022744273901939586 2698656.9459542045 0.007510052955705435
2800 2752917.0923405075 0.0022744269637205647 2752917.0825560284 0.007510051989239319
2801 2709722.8491674094 0.002274426496732201 2709722.8393829325 0.007510050376993332
2802 2731529.0523646805 0.0022744260681087725 2731529.042580205 0.007510049169923022
2803 2734631.8733762964 0.002274425708965316 2734631.863591823 0.007510047959003801
2804 2709928.047858185 0.0022744253767034515 2709928.0380737134 0.007510046566131473
2805 2747983.134304517 0.002274425008547293 2747983.124520046 0.007510045554585231
2806 2707530.8048761673 0.002274424587302919 2707530.7950916984 0.007510043972891544
2807 2739779.4469804415 0.0022744241513003647 2739779.4371959744 0.007510042870789177
2808 2722964.252023423 0.0022744237470363315 2722964.242238958 0.007510041432144239
2809 2721490.5800452805 0.002274423381875357 2721490.5702608167 0.007510040205380585
2810 2739230.878697409 0.0022744230245409646 2739230.868912947 0.007510039027611903
2811 2711216.280786966 0.002274422643100596 2711216.271002506 0.007510037596692697
2812 2741669.4374280055 0.0022744222354953237 2741669.4276435464 0.007510036489855304
2813 2716466.8727283427 0.0022744218248123573 2716466.862943886 0.0075100349929554415
2814 2730613.590369715 0.0022744214315687477 2730613.5805852595 0.007510033848862071
2815 2729933.5190921756 0.0022744210550867208 2729933.509307722 0.007510032505190917
2816 2718172.8261118205 0.002274420679616275 2718172.816327369 0.007510031221117413
2817 2738476.9645521967 0.0022744202929531826 2738476.9547677464 0.007510030023496187
2818 2715298.952765741 0.0022744198966276104 2715298.942981292 0.0075100285952429974
2819 2735545.513758775 0.002274419500395739 2735545.503974328 0.007510027451431433
2820 2722767.555544295 0.0022744191107374944 2722767.5457598497 0.007510026032980985
2821 2725641.8481350453 0.0022744187260101993 2725641.8383506015 0.007510024834420411
2822 2732481.639371986 0.0022744183407484393 2732481.629587544 0.00751002352729242
2823 2718373.414745094 0.0022744179520965443 2718373.4049606537 0.0075100222018611214
2824 2735859.806673978 0.002274417561496523 2735859.7968895393 0.007510020996915651
2825 2719356.740122596 0.0022744171715612695 2719356.730338159 0.0075100195983193105
2826 2731133.1776318206 0.0022744167829139984 2731133.167847385 0.007510018416045
2827 2726367.679820986 0.0022744163942823685 2726367.6700365525 0.0075100170467091625
2828 2723606.1039444883 0.002274416004695455 2723606.0941600567 0.007510015795075162
2829 2732623.713545893 0.002274415614715349 2732623.703761463 0.007510014511608842
2830 2719926.39999693 0.002274415225496971 2719926.3902125014 0.00751001317326615
2831 2733145.706431267 0.0022744148371912068 2733145.69664684 0.007510011956227377
2832 2722405.1475006384 0.002274414448690434 2722405.1377162132 0.00751001058618852
2833 2728484.2050202927 0.0022744140588856696 2728484.1952358694 0.007510009361110095
2834 2727997.476306376 0.002274413667891164 2727997.4665219546 0.007510008026187619
2835 2723257.1353654843 0.002274413276907792 2723257.1255810643 0.007510006740457328
2836 2731736.7700246247 0.0022744128869785986 2731736.7602402065 0.007510005469811286
2837 2721681.670373707 0.0022744124979958763 2721681.6605892903 0.007510004131315678
2838 2731012.7315598773 0.002274412108905432 2731012.7217754624 0.00751000289389415
2839 2724336.3726648055 0.002274411718766839 2724336.362880392 0.007510001546786912
2840 2727170.2704826477 0.002274411327568228 2727170.260698236 0.007510000288240701
2841 2728429.4355947576 0.002274410936093214 2728429.425810348 0.007509998975811197
2842 2723702.293410972 0.002274410545114523 2723702.2836265643 0.007509997671877888
2843 2730600.11507542 0.00227441015474252 2730600.1052910136 0.00750999640215972
2844 2723150.876039224 0.002274409764464934 2723150.866254819 0.007509995067669602
2845 2729574.607337025 0.002274409373704004 2729574.5975526217 0.00750999381023493
2846 2725386.406529597 0.002274408982306495 2725386.3967451956 0.007509992478962388
2847 2726699.1195673086 0.0022744085905669603 2726699.109782909 0.00750999119945652
2848 2728253.47547221 0.002274408198872123 2728253.465687812 0.007509989897022238
2849 2724407.7411877033 0.002274407807355866 2724407.7314033066 0.0075099885852119965
2850 2729568.1142403497 0.0022744074158534285 2729568.104455955 0.0075099873091991
2851 2724224.1726479125 0.0022744070241202553 2724224.1628635195 0.007509985979654676
2852 2728697.3931487445 0.0022744066320640674 2728697.3833643533 0.007509984706760502
2853 2725867.112288901 0.0022744062397877848 2725867.1025045114 0.007509983383692071
2854 2726675.0085136862 0.0022744058474507647 2726674.9987292984 0.007509982092952821
2855 2727840.8145982893 0.0022744054551103454 2727840.804813903 0.007509980790835613
2856 2725113.6237603775 0.00227440506268658 2725113.613975993 0.007509979477672865
2857 2728739.1301119654 0.0022744046700562525 2728739.1203275826 0.00750997819197495
2858 2724968.533309093 0.0022744042771699643 2724968.523524712 0.007509976867425047
2859 2728182.5518557588 0.0022744038840872187 2728182.5420713793 0.0075099755826236805
2860 2726043.6982880044 0.002274403490913393 2726043.6885036267 0.00750997426266031
2861 2726835.9871823434 0.002274403097707051 2726835.9773979676 0.007509972965942147
2862 2727388.0703293914 0.0022744027044380583 2727388.060545017 0.007509971659115934
2863 2725727.4838601137 0.002274402311021765 2725727.4740757407 0.007509970347727604
2864 2728091.5731599587 0.00227440191738999 2728091.5633755876 0.007509969051054705
2865 2725500.2600969053 0.0022744015235383634 2725500.250312536 0.007509967731582836
2866 2727855.4628901095 0.002274401129518996 2727855.453105742 0.007509966436014215
2867 2726101.2955408515 0.002274400735394127 2726101.285756486 0.007509965117842936
2868 2727028.8605727176 0.0022744003411917036 2727028.8507883535 0.007509963815888758
2869 2726986.449892419 0.002274399946893695 2726986.440108056 0.0075099625041422724
2870 2726232.9478061493 0.002274399552457993 2726232.9380217884 0.007509961193849911
2871 2727572.871087826 0.0022743991578512246 2727572.861303467 0.007509959887373009
2872 2725920.394353627 0.002274398763067721 2725920.38456927 0.007509958571869625
2873 2727593.2059474858 0.0022743983681255677 2727593.1961631305 0.007509957266168055
2874 2726155.4700277066 0.002274397973048471 2726155.4602433527 0.007509955950144895
2875 2727166.967887332 0.002274397577849297 2727166.9581029797 0.007509954641395177
2876 2726680.7424440575 0.0022743971825255785 2726680.732659707 0.007509953327469073
2877 2726629.4715540106 0.002274396787066329 2726629.461769662 0.007509952014661699
2878 2727146.891058361 0.002274396391462113 2727146.8812740142 0.007509950702349036
2879 2726289.0555420388 0.002274395995710589 2726289.0457576932 0.007509949387001477
2880 2727326.590016031 0.0022743955998152016 2727326.5802316875 0.007509948074141924
2881 2726270.605599811 0.002274395203780177 2726270.5958154686 0.007509946758482072
2882 2727199.302273073 0.00227439480760663 2727199.2924887324 0.007509945443261742
2883 2726503.5792640853 0.002274394411292367 2726503.5694797467 0.007509944128416599
2884 2726902.0638540275 0.0022743940148345827 2726902.054069691 0.007509942810537728
2885 2726814.338549157 0.0022743936182326482 2726814.328764822 0.007509941496011534
2886 2726615.541713844 0.002274393221488776 2726615.5319295106 0.007509940176554566
2887 2727040.79797612 0.002274392824606354 2727040.7881917884 0.00750993886093719
2888 2726465.04055975 0.0022743924275874876 2726465.03077542 0.007509937541386935
2889 2727104.4490054734 0.0022743920304315888 2727104.439221145 0.007509936223408803
2890 2726480.2587471767 0.002274391633135861 2726480.2489628503 0.007509934904655097
2891 2727019.5725217965 0.002274391235697118 2727019.5627374714 0.0075099335838997635
2892 2726612.2974802703 0.002274390838113607 2726612.287695947 0.007509932265849191
2893 2726857.7158688894 0.0022743904403857607 2726857.706084568 0.007509930942811481
2894 2726779.301196027 0.0022743900425155937 2726779.2914117076 0.007509929624666315
2895 2726699.94142243 0.0022743896445053375 2726699.931638112 0.0075099283003104925
2896 2726909.818617323 0.0022743892463562352 2726909.808833007 0.007509926981099485
2897 2726602.212617956 0.0022743888480681136 2726602.2028336413 0.007509925656314242
2898 2726966.375564503 0.002274388449639798 2726966.36578019 0.007509924335332018
2899 2726583.1367694642 0.002274388051069956 2726583.126985153 0.007509923010597768
2900 2726947.584987868 0.0022743876523578233 2726947.575203559 0.007509921687579463
2901 2726629.887930944 0.002274387253503445 2726629.8781466368 0.007509920362957711
2902 2726876.7380511053 0.0022743868545074355 2726876.7282667994 0.007509919037991921
2903 2726712.611272287 0.0022743864553704876 2726712.601487983 0.007509917713291683
2904 2726786.5841303933 0.0022743860560929664 2726786.5743460907 0.007509916386633383
2905 2726798.8021162683 0.0022743856566747717 2726798.7923319675 0.007509915061582725
2906 2726706.901022868 0.0022743852571154763 2726706.8912385693 0.00750991373349894
2907 2726863.1896987837 0.0022743848574146098 2726863.1799144866 0.007509912407849136
2908 2726657.3373205373 0.002274384457571896 2726657.327536242 0.0075099110785654885
2909 2726892.2764658793 0.002274384057587352 2726892.2666815855 0.007509909752102602
2910 2726645.203687429 0.0022743836574612205 2726645.1939031365 0.007509908421825605
2911 2726884.5846174923 0.0022743832571937976 2726884.5748332017 0.007509907094346383
2912 2726666.802012498 0.002274382856785298 2726666.7922282093 0.007509905763280582
2913 2726848.118252518 0.002274382456235762 2726848.1084682313 0.007509904434586125
2914 2726710.837809933 0.0022743820555450813 2726710.828025648 0.007509903102921179
2915 2726796.3766366984 0.002274381654713076 2726796.3668524153 0.007509901772844283
2916 2726762.7055795095 0.0022743812537395795 2726762.695795228 0.007509900440709729
2917 2726744.023882032 0.0022743808526245013 2726744.0140977516 0.007509899109171454
2918 2726808.626664649 0.002274380451367831 2726808.616880371 0.007509897776583179
2919 2726703.1578887226 0.0022743800499696195 2726703.148104446 0.00750989644363553
2920 2726838.7896150444 0.00227437964842992 2726838.7798307696 0.007509895110473644
2921 2726680.9041546783 0.002274379246748763 2726680.8943704055 0.007509893776301445
2922 2726848.9326630887 0.0022743788449261365 2726848.9228788177 0.00750989244232591
2923 2726678.689934265 0.0022743784429620053 2726678.6801499953 0.007509891107212817
2924 2726840.2436261736 0.0022743780408563167 2726840.233841906 0.007509889772112463
2925 2726693.0841753148 0.0022743776386090395 2726693.0743910484 0.00750988843638162
2926 2726817.914911708 0.002274377236220168 2726817.9051274434 0.007509887099834888
2927 2726717.6791010867 0.00227437683368973 2726717.669316824 0.007509885763796731
2928 2726789.0099737197 0.0022743764310177773 2726789.000189459 0.0075098844255105076
2929 2726745.289815137 0.0022743760282043775 2726745.2800308783 0.007509883089441049
2930 2726760.3660703497 0.002274375625249611 2726760.3562860927 0.007509881749153507
2931 2726769.8078847537 0.002274375222153576 2726769.798100498 0.0075098804133122915
2932 2726737.087540791 0.0022743748189164043 2726737.0777565367 0.007509879070751809
2933 2726787.298718846 0.002274374415538293 2726787.2889345936 0.007509877735446727
2934 2726721.879559719 0.0022743740120195494 2726721.8697754685 0.007509876390245759
2935 2726796.2521509854 0.0022743736083606597 2726796.2423667368 0.0075098750559395
2936 2726715.1687224256 0.0022743732045623763 2726715.158938179 0.007509873707509185
2937 2726797.157395666 0.002274372800625867 2726797.147611421 0.007509872374970169
2938 2726715.754714614 0.0022743723965529374 2726715.7449303702 0.007509871022323524
2939 2726791.7069754708 0.002274371992346379 2726791.697191229 0.0075098696928423084
2940 2726721.6739953007 0.0022743715880105342 2726721.664211061 0.007509868334339347
2941 2726781.9335328788 0.0022743711835521993 2726781.9237486403 0.007509867010053342
2942 2726731.01092423 0.002274370778982078 2726731.0011399933 0.007509865643012109
2943 2726769.4892888064 0.0022743703743171462 2726769.4795045718 0.007509864327429729
2944 2726742.5118184397 0.0022743699695844887 2726742.502034207 0.0075098629474995866
2945 2726755.146986379 0.0022743695648275875 2726755.137202148 0.007509861646386842
2946 2726755.989356546 0.002274369160116648 2726755.9795723166 0.0075098602465224875
2947 2726738.48059563 0.002274368755565629 2726738.4708114024 0.007509858969443116
2948 2726772.6130610136 0.00227436835136038 2726772.603276788 0.007509857538232475
2949 2726717.6010465524 0.002274367947805126 2726717.591262328 0.007509856301279286
2950 2726795.250603393 0.0022743675453989723 2726795.240819171 0.007509854820309625
2951 2726688.797952302 0.002274367144960523 2726688.788168081 0.007509853650996268
2952 2726829.0269353087 0.002274366747826607 2726829.01715109 0.0075098520910690915
2953 2726646.0597980567 0.002274366356156166 2726646.0500138393 0.007509851036944184
2954 2726882.0190182077 0.0022743659733565364 2726882.009233992 0.007509849353848458
2955 2726581.138300633 0.002274365604570259 2726581.128516419 0.007509848495777051
2956 2726964.557387542 0.002274365256900923 2726964.54760333 0.007509846629064655
2957 2726487.674925048 0.0022743649384043873 2726487.6651408365 0.0075098460884068735
2958 2727079.517424221 0.0022743646536767864 2727079.5076400125 0.007509843967961898
2959 2726380.7344985744 0.002274364393052728 2726380.7247143663 0.007509843832862558
2960 2727182.770953846 0.002274364116444733 2727182.7611696403 0.007509841382566095
2961 2726341.426973214 0.002274363749113662 2726341.4171890086 0.0075098413873978
2962 2727130.9979794086 0.002274363224161412 2727130.9881952065 0.007509838641607888
2963 2726504.2532384414 0.0022743625678589043 2726504.2434542407 0.007509838099292463
2964 2726828.040212504 0.0022743619229963195 2726828.030428306 0.00750983583116582
2965 2726848.018787466 0.002274361433276603 2726848.00900327 0.007509834590427658
2966 2726473.359663501 0.002274361112747607 2726473.3498793063 0.0075098336074476855
2967 2727119.9236001824 0.0022743608479577544 2727119.9138159896 0.007509831731883362
2968 2726330.5644781175 0.0022743605010515848 2726330.5546939257 0.007509831308423616
2969 2727104.438566208 0.002274360018634261 2727104.428782019 0.00750982900746222
2970 2726492.7734954595 0.002274359473287679 2726492.763711272 0.007509828189588379
2971 2726843.055372138 0.0022743589885629995 2726843.0455879527 0.0075098264056755945
2972 2726824.9013995407 0.0022743586145214014 2726824.891615357 0.007509825079815122
2973 2726598.672058078 0.0022743582918606804 2726598.662273896 0.007509824088881642
2974 2727079.453172195 0.0022743579270471373 2727079.4433880146 0.007509822369388807
2975 2726532.493712191 0.0022743574867352015 2726532.483928012 0.007509821318164023
2976 2727192.3809788628 0.002274357023788078 2727192.371194686 0.007509819809928566
2977 2726577.503125559 0.0022743566162779978 2726577.493341384 0.0075098181800662455
2978 2727414.791085974 0.002274356290717347 2727414.7813018 0.007509817586151168
2979 2726607.79009465 0.0022743560130918726 2726607.7803104785 0.0075098152932655425
2980 2728058.999541461 0.0022743557427946787 2728058.9897572896 0.0075098154397379565
2981 2726824.2182149612 0.0022743554791438505 2726824.208430793 0.007509812639209493
2982 2728715.2100336165 0.002274355248438641 2728715.200249448 0.0075098131926210334
2983 2727838.718048393 0.002274355048870514 2727838.7082642275 0.007509810179024273
2984 2727059.454330319 0.0022743548259345006 2727059.4445461533 0.007509810994317534
2985 2730408.544306075 0.0022743545074937637 2730408.534521913 0.007509807610452057
2986 2721220.4138454087 0.0022743540278729844 2721220.404061246 0.007509808332290655
2987 2735969.2791633806 0.0022743533373316706 2735969.2693792223 0.007509804700012539
2988 2713788.3307767576 0.002274352521749135 2713788.3209926006 0.007509804433931799
2989 2744362.0508921687 0.0022743518580519047 2744362.041108015 0.0075098021102555194
2990 2705896.0458829636 0.0022743515245892583 2705896.0360988113 0.007509800589889853
2991 2753397.9532476524 0.002274351364482098 2753397.9434635006 0.007509800539073533
2992 2695535.403367623 0.0022743510778246894 2695535.393583474 0.0075097977313633435
2993 2765046.1626069024 0.002274350557128717 2765046.152822754 0.007509797866013088
2994 2680113.180962961 0.0022743500214797534 2680113.1711788164 0.0075097951702459585
2995 2785488.5910096862 0.002274349768359518 2785488.581225542 0.00750979447999531
2996 2655017.2802478485 0.002274349780606593 2655017.270463705 0.007509793698621603
2997 2817255.1459015147 0.002274349715751839 2817255.1361173727 0.007509792117650357
2998 2620302.489070395 0.0022743492778858148 2620302.4792862544 0.007509791224190312
2999 2851693.899062784 0.002274348539828449 2851693.889278646 0.0075097895408405045
3000 2596242.680969409 0.0022743478492289943 2596242.671185274 0.007509787105206588
3001 2855511.194286931 0.0022743473891651805 2855511.1845027963 0.007509787198756075
3002 2623125.396847947 0.002274346990355003 2623125.387063816 0.007509783968299612
3003 2793297.6822711183 0.0022743464414069644 2793297.6724869874 0.0075097841670514745
3004 2708472.4329367913 0.0022743457810496187 2708472.423152664 0.007509781503018647
3005 2698354.332058572 0.0022743452103922792 2698354.322274447 0.007509780086810702
3006 2792043.7485548398 0.0022743448442615957 2792043.7387707154 0.007509779537288976
3007 2643041.435010234 0.0022743445851890506 2643041.4252261124 0.0075097769719313
3008 2811011.3657839373 0.0022743442309214666 2811011.3559998157 0.007509777100744006
3009 2663765.3382338155 0.0022743436980461086 2663765.3284496972 0.007509774524370851
3010 2756562.306848768 0.0022743430960264067 2756562.2970646513 0.007509773392235941
3011 2734491.945293445 0.0022743425928529945 2734491.93550933 0.007509772187325269
3012 2687515.2172162198 0.0022743422383523456 2687515.207432107 0.007509770114442616
3013 2784728.3400287805 0.0022743419296489386 2784728.3302446688 0.007509769764180118
3014 2668043.296977071 0.0022743415363053444 2668043.287192962 0.007509767657279215
3015 2771264.1378230546 0.0022743410343991463 2771264.128038947 0.007509766545940178
3016 2708020.8210668224 0.0022743405189193646 2708020.8112827167 0.007509765168387499
3017 2716665.6185631347 0.002274340089237459 2716665.6087790313 0.007509763315818048
3018 2760996.116751705 0.002274339743180907 2760996.106967603 0.0075097626274137266
3019 2679179.0123474123 0.0022743393985541487 2679179.002563312 0.0075097607327125615
3020 2775440.948628778 0.002274338997364288 2775440.9388446794 0.007509759778187233
3021 2689252.2557375636 0.0022743385676662242 2689252.2459534667 0.007509758180827557
3022 2746241.3825403694 0.002274338181205818 2746241.3727562744 0.00750975687278868
3023 2726525.698549286 0.002274337869233587 2726525.688765193 0.0075097556038961006
3024 2712106.4591058753 0.0022743375940094705 2712106.449321783 0.007509754401699711
3025 2748069.084994108 0.002274337287552895 2748069.0752100176 0.0075097529761750485
3026 2707840.5545813763 0.0022743368961630527 2707840.544797288 0.00750975188634026
3027 2736123.9197652675 0.0022743363961220983 2736123.9099811814 0.007509750079161417
3028 2730075.6495543094 0.0022743358055080085 2730075.6397702247 0.007509748857922924
3029 2711732.303312805 0.002274335195963871 2711732.2935287226 0.00750974701298337
3030 2748768.988163971 0.0022743346606290465 2748768.978379891 0.007509745666030135
3031 2704179.5703738895 0.002274334245384995 2704179.560589811 0.007509744238509891
3032 2743611.7285699407 0.0022743339152865257 2743611.718785864 0.007509742891404252
3033 2719941.667271973 0.002274333584884947 2719941.657487898 0.007509741696435131
3034 2722053.550559568 0.0022743331798828464 2722053.540775495 0.0075097401876803825
3035 2740886.2222613124 0.002274332690160638 2740886.212477241 0.007509738869243163
3036 2707466.394239507 0.002274332175114969 2707466.384455438 0.007509737246064396
3037 2745730.7890903708 0.002274331707544658 2745730.7793063032 0.007509735929529563
3038 2712924.3737623887 0.002274331308918685 2712924.363978323 0.007509734464975768
3039 2732177.5064580217 0.002274330941122681 2732177.4966739574 0.007509733174944942
3040 2730298.3918575924 0.002274330550339732 2730298.38207353 0.007509731822834637
3041 2715745.920883076 0.0022743301128780543 2715745.9110990153 0.0075097303336329295
3042 2741640.17431911 0.002274329647893434 2741640.164535051 0.007509729033908977
3043 2711986.1778631615 0.0022743291936692506 2711986.1680791047 0.007509727436176425
3044 2737602.0221216874 0.0022743287722232415 2737602.0123376325 0.007509726202323482
3045 2722026.7972047464 0.0022743283746759877 2722026.7874206933 0.007509724721302626
3046 2724594.3237942294 0.0022743279750144082 2724594.314010178 0.007509723372745819
3047 2734437.1284254435 0.0022743275540859503 2734437.118641394 0.0075097220453297555
3048 2715799.380799569 0.0022743271136503513 2715799.3710155217 0.00750972048459019
3049 2737838.7709696684 0.0022743266716167537 2737838.761185623 0.007509719249927238
3050 2718082.394955407 0.0022743262445055323 2718082.385171363 0.0075097176770642735
3051 2731001.360646219 0.0022743258336232622 2731001.3508621766 0.007509716401015773
3052 2727321.413123519 0.0022743254263418353 2727321.4033394787 0.007509714993945041
3053 2721797.7726239776 0.002274325008986108 2721797.762839939 0.007509713532714653
3054 2734298.204083712 0.0022743245787466846 2734298.194299675 0.007509712260338704
3055 2718470.0658762087 0.0022743241445417075 2718470.056092174 0.0075097106862529175
3056 2733596.3542381935 0.002274323717370459 2733596.3444541604 0.00750970942584884
3057 2722596.3844000036 0.0022743233002393004 2722596.3746159724 0.007509707941280086
3058 2727353.909075983 0.002274322886857815 2727353.8992919535 0.007509706564501473
3059 2729276.339018599 0.0022743224687754313 2729276.3292345717 0.007509705224313204
3060 2721797.4210680528 0.0022743220431306406 2721797.411284027 0.007509703713106922
3061 2732577.9658483365 0.0022743216140943302 2732577.9560643127 0.007509702428162529
3062 2721245.1911127553 0.002274321187892587 2721245.181328733 0.007509700915543185
3063 2730562.1402060147 0.0022743207670255106 2730562.1304219943 0.0075096995792811256
3064 2725089.627349058 0.0022743203489192535 2725089.6175650395 0.007509698169308173
3065 2725923.653456588 0.002274319929195007 2725923.643672571 0.00750969673153315
3066 2729418.0648963647 0.00227431950569715 2729418.05511235 0.007509695397017154
3067 2722799.475278788 0.0022743190797383625 2722799.4654947747 0.0075096939093242
3068 2730806.4841696424 0.0022743186542233448 2730806.4743856313 0.007509692571670013
3069 2723242.911396811 0.0022743182309571805 2723242.9016128015 0.007509691122862712
3070 2728828.3967385404 0.0022743178095022084 2728828.386954533 0.007509689730875209
3071 2726162.605108904 0.0022743173880634057 2726162.5953248986 0.007509688343783809
3072 2725669.763892048 0.0022743169651649204 2725669.7541080443 0.00750968690186905
3073 2728882.085765054 0.0022743165406548427 2728882.0759810517 0.007509685537041998
3074 2723887.2541368557 0.0022743161155012763 2723887.2443528553 0.007509684089812466
3075 2729475.6731778984 0.0022743156908462746 2729475.6633939 0.007509682707742954
3076 2724460.5547265885 0.0022743152671595036 2724460.544942592 0.007509681288268252
3077 2727979.2590929465 0.0022743148440431504 2727979.2493089517 0.007509679878691058
3078 2726475.785236933 0.0022743144206738043 2726475.77545294 0.007509678481753912
3079 2725890.0870326 0.0022743139964557647 2725890.0772486087 0.007509677056768126
3080 2728226.024101564 0.002274313571405649 2728226.014317575 0.007509675661770016
3081 2724767.9616643367 0.002274313146045034 2724767.9518803493 0.007509674237858964
3082 2728579.935504888 0.0022743127209465435 2728579.9257209026 0.007509672835528923
3083 2725154.600706376 0.0022743122963076504 2725154.5909223924 0.007509671419087817
3084 2727607.064897796 0.00227431187186116 2727607.055113814 0.007509670010499538
3085 2726463.0492127133 0.0022743114471422007 2726463.039428733 0.007509668597978127
3086 2726234.31266604 0.002274311021860925 2726234.302882062 0.007509667184384644
3087 2727643.5706113107 0.0022743105960857986 2727643.5608273344 0.007509665773432768
3088 2725428.175465801 0.002274310170130877 2725428.1656818264 0.007509664354952057
3089 2727975.6547537157 0.0022743097442824312 2727975.644969743 0.007509662947040925
3090 2725567.552014426 0.002274309318597863 2725567.542230455 0.0075096615250181895
3091 2727441.2465518694 0.0022743088929108495 2727441.2367679006 0.007509660118085282
3092 2726355.4050162314 0.002274308466995299 2726355.3952322644 0.007509658696378637
3093 2726558.1219987404 0.002274308040734547 2726558.1122147753 0.0075096572840506835
3094 2727172.479937766 0.002274307614174801 2727172.470153803 0.0075096558676850935
3095 2725928.9966487135 0.0022743071874547893 2725928.986864752 0.007509654446477207
3096 2727531.1714793574 0.0022743067606922473 2727531.1616953975 0.007509653036410555
3097 2725861.654413208 0.0022743063339146635 2725861.64462925 0.007509651609698336
3098 2727328.287051123 0.0022743059070661075 2727328.277267167 0.007509650200151787
3099 2726266.4697025544 0.0022743054800627694 2726266.4599186 0.007509648775182089
3100 2726804.720851395 0.002274305052848549 2726804.7110674423 0.007509647358760349
3101 2726810.818873454 0.002274304625418874 2726810.8090895033 0.007509645940407328
3102 2726320.150448886 0.00227430419781008 2726320.1406649374 0.007509644515229928
3103 2727167.4313173452 0.0022743037700705946 2727167.4215333983 0.007509643101897938
3104 2726124.2424348095 0.0022743033422331933 2726124.2326508644 0.007509641672843853
3105 2727190.5625221673 0.002274302914300961 2727190.552738224 0.007509640258191301
3106 2726252.0393662797 0.0022743024862505595 2726252.0295823384 0.007509638831880296
3107 2726944.856921626 0.0022743020580485106 2726944.8471376863 0.007509637410591516
3108 2726563.0984008517 0.0022743016296707364 2726563.088616914 0.0075096359897089265
3109 2726615.4208994852 0.0022743012011146764 2726615.4111155495 0.007509634561744748
3110 2726860.441035507 0.0022743007723978735 2726860.431251573 0.007509633143667251
3111 2726381.9422774324 0.0022743003435451567 2726381.9324935004 0.007509631713425814
3112 2727003.83060955 0.0022742999145732683 2727003.8208256196 0.007509630293297406
3113 2726332.0324053005 0.00227429948548245 2726332.0226213722 0.007509628865237597
3114 2726962.0666158544 0.00227429905625908 2726962.056831928 0.007509627440073504
3115 2726444.8343302603 0.002274298626885939 2726444.8245463357 0.007509626015275025
3116 2726797.452248376 0.002274298197352569 2726797.442464453 0.0075096245857313995
3117 2726630.9142613066 0.002274297767659584 2726630.904477386 0.007509623162025367
3118 2726611.120503932 0.0022742973378157777 2726611.110720013 0.007509621730975341
3119 2726791.857110674 0.002274296907831436 2726791.847326757 0.007509620305499545
3120 2726487.1250497587 0.0022742964777126384 2726487.1152658435 0.007509618875271414
3121 2726865.8869071673 0.0022742960474593644 2726865.8771232534 0.00750961744672817
3122 2726461.087228405 0.0022742956170672328 2726461.077444493 0.007509616017571591
3123 2726843.5807438083 0.002274295186530787 2726843.570959898 0.00750961458660925
3124 2726519.277970741 0.0022742947558461605 2726519.2681868332 0.00750961315726295
3125 2726756.5840527224 0.0022742943250121583 2726756.5742688165 0.007509611725283951
3126 2726618.5302020395 0.0022742938940299223 2726618.5204181354 0.007509610294515627
3127 2726653.01176321 0.0022742934629018927 2726653.0019793077 0.0075096088623069785
3128 2726711.7710437565 0.0022742930316306644 2726711.761259856 0.007509607429880191
3129 2726574.083121379 0.0022742926002180656 2726574.0733374804 0.0075096059972084425
3130 2726766.965316383 0.0022742921686646138 2726766.9555324866 0.007509604563694852
3131 2726540.8817877 0.0022742917369694728 2726540.8720038054 0.007509603129889127
3132 2726774.281449743 0.002274291305130911 2726774.27166585 0.007509601695857778
3133 2726552.886044306 0.0022742908731470976 2726552.876260415 0.007509600260587245
3134 2726742.811358222 0.002274290441016884 2726742.801574332 0.007509598826043737
3135 2726594.7378759715 0.0022742900087401982 2726594.7280920837 0.0075095973895783095
3136 2726691.692612918 0.00227428957631791 2726691.682829032 0.007509595954054153
3137 2726645.9107467066 0.0022742891437512844 2726645.900962823 0.0075095945169245575
3138 2726640.7705889596 0.0022742887110413583 2726640.760805078 0.007509593079968575
3139 2726688.861077104 0.0022742882781885453 2726688.8512932244 0.007509591642456748
3140 2726604.1826505493 0.0022742878451926115 2726604.1728666713 0.007509590204020899
3141 2726713.4479743238 0.0022742874120529276 2726713.4381904476 0.007509588765950375
3142 2726587.9425398675 0.0022742869787688276 2726587.932755993 0.007509587326376987
3143 2726717.5353421853 0.0022742865453398535 2726717.525558313 0.007509585887317888
3144 2726590.8324322607 0.0022742861117658417 2726590.82264839 0.0075095844470172216
3145 2726704.9978768267 0.0022742856780468643 2726704.988092958 0.007509583006655461
3146 2726607.0931229363 0.002274285244183125 2726607.0833390695 0.007509581565785106
3147 2726682.7135673473 0.0022742848101748505 2726682.7037834823 0.007509580124137374
3148 2726629.4263156136 0.0022742843760222404 2726629.4165317505 0.007509578682525298
3149 2726657.8140915437 0.0022742839417254335 2726657.8043076824 0.0075095772398734665
3150 2726651.321765742 0.002274283507284494 2726651.3119818824 0.007509575797193938
3151 2726635.8732120753 0.0022742830726993992 2726635.863428218 0.007509574353841625
3152 2726668.325157815 0.0022742826379700473 2726668.3153739595 0.007509572909868931
3153 2726620.158710697 0.002274282203096287 2726620.1489268434 0.007509571465926631
3154 2726678.327396466 0.002274281768077962 2726678.317612614 0.007509570020673966
3155 2726611.7189846905 0.0022742813329149508 2726611.7092008404 0.00750956857601448
3156 2726681.195063775 0.0022742808976072035 2726681.1852799268 0.007509567129688055
3157 2726609.943830965 0.002274280462154736 2726609.9340471188 0.007509565684065886
3158 2726678.102199908 0.0022742800265576086 2726678.092416064 0.00750956423690412
3159 2726613.2693902026 0.0022742795908158916 2726613.2596063605 0.007509562790125809
3160 2726670.844135389 0.0022742791549296387 2726670.834351549 0.007509561342249737
3161 2726619.805485762 0.0022742787188988734 2726619.795701924 0.007509559894279018
3162 2726661.2944342084 0.0022742782827235917 2726661.284650372 0.0075095584456423645
3163 2726627.7812111885 0.0022742778464037703 2726627.771427354 0.007509556996592813
3164 2726651.0598514867 0.002274277409939382 2726651.0500676534 0.007509555547036785
3165 2726635.7936404813 0.002274276973330394 2726635.78385665 0.00750955409708493
3166 2726641.318674764 0.0022742765365767834 2726641.3088909346 0.0075095526464386214
3167 2726642.8946197852 0.002274276099678526 2726642.884835958 0.007509551195729464
3168 2726632.795355253 0.002274275662635595 2726632.7855714276 0.007509549743883864
3169 2726648.5682048867 0.0022742752254479733 2726648.5584210632 0.007509548292486612
3170 2726625.8183877184 0.0022742747881156454 2726625.8086038968 0.007509546839405767
3171 2726652.6487476435 0.002274274350638606 2726652.6389638237 0.00750954538733371
3172 2726620.4166575917 0.0022742739130168534 2726620.406873774 0.007509543933010507
3173 2726655.218019648 0.0022742734752504005 2726655.208235832 0.007509542480280812
3174 2726616.4226502697 0.0022742730373392643 2726616.4128664555 0.007509541024670975
3175 2726656.50632998 0.0022742725992834665 2726656.4965461683 0.007509539571368784
3176 2726613.5637463573 0.002274272161083044 2726613.5539625473 0.007509538114334638
3177 2726656.8108928 0.002274271722738045 2726656.8011089917 0.007509536660658453
3178 2726611.5331435557 0.0022742712842485505 2726611.5233597495 0.007509535201933768
3179 2726656.435854797 0.0022742708456146865 2726656.4260709924 0.007509533748224644
3180 2726610.0393528286 0.0022742704068366535 2726610.0295690256 0.007509532287385677
3181 2726655.652330141 0.002274269967914767 2726655.64254634 0.007509530834164609
3182 2726608.838099014 0.002274269528849532 2726608.8283152147 0.007509529370576517
3183 2726654.672919358 0.002274269089641737 2726654.663135561 0.007509527918626093
3184 2726607.753560759 0.0022742686502926442 2726607.743776964 0.0075095264513261204
3185 2726653.6326589473 0.0022742682108042507 2726653.622875154 0.00750952500185866
3186 2726606.698205624 0.0022742677711797676 2726606.6884218324 0.007509523529332297
3187 2726652.5660487968 0.0022742673314243636 2726652.5562650072 0.007509522084298008
3188 2726605.7033652505 0.0022742668915464144 2726605.693581463 0.007509520604088446
3189 2726651.3662638217 0.0022742664515595754 2726651.356480036 0.007509519166709848
3190 2726604.978051514 0.0022742660114862395 2726604.9682677304 0.00750951767476298
3191 2726649.7059304533 0.002274265571363338 2726649.6961466717 0.007509516250455378
3192 2726605.0241219294 0.002274265131252133 2726605.0143381497 0.007509514740031029
3193 2726646.8866432086 0.0022742646912547932 2726646.8768594307 0.007509513338017457
3194 2726606.855489853 0.0022742642515425383 2726606.845706077 0.00750951179788887
3195 2726641.5661960663 0.0022742638124035237 2726641.556412292 0.007509510434109547
3196 2726612.3990383707 0.0022742633743240885 2726612.389254599 0.007509508845659256
3197 2726631.3025143435 0.0022742629381257997 2726631.292730573 0.007509507548132441
3198 2726625.1699167164 0.0022742625051929573 2726625.160132948 0.007509505881017245
3199 2726611.9461923363 0.002274262077838537 2726611.936408569 0.007509504699740782
3200 2726651.1223055054 0.0022742616598555214 2726651.1125217406 0.0075095029067287844
3201 2726577.585220583 0.0022742612572339087 2726577.5754368193 0.007509501930467658
3202 2726698.125715005 0.0022742608787449715 2726698.1159312446 0.007509499945308289
3203 2726524.9546731124 0.002274260535281665 2726524.9448893527 0.007509499316622375
3204 2726765.3789456226 0.002274260235094789 2726765.369161865 0.007509497060716427
3205 2726476.5646363 0.0022742599701523866 2726476.554852543 0.007509496902950383
3206 2726794.858184083 0.0022742596928527277 2726794.848400329 0.007509494278814412
3207 2726540.042617175 0.002274259305525554 2726540.032833421 0.007509494293695179
3208 2726595.820654177 0.002274258716598302 2726595.810870427 0.007509491291220663
3209 2726904.4875601297 0.0022742579640295853 2726904.477776381 0.007509490649041442
3210 2726023.3154549394 0.0022742572452411213 2726023.305671194 0.0075094882069785
3211 2727577.08636304 0.0022742567406860777 2727577.0765792965 0.007509486821833543
3212 2725289.5640480295 0.0022742564374451423 2725289.554264287 0.007509485867598783
3213 2728296.5216537933 0.002274256160956873 2728296.511870053 0.007509483801525624
3214 2724630.549686305 0.0022742557396817128 2724630.539902566 0.007509483270204961
3215 2728906.7166377665 0.0022742551548591465 2728906.7068540305 0.007509480833545257
3216 2723993.6269496256 0.0022742545523485053 2723993.6171658915 0.007509479707443655
3217 2729674.335500204 0.0022742540787667395 2729674.325716472 0.0075094781293659875
3218 2722942.852760481 0.0022742537264523652 2722942.842976751 0.0075094764058066775
3219 2731204.1481694914 0.0022742533665416507 2731204.1383857625 0.007509475633978337
3220 2720832.839265858 0.0022742529014332046 2720832.8294821316 0.00750947344543846
3221 2734074.841501246 0.002274252363034285 2734074.8317175214 0.007509472429137431
3222 2717101.077871226 0.0022742518607018446 2717101.0680875033 0.007509470628694572
3223 2738840.518549892 0.0022742514486994384 2738840.5087661715 0.007509469117408957
3224 2711139.70137752 0.00227425107718885 2711139.6915938007 0.0075094680458233
3225 2746441.4666072913 0.002274250669099722 2746441.4568235744 0.007509466152052141
3226 2701714.6641641473 0.0022742502149504947 2701714.6543804323 0.007509465061860558
3227 2758879.606174428 0.002274249780159557 2758879.596390715 0.007509463395369364
3228 2686493.824824177 0.002274249430158471 2686493.815040466 0.007509461936273525
3229 2779555.625478428 0.002274249171526436 2779555.6156947175 0.007509460976669304
3230 2662112.149523172 0.0022742489688991844 2662112.139739464 0.007509459227122084
3231 2812094.6360951653 0.0022742487889289703 2812094.6263114577 0.0075094585993866385
3232 2626294.0927897347 0.0022742485975074736 2626294.083006029 0.007509456783415032
3233 2853546.233469642 0.0022742483256489787 2853546.2236859375 0.007509456063615617
3234 2588546.7162930346 0.0022742479011362005 2588546.7065093326 0.00750945395154646
3235 2877081.90403185 0.002274247338331272 2877081.8942481494 0.007509453158230722
3236 2590653.35148187 0.0022742467322050355 2590653.3416981725 0.0075094505207776155
3237 2834443.660475072 0.002274246161228455 2834443.650691376 0.007509450038140309
3238 2668617.66835594 0.0022742456332756787 2668617.6585722473 0.007509447370371838
3239 2731765.5920418804 0.0022742450819126492 2731765.5822581886 0.007509446677446032
3240 2772362.593212058 0.0022742444479185633 2772362.583428369 0.007509444487812357
3241 2647881.889539154 0.002274243794370098 2647881.879755467 0.007509442838743792
3242 2819329.4051665985 0.0022742432430093635 2819329.3953829138 0.00750944167579095
3243 2647086.8831075416 0.002274242817076698 2647086.8733238596 0.007509439448581697
3244 2775886.7478574445 0.0022742424342346813 2775886.7380737634 0.007509438904414904
3245 2719496.2216759124 0.0022742419997698674 2719496.2118922337 0.007509436683009091
3246 2695511.186835354 0.002274241481415608 2695511.1770516774 0.007509435549568753
3247 2784392.008128645 0.0022742409308581716 2784391.99834497 0.007509433948655316
3248 2662262.238156735 0.0022742404187741103 2662262.228373063 0.007509432026444287
3249 2779627.870929649 0.0022742399605407467 2779627.861145978 0.007509431131857418
3250 2700614.6892254036 0.0022742395245333308 2700614.679441735 0.007509429019697541
3251 2721673.1943874657 0.0022742390793210696 2721673.1846037987 0.007509428002463975
3252 2758261.274238132 0.0022742386153919592 2758261.264454467 0.0075094263176366605
3253 2680900.0293655917 0.002274238137766341 2680900.019581929 0.007509424660493449
3254 2771826.31012599 0.002274237654568239 2771826.300342329 0.0075094235107331705
3255 2696347.011212159 0.0022742371769860817 2696347.0014285003 0.007509421516912629
3256 2734858.58304143 0.002274236718147526 2734858.5732577727 0.007509420425012045
3257 2740897.563945462 0.0022742362796818183 2740897.554161807 0.007509418714263605
3258 2696657.2655948517 0.0022742358424997743 2696657.2558111986 0.007509417227906178
3259 2761727.8784180474 0.0022742353826941783 2761727.868634396 0.007509415930551558
3260 2698024.3661536067 0.0022742348995535844 2698024.356369958 0.007509414081530115
3261 2740949.35060232 0.002274234419582807 2740949.340818673 0.007509412873661694
3262 2729639.005775584 0.002274233967733956 2729638.9959919387 0.00750941116049981
3263 2708988.4479199527 0.0022742335385389457 2708988.4381363094 0.007509409741050609
3264 2752014.07953975 0.0022742331017779746 2752014.0697561083 0.007509408358276342
3265 2702136.7864875738 0.0022742326368841753 2702136.7767039347 0.007509406638595764
3266 2743008.527350633 0.002274232155634294 2743008.5175669957 0.007509405344950676
3267 2722564.763873341 0.002274231687250635 2722564.7540897056 0.007509403642562825
3268 2718346.033498898 0.0022742312449748636 2718346.0237152646 0.0075094022361924945
3269 2743407.828677231 0.0022742308129563562 2743407.8188936 0.007509400785674254
3270 2707229.198557785 0.002274230366162538 2707229.188774155 0.007509399169693056
3271 2742589.499778278 0.0022742298981866904 2742589.4899946502 0.007509397811133589
3272 2718517.73361274 0.002274229425872798 2718517.7238291143 0.007509396147844934
3273 2725184.8017632337 0.002274228968521962 2725184.79197961 0.007509394719302039
3274 2736103.716837358 0.002274228527268761 2736103.7070537363 0.00750939322955994
3275 2712612.187701143 0.0022742280865165176 2712612.177917523 0.007509391663532618
3276 2740548.463195247 0.0022742276325673936 2740548.453411629 0.0075093902744081025
3277 2716796.224506681 0.0022742271673417266 2716796.214723065 0.007509388639265588
3278 2729817.043647748 0.002274226703836098 2729817.033864134 0.00750938720971227
3279 2730197.217920253 0.002274226251070356 2730197.208136641 0.007509385670605187
3280 2717848.753739752 0.002274225805752268 2717848.7439561416 0.007509384155156793
3281 2737461.045603844 0.0022742253578497554 2737461.0358202355 0.007509382705879005
3282 2716913.5210043197 0.0022742249017895797 2716913.5112207136 0.00750938113839789
3283 2732458.53096289 0.0022742244410519524 2732458.521179286 0.007509379661101859
3284 2725786.5605223635 0.0022742239829903264 2725786.550738761 0.007509378152965353
3285 2722564.630846748 0.0022742235310069556 2722564.621063148 0.007509376594865849
3286 2733821.2134189573 0.002274223082289103 2733821.203635359 0.007509375185828187
3287 2718445.435494327 0.0022742226320772957 2718445.4257107307 0.007509373558579903
3288 2733304.6484532193 0.002274222178929427 2733304.638669625 0.007509372183353613
3289 2722969.5680866167 0.002274221725842469 2722969.5583030246 0.007509370543208152
3290 2726387.7535247547 0.0022742212773174527 2726387.7437411644 0.007509369165250242
3291 2730140.944913557 0.0022742208363261047 2730140.9351299684 0.007509367538905686
3292 2720915.327458756 0.002274220404319073 2720915.3176751696 0.0075093662006265015
3293 2732635.6470015696 0.002274219983857765 2732635.637217985 0.007509364526515732
3294 2721758.112037521 0.0022742195811242937 2721758.102253938 0.0075093633389769895
3295 2729005.6088267653 0.002274219206007094 2729005.5990431844 0.007509361530008437
3296 2726924.3896272094 0.002274218868902962 2726924.37984363 0.00750936064300931
3297 2723792.522406169 0.0022742185735918578 2723792.512622592 0.007509358624898157
3298 2730833.511979846 0.00227421830572582 2730833.502196269 0.007509358147088731
3299 2722060.146007362 0.0022742180223026248 2722060.136223788 0.007509355748437054
3300 2730165.3560607717 0.0022742176597384776 2730165.3462771988 0.007509355610482329
3301 2724709.909230839 0.0022742171721796102 2724709.8994472693 0.007509352566281252
3302 2726385.061294626 0.0022742165665776905 2726385.0515110567 0.007509352546021174
3303 2728561.942764447 0.0022742158924866076 2728561.932980882 0.00750934917103746
3304 2723415.130967518 0.0022742152204308203 2723415.1211839537 0.007509348865683441
3305 2730010.309310387 0.0022742146306108124 2730010.299526826 0.00750934622381699
3306 2723686.5274507655 0.0022742141618669223 2723686.517667206 0.007509345109196355
3307 2728246.733845603 0.0022742137669561286 2728246.7240620456 0.007509343841668859
3308 2726369.3204158167 0.0022742133591860036 2726369.310632262 0.007509341680697374
3309 2725362.4757335098 0.0022742128871906806 2725362.465949956 0.007509341151887537
3310 2728757.269444702 0.0022742123566242517 2728757.259661151 0.007509338493862904
3311 2723972.8588156165 0.002274211816246694 2723972.8490320668 0.007509337763406641
3312 2728923.675911839 0.002274211319845403 2728923.6661282917 0.007509335722180126
3313 2724943.1147063244 0.002274210876455792 2724943.1049227794 0.007509334226175085
3314 2727142.0091201514 0.0022742104474535872 2727141.9993366078 0.007509333152422459
3315 2727052.9435469145 0.0022742099914764384 2727052.9337633736 0.007509330934945762
3316 2725200.240188493 0.002274209499905182 2725200.230404953 0.007509330148027581
3317 2728412.2773107165 0.002274208998546155 2728412.2675271793 0.007509327955450983
3318 2724659.1351142363 0.0022742085197800413 2724659.125330701 0.007509326740617805
3319 2728094.2428975464 0.0022742080695885847 2728094.233114013 0.007509325256018978
3320 2725679.81241037 0.002274207625851248 2725679.802626839 0.00750932340062268
3321 2726652.026298077 0.0022742071653101903 2726652.016514547 0.007509322410150864
3322 2727194.28789568 0.0022742066856245623 2727194.2781121526 0.007509320305564132
3323 2725384.2901886115 0.002274206203994336 2725384.280405086 0.007509319180854861
3324 2727973.3908053255 0.0022742057372230366 2727973.3810218023 0.007509317464515131
3325 2725201.7316788887 0.002274205284699881 2725201.7218953674 0.00750931585893766
3326 2727577.107974226 0.002274204832081161 2727577.0981907067 0.007509314642763741
3327 2726035.8763155723 0.002274204368091913 2726035.866532055 0.007509312694264613
3328 2726510.546648387 0.002274203894920124 2726510.536864871 0.007509311554756811
3329 2727096.709932642 0.0022742034237090637 2727096.7001491287 0.007509309737910183
3330 2725658.526282797 0.0022742029619213424 2725658.5164992856 0.007509308293906361
3331 2727591.544726027 0.002274202506420195 2727591.5349425175 0.007509306877891336
3332 2725576.2967219437 0.0022742020485051833 2725576.2869384363 0.007509305094280029
3333 2727283.228136223 0.0022742015835120195 2727283.2183527173 0.007509303877862963
3334 2726173.3884272813 0.002274201114615381 2726173.378643778 0.007509302050051993
3335 2726534.0762632363 0.002274200648328515 2726534.066479735 0.007509300695439386
3336 2726916.355116507 0.002274200187497299 2726916.3453330076 0.0075092991262199395
3337 2725928.503057321 0.0022741997291247516 2725928.4932738235 0.007509297492132596
3338 2727285.2048413157 0.002274199268346468 2727285.19505782 0.0075092961636729185
3339 2725833.82595034 0.0022741988034662465 2725833.8161668465 0.007509294386438374
3340 2727113.8807713813 0.0022741983369988497 2727113.87098789 0.0075092930564310155
3341 2726208.8486289703 0.002274197872502058 2726208.838845481 0.0075092913933605164
3342 2726617.865740002 0.0022741974109753158 2726617.855956515 0.007509289876193722
3343 2726723.617960135 0.0022741969503543473 2726723.6081766495 0.007509288426530669
3344 2726169.59175591 0.0022741964880174928 2726169.5819724267 0.007509286735762709
3345 2727033.550702233 0.0022741960233444683 2727033.540918751 0.007509285374668858
3346 2726030.151627383 0.0022741955579250453 2726030.141843904 0.007509283681549172
3347 2726994.6469524596 0.002274195093678438 2726994.637168982 0.007509282234466632
3348 2726217.1664531627 0.0022741946310116693 2726217.1566696875 0.007509280682656222
3349 2726701.973682291 0.0022741941687127397 2726701.9638988175 0.007509279085251923
3350 2726553.313597125 0.0022741937053506757 2726553.3038136535 0.007509277656511046
3351 2726375.5362388985 0.0022741932406116273 2726375.5264554294 0.007509275986943691
3352 2726817.0098153213 0.0022741927753756443 2726817.000031854 0.007509274558270336
3353 2726203.301009555 0.002274192310709141 2726203.2912260895 0.007509272945275468
3354 2726878.6570261465 0.002274191846877829 2726878.647242683 0.007509271421103036
3355 2726244.4384669242 0.0022741913832535553 2726244.428683463 0.007509269915966046
3356 2726748.694780544 0.0022741909190270864 2726748.6849970846 0.007509268299367615
3357 2726430.103601323 0.0022741904539455146 2726430.0938178655 0.007509266847149383
3358 2726536.0646746666 0.002274189988428364 2726536.0548912114 0.007509265219054512
3359 2726632.82804058 0.0022741895230832415 2726632.8182571265 0.007509263732744825
3360 2726365.894244829 0.0022741890581514978 2726365.8844613777 0.00750926216788666
3361 2726747.213534753 0.002274188593369127 2726747.2037513037 0.007509260606277893
3362 2726311.936291451 0.0022741881282803203 2726311.926508004 0.007509259108767227
3363 2726736.7396339886 0.0022741876626522516 2726736.729850543 0.0075092574996617825
3364 2726373.8099101316 0.0022741871966259837 2726373.800126688 0.007509256016118079
3365 2726633.3779430627 0.0022741867305308794 2726633.3681596215 0.007509254421072605
3366 2726496.657465646 0.002274186264580499 2726496.6476822067 0.0075092528977869655
3367 2726504.5527060125 0.002274185798720439 2726504.5429225755 0.007509251353975101
3368 2726610.873339353 0.0022741853327211434 2726610.863555918 0.00750924977884819
3369 2726413.0076447194 0.0022741848663929507 2726412.997861286 0.007509248273087879
3370 2726667.3693961515 0.0022741843997282265 2726667.3596127206 0.007509246676888855
3371 2726390.0807729145 0.002274183932873056 2726390.0709894854 0.0075092451679347584
3372 2726653.854680808 0.0022741834659845447 2726653.8448973806 0.007509243591893722
3373 2726430.185285574 0.0022741829991071534 2726430.1755021485 0.00750924204874771
3374 2726590.685320321 0.002274182532159403 2726590.675536898 0.007509240509454426
3375 2726502.5773327886 0.0022741820650190696 2726502.5675493674 0.0075092389323480405
3376 2726514.064542347 0.0022741815976226173 2726514.054758928 0.007509237414056743
3377 2726570.4345434075 0.0022741811300013856 2726570.4247599905 0.00750923582809034
3378 2726457.22337365 0.002274180662240351 2726457.213590235 0.007509234302004106
3379 2726607.3203309583 0.0022741801944055006 2726607.310547545 0.007509232733533952
3380 2726437.807097844 0.0022741797264992786 2726437.797314433 0.007509231181567809
3381 2726605.126349433 0.0022741792584707117 2726605.116566024 0.00750922963832497
3382 2726454.784742154 0.0022741787902618516 2726454.7749587474 0.007509228063542789
3383 2726572.693001051 0.002274178321850026 2726572.683217646 0.00750922653304609
3384 2726493.4860463426 0.0022741778532569404 2726493.4762629396 0.007509224953306403
3385 2726528.20026329 0.0022741773845250325 2726528.1904798895 0.007509223416129312
3386 2726534.582796445 0.0022741769156841866 2726534.5730130463 0.007509221848698959
3387 2726489.9814863224 0.0022741764467336624 2726489.9717029254 0.007509220293157361
3388 2726562.468019466 0.002274175977648394 2726562.4582360713 0.007509218742857785
3389 2726469.7211885806 0.00227417550840039 2726469.711405188 0.007509217171132611
3390 2726569.997501341 0.00227417503897781 2726569.9877179503 0.00750921562975333
3391 2726469.959465294 0.002274174569389579 2726469.9496819056 0.007509214053613889
3392 2726558.8234357825 0.002274174099655533 2726558.8136523957 0.007509212508247995
3393 2726485.618427567 0.0022741736297914894 2726485.6086441823 0.007509210939344356
3394 2726536.461777749 0.0022741731597999124 2726536.4519943665 0.007509209381717332
3395 2726507.813840908 0.002274172689670919 2726507.8040575273 0.0075092078240439316
3396 2726512.135737458 0.002274172219390833 2726512.125954079 0.007509206254656642
3397 2726527.8770005023 0.0022741717489513577 2726527.867217126 0.007509204703760225
3398 2726493.2696007607 0.002274171278353575 2726493.259817386 0.007509203129632774
3399 2726540.0841188757 0.0022741708076054286 2726540.074335503 0.007509201577343948
3400 2726483.667396489 0.0022741703367155936 2726483.6576131186 0.007509200006284661
3401 2726542.555915394 0.002274169865688173 2726542.5461320253 0.0075091984464757565
3402 2726483.45142907 0.0022741693945211713 2726483.4416457033 0.007509196882223239
3403 2726536.6347553553 0.0022741689232088406 2726536.624971991 0.007509195313897046
3404 2726490.1780298776 0.002274168451745706 2726490.168246515 0.007509193754868828
3405 2726525.4788235314 0.0022741679801295983 2726525.4690401712 0.007509192181560652
3406 2726500.3445772487 0.0022741675083622057 2726500.3347938904 0.007509190623002484
3407 2726512.612146798 0.0022741670364473583 2726512.6023634416 0.0075091890497709975
3408 2726510.6641215887 0.0022741665643884936 2726510.6543382346 0.0075091874871489935
3409 2726500.899354942 0.0022741660921868625 2726500.8895715903 0.0075091859174096776
3410 2726518.8077546754 0.0022741656198412984 2726518.7979713255 0.007509184348844997
3411 2726492.084716034 0.002274165147349299 2726492.0749326865 0.007509182782855705
3412 2726523.6115731588 0.0022741646747086014 2726523.601789813 0.0075091812095428815
3413 2726486.795463081 0.0022741642019182876 2726486.7856797376 0.007509179644980904
3414 2726524.9148344332 0.002274163728978969 2726524.9050510917 0.007509178069868183
3415 2726484.8101947936 0.00227416325589217 2726484.800411454 0.007509176503648867
3416 2726523.232270227 0.00227416278265937 2726523.2224868895 0.007509174929505237
3417 2726485.40673858 0.0022741623092812947 2726485.3969552447 0.007509173359539044
3418 2726519.4155734107 0.002274161835757703 2726519.405790077 0.007509171787585416
3419 2726487.6711222916 0.0022741613620877016 2726487.6613389603 0.00750917021358399
3420 2726514.385713456 0.0022741608882702923 2726514.3759301268 0.0075091686432521235
3421 2726490.7188161807 0.0022741604143048486 2726490.7090328536 0.007509167066447302
3422 2726508.9584339177 0.002274159940191322 2726508.9486505925 0.007509165496071649
3423 2726493.8253103714 0.0022741594659301395 2726493.815527048 0.007509163918288471
3424 2726503.7531211344 0.002274158991521909 2726503.7433378133 0.007509162346129649
3425 2726496.482972244 0.002274158516967114 2726496.4731889246 0.007509160768822513
3426 2726499.1650659163 0.0022741580422659283 2726499.155282599 0.007509159193857639
3427 2726498.4045048417 0.0022741575674181972 2726498.3947215267 0.00750915761755285
3428 2726495.3818799206 0.002274157092423576 2726495.3720966075 0.007509156039755104
3429 2726499.4906437774 0.0022741566172816995 2726499.4808604666 0.007509154464035198
3430 2726492.42801095 0.002274156141992339 2726492.418227641 0.007509152884159572
3431 2726499.776838827 0.002274155666555454 2726499.76705552 0.007509151308053682
3432 2726490.2236766946 0.0022741551909711668 2726490.21389339 0.007509149727147845
3433 2726499.371636722 0.0022741547152396813 2726499.361853419 0.00750914814965527
3434 2726488.646569853 0.0022741542393611793 2726488.6367865526 0.007509146568571089
3435 2726498.3970506983 0.002274153763335759 2726498.3872673996 0.007509144989061249
3436 2726487.5878173853 0.0022741532871634117 2726487.5780340885 0.007509143408173482
3437 2726496.9372086683 0.0022741528108440505 2726496.927425374 0.00750914182653064
3438 2726486.9985424085 0.0022741523343775515 2726486.988759116 0.007509140245720949
3439 2726494.9959635483 0.0022741518577638056 2726494.986180258 0.007509138662249683
3440 2726486.9295257805 0.0022741513810027505 2726486.919742492 0.007509137081083007
3441 2726492.457678587 0.0022741509040943835 2726492.4478953006 0.007509135496284375
3442 2726487.5730974656 0.0022741504270387507 2726487.5633141813 0.007509133914251971
3443 2726489.0386544312 0.0022741499498359252 2726489.028871149 0.007509132328589434
3444 2726489.32335889 0.0022741494724859857 2726489.31357561 0.0075091307453145255
3445 2726484.2091603857 0.002274148994989013 2726484.1993771074 0.007509129159049286
3446 2726492.8794106124 0.002274148517345079 2726492.869627336 0.007509127574404031
3447 2726477.055596738 0.00227414803955427 2726477.045813464 0.0075091259875253
3448 2726499.4296452533 0.0022741475616167234 2726499.419861981 0.007509124401656522
3449 2726466.0345498994 0.002274147083532667 2726466.0247666296 0.007509122813892709
3450 2726510.9791909824 0.0022741466053024986 2726510.9694077144 0.007509121227185253
3451 2726448.5377791333 0.002274146126926883 2726448.527995867 0.00750911963805563
3452 2726530.927244826 0.00227414564840692 2726530.9174615624 0.007509118051082735
3453 2726420.1263599987 0.0022741451697444078 2726420.116576737 0.007509116459936332
3454 2726565.0837642797 0.00227414469094229 2726565.07398102 0.007509114873453037
3455 2726373.179993364 0.002274144212005394 2726373.1702101063 0.007509113279443003
3456 2726623.467194064 0.00227414373294169 2726623.4574108087 0.007509111694476348
3457 2726294.501646573 0.0022741432537644246 2726294.49186332 0.0075091100964283205
3458 2726723.50350638 0.0022741427744957425 2726723.493723129 0.007509108514522321
3459 2726161.0426207907 0.0022741422951729007 2726161.032837542 0.007509106910659193
3460 2726895.7514089267 0.0022741418158589337 2726895.7416256797 0.007509105334370797
3461 2725932.2434043726 0.0022741413366610683 2725932.233621128 0.007509103721854481
3462 2727194.1593621173 0.0022741408577625784 2727194.1495788745 0.007509102155711383
3463 2725536.3712794655 0.00227414037947804 2725536.3614962245 0.00750910052998219
3464 2727714.205492986 0.002274139902348961 2727714.1957097473 0.007509098982397509
3465 2724846.8431524197 0.0022741394273083793 2724846.833369183 0.007509097336461656
3466 2728623.2278691595 0.0022741389559598956 2728623.218085925 0.007509095823770766
3467 2723645.500933606 0.0022741384910363867 2723645.4911503736 0.007509094148273681
3468 2730200.938695975 0.002274138037106472 2730200.9289127444 0.007509092703389119
3469 2721589.8511831574 0.002274137601513287 2721589.841399929 0.007509090990040839
3470 2732836.437761581 0.0022741371951483535 2732836.4279783545 0.0075090896779757684
3471 2718321.394314839 0.0022741368315108736 2718321.384531614 0.007509087927165431
3472 2736675.1862540846 0.0022741365199834716 2736675.1764708613 0.007509086842666353
3473 2714306.663145149 0.0022741362467844565 2714306.653361928 0.007509085028014251
3474 2739993.2079981063 0.0022741359446132353 2739993.1982148862 0.007509084112552136
3475 2713221.3377646552 0.002274135488638308 2713221.3279814376 0.007509081975825368
3476 2737087.2971786233 0.0022741347915951663 2737087.287395408 0.007509080747702837
3477 2721109.88171168 0.002274133958750225 2721109.871928468 0.007509078231439081
3478 2724861.539874707 0.002274133259012287 2724861.5300914967 0.007509076931694091
3479 2735306.9664548202 0.002274132861388759 2735306.9566716123 0.007509074936106258
3480 2711600.343469707 0.002274132680357262 2711600.3336865 0.0075090741313329325
3481 2745344.3961671377 0.0022741324936637348 2745344.386383933 0.007509072226027366
3482 2706187.3842053167 0.002274132156702272 2706187.374422113 0.007509071574519981
3483 2746409.971874148 0.0022741317125426538 2746409.962090947 0.007509068931583607
3484 2707542.077063153 0.0022741312588153186 2707542.067279953 0.0075090686940463445
3485 2746013.9745096937 0.0022741307340196724 2746013.964726497 0.007509065610228689
3486 2703263.9075315823 0.0022741300119611054 2703263.8977483874 0.007509065026654223
3487 2758092.4957269575 0.002274129187093571 2758092.485943766 0.007509062330465034
3488 2681749.827944658 0.002274128536866159 2681749.818161469 0.007509060560282624
3489 2789910.134297038 0.0022741282050792963 2789910.12451385 0.007509059921602792
3490 2642169.1494058263 0.002274128047640373 2642169.1396226413 0.007509057136819203
3491 2836491.142847571 0.0022741277843257757 2836491.1330643855 0.0075090576741214015
3492 2596171.089147714 0.0022741273075913976 2596171.0793645326 0.0075090540854806116
3493 2877643.83262117 0.002274126779474268 2877643.8228379893 0.007509054163498907
3494 2575410.9114790694 0.0022741263367846007 2575410.9016958917 0.00750905134916803
3495 2864880.8644644464 0.0022741258489501607 2864880.85468127 0.007509050424484092
3496 2630504.527775629 0.0022741251258704483 2630504.517992455 0.007509048416040047
3497 2766592.9885964952 0.0022741242601854363 2766592.9788133246 0.007509046191104683
3498 2746835.7366053504 0.00227412357198359 2746835.726822182 0.007509044835482204
3499 2657399.9361203415 0.0022741232212027075 2657399.9263371755 0.007509042841524221
3500 2824579.0954569145 0.002274123014207588 2824579.0856737494 0.007509041994155265
3501 2630351.814016091 0.002274122624764377 2630351.8042329284 0.007509040048729142
3502 2798008.831689227 0.0022741219683684102 2798008.821906066 0.007509038662769443
3503 2700022.7836559135 0.0022741212941820798 2700022.773872756 0.007509036469913959
3504 2707416.236452226 0.002274120860832467 2707416.22666907 0.007509035312001898
3505 2782311.335163374 0.002274120626493682 2782311.3253802196 0.0075090335440432966
3506 2659337.3366455003 0.00227412033222221 2659337.3268623473 0.007509032508254048
3507 2786481.3548529656 0.0022741198056993074 2786481.3450698154 0.007509030513768467
3508 2697848.488843105 0.0022741191131442845 2697848.4790599565 0.007509028971928834
3509 2720548.0979580577 0.0022741184313972867 2720548.088174912 0.007509026940554943
3510 2764563.367491459 0.002274117848736196 2764563.357708316 0.0075090254055382106
3511 2673236.5366320414 0.0022741173301137 2673236.5268489006 0.007509023605674671
3512 2776787.2434699195 0.0022741168229365727 2776787.2336867806 0.007509022107712884
3513 2696772.805736507 0.0022741163339618895 2696772.79595337 0.0075090203632131244
3514 2728393.7880149814 0.002274115886465457 2728393.7782318466 0.007509018878416929
3515 2752025.383396481 0.0022741154443152787 2752025.373613348 0.007509017259775438
3516 2686196.160518772 0.0022741149382352536 2686196.1507356414 0.007509015619447509
3517 2767989.818495421 0.002274114361627536 2767989.808712293 0.007509013930561902
3518 2698717.0528294006 0.002274113791107793 2698717.0430462747 0.007509012245493338
3519 2732656.769126165 0.002274113300418316 2732656.7593430416 0.0075090104997946935
3520 2742188.409495957 0.0022741128796710426 2742188.399712835 0.007509009226880234
3521 2696835.7417751276 0.002274112453065615 2696835.731992008 0.007509007198724348
3522 2759631.095330526 0.0022741119653351826 2759631.085547408 0.007509006220887143
3523 2702094.3197220406 0.002274111437109342 2702094.3099389253 0.007509003778911979
3524 2735124.817825203 0.0022741109348272076 2735124.808042089 0.00750900300186949
3525 2734963.2533553597 0.002274110498755017 2734963.2435722486 0.007509000530977907
3526 2705429.550389789 0.0022741101105942713 2705429.540606679 0.007508999934777579
3527 2752075.397771945 0.002274109722791516 2752075.3879888384 0.007508997431406922
3528 2705694.5689927842 0.0022741093021277836 2705694.559209678 0.007508996950738877
3529 2736355.9493776136 0.0022741088407996915 2736355.9395945105 0.007508994143281749
3530 2729758.9337244076 0.0022741083377814577 2729758.923941306 0.007508993839397841
3531 2712427.8703063605 0.002274107788763562 2712427.860523262 0.00750899076411835
3532 2745533.4153945805 0.002274107204659044 2745533.405611483 0.007508990348985513
3533 2709244.9442189247 0.002274106629312341 2709244.9344358305 0.007508987575484251
3534 2736561.6060557566 0.0022741061210749037 2736561.5962726637 0.007508986602706277
3535 2726150.570210402 0.0022741057120188243 2726150.5604273113 0.007508984843139804
3536 2717948.119014676 0.0022741053825892713 2717948.109231588 0.007508983136866354
3537 2740094.53276748 0.002274105062366523 2740094.5229843925 0.007508982271167286
3538 2712617.4717738763 0.00227410465171044 2712617.4619907914 0.00750897992920935
3539 2736045.2702730284 0.0022741040728556142 2736045.2604899453 0.00750897901461995
3540 2723770.774426128 0.00227410334333855 2723770.764643048 0.007508976505006285
3541 2722136.029542067 0.002274102597198742 2722136.0197589896 0.007508974970152599
3542 2735666.475140964 0.0022741019870898918 2735666.465357889 0.007508973206626595
3543 2715758.230104816 0.0022741015540663776 2715758.2203217433 0.007508971336683523
3544 2735063.978872294 0.0022741012064593307 2735063.9690892226 0.007508970358162147
3545 2722368.146639016 0.0022741008062015797 2722368.1368559473 0.007508968221791562
3546 2725175.8449839167 0.0022741002749812477 2725175.8352008495 0.007508967092531221
3547 2732101.547426832 0.0022740996510492812 2732101.5376437674 0.0075089649399737255
3548 2718615.487595861 0.0022740990479551107 2718615.477812798 0.007508963361577209
3549 2733784.4434572654 0.002274098544225407 2733784.433674205 0.007508961772134609
3550 2721764.317987834 0.0022740981186854686 2721764.3082047757 0.007508959961688163
3551 2727258.1841729544 0.0022740976879429484 2727258.174389898 0.00750895873870832
3552 2729296.953858257 0.002274097190642784 2729296.9440752026 0.007508956719124968
3553 2721132.316258728 0.0022740966377130098 2721132.306475676 0.007508955348742604
3554 2732326.9127034303 0.002274096088881671 2732326.9029203807 0.0075089534333457044
3555 2721778.436572244 0.002274095586741463 2721778.4267891967 0.007508951874079757
3556 2728564.203865184 0.002274095120811542 2728564.1940821386 0.007508950305559052
3557 2727175.860803404 0.0022740946503085504 2727175.851020361 0.0075089485388274676
3558 2723291.8582418547 0.0022740941498509046 2723291.8484588135 0.007508947108453516
3559 2730783.25774187 0.0022740936300336633 2730783.247958831 0.007508945203827649
3560 2722246.541200783 0.0022740931180568764 2722246.531417746 0.007508943760608457
3561 2729228.365419234 0.0022740926259682214 2729228.3556361995 0.00750894196091614
3562 2725669.5566191594 0.002274092142082366 2725669.5468361266 0.007508940411065584
3563 2725097.3964778287 0.0022740916488740845 2725097.3866947982 0.007508938772511786
3564 2729236.81849056 0.0022740911428976557 2729236.8087075315 0.0075089370367743685
3565 2723050.4668810223 0.0022740906359204906 2723050.4570979965 0.007508935520796051
3566 2729339.904554972 0.0022740901394318804 2729339.8947719485 0.007508933703224637
3567 2724726.6735926885 0.0022740896518991774 2724726.663809667 0.007508932238029585
3568 2726525.4203445045 0.0022740891620609137 2726525.410561485 0.007508930455627377
3569 2727774.4443707895 0.002274088662085111 2727774.434587772 0.007508928894369387
3570 2724097.1998178256 0.0022740881553756343 2724097.1900348105 0.007508927214696536
3571 2728972.7118628416 0.0022740876518529103 2728972.7020798284 0.007508925514176295
3572 2724330.4992373665 0.002274087157236324 2724330.4894543556 0.007508923971032369
3573 2727509.3227774445 0.002274086667970021 2727509.3129944354 0.007508922191361842
3574 2726509.1077663964 0.002274086175931716 2726509.0979833896 0.007508920694596968
3575 2725258.9291919908 0.0022740856767275294 2725258.919408986 0.007508918914519232
3576 2728225.02497537 0.0022740851731014766 2728225.0151923676 0.007508917344850243
3577 2724467.5449392824 0.002274084671153396 2724467.5351562817 0.007508915658881415
3578 2727971.1691431724 0.0022740841742078244 2727971.159360174 0.007508913981005677
3579 2725594.7968794517 0.002274083680443783 2725594.787096455 0.007508912411059256
3580 2726339.4778668513 0.0022740831856464683 2726339.4680838576 0.007508910652090814
3581 2727265.1683610864 0.0022740826874544724 2727265.1585780946 0.0075089091198059996
3582 2725049.451169327 0.0022740821869589793 2725049.4413863374 0.0075089073569424005
3583 2727886.7919567255 0.002274081686851251 2727886.7821737383 0.007508905778105084
3584 2725178.5139397453 0.0022740811886126683 2725178.50415676 0.007508904091036286
3585 2727107.5534129106 0.0022740806915162747 2727107.5436299276 0.007508902426376765
3586 2726349.132703512 0.002274080193886748 2726349.122920531 0.0075089008239642265
3587 2725861.8874003813 0.002274079694903946 2725861.8776174025 0.00750889909074628
3588 2727361.395849077 0.0022740791951641358 2727361.3860661 0.0075088975227089365
3589 2725295.2552828896 0.002274078695774718 2725295.245499915 0.00750889578399484
3590 2727390.7212321954 0.0022740781971595414 2727390.711449223 0.0075088941908149675
3591 2725750.535862102 0.0022740776987586497 2725750.5260791318 0.007508892500238592
3592 2726600.7055991413 0.0022740771997227034 2726600.695816173 0.007508890846967461
3593 2726655.0037865913 0.002274076699764872 2726654.994003625 0.0075088892128282875
3594 2725794.434820115 0.0022740761993570715 2725794.4250371517 0.0075088875092755155
3595 2727187.8383177496 0.0022740756992059843 2727187.828534788 0.007508885905329651
3596 2725621.224208485 0.002274075199599627 2725621.2144255256 0.007508884190949599
3597 2726997.245188241 0.0022740747002199012 2726997.2354052835 0.007508882579103525
3598 2726090.5341394413 0.0022740742005001235 2726090.5243564863 0.007508880886814182
3599 2726376.982454637 0.0022740737001262497 2726376.9726716843 0.00750887924159288
3600 2726706.6670696074 0.002274073199239366 2726706.6572866566 0.00750887758163326
3601 2725892.2863543797 0.0022740726982337185 2725892.276571431 0.007508875904263323
3602 2726966.7843362917 0.002274072197396796 2726966.774553345 0.0075088742671420156
3603 2725882.771649305 0.0022740716967126593 2725882.7618663604 0.007508872575535973
3604 2726747.2735751406 0.0022740711959473104 2726747.263792198 0.007508870941982698
3605 2726255.869461681 0.002274070694883082 2726255.859678741 0.007508869253592078
3606 2726310.5967085883 0.0022740701934823603 2726310.5869256505 0.0075088676083924655
3607 2726655.032811516 0.0022740696918692157 2726655.0230285805 0.007508865932558
3608 2726021.701103824 0.0022740691901878976 2726021.691320891 0.007508864271747217
3609 2726783.30031815 0.0022740686884802435 2726783.2905352185 0.007508862608755021
3610 2726057.3092336245 0.002274068186675059 2726057.2994506955 0.007508860935920217
3611 2726605.1333189104 0.002274067684671869 2726605.1235359833 0.007508859280220683
3612 2726322.2967601363 0.0022740671824308437 2726322.2869772115 0.007508857601098884
3613 2726310.9637324456 0.002274066679995695 2726310.953949523 0.007508855946705397
3614 2726580.6642862936 0.002274066177445089 2726580.654503373 0.0075088542665490785
3615 2726130.130910999 0.0022740656748248267 2726130.121128081 0.007508852609475168
3616 2726653.6137050255 0.002274065172117053 2726653.603922109 0.007508850931807036
3617 2726162.533026749 0.0022740646692629655 2726162.5232438347 0.007508849269379855
3618 2726529.3970661806 0.002274064166211828 2726529.387283269 0.007508847595987336
3619 2726340.644300014 0.002274063662955248 2726340.634517104 0.007508845926674964
3620 2726332.165228068 0.0022740631595249373 2726332.155445161 0.007508844258211286
3621 2726514.1310563176 0.0022740626559630234 2726514.1212734124 0.007508842582212046
3622 2726207.264684734 0.002274062152291556 2726207.254901831 0.007508840917813411
3623 2726568.7408887255 0.002274061648502444 2726568.731105825 0.007508839237125979
3624 2726220.8582197246 0.00227406114457012 2726220.848436826 0.007508837574018716
3625 2726492.286600427 0.002274060640473006 2726492.2768175304 0.0075088358919284965
3626 2726335.6827778504 0.002274060136207079 2726335.672994956 0.00750883422639554
3627 2726358.7215207084 0.0022740596317842128 2726358.711737816 0.007508832546388069
3628 2726458.655123066 0.0022740591272200025 2726458.645340176 0.007508830875511574
3629 2726261.7630934543 0.0022740586225218464 2726261.7533105663 0.007508829199694088
3630 2726511.610099723 0.0022740581176853296 2726511.6003168374 0.007508827522561784
3631 2726252.689532309 0.002274057612699504 2726252.679749425 0.007508825850660848
3632 2726475.4166104915 0.0022740571075555746 2726475.4068276105 0.00750882416860509
3633 2726319.2894901605 0.0022740566022524866 2726319.2797072814 0.007508822498349401
3634 2726387.718403594 0.002274056096796365 2726387.7086207173 0.007508820814147263
3635 2726407.7510547303 0.0022740555911954555 2726407.741271856 0.007508819142601835
3636 2726307.861483365 0.002274055085454673 2726307.851700492 0.007508817459042158
3637 2726463.2774480963 0.0022740545795732936 2726463.267665226 0.007508815783958167
3638 2726278.101615289 0.002274054073546499 2726278.091832421 0.0075088141026020796
3639 2726461.0970423617 0.002274053567369036 2726461.0872594956 0.007508812423191617
3640 2726304.1585732666 0.002274053061038309 2726304.148790403 0.0075088107440191496
3641 2726412.9868684784 0.0022740525545552155 2726412.9770856164 0.007508809060938535
3642 2726360.740752298 0.0022740520479227607 2726360.7309694383 0.0075088073827946165
3643 2726352.3157086587 0.002274051541143773 2726352.305925802 0.007508805697491221
3644 2726412.277118107 0.0022740510342192616 2726412.267335252 0.007508804018869996
3645 2726311.4878991805 0.002274050527148219 2726311.478116328 0.0075088023327651325
3646 2726433.6873972625 0.002274050019928647 2726433.677614412 0.00750880065247182
3647 2726305.7249286375 0.002274049512558924 2726305.715145789 0.007508798966445459
3648 2726420.3948998703 0.002274049005038676 2726420.385117024 0.007508797283913547
3649 2726329.7525976896 0.0022740484973687684 2726329.7428148454 0.007508795598222059
3650 2726385.4960190677 0.0022740479895506024 2726385.486236226 0.007508793913443565
3651 2726365.4429963594 0.002274047481585281 2726365.4332135194 0.007508792227922525
3652 2726349.098422041 0.0022740469734730943 2726349.0886392035 0.007508790541176288
3653 2726393.5765584386 0.0022740464652135357 2726393.566775603 0.007508788855510179
3654 2726327.207481289 0.0022740459568057272 2726327.1976984553 0.007508787167103989
3655 2726402.9313514526 0.0022740454482489273 2726402.921568622 0.007508785481013236
3656 2726325.5337270354 0.002274044939542864 2726325.523944207 0.007508783791177337
3657 2726393.236012843 0.0022740444306877483 2726393.2262300164 0.007508782104466834
3658 2726339.642417306 0.002274043921684058 2726339.632634482 0.007508780413370436
3659 2726372.4347517905 0.002274043412532229 2726372.424968968 0.0075087787258781204
3660 2726359.516453089 0.0022740429032324506 2726359.506670269 0.007508777033697466
3661 2726351.155231819 0.00227404239378462 2726351.1454490013 0.0075087753452270055
3662 2726375.225899918 0.002274041884188446 2726375.216117102 0.0075087736521842335
3663 2726337.6051415037 0.0022740413744436246 2726337.5953586902 0.00750877196248875
3664 2726380.9528558585 0.002274040864549976 2726380.9430730473 0.0075087702688411305
3665 2726334.918564027 0.0022740403545074978 2726334.9087812183 0.007508768577664051
3666 2726376.195946311 0.002274039844316332 2726376.1861635046 0.007508766883648025
3667 2726341.2954121595 0.002274039333976667 2726341.2856293553 0.007508765190786376
3668 2726364.5294744237 0.0022740388234886544 2726364.5196916214 0.007508763496560993
3669 2726352.019190214 0.002274038312852352 2726352.009407414 0.007508761801908631
3670 2726351.162162142 0.0022740378020677274 2726351.1523793438 0.007508760107528025
3671 2726361.985134227 0.002274037291134689 2726361.9753514314 0.007508758411077212
3672 2726340.606254489 0.0022740367800531485 2726340.5964716957 0.007508756716512496
3673 2726367.6230946276 0.0022740362688230637 2726367.613311836 0.007508755018313811
3674 2726335.290479812 0.002274035757444452 2726335.2806970226 0.007508753323507454
3675 2726367.7013638252 0.002274035245917389 2726367.6915810383 0.007508751623607127
3676 2726335.3172513307 0.002274034734241986 2726335.307468546 0.007508749928540456
3677 2726363.084376156 0.0022740342224183713 2726363.0745933736 0.0075087482269163555
3678 2726339.0795042026 0.002274033710446681 2726339.0697214226 0.007508746531665646
3679 2726355.8683822015 0.0022740331983270626 2726355.8585994234 0.007508744828178851
3680 2726344.245465467 0.002274032686059696 2726344.2356826914 0.007508743132955686
3681 2726348.390383593 0.00227403217364484 2726348.3806008194 0.007508741427317861
3682 2726348.6633803905 0.0022740316610828735 2726348.653597619 0.0075087397324970885
3683 2726342.4759976203 0.0022740311483743655 2726342.466214851 0.007508738024242722
3684 2726350.9220058764 0.0022740306355201532 2726350.9122231095 0.0075087363303980295
3685 2726339.0843343367 0.0022740301225214637 2726339.0745515716 0.007508734618839826
3686 2726350.5079078665 0.002274029609380082 2726350.4981251042 0.007508732926807796
3687 2726338.3250259818 0.0022740290960986172 2726338.315243222 0.007508731210951182
3688 2726347.648032691 0.0022740285826809057 2726347.638249933 0.007508729521954443
3689 2726339.717209959 0.002274028069132626 2726339.707427203 0.007508727800342417
3690 2726342.9883816377 0.00227402755546226 2726342.978598884 0.007508726116205476
3691 2726342.537378457 0.0022740270416825594 2726342.5275957054 0.007508724386659314
3692 2726337.249597067 0.0022740265278128227 2726337.239814318 0.007508722710171556
3693 2726346.137828907 0.0022740260138824605 2726346.12804616 0.007508720969377149
3694 2726330.949191334 0.0022740254999365295 2726330.939408589 0.007508719304889083
3695 2726350.176844439 0.002274024986044456 2726350.1670616968 0.007508717547757887
3696 2726324.2191656576 0.0022740244723137605 2726324.2093829173 0.007508715902164518
3697 2726354.7592299148 0.0022740239589116654 2726354.7494471767 0.0075087141208771135
3698 2726316.697143301 0.0022740234460990796 2726316.687360565 0.0075087125052484376
3699 2726360.5279502757 0.0022740229342836965 2726360.5181675423 0.007508710687924032
3700 2726307.435852427 0.002274022424101855 2726307.4260696955 0.007508709120180611
3701 2726368.7731039817 0.0022740219165415295 2726368.7633212525 0.007508707249375662
3702 2726294.7567901416 0.0022740214131184893 2726294.7470074142 0.007508705758353386
3703 2726381.6390332594 0.002274020916105095 2726381.6292505343 0.007508703810612627
3704 2726275.9635701464 0.0022740204287654596 2726275.953787423 0.007508702440284436
3705 2726402.5159659027 0.0022740199554230063 2726402.5061831824 0.007508700390962513
3706 2726246.839038721 0.002274019500903771 2726246.829256002 0.0075086991940636165
3707 2726436.663241392 0.002274019068413679 2726436.653458676 0.007508697037525079
3708 2726200.9752461226 0.0022740186545399284 2726200.965463408 0.00750869600942301
3709 2726491.81376353 0.002274018241204531 2726491.803980818 0.007508693810951458
3710 2726129.6622822117 0.0022740177898175357 2726129.652499501 0.007508692653381096
3711 2726577.26863483 0.0022740172517761053 2726577.2588521224 0.007508690693826654
3712 2726024.949149359 0.002274016606070285 2726024.939366654 0.007508688564961108
3713 2726698.4471835503 0.0022740158986339163 2726698.4374008467 0.007508687740868827
3714 2725887.1903912174 0.002274015226897704 2725887.1806085184 0.007508683705790459
3715 2726851.510801679 0.0022740146656334945 2726851.501018979 0.007508685437877147
3716 2725724.341836486 0.0022740142110711198 2725724.332053793 0.007508678772143278
3717 2727035.682320096 0.002274013793798391 2727035.6725373985 0.007508683849604008
3718 2725532.611104611 0.0022740133326918156 2725532.601321924 0.007508673631073132
3719 2727280.0134666273 0.0022740127881917174 2727280.003683932 0.007508682560606913
3720 2725277.962158623 0.0022740121877750964 2725277.9523759433 0.007508667564978743
3721 2727667.7820732933 0.0022740116019128046 2727667.7722905995 0.007508682133064995
3722 2724895.626644454 0.002274011084864381 2724895.616861783 0.007508659921915348
3723 2728356.976728853 0.002274010636209483 2728356.9669461576 0.007508684305344992
3724 2724326.2975413254 0.002274010215190586 2724326.287758666 0.007508649183361873
3725 2729576.763876718 0.00227400978491696 2729576.754094017 0.007508691057386828
3726 2723617.3736065873 0.0022740093454701395 2723617.363823945 0.007508632610192684
3727 2731428.409579627 0.002274008928101164 2731428.399796913 0.007508705269511944
3728 2723039.275780834 0.0022740085500100034 2723039.2659982187 0.007508606730588845
3729 2732914.757694859 0.0022740081678932897 2732914.74791212 0.0075087310514769905
3730 2722917.689791325 0.002274007692166892 2722917.68000875 0.007508567417151059
3731 2731347.2699584244 0.0022740070844475663 2731347.2601756467 0.0075087705627722426
3732 2723929.0428872225 0.002274006438607225 2723929.0331046996 0.0075085163270462935
3733 2727399.335445547 0.0022740058961720267 2727399.32566273 0.007508811748811128
3734 2726902.9278197084 0.0022740054665070404 2726902.9180372185 0.007508484134287133
3735 2725263.038433404 0.0022740049956150427 2725263.0286505953 0.007508803482563213
3736 2728899.8007165906 0.0022740043461184243 2728899.790934053 0.007508533492200134
3737 2725424.0646039266 0.0022740035691435688 2725424.0548212235 0.007508699631992165
3738 2726853.6645836565 0.002274002856935912 2726853.6548009967 0.007508657012700916
3739 2727594.0183562874 0.0022740023401498894 2727594.0085737132 0.007508571853784549
3740 2723499.124013637 0.0022740019612502668 2723499.11423089 0.007508745298713521
3741 2730745.981558942 0.0022740015385236873 2730745.97177641 0.007508530197933176
3742 2721736.898506106 0.0022740009558598127 2721736.8887233855 0.007508719362791552
3743 2731728.1457567364 0.002274000281870824 2731728.1359741352 0.007508601168441025
3744 2721394.436909928 0.0022739996751505293 2721394.4271273143 0.00750861405929161
3745 2731081.3332315753 0.00227399919876626 2731081.3234488824 0.0075086936029242005
3746 2721521.5252736313 0.0022739987686041167 2721521.5154910837 0.007508549049228685
3747 2732086.1180891967 0.0022739982696642074 2732086.108306497 0.007508701611603554
3748 2719368.3739592466 0.0022739976895580173 2719368.3641766645 0.007508584266673883
3749 2735950.9244705276 0.002273997117561388 2735950.9146879045 0.007508625799169199
3750 2713622.2132343245 0.002273996628343958 2713622.2034516674 0.007508659981024826
3751 2742830.638289997 0.00227399620558799 2742830.6285074377 0.007508563021379859
3752 2705684.023729792 0.002273995784377503 2705684.013947117 0.007508678703041981
3753 2751816.297375057 0.0022739953389717955 2751816.2875924823 0.007508579183976163
3754 2696168.4897712125 0.0022739949020764835 2696168.4799885927 0.007508624806978463
3755 2761977.8796637473 0.0022739944965108174 2761977.869881115 0.007508637652185909
3756 2685466.4861032553 0.0022739940712261436 2685466.4763206905 0.007508570700316735
3757 2773066.682080783 0.0022739935300067258 2773066.672298131 0.007508658138863413
3758 2674391.8488020394 0.002273992840067817 2674391.8390194713 0.007508575668611109
3759 2785174.433024826 0.0022739921023457125 2785174.4232422146 0.007508619266491297
3760 2660692.703772506 0.0022739914784221547 2660692.6939898957 0.007508618776248882
3761 2802358.0537897795 0.0022739910447657327 2802358.0440072143 0.007508574262206965
3762 2640116.584773919 0.002273990739049772 2640116.57499129 0.007508638180139712
3763 2826069.1348065794 0.0022739904260453752 2826069.1250240155 0.007508573437747242
3764 2618642.9270177917 0.0022739899908970937 2618642.9172351905 0.007508611227551282
3765 2839991.9409589614 0.0022739893977055956 2839991.9311763668 0.007508605109128998
3766 2621502.434052794 0.002273988697432475 2621502.424270231 0.007508574150326736
3767 2813262.4611601834 0.0022739879886666077 2813262.451377574 0.0075086217596856625
3768 2671313.0804261034 0.0022739873605000893 2671313.0706435475 0.00750856843709799
3769 2744242.153011519 0.0022739868481895685 2744242.143228929 0.007508602808972154
3770 2745531.8291758937 0.002273986423981431 2745531.8193933163 0.007508590923518144
3771 2676822.955899731 0.0022739860324945743 2676822.9461171716 0.007508572965231618
3772 2795668.725031285 0.002273985632883538 2795668.7152486932 0.007508606149224753
3773 2652935.8216270204 0.0022739852045276566 2652935.8118444704 0.00750856472614807
3774 2790635.297401781 0.002273984732841373 2790635.2876192024 0.0075085940650036044
3775 2684521.407706704 0.0022739842088067546 2684521.39792414 0.0075085795593702286
3776 2739499.9777613687 0.0022739836379608944 2739499.967978815 0.00750856972577813
3777 2741892.9815168106 0.0022739830409845654 2741892.9717342355 0.00750859232226341
3778 2688097.4735014853 0.0022739824382618204 2688097.4637189438 0.007508559042297987
3779 2777338.0454640365 0.002273981831236329 2777338.0356814694 0.007508585123661862
3780 2675467.0537130926 0.002273981210810583 2675467.043930544 0.007508567343109204
3781 2766528.8976486637 0.0022739805855602406 2766528.8878661175 0.007508565774359588
3782 2705183.166524932 0.0022739799839464753 2705183.156742374 0.007508577733779155
3783 2725573.8864274495 0.0022739794274163204 2725573.876644916 0.0075085540111808945
3784 2746649.282041224 0.0022739789136121766 2746649.2722586705 0.007508574622065885
3785 2692856.6738705183 0.0022739784197491663 2692856.664087983 0.007508557220358231
3786 2764441.318455436 0.002273977912730958 2764441.3086728975 0.007508560370252867
3787 2692879.0302354842 0.0022739773673356163 2692879.0204529422 0.007508564884737162
3788 2748247.943753349 0.0022739767871917064 2748247.9339708234 0.007508548829351238
3789 2719802.874350171 0.0022739762036896615 2719802.864567631 0.007508563980581814
3790 2717375.353802388 0.00227397564867318 2717375.344019864 0.007508548094480709
3791 2747156.883165406 0.002273975129446647 2747156.8733828776 0.007508553580727849
3792 2699371.943120572 0.002273974627369594 2699371.933338044 0.007508553016362669
3793 2752906.787023792 0.0022739741150719223 2752906.777241275 0.007508542980652793
3794 2706031.821880117 0.002273973577167125 2706031.81209759 0.007508553401314704
3795 2736441.7782076444 0.0022739730202368 2736441.7684251317 0.007508539665036168
3796 2727505.598248157 0.0022739724647389036 2727505.5884656385 0.007508546041506673
3797 2715051.0869025663 0.0022739719267979097 2715051.077120052 0.0075085420010604165
3798 2744142.3185881698 0.0022739714066961725 2744142.3088056617 0.007508536578268313
3799 2706365.2784082894 0.0022739708919217406 2706365.268625776 0.007508542797884814
3800 2743885.634013593 0.0022739703688874745 2743885.6242310912 0.007508531597951085
3801 2714598.940876328 0.0022739698329466668 2714598.9310938204 0.007508537866194602
3802 2730167.7223065533 0.0022739692900175424 2730167.7125240522 0.007508531710430776
3803 2730231.6350647477 0.0022739687500837854 2730231.625282249 0.007508529776714215
3804 2716066.2076996034 0.0022739682189496565 2716066.197917103 0.007508532267562043
3805 2740029.714744416 0.0022739676949395608 2740029.704961925 0.007508523806288744
3806 2712199.0353859887 0.002273967171822661 2712199.0256034927 0.007508529093132406
3807 2737807.5209915075 0.0022739666442282876 2737807.511209019 0.007508522009573487
3808 2719403.7430803217 0.002273966111156236 2719403.7332978332 0.007508522539918325
3809 2727555.687854626 0.0022739655756559454 2727555.6780721387 0.007508521891300403
3810 2730270.6244233744 0.0022739650417727074 2730270.614640893 0.0075085162429600494
3811 2718295.155536677 0.002273964511521743 2718295.1457541925 0.00750851982663758
3812 2736269.7629222213 0.002273963984007192 2736269.7531397445 0.007508512875572105
3813 2716411.2079424877 0.0022739634567326855 2716411.1981600095 0.007508514780482689
3814 2734110.615337853 0.0022739629276242825 2734110.6055553784 0.007508511749472302
3815 2721752.8875507503 0.00227396239625811 2721752.877768279 0.007508508759924637
3816 2726921.455437448 0.0022739618637228664 2726921.4456549757 0.007508510182901737
3817 2729202.4300184166 0.0022739613315528448 2729202.420235951 0.007508504303394886
3818 2720633.815352112 0.00227396080064556 2720633.8055696446 0.007508506441381489
3819 2733282.443576355 0.0022739602708568827 2733282.433793893 0.0075085019967996705
3820 2719286.3509787275 0.00227395974134682 2719286.341196267 0.007508501137027495
3821 2731943.4112140774 0.002273959211256538 2731943.401431618 0.007508500331562929
3822 2722770.9331771606 0.002273958680220215 2722770.9233947056 0.0075084961782055
3823 2727155.5437644934 0.0022739581484558092 2727155.5339820376 0.007508497516542139
3824 2727854.38850053 0.0022739576164921686 2727854.3787180795 0.007508492784425738
3825 2722697.2834095 0.0022739570847849643 2722697.2736270498 0.007508493144155864
3826 2730975.2738483036 0.0022739565534728567 2730975.264065856 0.007508490547419977
3827 2721308.8607602217 0.0022739560223769147 2721308.8509777775 0.007508488254375763
3828 2730580.724505497 0.002273955491177168 2730580.714723054 0.00750848813021249
3829 2723219.7462268807 0.002273954959619965 2723219.7364444416 0.00750848412036236
3830 2727630.1296992176 0.00227395442763565 2727630.1199167785 0.007508484620711095
3831 2726597.342998761 0.0022739538953283726 2726597.3332163263 0.007508481109072253
3832 2724419.099942503 0.002273953362878191 2724419.0901600695 0.007508480218189638
3833 2729134.6993815475 0.0022739528304299298 2729134.689599116 0.00750847856797008
3834 2722886.040887143 0.002273952298029087 2722886.031104715 0.007508475824371435
3835 2729528.605225394 0.0022739517656232117 2729528.5954429666 0.00750847558983053
3836 2723563.207595029 0.0022739512331093293 2723563.1978126056 0.007508472142657657
3837 2727998.2350389925 0.0022739507003926808 2727998.22525657 0.007508471813319037
3838 2725610.438626335 0.0022739501674274814 2725610.4288439155 0.00750846914866998
3839 2725795.3190147257 0.002273949634226945 2725795.3092323085 0.007508467594902863
3840 2727616.209484803 0.0022739491008456564 2727616.199702387 0.007508466272438785
3841 2724257.141967724 0.002273948567347727 2724257.132185312 0.007508463564163949
3842 2728510.815483203 0.0022739480337766274 2728510.8057007925 0.007508462972709827
3843 2724059.1992259366 0.002273947500138732 2724059.189443529 0.0075084600664233085
3844 2728057.925184141 0.0022739469664053978 2728057.915401735 0.007508459153162164
3845 2725020.506430908 0.002273946432530155 2725020.4966485044 0.007508456958930982
3846 2726773.6999183316 0.002273945898471841 2726773.69013593 0.007508455135311763
3847 2726409.3393027293 0.0022739453642126113 2726409.3295203303 0.007508453831528536
3848 2725474.992591616 0.0022739448297631215 2725474.9828092204 0.007508451318649445
3849 2727450.2286286303 0.002273944295153894 2727450.218846236 0.007508450377929054
3850 2724795.2357602315 0.002273943760418451 2724795.22597784 0.007508447863338434
3851 2727717.7598949806 0.0022739432255772705 2727717.750112591 0.007508446599812113
3852 2724922.3260294343 0.0022739426906299882 2724922.316247047 0.007508444626917656
3853 2727252.816427676 0.0022739421555584317 2727252.806645291 0.007508442734250131
3854 2725623.206215915 0.002273941620337451 2725623.196433532 0.0075084413380563896
3855 2726424.192665625 0.0022739410849472353 2726424.182883245 0.007508439027418115
3856 2726459.6811219836 0.002273940549381224 2726459.6713396055 0.007508437821588728
3857 2725675.4716997244 0.0022739400136466688 2725675.4619173487 0.007508435556872788
3858 2727038.639234258 0.0022739394777590164 2727038.6294518844 0.007508434100462522
3859 2725308.5707600047 0.0022739389417337492 2725308.5609776336 0.007508432216123524
3860 2727172.299566539 0.002273938405579815 2727172.28978417 0.007508430333807
3861 2725390.9084002823 0.0022739378692971444 2725390.898617916 0.007508428831016874
3862 2726903.8463917733 0.002273937332878421 2726903.836609409 0.007508426675837694
3863 2725789.5689559607 0.0022739367963134378 2725789.5591735984 0.007508425294190113
3864 2726427.9357296145 0.0022739362595936203 2726427.925947255 0.007508423172558995
3865 2726279.0563698397 0.0022739357227149373 2726279.046587482 0.007508421621811467
3866 2725971.857428066 0.002273935185678378 2725971.8476457107 0.007508419756059356
3867 2726655.1924339994 0.0022739346484884813 2726655.182651647 0.007508417914545509
3868 2725698.471766516 0.002273934111150912 2725698.461984166 0.00750841631516983
3869 2726807.166561686 0.0022739335736702247 2726807.156779338 0.007508414272845503
3870 2725662.8998480733 0.0022739330360485527 2725662.8900657273 0.007508412776810224
3871 2726732.5433212533 0.002273932498285432 2726732.53353891 0.007508410733014302
3872 2725822.6424223585 0.0022739319603785253 2725822.632640017 0.007508409143346335
3873 2726507.688767569 0.0022739314223247796 2726507.67898523 0.007508407259194926
3874 2726080.0770070734 0.002273930884121521 2726080.0672247373 0.007508405473847295
3875 2726239.033703094 0.0022739303457671796 2726239.02392076 0.007508403781861258
3876 2726331.2520725043 0.002273929807261493 2726331.2422901727 0.007508401835330949
3877 2726019.0375480987 0.0022739292686052843 2726019.027765769 0.0075084002471951725
3878 2726501.6167707345 0.0022739287297999593 2726501.6069884077 0.007508398261229987
3879 2725900.6807417283 0.002273928190846981 2725900.6709594033 0.00750839664501092
3880 2726560.783063265 0.002273927651747437 2726560.773280943 0.0075083947397793505
3881 2725892.857274001 0.002273927112501843 2725892.847491681 0.00750839300444969
3882 2726518.524096655 0.0022739265731101426 2726518.5143143376 0.007508391231209307
3883 2725971.006003783 0.002273926033571875 2725970.996221468 0.007508389368460302
3884 2726409.769037927 0.002273925493886389 2726409.7592556137 0.007508387696340962
3885 2726094.307029308 0.002273924954053059 2726094.297246997 0.007508385767020226
3886 2726277.1324454932 0.0022739244140714313 2726277.122663185 0.007508384117664505
3887 2726221.852045378 0.002273923873941274 2726221.8422630723 0.007508382204179519
3888 2726157.133259993 0.0022739233336625778 2726157.1234776895 0.007508380503427482
3889 2726323.358263744 0.002273922793235507 2726323.348481443 0.007508378662151704
3890 2726072.797627555 0.002273922252660344 2726072.787845256 0.007508376877188802
3891 2726383.334422052 0.002273921711937441 2726383.324639755 0.007508375115656515
3892 2726032.3929296206 0.0022739211710672033 2726032.383147326 0.007508373262236368
3893 2726399.960267632 0.0022739206300500915 2726399.95048534 0.007508371546309624
3894 2726032.3539205883 0.0022739200888866593 2726032.3441382986 0.007508369670248494
3895 2726380.963165913 0.0022739195475776214 2726380.9533836255 0.007508367949787473
3896 2726062.0430544843 0.0022739190061239704 2726062.0332721993 0.007508366098658158
3897 2726338.70555067 0.0022739184645271557 2726338.695768387 0.0075083643342564645
3898 2726108.427192056 0.002273917922789364 2726108.4174097753 0.007508362535592424
3899 2726286.020566395 0.0022739173809139548 2726286.010784117 0.007508360713250964
3900 2726159.550523596 0.0022739168389061507 2726159.5407413202 0.007508358967924452
3901 2726233.5128719956 0.002273916296774101 2726233.5030897222 0.007508357097899325
3902 2726206.4499917645 0.0022739157545305835 2726206.4402094935 0.0075083553878870024
3903 2726188.3777526333 0.0022739152121957207 2726188.3679703646 0.007508353492179
3904 2726243.689801493 0.002273914669801345 2726243.6800192264 0.007508351795796724
3905 2726154.4030742906 0.0022739141273980606 2726154.3932920266 0.007508349892376645
3906 2726268.9424185306 0.002273913585066732 2726268.932636269 0.007508348199061106
3907 2726132.6903915657 0.002273913042937193 2726132.6806093063 0.0075083462896618006
3908 2726282.070282607 0.002273912501218805 2726282.06050035 0.0075083446094731466
3909 2726122.683163283 0.0022739119602502226 2726122.673381028 0.007508342673761148
3910 2726284.055913702 0.002273911420580047 2726284.0461314493 0.007508341041404046
3911 2726123.231185123 0.0022739108830956796 2726123.2214028733 0.007508339036262643
3912 2726275.9699479607 0.0022739103492239628 2726275.960165713 0.00750833751332011
3913 2726133.582181743 0.0022739098212276403 2726133.572399498 0.0075083353740568225
3914 2726258.011383939 0.0022739093025988324 2726258.0016016955 0.007508334054357259
3915 2726154.3317960845 0.002273908798453246 2726154.322013844 0.0075083316966493
3916 2726228.539322752 0.002273908315547969 2726228.529540513 0.007508330713068231
3917 2726188.432726917 0.002273907860897648 2726188.422944681 0.007508328041372677
3918 2726183.0384220043 0.0022739074369410982 2726183.028639769 0.007508327533355824
3919 2726242.13649018 0.0022739070309569123 2726242.1267079487 0.007508324466882614
3920 2726113.625486331 0.002273906601291047 2726113.6157041 0.007508324357794705
3921 2726324.2251815153 0.002273906078013265 2726324.2153992886 0.007508320915008623
3922 2726012.471604186 0.0022739054066951924 2726012.46182196 0.007508320535042692
3923 2726438.340959124 0.002273904622218427 2726438.3311769017 0.007508317268846106
3924 2725883.901338823 0.0022739038582035276 2725883.8915566034 0.0075083159216391875
3925 2726569.9575677416 0.002273903239932906 2726569.947785524 0.007508314012798787
3926 2725751.0562980147 0.0022739027755998716 2725751.0465158 0.0075083116879841065
3927 2726692.964293185 0.002273902362939869 2726692.954510972 0.007508311080598661
3928 2725635.7605369333 0.0022739018784653053 2725635.7507547233 0.007508308037364472
3929 2726795.9815214234 0.002273901270331558 2726795.971739215 0.007508307397635958
3930 2725535.152884449 0.0022739005965545516 2725535.143102244 0.007508304559748061
3931 2726897.356929033 0.0022738999670040474 2726897.34714683 0.007508303045413577
3932 2725417.0311598284 0.0022738994365248378 2725417.0213776273 0.00750830144241327
3933 2727038.470903088 0.0022738989631086817 2727038.46112089 0.007508299022461197
3934 2725237.411760539 0.002273898462270057 2725237.401978342 0.007508298231831046
3935 2727259.820899003 0.002273897889160472 2727259.8111168095 0.007508295365226766
3936 2724963.0618486553 0.002273897273616023 2724963.052066464 0.007508294325116742
3937 2727586.891843559 0.00227389668127609 2727586.8820613706 0.00750829197331145
3938 2724573.479710821 0.002273896144700134 2724573.4699286344 0.007508290252742866
3939 2728041.113154438 0.0022738956379682236 2728041.1033722535 0.007508288748581751
3940 2724038.849742063 0.0022738951121519303 2724038.8399598813 0.007508286468326921
3941 2728668.489894512 0.002273894545680896 2728668.4801123324 0.0075082851558538714
3942 2723290.844288206 0.0022738939601619616 2723290.8345060293 0.007508282906927518
3943 2729564.5047510318 0.002273893392055408 2729564.494968857 0.007508281226002935
3944 2722204.4152773307 0.0022738928545480634 2722204.405495158 0.007508279526304706
3945 2730886.6661447617 0.0022738923292462162 2730886.656362592 0.007508277411129381
3946 2720587.8584129172 0.002273891790006071 2720587.8486307496 0.007508276022817655
3947 2732867.846517191 0.0022738912295478257 2732867.836735026 0.007508273797269954
3948 2718160.457787705 0.0022738906631851186 2718160.448005542 0.00750827221433237
3949 2735854.3666681945 0.002273890110252909 2735854.356886034 0.007508270336844261
3950 2714496.6524473527 0.0022738895753070154 2714496.6426651943 0.007508268379648911
3951 2740383.8066253527 0.0022738890475604446 2740383.7968431967 0.00750826687561758
3952 2708931.1188651393 0.002273888515545398 2708931.109082986 0.007508264722907975
3953 2747299.6479534092 0.002273887980203723 2747299.6381712584 0.007508263208990469
3954 2700442.2748225164 0.0022738874546962265 2700442.265040368 0.00750826125629662
3955 2757867.4887259477 0.002273886953919484 2757867.4789438015 0.007508259444279164
3956 2687592.1117936485 0.00227388648568154 2687592.102011504 0.007508257934365022
3957 2773738.8673503557 0.0022738860508250205 2773738.8575682137 0.007508255836615698
3958 2668830.928313867 0.002273885647994532 2668830.918531727 0.007508254633067349
3959 2796170.0369717814 0.0022738852730937046 2796170.027189644 0.007508252512649779
3960 2644170.3878300097 0.0022738849095418514 2644170.3780478733 0.007508251245921979
3961 2822834.6744049243 0.002273884519217534 2822834.66462279 0.007508249403006366
3962 2620161.129311751 0.002273884052153395 2620161.1195296193 0.007508247556408909
3963 2840658.268764169 0.0022738834768533216 2840658.258982039 0.007508246155725114
3964 2616339.692794564 0.002273882800890631 2616339.683012438 0.007508243394349615
3965 2824313.4837969486 0.002273882058673476 2824313.474014824 0.0075082424905209225
3966 2654604.979141382 0.0022738812934222407 2654604.9693592614 0.007508239155810023
3967 2764757.5716816946 0.00227388055654981 2764757.561899576 0.007508238454684001
3968 2724135.546540265 0.0022738798963012428 2724135.5367581495 0.007508235342566944
3969 2695165.9677000963 0.0022738793255480867 2695165.9579179822 0.007508234416015835
3970 2782533.434248354 0.0022738788111255487 2782533.424466243 0.007508232021268622
3971 2657187.8489098554 0.0022738783017046066 2657187.839127747 0.007508230512223648
3972 2796270.595449365 0.0022738777584069723 2796270.585667259 0.007508228681075393
3973 2669225.9560155477 0.0022738771680568906 2669225.946233444 0.007508226662390646
3974 2761695.753234237 0.002273876548318608 2761695.7434521355 0.007508224929101298
3975 2717173.0694904234 0.0022738759389705136 2717173.0597083247 0.007508223001133696
3976 2710203.598927627 0.0022738753739681415 2710203.5891455305 0.007508220953780143
3977 2761607.9832699364 0.0022738748586133817 2761607.973487842 0.0075082196678581984
3978 2681695.487090999 0.0022738743727207787 2681695.4773089075 0.007508217070295159
3979 2771023.4176310734 0.002273873890434267 2771023.407848983 0.007508216420043359
3980 2693097.8296080893 0.0022738733985423693 2693097.8198260027 0.007508213322569783
3981 2743848.0791292163 0.002273872900513087 2743848.06934713 0.007508212995339799
3982 2730441.7283545514 0.002273872399703202 2730441.718572469 0.007508209687767969
3983 2706087.496023312 0.0022738718761747567 2706087.4862412307 0.007508209470637763
3984 2761760.4593850723 0.002273871290627019 2761760.4496029955 0.007508205886106542
3985 2686825.022953435 0.0022738706275552893 2686825.0131713585 0.007508205911977967
3986 2764866.3876731056 0.002273869934624016 2764866.377891034 0.007508201526953698
3987 2696227.4019064195 0.0022738693014758863 2696227.392124348 0.007508202652517969
3988 2744241.3076427635 0.0022738687932719118 2744241.297860698 0.007508196994162629
3989 2720955.083050986 0.002273868409986767 2720955.0732689174 0.007508200173595844
3990 2721813.14034895 0.0022738680965178563 2721813.130566889 0.007508192614636246
3991 2737218.9882053738 0.0022738677717290346 2737218.9784233076 0.007508198192372999
3992 2715154.0197149455 0.002273867346710603 2715154.00993289 0.007508187936603483
3993 2734287.8781957203 0.002273866736538437 2734287.8684136574 0.007508196122951283
3994 2723653.5520045925 0.0022738659127933135 2723653.5422225446 0.007508182119056008
3995 2723171.3558132197 0.0022738649951511165 2723171.3460311606 0.007508194018254943
3996 2733412.5326045803 0.002273864214966566 2733412.522822541 0.007508175098909037
3997 2717118.213019171 0.00227386369588494 2717118.2032371135 0.007508193582847729
3998 2735865.6191387656 0.002273863329462081 2735865.609356735 0.007508167345820621
3999 2718042.874123465 0.00227386289441057 2718042.8643414066 0.0075081955415707
4000 2732368.524083543 0.00227386225965678 2732368.5143015236 0.007508157088014522
4001 2722091.740517287 0.002273861502595743 2722091.730735226 0.007508199741177374
4002 2728240.702271704 0.0022738608260391303 2728240.6924897004 0.007508142998523655
4003 2726188.7092801966 0.0022738603301649604 2726188.6994981277 0.007508208392213678
4004 2724196.183259961 0.0022738599149178832 2724196.173477977 0.0075081243109227334
4005 2730586.8283097204 0.002273859416583176 2730586.8185276375 0.007508223343895027
4006 2719582.739879974 0.0022738587940329315 2719582.7300980166 0.007508098589638095
4007 2734378.3833909123 0.002273858161852969 2734378.3736088094 0.007508245048192881
4008 2717532.3594796634 0.002273857642156608 2717532.3496977394 0.007508066606251351
4009 2733480.8784700315 0.0022738572205070764 2733480.868687904 0.007508270322814639
4010 2722026.193714928 0.002273856774065735 2722026.183933033 0.007508037918600557
4011 2725998.8887329325 0.002273856209221799 2725998.878950794 0.007508282116477843
4012 2731031.4546391363 0.002273855543467235 2731031.4448572444 0.007508036091481765
4013 2717485.824884823 0.002273854860622567 2717485.8151027155 0.007508252663794718
4014 2736684.493542049 0.0022738542186994935 2736684.483760112 0.007508082599583113
4015 2716188.7921662494 0.0022738536183059942 2716188.782384217 0.007508179031616022
4016 2733266.5671301675 0.002273853040181165 2733266.5573481577 0.007508156977478056
4017 2723500.5708033615 0.002273852483794053 2723500.561021407 0.007508101759358917
4018 2724000.6798223727 0.002273851956662402 2724000.67004031 0.007508210984181362
4019 2732279.829840208 0.0022738514388446077 2732279.820058292 0.007508064388029481
4020 2717752.935135053 0.0022738508868209435 2717752.9253529888 0.007508212942228692
4021 2734646.3898161543 0.0022738502816364273 2734646.3800342213 0.00750808273236273
4022 2719430.630761309 0.0022738496567971393 2719430.620979294 0.007508165019861563
4023 2729848.614147284 0.0022738490655699046 2729848.6043653 0.007508134960646132
4024 2725770.3095698706 0.0022738485260774526 2725770.2997879167 0.007508105340586329
4025 2723711.248181704 0.0022738480074703795 2723711.23839968 0.007508176303724623
4026 2730254.1686153 0.0022738474662190636 2730254.1588333775 0.007508075402014884
4027 2721558.089828748 0.002273846888022086 2721558.080046724 0.007508176674493378
4028 2730093.038362751 0.0022738462943085506 2730093.0285808155 0.007508088722105198
4029 2723385.016130135 0.0022738457143660824 2723385.0063481494 0.007508139963038642
4030 2727551.2541811317 0.0022738451573563116 2727551.244399161 0.007508125580569435
4031 2725769.481561875 0.002273844610816815 2725769.471779933 0.007508097135730546
4032 2725872.633934406 0.0022738440589224643 2725872.6241524103 0.007508151721890004
4033 2726578.0783350393 0.0022738434965886047 2726578.0685531176 0.007508078039922553
4034 2725681.818056679 0.002273842928329387 2725681.8082746887 0.007508147212584718
4035 2726551.4727937537 0.002273842359952744 2726551.4630118217 0.007508089565211945
4036 2725533.8527107663 0.0022738417941616657 2725533.8429288063 0.00750811829609427
4037 2727081.0286025363 0.0022738412316293637 2727081.01882058 0.007508114799284198
4038 2724682.498606761 0.0022738406724932634 2724682.488824832 0.007508088154905051
4039 2727969.2287186175 0.0022738401154629214 2727969.2189366478 0.0075081298843338775
4040 2724118.435818074 0.002273839557081462 2724118.426036158 0.007508076277432496
4041 2727875.2220127597 0.0022738389940587735 2727875.2122307974 0.007508123138384837
4042 2724998.321548074 0.002273838426789697 2724998.3117661504 0.007508085031349875
4043 2726305.8843788905 0.0022738378595991097 2726305.8745969515 0.007508100932081448
4044 2726942.7676503463 0.0022738372967918996 2726942.7578684078 0.0075081014689803
4045 2724416.2263908507 0.0022738367385416475 2724416.2166089346 0.0075080795147401975
4046 2728349.7751215743 0.002273836180893907 2728349.7653396283 0.007508109772167615
4047 2723779.083107126 0.002273835619695049 2723779.073325219 0.007508071196180665
4048 2728112.87246928 0.002273835054325525 2728112.8626873414 0.007508103107717426
4049 2724764.978962328 0.002273834487737296 2724764.969180417 0.007508076583681295
4050 2726651.1113184015 0.0022738339232899582 2726651.101536481 0.007508086461396063
4051 2726344.5282379547 0.002273833361809081 2726344.518456035 0.007508086705619881
4052 2725279.8945417167 0.002273832801453423 2725279.884759813 0.007508070654270371
4053 2727274.725234747 0.0022738322398742268 2727274.7154528233 0.007508091225676765
4054 2724869.5908196787 0.002273831676232149 2724869.5810377835 0.007508063629795461
4055 2727210.4975483106 0.0022738311114043766 2727210.487766394 0.007508085755292819
4056 2725251.271872759 0.002273830546751012 2725251.2620908623 0.007508065809729007
4057 2726692.05437497 0.0022738299829285318 2726692.0445930664 0.007508073440131111
4058 2725737.2465540003 0.0022738294196970638 2725737.2367720995 0.007508071495729984
4059 2726334.033072022 0.002273828856484542 2726334.0232901317 0.00750806120774837
4060 2725941.307866789 0.002273828292920468 2725941.2980848867 0.0075080739401395605
4061 2726232.5641253004 0.0022738277289231887 2726232.554343418 0.007508054435434979
4062 2726015.612904842 0.002273827164527335 2726015.603122945 0.007508069907301106
4063 2726098.827736364 0.0022738265997924384 2726098.817954484 0.007508053910964848
4064 2726250.024915129 0.0022738260348571823 2726250.015133242 0.00750806089016909
4065 2725760.5639812453 0.002273825469951588 2725760.5541993636 0.007508056397791818
4066 2726636.8289721133 0.002273824905254165 2726636.819190237 0.007508051105492757
4067 2725401.657750613 0.0022738243407157323 2725401.647968731 0.007508057538281769
4068 2726876.3886546497 0.002273823776056429 2726876.378872782 0.00750804430786788
4069 2725341.4773343406 0.00227382321097528 2725341.4675524626 0.007508054727153903
4070 2726725.602830634 0.0022738226453898162 2726725.5930487695 0.007508041668783785
4071 2725676.9843448815 0.002273822079491133 2725676.974563011 0.0075080482299157755
4072 2726259.8022374157 0.0022738215135739612 2726259.792455552 0.007508041705762983
4073 2726183.534386374 0.002273820947803686 2726183.524604513 0.007508040358336048
4074 2725793.8585073887 0.0022738203821153356 2725793.8487255266 0.007508041750729088
4075 2726533.980710438 0.0022738198163030432 2726533.970928584 0.007508033680080763
4076 2725592.7520674826 0.0022738192501948378 2725592.742285623 0.007508039720295951
4077 2726576.777139255 0.0022738186837620994 2726576.7673574067 0.007508029537073788
4078 2725675.1042180387 0.0022738181170992807 2725675.0944361854 0.0075080351167888075
4079 2726411.5632432452 0.0022738175503237055 2726411.5534614 0.007508027615280449
4080 2725863.54859089 0.00227381698349256 2725863.5388090443 0.007508028915565642
4081 2726240.890998723 0.002273816416590009 2726240.88121688 0.007508026507082418
4082 2725981.451662988 0.002273815849568048 2725981.4418811495 0.007508022699633909
4083 2726178.9632518273 0.0022738152823897698 2726178.9534699875 0.007508024702961767
4084 2725992.5738240597 0.0022738147150425376 2725992.5640422273 0.0075080177018659626
4085 2726189.993732505 0.0022738141475265984 2726189.9839506694 0.007508021380774842
4086 2725981.4776323717 0.0022738135798427124 2725981.467850544 0.007508014274267262
4087 2726172.271570786 0.0022738130119930363 2726172.2617889564 0.007508016644111737
4088 2726035.756907879 0.0022738124439883817 2726035.7471260545 0.00750801193157601
4089 2726075.4223471396 0.0022738118758486117 2726075.4125653165 0.007508011245239319
4090 2726158.419841057 0.0022738113075913644 2726158.410059236 0.007508009788568697
4091 2725940.6203387138 0.0022738107392186796 2725940.6105568972 0.007508006070687416
4092 2726278.3457101216 0.002273810170713908 2726278.3359283046 0.007508007070863434
4093 2725848.798040017 0.0022738096020523454 2725848.7882582056 0.007508001700617377
4094 2726325.1397511596 0.0022738090332174734 2726325.129969347 0.007508003438042943
4095 2725844.0301468335 0.0022738084642102653 2725844.0203650272 0.007507998226142322
4096 2726288.816284359 0.0022738078950460604 2726288.8065025522 0.007507999024885691
4097 2725903.083528772 0.00227380732574265 2725903.0737469695 0.0075079953334073095
4098 2726217.4689372554 0.0022738067563094003 2726217.4591554543 0.007507994262969025
4099 2725966.013696215 0.0022738061867440345 2725966.0039144163 0.007507992539670208
4100 2726168.8720708876 0.002273805617037336 2726168.8622890925 0.007507989624255689
4101 2725989.1182742 0.0022738050471805423 2725989.108492405 0.007507989435477959
4102 2726165.368555396 0.0022738044771699025 2726165.358773606 0.007507985418917256
4103 2725973.1532604154 0.0022738039070065684 2725973.1434786255 0.007507985829648317
4104 2726186.5688236826 0.0022738033366935043 2726186.5590418978 0.007507981715307324
4105 2725950.8798240377 0.0022738027662328533 2725950.8700422533 0.007507981766333602
4106 2726196.2628470543 0.0022738021956252344 2726196.2530652736 0.007507978377492119
4107 2725953.44749949 0.0022738016248708103 2725953.4377177106 0.007507977446137496
4108 2726174.6537079336 0.002273801053970268 2726174.643926157 0.00750797516987336
4109 2725986.2316375957 0.002273800482924798 2725986.2218558225 0.007507973111130925
4110 2726130.4236955424 0.0022737999117351153 2726130.4139137706 0.007507971868555515
4111 2726029.768485692 0.0022737993404006143 2726029.7587039233 0.007507968948201363
4112 2726088.7300830847 0.0022737987689194585 2726088.7203013175 0.007507968335852183
4113 2726058.8499635053 0.0022737981972895498 2726058.8401817423 0.00750796504035859
4114 2726069.8789983266 0.0022737976255097427 2726069.8692165646 0.0075079645427928825
4115 2726061.4394790316 0.0022737970535803456 2726061.4296972733 0.007507961368041365
4116 2726076.311651529 0.0022737964815027997 2726076.3018697714 0.007507960548334565
4117 2726043.9770874134 0.002273795909278707 2726043.9673056593 0.007507957844011054
4118 2726095.0327279232 0.0022737953369090327 2726095.0229461715 0.00750795645625877
4119 2726022.729932967 0.002273794764393777 2726022.720151218 0.007507954359185048
4120 2726109.9777694433 0.002273794191732288 2726109.9679876966 0.0075079523712152365
4121 2726010.5708096637 0.0022737936189237947 2726010.561027919 0.007507950821082675
4122 2726113.477641626 0.002273793045967832 2726113.4678598847 0.007507948368135894
4123 2726009.16363239 0.0022737924728643386 2726009.1538506504 0.007507947175306669
4124 2726109.496992517 0.002273791899613473 2726109.4872107804 0.007507944480035503
4125 2726010.230216449 0.0022737913262153957 2726010.220434714 0.007507943409226145
4126 2726108.761310299 0.002273790752670116 2726108.7515285676 0.007507940701547368
4127 2726002.592724703 0.002273790178977572 2726002.5829429734 0.007507939542874044
4128 2726121.1701882025 0.002273789605137727 2726121.160406476 0.0075079370018089646
4129 2725978.8118824437 0.002273789031150697 2725978.802100719 0.007507935614012276
4130 2726151.2210783986 0.0022737884570167223 2726151.2112966767 0.007507933339861932
4131 2725937.1035591923 0.0022737878827361066 2725937.093777473 0.007507931663554304
4132 2726198.8168489644 0.002273787308309094 2726198.8070672476 0.00750792967748361
4133 2725878.198197766 0.002273786733735844 2725878.1884160517 0.007507927725078034
4134 2726264.044398332 0.0022737861590164704 2726264.03461662 0.007507925987021191
4135 2725799.744618147 0.0022737855841511636 2725799.7348364377 0.007507923819690129
4136 2726352.8200100265 0.0022737850091403412 2726352.8102283194 0.0075079222539967926
4137 2725691.1932289293 0.002273784433984776 2725691.183447225 0.007507919955611617
4138 2726481.1878369437 0.002273783858685761 2726481.1780552412 0.007507918475768546
4139 2725530.2914338945 0.0022737832832452863 2725530.2816521954 0.007507916130835972
4140 2726678.372878462 0.0022737827076663875 2726678.363096765 0.00750791465800691
4141 2725279.8949993285 0.002273782131953696 2725279.885217634 0.0075079123371290316
4142 2726990.9148956016 0.0022737815561144218 2726990.905113909 0.007507910810607601
4143 2724881.9790214016 0.002273780980159896 2724881.969239712 0.007507908563964143
4144 2727491.5845612627 0.0022737804041081033 2727491.5747795757 0.007507906944169842
4145 2724244.7228168296 0.002273779827987759 2724244.713035145 0.007507904801634097
4146 2728297.665948061 0.0022737792518450007 2728297.6561663784 0.007507903067541671
4147 2723217.520303157 0.0022737786757543914 2723217.510521477 0.007507901043353287
4148 2729604.7815017486 0.0022737780998372172 2729604.7717200713 0.007507899186532862
4149 2721546.325208099 0.002273777524291952 2721546.315426424 0.0075078972866530775
4150 2731746.315221125 0.0022737769494452715 2731746.3054394526 0.007507895303670924
4151 2718796.3685291256 0.002273776375837614 2718796.3587474553 0.007507893534878227
4152 2735296.197957575 0.0022737758043667633 2735296.188175908 0.007507891419138618
4153 2714220.1063708845 0.002273775236528125 2714220.0965892193 0.007507889800307218
4154 2741244.5145415706 0.00227377467481312 2741244.504759908 0.007507887534166127
4155 2706538.8174572582 0.002273774123357092 2706538.8076755977 0.0075078861121005945
4156 2751281.3258031555 0.002273773588951552 2751281.3160214983 0.007507883661483292
4157 2693625.4723057477 0.0022737730825011563 2693625.462524092 0.007507882535104975
4158 2768157.9739656923 0.0022737726207483454 2768157.9641840397 0.007507879854783454
4159 2672279.3272780045 0.0022737722272090774 2672279.317496353 0.007507879200912592
4160 2795616.717972222 0.0022737719290297884 2795616.7081905734 0.007507876266781346
4161 2639334.45854592 0.0022737717426703596 2639334.4487642716 0.007507876270321128
4162 2835190.132096268 0.002273771640088324 2835190.122314623 0.0075078731136136
4163 2598856.866597021 0.002273771503876717 2598856.8568153763 0.007507873423953503
4164 2872167.727042978 0.0022737711271970155 2872167.717261337 0.007507870090927371
4165 2580988.5581784737 0.0022737703350399065 2580988.548396834 0.007507869097138483
4166 2857407.6366433087 0.0022737691808262625 2857407.6268616733 0.007507866273391066
4167 2636220.1584870066 0.0022737679998958513 2636220.1487053754 0.007507863089455323
4168 2762030.5748255695 0.0022737671707206805 2762030.5650439397 0.007507862590516875
4169 2747523.1842099754 0.0022737667634499074 2747523.1744283503 0.007507858360945291
4170 2658234.404278689 0.0022737664679522113 2658234.394497063 0.007507859714561018
4171 2821297.8591513443 0.002273765907537775 2821297.849369724 0.007507854697666683
4172 2632235.5088222185 0.002273764996881374 2632235.499040598 0.007507855362520806
4173 2795996.6485187747 0.0022737639916815626 2795996.6387371602 0.007507850506500659
4174 2698721.4381891815 0.002273763220623607 2698721.428407568 0.007507850498736573
4175 2707691.608119083 0.0022737627705650128 2707691.598337474 0.0075078468317888334
4176 2780493.1271820962 0.0022737624256336654 2780493.1174004865 0.007507847106669038
4177 2655901.512430753 0.002273761908988444 2655901.502649148 0.00750784284143316
4178 2790557.9546057824 0.002273761155053929 2790557.9448241773 0.0075078439207588304
4179 2687660.745362507 0.0022737603393640396 2687660.7355809095 0.0075078375987189545
4180 2729265.560558067 0.0022737596696198064 2729265.5507764667 0.007507840833562148
4181 2755958.9417989003 0.0022737591766226707 2755958.932017308 0.007507832662166933
4182 2675801.853170889 0.0022737587198495665 2675801.843389292 0.007507838245572867
4183 2780086.7930893027 0.0022737581629678283 2780086.7833077167 0.007507827909165599
4184 2686518.446000209 0.002273757506053545 2686518.436218616 0.007507835493058156
4185 2741498.2705533323 0.0022737568568174235 2741498.260771753 0.007507822509261241
4186 2737717.3755997154 0.002273756303937296 2737717.365818126 0.007507833408998671
4187 2696042.539908955 0.0022737558369538033 2696042.530127383 0.007507816426304596
4188 2764237.153481868 0.0022737553804433857 2764237.14370028 0.007507832851329223
4189 2696755.8159697424 0.00227375487355452 2696755.8061881787 0.007507808893591492
4190 2740266.329591363 0.0022737543008237056 2740266.319809775 0.007507833895231591
4191 2734576.407031316 0.002273753666934069 2734576.397249763 0.007507799056390205
4192 2702415.945834591 0.002273752976525575 2702415.936053001 0.007507837145908482
4193 2759017.510969068 0.0022737522525414977 2759017.5011875294 0.007507786044631836
4194 2696605.732626222 0.0022737515502905246 2696605.7228446268 0.007507843896953992
4195 2743738.829791651 0.0022737509250680727 2743738.820010131 0.007507768765986095
4196 2724822.3583221626 0.002273750387641779 2724822.348540556 0.007507856071976994
4197 2712244.246784239 0.002273749897768238 2712244.2370027434 0.007507745861171349
4198 2750204.8929064544 0.002273749395127244 2750204.88312483 0.007507874834771327
4199 2701311.8300577234 0.002273748841139387 2701311.820276258 0.007507716690890795
4200 2745051.288079112 0.0022737482445595383 2745051.2782974658 0.007507898134792756
4201 2718814.228449286 0.0022737476472107364 2718814.2186678518 0.007507686525909245
4202 2720730.7026738133 0.0022737470770955457 2720730.692892151 0.00750791515814869
4203 2741002.578076567 0.0022737465164981235 2741002.5682951473 0.007507673400872897
4204 2707174.844023444 0.002273745919128184 2707174.834241796 0.007507902352426537
4205 2743211.9252811596 0.002273745258336999 2743211.9154997133 0.007507701025646693
4206 2716208.3073234484 0.0022737445579876924 2716208.297541859 0.00750784472641349
4207 2726852.458369451 0.0022737438764595407 2726852.4485879415 0.007507765832274528
4208 2733718.6441831766 0.002273743260337715 2733718.6344016665 0.007507767246428895
4209 2713080.236924897 0.0022737427115217144 2713080.227143326 0.007507828624215084
4210 2739836.7104876004 0.0022737421905243064 2739836.7007061453 0.0075077130992614255
4211 2715707.240024838 0.0022737416456575605 2715707.230243244 0.007507852472072118
4212 2730463.7356396755 0.002273741046819807 2730463.725858227 0.007507707426880719
4213 2728388.718432536 0.002273740404134195 2728388.70865097 0.007507825595122122
4214 2718459.467259104 0.002273739757809638 2718459.4574776185 0.00750774559541946
4215 2736018.7547271284 0.002273739145732498 2736018.7449456197 0.007507769373583661
4216 2716752.753235294 0.00227373857621894 2716752.743453762 0.007507793512756022
4217 2731952.717186012 0.0022737380267681294 2731952.70740455 0.007507723678976755
4218 2724842.459918009 0.0022737374648182963 2724842.4501364566 0.007507814893192768
4219 2722734.8846547296 0.0022737368720637413 2722734.874873278 0.0075077144414454665
4220 2732401.6547915307 0.002273736255444109 2732401.6450099973 0.007507797208686129
4221 2718713.0991366915 0.002273735638450564 2718713.089355217 0.007507739120348844
4222 2732015.422477947 0.002273735041152111 2732015.412696455 0.007507756693104198
4223 2722823.291009188 0.002273734465857257 2722823.2812276813 0.007507771954293995
4224 2725784.5205779755 0.002273733898576845 2725784.510796519 0.007507723048540359
4225 2729230.005616776 0.0022737333221775832 2729229.9958352568 0.007507785986059062
4226 2721056.671741901 0.0022737327293454465 2721056.661960453 0.007507715409461699
4227 2731124.6406952 0.002273732126099027 2731124.6309136953 0.007507772353556577
4228 2722134.0093489443 0.0022737315249521427 2722133.999567481 0.007507731522154455
4229 2727644.3147043274 0.00227373093453698 2727644.3049228536 0.007507742975013954
4230 2726761.852462718 0.0022737303540759923 2726761.8426812342 0.007507753132406983
4231 2723286.091100034 0.002273729775849883 2723286.081318585 0.007507718409765207
4232 2729719.9987422717 0.002273729192137536 2729719.9889607807 0.007507761753829588
4233 2722385.325622213 0.0022737286006589983 2722385.315840773 0.007507711700588034
4234 2728522.4676586767 0.0022737280050161173 2728522.4578771973 0.007507751447553412
4235 2725086.7402057643 0.0022737274109133404 2725086.7304243157 0.007507721282054114
4236 2725171.2133714594 0.0022737268217336735 2725171.2035900024 0.007507730196914516
4237 2728117.1156062903 0.0022737262367193115 2728117.105824829 0.007507735005938401
4238 2723240.6750994255 0.002273725652424274 2723240.665317988 0.00750771165800129
4239 2728569.762271907 0.0022737250656462184 2728569.752490442 0.0075077404679925455
4240 2724226.6786875627 0.0022737244754873097 2724226.6689061336 0.007507704818973446
4241 2726533.9571867557 0.002273723883397827 2726533.9474052987 0.007507733243418795
4242 2726653.8503487213 0.002273723291679401 2726653.8405672885 0.0075077092510669125
4243 2724359.8277749214 0.0022737227018060227 2724359.8179934807 0.007507717977687603
4244 2728043.224693739 0.0022737221136857337 2728043.2149122995 0.007507717435189473
4245 2724028.8820394515 0.002273721526092861 2724028.8722580266 0.007507703430279948
4246 2727344.4100563885 0.002273720937693487 2727344.4002749464 0.007507721081127471
4247 2725474.6685599103 0.002273720347877 2725474.658778494 0.0075076960261234085
4248 2725574.398022103 0.0022737197569461937 2725574.388240667 0.007507716475795227
4249 2727086.202049175 0.0022737191657211126 2727086.1922677592 0.007507696451124967
4250 2724489.495223083 0.0022737185749400163 2724489.485441659 0.00750770570284576
4251 2727424.5626703566 0.0022737179848512402 2727424.552888938 0.007507700544545231
4252 2724908.850075012 0.00227371739518176 2724908.8402936007 0.00750769407162169
4253 2726413.3302586423 0.002273716805406801 2726413.3204772226 0.007507702876706129
4254 2726220.853829385 0.0022737162150981926 2726220.8440479827 0.007507686231397475
4255 2725119.357656809 0.002273715624142105 2725119.3478753935 0.007507700221814392
4256 2727202.3372189603 0.002273715032736802 2727202.3274375615 0.0075076836415320135
4257 2724622.645532868 0.0022737144412218247 2724622.63575146 0.007507692888175684
4258 2727158.8156215497 0.0022737138498662834 2727158.8058401514 0.007507684496045319
4259 2725118.7759786434 0.002273713258741801 2725118.7661972465 0.007507683717445363
4260 2726387.392242873 0.002273712667732457 2726387.3824614747 0.007507685490491455
4261 2725930.97643556 0.0022737120766515143 2725930.9666541717 0.007507675920158126
4262 2725754.3609018484 0.00227371148538398 2725754.351120453 0.007507683977755484
4263 2726202.9936092645 0.002273710893979319 2726202.9838278824 0.007507671258024969
4264 2725931.722570494 0.0022737103026673274 2725931.7127891043 0.007507679222134478
4265 2725558.3872797037 0.0022737097118243127 2725558.377498325 0.007507669466831243
4266 2726976.01867235 0.002273709121953759 2726976.0088909683 0.0075076723249514424
4267 2724213.433947597 0.0022737085337455067 2724213.42416622 0.007507668880975099
4268 2728508.1522513703 0.002273707948259677 2728508.142469997 0.007507665222832585
4269 2722571.0502101462 0.0022737073672590338 2722571.0404287716 0.007507667615218086
4270 2730236.031022739 0.0022737067937019487 2730236.021241373 0.007507659528736834
4271 2720707.5879777893 0.0022737062323811732 2720707.5781964185 0.007507664557547577
4272 2732347.370411447 0.0022737056905507745 2732347.360630085 0.007507655850102265
4273 2718205.6144372006 0.002273705177904949 2718205.6046558353 0.0075076597401118154
4274 2735355.634164651 0.0022737047040750783 2735355.624383292 0.007507653782214169
4275 2714748.622853087 0.0022737042699555263 2714748.6130717285 0.007507654063233304
4276 2738909.241977861 0.0022737038494377417 2738909.2321965047 0.007507652291730215
4277 2711981.8643725505 0.0022737033701984628 2711981.8545911987 0.007507648500648979
4278 2739578.664646749 0.002273702731804439 2739578.6548653967 0.007507649947065689
4279 2714739.3268721458 0.0022737018991637764 2714739.3170908005 0.007507643319653722
4280 2732869.839698911 0.0022737009944612647 2732869.829917564 0.007507645823545649
4281 2724404.170052807 0.002273700222211002 2724404.1602714676 0.0075076391231873344
4282 2722321.8038424794 0.0022736996727657837 2722321.7940611388 0.007507641046866015
4283 2733423.743350931 0.002273699248115747 2733423.733569595 0.007507636452501775
4284 2716775.207216761 0.0022736987663279622 2716775.197435426 0.00750763616912061
4285 2734369.961834079 0.0022736981181999284 2734369.952052747 0.007507633814565676
4286 2720491.018014235 0.0022736973601267594 2720491.0082329065 0.007507630894305241
4287 2727200.4501674785 0.0022736966507817726 2727200.4403861514 0.007507630502362067
4288 2728845.676751634 0.002273696078866777 2728845.6669703117 0.00750762622873718
4289 2720118.785110317 0.0022736955826954163 2720118.7753289947 0.007507627032377975
4290 2732743.007344687 0.002273695037136331 2732742.9975633696 0.0075076223573150415
4291 2720291.516252473 0.0022736943887514452 2720291.5064711557 0.0075076229265775025
4292 2728842.961286062 0.00227369370065156 2728842.9515047497 0.007507618620869096
4293 2726434.207764095 0.002273693068686371 2726434.1979827834 0.007507618352754259
4294 2722517.162965436 0.002273692512524457 2722517.1531841285 0.007507615275210416
4295 2730985.10541742 0.002273691968056568 2730985.0956361145 0.0075076138508061736
4296 2720978.6456714286 0.002273691370935694 2720978.6358901253 0.007507612020765871
4297 2729290.18180575 0.002273690725467172 2729290.17202445 0.007507609259039214
4298 2725097.248566957 0.002273690088329853 2725097.238785659 0.007507608474114579
4299 2724239.0105980113 0.0022736894971347875 2724239.000816717 0.007507604913609455
4300 2729412.83450993 0.002273688932552912 2729412.8247286365 0.00750760475670868
4301 2721926.0798229394 0.002273688350164598 2721926.07004165 0.007507600975866643
4302 2729191.642554742 0.002273687733449893 2729191.6327734534 0.007507600670722311
4303 2724369.4211657923 0.002273687106716453 2724369.411384508 0.007507597224427604
4304 2725492.221345853 0.00227368650089796 2725492.21156457 0.0075075963332436125
4305 2728043.1596079776 0.002273685918265456 2728043.149826698 0.007507593659312061
4306 2722973.625862876 0.0022736853354386566 2722973.6160815987 0.0075075920143626565
4307 2728744.5938194524 0.002273684733758539 2728744.5840381775 0.007507590068771813
4308 2724114.897127402 0.0022736841186484363 2724114.8873461303 0.007507587726118145
4309 2726297.8972716047 0.00227368350914404 2726297.887490335 0.0075075863206516815
4310 2726967.5623488287 0.0022736829145643604 2726967.552567562 0.007507583577117186
4311 2723954.7614410804 0.002273682326283113 2723954.751659815 0.007507582488306454
4312 2728133.143199321 0.002273681730522985 2728133.13341806 0.007507579559933652
4313 2724192.619174637 0.0022736811241339384 2724192.6093933773 0.007507578535294872
4314 2726710.728785706 0.002273680515905022 2726710.71900445 0.007507575599942886
4315 2726230.1451687785 0.002273679914842259 2726230.1353875245 0.007507574492452654
4316 2724741.7042335677 0.0022736793205162752 2724741.6944523165 0.0075075717329330105
4317 2727533.154551632 0.0022736787253674296 2727533.1447703824 0.007507570400559323
4318 2724425.004800733 0.002273678124077179 2724424.995019487 0.007507567919652602
4319 2726866.8483326156 0.0022736775187114705 2726866.838551372 0.007507566250594265
4320 2725764.631503566 0.0022736769151064074 2725764.621722325 0.007507564111152118
4321 2725321.987116009 0.002273676316030462 2725321.9773347704 0.007507562107746488
4322 2727024.984748534 0.002273675718909965 2727024.974967298 0.0075075602878175215
4323 2724688.6572299544 0.00227367511954171 2724688.6474487213 0.0075075580134393305
4324 2726901.0755284554 0.0022736745167314114 2726901.0657472243 0.007507556403123873
4325 2725453.723006 0.0022736739129189313 2725453.713224772 0.0075075539645566985
4326 2725775.99140975 0.002273673310971148 2725775.9816285246 0.0075075524607336455
4327 2726571.8566324837 0.0022736727111866114 2726571.846851261 0.007507549963523594
4328 2724980.917322981 0.002273672111502282 2724980.9075417602 0.007507548489507273
4329 2726843.6399786784 0.002273671510030379 2726843.630197461 0.0075075459859826514
4330 2725253.158835185 0.002273670906905496 2725253.14905397 0.007507544494816935
4331 2726152.1677157776 0.0022736703037478574 2726152.157934565 0.0075075420151478195
4332 2726124.4972198466 0.0022736697017654993 2726124.4874386364 0.007507540486344268
4333 2725354.2397895865 0.00227366910064758 2725354.2300083796 0.007507538058681304
4334 2726633.379966891 0.002273668499169854 2726633.370185686 0.007507536465987816
4335 2725237.2070208983 0.002273667896565223 2725237.197239696 0.007507534112708908
4336 2726363.9046555767 0.0022736672931727877 2726363.894874377 0.007507532430384892
4337 2725773.5617463626 0.0022736666898904765 2725773.551965166 0.007507530169474999
4338 2725728.518979094 0.0022736660872044187 2725728.5091978996 0.0075075283920258045
4339 2726322.334682888 0.0022736654848085768 2726322.3249016963 0.007507526222800714
4340 2725397.591290398 0.0022736648820516872 2725397.581509209 0.0075075243613465315
4341 2726367.0245510116 0.002273664278617265 2726367.014769825 0.007507522262844031
4342 2725613.9410550115 0.0022736636747515047 2725613.9312738273 0.007507520338868686
4343 2725970.5641454617 0.0022736630709216765 2725970.5543642803 0.007507518289604298
4344 2726061.3200897584 0.0022736624673403085 2726061.3103085794 0.007507516323008888
4345 2725589.906327968 0.002273661863821023 2725589.896546792 0.007507514310698966
4346 2726278.0194517192 0.0022736612600280956 2726278.009670546 0.007507512308110003
4347 2725571.124606991 0.002273660655810142 2725571.11482582 0.007507510329446807
4348 2726109.2730859537 0.0022736600512990534 2726109.2633047854 0.0075075082897318535
4349 2725860.192784056 0.0022736594467348795 2725860.1830028906 0.0075075063464870246
4350 2725779.902601274 0.002273658842230512 2725779.892820111 0.007507504269900202
4351 2726138.2020137 0.0022736582376973917 2726138.192232539 0.0075075023610039525
4352 2725611.986703707 0.00227365763296359 2725611.976922549 0.007507500250680622
4353 2726160.578975831 0.0022736570279402873 2726160.569194676 0.00750749837115841
4354 2725720.98908198 0.00227365642268179 2725720.9793008277 0.007507496230906079
4355 2725954.3526826 0.002273655817309832 2725954.3429014497 0.007507494378748122
4356 2725960.4221976134 0.002273655211895844 2725960.412416466 0.007507492207732167
4357 2725736.27829949 0.0022736546064103837 2725736.268518345 0.007507490388636229
4358 2726103.4297423954 0.002273654000768251 2726103.419961253 0.007507488176734317
4359 2725688.1912682173 0.0022736533949110046 2725688.181487078 0.0075074864048844045
4360 2726050.808863208 0.0022736527888500635 2726050.7990820715 0.007507484133556662
4361 2725813.1237092135 0.0022736521826430944 2725813.1139280787 0.0075074824307036206
4362 2725885.0282907328 0.002273651576337319 2725885.018509601 0.007507480075289074
4363 2725972.291610723 0.0022736509699331654 2725972.2818295937 0.007507478469713717
4364 2725762.704625387 0.0022736503633933825 2725762.694844261 0.007507475997985874
4365 2726029.0179636613 0.0022736497566805715 2726029.008182537 0.007507474527398172
4366 2725772.0905463398 0.0022736491497870066 2725772.080765219 0.007507471893711768
4367 2725957.4293387723 0.002273648542734763 2725957.4195576534 0.007507470613980374
4368 2725878.4260649323 0.0022736479355523966 2725878.4162838166 0.007507467748955206
4369 2725837.9113096124 0.0022736473282515203 2725837.9015284986 0.007507466746818644
4370 2725978.8919180273 0.0022736467208214544 2725978.882136917 0.007507463542391894
4371 2725770.56405133 0.0022736461132422917 2725770.554270221 0.007507462952427642
4372 2725997.5053134887 0.00227364550550237 2725997.4955323837 0.007507459241239094
4373 2725793.753986284 0.0022736448976061543 2725793.74420518 0.007507459271176251
4374 2725937.2776975 0.0022736442895686564 2725937.267916401 0.007507454795018857
4375 2725868.560391847 0.002273643681403853 2725868.5506107477 0.007507455766498868
4376 2725860.776603231 0.0022736430731171253 2725860.7668221383 0.007507450123664376
4377 2725924.3980964483 0.0022736424647071788 2725924.388315353 0.007507452540411676
4378 2725831.4371981416 0.0022736418561745226 2725831.4274170543 0.0075074450970568155
4379 2725916.7528935396 0.0022736412475306677 2725916.7431124486 0.007507449759517113
4380 2725868.6606253004 0.0022736406388029783 2725868.65084422 0.007507439501605068
4381 2725851.7461262606 0.0022736400300367465 2725851.736345173 0.007507447698431461
4382 2725946.019488819 0.002273639421298563 2725946.0097077466 0.007507432984555304
4383 2725767.850262347 0.0022736388126884458 2725767.8404812617 0.007507446812330992
4384 2726023.6223808713 0.0022736382043642995 2726023.6125998083 0.007507424960469367
4385 2725697.796955638 0.0022736375965849605 2725697.787174552 0.007507447858020404
4386 2726084.483363535 0.0022736369897764174 2726084.4735824834 0.007507414457903616
4387 2725641.1215409213 0.0022736363846369966 2725641.1117598326 0.007507452087739824
4388 2726150.855358296 0.0022736357823002515 2726150.84557726 0.0075073998890070786
4389 2725561.9823761513 0.0022736351845881373 2725561.9725950547 0.007507461513084003
4390 2726278.2967965435 0.0022736345943747283 2726278.2870155303 0.007507378805532491
4391 2725405.8079020614 0.002273634016039309 2725405.7981209485 0.007507479042363878
4392 2726544.1376283877 0.0022736334558247227 2726544.127847406 0.007507348138524704
4393 2725119.2962400145 0.0022736329214985648 2725119.286458874 0.007507507402567495
4394 2727051.6396571742 0.002273632419996223 2727051.629876235 0.00750730707855627
4395 2724668.958124274 0.0022736319510858966 2724668.948343099 0.00750754301996937
4396 2727955.086399965 0.0022736314975384856 2727955.076619066 0.007507267893599514
4397 2724082.204477066 0.0022736310215556617 2724082.194695875 0.007507560403713133
4398 2729428.1388306217 0.0022736304882930466 2729428.129049721 0.007507270054820089
4399 2723543.956054784 0.0022736299138002855 2723543.9462736403 0.007507513607390767
4400 2731182.376218741 0.0022736293706905777 2731182.366437766 0.0075073455909292425
4401 2723389.8107418185 0.0022736288987672396 2723389.800960783 0.0075074068025631465
4402 2731205.8482554667 0.0022736284178972587 2731205.838474391 0.007507447107366099
4403 2723963.3191103046 0.0022736277808834623 2723963.3093293603 0.007507316676446144
4404 2727580.4561906164 0.0022736269217005795 2727580.4464094955 0.00750749356933337
4405 2726403.14236316 0.0022736259372379084 2726403.132582228 0.007507305659756052
4406 2723609.1695169057 0.0022736250342311314 2723609.159735829 0.007507451304456411
4407 2730167.9265623637 0.0022736243719829368 2730167.916781368 0.007507371327945513
4408 2721909.703326444 0.0022736239158824413 2721909.6935454556 0.007507364773657237
4409 2731346.624516519 0.002273623471805603 2731346.614735455 0.007507440692408288
4410 2721814.7522533042 0.0022736228794109363 2721814.7424723664 0.007507315104567902
4411 2729492.484109639 0.00227362215238679 2729492.4743285715 0.0075074456034602294
4412 2722983.7621465684 0.002273621447117422 2722983.7523656087 0.007507338054752574
4413 2728689.5603715656 0.0022736209128208407 2728689.550590556 0.007507388339116823
4414 2722892.7081011557 0.0022736205575059052 2722892.6983201383 0.007507396775489672
4415 2730640.6418066076 0.0022736202493279295 2730640.6320256563 0.0075073310803864665
4416 2719086.462323192 0.00227361982035484 2719086.452542148 0.007507424541144768
4417 2735442.6389784864 0.0022736191502201763 2735442.6291975426 0.00750732474781155
4418 2713334.0726500815 0.002273618231620774 2713334.062869068 0.0075073955729069025
4419 2741997.4336330593 0.0022736172398104735 2741997.4238520795 0.007507362253111027
4420 2706780.3729738123 0.0022736164426213575 2706780.363192851 0.007507344493877074
4421 2749180.7803890514 0.002273615944566587 2749180.77060804 0.007507395489942022
4422 2697994.4512677 0.0022736155985498977 2697994.441486763 0.007507322030168147
4423 2760088.5922969324 0.0022736151753490036 2760088.5825159284 0.007507388725075583
4424 2683844.91061101 0.002273614573541049 2683844.900830055 0.007507340306718812
4425 2779186.9143035742 0.0022736139029240878 2779186.9045226085 0.0075073515492758034
4426 2660144.5624483395 0.0022736133365914243 2660144.5526673566 0.007507369954101772
4427 2808417.9130434636 0.0022736128743291095 2808417.903262528 0.007507322794545669
4428 2627771.4145386475 0.00227361234517726 2627771.404757659 0.007507376149258595
4429 2842216.26293251 0.0022736116367007004 2842216.2531515732 0.00750732495436372
4430 2600791.0804458694 0.002273610836951407 2600791.070664906 0.007507352588714338
4431 2855621.3343395367 0.002273610111314783 2855621.3245585803 0.007507346276586177
4432 2611688.403653847 0.00227360948526131 2611688.393872914 0.007507323931283495
4433 2813198.8552974956 0.0022736088360490515 2813198.845516528 0.0075073588909347335
4434 2680317.851268048 0.002273608078278322 2680317.8414871255 0.00750731447446077
4435 2726281.6227792096 0.0022736072770498305 2726281.6129982546 0.007507347935367405
4436 2766408.3483812762 0.0022736065714464952 2766408.338600344 0.0075073255458415564
4437 2656861.8532361104 0.002273606013816235 2656861.8434551796 0.00750732456049443
4438 2808412.0427429085 0.002273605505916941 2808412.0329619637 0.007507339276019964
4439 2650242.5070253653 0.0022736049073759077 2650242.497244451 0.007507309096723471
4440 2780105.435546565 0.002273604190671927 2780105.4257656224 0.007507338134616789
4441 2704279.8586120824 0.0022736034562970114 2704279.848831169 0.007507310196260728
4442 2713278.820828827 0.0022736028021248613 2713278.811047902 0.007507322383067924
4443 2766409.8915440864 0.002273602223568352 2766409.881763164 0.007507320148632155
4444 2670128.9105328973 0.002273601646798952 2670128.9007519903 0.007507305713326336
4445 2782770.7259508427 0.0022736010210823187 2782770.7161699175 0.007507324324528843
4446 2682629.664721914 0.002273600360524435 2682629.654941014 0.007507299413943318
4447 2746511.6995117315 0.0022735997084464975 2746511.6897308156 0.0075073163773509725
4448 2730846.652320504 0.0022735990836774953 2730846.642539602 0.007507303442466805
4449 2699043.6928633493 0.0022735984719315164 2699043.6830824483 0.0075073022729298805
4450 2765814.0906263785 0.002273597855177021 2765814.0808454724 0.007507308572693917
4451 2684416.3305863207 0.0022735972309063093 2684416.3208054313 0.007507291954470979
4452 2758562.9973627077 0.0022735966050273036 2758562.9875818044 0.007507306525865937
4453 2709551.7742628832 0.0022735959799469385 2709551.764481997 0.00750729001371825
4454 2723272.969877938 0.002273595354437084 2723272.960097045 0.007507297021780364
4455 2744755.4791953624 0.002273594729710309 2744755.4694144744 0.007507292912481203
4456 2697037.8892444894 0.002273594109370901 2697037.8794636093 0.0075072861492003875
4457 2756490.4473710926 0.0022735934929887683 2756490.437590205 0.007507293803147833
4458 2701447.632409793 0.0022735928747349755 2701447.62262892 0.00750727983530497
4459 2738569.594705326 0.0022735922506691153 2738569.584924445 0.007507288956719184
4460 2726827.2079110746 0.0022735916242121626 2726827.198130204 0.007507278957608499
4461 2712706.455274998 0.0022735910019606675 2712706.4454941275 0.00750728014345216
4462 2746652.4243325186 0.0022735903854433155 2746652.4145516483 0.007507279826982851
4463 2703310.9137911825 0.002273589769368178 2703310.9040103205 0.007507271969411947
4464 2744424.4648538083 0.002273589148298817 2744424.455072941 0.007507278119411391
4465 2715405.59928613 0.002273588523153174 2715405.5895052743 0.007507267518882402
4466 2726343.348851184 0.0022735878996287236 2726343.3390703234 0.007507272453658414
4467 2734337.501869433 0.002273587281109423 2734337.492088579 0.007507266338706445
4468 2711235.554452793 0.0022735866649660355 2711235.544671942 0.007507264845424233
4469 2742408.101531715 0.00227358604612385 2742408.0917508635 0.007507265532066321
4470 2711451.491643612 0.002273585422964816 2711451.4818627676 0.007507258352405357
4471 2734806.369797061 0.0022735847987037194 2734806.360016214 0.007507262499962258
4472 2723810.30183321 0.002273584177324036 2723810.2920523714 0.007507254568906565
4473 2721056.648753087 0.00227358355923923 2721056.6389722466 0.007507256881892611
4474 2735552.03263159 0.00227358294136254 2735552.0228507547 0.007507252739240322
4475 2713864.6114315544 0.0022735823207889316 2713864.601650722 0.007507250297751413
4476 2737026.7855560924 0.0022735816976542414 2737026.77577526 0.007507250795554328
4477 2717847.7212292836 0.002273581074443075 2717847.711448458 0.007507244743586142
4478 2729045.643171277 0.0022735804531493166 2729045.633390449 0.007507247188875631
4479 2727558.022624548 0.0022735798335125857 2727558.012843727 0.007507241075383371
4480 2719958.8843274647 0.0022735792137676953 2719958.874546644 0.007507241884180224
4481 2734051.741256398 0.0022735785925828314 2734051.731475581 0.0075072386102189
4482 2717234.558395134 0.0022735779700907787 2717234.5486143194 0.007507236050821079
4483 2732808.6134961275 0.0022735773473502173 2732808.6037153145 0.007507235954477083
4484 2721742.2293070876 0.0022735767251999416 2721742.2195262797 0.0075072309945697635
4485 2726343.393189441 0.0022735761036862005 2726343.3834086326 0.00750723214164426
4486 2728544.9919764735 0.0022735754823196334 2728544.9821956707 0.007507227211411143
4487 2720685.385600192 0.0022735748606157497 2720685.3758193897 0.007507227195445693
4488 2731980.3370305183 0.002273574238381245 2731980.32724972 0.007507224222263556
4489 2719959.546594321 0.0022735736156848448 2719959.5368135255 0.007507221896781801
4490 2730130.8943971717 0.0022735729927321445 2730130.8846163773 0.007507221119589284
4491 2723716.2855767338 0.002273572369770126 2723716.2757959445 0.00750721709327341
4492 2725429.245488922 0.0022735717469840526 2725429.2357081333 0.007507217267000457
4493 2728294.27372506 0.0022735711243742213 2728294.2639442757 0.007507213125057687
4494 2721879.852982421 0.0022735705017191163 2721879.843201638 0.0075072126493486825
4495 2730213.3910760055 0.0022735698787163736 2730213.381295226 0.00750720972233287
4496 2721794.448236471 0.002273569255220424 2721794.438455694 0.00750720773449961
4497 2728639.7549985703 0.00227356863136739 2728639.7452177955 0.0075072063215751465
4498 2724534.376958164 0.0022735680074621283 2724534.367177393 0.0075072030677124976
4499 2725378.633893144 0.002273567383723381 2725378.6241123737 0.007507202486661796
4500 2727629.0974884275 0.0022735667601138307 2727629.087707662 0.0075071989206552826
4501 2723013.8721488127 0.0022735661363948805 2723013.8623680486 0.007507198138512449
4502 2728894.568416625 0.0022735655123376827 2728894.558635864 0.007507195194103927
4503 2722961.188933204 0.0022735648878971283 2722961.179152446 0.007507193512105347
4504 2727849.788140986 0.00227356426321412 2727849.7783602304 0.007507191569207813
4505 2724787.9447923927 0.0022735636384749766 2724787.9350116397 0.007507188945621326
4506 2725648.2087269076 0.0022735630137659638 2725648.198946157 0.007507187744485752
4507 2726923.174081587 0.0022735623890351377 2726923.1643008403 0.007507184665290484
4508 2723945.307746862 0.00227356176416377 2723945.2979661166 0.007507183595606286
4509 2727936.8504340528 0.002273561139065304 2727936.840653311 0.007507180689263173
4510 2723718.059670133 0.0022735605137325088 2723718.049889393 0.007507179197570294
4511 2727418.4400083884 0.002273559888216022 2727418.4302276513 0.007507176870754622
4512 2724807.0869643865 0.0022735592625730055 2724807.0771836527 0.007507174737214965
4513 2725998.182094141 0.002273558636831726 2725998.1723134094 0.007507173014849836
4514 2726279.040132308 0.002273558010988298 2726279.030351579 0.007507170390146047
4515 2724718.236278791 0.00227355738502244 2724718.2264980646 0.007507168987906032
4516 2727172.6615209826 0.0022735567589127364 2727172.6517402595 0.0075071662356166165
4517 2724309.4689820763 0.002273556132643703 2724309.459201355 0.007507164768576259
4518 2727077.5770048867 0.0022735555062081037 2727077.567224169 0.00750716224110835
4519 2724834.385980824 0.002273554879608703 2724834.376200109 0.007507160431725758
4520 2726244.4242708785 0.002273554252858079 2726244.4144901657 0.007507158304149908
4521 2725809.267223529 0.0022735536259732994 2725809.2574428194 0.0075071560906849735
4522 2725284.4759494467 0.002273552998966428 2725284.4661687394 0.0075071543166282334
4523 2726608.099368663 0.0022735523718371764 2726608.0895879585 0.007507151835530456
4524 2724739.7394997426 0.002273551744573648 2724739.729719041 0.0075071502159534415
4525 2726845.379535309 0.002273551117161093 2726845.36975461 0.007507147697050714
4526 2724799.757100403 0.002273550489592318 2724799.7473197067 0.0075071460028623945
4527 2726531.1853550873 0.002273549861872507 2726531.175574394 0.007507143646759837
4528 2725280.4988474385 0.0022735492340161608 2725280.4890667475 0.007507141726408845
4529 2725976.012064562 0.002273548606040013 2725976.002283874 0.0075071396235629135
4530 2725804.1459403243 0.0022735479779584303 2725804.136159639 0.007507137451084802
4531 2725565.77599272 0.0022735473497854978 2725565.766212037 0.0075071355680671244
4532 2726028.0999052157 0.0022735467215437384 2726028.090124536 0.007507133225272466
4533 2725563.190067812 0.002273546093277039 2725563.1802871344 0.007507131447591834
4534 2725787.7918645153 0.0022735454650667326 2725787.7820838406 0.007507129064974309
4535 2726034.664450671 0.0022735448370542997 2726034.654669999 0.007507127263593735
4536 2725098.510030188 0.0022735442094794717 2725098.500249519 0.007507124955943143
4537 2726912.50652792 0.0022735435827481673 2726912.496747253 0.007507123043628513
4538 2724043.8627882716 0.0022735429575519005 2724043.853007608 0.007507120868468841
4539 2728137.6853320436 0.002273542335071676 2728137.6755513824 0.0075071188273072515
4540 2722620.5168475783 0.002273541717315979 2722620.5070669195 0.007507116776980824
4541 2729809.538269357 0.0022735411076556756 2729809.528488701 0.007507114657758887
4542 2720612.742280064 0.002273540511594652 2720612.732499411 0.007507112680913719
4543 2732263.6543917563 0.0022735399376379536 2732263.644611106 0.007507110588534604
4544 2717606.9945754036 0.0022735393975065 2717606.9847947555 0.007507108628697939
4545 2735878.4917034376 0.002273538903351919 2735878.481922792 0.00750710669876212
4546 2713532.213504087 0.002273538456959105 2713532.2037234437 0.007507104711730918
4547 2739933.1036105347 0.002273538025931904 2739933.0938298935 0.007507102987230491
4548 2710589.451300954 0.00227353751873136 2710589.4415203156 0.007507100800047427
4549 2740211.76665075 0.002273536812640678 2740211.7568701142 0.007507098901838033
4550 2714436.707253479 0.0022735358822682434 2714436.697472847 0.007507096260809353
4551 2731873.389863499 0.002273534904044093 2731873.38008287 0.007507094032120156
4552 2725773.0187566574 0.0022735341222149055 2725773.0089760316 0.007507091675910465
4553 2720176.983694905 0.002273533598683757 2720176.973914282 0.007507089720349144
4554 2735021.5176649992 0.0022735331689478413 2735021.5078843785 0.007507087889302532
4555 2715499.504067215 0.0022735326125346515 2715499.494286597 0.007507085782343598
4556 2734123.0979880895 0.002273531853830179 2734123.0882074744 0.007507083651116777
4557 2721513.111786983 0.002273531030402517 2721513.1020063707 0.007507081339086801
4558 2724989.634842568 0.002273530333051041 2724989.6250619586 0.007507079138204077
4559 2730783.263977174 0.0022735297904374436 2730783.254196567 0.007507077258086156
4560 2718379.4199290797 0.0022735292633149083 2718379.4101484753 0.0075070751051075826
4561 2732950.7915759278 0.002273528620729426 2732950.7817953257 0.007507073173078568
4562 2720980.5052084154 0.00227352788118536 2720980.4954278166 0.0075070708477713525
4563 2726787.4588906486 0.0022735271712617695 2726787.449110053 0.007507068728940696
4564 2728360.400544196 0.002273526563009624 2728360.3907636027 0.007507066694657274
4565 2720720.7977887164 0.0022735259997828695 2720720.788008126 0.007507064566177182
4566 2731242.8677533176 0.00227352538441269 2731242.8579727295 0.007507062631412811
4567 2721679.5488644904 0.0022735246979695613 2721679.5390839055 0.007507060344174496
4568 2727118.024875561 0.0022735240087146595 2727118.0150949783 0.007507058297220402
4569 2727248.1758845635 0.002273523376477522 2727248.166103984 0.00750705615002701
4570 2722146.5798918447 0.0022735227831987884 2722146.5701112677 0.007507054098534707
4571 2729974.8503636844 0.00227352216876227 2729974.8405831098 0.007507052045273335
4572 2722384.6229530917 0.0022735215094468793 2722384.6131725204 0.0075070498962982474
4573 2727122.8776083468 0.0022735208393290063 2727122.867827778 0.007507047767012722
4574 2726615.4817153527 0.0022735201992432883 2726615.471934787 0.007507045691936422
4575 2723090.584334236 0.0022735195868797764 2723090.574553673 0.007507043554350839
4576 2729085.907121657 0.0022735189677381136 2729085.8973410963 0.00750704154755311
4577 2722868.816448771 0.0022735183219655657 2722868.8066682136 0.007507039363788778
4578 2727196.481694328 0.0022735176650133583 2727196.471913773 0.007507037290011678
4579 2726012.398403267 0.002273517022708079 2726012.3886227147 0.0075070351682206375
4580 2723983.27307856 0.0022735163987166575 2723983.2632980105 0.0075070330561741215
4581 2728198.634992283 0.0022735157744968528 2728198.625211736 0.007507031012171988
4582 2723448.52335036 0.0022735151353202175 2723448.5135698155 0.007507028850251918
4583 2727070.3311730735 0.002273514486750473 2727070.3213925324 0.007507026782933362
4584 2725678.065754813 0.00227351384423837 2725678.0559742744 0.007507024642466883
4585 2724601.424553789 0.0022735132131710546 2724601.4147732537 0.007507022552882112
4586 2727524.121916552 0.002273512584561305 2727524.112136019 0.007507020462094862
4587 2723929.664721693 0.002273511948243665 2723929.6549411626 0.007507018346419207
4588 2726910.2837095573 0.0022735113048114024 2726910.2739290297 0.007507016237722524
4589 2725490.668163378 0.002273510662837986 2725490.658382853 0.007507014138863981
4590 2725007.7571101473 0.0022735100274830678 2725007.747329625 0.007507012002720523
4591 2727068.793699275 0.002273509395260945 2727068.7839187556 0.007507009947737952
4592 2724232.4793649125 0.0022735087596963796 2724232.469584396 0.007507007786885722
4593 2726865.327543356 0.0022735081192345632 2726865.317762842 0.007507005730008015
4594 2725244.0357439867 0.0022735074780266323 2725244.025963476 0.007507003572758646
4595 2725448.3537975783 0.0022735068401411093 2725448.34401707 0.007507001496713602
4596 2726565.188506056 0.0022735062050218743 2726565.178725551 0.007506999368731901
4597 2724628.536930633 0.0022735055690163973 2724628.52715013 0.007506997276109116
4598 2726671.5507657765 0.0022735049300326338 2726671.5409852765 0.007506995149660485
4599 2725188.195580417 0.0022735042895382657 2725188.1857999195 0.007506993059437366
4600 2725687.8923180825 0.002273503650243456 2725687.882537588 0.007506990913653174
4601 2726235.6514876722 0.002273503012886474 2726235.64170718 0.0075069888497836575
4602 2724906.8527531945 0.002273502375817319 2724906.8429727056 0.00750698668273081
4603 2726528.435374925 0.0022735017372570035 2726528.4255944383 0.007506984633924893
4604 2725138.4869608665 0.002273501097240444 2725138.477180383 0.007506982454732652
4605 2725891.172964363 0.002273500457218819 2725891.163183882 0.007506980405119966
4606 2725940.1919662217 0.0022734998182268023 2725940.1821857435 0.00750697822873442
4607 2725179.3895501597 0.002273499179863359 2725179.3797696843 0.007506976179125617
4608 2726351.9154184754 0.002273498540999883 2726351.905638003 0.0075069739971562344
4609 2725154.0922696004 0.002273497901111695 2725154.08248913 0.007506971959910141
4610 2726019.0389045556 0.0022734972607069545 2726019.0291240886 0.007506969750784337
4611 2725702.4813257987 0.0022734966205912653 2725702.4715453344 0.007506967747243869
4612 2725435.3292857977 0.002273495980972416 2725435.319505336 0.007506965496394684
4613 2726139.844265533 0.0022734953413642753 2726139.8344850745 0.007506963539604891
4614 2725252.5933361566 0.0022734947012231083 2725252.5835557003 0.007506961237206882
4615 2726035.0516965524 0.002273494060513531 2726035.0419160994 0.007506959332911147
4616 2725580.3081843304 0.0022734934196429048 2725580.29840388 0.007506956968853895
4617 2725595.3017834793 0.002273492778961484 2725595.2920030314 0.007506955134453532
4618 2725990.6652307636 0.002273492138421741 2725990.655450319 0.007506952683985182
4619 2725320.9486510768 0.002273491497705069 2725320.9388706344 0.007506950956823172
4620 2726062.190052936 0.002273490856592423 2726062.180272497 0.007506948369016904
4621 2725443.682937286 0.002273490215161169 2725443.6731568486 0.007506946811462369
4622 2725796.7891730526 0.0022734895736505633 2725796.7793926187 0.0075069440098282396
4623 2725754.93361374 0.0022734889321968507 2725754.9238333083 0.007506942714429948
4624 2725528.2745306697 0.0022734882907234186 2725528.264750242 0.007506939588998268
4625 2725902.182677604 0.0022734876490605577 2725902.1728971773 0.007506938690156314
4626 2725529.153373092 0.002273487007132181 2725529.14359267 0.0075069350734025195
4627 2725757.666641514 0.00227348636501812 2725757.6568610924 0.007506934781373925
4628 2725765.0812109266 0.0022734857228606012 2725765.071430511 0.007506930405552167
4629 2725488.9250042085 0.0022734850807394377 2725488.915223792 0.007506931063593923
4630 2725996.9237218425 0.0022734844386451416 2725996.9139414323 0.007506925489752668
4631 2725333.1041132533 0.0022734837965637774 2725333.094332842 0.00750692766075256
4632 2726054.090084939 0.0022734831545859688 2726054.0803045356 0.007506920167674472
4633 2725354.5393141494 0.0022734825129597114 2725354.529533742 0.00750692477706536
4634 2725986.0521495924 0.0022734818720917442 2725986.0423691967 0.007506914177427515
4635 2725412.124251671 0.002273481232577408 2725412.114471267 0.00750692275707385
4636 2725983.417973317 0.0022734805953405325 2725983.40819293 0.0075069070775423685
4637 2725314.1596199204 0.002273479961922133 2725314.149839518 0.007506922189683326
4638 2726198.102383845 0.0022734793349192895 2726198.0926034674 0.007506898116737421
4639 2724972.0265285023 0.00227347871857749 2724972.0167480996 0.007506924088698091
4640 2726653.9850403136 0.0022734781194936405 2726653.9752599495 0.007506886024645803
4641 2724407.8496796438 0.0022734775471268186 2724407.839899236 0.007506930183204682
4642 2727316.321853703 0.002273477012984248 2727316.312073357 0.007506868705294181
4643 2723630.307966282 0.002273476525729994 2723630.298185862 0.007506943266536259
4644 2728239.2054528976 0.0022734760780715674 2728239.1956725786 0.0075068429332989595
4645 2722495.65660505 0.0022734756262631967 2722495.646824607 0.007506967023118269
4646 2729672.7839597636 0.0022734750848011397 2729672.7741794833 0.007506804882413433
4647 2720644.03667976 0.0022734743817129964 2720644.026899283 0.0075070031436267224
4648 2732088.0373534113 0.0022734735608576587 2732088.027573182 0.007506756095138576
4649 2717497.4341036063 0.002273472782518946 2717497.4243230927 0.007507040714476727
4650 2736191.6435891 0.0022734721486055015 2736191.633808905 0.0075067231409544875
4651 2712197.1677492713 0.002273471574593692 2712197.1579687637 0.007507035988485936
4652 2743081.5341772055 0.0022734708984433263 2743081.5243969723 0.007506762015071765
4653 2703357.123603895 0.002273470075939515 2703357.1138234804 0.007506944205725013
4654 2754599.4396470785 0.0022734692276602246 2754599.4298667354 0.007506874013821755
4655 2688689.8834922626 0.002273468518316182 2688689.8737119744 0.007506819867746739
4656 2773712.9814681816 0.002273467999820149 2773712.9716877476 0.007506965995712658
4657 2664928.782264595 0.0022734675617161844 2664928.772484364 0.007506763686317843
4658 2804017.4134165393 0.0022734670542428354 2804017.4036361123 0.007506960040811133
4659 2629997.8274421105 0.0022734664606508426 2629997.8176618307 0.0075068131850101
4660 2844487.1117152986 0.002273465913338475 2844487.1019349643 0.00750686821382776
4661 2593325.5525386008 0.002273465525333663 2593325.542758231 0.00750690402299321
4662 2871861.160821874 0.0022734652268977876 2871861.151041619 0.007506790147389483
4663 2594161.9746696814 0.0022734647980764164 2594161.964889282 0.007506935051446466
4664 2833397.9627673896 0.0022734640882520153 2833397.9529871275 0.007506797830084172
4665 2671910.1734913797 0.0022734631780156173 2671910.163711037 0.007506879368581806
4666 2726818.2454168317 0.0022734622820597033 2726818.235636505 0.007506864589631013
4667 2777969.364586634 0.0022734615561233896 2777969.354806366 0.007506806581512477
4668 2640899.08775665 0.002273461001774742 2640899.0779762845 0.007506904646578596
4669 2822507.13295405 0.0022734604451062606 2822507.123173796 0.0075067934691892095
4670 2646080.244863119 0.0022734596765721423 2646080.235082785 0.007506874499749877
4671 2771617.4778799373 0.002273458699548848 2771617.4680996407 0.007506838181495234
4672 2726575.310386954 0.0022734577390015422 2726575.300606682 0.007506814407376969
4673 2685561.9053615523 0.0022734569954027855 2685561.8955812184 0.007506876514951672
4674 2791475.378144935 0.002273456469115593 2791475.3683646866 0.007506791635463494
4675 2657506.1867354717 0.0022734559781004216 2657506.1769551523 0.007506863096415431
4676 2777322.901969749 0.0022734553272768738 2777322.8921894743 0.007506819230746689
4677 2706645.7101390967 0.002273454500312944 2706645.7003588257 0.007506816858146377
4678 2711138.026768934 0.0022734536655856855 2711138.016988628 0.007506852228218189
4679 2767049.9067387707 0.002273452983678707 2767049.8969585276 0.007506790303359766
4680 2673799.4581448575 0.0022734524386778436 2673799.448364556 0.007506849112762725
4681 2771680.023774738 0.0022734518741297865 2771680.0139944814 0.007506804351890248
4682 2700571.087043487 0.002273451177781959 2700571.0772632207 0.007506815102676797
4683 2725009.0772401076 0.0022734503993887436 2725009.0674598264 0.007506830781105258
4684 2749984.0070188236 0.0022734496759310116 2749983.9972385857 0.007506788351834472
4685 2688230.1144295433 0.0022734490658460785 2688230.10464926 0.007506834051411956
4686 2763487.6431916393 0.0022734484927307316 2763487.633411399 0.00750679213142631
4687 2700134.741135644 0.002273447851076791 2700134.7313553854 0.00750681038012751
4688 2732608.8372302884 0.002273447130489057 2732608.8274500296 0.0075068115875164985
4689 2738039.6143514873 0.002273446414067857 2738039.6045712554 0.007506785554769437
4690 2700079.3261686037 0.00227344576925943 2700079.3163883393 0.0075068183323250895
4691 2755215.3104616064 0.0022734451721533114 2755215.3006813796 0.00750678195389261
4692 2702242.0158063364 0.002273444549315997 2702242.0060260887 0.007506803128410138
4693 2736532.014253319 0.002273443870342785 2736532.00447308 0.007506794638566805
4694 2729810.5816562306 0.0022734431765859377 2729810.5718760057 0.007506781493868435
4695 2709425.6740310965 0.0022734425231625073 2709425.664250851 0.007506802666040848
4696 2747782.815534509 0.002273441914572282 2747782.805754294 0.007506772924651558
4697 2705224.2557390034 0.0022734413097815604 2705224.245958768 0.007506794270024474
4698 2738408.7474866323 0.002273440679416076 2738408.737706412 0.007506779247285854
4699 2723804.793379472 0.0022734400406301254 2723804.783599255 0.007506776853648184
4700 2717214.5117568835 0.002273439433278823 2717214.5019766577 0.007506786607200611
4701 2740682.8653088235 0.002273438872605206 2740682.8555286187 0.007506765868661105
4702 2709493.6538875406 0.0022734383326634394 2709493.644107319 0.007506783029354869
4703 2738032.584022194 0.0022734377689394196 2738032.5742419893 0.007506767061681236
4704 2720757.93260463 0.002273437145744104 2720757.9228244233 0.0075067698345293804
4705 2722416.8790466706 0.002273436445755275 2722416.8692664616 0.007506772495371493
4706 2735340.0481282184 0.0022734356746073087 2735340.038348025 0.007506757729565047
4707 2713007.543806764 0.002273434870264116 2713007.5340265576 0.007506771451803483
4708 2737214.3208371815 0.002273434094818894 2737214.311056993 0.007506754329888012
4709 2718478.547303384 0.0022734333980017926 2718478.537523189 0.007506761851306922
4710 2726752.5953954426 0.0022734327844565615 2726752.585615252 0.007506757303552218
4711 2730314.2368888524 0.0022734322125128217 2730314.2271086695 0.0075067504044919
4712 2717084.907260809 0.002273431619723972 2717084.897480619 0.007506758411742914
4713 2735216.6795611875 0.002273430961190781 2735216.6697810125 0.007506744067349587
4714 2717872.232651772 0.0022734302411537245 2717872.222871589 0.00750675268085995
4715 2729545.910723522 0.0022734295097481447 2729545.9009433486 0.00750674368097011
4716 2726281.2288968116 0.002273428820698524 2726281.2191166403 0.007506742812422369
4717 2721040.7203409635 0.002273428188343615 2721040.7105607907 0.007506744597215244
4718 2732469.6876030704 0.002273427582638795 2732469.677822908 0.0075067348642850005
4719 2718663.5341453888 0.0022734269594470546 2718663.52436522 0.007506741724799729
4720 2730776.0848578927 0.0022734262958253363 2730776.075077735 0.007506731646598669
4721 2723520.6416855715 0.0022734256037589243 2723520.631905412 0.007506734372821006
4722 2724405.7904716693 0.002273424915091946 2724405.7806915133 0.007506731189878478
4723 2729492.0379980532 0.0022734242531540806 2729492.028217903 0.007506726226922194
4724 2720415.0580932265 0.0022734236163612425 2720415.0483130733 0.007506729579339189
4725 2730635.439196402 0.002273422984755449 2730635.4294162584 0.00750672089123383
4726 2722119.0707204747 0.0022734223389350907 2722119.060940328 0.0075067246156525205
4727 2726827.2479114733 0.002273421674213228 2726827.238131333 0.007506718618664351
4728 2726786.530670551 0.002273421000939052 2726786.520890413 0.007506717487265663
4729 2722618.9649535227 0.002273420333677826 2722618.9551733853 0.007506717011840222
4730 2729481.177376561 0.002273419679523009 2729481.16759643 0.0075067110943188705
4731 2721976.9355342444 0.002273419034537853 2721976.9257541117 0.007506713643311064
4732 2728112.45779674 0.0022734183890682044 2728112.448016614 0.007506707058094089
4733 2724779.2390844706 0.0022734177358654426 2724779.229304345 0.007506708038023328
4734 2724737.51446668 0.002273417074662914 2724737.5046865586 0.007506704621795206
4735 2727805.620762929 0.0022734164109002816 2727805.6109828106 0.007506701704000009
4736 2722786.0544205476 0.0022734157507172687 2722786.04464043 0.007506701894037653
4737 2728300.576391073 0.0022734150964855873 2728300.566610961 0.007506696464309973
4738 2723707.943626044 0.0022734144459156387 2723707.933845932 0.007506697637672134
4739 2726329.3851079373 0.002273413794580047 2726329.3753278307 0.007506692836631997
4740 2726126.090062001 0.0022734131393763618 2726126.080281895 0.007506692093912323
4741 2724099.1961584417 0.0022734124803988395 2724099.1863783393 0.007506689910161168
4742 2727643.8032428273 0.0022734118202734537 2727643.793462729 0.007506686485910581
4743 2723579.6968631865 0.002273411161879326 2723579.6870830893 0.00750668643005222
4744 2727136.859102038 0.002273410506319755 2727136.849321946 0.007506681838144673
4745 2724876.3799545034 0.0022734098524947845 2724876.3701744117 0.0075066818505068016
4746 2725432.417203072 0.0022734091982568967 2725432.4074229845 0.007506678194889513
4747 2726542.1711956323 0.002273408542056077 2726542.161415547 0.007506676579838541
4748 2724184.920007182 0.002273407883872444 2724184.9102270994 0.007506674810736984
4749 2727121.7954879696 0.0022734072249451453 2727121.785707891 0.007506671464121234
4750 2724329.1648713835 0.002273406566706195 2724329.155091306 0.007506670915011914
4751 2726354.622913249 0.002273405909788631 2726354.6131331758 0.007506667054800635
4752 2725474.0619703406 0.0022734052537597767 2725474.052190269 0.007506666288230587
4753 2725122.988977449 0.0022734045976101707 2725122.979197381 0.0075066632553078385
4754 2726504.476224959 0.0022734039405209183 2726504.4664448937 0.007506661287029296
4755 2724495.3224064955 0.00227340328235224 2724495.3126264326 0.0075066595415536055
4756 2726627.8137359223 0.0022734026235966694 2726627.803955863 0.007506656458366921
4757 2724843.78657836 0.0022734019649394152 2724843.7767983023 0.00750665544634066
4758 2725925.7328062267 0.0022734013067889323 2725925.723026173 0.007506652108998121
4759 2725706.119083801 0.0022734006490799227 2725706.109303749 0.007506650874704299
4760 2725098.084846191 0.002273399991411117 2725098.075066143 0.007506648140854865
4761 2726322.6063735783 0.0022733993333580254 2726322.5965935327 0.007506646078533124
4762 2724794.346928334 0.0022733986747313934 2724794.337148291 0.007506644212035312
4763 2726277.022710649 0.002273398015639203 2726277.0129306093 0.007506641405167764
4764 2725137.5100037823 0.002273397356360331 2725137.5002237447 0.00750664002981125
4765 2725731.3918091976 0.00227339669714668 2725731.382029164 0.0075066370433476085
4766 2725748.30561449 0.00227339603808457 2725748.2958344584 0.007506635534909709
4767 2725179.399489181 0.002273395379080843 2725179.389709153 0.007506632933591504
4768 2726132.01844216 0.0022733947199527625 2726132.0086621344 0.007506630883261847
4769 2725016.6409739084 0.002273394060547651 2725016.631193885 0.007506628864220939
4770 2726059.088323922 0.002273393400819687 2726059.0785439024 0.0075066262946073175
4771 2725280.8496518927 0.0022733927408319504 2725280.839871875 0.00750662464403543
4772 2725668.522575214 0.002273392080699599 2725668.5127952 0.00750662189942855
4773 2725704.466371602 0.0022733914205178476 2725704.4565915903 0.00750662021818857
4774 2725289.6608746247 0.0022733907603161504 2725289.6510946164 0.007506617678879426
4775 2725966.6150593073 0.002273390100056719 2725966.6052793018 0.007506615668755998
4776 2725175.0310399253 0.00227338943966802 2725175.021259922 0.007506613510990026
4777 2725922.314257459 0.002273388779088166 2725922.304477459 0.007506611132129289
4778 2725347.9041553265 0.0022733881182938217 2725347.894375329 0.0075066092682880385
4779 2725659.7425684007 0.0022733874573034017 2725659.732788407 0.007506606705680557
4780 2725638.1520622773 0.0022733867961589266 2725638.1422822857 0.007506604894501378
4781 2725390.366747608 0.0022733861349004385 2725390.356967619 0.007506602400641646
4782 2725835.901762603 0.002273385473547285 2725835.891982617 0.00750660042006361
4783 2725285.3810844966 0.0022733848120936183 2725285.3713045134 0.007506598155907905
4784 2725834.0715025505 0.002273384150516804 2725834.0617225706 0.007506595923952952
4785 2725376.8263893 0.0022733834887915623 2725376.8166093226 0.0075065938893159045
4786 2725672.0411630385 0.0022733828269018604 2725672.0313830646 0.007506591478272068
4787 2725569.3183053546 0.0022733821648457503 2725569.308525383 0.007506589547916359
4788 2725478.243451561 0.0022733815026328374 2725478.233671592 0.0075065871109047215
4789 2725726.9687184994 0.0022733808402774624 2725726.9589385334 0.007506585129536819
4790 2725372.6069205715 0.0022733801777916505 2725372.5971406084 0.0075065828013896625
4791 2725763.5187327224 0.002273379515180816 2725763.5089527625 0.007506580671631002
4792 2725397.850347582 0.0022733788524431924 2725397.840567624 0.007506578503132171
4793 2725681.2205949454 0.0022733781895721873 2725681.210814991 0.007506576222389304
4794 2725512.6852688068 0.002273377526559963 2725512.675488855 0.007506574173324757
4795 2725549.0418921285 0.0022733768634005855 2725549.03211218 0.007506571813959218
4796 2725634.6859574476 0.0022733762000917423 2725634.6761775017 0.007506569793310838
4797 2725448.522895134 0.002273375536634783 2725448.513115191 0.007506567450586442
4798 2725695.4970648894 0.002273374873033498 2725695.4872849495 0.007506565371849491
4799 2725426.2146721897 0.0022733742092923013 2725426.204892252 0.007506563113332895
4800 2725674.491986077 0.0022733735454145976 2725674.482206142 0.007506560934328695
4801 2725477.083115742 0.002273372881401782 2725477.0733358106 0.0075065587745628565
4802 2725598.3327145176 0.002273372217253145 2725598.322934589 0.007506556506925728
4803 2725559.4676564033 0.0022733715529664987 2725559.4578764774 0.0075065544127092265
4804 2725515.844265564 0.002273370888539192 2725515.8344856407 0.0075065521045544455
4805 2725625.1692631836 0.0022733702239691005 2725625.1594832637 0.007506550020417444
4806 2725468.0139683527 0.002273369559255238 2725468.0041884356 0.0075065477270834765
4807 2725645.058612758 0.002273368894397866 2725645.048832843 0.0075065456042291865
4808 2725469.734885705 0.002273368229398152 2725469.7251057937 0.007506543363154777
4809 2725618.5597078367 0.0022733675642575947 2725618.549927928 0.0075065411783519585
4810 2725509.1001956128 0.0022733668989774716 2725509.090415707 0.007506538997728085
4811 2725566.842364265 0.002273366233558483 2725566.832584362 0.0075065367568992085
4812 2725559.6520546624 0.0022733655680006693 2725559.6422747625 0.007506534619082033
4813 2725517.5953819556 0.002273364902303567 2725517.5856020586 0.0075065323482818485
4814 2725596.098078104 0.0022733642364664735 2725596.0882982095 0.007506530222577584
4815 2725490.92982532 0.0022733635704887192 2725490.9200454284 0.0075065279533942
4816 2725605.227309418 0.0022733629043698387 2725605.2175295292 0.0075065258106317995
4817 2725492.531549236 0.00227336223810965 2725492.52176935 0.007506523567201798
4818 2725588.49063806 0.0022733615717082088 2725588.480858177 0.0075065213900099206
4819 2725514.990092729 0.0022733609051657257 2725514.9803128494 0.007506519182120721
4820 2725557.561683539 0.0022733602384824763 2725557.551903662 0.007506516968254878
4821 2725544.3033632245 0.002273359571658718 2725544.29358335 0.007506514791375501
4822 2725526.875182817 0.002273358904694647 2725526.865402946 0.007506512550853494
4823 2725567.25609573 0.0022733582375903815 2725567.246315861 0.007506510391097958
4824 2725507.169832235 0.002273357570345969 2725507.16005237 0.007506508139950643
4825 2725576.3727576258 0.002273356902961392 2725576.3629777627 0.007506505980808102
4826 2725502.344071212 0.00227335623543659 2725502.3342913524 0.0075065037345736045
4827 2725571.2170316875 0.002273355567771481 2725571.2072518305 0.007506501562631766
4828 2725509.8243281306 0.002273354899965978 2725509.8145482764 0.0075064993317984574
4829 2725556.6916315807 0.0022733542320200026 2725556.6818517293 0.007506497139927544
4830 2725523.173689847 0.0022733535639335033 2725523.1639099983 0.00750649492817123
4831 2725539.966991403 0.00227335289570646 2725539.957211558 0.0075064927159538075
4832 2725535.207435186 0.002273352227338888 2725535.197655343 0.0075064905208545715
4833 2725527.670455461 0.0022733515588308274 2725527.660675621 0.007506488292975311
4834 2725540.2396083665 0.0022733508901823527 2725540.2298285295 0.007506486108237079
4835 2725524.367249099 0.0022733502213935614 2725524.3574692653 0.0075064838719401
4836 2725534.801215052 0.0022733495524645923 2725534.7914352207 0.00750648168999482
4837 2725532.644735058 0.002273348883395651 2725532.6349552292 0.0075064794526364595
4838 2725516.8003359437 0.002273348214187074 2725516.7905561184 0.007506477266770122
4839 2725554.640986748 0.0022733475448394468 2725554.6312069255 0.007506475034122094
4840 2725483.3627242916 0.0022733468753538396 2725483.352944472 0.007506472839693164
4841 2725594.8165214406 0.0022733462057322267 2725594.8067416237 0.0075064706152133225
4842 2725427.3977244426 0.0022733455359782977 2725427.387944629 0.007506468409932687
4843 2725664.2035273397 0.0022733448660989947 2725664.193747529 0.007506466194901956
4844 2725332.2449501725 0.002273344196107446 2725332.2351703644 0.007506463978378926
4845 2725787.3414587616 0.0022733435260286067 2725787.3316789563 0.007506461772679829
4846 2725162.438094293 0.0022733428559101477 2725162.4283144902 0.007506459545508039
4847 2726014.881479544 0.0022733421858435778 2726014.871699745 0.007506457348894709
4848 2724846.2368893963 0.0022733415160053716 2724846.2271095994 0.00750645511153986
4849 2726448.0860796585 0.002273340846737288 2726448.076299865 0.007506452925574963
4850 2724241.2174419407 0.002273340178703485 2724241.20766215 0.007506450677439021
4851 2727287.2341979747 0.002273339513197306 2727287.224418187 0.007506448509200347
4852 2723067.213175106 0.0022733388527358786 2723067.2033953206 0.007506446249151183
4853 2728922.931090456 0.0022733382021895617 2728922.9213106735 0.007506444120597734
4854 2720789.8661888577 0.0022733375708309835 2720789.8564090785 0.007506441854307188
4855 2732067.859512232 0.002273336975661897 2732067.849732455 0.007506439828389751
4856 2716531.294327017 0.002273336445315507 2716531.284547243 0.007506437597709648
4857 2737641.1224162853 0.002273336018872537 2737641.1126365135 0.0075064358249377836
4858 2709821.2479921295 0.002273335719944288 2709821.23821236 0.007506433723332834
4859 2744545.9332078854 0.002273335471958942 2744545.9234281178 0.00750643223310937
4860 2705229.0793239097 0.002273334991545008 2705229.069544145 0.00750642988033916
4861 2743240.98140739 0.0022733339462660688 2743240.971627629 0.00750642758046665
4862 2714998.458815423 0.0022733325189089166 2714998.449035666 0.007506424409790701
4863 2726208.9718340156 0.002273331439779548 2726208.9620542624 0.007506421837650605
4864 2733869.0784559348 0.0022733310320788716 2733869.068676184 0.007506419984730095
4865 2711957.7493665395 0.002273330789891735 2711957.7395867906 0.007506417970893139
4866 2738660.0487905303 0.0022733300733915533 2738660.039010784 0.007506415974519845
4867 2718172.2951051667 0.0022733289521505674 2718172.2853254247 0.0075064130754860505
4868 2724422.2092558322 0.0022733280765060704 2724422.1994760935 0.007506410780675182
4869 2733734.5857597953 0.0022733276476250507 2733734.575980059 0.007506408787066742
4870 2714506.069047298 0.002273327173267273 2714506.0592675637 0.007506406697718611
4871 2733957.894579601 0.0022733263149554307 2733957.88479987 0.007506404364866763
4872 2723375.8198675504 0.002273325393941045 2723375.8100878233 0.0075064018698840955
4873 2720928.126961563 0.0022733247835045383 2720928.1171818385 0.007506399642459787
4874 2733858.192571392 0.0022733242926410878 2733858.18279167 0.007506397743196404
4875 2717915.931546165 0.002273323572416886 2717915.9217664464 0.00750639529379706
4876 2728548.7787258998 0.002273322716416684 2728548.7689461843 0.0075063930379702295
4877 2728107.76336214 0.0022733220318035623 2728107.7535824273 0.007506390706464439
4878 2719124.2187376036 0.002273321483682368 2719124.2089578933 0.007506388632988923
4879 2731987.8323696614 0.0022733208149489795 2731987.8225899544 0.007506386416703634
4880 2722285.2960086213 0.0022733200224464515 2722285.286228917 0.007506384066814605
4881 2724074.746250353 0.0022733193178305603 2724074.736470652 0.007506381773376709
4882 2730341.5782366213 0.0022733187247210916 2730341.5684569227 0.007506379698421514
4883 2720113.5383773157 0.0022733180728073767 2720113.5285976203 0.007506377395288815
4884 2728518.2098768665 0.002273317328035496 2728518.200097174 0.0075063751758801325
4885 2726186.396338942 0.002273316627737224 2726186.3865592526 0.00750637287608745
4886 2721831.9984206213 0.0022733160119771303 2721831.9886409347 0.007506370695018819
4887 2729863.1623084485 0.002273315374397364 2729863.152528764 0.007506368548016245
4888 2722831.6086463537 0.0022733146777675654 2722831.5988666727 0.0075063662214495
4889 2725164.2194617195 0.0022733140103406227 2725164.2096820413 0.007506364076832516
4890 2728369.2530858326 0.002273313413928391 2728369.2433061576 0.007506361829775764
4891 2721809.5666610026 0.0022733128245879053 2721809.55688133 0.007506359795000868
4892 2727984.4614239745 0.002273312204488324 2727984.4516443047 0.007506357468595003
4893 2725367.839717649 0.002273311593189584 2725367.829937982 0.007506355468098593
4894 2723442.746525064 0.0022733109977753786 2723442.7367454 0.007506353166644888
4895 2728440.1313437577 0.0022733103438724303 2728440.1215640963 0.0075063509780343915
4896 2723230.0274528055 0.00227330957839762 2723230.0176731474 0.0075063488904557555
4897 2726087.8114115098 0.00227330874832074 2726087.8016318553 0.007506345830299618
4898 2726447.6249127444 0.0022733079438176226 2726447.6151330913 0.007506344731052216
4899 2723977.127901741 0.002273307215112556 2723977.1181220934 0.007506340446700184
4900 2726183.2623940734 0.0022733065699228347 2726183.2526144255 0.007506341053615872
4901 2726508.0783544094 0.002273306000439244 2726508.0685747685 0.0075063352341695885
4902 2722639.3113942184 0.0022733054742214787 2722639.301614575 0.007506337749658303
4903 2729442.623198532 0.0022733049331176477 2729442.613418897 0.007506330086196035
4904 2721434.054061425 0.002273304338803905 2721434.044281786 0.007506334497113415
4905 2728858.908822144 0.002273303698766055 2728858.8990425155 0.007506324653836312
4906 2722842.628108373 0.002273303021138699 2722842.6183287385 0.007506331213751211
4907 2727986.963483242 0.002273302273841129 2727986.953703621 0.007506318823592597
4908 2722066.7690202906 0.002273301434378154 2722066.759240661 0.00750632797355197
4909 2730722.7500865813 0.0022733005621226932 2730722.7403069683 0.007506312176279344
4910 2717864.2120623416 0.002273299763579423 2717864.2022827165 0.007506325562132087
4911 2735510.1112583843 0.0022732990871557027 2735510.1014787806 0.007506304287897879
4912 2713241.2980930097 0.00227329848895359 2713241.2883133856 0.007506325713261809
4913 2739867.6378935594 0.002273297884989248 2739867.628113968 0.007506293734665619
4914 2708595.15774199 0.0022732972128925956 2708595.147962363 0.007506329631181941
4915 2745903.703806169 0.00227329647092139 2745903.694026594 0.007506278269572529
4916 2700147.7412788253 0.002273295720017781 2700147.731499191 0.007506339087242362
4917 2757691.8356735883 0.002273295032513539 2757691.8258940373 0.007506255810035758
4918 2684917.950218465 0.002273294430028268 2684917.9404388135 0.007506357080714921
4919 2776739.5336494814 0.002273293875860516 2776739.523869964 0.0075062238827161565
4920 2662772.5117610763 0.0022732933231521674 2662772.501981397 0.007506386060941707
4921 2802659.142952992 0.0022732927657696917 2802659.133173518 0.007506181462808764
4922 2634814.0918756393 0.002273292237639285 2634814.0820959248 0.007506422217221554
4923 2832619.1925601726 0.002273291750931678 2832619.18278074 0.007506141095990922
4924 2608556.252393719 0.002273291235235687 2608556.242613988 0.007506439379485496
4925 2850393.253960281 0.0022732905611282713 2850393.244180847 0.007506143781358466
4926 2609239.2523857676 0.002273289659308877 2609239.242606089 0.007506389282663048
4927 2823468.549831329 0.0022732886235967294 2823468.5400518184 0.0075062218333334235
4928 2662296.665994977 0.0022732876645615136 2662296.656215412 0.007506277448882148
4929 2747818.974305515 0.0022732869414781877 2747818.964525903 0.007506324935194601
4930 2744394.587169065 0.002273286443420982 2744394.577389593 0.007506186246644652
4931 2673407.6023926064 0.0022732860198374076 2673407.59261295 0.007506369929292522
4932 2798905.071190447 0.0022732855119492776 2798905.061410982 0.007506179807625495
4933 2649284.429471197 0.0022732848654659845 2649284.4196915897 0.007506322774705986
4934 2790552.417175297 0.002273284131727467 2790552.4073957624 0.007506250331309638
4935 2687127.8871636875 0.0022732833797202328 2687127.8773841714 0.007506232603993045
4936 2732610.961855065 0.0022732826342878256 2732610.9520754637 0.007506318659689223
4937 2750517.407259724 0.0022732818967201346 2750517.3974802564 0.0075061855107077516
4938 2679032.951357369 0.002273281182818059 2679032.9415777703 0.007506317385207408
4939 2784942.6354049738 0.002273280509701069 2784942.6256254786 0.007506214678671905
4940 2671412.326643426 0.002273279857730571 2671412.3168638917 0.007506254587741564
4941 2766746.437390574 0.002273279168088514 2766746.42761102 0.007506274663575304
4942 2708230.3284770553 0.0022732783888617675 2708230.3186975787 0.0075061980369061174
4943 2719312.182925725 0.0022732775316210113 2719312.1731461515 0.007506295979162816
4944 2751988.846706654 0.0022732766809393126 2751988.8369271797 0.007506197931522648
4945 2687323.8899933933 0.002273275931043004 2687323.8802138576 0.007506259800364188
4946 2765693.275145233 0.002273275303285086 2765693.2653657175 0.007506240103555991
4947 2693647.1768606734 0.0022732747281615628 2693647.1670811903 0.0075062083477942425
4948 2743539.3953112755 0.002273274104660706 2743539.3855317314 0.0075062698285183384
4949 2725167.467632225 0.0022732733801570323 2725167.4578527603 0.007506191241435177
4950 2710846.546836746 0.0022732725880576505 2710846.537057218 0.00750625482817028
4951 2750704.023277296 0.002273271812296365 2750704.01349781 0.007506214653953594
4952 2696979.088596235 0.0022732711104654197 2696979.0788167496 0.007506214086627349
4953 2750417.4052233365 0.002273270470653879 2750417.3954438227 0.007506243196260295
4954 2709782.5200162614 0.0022732698359559577 2709782.5102368025 0.007506188770511659
4955 2729551.5963063035 0.002273269160127852 2729551.5865267916 0.007506242830590295
4956 2733205.6907083704 0.0022732684413532354 2733205.6809289055 0.007506196402244668
4957 2709363.0736688413 0.0022732677124718674 2709363.0638893587 0.007506214868574152
4958 2745676.8260625857 0.0022732670054454824 2745676.8162831 0.0075062186677810555
4959 2706371.4817168172 0.002273266325861982 2706371.471937363 0.007506187862922447
4960 2739199.7728270735 0.0022732656565353174 2739199.763047581 0.007506226462504711
4961 2719703.1027251887 0.0022732649788 2719703.09294574 0.0075061835986227985
4962 2722848.4409595737 0.0022732642880067175 2722848.431180099 0.007506210538409047
4963 2735157.3113086894 0.0022732635918405668 2735157.3015292287 0.00750619733631195
4964 2711767.8203061335 0.0022732628987945517 2711767.810526684 0.007506186571488211
4965 2739790.5166411786 0.0022732622105773683 2739790.5068617086 0.007506207959858912
4966 2713754.684487767 0.0022732615238426185 2713754.6747083305 0.00750617481099351
4967 2732172.8045404735 0.0022732608361016805 2732172.7947610114 0.007506201615242229
4968 2724619.9695083806 0.0022732601484574773 2724619.959728941 0.007506179707233026
4969 2720826.820431039 0.002273259463105139 2720826.810651596 0.0075061833687040894
4970 2734006.2367557962 0.0022732587796093395 2734006.2269763486 0.007506189089418251
4971 2715255.1698177466 0.0022732580947172148 2715255.16003832 0.007506168444992566
4972 2734971.206541361 0.002273257405794306 2734971.1967619145 0.0075061890845788395
4973 2718497.8566499264 0.002273256713843006 2718497.846870504 0.0075061658173939715
4974 2728571.1826513517 0.002273256022853477 2728571.1728719184 0.007506177370825965
4975 2726317.3760508015 0.0022732553361938805 2726317.3662713747 0.007506171304332773
4976 2721113.7240205854 0.0022732546535599307 2721113.714241168 0.007506162848604026
4977 2731969.640573933 0.002273253971278452 2731969.6307945047 0.007506174192060682
4978 2718243.9858095525 0.0022732532855293764 2718243.9760301444 0.007506155101073902
4979 2731776.4121962045 0.0022732525954785353 2731776.4024167834 0.0075061683112013985
4980 2721080.554790035 0.0022732519036790244 2721080.5450106272 0.007506155648946372
4981 2727086.8464623736 0.0022732512137118486 2727086.8366829655 0.007506156595966254
4982 2726466.2905269004 0.0022732505273038383 2726466.280747492 0.0075061583667620085
4983 2722122.413400562 0.0022732498432625143 2722122.4036211655 0.00750614651911283
4984 2730113.8021421456 0.0022732491587781124 2730113.7923627403 0.0075061564912378
4985 2720368.6134780506 0.0022732484717251536 2720368.6036986597 0.007506142558741582
4986 2729840.8500964893 0.0022732477820784913 2729840.8403170933 0.00750614862362318
4987 2722382.9455165816 0.00227324709156351 2722382.9357371917 0.0075061430076563285
4988 2726613.3250936726 0.0022732464021263813 2726613.315314288 0.007506138782988921
4989 2726068.7198349815 0.0022732457145455435 2726068.710055593 0.007506142780235247
4990 2723184.7467755773 0.0022732450281317857 2723184.7369962004 0.00750613181908711
4991 2728640.5546302986 0.0022732443414921733 2728640.544850916 0.007506138407682631
4992 2721853.902883843 0.002273243653599786 2721853.89310447 0.00750612917030291
4993 2728624.8122652583 0.0022732429643804015 2728624.8024858846 0.007506130561602073
4994 2723063.366915126 0.002273242274540306 2723063.357135755 0.007506128433897374
4995 2726547.647850925 0.0022732415849327937 2726547.6380715608 0.007506122609454521
4996 2725532.332396693 0.0022732408959884333 2725532.322617326 0.007506126162975459
4997 2724143.326164127 0.0022732402075568855 2724143.3163847695 0.007506117302264123
4998 2727458.5210002167 0.002273239519150011 2727458.511220856 0.007506120851185265
4999 2722968.128772845 0.0022732388303231513 2722968.1189934914 0.007506114716447914
5000 2727768.1555670667 0.0022732381409218943 2727768.145787715 0.007506113695133776
5001 2723477.2161223097 0.0022732374510852056 2723477.20634296 0.00750611278612183
5002 2726608.1124757654 0.002273236761078245 2726608.1026964216 0.0075061070705886804
5003 2725017.9491902883 0.0022732360711063887 2725017.939410943 0.007506109374798036
5004 2724963.757441075 0.002273235381223308 2724963.7476617373 0.007506102448457646
5005 2726485.4668908166 0.002273234691353271 2726485.4571114783 0.007506103915568776
5006 2723874.231181219 0.002273234001374735 2723874.2214018856 0.00750609948261717
5007 2727067.006399871 0.0022732333111976327 2727066.99662054 0.007506097486480797
5008 2723829.0142087676 0.0022732326207950096 2723829.004429438 0.0075060966725244834
5009 2726623.6568524037 0.002273231930190509 2726623.6470730803 0.007506091648667191
5010 2724636.894226006 0.002273231239426514 2724636.8844466824 0.007506092721070661
5011 2725601.0674876897 0.002273230548537703 2725601.057708372 0.007506087203923725
5012 2725696.1481380328 0.002273229857541011 2725696.1383587155 0.007506087423618096
5013 2724651.754724309 0.002273229166438422 2724651.744944996 0.007506083791883206
5014 2726406.420035833 0.0022732284752240255 2726406.410256523 0.007506081566628245
5015 2724248.041058497 0.0022732277838887686 2724248.031279189 0.007506080405930468
5016 2726474.4447358157 0.0022732270924221594 2726474.4349565124 0.007506076154687094
5017 2724484.7997291046 0.0022732264008132907 2724484.7899498018 0.007506076236373537
5018 2725990.965180496 0.0022732257090530383 2725990.955401199 0.007506071671686547
5019 2725118.962776273 0.0022732250171372897 2725118.9529969767 0.00750607117639177
5020 2725299.020633444 0.002273224325068903 2725299.010854152 0.007506067873395333
5021 2725765.817383714 0.002273223632856917 2725765.8076044247 0.0075060657325241665
5022 2724769.016111652 0.002273222940512825 2724769.006332365 0.007506064116572096
5023 2726117.613173915 0.0022732222480457303 2726117.603394632 0.0075060605505677105
5024 2724614.0147710145 0.0022732215554587066 2724614.004991733 0.007506059870180311
5025 2726072.124771618 0.002273220862747905 2726072.114992341 0.007506055966140725
5026 2724826.477103135 0.0022732201699047416 2724826.46732386 0.007506055029394065
5027 2725730.8400659715 0.002273219476919808 2725730.8302867 0.007506051863636117
5028 2725236.0552922157 0.0022732187837867816 2725236.0455129473 0.007506049882393536
5029 2725301.94641109 0.0022732180905045366 2725301.936631824 0.007506047853480038
5030 2725627.33546099 0.0022732173970768516 2725627.325681728 0.00750604484061057
5031 2724981.19930744 0.0022732167035101262 2724981.1895281794 0.007506043574737772
5032 2725844.478194934 0.002273216009810357 2725844.4684156775 0.007506040160331494
5033 2724872.696266559 0.002273215315980857 2724872.6864873045 0.007506038905245112
5034 2725839.233828686 0.0022732146220214283 2725839.224049436 0.007506035826620572
5035 2724972.075082457 0.002273213927929194 2724972.0653032092 0.007506033977350127
5036 2725660.229541441 0.002273213233700289 2725660.2197621963 0.007506031626002971
5037 2725198.126847648 0.0022732125393315926 2725198.117068406 0.007506029041261905
5038 2725408.111904613 0.0022732118448217553 2725408.102125374 0.00750602731565392
5039 2725443.5047374894 0.002273211150171241 2725443.494958254 0.007506024295357393
5040 2725185.4811561843 0.0022732104553816364 2725185.4713769513 0.007506022766580696
5041 2725619.3736679987 0.002273209760454643 2725619.363888769 0.00750601978840078
5042 2725060.974740852 0.002273209065391353 2725060.964961625 0.007506018007363978
5043 2725680.881196727 0.0022732083701919566 2725680.8714175033 0.007506015428721158
5044 2725054.7668507257 0.002273207674855991 2725054.757071505 0.007506013171138396
5045 2725631.129944395 0.0022732069793828125 2725631.1201651767 0.007506011066548529
5046 2725143.8799929633 0.0022732062837720352 2725143.870213749 0.007506008400543268
5047 2725508.3030782337 0.0022732055880237286 2725508.2932990217 0.007506006585803493
5048 2725280.4235233925 0.002273204892138299 2725280.413744184 0.007506003772186175
5049 2725364.3997843233 0.0022732041961162327 2725364.3900051173 0.007506001954880323
5050 2725413.4800512437 0.0022732034999577958 2725413.470272041 0.007505999274222618
5051 2725244.9134123106 0.0022732028036629138 2725244.9036331107 0.007505997221783641
5052 2725506.0966781275 0.0022732021072312055 2725506.086898931 0.007505994833704753
5053 2725176.401551793 0.00227320141066219 2725176.391772599 0.007505992471458139
5054 2725542.6319845086 0.002273200713955523 2725542.6222053175 0.007505990366393544
5055 2725164.138391708 0.002273200017111185 2725164.12861252 0.0075059877766551365
5056 2725526.778821219 0.0022731993201295497 2725526.769042034 0.007505985818761192
5057 2725197.3802076313 0.0022731986230113436 2725197.3704284495 0.007505983167526785
5058 2725474.224975325 0.0022731979257575516 2725474.215196146 0.007505981184645746
5059 2725257.575745774 0.0022731972283693202 2725257.565966598 0.0075059786287432866
5060 2725404.5686627724 0.002273196530847966 2725404.5588835995 0.007505976496149392
5061 2725325.5843296833 0.0022731958331950975 2725325.574550513 0.007505974117549205
5062 2725335.379251983 0.002273195135412915 2725335.369472816 0.007505971800279817
5063 2725386.1856417544 0.002273194437504674 2725386.1758625903 0.007505969588716485
5064 2725279.057387192 0.002273193739475365 2725279.047608031 0.007505967135695145
5065 2725430.029820003 0.002273193041332701 2725430.020040845 0.007505965013612711
5066 2725241.860525721 0.002273192343088563 2725241.8507465664 0.007505962519457199
5067 2725453.847446802 0.0022731916447612166 2725453.83766765 0.007505960387083388
5068 2725224.2998420545 0.002273190946378776 2725224.2900629058 0.00750595794639819
5069 2725459.576881331 0.0022731902479846866 2725459.567102185 0.0075059557229240625
5070 2725222.399398175 0.0022731895496464296 2725222.3896190324 0.007505953397736575
5071 2725452.825670234 0.002273188851469401 2725452.815891094 0.007505951043151564
5072 2725229.4213476568 0.0022731881536189958 2725229.41156852 0.0075059488530644855
5073 2725441.1151361233 0.0022731874563557044 2725441.1053569894 0.007505946367166799
5074 2725237.5476730554 0.0022731867600905846 2725237.5378939244 0.007505944300703618
5075 2725432.4765642895 0.0022731860654718523 2725432.4667851618 0.007505941705254945
5076 2725239.0015964196 0.002273185373517104 2725238.9918172946 0.0075059397443046705
5077 2725434.8112660493 0.002273184685806559 2725434.8014869276 0.007505937058604989
5078 2725226.5278059924 0.002273184004742297 2725226.5180268735 0.0075059352066540515
5079 2725455.6732238396 0.002273183333832658 2725455.663444724 0.007505932426822776
5080 2725194.412824775 0.002273182677827947 2725194.4030456613 0.0075059307319771396
5081 2725499.982907521 0.0022731820422190506 2725499.9731284115 0.007505927822412455
5082 2725144.333774122 0.002273181431045077 2725144.323995014 0.0075059263740793235
5083 2725557.5657542776 0.002273180841426445 2725557.5559751736 0.0075059232739977085
5084 2725104.9904072 0.002273180254333893 2725104.980628098 0.00750592209926904
5085 2725568.9509357144 0.0022731796271903562 2725568.941156616 0.007505918742740044
5086 2725160.1154782665 0.0022731789048444084 2725160.10569917 0.007505917549226159
5087 2725414.146186459 0.002273178062663668 2725414.1364073665 0.007505914045944417
5088 2725402.313584761 0.002273177152798934 2725402.3038056716 0.007505912350133309
5089 2725066.660560276 0.0022731762858803004 2725066.65078119 0.007505909380063779
5090 2725770.3672975055 0.0022731755439492716 2725770.357518423 0.007505907128941246
5091 2724713.9898228366 0.0022731749174233766 2724713.9800437563 0.0075059051504348185
5092 2726054.7542988826 0.00227317432369025 2726054.7445198055 0.0075059024074198444
5093 2724544.762366515 0.0022731736717568705 2724544.752587441 0.007505900813940156
5094 2726103.166761032 0.0022731729237285944 2726103.156981961 0.007505897803470501
5095 2724603.1385431285 0.0022731721194671228 2724603.1287640603 0.007505895855163251
5096 2725954.2643131446 0.0022731713396982748 2725954.25453408 0.007505893278318065
5097 2724762.5653263787 0.0022731706339855014 2724762.555547317 0.007505890807176484
5098 2725823.088865259 0.002273169984022508 2725823.0790862003 0.007505888992103489
5099 2724806.049544867 0.002273169330536027 2724806.0397658115 0.007505886061912721
5100 2725890.6126169427 0.0022731686279492775 2725890.60283789 0.007505884485227065
5101 2724615.5727506857 0.0022731678793370233 2724615.562971636 0.007505881426372731
5102 2726179.019651152 0.002273167126768475 2726179.0098721054 0.007505879593805472
5103 2724257.9781309124 0.0022731664089317895 2724257.968351869 0.00750587693177545
5104 2726571.14723859 0.002273165728081199 2726571.1374595496 0.007505874751629252
5105 2723879.975094699 0.002273165054944866 2723879.9653156614 0.0075058724901919645
5106 2726943.4714896074 0.0022731643596083945 2726943.461710573 0.007505870088870244
5107 2723532.3823000784 0.00227316363711726 2723532.372521047 0.007505867785848061
5108 2727311.2825652887 0.0022731629075246193 2727311.27278626 0.007505865537084774
5109 2723114.0110048847 0.0022731621943145527 2723114.0012258594 0.007505862903670254
5110 2727849.0107290437 0.00227316150371053 2727849.000950021 0.007505861111668365
5111 2722432.2519506784 0.0022731608232374172 2722432.242171659 0.0075058580894642145
5112 2728789.935630686 0.0022731601369761294 2728789.9258516696 0.007505856663593664
5113 2721317.752272909 0.002273159441140239 2721317.7424938963 0.0075058533508267355
5114 2730343.0464020595 0.0022731587469611166 2730343.0366230486 0.00750585211116693
5115 2719683.7485756795 0.002273158070854819 2719683.738796673 0.007505848659871835
5116 2732688.750031352 0.0022731574224802943 2732688.740252347 0.007505847653500215
5117 2717484.6785129453 0.0022731568006513427 2717484.6687339447 0.00750584396113247
5118 2735956.3830320095 0.0022731561970463594 2735956.3732530097 0.00750584347057077
5119 2714634.5163708455 0.002273155599748887 2714634.506591851 0.007505839104482153
5120 2739963.6797676324 0.0022731549910100578 2739963.669988638 0.007505839555954866
5121 2710909.7480247016 0.0022731543449213357 2710909.738245713 0.007505833948993916
5122 2743971.6076257825 0.002273153638787817 2743971.5978467935 0.0075058357141050604
5123 2705948.4178220783 0.002273152878561106 2705948.408043097 0.007505828394990349
5124 2748274.2649592357 0.0022731521078721813 2748274.255180252 0.007505831856236797
5125 2699294.1992461714 0.002273151373898722 2699294.1894671977 0.007505822643170795
5126 2755989.5676012402 0.002273150680518421 2755989.5578222615 0.007505828280744011
5127 2689051.6556586763 0.002273149986032224 2689051.6458797096 0.0075058167764149525
5128 2770234.5940538472 0.0022731492491086407 2770234.5842748727 0.007505825029738197
5129 2671777.216781653 0.0022731484715506904 2671777.2070026943 0.007505810279065062
5130 2792207.7012573793 0.002273147698941364 2792207.691478409 0.007505822428919173
5131 2646407.1733900136 0.0022731469873211703 2646407.1636110637 0.007505802687043832
5132 2819783.9911608226 0.0022731463634971345 2819783.9813818545 0.0075058215723683396
5133 2620291.16360786 0.0022731457987266697 2620291.153828921 0.007505793426705123
5134 2840243.6024892256 0.0022731452124388858 2840243.592710257 0.007505823310834366
5135 2613590.3531804085 0.0022731445145141114 2613590.343401483 0.007505781171826691
5136 2827380.6178556094 0.0022731436688665373 2827380.6080766376 0.007505828107416953
5137 2648899.4138488686 0.002273142732912749 2648899.4040699615 0.007505764306947877
5138 2769589.5518557806 0.002273141828258461 2769589.5420768014 0.00750583752482015
5139 2717886.844086651 0.0022731410546457144 2717886.834307769 0.007505741644733115
5140 2698562.936638617 0.0022731404225082904 2698562.926859622 0.007505854393430286
5141 2778918.503917159 0.002273139859405686 2778918.494138308 0.0075057113303992505
5142 2657199.222090599 0.0022731392704752294 2657199.2123115794 0.007505880436108521
5143 2796500.668378512 0.002273138600833708 2796500.6585997012 0.007505672170742795
5144 2665834.1586414874 0.0022731378637651845 2665834.148862437 0.0075059129310564125
5145 2764205.3702610214 0.0022731371200789712 2764205.3604822527 0.007505631525268943
5146 2712981.2070722254 0.002273136421516958 2712981.1972931526 0.007505936325220086
5147 2711390.8318684795 0.0022731357648392426 2711390.822089728 0.007505615853946235
5148 2760250.755267508 0.002273135100065641 2760250.745488457 0.0075059158941748775
5149 2678565.356742194 0.002273134384715631 2678565.346963399 0.0075056605830829265
5150 2774206.331594409 0.002273133628153809 2774206.321815446 0.0075058292542753225
5151 2684928.873998856 0.0022731328820975653 2684928.8642199626 0.007505760498874596
5152 2750302.849748753 0.002273132190113887 2750302.839969908 0.007505712844750165
5153 2719394.4510770827 0.002273131544856757 2719394.4412980927 0.007505858192276734
5154 2712781.454741223 0.00227313088829456 2712781.4449624633 0.007505628926108507
5155 2751896.0943808467 0.002273130156683326 2751896.0846018153 0.007505901041295568
5156 2691531.5954297716 0.0022731293378932733 2691531.58565103 0.007505612256526549
5157 2759023.9204671755 0.0022731284897602494 2759023.9106881726 0.007505874841517106
5158 2698715.7463715933 0.0022731276978818606 2698715.7365928125 0.007505652747991346
5159 2740208.4004023857 0.002273127011715491 2740208.390623444 0.00750581445531352
5160 2723899.2458374063 0.0022731264134054087 2723899.23605858 0.007505699335413684
5161 2714166.076237348 0.002273125834261817 2714166.0664584464 0.007505775251080245
5162 2745433.745934982 0.0022731251984616256 2745433.73615615 0.007505707099525535
5163 2701078.641779144 0.0022731244668726734 2701078.6320002386 0.00750578042660088
5164 2748479.6011730493 0.0022731236560633874 2748479.591394248 0.0075056774196697595
5165 2707691.6119284844 0.002273122821572036 2707691.6021495573 0.007505804124774494
5166 2734403.2537522046 0.002273122019633759 2734403.2439734302 0.0075056524801821265
5167 2725538.3618644685 0.002273121276311424 2725538.3520855457 0.007505801593830385
5168 2716559.1516136113 0.0022731205805068527 2716559.1418348234 0.007505667245155068
5169 2739900.7320430446 0.002273119900082685 2739900.7222641674 0.007505757214740171
5170 2708129.053060164 0.002273119207308283 2708129.043281328 0.007505717082030278
5171 2741472.1661113026 0.0022731184946190495 2741472.1563324924 0.007505691796144148
5172 2713012.1897667074 0.0022731177708975687 2713012.1799878203 0.007505769444509671
5173 2731682.108577792 0.002273117047188532 2731682.098799031 0.00750564366790489
5174 2725280.059969133 0.0022731163276251236 2725280.05019023 0.007505786841168459
5175 2719421.7620378328 0.0022731156104300147 2719421.752259075 0.007505641800035123
5176 2735258.0922443536 0.0022731148931487404 2735258.082465483 0.0075057557374838355
5177 2713324.9186511138 0.0022731141760781843 2713324.908872318 0.007505681405406918
5178 2736810.5118579334 0.002273113462154804 2736810.5020791222 0.007505697442565143
5179 2716120.71742045 0.0022731127538617615 2716120.7076416076 0.007505730013756977
5180 2730605.711718361 0.002273112049942739 2730605.7019396 0.007505648761713975
5181 2724236.131947508 0.0022731113454314117 2724236.122168644 0.007505753240495177
5182 2722170.741855779 0.0022731106353567373 2722170.732077033 0.007505635957733967
5183 2731476.984437859 0.002273109918705529 2731476.9746590126 0.007505736946861499
5184 2717239.662626311 0.0022731091991506796 2717239.652847543 0.007505659134799417
5185 2733518.5858425554 0.002273108482303611 2733518.576063753 0.007505694109574109
5186 2718124.4867079277 0.002273107771828011 2718124.476929124 0.007505695636809911
5187 2730162.3136986434 0.002273107067163976 2730162.3039198844 0.007505652243121966
5188 2723112.937118483 0.002273106364190053 2723112.9273396577 0.007505718424443866
5189 2724513.3105374654 0.0022731056581408856 2724513.3007587264 0.007505633452900828
5190 2728421.3248612965 0.0022731049466732404 2728421.315082478 0.007505713420695872
5191 2720350.918651003 0.002273104231043641 2720350.9088722565 0.007505642169929147
5192 2730902.754646741 0.0022731035148822313 2730902.7448679516 0.007505685588845507
5193 2719756.108191945 0.002273102801661684 2719756.098413177 0.007505665742342474
5194 2729721.0089082867 0.002273102092642867 2729720.999129532 0.007505652445026998
5195 2722330.954028745 0.002273101386453568 2722330.9442499587 0.007505685262467756
5196 2726283.6935428875 0.00227310068027735 2726283.6837641555 0.007505631127325399
5197 2726009.108949533 0.0022730999716877734 2726009.0991707454 0.0075056878684302405
5198 2722926.3637720062 0.002273099259957096 2722926.3539932785 0.007505628676935517
5199 2728583.4172413517 0.0022730985461885925 2728583.4074625806 0.007505672705482825
5200 2721417.1361489547 0.002273097832391305 2721417.1263702167 0.007505640289683504
5201 2728925.6089509143 0.0022730971202175594 2728925.5991721684 0.0075056488689038995
5202 2722156.2668847525 0.002273096410124173 2722156.257106002 0.0075056544889704245
5203 2727320.587322926 0.00227309570134124 2727320.577544202 0.007505628236060416
5204 2724301.7501665065 0.002273094992501925 2724301.740387751 0.007505660842848945
5205 2724977.7840809077 0.0022730942824629253 2724977.774302195 0.0075056184393874695
5206 2726497.7151777768 0.0022730935708505967 2726497.705399028 0.007505655248604713
5207 2723196.825983505 0.0022730928581015356 2723196.8162047924 0.007505619881504178
5208 2727671.6155781695 0.0022730921450863613 2727671.605799437 0.007505640583079808
5209 2722708.3507692153 0.00227309143258876 2722708.3409904963 0.007505627217057441
5210 2727483.526875582 0.002273090720937541 2727483.517096868 0.007505623617992554
5211 2723467.184477234 0.0022730900099384634 2723467.17469851 0.007505633384211957
5212 2726305.0022238074 0.002273089299074065 2726304.9924451075 0.007505610714110963
5213 2724867.12087925 0.002273088587814561 2724867.111100528 0.007505633490946006
5214 2724870.057658801 0.0022730878758648173 2724870.047880108 0.007505604833853385
5215 2726156.399532646 0.0022730871632494535 2726156.389753932 0.007505626621274233
5216 2723854.4499978176 0.0022730864502307968 2723854.440219126 0.007505604995420623
5217 2726806.6081232294 0.0022730857371399582 2726806.5983445286 0.007505615268313184
5218 2723595.920745351 0.002273085024214658 2723595.910966658 0.007505607718755866
5219 2726683.085076297 0.0022730843115171865 2726683.07529761 0.007505603333107646
5220 2724037.9744753563 0.0022730835989475877 2724037.9646966634 0.0075056092308390466
5221 2726000.1176695055 0.002273082886323112 2726000.107890829 0.007505594019686319
5222 2724854.9767832817 0.0022730821734736873 2724854.967004592 0.007505607202878014
5223 2725143.38508877 0.0022730814603076116 2725143.3753101 0.007505588627150929
5224 2725652.350167191 0.002273080746829792 2725652.340388509 0.007505601364165539
5225 2724472.928633488 0.0022730800331152226 2724472.9188548215 0.007505586514423668
5226 2726137.831957149 0.0022730793192624987 2726137.8221784765 0.00750559305781929
5227 2724192.2693806295 0.002273078605349287 2724192.259601965 0.007505585893848096
5228 2726204.3978132247 0.002273077891408356 2726204.3880345626 0.0075055842510536085
5229 2724314.8511362956 0.002273077177426821 2724314.8413576335 0.007505584865223557
5230 2725919.712832141 0.0022730764633628487 2725919.703053488 0.007505576581477513
5231 2724710.4310962954 0.002273075749168686 2724710.4213176374 0.0075055821891944555
5232 2725454.97678329 0.0022730750348089438 2725454.967004644 0.007505570820813157
5233 2725189.3113333737 0.0022730743202697998 2725189.301554722 0.007505577566828552
5234 2724998.1526978547 0.002273073605557222 2724998.1429192144 0.007505566839700658
5235 2725582.267779313 0.002273072890689477 2725582.2580006686 0.007505571471941751
5236 2724687.365804901 0.0022730721756870644 2724687.356026265 0.007505563924307992
5237 2725789.6487909066 0.002273071460565456 2725789.63901227 0.007505564747624834
5238 2724580.94755733 0.002273070745331464 2724580.9377786983 0.00750556120717834
5239 2725792.9294435764 0.002273070029983808 2725792.9196649482 0.00750555819804552
5240 2724662.174415387 0.0022730693145161253 2724662.16463676 0.007505558013549967
5241 2725637.1891693682 0.0022730685989205135 2725637.179390747 0.007505552327727649
5242 2724865.7042407123 0.002273067883190567 2724865.6944620903 0.007505554025756983
5243 2725399.741274151 0.002273067167322596 2725399.7314955364 0.00750554727183648
5244 2725110.1693466166 0.00227306645131587 2725110.159568001 0.007505549269799754
5245 2725159.283526874 0.0022730657351715242 2725159.2737482656 0.007505542875415637
5246 2725324.924772369 0.0022730650188915935 2725324.91499376 0.007505543991386894
5247 2724974.6735266265 0.002273064302477922 2724974.6637480236 0.0075055388410298456
5248 2725465.0307877893 0.0022730635859317732 2725465.021009187 0.007505538503743439
5249 2724876.2297297083 0.0022730628692537074 2724876.219951111 0.007505534869860417
5250 2725514.1911204867 0.002273062152443843 2725514.181341891 0.007505533068663305
5251 2724867.7296737004 0.002273061435502193 2724867.719895108 0.007505530751847453
5252 2725478.917245418 0.0022730607184289213 2725478.9074668293 0.007505527837491698
5253 2724934.972997547 0.002273060001224576 2724934.963218961 0.007505526394723469
5254 2725378.328401936 0.0022730592838901306 2725378.3186233537 0.00750552284834611
5255 2725056.676383323 0.002273058566427196 2725056.666604743 0.007505521805973105
5256 2725233.294983906 0.002273057848838228 2725233.2852053302 0.007505518058837916
5257 2725214.7696540984 0.00227305713112723 2725214.7598755243 0.0075055170516200665
5258 2725056.956159352 0.002273056413300898 2725056.9463807824 0.007505513390227072
5259 2725403.034709423 0.0022730556953708667 2725403.024930855 0.0075055122137629065
5260 2724846.7058289475 0.002273054977357515 2724846.696050384 0.007505508764880361
5261 2725634.939264047 0.0022730542592967625 2725634.9294854854 0.007505507360432828
5262 2724575.8780013085 0.0022730535412519627 2724575.868222751 0.007505504128362514
5263 2725953.3540138686 0.0022730528233350982 2725953.344235313 0.0075055025320809425
5264 2724181.484758223 0.002273052105744651 2724181.4749796716 0.007505499455939432
5265 2726446.866100122 0.0022730513888334592 2726446.856321573 0.007505497742412148
5266 2723542.1392505006 0.002273050673230432 2723542.1294719554 0.007505494748606669
5267 2727279.7906676005 0.0022730499600574893 2727279.7808890576 0.007505492988822177
5268 2722438.320584243 0.0022730492513113832 2722438.310805704 0.007505490026358594
5269 2728742.9902996453 0.002273048550515448 2728742.9805211085 0.007505488269639047
5270 2720493.9061983125 0.0022730478637644626 2720493.8964197794 0.007505485328744202
5271 2731307.8533956157 0.0022730472011666474 2731307.843617085 0.007505483611446359
5272 2717168.065531482 0.002273046578067441 2717168.055752955 0.0075054807355907855
5273 2735492.6704251375 0.00227304601339039 2735492.6606466123 0.007505479105707438
5274 2712245.5860052137 0.002273045517882466 2712245.5762266917 0.007505476381150097
5275 2740642.1709050927 0.0022730450612425805 2740642.161126573 0.007505474812448259
5276 2708187.5565371714 0.002273044526281266 2708187.5467586545 0.007505472133708129
5277 2741597.3386367937 0.002273043731057853 2741597.32885828 0.007505470084136964
5278 2712359.393067074 0.002273042622555096 2712359.383288564 0.007505467045724587
5279 2731744.288918549 0.002273041458314695 2731744.2791400435 0.007505464344322401
5280 2725874.0126491655 0.0022730405898588038 2725874.002870663 0.007505461880499264
5281 2718146.634635007 0.002273040063125509 2718146.624856508 0.007505459454279591
5282 2735858.291426864 0.002273039592879341 2735858.2816483667 0.007505457739264533
5283 2714414.957725853 0.00227303887842062 2714414.9479473596 0.007505454818423607
5284 2732447.3658426255 0.002273037916689333 2732447.3560641347 0.007505452855013195
5285 2723563.6266431897 0.002273036994438885 2723563.616864703 0.007505449534926637
5286 2720970.693716129 0.0022730363153840552 2720970.6839376446 0.007505448016471183
5287 2733222.1902525136 0.002273035760544609 2733222.180474033 0.007505444892005208
5288 2716339.378601653 0.002273035083488262 2716339.3688231744 0.0075054435889028714
5289 2731586.636603167 0.002273034230780498 2731586.626824693 0.007505439884090162
5290 2723130.3334416663 0.0022730333836194156 2723130.323663194 0.007505438760506918
5291 2722630.386108204 0.0022730326881252624 2722630.376329736 0.007505434807464112
5292 2730608.553072255 0.0022730320694215943 2730608.5432937886 0.007505434347133505
5293 2719388.6672837352 0.0022730313686747327 2719388.657505274 0.007505429941465434
5294 2728687.5991950575 0.0022730305664502167 2728687.589416597 0.007505429746781985
5295 2725328.7994233374 0.0022730297868241395 2725328.789644883 0.007505424794538645
5296 2721345.0344333486 0.002273029107618499 2721345.024654894 0.007505425235706958
5297 2731143.007847726 0.002273028466597028 2731142.998069278 0.007505419821362715
5298 2719093.9958767844 0.0022730277758609045 2719093.9860983356 0.007505420976748347
5299 2729434.8584349765 0.0022730270521514715 2729434.848656535 0.007505414592000451
5300 2723523.513519012 0.002273026385013816 2723523.5037405686 0.00750541684413064
5301 2724565.70019884 0.0022730258121751537 2724565.6904204045 0.007505409323521646
5302 2726576.613136908 0.0022730252856566118 2726576.6033584694 0.007505413252784412
5303 2724792.3955007223 0.0022730247483306763 2724792.385722294 0.007505403912891189
5304 2723110.9602543106 0.00227302418358091 2723110.9504758767 0.007505410088012562
5305 2730565.3377729827 0.002273023575230494 2730565.3279945613 0.007505397802424556
5306 2717157.4681618274 0.002273022877717276 2717157.458383397 0.00750540750361372
5307 2735791.0027783145 0.002273022076268315 2735790.992999902 0.00750539040392752
5308 2714543.0878071818 0.002273021237231364 2714543.078028755 0.007505405660674033
5309 2737575.7995990342 0.0022730204448156554 2737575.789820632 0.007505381759749915
5310 2714513.101212077 0.002273019710697862 2714513.0914336517 0.007505405076339938
5311 2739075.8854305763 0.002273018970642493 2739075.875652185 0.007505371980228971
5312 2711681.720174242 0.0022730181506389075 2711681.7103958176 0.007505406111271704
5313 2743510.6220389763 0.002273017243790894 2743510.6122605996 0.00750535968896965
5314 2703978.2231130637 0.0022730163381088206 2703978.2133346377 0.007505409969879131
5315 2751368.5018285066 0.002273015541217409 2751368.4920501476 0.00750534335513447
5316 2693911.075011446 0.0022730148719041798 2693911.065233012 0.0075054193276249395
5317 2762758.4487357377 0.0022730142550407085 2762758.438957402 0.007505321213685348
5318 2681257.5783499507 0.002273013611566979 2681257.568571501 0.007505435926187922
5319 2779381.1374329524 0.002273012924789825 2779381.127654648 0.00750529181166303
5320 2661153.6004871153 0.002273012234109699 2661153.590708644 0.00750545855919404
5321 2804366.845234553 0.002273011587890233 2804366.835456282 0.007505259438670225
5322 2632515.5025311066 0.0022730109944880087 2632515.4927526177 0.007505477922419447
5323 2833886.7706164294 0.002273010402032854 2833886.760838178 0.007505240899135112
5324 2608944.877687999 0.0022730097244369977 2608944.8679095195 0.007505470100291891
5325 2845048.431200247 0.002273008899249715 2845048.4214219754 0.007505262601575705
5326 2619446.632818262 0.002273007941370287 2619446.6230398407 0.007505413500359792
5327 2807726.4061805005 0.002273006949978743 2807726.396402165 0.007505328907296114
5328 2679120.4556483845 0.0022730060510927613 2679120.4458700516 0.0075053268367669115
5329 2731634.491309654 0.002273005312652424 2731634.4815312456 0.007505402995591335
5330 2755610.467660154 0.0022730047059176493 2755610.4578818935 0.007505256285762965
5331 2667037.32000672 0.0022730041414210866 2667037.3102282723 0.007505443450261545
5332 2799166.720333816 0.0022730035348661184 2799166.710555581 0.007505231762621503
5333 2652060.4104645094 0.002273002851116241 2652060.4006860727 0.007505434156270565
5334 2785126.872423198 0.0022730021085550986 2785126.862644945 0.007505251126084087
5335 2690199.4580009254 0.0022730013472792854 2690199.4482225287 0.00750539535104131
5336 2730973.1507501365 0.0022730005862306056 2730973.1409718576 0.007505278193558468
5337 2746694.1202831436 0.002272999814668477 2746694.110504772 0.0075053717714633
5338 2683586.272645736 0.0022729990268609015 2683586.2628674665 0.007505270648830786
5339 2776628.415502031 0.0022729982473237353 2776628.405723638 0.0075053943996188695
5340 2676231.8670260194 0.0022729975104737094 2676231.857247806 0.007505215516151194
5341 2762093.9723599423 0.0022729968256873776 2762093.962581491 0.007505454164274401
5342 2707273.433236628 0.002272996163565517 2707273.4234584854 0.007505146493541944
5343 2722133.4120635577 0.002272995466775431 2722133.4022850664 0.007505495585131259
5344 2746211.34318964 0.0022729946850714154 2746211.3334115143 0.00750513088815063
5345 2692390.362584797 0.0022729938213772297 2692390.352806348 0.0075054557321865886
5346 2761632.548717669 0.002272992941662317 2761632.538939471 0.007505205442362275
5347 2693410.956957303 0.002272992125880979 2693410.9471789724 0.007505338797170177
5348 2745987.552618318 0.002272991406622395 2745987.542840001 0.007505324929591169
5349 2718642.106256367 0.002272990752017331 2718642.096478158 0.007505218583880798
5350 2717272.7086816397 0.0022729900951416315 2717272.698903241 0.007505408523869156
5351 2744181.6187977116 0.002272989380827194 2744181.609019556 0.00750516604853097
5352 2700054.333518609 0.0022729886012731126 2700054.3237402155 0.007505404982441681
5353 2750411.829335881 0.002272987796842516 2750411.819557689 0.007505203933788207
5354 2705106.897448698 0.0022729870203484297 2705106.887670387 0.007505324275886343
5355 2736221.365112015 0.0022729862957443342 2736221.355333738 0.0075052906579805055
5356 2724382.5498353047 0.0022729856058757002 2724382.5400570882 0.007505231116648802
5357 2716308.7871253625 0.002272984912897796 2716308.7773470227 0.007505354744980025
5358 2740667.6607436123 0.00227298418918907 2740667.65096544 0.007505188348697044
5359 2706693.1303313766 0.002272983435134094 2706693.1205530404 0.007505352671649356
5360 2742362.7790144575 0.0022729826735748194 2742362.7692362615 0.0075052133572183835
5361 2712474.5187241165 0.002272981928672803 2712474.50894584 0.007505294304688306
5362 2731004.6647934527 0.002272981207740689 2731004.6550151985 0.007505272828320368
5363 2726451.7633508286 0.002272980499393755 2726451.75357262 0.007505228214386409
5364 2717461.9114657007 0.002272979785815196 2717461.901687406 0.007505314825606043
5365 2736872.961547189 0.0022729790569428906 2736872.951769011 0.007505198761087241
5366 2711938.01264379 0.0022729783160452847 2711938.002865501 0.007505310107420684
5367 2736928.7373585138 0.0022729775745398556 2736928.7275803206 0.007505215878570139
5368 2716784.45591038 0.0022729768420082694 2716784.446132135 0.007505267938734525
5369 2728610.9421480694 0.002272976119648596 2728610.9323698385 0.007505254909768507
5370 2726551.899559687 0.002272975401226868 2726551.889781489 0.007505222023653368
5371 2719412.821357971 0.0022729746791297213 2719412.8115797155 0.00750528099926731
5372 2733477.2683236147 0.0022729739500261456 2733477.2585454397 0.007505201338568931
5373 2715840.801439952 0.00227297321626415 2715840.791661703 0.00750527576780503
5374 2733386.052512277 0.0022729724829748652 2733386.042734093 0.0075052113498064255
5375 2719173.425190765 0.0022729717538704382 2719173.415412547 0.007505246185776292
5376 2727759.6212040856 0.002272971028957398 2727759.6114258794 0.007505235478829891
5377 2725787.3377778213 0.00227297030534894 2725787.3279996365 0.007505214185590638
5378 2721456.8577626953 0.0022729695798889087 2721456.847984474 0.00750525135105496
5379 2730673.7027296755 0.002272968851355118 2730673.6929515083 0.007505198278601952
5380 2718704.4005518556 0.0022729681208463375 2718704.39077364 0.0075052472015554265
5381 2731042.766140502 0.0022729673905092164 2731042.7563623325 0.007505202141068831
5382 2720510.6164010493 0.0022729666618579677 2720510.6066228556 0.007505227092023516
5383 2727603.415915757 0.00227296593490256 2727603.4061375754 0.007505215722395608
5384 2724795.0363202645 0.0022729652084868077 2724795.0265420945 0.007505204480585746
5385 2723282.960044205 0.00227296448131724 2723282.9502660157 0.007505225081269397
5386 2728417.1302034725 0.0022729637528357514 2728417.120425318 0.007505191200471025
5387 2720877.7208058373 0.0022729630234066896 2720877.711027652 0.007505222293995658
5388 2729347.8792520976 0.00227296229386066 2729347.869473945 0.0075051903748091595
5389 2721400.6371748867 0.002272961564851538 2721400.6273967163 0.007505208941642907
5390 2727611.24976938 0.002272960836477814 2727611.2399912225 0.007505196633114543
5391 2723928.648093328 0.002272960108349937 2723928.6383151747 0.007505192749149831
5392 2724765.1497197854 0.002272959379948568 2724765.1399416244 0.007505201568356591
5393 2726609.6606667843 0.002272958650977938 2726609.650888644 0.007505181261506125
5394 2722632.6313647223 0.0022729579214967456 2722632.6215865645 0.007505199654022173
5395 2727930.50383216 0.0022729571917980474 2727930.4940540255 0.00750517732764066
5396 2722224.4285218855 0.002272956462176241 2722224.418743738 0.007505190821180373
5397 2727462.54415684 0.002272955732745494 2727462.534378706 0.007505178612720194
5398 2723396.532384322 0.002272955003410291 2723396.522606188 0.007505179092726757
5399 2725823.5089226225 0.0022729542739672384 2725823.499144488 0.007505180310014508
5400 2725211.440250958 0.002272953544248436 2725211.430472835 0.007505169161516796
5401 2724097.459173917 0.0022729528142124865 2724097.4493957856 0.007505178583694241
5402 2726614.0738544096 0.0022729520839411383 2726614.064076294 0.007505163506959768
5403 2723168.1931698187 0.002272951353567046 2723168.183391695 0.007505172512200664
5404 2726990.720311519 0.0022729506231867203 2726990.710533407 0.007505161566248133
5405 2723328.9452974275 0.0022729498928136444 2723328.9355193134 0.007505163847675574
5406 2726364.815604603 0.0022729491623866326 2726364.805826493 0.00750516084130601
5407 2724282.384443589 0.0022729484318181645 2724282.374665485 0.00750515534220085
5408 2725233.5965430876 0.002272947701046714 2725233.586764981 0.007505158785666197
5409 2725422.5337385633 0.002272946970063751 2725422.5239604674 0.007505148974951026
5410 2724221.043695733 0.0022729462389075596 2724221.0339176324 0.007505154205908717
5411 2726189.9638733743 0.002272945507633178 2726189.954095284 0.007505145083282228
5412 2723759.793492138 0.002272944776281155 2723759.7837140453 0.00750514755255224
5413 2726316.2241027593 0.0022729440448597477 2726316.2143246727 0.007505142604607905
5414 2723941.246802024 0.002272943313347889 2723941.2370239403 0.00750514026206533
5415 2725874.936496312 0.0022729425817115865 2725874.9267182294 0.007505139988250964
5416 2724556.710013226 0.0022729418499229607 2724556.7002351508 0.007505133761279902
5417 2725167.570945467 0.0022729411179721153 2725167.5611673896 0.007505136116417258
5418 2725260.0890464336 0.0022729403858673235 2725260.0792683647 0.007505128742924534
5419 2724538.818411674 0.0022729396536272524 2724538.808633603 0.0075051307604586245
5420 2725747.956217254 0.0022729389212696764 2725747.9464391903 0.0075051250014669104
5421 2724221.7269171206 0.002272938188803883 2724221.717139058 0.007505124475688443
5422 2725874.1157171335 0.002272937456228252 2725874.1059390744 0.007505121751917675
5423 2724271.1781056277 0.0022729367235336056 2724271.168327573 0.007505118143853873
5424 2725668.0003058426 0.0022729359907089075 2725667.9905277886 0.007505118143088626
5425 2724588.5896646595 0.002272935257746401 2724588.579886612 0.0075051124801934375
5426 2725276.870551315 0.0022729345246442958 2725276.8607732668 0.007505113668604756
5427 2725000.7667329577 0.0022729337914059703 2725000.7569549163 0.00750510774542288
5428 2724878.2559051034 0.002272933058037572 2724878.246127062 0.0075051083143379315
5429 2725344.5840010815 0.002272932324544595 2725344.5742230453 0.007505103736269715
5430 2724606.904527679 0.002272931590929892 2724606.894749645 0.007505102449906526
5431 2725522.3239340456 0.0022729308571928955 2725522.314156015 0.007505099980629759
5432 2724519.9733746327 0.002272930123330622 2724519.963596606 0.007505096583302675
5433 2725516.1226796834 0.0022729293893393164 2725516.112901658 0.007505095996179931
5434 2724600.7380924653 0.0022729286552160425 2724600.728314446 0.007505091121195279
5435 2725370.085094992 0.0022729279209597266 2725370.0753169726 0.007505091486392661
5436 2724786.1083190152 0.002272927186571069 2724786.098541002 0.007505086232240812
5437 2725157.7943303115 0.002272926452052071 2725157.784552299 0.007505086411929914
5438 2724999.8940461585 0.00227292571740489 2724999.8842681507 0.0075050818387824006
5439 2724951.5190812415 0.0022729249826311908 2724951.5093032354 0.007505080944875702
5440 2725178.7600991298 0.0022729242477315327 2725178.7503211275 0.007505077703302142
5441 2724802.356970502 0.0022729235127054988 2724802.347192503 0.007505075357010151
5442 2725285.560151063 0.0022729227775519726 2725285.5503730667 0.007505073549825496
5443 2724733.1444995934 0.00227292204226965 2724733.1347216014 0.007505069902525368
5444 2725310.974714248 0.0022729213068575053 2725310.964936258 0.007505069166014379
5445 2724741.253118706 0.0022729205713149887 2724741.2433407204 0.007505064738703745
5446 2725267.450306302 0.0022729198356421683 2725267.440528318 0.007505064455802853
5447 2724806.8102394086 0.0022729190998394887 2724806.8004614296 0.00750505990061599
5448 2725179.830287866 0.002272918363907671 2725179.820509888 0.0075050594395761555
5449 2724902.361306334 0.0022729176278473585 2724902.351528361 0.0075050553218851375
5450 2725076.071441653 0.0022729168916590576 2725076.061663682 0.007505054217881246
5451 2725001.251342974 0.002272916155342957 2725001.2415650073 0.007505050880613079
5452 2724980.1133797015 0.002272915418899009 2724980.103601737 0.007505048921518042
5453 2725083.277340387 0.0022729146823269515 2725083.2675624257 0.0075050464482675425
5454 2724907.8017023886 0.0022729139456264414 2724907.7919244305 0.007505043667621688
5455 2725137.1949801436 0.0022729132087971533 2725137.1852021883 0.007505041925845432
5456 2724865.859410796 0.0022729124718388286 2724865.849632845 0.007505038532836407
5457 2725160.4418843086 0.0022729117347513625 2725160.4321063594 0.007505037260890602
5458 2724853.2473624856 0.0022729109975347384 2724853.237584541 0.0075050335456781775
5459 2725156.959563879 0.0022729102601890725 2725156.949785936 0.007505032446891169
5460 2724863.882233034 0.002272909522714495 2724863.872455096 0.007505028693802198
5461 2725134.211657363 0.00227290878511119 2725134.201879427 0.007505027511153825
5462 2724889.6299506444 0.0022729080473792864 2724889.6201727125 0.007505023939158003
5463 2725100.390055455 0.0022729073095189107 2725100.380277525 0.007505022498311871
5464 2724922.7376386444 0.00227290657153012 2724922.7278607185 0.0075050192343624755
5465 2725062.4483947703 0.002272905833412964 2725062.438616847 0.0075050174552122005
5466 2724957.2860100134 0.0022729050951674572 2724957.2762320936 0.007505014535736775
5467 2725025.160240953 0.0022729043567936216 2725025.1504630363 0.007505012420442175
5468 2724989.666241435 0.0022729036182914933 2724989.6564635215 0.007505009811016785
5469 2724991.032552906 0.0022729028796611437 2724991.0227749953 0.007505007419341981
5470 2725018.370532033 0.0022729021409026995 2725018.3607541258 0.007505005041845363
5471 2724960.714837633 0.0022729014020163554 2724960.705059729 0.007505002463658314
5472 2725043.479680659 0.0022729006630024186 2725043.469902758 0.007505000222396862
5473 2724933.537591924 0.002272899923861324 2724933.5278140265 0.007504997554199505
5474 2725066.1688572033 0.0022728991845937115 2725066.1590793086 0.007504995355876456
5475 2724907.924300789 0.0022728984452004934 2724907.914522898 0.007504992684795696
5476 2725088.4189345213 0.0022728977056830075 2725088.409156633 0.007504990450433975
5477 2724881.5597871384 0.002272896966043195 2724881.5500092534 0.00750498784625897
5478 2725113.000064167 0.0022728962262839334 2725112.9902862855 0.007504985515529291
5479 2724851.2950257044 0.002272895486409489 2724851.285247826 0.00750498302958801
5480 2725143.738998689 0.002272894746426269 2725143.729220814 0.007504980559241666
5481 2724812.796513399 0.002272894006343935 2724812.7867355268 0.007504978228173211
5482 2725186.1074637156 0.0022728932661771895 2725186.097685847 0.0075049755865762655
5483 2724759.916010887 0.002272892525948521 2724759.9062330206 0.007504973439131357
5484 2725248.272316107 0.0022728917856925522 2725248.2625382445 0.007504970598543008
5485 2724683.697130371 0.0022728910454629086 2724683.6873525116 0.007504968664128569
5486 2725342.9353400683 0.0022728903053430556 2725342.9255622122 0.007504965591662929
5487 2724570.907541079 0.0022728895654635824 2724570.8977632257 0.007504963910192017
5488 2725490.601711589 0.002272888826029524 2725490.5919337394 0.007504960557561727
5489 2724402.12955432 0.0022728880873637163 2724402.119776473 0.007504959191171622
5490 2725725.413399736 0.0022728873499746356 2725725.4036218934 0.007504955482427402
5491 2724150.1791328737 0.002272886614661215 2724150.1693550325 0.007504954530868489
5492 2726105.1973398626 0.00227288588266893 2726105.1875620265 0.007504950346342781
5493 2723782.169845819 0.002272885155908963 2723782.160067984 0.007504949969654051
5494 2726725.8675956586 0.0022728844372260433 2726725.857817829 0.0075049451226010585
5495 2723275.415832279 0.0022728837306229153 2723275.4060544493 0.007504945577485044
5496 2727724.535640811 0.0022728830411374618 2727724.5258629886 0.0075049397744227685
5497 2722667.073612608 0.0022728823736519674 2722667.063834784 0.007504941472919104
5498 2729175.512197266 0.002272881729306471 2729175.50241945 0.007504934226628746
5499 2722127.7920231605 0.00227288109825842 2722127.7822453417 0.007504937817572964
5500 2730592.3374270513 0.00227288045064639 2730592.3276492422 0.007504928228199627
5501 2721910.96290239 0.0022728797366104313 2721910.9531245753 0.007504934713397436
5502 2730279.236212653 0.0022728789129281076 2730279.2264348534 0.007504921133730347
5503 2722348.4085238953 0.0022728779922557662 2722348.3987460854 0.007504932310545891
5504 2727383.3791149664 0.0022728770612260364 2727383.369337177 0.0075049123428950915
5505 2724199.933812162 0.002272876222311482 2724199.924034354 0.007504931619189222
5506 2724523.84480492 0.0022728755118094947 2724523.8350271424 0.007504901679971953
5507 2726767.374203472 0.002272874880667065 2726767.364425663 0.0075049340685153145
5508 2723541.5865199016 0.002272874241445889 2723541.5767421396 0.007504887900758533
5509 2727326.814398469 0.0022728735322691 2727326.8046206543 0.007504940746269949
5510 2724169.2322755666 0.002272872761331209 2724169.222497825 0.007504868661021851
5511 2725054.497885111 0.002272872002486969 2725054.4881072855 0.007504953637389882
5512 2726337.5383562595 0.002272871336474627 2726337.5285785464 0.007504841933791501
5513 2722299.075179186 0.002272870787931957 2722299.06540134 0.0075049752122954665
5514 2729031.4578783885 0.002272870309802569 2729031.4481007108 0.007504807375944807
5515 2720510.8147283043 0.002272869807967582 2720510.8049504315 0.00750500301478966
5516 2730440.8188138874 0.0022728691754238237 2730440.8090362456 0.007504772685781054
5517 2719371.2643305985 0.002272868336590957 2719371.254552711 0.007505019026278119
5518 2731107.7325554085 0.0022728673076633974 2731107.722777776 0.00750476544440986
5519 2718018.2772496166 0.0022728662223531156 2718018.2674717633 0.007504987193075143
5520 2733455.7002165965 0.002272865253167679 2733455.6904389127 0.007504818653268547
5521 2714421.073885969 0.002272864484697708 2714421.0641082088 0.007504895924951887
5522 2739178.0181003227 0.0022728638635148815 2739178.008322545 0.007504914105808088
5523 2706418.4089118084 0.0022728632566257788 2706418.399134151 0.007504793624900777
5524 2749648.197678665 0.0022728625599384086 2749648.1879008133 0.0075049894505187145
5525 2692872.640974019 0.002272861777225304 2692872.63119642 0.007504736820433294
5526 2766685.090764177 0.002272861003969086 2766685.0809863126 0.007505003225437528
5527 2672091.681398356 0.0022728603346617525 2672091.6716207513 0.00750474454571923
5528 2792639.02616002 0.0022728597918148384 2792639.016382196 0.00750496401534223
5529 2641595.412538296 0.0022728593292218346 2641595.402760655 0.007504781784337394
5530 2828776.201685349 0.002272858881143735 2828776.1919075632 0.007504926929213042
5531 2604485.619808994 0.002272858398522481 2604485.6100313463 0.007504788981224183
5532 2863550.433445073 0.0022728578342568295 2863550.4236672777 0.007504937539428475
5533 2585595.160178589 0.0022728571148717433 2585595.1504009864 0.007504745814814626
5534 2855058.9720034087 0.002272856177679659 2855058.9622255703 0.007504982449473887
5535 2630195.971738343 0.0022728550637285045 2630195.961960791 0.007504696900944407
5536 2772241.866019021 0.002272853937693836 2772241.8562411717 0.007504995096686291
5537 2731543.8640140234 0.002272852964474919 2731543.8542364594 0.007504710976925188
5538 2671714.7617016793 0.0022728521793542815 2671714.751923897 0.007504930033953821
5539 2809643.26169418 0.0022728514850557185 2809643.2519165305 0.0075047982153483095
5540 2633638.681992998 0.002272850744995132 2633638.672215331 0.007504816348690412
5541 2802159.831860878 0.0022728499027084717 2802159.822083128 0.007504900106914897
5542 2682581.146545018 0.0022728490346769136 2682581.1367674447 0.007504724333599907
5543 2725222.399640309 0.0022728482521148017 2725222.3898625136 0.007504947602318542
5544 2762916.0866103815 0.002272847560125741 2762916.0768328244 0.0075047093474610435
5545 2663434.993037094 0.0022728468577656704 2663434.983259337 0.0075049103831414
5546 2791661.2211091197 0.0022728460592676874 2791661.2113315025 0.007504770995641404
5547 2673846.3473835653 0.0022728451864213704 2673846.3376059006 0.00750481942222714
5548 2747879.9954815735 0.002272844344240304 2747879.985703876 0.007504853406582232
5549 2734422.4085514043 0.0022728436086753272 2734422.398773819 0.0075047415932055625
5550 2689200.7178800358 0.0022728429470364286 2689200.708102298 0.00750489463929942
5551 2774167.3185302294 0.0022728422575109563 2774167.3087526634 0.007504723603211346
5552 2678834.9796468015 0.002272841476597582 2678834.9698690893 0.0075048706575899125
5553 2754924.647970632 0.0022728406372036864 2754924.638193028 0.007504763383577719
5554 2718878.395876341 0.0022728398241612176 2718878.3860986955 0.007504805948587109
5555 2707653.1591095347 0.002272839084710561 2707653.149331875 0.0075048201632042285
5556 2758205.056151137 0.002272838390669175 2758205.04637355 0.007504748895664648
5557 2687503.2219197755 0.0022728376795048675 2687503.2121420885 0.007504849427209139
5558 2755182.3992643175 0.0022728369191064354 2755182.3894867483 0.007504732217339638
5559 2710513.477869919 0.002272836130338785 2710513.468092249 0.007504834249507911
5560 2720827.582285602 0.0022728353545037744 2720827.5725080115 0.007504755104578965
5561 2744481.5499835014 0.0022728346096565163 2744481.540205876 0.007504790801127012
5562 2697451.4079633784 0.0022728338808783066 2697451.3981857533 0.007504791150545328
5563 2751434.287859652 0.0022728331442717206 2751434.278082069 0.007504750123579134
5564 2707445.3700430132 0.002272832392063331 2707445.36026537 0.0075048111473400595
5565 2729028.8421382722 0.0022728316344615513 2729028.8323607063 0.007504734172030056
5566 2734192.915524579 0.0022728308832747493 2734192.905746945 0.007504803126295486
5567 2706237.420728998 0.002272830139246754 2706237.4109514235 0.00750474414239842
5568 2746793.314881791 0.0022728293950370366 2746793.305104186 0.007504775536647192
5569 2706537.060099687 0.0022728286460218117 2706537.0503220935 0.007504764824325527
5570 2735027.130851958 0.0022728278951159057 2735027.121074383 0.0075047467639570015
5571 2724997.5311768604 0.002272827147818916 2724997.521399255 0.007504778232923237
5572 2715923.886563739 0.00227282640526157 2715923.876786181 0.007504731302960337
5573 2739027.512811326 0.0022728256634847654 2739027.503033725 0.0075047753974107085
5574 2710638.898455167 0.002272824918604398 2710638.8886776106 0.007504731952531576
5575 2734829.987314338 0.002272824171258095 2734829.977536754 0.007504759199643202
5576 2722289.8154904605 0.0022728234257347545 2722289.8057128955 0.007504741442353561
5577 2719542.5863248636 0.0022728226856630796 2719542.5765473014 0.007504739420047216
5578 2736755.1776060103 0.0022728219514518058 2736755.167828439 0.007504749496648734
5579 2709581.2191840108 0.002272821221919976 2709581.2094064644 0.007504725162066716
5580 2740333.0491907876 0.002272820497750305 2740333.0394132175 0.007504749504934523
5581 2712269.8522193455 0.002272819782952348 2712269.842441806 0.007504719923061123
5582 2733287.1425223947 0.002272819083021381 2733287.1327448343 0.007504741131030723
5583 2720644.206276901 0.002272818401383997 2720644.196499361 0.00750472143345543
5584 2726550.320897892 0.002272817735895223 2726550.3111203457 0.007504728554082593
5585 2723560.602641495 0.0022728170753361955 2723560.592863953 0.007504724636276432
5586 2728103.8587282184 0.0022728163960864262 2728103.848950685 0.0075047167668939475
5587 2718489.0351118315 0.002272815664296796 2718489.025334291 0.007504725079767208
5588 2734499.573340235 0.0022728148526979523 2734499.5635627112 0.007504708641986742
5589 2713437.756192729 0.0022728139692535804 2713437.746415194 0.007504720915940311
5590 2736075.4373667766 0.0022728130687953607 2736075.427589259 0.0075047044042841
5591 2716305.1865921333 0.0022728122218989913 2716305.176814608 0.007504713261321427
5592 2729136.291469512 0.0022728114644668426 2729136.281691998 0.007504702788854012
5593 2725797.8004285228 0.002272810777009577 2725797.7906510076 0.007504704567448186
5594 2719141.7947531645 0.002272810104504032 2719141.7849756526 0.007504701706034411
5595 2734106.358750673 0.0022728093923122727 2734106.348973167 0.007504696520187273
5596 2714336.107747334 0.002272808617210568 2714336.0979698263 0.007504699267693407
5597 2734451.783803416 0.0022728077998828288 2734451.774025918 0.007504689870042514
5598 2718329.015020137 0.002272806987853925 2718329.005242635 0.007504694942198536
5599 2727244.5849487986 0.0022728062184942787 2727244.5751713077 0.007504684910258788
5600 2726898.561365302 0.0022728054935223195 2726898.551587807 0.007504689277182369
5601 2719274.9933790765 0.0022728047841152417 2719274.9836015906 0.007504681270619139
5602 2732582.4196836604 0.0022728040562817018 2732582.409906173 0.007504682831912747
5603 2716938.712977527 0.0022728032949550624 2716938.703200046 0.007504678067012332
5604 2731333.178865213 0.0022728025115901105 2731333.1690877345 0.007504676106100629
5605 2721185.3647141587 0.0022728017318756973 2721185.354936682 0.007504674677945622
5606 2725267.0530423652 0.0022728009745030604 2725267.0432648943 0.007504669729548262
5607 2727564.286647827 0.0022728002386739276 2727564.276870356 0.007504670832811576
5608 2719971.299303369 0.00227279950841705 2719971.2895259056 0.0075046640752718385
5609 2730747.565795673 0.0022727987669155405 2730747.556018208 0.007504666278573874
5610 2719375.7364625223 0.0022727980085908467 2719375.726685065 0.007504659139795149
5611 2728874.283310618 0.0022727972410478076 2728874.2735331594 0.0075046609394371095
5612 2723066.0460902154 0.0022727964772002954 2723066.036312764 0.007504654830375842
5613 2724316.1091767442 0.002272795724907066 2724316.0993992933 0.007504655060628615
5614 2727435.695656117 0.00227279498227348 2727435.6858786712 0.007504650960604662
5615 2721019.1853051726 0.0022727942409392935 2721019.1755277296 0.007504648974222683
5616 2729087.1411773735 0.0022727934932545747 2729087.131399933 0.00750464715754279
5617 2721178.4266109965 0.0022727927374942194 2721178.416833561 0.007504642978731307
5618 2727330.746772005 0.0022727919779174845 2727330.73699457 0.007504643057500193
5619 2723998.575125923 0.0022727912206216886 2723998.5653484943 0.007504637368790565
5620 2724118.8075911733 0.0022727904689105764 2724118.7978137447 0.007504638468306896
5621 2726908.973297276 0.0022727897215531214 2726908.963519854 0.00750463232179522
5622 2722050.1118138325 0.002272788974543212 2722050.1020364105 0.007504633338866645
5623 2727814.1804465973 0.0022727882243810758 2727814.1706691813 0.0075046277942440644
5624 2722355.2861182834 0.002272787470329585 2722355.2763408683 0.007504627752451812
5625 2726480.9942316934 0.0022727867143555996 2726480.9844542835 0.007504623597021269
5626 2724340.5568625056 0.0022727859592734487 2724340.5470850975 0.007504621935141155
5627 2724286.0035165525 0.0022727852067012284 2724285.9937391477 0.007504619494534708
5628 2726299.0266597276 0.002272784456235645 2726299.0168823274 0.007504616158787202
5629 2722900.165247099 0.0022727837061279764 2722900.1554696998 0.007504615248774944
5630 2726911.413326009 0.0022727829546875123 2726911.4035486155 0.007504610627826031
5631 2723083.5438150745 0.002272782201349047 2723083.5340376813 0.007504610682691282
5632 2726046.5271046436 0.0022727814467989574 2726046.517327257 0.007504605446549358
5633 2724390.8387092645 0.002272780692284048 2724390.8289318783 0.007504605741195704
5634 2724573.427255026 0.002272779938713856 2724573.4174776454 0.007504600620449899
5635 2725742.1678647962 0.0022727791861651323 2725742.1580874166 0.007504600482165851
5636 2723562.2602037676 0.0022727784340075526 2723562.250426393 0.0075045960613689695
5637 2726268.5462440983 0.0022727776814346215 2726268.5364667256 0.007504595025745212
5638 2723551.3221657434 0.0022727769279858234 2723551.312388375 0.007504591625011191
5639 2725813.4047239213 0.0022727761737489434 2725813.3949465556 0.0075045895131010745
5640 2724336.3488671277 0.0022727754191932295 2724336.339089765 0.007504587169405477
5641 2724860.432292986 0.0022727746648137223 2724860.4225156275 0.007504584072298469
5642 2725273.327995416 0.0022727739108372603 2725273.3182180594 0.007504582592366749
5643 2724085.014835619 0.0022727731571473217 2724085.005058267 0.0075045787858714404
5644 2725773.2562970035 0.0022727724034217757 2725773.246519653 0.007504577841578211
5645 2723903.127053442 0.002272771649356801 2723903.1172760967 0.007504573678379949
5646 2725638.249396622 0.002272770894831923 2725638.2396192783 0.007504572913534443
5647 2724290.7752113696 0.0022727701399376673 2724290.7654340304 0.007504568728770278
5648 2725080.775079834 0.0022727693848819393 2725080.7653024965 0.007504567843930248
5649 2724905.9461321197 0.0022727686298531263 2724905.9363547876 0.007504563890705568
5650 2724501.634385464 0.00227276787492374 2724501.624608133 0.007504562687871315
5651 2725359.646141774 0.002272767120036428 2725359.636364448 0.00750455910935775
5652 2724219.6971550705 0.0022727663650611357 2724219.687377746 0.007504557499351114
5653 2725442.156889493 0.002272765609877047 2725442.147112173 0.007504554335044097
5654 2724318.564994778 0.002272764854431782 2724318.555217461 0.007504552319620844
5655 2725191.037409271 0.0022727640987528926 2725191.0276319575 0.0075045495331745316
5656 2724661.6335754353 0.0022727633429170985 2724661.623798125 0.007504547173907297
5657 2724808.467987602 0.0022727625870021446 2724808.458210295 0.0075045446871144115
5658 2725019.4594387943 0.0022727618310489812 2725019.4496614905 0.0075045420720193864
5659 2724514.7976654894 0.0022727610750500876 2724514.787888189 0.007504539794623155
5660 2725210.5696574464 0.00227276031896341 2725210.5598801486 0.007504537011353805
5661 2724432.8062895024 0.0022727595627393122 2724432.796512208 0.007504534862366287
5662 2725179.3749251897 0.0022727588063449064 2725179.365147899 0.007504531981910706
5663 2724552.8328064 0.002272758049775259 2724552.823029112 0.007504529901454194
5664 2724990.139827771 0.002272757293049451 2724990.130050487 0.00750452697135226
5665 2724772.3683982925 0.002272756536196932 2724772.358621011 0.007504524924140452
5666 2724764.74374786 0.0022727557792424184 2724764.7339705825 0.0075045219681494964
5667 2724968.745343999 0.0022727550221963303 2724968.735566724 0.007504519941412387
5668 2724610.920052692 0.0022727542650534706 2724610.9102754206 0.007504516962727798
5669 2725060.523200761 0.002272753507798604 2725060.5134234927 0.007504514961837505
5670 2724577.569373016 0.0022727527504148417 2724577.559595751 0.007504511947586781
5671 2725032.466241694 0.002272751992890824 2725032.456464432 0.007504509991754593
5672 2724649.4407517454 0.0022727512352239613 2724649.430974487 0.007504506916960265
5673 2724923.8968636855 0.0022727504774195375 2724923.88708643 0.007504505036221976
5674 2724771.41872005 0.002272749719486896 2724771.408942798 0.007504501866032587
5675 2724796.938552897 0.0022727489614350546 2724796.928775648 0.007504500100110448
5676 2724882.563291704 0.002272748203269384 2724882.5535144587 0.007504496789751245
5677 2724704.6695611053 0.00227274744499052 2724704.6597838625 0.007504495189216
5678 2724942.330447398 0.0022727466865951475 2724942.32067016 0.007504491681433358
5679 2724672.6228616415 0.0022727459280781344 2724672.613084405 0.007504490311585332
5680 2724940.5682060053 0.0022727451694346716 2724940.5584287737 0.0075044865312326224
5681 2724696.9414599007 0.0022727444106619443 2724696.931682671 0.007504485479253619
5682 2724892.475765049 0.0022727436517595827 2724892.465987824 0.007504481324238501
5683 2724754.501771437 0.002272742892729389 2724754.4919942133 0.007504480710585751
5684 2724825.4457759303 0.002272742133574261 2724825.4359987117 0.00750447603777436
5685 2724817.1082428913 0.002272741374297283 2724817.0984656736 0.0075044760335954185
5686 2724765.547601243 0.0022727406149007966 2724765.537824032 0.007504470637318209
5687 2724863.0165498056 0.0022727398553863023 2724863.006772594 0.007504471490950759
5688 2724728.828289713 0.0022727390957544397 2724728.8185125086 0.007504465070206628
5689 2724882.4434097274 0.0022727383360057994 2724882.4336325224 0.007504467147818289
5690 2724718.9460948287 0.0022727375761413793 2724718.9363176315 0.007504459255744727
5691 2724877.163477255 0.0022727368161637516 2724877.153700055 0.007504463104352249
5692 2724729.7622001 0.0022727360560775103 2724729.7524229106 0.007504453069436931
5693 2724856.4244847507 0.0022727352958907014 2724856.414707556 0.007504459515732245
5694 2724750.2171578514 0.002272734535615537 2724750.2073806706 0.007504446317608465
5695 2724831.922334761 0.0022727337752710005 2724831.9125575703 0.007504456624478612
5696 2724768.9821619634 0.0022727330148850995 2724768.972384792 0.0075044386964115825
5697 2724813.9128810805 0.0022727322545007802 2724813.9031038936 0.00750445481264316
5698 2724777.3590796664 0.002272731494182579 2724777.349302505 0.007504429725816978
5699 2724809.41625438 0.0022727307340304715 2724809.4064771943 0.007504454685450329
5700 2724770.0131605174 0.002272729974197412 2724770.003383369 0.007504418645126109
5701 2724822.4943907754 0.0022727292149216823 2724822.484613589 0.007504457201423957
5702 2724743.9003650947 0.002272728456570105 2724743.890587962 0.007504404256094062
5703 2724856.0642458117 0.0022727276997113154 2724856.05446862 0.0075044638574374095
5704 2724696.043615856 0.0022727269452113273 2724696.0338387447 0.0075043847233480345
5705 2724914.6919310456 0.002272726194377302 2724914.682153843 0.007504476879053793
5706 2724620.7000726666 0.0022727254491060585 2724620.6902955836 0.007504357471011994
5707 2725008.195377041 0.0022727247120184367 2725008.1855998174 0.007504499101845624
5708 2724506.1670138957 0.002272723986323028 2724506.1572368518 0.0075043198255663555
5709 2725156.5494524427 0.0022727232751010113 2725156.5396751873 0.007504532300427302
5710 2724331.3782643806 0.0022727225791102034 2724331.368487385 0.0075042725549162095
5711 2725397.446373105 0.002272721892802356 2725397.4365958124 0.007504570660139845
5712 2724063.452108799 0.0022727211991934904 2724063.4423318477 0.007504230075238224
5713 2725798.5419936064 0.002272720470187531 2725798.5322162984 0.007504587744576944
5714 2723661.672834685 0.00227271968065202 2723661.663057735 0.007504230434851692
5715 2726475.17433558 0.002272718836832845 2726475.16455832 0.007504540745939288
5716 2723102.786213642 0.002272717990491661 2723102.7764366195 0.007504304549005763
5717 2727602.0221019164 0.0022727172121139384 2727602.0123247704 0.007504428969291124
5718 2722449.44733952 0.00227271654142619 2722449.437562388 0.007504415402156869
5719 2729311.15377959 0.002272715962838205 2729311.144002555 0.007504319460202628
5720 2721941.1394762597 0.0022727154141763033 2721941.129699057 0.0075044876173707645
5721 2731013.5883098617 0.0022727148057754745 2731013.5785328695 0.007504277401053909
5722 2721866.8012759113 0.0022727140474600293 2721866.7914987216 0.007504475815577914
5723 2730330.780678571 0.0022727131024127207 2730330.7709015375 0.007504320493111151
5724 2722567.819373026 0.0022727120496403076 2722567.8095959215 0.0075043921930862175
5725 2726352.8128157393 0.0022727110630301832 2726352.8030386227 0.007504405438276594
5726 2725146.653996514 0.0022727102742115582 2725146.644219501 0.007504302864338985
5727 2723063.922352664 0.002272709661805659 2723063.9125754917 0.007504462843740358
5728 2728182.233676972 0.002272709088126181 2728182.223899996 0.007504266843342296
5729 2722222.5602920395 0.0022727084225507782 2722222.5505148745 0.0075044567788475364
5730 2727888.7670196253 0.0022727076456966 2727888.7572426274 0.007504290024096786
5731 2723293.802796955 0.002272706865169491 2723293.793019839 0.007504409000034013
5732 2724957.104341335 0.0022727062119023396 2724957.094564302 0.007504327118810014
5733 2726049.9316276098 0.002272705701396933 2726049.9218505267 0.007504377618609896
5734 2723207.359915857 0.0022727052014325255 2723207.3501388286 0.007504323532580133
5735 2727533.0116650984 0.0022727045394904835 2727533.0018879916 0.0075044020603929245
5736 2723360.249417173 0.0022727036663880724 2723360.2396402066 0.007504262859658224
5737 2725676.6829892187 0.0022727027268210206 2725676.6732120486 0.007504467457869217
5738 2725176.4586518803 0.002272701920031919 2725176.448874988 0.007504190260150333
5739 2723321.596143483 0.0022727012822423938 2723321.5863662767 0.0075045049583453895
5740 2727210.68602114 0.002272700652530213 2727210.6762442533 0.007504186351957106
5741 2722666.682869536 0.0022726998408836123 2722666.6730923876 0.007504448323077398
5742 2726907.9948527766 0.002272698802264534 2726907.985075801 0.007504276255913642
5743 2723604.299569336 0.0022726976867137208 2723604.289792315 0.007504323603931126
5744 2725033.887102078 0.0022726967251721544 2725033.877324993 0.00750438879182619
5745 2725306.142254013 0.002272696022534191 2725306.1324770926 0.0075042244577283035
5746 2723976.8691467135 0.0022726954680825076 2723976.8593695816 0.0075044365774869885
5747 2725787.684592143 0.002272694860810021 2725787.674815231 0.007504217433783522
5748 2724356.763774755 0.002272694096275702 2724356.7539976747 0.007504386423146644
5749 2724531.200244242 0.002272693235748629 2724531.190467257 0.0075042914582181975
5750 2725745.7653797558 0.0022726924246293826 2725745.7556027737 0.00750428940767944
5751 2723152.0758420085 0.0022726917436337838 2723152.066064948 0.0075043688251692385
5752 2726868.000780162 0.002272691126276772 2726867.9910032414 0.007504229587792996
5753 2722653.2136181714 0.002272690420832379 2722653.203841099 0.007504381666556345
5754 2726819.237243805 0.002272689534295367 2726819.2274668706 0.007504244745099575
5755 2722912.5636592405 0.002272688521402224 2722912.5538822254 0.007504326798322926
5756 2726409.090552743 0.002272687538022064 2726409.0807757527 0.007504302897614617
5757 2723108.749148564 0.0022726867053385227 2723108.7393716164 0.007504260500352938
5758 2726720.7011544122 0.0022726860176512315 2726720.691377384 0.0075043419904209764
5759 2722291.6971808826 0.00227268537174657 2722291.68740396 0.007504236966021588
5760 2728012.7119816397 0.0022726846644925505 2728012.702204626 0.007504328947649364
5761 2720537.8345238473 0.0022726838627706194 2720537.824746902 0.007504261737532694
5762 2729950.235878723 0.002272683007345668 2729950.2261017575 0.007504282412845483
5763 2718543.4733641446 0.002272682167618914 2718543.4635871644 0.007504297923666109
5764 2731985.2465950847 0.0022726813862093717 2731985.2368181576 0.007504245930689082
5765 2716489.695619028 0.0022726806552925516 2716489.685842039 0.007504307952002187
5766 2734187.6964795003 0.002272679937325832 2734187.6867025765 0.007504243714023637
5767 2713853.5881602922 0.0022726792010802975 2713853.5783833275 0.00750428558488928
5768 2737500.140334548 0.002272678441290233 2737500.130557605 0.007504264429249859
5769 2709588.751921068 0.0022726776763629846 2709588.742144136 0.007504254049225286
5770 2743088.9266210124 0.00227267693314166 2743088.916844055 0.007504280056647169
5771 2702474.059112965 0.0022726762301439043 2702474.04933605 0.007504238559696376
5772 2752127.6036593346 0.002272675569331428 2752127.5938823842 0.007504274468091117
5773 2691242.38922738 0.002272674937362365 2691242.3794504614 0.007504243886982161
5774 2766238.152787454 0.002272674308929501 2766238.1430105255 0.007504254116947469
5775 2674047.1118093124 0.002272673648611973 2674047.1020323834 0.007504255350552056
5776 2787507.442122415 0.002272672918874695 2787507.432345506 0.007504236547289316
5777 2649737.7603028878 0.0022726721036944162 2649737.7505259593 0.007504256624426964
5778 2814367.322487508 0.0022726712341937104 2814367.3127106046 0.007504232147057978
5779 2625461.15584521 0.0022726703756044044 2625461.146068295 0.00750424463580406
5780 2831671.095391661 0.002272669569856461 2831671.085614754 0.007504237152329621
5781 2622964.5905209063 0.002272668797789344 2622964.5807440085 0.007504229063342368
5782 2814156.820623213 0.0022726680071478165 2814156.810846305 0.007504240067397647
5783 2660640.4373711804 0.0022726671672705237 2660640.427594293 0.007504220293987198
5784 2758119.5556973275 0.0022726662930019344 2758119.5459204274 0.0075042335897422445
5785 2724631.7063410864 0.002272665430942496 2724631.6965642003 0.007504220430865396
5786 2694626.111789824 0.0022726646278110004 2694626.102012939 0.007504220633244442
5787 2778235.4614028726 0.0022726638959895767 2778235.451625985 0.0075042234097820945
5788 2658953.6346466485 0.0022726631990434305 2658953.624869776 0.007504209447282817
5789 2792497.0747377034 0.0022726624760645814 2792497.064960819 0.007504221535535899
5790 2667838.439597249 0.0022726616879930397 2667838.429820382 0.007504205082594758
5791 2762832.8131030095 0.002272660846610419 2762832.8033261364 0.007504212412368235
5792 2710850.108685591 0.0022726600028288853 2710850.0989087247 0.007504206043700755
5793 2714298.1994513385 0.002272659205324574 2714298.189674479 0.007504200471621944
5794 2755352.1595104923 0.0022726584643261464 2755352.149733627 0.007504206821121695
5795 2681519.0336536453 0.002272657748507937 2681519.023876796 0.007504191861077899
5796 2772105.3647149573 0.0022726570130998654 2772105.3549380978 0.007504202630471595
5797 2682765.3391025136 0.002272656234073988 2682765.3293256685 0.007504188905112285
5798 2754552.6221924275 0.002272655422935589 2754552.612415579 0.0075041932021805416
5799 2711586.066881706 0.0022726546134334735 2711586.057104862 0.007504189291669494
5800 2720400.9256048077 0.0022726538332297837 2720400.9158279714 0.007504182562665092
5801 2743977.4781672885 0.002272653084392417 2743977.468390447 0.007504188665757396
5802 2695562.1329384428 0.0022726523462881306 2695562.1231616153 0.007504175033268147
5803 2757705.1971492786 0.0022726515944572036 2757705.1873724433 0.007504183916012881
5804 2694531.3385588718 0.002272650818715091 2694531.3287820495 0.007504171866889194
5805 2747090.238199455 0.002272650027870947 2747090.2284226296 0.007504175310323125
5806 2713540.888659928 0.0022726492400203836 2713540.8788831076 0.007504171136384394
5807 2723773.786051255 0.0022726484678616313 2723773.7762744413 0.007504165864166465
5808 2736342.6024877876 0.0022726477106973708 2736342.59271097 0.007504169651459895
5809 2705516.7061109925 0.002272646957610295 2705516.696334187 0.007504158617573411
5810 2747373.1460995423 0.0022726461971280115 2747373.1363227307 0.007504165198905681
5811 2702997.23896099 0.0022726454252119293 2702997.2291841903 0.0075041545504916304
5812 2741846.0488180825 0.002272644646466462 2741846.0390412803 0.007504157869397253
5813 2714690.3454092797 0.0022726438691793114 2714690.335632483 0.007504152480234979
5814 2726570.2299190154 0.0022726430989034184 2726570.2201422225 0.007504149597864151
5815 2730430.5074546663 0.002272642335315565 2730430.497677874 0.007504150255693997
5816 2713085.222226463 0.0022726415737503417 2713085.2124496787 0.00750414248921719
5817 2739646.6423404845 0.002272640809262713 2739646.6325636976 0.007504146230109071
5818 2709262.5640808544 0.0022726400399084383 2709262.554304077 0.007504137471733288
5819 2738049.5000816043 0.0022726392672851392 2738049.490304825 0.007504140169978054
5820 2715402.124034691 0.002272638494654252 2715402.1142579187 0.007504134062980677
5821 2728825.2441846533 0.0022726377244591655 2728825.2344078827 0.007504133092494927
5822 2725817.171136265 0.002272636956989007 2725817.161359497 0.007504130988176491
5823 2718995.853008848 0.002272636190745325 2718995.8432320855 0.007504126346122068
5824 2733560.1808710983 0.002272635423827957 2733560.171094336 0.007504127080509598
5825 2714334.404360341 0.002272634655196311 2714334.394583585 0.00750412074861998
5826 2734777.72026205 0.002272633885058595 2734777.7104852945 0.007504121919545414
5827 2716357.04378796 0.0022726331143958856 2716357.034011211 0.007504116283716629
5828 2730173.885801485 0.002272632344160979 2730173.8760247366 0.007504115882004483
5829 2722526.457052053 0.002272631574731027 2722526.447275309 0.007504112333937176
5830 2723512.2715226007 0.002272630805864571 2723512.2617458603 0.007504109714574299
5831 2728627.789316053 0.0022726300370319017 2728627.7795393146 0.007504108170588811
5832 2718788.515741258 0.002272629267805272 2718788.5059645246 0.007504104023047425
5833 2731459.204893666 0.0022726284980599375 2731459.195116934 0.007504103377080451
5834 2718031.177698498 0.002272627727932622 2718031.1679217713 0.0075040989912600305
5835 2730275.2286953954 0.0022726269576478337 2730275.2189186704 0.007504097987887599
5836 2720754.2045689365 0.002272626187362287 2720754.1947922157 0.007504094403950561
5837 2726550.5988111002 0.0022726254171115345 2726550.5890343823 0.007504092342387832
5838 2724846.1287175 0.0022726246468487213 2724846.1189407855 0.007504089870693229
5839 2722666.5123892208 0.002272623876512829 2722666.5026125098 0.007504086819053831
5840 2728032.471496708 0.0022726231060698258 2728032.46172 0.007504085079122834
5841 2720501.4520821706 0.0022726223355110545 2720501.4423054666 0.007504081627456898
5842 2729020.9233883666 0.002272621564830015 2729020.913611665 0.007504079936597235
5843 2720667.283124055 0.002272620794007793 2720667.2733473573 0.007504076746229437
5844 2727853.2531524734 0.0022726200230207376 2727853.243375779 0.007504074558532062
5845 2722564.7245164323 0.0022726192518610234 2722564.714739741 0.0075040719951468375
5846 2725531.1304303417 0.0022726184805503297 2725531.120653654 0.0075040691551443136
5847 2724977.221233068 0.0022726177091335997 2724977.211456383 0.007504067167048882
5848 2723310.4131616554 0.002272616937655712 2723310.403384974 0.007504063902766711
5849 2726770.40991301 0.002272616166136086 2726770.4001363316 0.007504062136956477
5850 2722087.5354565983 0.0022726153945572154 2722087.525679924 0.00750405886598418
5851 2727353.158203085 0.002272614622873756 2727353.1484264135 0.00750405690207257
5852 2722123.3614210654 0.002272613851036148 2722123.3516443977 0.007504053993182943
5853 2726771.867674463 0.0022726130790150525 2726771.8578977985 0.007504051554446961
5854 2723114.8091745246 0.0022726123068137673 2723114.799397863 0.007504049167155777
5855 2725514.335319425 0.0022726115344635523 2725514.325542767 0.007504046218341836
5856 2724471.4506906006 0.002272610762006206 2724471.440913946 0.007504044271817119
5857 2724196.9795635855 0.0022726099894738784 2724196.9697869346 0.007504040989661861
5858 2725620.256682924 0.0022726092168760524 2725620.2469062754 0.007504039240580474
5859 2723298.1117477487 0.0022726084441984855 2723298.1019711047 0.007504035902846544
5860 2726210.4979199893 0.0022726076714127763 2726210.4881433477 0.007504034071301002
5861 2723025.6459612036 0.002272606898490389 2723025.6361845657 0.0075040309316474815
5862 2726173.725878542 0.002272606125414405 2726173.716101907 0.007504028811751934
5863 2723323.4921889687 0.0022726053521843073 2723323.4824123373 0.007504026013831541
5864 2725665.3391948263 0.002272604578813244 2725665.329418198 0.007504023529976112
5865 2723966.9825091385 0.0022726038053203224 2723966.972732513 0.007504021082781625
5866 2724948.5855225893 0.0022726030317221143 2724948.5757459677 0.007504018285123029
5867 2724683.9009303534 0.0022726022580268892 2724683.891153735 0.007504016091712403
5868 2724280.315055091 0.0022726014842332173 2724280.3052784763 0.007504013109493465
5869 2725251.9821992894 0.0022726007103325307 2725251.9724226776 0.007504011023956693
5870 2723835.599593939 0.002272599936313713 2723835.589817331 0.007504008005056536
5871 2725549.574496228 0.002272599162167576 2725549.5647196225 0.007504005890129573
5872 2723681.589490709 0.0022725983878895766 2723681.5797141073 0.007504002951238981
5873 2725560.084742142 0.0022725976134802717 2725560.0749655436 0.0075040007172553855
5874 2723791.150700771 0.0022725968389438714 2723791.1409241757 0.007503997917680791
5875 2725345.1894449703 0.0022725960642859585 2725345.1796683786 0.007503995535962632
5876 2724078.1310050953 0.002272595289511303 2724078.1212285073 0.007503992876068046
5877 2725005.5730907135 0.002272594514622565 2725005.563314128 0.0075039903705025855
5878 2724436.682885278 0.002272593739620007 2724436.6731086965 0.007503987807571401
5879 2724644.4315866674 0.002272592964502094 2724644.421810089 0.0075039852338539895
5880 2724772.6463490827 0.002272592189266452 2724772.6365725077 0.007503982705089241
5881 2724342.3967847647 0.0022725914139108397 2724342.387008193 0.007503980127747714
5882 2725021.7264571777 0.002272590638433778 2725021.7166806096 0.007503977571379366
5883 2724146.1613533064 0.0022725898628347496 2724146.151576741 0.007503975045935599
5884 2725154.668174312 0.002272589087114038 2725154.6583977505 0.007503972414999349
5885 2724068.666074217 0.002272588311272385 2724068.6562976586 0.007503969978642476
5886 2725172.837076523 0.002272587535310605 2725172.827299968 0.007503967245922324
5887 2724096.663952847 0.002272586759229323 2724096.6541762953 0.007503964916576594
5888 2725098.640648804 0.0022725859830288447 2725098.630872256 0.007503962072100252
5889 2724201.327353084 0.0022725852067091916 2724201.317576539 0.007503959853639619
5890 2724964.739811411 0.002272584430270188 2724964.7300348696 0.0075039568974806185
5891 2724348.520293299 0.00227258365371162 2724348.510516761 0.007503954788199725
5892 2724804.779946222 0.002272582877033306 2724804.770169687 0.00750395172134242
5893 2724506.7046515956 0.0022725821002351964 2724506.694875064 0.007503949723280043
5894 2724647.0179204945 0.0022725813233173257 2724647.008143967 0.007503946538442112
5895 2724651.712142459 0.0022725805462798245 2724651.702365934 0.0075039446662489104
5896 2724511.0972548653 0.0022725797691228317 2724511.0874783443 0.007503941339340166
5897 2724768.550276749 0.0022725789918464903 2724768.54050023 0.007503939628630056
5898 2724407.4816749566 0.002272578214450879 2724407.471898442 0.007503936110314549
5899 2724850.950267449 0.002272577436936068 2724850.940490937 0.007503934626592636
5900 2724338.7042222274 0.0022725766593020757 2724338.69444572 0.007503930832337265
5901 2724899.551461789 0.0022725758815489777 2724899.541685283 0.0075039296826338
5902 2724301.544440774 0.0022725751036768715 2724301.5346642733 0.007503925478590189
5903 2724919.5511355377 0.002272574325686032 2724919.5413590386 0.007503924829032173
5904 2724289.396677597 0.0022725735475768553 2724289.386901103 0.007503920009839187
5905 2724918.4432210186 0.0022725727693500876 2724918.4334445256 0.00750392011391669
5906 2724294.330359408 0.002272571991006774 2724294.320582922 0.0075039143665832165
5907 2724904.2212353344 0.0022725712125486416 2724904.2114588474 0.007503915611363604
5908 2724308.585660508 0.0022725704339781588 2724308.575884029 0.007503908456121921
5909 2724884.196628369 0.002272569655299266 2724884.186851888 0.0075039114379708725
5910 2724325.4441516767 0.0022725688765177746 2724325.4343752055 0.007503902131325559
5911 2724864.420288112 0.002272568097642949 2724864.410511636 0.0075039077801400235
5912 2724339.5417436324 0.0022725673186888536 2724339.53196717 0.007503895155585801
5913 2724849.6023464864 0.0022725665396779657 2724849.592570015 0.007503904939291946
5914 2724346.750189144 0.0022725657606451977 2724346.740412691 0.007503887144604723
5915 2724843.3966309447 0.00227256498164657 2724843.3868544763 0.007503903407114355
5916 2724343.7558467393 0.002272564202770501 2724343.746070298 0.007503877469713907
5917 2724848.9358297903 0.002272563424159497 2724848.926053323 0.0075039039901060554
5918 2724327.426546485 0.002272562646040798 2724327.4167700573 0.0075038650997569485
5919 2724869.5560995736 0.0022725618687812242 2724869.546323104 0.007503908009677909
5920 2724293.992748713 0.0022725610929665674 2724293.9829723034 0.007503848356699554
5921 2724909.724800747 0.0022725603195344027 2724909.715024269 0.007503917592883403
5922 2724237.985136669 0.0022725595499549925 2724237.975360285 0.007503824605126272
5923 2724976.2775623277 0.002272558786492587 2724976.2677858328 0.007503935951590892
5924 2724150.7719235886 0.0022725580324455077 2724150.7621472403 0.007503790168862494
5925 2725080.1705094925 0.0022725572922313547 2725080.1607329682 0.00750396696660046
5926 2724018.4564244496 0.0022725565705960585 2724018.446648151 0.0075037419166753905
5927 2725238.978316922 0.0022725558700003277 2725238.9685403546 0.007504011297007207
5928 2723819.0286407988 0.002272555184248025 2723819.0188645585 0.00750368516015196
5929 2725479.8851438193 0.0022725544899072914 2725479.875367212 0.007504052642487645
5930 2723519.841412998 0.002272553743271499 2723519.8316367916 0.007503652359000729
5931 2725840.71832896 0.002272552902714241 2725840.708552366 0.007504040799942467
5932 2723079.4240776394 0.0022725519745303954 2723079.414301387 0.007503700491490734
5933 2726365.0246421243 0.0022725510349092394 2726365.0148656387 0.007503934831015954
5934 2722453.0060936115 0.0022725501760817337 2722452.9963172344 0.007503827302200604
5935 2727102.098421817 0.002272549427591049 2727102.088645476 0.007503791732914005
5936 2721579.8800458605 0.0022725487389700003 2721579.870269373 0.0075039390307163915
5937 2728134.7901664223 0.002272548026841146 2728134.7803901616 0.007503712435864528
5938 2720344.574729642 0.002272547236962689 2720344.5649531414 0.007503953175117536
5939 2729622.7964105844 0.0022725463830315803 2729622.786634293 0.00750374499058231
5940 2718534.065435364 0.0022725455318801705 2718534.055658954 0.007503864271874991
5941 2731845.395096047 0.0022725447396934116 2731845.3853196553 0.007503846753339991
5942 2715795.64766752 0.0022725440036497667 2715795.6378912204 0.007503756018256144
5943 2735246.996589971 0.002272543274669194 2735246.9868135103 0.007503917176114827
5944 2711586.3335558255 0.002272542507805196 2711586.323779565 0.007503718297408035
5945 2740505.208112532 0.002272541701190954 2740505.198336092 0.00750389819848401
5946 2705086.455243975 0.002272540892498628 2705086.445467669 0.0075037650900721745
5947 2748647.932628311 0.00227254011992021 2748647.92285195 0.00750382089648488
5948 2695074.5634662737 0.0022725393891429068 2695074.553689904 0.007503830160403368
5949 2761184.8685991894 0.002272538678075927 2761184.858822883 0.007503767609115275
5950 2679880.723595811 0.0022725379680279684 2679880.7138194344 0.0075038387918054976
5951 2780000.0728703635 0.0022725372684735375 2780000.063094039 0.00750378690949629
5952 2657927.2354770517 0.002272536614244687 2657927.2257007374 0.007503777920568263
5953 2806054.5268646795 0.002272536039635506 2806054.517088287 0.007503856274911927
5954 2630379.467355246 0.0022725355508708893 2630379.4575790134 0.00750369719810596
5955 2834551.2723202705 0.00227253510991311 2834551.2625438203 0.007503915182312651
5956 2608074.9947901745 0.0022725346278720726 2608074.9850139883 0.007503651524115568
5957 2846233.4969539186 0.002272533980764591 2846233.487177458 0.007503926194373899
5958 2616362.910338909 0.0022725330808892955 2616362.900562722 0.007503653778296313
5959 2813493.8565237136 0.002272531979139033 2813493.8467472857 0.007503895907605851
5960 2671828.9038002123 0.002272530860581363 2671828.8940239977 0.007503683857404453
5961 2741050.787287479 0.0022725298858914927 2741050.7775111008 0.0075038479768472265
5962 2746896.19131842 0.0022725290647917016 2746896.181542167 0.007503724047420659
5963 2674096.3356165113 0.002272528298172353 2674096.325840187 0.007503796587687625
5964 2794217.449899572 0.0022725274916014873 2794217.440123281 0.007503763077463241
5965 2652161.3576925984 0.0022725266338733912 2652161.34791632 0.0075037517532716095
5966 2787469.6861833604 0.0022725258086916393 2787469.6764070434 0.00750379126960203
5967 2684116.473854353 0.0022725251158850343 2684116.4640781074 0.007503720266294616
5968 2737985.364710779 0.002272524555487156 2737985.35493445 0.00750380468589748
5969 2739470.136131153 0.002272523996855008 2739470.1263549216 0.007503707357515315
5970 2688883.9901621277 0.0022725232691930934 2688883.9803858083 0.007503796119896732
5971 2773073.750137969 0.002272522302081199 2773073.7403617287 0.007503718256228068
5972 2676068.893217096 0.0022725212098459206 2676068.883440811 0.007503763631144261
5973 2763530.1485229465 0.00227252022439163 2763530.13874668 0.0075037462181987225
5974 2703160.5767683093 0.0022725195029576002 2703160.566992067 0.007503723219419126
5975 2725645.2819809187 0.0022725189966080325 2725645.2722046273 0.007503772413482473
5976 2742335.8633828354 0.0022725185008036796 2742335.85360662 0.007503696967290992
5977 2693865.9059325173 0.0022725178068192203 2693865.896156223 0.0075037761762018875
5978 2760916.1499132025 0.0022725168342863427 2760916.140136988 0.007503697796325236
5979 2691188.9179616836 0.002272515688622636 2691188.908185417 0.007503751174706244
5980 2748554.9367264495 0.0022725145945724505 2748554.9269502144 0.007503720540711867
5981 2714003.5958017884 0.002272513721157019 2714003.586025561 0.007503713413547245
5982 2721274.624397463 0.0022725130549339314 2721274.614621205 0.007503745199276007
5983 2739092.5441844505 0.0022725124437939954 2739092.5344082518 0.007503686567839062
5984 2703942.0161658297 0.002272511739691324 2703942.006389567 0.007503750771665704
5985 2745428.851321975 0.002272510904110835 2745428.84154578 0.007503683845481664
5986 2709276.05333544 0.002272510016786508 2709276.0435591987 0.007503731334551587
5987 2729949.884001976 0.0022725092014554624 2729949.874225766 0.007503701046196581
5988 2731123.5963355424 0.00227250852951339 2731123.586559334 0.007503700120713174
5989 2706233.323289247 0.0022725079777275448 2706233.313513018 0.007503720931092648
5990 2752283.688942938 0.002272507457423893 2752283.679166754 0.007503676634111552
5991 2691859.4850178915 0.002272506856508751 2691859.4752416587 0.007503726129688978
5992 2757176.9714832697 0.0022725060614047343 2757176.9617070914 0.007503671814751055
5993 2697978.0784087395 0.0022725050181195256 2697978.0686325235 0.007503711235855784
5994 2740519.9457225855 0.0022725038429308535 2740519.9359463993 0.007503682333354988
5995 2721591.069757887 0.0022725027942785635 2721591.0599816986 0.007503685725597316
5996 2715018.259227739 0.002272502029725192 2715018.249451541 0.007503696190192954
5997 2743241.2791684256 0.0022725014504735787 2743241.2693922585 0.007503665342964487
5998 2701772.0403799172 0.0022725008157256314 2701772.030603716 0.007503700629113645
5999 2745858.763813836 0.002272499966495023 2745858.754037678 0.007503658291694544
6000 2709697.392839603 0.0022724989705857307 2709697.383063414 0.007503690196764959
6001 2729995.8955707517 0.0022724980448264806 2729995.8857945907 0.007503663241398869
6002 2728694.344933655 0.002272497305479891 2728694.3351574866 0.007503671299857111
6003 2712866.0061700684 0.0022724966530494927 2712865.9963938994 0.007503672450950412
6004 2739878.838973916 0.0022724959133199065 2739878.8291977663 0.007503653984457636
6005 2709805.0835999246 0.002272495037485457 2709805.0738237537 0.007503675836924139
6006 2735107.651361733 0.0022724941398378187 2735107.6415855945 0.00750364478148003
6007 2720003.499613344 0.0022724933423190143 2720003.4898371818 0.007503669473484987
6008 2722981.1814424973 0.0022724926303244017 2722981.1716663595 0.0075036449665235915
6009 2730494.2515336615 0.0022724918938674303 2730494.2417575135 0.007503656196121025
6010 2716539.115344702 0.0022724910722502684 2716539.1055685617 0.0075036493679900475
6011 2732036.1612793147 0.0022724902171840085 2732036.1515031825 0.007503641663041035
6012 2719129.663020749 0.0022724894123324806 2719129.653244608 0.007503651674181139
6013 2727142.5386612336 0.0022724886670779554 2727142.5288851135 0.0075036315963262126
6014 2724242.57563067 0.002272487918847084 2724242.5658545336 0.007503648407164084
6015 2723379.9693966545 0.002272487120722194 2723379.9596205396 0.007503627630684719
6016 2725981.709244833 0.0022724862941924003 2725981.699468707 0.007503639507711179
6017 2723344.192264412 0.002272485490679281 2723344.182488299 0.007503627745489624
6018 2725220.848609467 0.002272484724225138 2725220.838833354 0.007503628272927328
6019 2723862.2580016023 0.0022724839624403163 2723862.24822549 0.007503628456930758
6020 2725584.034601784 0.002272483174718741 2725584.0248256824 0.007503618283918344
6021 2722595.921001197 0.002272482368319232 2722595.911225088 0.007503626550085498
6022 2727188.9926606407 0.00227248157167348 2727188.9828845477 0.0075036115914532625
6023 2721517.0022602356 0.0022724807954517074 2721516.9924841337 0.007503621077837444
6024 2726968.0622113873 0.0022724800231982514 2726968.052435299 0.007503608258911221
6025 2723343.033711598 0.0022724792368272895 2723343.0239355057 0.00750361299697503
6026 2723796.536494257 0.0022724784390637364 2723796.5267181722 0.007503606575275189
6027 2727053.4848658424 0.002272477646326853 2727053.4750897605 0.007503604227247517
6028 2720584.3067357764 0.0022724768662129194 2720584.296959695 0.007503604586783085
6029 2728833.6809896464 0.002272476089774964 2728833.671213574 0.0075035966029283
6030 2720750.4058450344 0.0022724753051354576 2720750.396068958 0.007503600952046129
6031 2726770.7496021343 0.0022724745121354 2726770.7398260687 0.007503590876505606
6032 2724107.4313957095 0.0022724737204595697 2724107.4216196407 0.007503595383112743
6033 2723025.243627479 0.002272472936499021 2723025.2338514193 0.0075035868224282935
6034 2727275.3641682575 0.0022724721565022363 2727275.3543921965 0.0075035885651443665
6035 2721139.2858614726 0.0022724713728032434 2721139.2760854177 0.007503583557660051
6036 2727582.109190184 0.0022724705833577032 2727582.0994141325 0.007503581464765282
6037 2722245.353641595 0.002272469792983998 2722245.343865545 0.007503580089796654
6038 2725559.9503064756 0.002272469006539078 2725559.940530432 0.007503574910869043
6039 2724517.3896485944 0.002272468223425077 2724517.3798725507 0.007503575835128048
6040 2723625.5134735806 0.002272467439376256 2723625.503697544 0.007503569279460412
6041 2725729.2035533083 0.0022724666519825425 2725729.193777271 0.007503570664294545
6042 2723219.5906112627 0.002272465862967337 2723219.5808352325 0.007503564453607483
6043 2725485.3856203943 0.0022724650753706993 2725485.375844364 0.007503564837276208
6044 2723792.666992632 0.0022724642898782777 2723792.6572166076 0.007503560076804573
6045 2724902.4550067424 0.0022724635045738868 2724902.44523072 0.007503558779557667
6046 2724149.0935270926 0.0022724627176436665 2724149.083751074 0.0075035557400872895
6047 2724833.784570842 0.0022724619293845896 2724833.774794827 0.007503552837334747
6048 2724008.2681208937 0.0022724611414335323 2724008.2583448817 0.007503551159987437
6049 2724994.8412481677 0.0022724603546581466 2724994.8314721603 0.007503547203089297
6050 2724012.56693318 0.0022724595683289443 2724012.557157174 0.007503546246941491
6051 2724693.442305636 0.002272458781229264 2724693.4325296353 0.007503541893531815
6052 2724612.562586724 0.0022724579930919675 2724612.552810725 0.00750354104335503
6053 2723896.7449539965 0.002272457204722654 2723896.735178002 0.007503536813604848
6054 2725408.9688185435 0.0022724564169291665 2725408.9590425515 0.007503535663564887
6055 2723300.096197825 0.00227245562964573 2723300.0864218376 0.007503531850261251
6056 2725639.317066307 0.0022724548421561193 2725639.307290322 0.007503530218029056
6057 2723493.390235017 0.0022724540539673364 2723493.380459036 0.007503526911545785
6058 2725059.4006248876 0.002272453265286254 2725059.3908489095 0.007503524771125594
6059 2724315.348520289 0.0022724524766777453 2724315.3387443144 0.007503521950296255
6060 2724174.1333161634 0.002272451688419407 2724174.1235401924 0.007503519352847579
6061 2725072.6875554873 0.0022724509002762417 2725072.6777795195 0.007503516954267258
6062 2723672.082413933 0.002272450111838607 2723672.0726379687 0.00750351397065499
6063 2725254.5949793505 0.0022724493229643447 2725254.585203389 0.007503511917191144
6064 2723779.30407211 0.0022724485338596135 2723779.294296153 0.007503508628204541
6065 2724937.357165619 0.0022724477447967797 2724937.3473896645 0.007503506831113321
6066 2724181.226290879 0.0022724469558304374 2724181.2165149283 0.007503503337768916
6067 2724555.8063207734 0.00227244616679371 2724555.7965448257 0.007503501684398228
6068 2724455.523297881 0.0022724453775150822 2724455.5135219377 0.007503498111562825
6069 2724411.7550210096 0.002272444587991045 2724411.7452450683 0.007503496466178853
6070 2724478.8651323114 0.0022724437983530515 2724478.8553563748 0.0075034929543277415
6071 2724451.012830937 0.0022724430087068376 2724451.0030550025 0.007503491177667907
6072 2724432.0800063997 0.002272442219030927 2724432.0702304696 0.007503487858945702
6073 2724444.9656321425 0.002272441429222421 2724444.955856215 0.007503485833823946
6074 2724510.886513911 0.0022724406392145677 2724510.8767379876 0.007503482804432368
6075 2724289.9763861606 0.002272439849036287 2724289.9666102403 0.007503480459358885
6076 2724702.9085490257 0.0022724390587670154 2724702.8987731086 0.007503477762743266
6077 2724100.9917303626 0.0022724382684508933 2724100.9819544493 0.0075034750832503275
6078 2724832.904599464 0.0022724374780603265 2724832.894823554 0.007503472706730127
6079 2724057.904247814 0.0022724366875340536 2724057.894471907 0.00750346973032435
6080 2724768.2118034065 0.002272435896839661 2724768.202027503 0.007503467615445546
6081 2724211.8083621166 0.0022724351059978877 2724211.798586217 0.007503464416099057
6082 2724548.6082226736 0.002272434315054033 2724548.5984467766 0.007503462478353462
6083 2724447.4751394237 0.0022724335240330252 2724447.465363531 0.007503459145948718
6084 2724331.4875363954 0.002272432732921827 2724331.4777605054 0.007503457295457647
6085 2724606.0159996287 0.0022724319416889335 2724606.006223743 0.007503453915805821
6086 2724240.537136157 0.0022724311503157443 2724240.5273602735 0.007503452074280639
6087 2724622.9246789757 0.002272430358809603 2724622.914903097 0.007503448715251983
6088 2724274.1956673726 0.002272429567191329 2724274.1858914965 0.007503446826730741
6089 2724555.9807025595 0.002272428775473881 2724555.970926687 0.007503443531605651
6090 2724340.4179119496 0.002272427983652848 2724340.40813608 0.007503441565711151
6091 2724504.391708715 0.0022724271917142803 2724504.3819328495 0.007503438352689517
6092 2724357.8342596954 0.0022724263996491577 2724357.8244838323 0.007503436302326346
6093 2724514.612377061 0.002272425607460371 2724514.602601202 0.007503433168625928
6094 2724321.0400822842 0.002272424815157799 2724321.0303064287 0.007503431044865926
6095 2724555.7752993004 0.0022724240227482363 2724555.7655234486 0.007503427972638245
6096 2724284.1409500125 0.0022724232302299787 2724284.1311741634 0.007503425798782002
6097 2724567.5297239423 0.0022724224375957197 2724567.519948097 0.0075034227605787285
6098 2724297.3946732916 0.0022724216448396944 2724297.3848974495 0.007503420567185193
6099 2724521.542360471 0.0022724208519622254 2724521.5325846327 0.007503417530051837
6100 2724362.097200525 0.0022724200589684285 2724362.0874246894 0.007503415351866077
6101 2724441.6032510065 0.002272419265863272 2724441.593475175 0.007503412279556989
6102 2724437.031138658 0.0022724184726477274 2724437.021362829 0.007503410154306999
6103 2724375.514151381 0.0022724176793188066 2724375.504375556 0.0075034070074835165
6104 2724478.960636355 0.002272416885872693 2724478.9508605334 0.007503404976540716
6105 2724353.0770984967 0.0022724160923078274 2724353.0673226793 0.007503401711108023
6106 2724476.3986232067 0.002272415298625621 2724476.3888473916 0.007503399822174117
6107 2724367.146425702 0.0022724145048287517 2724367.1366498913 0.007503396385576458
6108 2724451.388359345 0.002272413710918934 2724451.378583537 0.007503394697627397
6109 2724387.233608197 0.002272412916895947 2724387.2238323926 0.007503391022542785
6110 2724435.452716322 0.0022724121227584394 2724435.4429405206 0.007503389613668734
6111 2724387.454267264 0.0022724113285054258 2724387.444491467 0.007503385608285081
6112 2724444.2421453423 0.002272410534137323 2724444.2323695472 0.007503384587619902
6113 2724364.247499723 0.0022724097396557533 2724364.237723933 0.0075033801210434336
6114 2724470.159375825 0.002272408945062748 2724470.1496000364 0.007503379646681192
6115 2724333.271450339 0.002272408150359988 2724333.2616745564 0.007503374526931885
6116 2724493.8693045303 0.002272407355548968 2724493.859528748 0.0075033748330666
6117 2724313.0351919383 0.0022724065606317505 2724313.025416163 0.007503368773432823
6118 2724501.4945381423 0.002272405765612195 2724501.4847623664 0.007503370212233368
6119 2724310.533487155 0.0022724049704968253 2724310.523711387 0.007503362778930402
6120 2724493.6365146856 0.002272404175295854 2724493.626738915 0.007503365886268709
6121 2724318.716390548 0.002272403380024196 2724318.706614788 0.007503356415680561
6122 2724481.838404801 0.0022724025847039365 2724481.828629037 0.007503362015730721
6123 2724324.6890223273 0.002272401789368055 2724324.679246576 0.00750334948196784
6124 2724478.0798489004 0.002272400994067286 2724478.070073141 0.007503358855373442
6125 2724320.437404859 0.0022724001988798635 2724320.427629117 0.007503341656667497
6126 2724486.21739394 0.002272399403927724 2724486.2076181835 0.007503356812395703
6127 2724308.5176782385 0.002272398609400295 2724308.507902507 0.007503332425864377
6128 2724500.602947734 0.0022723978155939533 2724500.5931719798 0.007503356539656919
6129 2724300.9616808556 0.0022723970229714973 2724300.951905138 0.007503320968431587
6130 2724511.09668809 0.0022723962322588435 2724511.0869123344 0.007503359076336796
6131 2724315.394405989 0.0022723954445874783 2724315.3846302875 0.007503305995997861
6132 2724510.5147115854 0.00227239466171408 2724510.504935825 0.007503366022906388
6133 2724374.41868493 0.002272393886311353 2724374.4089092505 0.007503285607917895
6134 2724502.891533028 0.0022723931223445244 2724502.881757255 0.007503379596082207
6135 2724511.7404491734 0.0022723923753511124 2724511.7306735236 0.007503257513483937
6136 2724519.359592304 0.0022723916523542656 2724519.3498165105 0.007503401846817239
6137 2724777.189008606 0.002272390960355907 2724777.1792329946 0.007503220962539066
6138 2724661.6603871402 0.002272390302330769 2724661.650611319 0.007503430750370781
6139 2725183.58790274 0.002272389669019432 2725183.5781271667 0.00750318353430529
6140 2725189.0586233456 0.002272389030002989 2725189.0488475068 0.007503450130839984
6141 2725374.5488755074 0.0022723883325192758 2725374.5390999475 0.007503171623890531
6142 2726557.9956424977 0.0022723875226953573 2726557.9858666845 0.007503425469902405
6143 2723815.3207409354 0.0022723865814637924 2723815.310965332 0.007503216404418824
6144 2729353.699633083 0.002272385549823126 2729353.689857354 0.007503343339127149
6145 2718386.658308101 0.0022723845199978713 2718386.6485324153 0.007503300851541597
6146 2734772.920300828 0.0022723835911250623 2734772.910525194 0.007503250367188607
6147 2709897.21683585 0.002272382803568512 2709897.2070601024 0.007503364911760709
6148 2743916.792000559 0.0022723821066558104 2743916.7822249723 0.007503204819369
6149 2700002.5057608685 0.0022723814009740803 2700002.495985122 0.007503365318908206
6150 2755898.045668001 0.002272380615296941 2755898.0358923916 0.007503228750687884
6151 2687194.472316799 0.002272379751565509 2687194.4625411155 0.007503304040642725
6152 2770755.7205003034 0.002272378874064757 2770755.7107246323 0.007503292645147196
6153 2669021.432677552 0.0022723780585665646 2669021.422901942 0.007503231797198626
6154 2792310.374543135 0.002272377335831644 2792310.3647674196 0.007503338268193399
6155 2643636.9430593713 0.002272376674744845 2643636.9332837937 0.007503200854908941
6156 2822398.9317788263 0.0022723760167128234 2822398.922003119 0.007503331580221744
6157 2613982.917358389 0.0022723753186536725 2613982.9075827925 0.007503221351230859
6158 2848790.680226427 0.0022723745621620857 2848790.670450766 0.007503286478475701
6159 2601092.020030244 0.0022723737342835535 2601092.010254612 0.007503258215989579
6160 2838743.434792443 0.002272372823028398 2838743.425016822 0.007503248932800951
6161 2638747.2148018754 0.002272371849634505 2638747.205026238 0.007503265742686749
6162 2772085.337325153 0.00227237088797937 2772085.3275495283 0.007503253914326718
6163 2720790.280202105 0.0022723700182559264 2720790.270426509 0.007503226400039669
6164 2688223.493445098 0.002272369262466163 2688223.4836694277 0.007503301006601457
6165 2790667.7496060627 0.002272368574467277 2790667.7398305363 0.007503157871547492
6166 2645113.626259408 0.0022723678784222173 2645113.6164836776 0.007503362274917114
6167 2801145.66451225 0.0022723671206190425 2801145.6547367927 0.0075030905502887785
6168 2668171.376544832 0.0022723663092253732 2668171.366769056 0.00750341000328713
6169 2750499.3177783 0.0022723655031278802 2750499.308002889 0.0075030453270062275
6170 2731865.8174257344 0.0022723647456403453 2731865.807649942 0.007503427777832644
6171 2688635.0864835703 0.0022723640090413226 2688635.0767081664 0.007503039780242041
6172 2777926.0688715773 0.002272363214966064 2777926.059095821 0.007503393239073493
6173 2668028.703605542 0.002272362313296761 2668028.693830081 0.007503098627781096
6174 2770716.3341864757 0.0022723613451861376 2770716.324410823 0.007503291084003269
6175 2698895.9155212855 0.0022723604158539352 2698895.9057457154 0.007503209429687257
6176 2725163.4073400307 0.0022723596017368997 2725163.397564502 0.007503169240332189
6177 2746135.5080282814 0.002272358889360861 2746135.4982526214 0.007503301085889108
6178 2687791.7175220754 0.002272358196103846 2687791.7077466156 0.007503101703413409
6179 2765743.830850763 0.0022723574394465174 2765743.8210750897 0.007503315769513803
6180 2689246.1018636883 0.0022723565995136797 2689246.092088211 0.00750312069988854
6181 2745501.1100406023 0.0022723557305309437 2745501.100264997 0.007503249035580392
6182 2721201.0012334543 0.0022723549085118086 2721200.9914579005 0.007503198706662749
6183 2710611.3975039455 0.0022723541641898526 2710611.387728433 0.007503158325052963
6184 2750065.131540636 0.0022723534643449847 2750065.1217650203 0.0075032622490274785
6185 2694321.222200064 0.0022723527480761796 2694321.2124245963 0.00750311505379752
6186 2751185.256456861 0.002272351975725928 2751185.2466812497 0.007503258889221283
6187 2707112.8746800763 0.0022723511503734066 2707112.864904583 0.007503142078431746
6188 2728866.403600449 0.0022723503012450175 2728866.3938249014 0.007503197301010849
6189 2732378.0357635543 0.002272349451632683 2732378.0259880032 0.007503201723738859
6190 2707040.7133345227 0.002272348605005839 2707040.70355904 0.0075031343655525135
6191 2745904.1405437132 0.002272347756693823 2745904.1307681315 0.007503233628461463
6192 2704262.1220645276 0.0022723469109012288 2704262.1122890613 0.007503119071040409
6193 2738370.6561594135 0.0022723460844489124 2738370.6463838564 0.007503210879855218
6194 2719154.898324375 0.0022723452952338667 2719154.8885488776 0.007503152176142898
6195 2720322.0560582173 0.002272344546513599 2720322.046282715 0.007503157286950334
6196 2735711.9737046626 0.002272343821676436 2735711.963929126 0.007503193030411511
6197 2708992.1711982144 0.0022723430957599603 2708992.161422752 0.007503119299570729
6198 2739775.2169277677 0.002272342354828861 2739775.207152224 0.007503201079618838
6199 2712390.485199904 0.0022723416064636 2712390.4754244406 0.007503122071527359
6200 2730491.967738426 0.0022723408702805172 2730491.9579629144 0.007503170579893123
6201 2724788.580635144 0.0022723401523989306 2724788.5708596515 0.007503152305115862
6202 2718147.346067329 0.0022723394235015576 2718147.3362918603 0.007503129268556263
6203 2734335.3282485036 0.0022723386263277775 2734335.3184729894 0.007503175702894867
6204 2713244.156531703 0.002272337723129277 2713244.1467562565 0.007503108861216561
6205 2733997.386065956 0.0022723367483709215 2733997.37629045 0.007503169427716421
6206 2718103.9213186232 0.0022723358002349854 2718103.911543169 0.007503118251308086
6207 2726093.1806092486 0.0022723349638140915 2726093.1708337744 0.007503139425264271
6208 2726943.366935761 0.002272334247739469 2726943.357160286 0.007503140802974928
6209 2718335.476076012 0.0022723335917758315 2718335.4663005685 0.007503109894934567
6210 2732092.3409971627 0.0022723329197357365 2732092.331221678 0.007503151940893918
6211 2716639.449307385 0.002272332192680918 2716639.439531953 0.007503099824094644
6212 2730340.901908567 0.0022723314298957738 2730340.892133095 0.007503140629525498
6213 2721063.3651045924 0.0022723306733766642 2721063.355329152 0.007503109585193082
6214 2724404.1039046315 0.0022723299198752064 2724404.094129186 0.007503115777344721
6215 2727101.1540861386 0.0022723291025476917 2727101.1443106853 0.007503124113078241
6216 2719510.1358480635 0.002272328166001392 2719510.1260726405 0.007503094701534526
6217 2729995.932959758 0.002272327153701718 2729995.923184304 0.0075031271798425385
6218 2718991.158198414 0.0022723261872448605 2718991.1484229993 0.007503088473301289
6219 2728276.997859747 0.0022723253557981114 2728276.9880843065 0.007503114892427867
6220 2722347.6720870025 0.002272324644178484 2722347.6623115824 0.007503095353053699
6221 2724082.2542564874 0.0022723239538928555 2724082.2444810676 0.007503095461325645
6222 2726468.596848112 0.0022723231822870033 2726468.587072685 0.00750310372450477
6223 2720812.983440958 0.0022723223047788096 2720812.9736655555 0.0075030801072023525
6224 2728362.246033432 0.0022723213916179307 2728362.2362580076 0.007503103205493749
6225 2720502.748208444 0.002272320534452791 2720502.7384330486 0.007503075247485871
6226 2727188.969340964 0.002272319760436061 2727188.959565552 0.0075030924969808
6227 2722769.640680601 0.0022723190203297085 2722769.630905203 0.007503078717843299
6228 2724341.4379214095 0.002272318245526535 2724341.428146014 0.00750307741197901
6229 2725611.186726983 0.0022723174118953896 2725611.1769515835 0.007503082544029287
6230 2722010.1010103263 0.002272316554562337 2722010.0912349443 0.0075030653512291575
6231 2727069.3404669855 0.0022723157247099522 2727069.330691589 0.007503080473477205
6232 2721585.7197211026 0.002272314938278623 2721585.7099457276 0.007503060388236024
6233 2726484.8435809873 0.002272314168334994 2726484.833805601 0.007503071758643018
6234 2722962.9604467493 0.0022723133786487237 2722962.9506713753 0.007503060775267322
6235 2724621.3294374957 0.002272312558981243 2724621.319662123 0.007503059970133249
6236 2724938.856236456 0.00227231172960559 2724938.846461083 0.007503061543761022
6237 2722868.8744082684 0.002272310915898904 2722868.8646329073 0.007503049993044744
6238 2726195.0502594304 0.0022723101230979247 2726195.0404840615 0.007503058811863869
6239 2722257.4319099733 0.0022723093357901757 2722257.4221346197 0.007503044469680292
6240 2726122.5609365315 0.0022723085369971007 2726122.5511611714 0.0075030517455063304
6241 2722922.276314225 0.0022723077246204733 2722922.2665388747 0.007503042468890439
6242 2725026.625849056 0.002272306910386828 2725026.6160737067 0.007503042402971207
6243 2724220.7842398654 0.002272306105603445 2724220.7744645183 0.007503041157361201
6244 2723746.3196154283 0.0022723053101547427 2723746.3098400896 0.007503033847268044
6245 2725274.47907602 0.002272304514841902 2725274.4693006775 0.007503037974119104
6246 2723056.5604528077 0.0022723037119967257 2723056.550677476 0.007503027859307525
6247 2725519.701249174 0.0022723029025918376 2725519.691473839 0.007503032056721503
6248 2723247.1924897437 0.002272302093793899 2723247.182714417 0.0075030242351072085
6249 2724951.5957973944 0.0022723012910074772 2724951.5860220687 0.007503024437255218
6250 2724071.569409471 0.0022723004930127453 2724071.559634149 0.007503021456137654
6251 2724000.556963959 0.0022722996942703753 2724000.5471886424 0.007503016898959894
6252 2725003.339569858 0.002272298890867042 2725003.329794541 0.007503017841735617
6253 2723198.3987706285 0.0022722980838975216 2723198.3889953196 0.007503010711385959
6254 2725586.3976124823 0.002272297277633154 2725586.3878371725 0.007503012608123534
6255 2722865.4305774816 0.002272296475070124 2722865.420802179 0.007503006087133274
6256 2725669.0229542684 0.0022722956754003066 2725669.0131789665 0.007503006109002052
6257 2722978.576683836 0.002272294875377019 2722978.566908539 0.007503002297341704
6258 2725429.505834129 0.002272294072659003 2725429.496058836 0.007502999303639832
6259 2723241.61179612 0.002272293267822604 2723241.6020208285 0.007502998302023766
6260 2725235.047305278 0.002272292463532127 2725235.0375299924 0.007502993096915813
6261 2723265.8489867277 0.00227229166211856 2723265.8392114425 0.007502993435726792
6262 2725453.2765594264 0.002272290863980965 2725453.266784148 0.007502987873824476
6263 2722736.4430180923 0.002272290068089386 2722736.4332428146 0.007502987659568793
6264 2726329.231174176 0.0022722892738587944 2726329.2213989035 0.007502983397356133
6265 2721481.5011201147 0.0022722884826893 2721481.491344845 0.007502981421037287
6266 2727970.506761657 0.002272287698099933 2727970.49698639 0.007502979100682254
6267 2719447.5678876503 0.0022722869247167135 2719447.558112388 0.0075029753352214915
6268 2730383.393591711 0.00227228616705395 2730383.3838164504 0.007502974480000562
6269 2716697.568443585 0.0022722854284607827 2716697.55866833 0.007502969843082812
6270 2733373.921004875 0.0022722847092388632 2733373.911229621 0.007502969324139966
6271 2713691.595481146 0.002272284002261998 2713691.585705897 0.007502965015526552
6272 2736011.911131412 0.002272283286268719 2736011.901356165 0.007502963697128053
6273 2712039.1654183543 0.002272282523365792 2712039.155643111 0.007502960495987016
6274 2735941.8137727072 0.002272281673701907 2735941.8039974677 0.007502957698392231
6275 2714447.9504420077 0.002272280731119609 2714447.940666771 0.007502955659498778
6276 2731013.345121499 0.0022722797493082134 2731013.3353462676 0.0075029515593659475
6277 2721319.7394998036 0.002272278815435285 2721319.7297245744 0.007502950399414487
6278 2723278.1937989644 0.0022722779848662984 2723278.1840237402 0.007502945950902182
6279 2728584.215108771 0.0022722772436235077 2728584.2053335486 0.0075029450890889806
6280 2717625.593074962 0.0022722765271080865 2717625.5832997444 0.007502941013172359
6281 2731816.7013456034 0.002272275766338778 2731816.691570388 0.007502939566133904
6282 2717227.5242323065 0.0022722749302346956 2717227.5144570954 0.007502936151294881
6283 2729454.064519809 0.00227227404377205 2729454.0547446017 0.007502933682445828
6284 2721706.2949469197 0.0022722731661603116 2721706.2851717155 0.00750293113176108
6285 2723906.3214883585 0.0022722723419576897 2723906.311713158 0.0075029278947765675
6286 2727081.586718609 0.0022722715690090393 2727081.5769434115 0.007502926132390258
6287 2719769.3899040795 0.0022722708083407635 2719769.3801288866 0.007502922462491295
6288 2729258.7974962755 0.002272270019336601 2729258.7877210844 0.007502920967934969
6289 2719816.6479910817 0.0022722691897676733 2719816.6382158953 0.007502917153093962
6290 2727191.3881404516 0.0022722683407120224 2727191.378365268 0.007502915484001162
6291 2723257.305494885 0.002272267505113616 2723257.2957197055 0.00750291193113705
6292 2723253.818714136 0.002272266699779722 2723253.808938959 0.007502909922819295
6293 2726770.416103454 0.0022722659151222764 2726770.406328281 0.007502906870818541
6294 2720880.888340928 0.0022722651276482144 2720880.8785657585 0.007502904405340682
6295 2727595.6586174704 0.0022722643205694325 2727595.6488423045 0.0075029017872366285
6296 2721630.360838223 0.002272263495439096 2721630.35106306 0.007502898878501954
6297 2725575.9585060133 0.002272262667678554 2725575.948730854 0.007502896566533234
6298 2724345.009254437 0.0022722618519887892 2724344.9994792817 0.007502893434076659
6299 2722821.4387603765 0.002272261050966857 2722821.4289852246 0.007502891278668496
6300 2726528.269280304 0.002272260255456365 2726528.2595051555 0.007502888136559368
6301 2721620.3659717506 0.0022722594538914934 2721620.356196605 0.0075028859182378746
6302 2726576.2305995296 0.0022722586415692 2726576.2208243883 0.007502882896185783
6303 2722622.004533875 0.002272257822909152 2722621.9947587363 0.007502880468290428
6304 2724827.3307696856 0.0022722570063323498 2724827.320994551 0.007502877666050076
6305 2724670.580857699 0.002272256197051924 2724670.571082568 0.00750287501324591
6306 2722927.2784186704 0.0022722553937453796 2722927.2686435427 0.007502872446577565
6307 2726039.5400442407 0.002272254590855968 2726039.530269116 0.007502869605694429
6308 2722307.9379624026 0.0022722537835763047 2722307.9281872814 0.007502867187852015
6309 2725855.1992767965 0.0022722529712527373 2725855.1895016795 0.007502864232606839
6310 2723166.968187065 0.0022722521570446084 2723166.958411951 0.007502861861133273
6311 2724559.134466319 0.0022722513448429444 2724559.1246912084 0.007502858901279309
6312 2724585.1065727393 0.00227225053627202 2724585.096797632 0.007502856495605265
6313 2723307.6775419074 0.002272249729963126 2723307.6677668043 0.0075028536172032775
6314 2725434.0726783574 0.0022722489231438037 2725434.0629032576 0.007502851109305528
6315 2722976.6513262936 0.0022722481138972256 2722976.641551197 0.0075028483502520005
6316 2725233.743837348 0.002272247302345121 2725233.7340622554 0.00750284570373814
6317 2723602.2537500276 0.0022722464901507285 2723602.243974938 0.007502843078918388
6318 2724345.800889161 0.0022722456790424312 2724345.791114075 0.007502840296329605
6319 2724542.968701489 0.002272244869598028 2724542.958926406 0.007502837804735829
6320 2723533.7302519567 0.002272244061080719 2723533.720476878 0.007502834901165481
6321 2725076.8103581164 0.0022722432522114394 2725076.800583041 0.007502832524021091
6322 2723344.366760836 0.002272242442146441 2723344.356985764 0.007502829513174773
6323 2724914.0831031254 0.0022722416309574954 2724914.0733280564 0.0075028272303926695
6324 2723786.5982340416 0.002272240819402878 2723786.5884589767 0.007502824127078455
6325 2724294.365080286 0.002272240008295591 2724294.355305224 0.00750282193020993
6326 2724446.704855664 0.002272239197975699 2724446.695080606 0.007502818742493102
6327 2723708.828847617 0.002272238388214458 2723708.819072562 0.007502816634458816
6328 2724855.243428682 0.0022722375785245914 2724855.233653631 0.007502813351254961
6329 2723523.3515514475 0.002272236768599635 2723523.3417763994 0.007502811351718569
6330 2724801.962194696 0.0022722359585948147 2724801.952419652 0.007502807937977909
6331 2723774.805013844 0.002272235149141452 2723774.7952388027 0.007502806097043423
6332 2724407.9165003714 0.0022722343412002743 2724407.9067253345 0.007502802487385681
6333 2724225.38075997 0.0022722335359714532 2724225.3709849357 0.007502800898302214
6334 2723971.7606714107 0.002272232735049771 2723971.7508963807 0.007502796982068779
6335 2724575.5077951374 0.0022722319408955017 2724575.4980201097 0.007502795799227184
6336 2723742.040220348 0.002272231157561492 2723742.0304453257 0.0075027913995378255
6337 2724665.1108335573 0.0022722303914675273 2724665.1010585357 0.007502790879322546
6338 2723772.6806396316 0.0022722296516828203 2723772.670864616 0.007502785712637672
6339 2724546.096505895 0.002272228948280377 2724546.0867308793 0.0075027862998126044
6340 2723924.376779991 0.0022722282856853467 2723924.367004983 0.007502779839430903
6341 2724418.528764131 0.0022722276471362577 2724418.518989121 0.007502782331858234
6342 2723973.7963165976 0.0022722269740296603 2723973.7865415975 0.007502773328349065
6343 2724497.5450594234 0.002272226169209564 2724497.5352844177 0.0075027792061493955
6344 2723754.1950107086 0.002272225169495918 2723754.1852357187 0.007502764892437755
6345 2724882.7608957193 0.0022722240519275788 2724882.7511207177 0.007502777308447804
6346 2723265.973855314 0.002272223014243966 2723265.964080337 0.007502753887741791
6347 2725496.631243229 0.0022722221937889605 2725496.6214682288 0.007502778119666269
6348 2722678.7069197246 0.002272221544017058 2722678.697144762 0.0075027409028318795
6349 2726175.023434928 0.002272220896917748 2726175.0136599247 0.007502782508409005
6350 2722193.1838191124 0.002272220113993251 2722193.1740441676 0.007502724304855881
6351 2726857.190311438 0.002272219205682983 2726857.1805364275 0.0075027911402709355
6352 2721884.689586684 0.002272218320144522 2721884.6798117645 0.0075027013183724695
6353 2727741.406471002 0.002272217589648796 2727741.3966959766 0.007502807600808081
6354 2721544.2710408126 0.0022722170029893423 2721544.261265926 0.007502669253955979
6355 2729336.2136483532 0.0022722164377495984 2729336.2038733014 0.007502835311592556
6356 2720277.923629753 0.0022722157818397177 2720277.91385491 0.007502626981946722
6357 2732337.629874174 0.002272215009273168 2732337.6200990896 0.007502869036348769
6358 2716030.418639352 0.0022722141486843494 2716030.40886455 0.007502587911845679
6359 2737623.908446611 0.0022722132117630545 2737623.898671516 0.007502881385316975
6360 2707386.474715584 0.00227221219078947 2707386.464940779 0.0075025925943746465
6361 2746644.7280912767 0.002272211125613562 2746644.7183162374 0.007502828473023764
6362 2695774.2526839273 0.0022722101269319226 2695774.242909048 0.007502668867551484
6363 2759927.483629502 0.0022722092979539075 2759927.473854573 0.007502719616394229
6364 2681769.9828811637 0.0022722086284797088 2681769.9731061873 0.0075027674992487765
6365 2776373.709140994 0.0022722079883123014 2776373.699366156 0.007502630421773492
6366 2664085.000005799 0.002272207236315462 2664084.99023078 0.00750281157692167
6367 2795629.6538255797 0.0022722063439917835 2795629.644050754 0.007502619093417128
6368 2643328.3108314807 0.0022722054187885917 2643328.3010565056 0.0075027693903131675
6369 2816637.6391395647 0.002272204596107997 2816637.629364678 0.007502681907025313
6370 2625421.766921261 0.0022722039026003052 2625421.757146374 0.007502683126345837
6371 2829001.5106609375 0.0022722032290583283 2829001.500885985 0.007502749445707746
6372 2625191.8936445117 0.002272202432791069 2625191.8838696782 0.00750263091467625
6373 2812683.5764363473 0.002272201466220484 2812683.5666613905 0.007502755608182081
6374 2658555.5451069316 0.002272200418382003 2658555.535332082 0.007502649332368121
6375 2762052.3436036427 0.0022721994349754002 2762052.333828745 0.007502698540273525
6376 2717250.2037487584 0.002272198594607532 2717250.1939738533 0.007502706945839357
6377 2702484.0703403 0.0022721978602319383 2702484.060565467 0.0075026351724674055
6378 2769232.974514248 0.0022721971349897573 2769232.96473931 0.007502740863624657
6379 2665520.5860277894 0.0022721963486098066 2665520.5762529755 0.007502617110232078
6380 2787775.936442118 0.0022721954970453457 2787775.9266672 0.007502722383863489
6381 2667452.7084518885 0.002272194620976448 2667452.698677051 0.007502643073799397
6382 2766319.977932756 0.002272193760994044 2766319.968157883 0.007502679400311937
6383 2702912.1945048952 0.0022721929311052555 2702912.1847300343 0.007502668014973797
6384 2723221.423107405 0.002272192122256798 2723221.4133325517 0.00750266133801687
6385 2745209.12556249 0.00227219132086525 2745209.1157876463 0.007502652072446743
6386 2688885.4757581516 0.002272190521622964 2688885.4659832716 0.007502689668051614
6387 2766748.6082279 0.0022721897258618853 2766748.5984531157 0.007502595182850043
6388 2682888.4422815177 0.0022721889344199434 2682888.432506583 0.007502745534896662
6389 2757490.3659298206 0.002272188147189619 2757490.3561551045 0.007502527718550062
6390 2704262.7874122025 0.002272187368188347 2704262.777637219 0.0075027962559302075
6391 2728600.44770764 0.002272186605200705 2728600.437932976 0.0075024770774697064
6392 2734557.1341392994 0.0022721858600792473 2734557.1243642904 0.00750282306654758
6393 2702298.959510363 0.0022721851153331175 2702298.9497357225 0.007502455597258372
6394 2752702.8633006904 0.0022721843327374648 2752702.8535256917 0.007502814122049031
6395 2694767.7739034444 0.0022721834744244937 2694767.7641287814 0.0075024795991537494
6396 2749377.5093839634 0.0022721825421971958 2749377.4996090312 0.007502749377747869
6397 2707270.71614613 0.0022721815930311054 2707270.7063713875 0.00750256087725896
6398 2730634.60618705 0.002272180702913242 2730634.5964122294 0.007502639943440986
6399 2728199.1833628006 0.002272179908407863 2728199.1735879607 0.007502660062284074
6400 2711261.2446131455 0.0022721791856764838 2711261.2348384205 0.007502545590592355
6401 2742862.415074191 0.0022721784762302203 2742862.4052992966 0.007502716080472716
6402 2703380.86835177 0.002272177729391616 2703380.8585770773 0.007502514936883816
6403 2743424.1081585228 0.00227217693507951 2743424.098383648 0.007502698000319383
6404 2709542.3864919553 0.002272176126212925 2709542.3767172224 0.007502556691079728
6405 2732257.59366515 0.0022721753436558798 2732257.5838903524 0.007502622493536594
6406 2723291.0615432113 0.0022721745904905376 2723291.051768408 0.007502628721037888
6407 2718382.2307868972 0.002272173820473455 2718382.221012174 0.007502549307262032
6408 2734972.9509586114 0.002272172974543861 2734972.9411837696 0.007502668907855713
6409 2710487.688006684 0.00227217203649616 2710487.678231984 0.00750252819525809
6410 2738206.5715247486 0.0022721710581497354 2738206.5617499296 0.0075026479913277615
6411 2711914.7118930942 0.002272170124524455 2711914.7021183614 0.007502562970688289
6412 2732807.76470113 0.002272169288984878 2732807.754926373 0.007502587991101281
6413 2720003.5459731775 0.0022721685385814734 2720003.5361983962 0.007502612878692862
6414 2723532.2411481887 0.0022721678118211375 2723532.231373482 0.007502539075536818
6415 2728900.27010503 0.0022721670436541214 2728900.2603302314 0.007502631371098355
6416 2716299.4058350152 0.0022721662054079974 2716299.3960603154 0.00750253336049652
6417 2733560.0056499178 0.0022721653186817833 2733559.995875147 0.007502605031554906
6418 2714624.7153925495 0.00227216443480771 2714624.705617822 0.0075025633082272895
6419 2732313.1249582665 0.0022721635947874374 2732313.115183544 0.007502558944858767
6420 2718300.2690436207 0.002272162802304863 2718300.259268864 0.0075025941434266495
6421 2726974.054261014 0.002272162028754869 2726974.0444863224 0.0075025294581717444
6422 2724352.7796282363 0.0022721612394079388 2724352.7698534783 0.007502596876591355
6423 2721112.61468053 0.002272160417651159 2721112.604905837 0.007502532395225142
6424 2729215.587357506 0.0022721595723717925 2729215.577582776 0.007502570341321077
6425 2717802.858782292 0.00227215872698736 2717802.849007578 0.007502554956897381
6426 2730682.230872494 0.0022721579004313652 2730682.2210977995 0.007502536962818092
6427 2718185.691988699 0.0022721570948973165 2718185.682213971 0.007502571409655942
6428 2728687.766533485 0.002272156297949302 2728687.756758809 0.007502520050078009
6429 2721354.7384193647 0.0022721554942411047 2721354.728644643 0.007502565943362771
6430 2724860.7924810573 0.0022721546764192277 2724860.7827063776 0.007502525275137478
6431 2725265.2246235437 0.0022721538482558326 2725265.214848847 0.0075025428733629385
6432 2721354.530689894 0.002272153019750579 2721354.5209152014 0.007502540125752755
6433 2727964.458438823 0.002272152199099843 2727964.4486641516 0.007502519249334508
6434 2719705.891547539 0.0022721513875730275 2719705.88177284 0.007502547332204153
6435 2728473.174398066 0.002272150580185625 2728473.1646234067 0.0075025090059652
6436 2720272.899644125 0.0022721497703747815 2720272.889869436 0.007502538947262882
6437 2727006.970330078 0.0022721489545892886 2727006.960555416 0.007502513114281778
6438 2722356.5550389616 0.0022721481338827936 2722356.545264293 0.007502520274436716
6439 2724601.587354807 0.00227214731222952 2724601.577580138 0.007502521712709167
6440 2724760.2595899794 0.0022721464933742113 2724760.24981533 0.007502503133184154
6441 2722462.146443118 0.002272145678532218 2722462.1366684483 0.007502523731270358
6442 2726420.3713233457 0.0022721448662140534 2726420.361548705 0.007502495748080176
6443 2721406.97359747 0.002272144053790536 2721406.963822811 0.007502515162627193
6444 2726818.9168420047 0.002272143239400766 2726818.907067364 0.007502497609283581
6445 2721629.0018062172 0.002272142422987383 2721628.9920315742 0.0075025003657564334
6446 2726058.496972844 0.0022721416060924346 2726058.4871982005 0.007502501778329115
6447 2722782.142857503 0.002272140790887064 2722782.133082875 0.007502487169372507
6448 2724659.0517496867 0.0022721399792661155 2724659.0419750456 0.007502501185595913
6449 2724258.9130252474 0.002272139172662177 2724258.903250627 0.007502480649658035
6450 2723241.5529245636 0.0022721383727400215 2723241.543149932 0.0075024935303617665
6451 2725494.076570665 0.002272137582675848 2725494.066796047 0.007502480279216447
6452 2722263.0192513443 0.0022721368085263463 2722263.0094767255 0.00750248178961618
6453 2726167.603691781 0.002272136060019565 2726167.5939171636 0.007502481569990518
6454 2721891.077896317 0.002272135349390057 2721891.0681217103 0.007502471097009769
6455 2726258.5580610936 0.0022721346850298092 2726258.548286479 0.007502479988204452
6456 2722017.7949582194 0.0022721340548397416 2722017.78518362 0.007502464884832825
6457 2725978.6576651493 0.0022721334004658774 2725978.647890542 0.00750247380570637
6458 2722359.757133656 0.0022721326127382972 2722359.7473590607 0.00750246272273061
6459 2725652.3222642518 0.0022721316081195427 2725652.3124896563 0.007502464092674101
6460 2722580.4657828915 0.002272130461039888 2722580.4560082997 0.007502461318094619
6461 2725603.8816838926 0.002272129396439224 2725603.8719093087 0.007502454124672677
6462 2722382.967598865 0.0022721285745044514 2722382.9578242777 0.007502458595020888
6463 2726097.4638251504 0.0022721279367820812 2726097.454050575 0.007502447477068038
6464 2721533.8436086224 0.002272127283906546 2721533.833834042 0.007502453451441242
6465 2727342.6951356055 0.0022721264631173025 2727342.6853610356 0.007502443718316364
6466 2719847.6432079473 0.002272125508059592 2719847.6334333764 0.00750244548525876
6467 2729489.4902785127 0.002272124599670022 2729489.4805039475 0.007502441022439634
6468 2717254.712144865 0.002272123862740755 2717254.702370304 0.0075024372081094045
6469 2732438.8457020163 0.002272123240462529 2732438.8359274543 0.007502438297903562
6470 2714185.347803453 0.0022721225788470724 2714185.3380289 0.007502430594616352
6471 2735207.792471962 0.0022721217876100768 2735207.7826974066 0.007502433694260903
6472 2712381.7439495283 0.002272120900502672 2712381.734174982 0.007502425517502916
6473 2735273.1203956706 0.0022721199905770626 2735273.1106211236 0.007502426984271976
6474 2714669.4410465565 0.0022721190745068273 2714669.4312720154 0.007502421628365813
6475 2730499.3323547845 0.002272118132935485 2730499.3225802467 0.007502419455062595
6476 2721296.833360843 0.0022721171844782145 2721296.8235863075 0.007502417808923427
6477 2723126.7263356363 0.002272116295718014 2723126.7165611074 0.007502412371567476
6478 2728102.038464881 0.0022721155139131866 2728102.028690352 0.007502413345039479
6479 2717982.849837988 0.0022721148009868897 2717982.8400634667 0.007502406749046136
6480 2730826.108690578 0.002272114052943253 2730826.098916056 0.007502407895014718
6481 2718032.0829635323 0.00227211319654636 2718032.073189017 0.007502402102025331
6482 2728143.737234947 0.002272112262034926 2728143.7274604333 0.007502401273347359
6483 2722638.293064378 0.002272111349268117 2722638.2832898693 0.007502397717171979
6484 2722697.270430532 0.0022721105245441884 2722697.2606560267 0.0075023945561667905
6485 2727700.1205013148 0.00227210976445593 2727700.1107268115 0.0075023934054693035
6486 2719038.277049379 0.0022721089959400046 2719038.2672748812 0.0075023885041883365
6487 2729308.255986376 0.0022721081720985634 2729308.2462118794 0.007502388446389857
6488 2719662.7137099723 0.0022721073055143007 2719662.703935482 0.0075023830050169275
6489 2726735.367137263 0.002272106440748173 2726735.357362774 0.007502382653730129
6490 2723471.447201991 0.002272105607130878 2723471.4374275072 0.007502378086462402
6491 2722597.7182711717 0.0022721047997958897 2722597.7084966903 0.007502376523209591
6492 2727023.880053236 0.002272103996471652 2727023.870278759 0.007502373488611167
6493 2720311.1609416334 0.0022721031815302224 2720311.15116716 0.0075023703795209585
6494 2727690.510728852 0.0022721023534611456 2727690.5009543807 0.00750236871341258
6495 2721232.4336028774 0.0022721015185081968 2721232.4238284114 0.00750236447735754
6496 2725538.0064638346 0.0022721006839186565 2725537.9966893704 0.007502363531272678
6497 2724005.3511950183 0.0022720998554195734 2724005.3414205597 0.00750235899577232
6498 2722809.4384050905 0.002272099035667641 2722809.4286306333 0.007502357958673197
6499 2726090.8833153015 0.0022720982220332093 2726090.8735408494 0.007502353902174383
6500 2721748.3954670816 0.0022720974069207465 2721748.385692632 0.007502352131996662
6501 2725992.259590392 0.0022720965832834037 2725992.2498159464 0.007502348971999202
6502 2722868.046271261 0.0022720957512623345 2722868.036496819 0.0075023462190841154
6503 2724179.2311090035 0.002272094918571604 2724179.2213345645 0.007502343971407095
6504 2724917.2177731274 0.0022720940933587137 2724917.207998693 0.007502340435012593
6505 2722335.8528377987 0.002272093276614267 2722335.8430633666 0.007502338798008548
6506 2726192.9913512273 0.002272092461720072 2726192.9815768 0.007502334909137422
6507 2721818.0881913323 0.0022720916411518703 2721818.078416907 0.007502333388446644
6508 2725928.5650052284 0.002272090813323761 2725928.555230808 0.007502329593948978
6509 2722709.6997579997 0.002272089983155097 2722709.689983582 0.0075023277622576325
6510 2724663.92644653 0.0022720891566966254 2724663.9166721166 0.007502324415696423
6511 2724026.4967841734 0.0022720883356801055 2724026.487009763 0.0075023220556401
6512 2723577.9351285775 0.0022720875169128267 2723577.9253541706 0.007502319287697561
6513 2724658.7996964464 0.002272086696044892 2724658.789922043 0.0075023163740617505
6514 2723497.0417869585 0.002272085871432534 2723497.0320125585 0.007502314091944517
6515 2724191.2986387857 0.0022720850447673145 2724191.28886439 0.007502310773766789
6516 2724394.4928734135 0.002272084218796816 2724394.4830990206 0.007502308774434247
6517 2723031.9000160038 0.0022720833948620687 2723031.890241615 0.0075023052957596805
6518 2725610.9094433663 0.002272082572331535 2725610.8996689804 0.007502303343231391
6519 2721927.8656696277 0.0022720817497590994 2721927.8558952464 0.0075022999288453865
6520 2726473.9878556966 0.0022720809262209807 2726473.9780813176 0.007502297822245046
6521 2721347.547069714 0.0022720801017181054 2721347.537295339 0.007502294625058605
6522 2726793.117623986 0.0022720792767493463 2726793.1078496147 0.0075022922534192646
6523 2721187.6598340883 0.0022720784517852406 2721187.6500597205 0.007502289338458494
6524 2726926.8398481137 0.002272077627081241 2726926.830073749 0.007502286684454134
6525 2720911.5820075576 0.0022720768027267514 2720911.572233197 0.007502284032163541
6526 2727495.47772351 0.002272075978672144 2727495.467949153 0.00750228114970616
6527 2719908.7732980605 0.0022720751547029047 2719908.7635237067 0.007502278680852472
6528 2729031.2101299404 0.002272074330515528 2729031.200355591 0.007502275666042912
6529 2717764.763115921 0.002272073505944898 2717764.753341574 0.007502273271953127
6530 2731835.456523108 0.0022720726811680143 2731835.4467487647 0.007502270236619282
6531 2714259.7504094793 0.0022720718566750426 2714259.74063514 0.0075022678061291235
6532 2736118.0860562255 0.0022720710330153718 2736118.07628189 0.007502264859676354
6533 2709121.9876734745 0.002272070210558773 2709121.9778991416 0.007502262293546081
6534 2742314.003212401 0.002272069389515914 2742313.993438072 0.0075022595312711875
6535 2701693.174365954 0.002272068570244083 2701693.1645916286 0.007502256743894528
6536 2751399.5922131715 0.0022720677536435625 2751399.58243885 0.007502254249142023
6537 2690691.5127875283 0.0022720669414239853 2690691.50301321 0.0075022511653218965
6538 2765021.8889718447 0.0022720661361699535 2765021.8791975295 0.0075022490256553805
6539 2674306.9572247644 0.0022720653412647827 2674306.9474504534 0.00750224556909723
6540 2785073.8509445945 0.0022720645606337615 2785073.8411702863 0.007502243895024442
6541 2651271.440166382 0.0022720637978878963 2651271.430392078 0.0075022399698451755
6542 2811542.4885969018 0.002272063053938296 2811542.4788226 0.007502238898197796
6543 2624621.3617832744 0.0022720623221130234 2624621.3520089774 0.0075022343714475056
6544 2836324.789437849 0.002272061581645314 2836324.7796635535 0.007502233992595211
6545 2609197.3491391107 0.002272060795784855 2609197.3393648216 0.007502228692547766
6546 2836214.908178916 0.0022720599262796995 2836214.898404627 0.007502228889978056
6547 2630924.39867677 0.0022720589670471693 2630924.388902488 0.007502222781269526
6548 2789490.749696184 0.0022720579688078908 2789490.739921903 0.007502223367700978
6549 2695128.852805593 0.0022720570147623637 2695128.8430313193 0.007502216883827168
6550 2715638.164980681 0.0022720561593242566 2715638.1552064074 0.0075022178670083985
6551 2764754.533924191 0.0022720553915512574 2764754.524149924 0.007502211399260314
6552 2661341.469510839 0.00227205465132722 2661341.4597365716 0.00750221262683201
6553 2796978.7417035773 0.0022720538723795423 2796978.731929317 0.007502206009494636
6554 2656379.437875794 0.0022720530223798254 2656379.428101533 0.007502207311464011
6555 2775358.82109608 0.0022720521217027083 2775358.8113218276 0.0075022003073174515
6556 2698197.5147570185 0.002272051225880883 2698197.5049827653 0.007502201922665229
6557 2722134.5402529514 0.002272050380994092 2722134.5304787066 0.007502194520229014
6558 2750430.143515992 0.0022720495911735493 2750430.1337417457 0.007502196769551779
6559 2681502.323947021 0.0022720488244168716 2681502.314172783 0.007502188859718162
6560 2773014.6853265846 0.002272048044391227 2773014.675552345 0.007502191745381977
6561 2680966.8292262773 0.002272047240296874 2680966.819452047 0.0075021831264060704
6562 2753732.117119543 0.0022720464347972293 2753732.1073453096 0.0075021867205094985
6563 2715066.4307082887 0.002272045665418436 2715066.4209340657 0.007502177297964437
6564 2714115.733869481 0.0022720449531170818 2714115.724095254 0.00750218198838138
6565 2753000.7313732463 0.0022720442788925965 2753000.721599031 0.007502171411576597
6566 2687878.71523955 0.0022720435797202805 2687878.705465329 0.007502177706214769
6567 2765212.842953664 0.0022720427701107314 2765212.8331794557 0.007502164955625003
6568 2692177.147635319 0.0022720417992434993 2692177.1378611033 0.007502173581578941
6569 2745323.094913862 0.002272040718235296 2745323.0851396644 0.007502157270376159
6570 2719118.8447888354 0.0022720396716571904 2719118.835014626 0.007502169933707481
6571 2713946.2293450194 0.0022720387825631984 2713946.219570832 0.0075021487148524794
6572 2745681.1357216947 0.0022720380508366553 2745681.1259474885 0.007502167970314125
6573 2697150.8818455613 0.0022720373689409296 2697150.872071385 0.007502139265461876
6574 2751569.1480114115 0.00227203661471144 2751569.138237207 0.007502167885384506
6575 2703561.591449247 0.002272035741671346 2703561.581675084 0.007502127562958871
6576 2735224.764462626 0.0022720348124102923 2735224.7546884213 0.007502169878959829
6577 2724128.7397986115 0.0022720339404238557 2724128.7300244644 0.0075021127766304084
6578 2713759.5001379005 0.002272033186092592 2713759.490363692 0.007502175447267667
6579 2741585.009037806 0.0022720325128744293 2741584.999263679 0.007502094498800696
6580 2704315.6075946866 0.0022720318349509455 2704315.597820469 0.0075021854829260565
6581 2742912.8913962357 0.002272031093264733 2742912.8816221324 0.007502072042282898
6582 2710871.5349787883 0.0022720302908826816 2710871.5252045593 0.007502198849869409
6583 2729915.11974157 0.0022720294644125692 2729915.109967493 0.0075020476464722876
6584 2725907.8549714545 0.002272028632494352 2725907.8451972157 0.007502210340794127
6585 2715399.705444447 0.0022720277826376164 2715399.6956703886 0.007502030667758024
6586 2737032.0421415376 0.0022720269016968954 2737032.0323673044 0.007502206350455672
6587 2709862.683598899 0.002272026002283416 2709862.6738248346 0.007502038177499839
6588 2736682.4225440654 0.0022720251192307377 2736682.4127698704 0.007502169661596527
6589 2715174.8735814504 0.0022720242809390586 2715174.863807344 0.0075020821624806186
6590 2727647.807997965 0.0022720234797672066 2727647.798223842 0.007502099639066226
6591 2725510.1141879717 0.002272022669490739 2725510.1044137985 0.0075021500642582836
6592 2718184.572117884 0.0022720218020467206 2718184.562343843 0.007502019529307276
6593 2732551.25495941 0.002272020874046435 2732551.2451851754 0.007502213676093904
6594 2714625.5765603334 0.0022720199354270545 2714625.566786358 0.007501955167560913
6595 2732302.6613983526 0.00227201904877506 2732302.6516240807 0.007502252826413144
6596 2717986.5418240996 0.002272018240132866 2717986.5320501607 0.00750192062331379
6597 2726797.756397817 0.002272017486340825 2726797.7466235394 0.007502260382314243
6598 2724394.696806137 0.002272016738328459 2724394.6870322023 0.007501917757004499
6599 2720808.585239999 0.0022720159524826536 2720808.575465745 0.007502238379729769
6600 2728953.669249967 0.00227201510791158 2728953.6594760097 0.007501942564347877
6601 2718189.124210434 0.0022720142094735866 2718189.114436231 0.0075021889828209565
6602 2729387.5252659745 0.002272013280964013 2729387.5154919676 0.007501994011875986
6603 2719694.9816851877 0.002272012355025791 2719694.9719110597 0.007502115587615152
6604 2726505.751093971 0.0022720114597930092 2726505.741319899 0.007502061057912232
6605 2723315.579604357 0.0022720106080077514 2723315.569830306 0.00750204035373996
6606 2722803.8408427606 0.0022720097938565445 2722803.8310686364 0.0075021144365683325
6607 2726446.1830187035 0.0022720089983838043 2726446.1732447017 0.00750199266787603
6608 2720595.943110479 0.002272008198610598 2720595.9333363394 0.007502131709739154
6609 2727523.227613285 0.00227200737663025 2727523.2178392927 0.0075019848504548955
6610 2720684.4611721383 0.002272006527091398 2720684.451398022 0.007502109584028113
6611 2726454.4784641615 0.0022720056595295934 2726454.468690144 0.007502011779591991
6612 2722441.5822981326 0.002272004792692998 2722441.5725240665 0.007502061104603915
6613 2724293.927374793 0.002272003942918852 2724293.9176007365 0.007502052802307093
6614 2724623.941399747 0.002272003114921181 2724623.9316257313 0.0075020126199522525
6615 2722372.8112776033 0.0022720023010001983 2722372.80150352 0.007502080775569116
6616 2726070.7637532093 0.002272001487626745 2726070.7539792205 0.007501987325868664
6617 2721554.8150694384 0.0022720006638480734 2721554.805295358 0.007502079960767723
6618 2726210.07881271 0.002271999826568222 2726210.0690387185 0.007501991889074855
6619 2722023.8278832748 0.0022719989807043653 2722023.818109223 0.007502052367389155
6620 2725216.552825349 0.002271998134914167 2725216.5430513346 0.007502016332438793
6621 2723352.9164755903 0.0022719972961060095 2723352.9067015788 0.00750201427377694
6622 2723748.4205151964 0.0022719964661068208 2723748.410741159 0.007502040903259759
6623 2724766.4938730435 0.0022719956419388586 2724766.484099062 0.007501985659306544
6624 2722565.9602394267 0.0022719948185188554 2722565.950465383 0.0075020488406789656
6625 2725569.5073048663 0.002271993991633073 2725569.497530895 0.007501977711530074
6626 2722198.305273508 0.002271993159718948 2722198.2954994794 0.007502035501969564
6627 2725468.850257248 0.0022719923239760405 2725468.8404832673 0.007501988471835737
6628 2722711.933813438 0.0022719914871978573 2722711.9240394374 0.007502008485608819
6629 2724637.2999958186 0.0022719906521035727 2724637.2902218215 0.0075020062267002275
6630 2723729.050991921 0.0022719898200866096 2723729.0412179497 0.00750198161104379
6631 2723572.3255312797 0.00227198899085246 2723572.315757273 0.007502017388773112
6632 2724689.395467016 0.002271988162893199 2724689.3856930616 0.007501966234211503
6633 2722816.029392475 0.0022719873344004076 2722816.019618473 0.007502014302409007
6634 2725152.224315271 0.0022719865041348013 2725152.214541319 0.0075019656056290645
6635 2722672.62876026 0.0022719856718995575 2722672.6189862764 0.007501998049106462
6636 2724983.5601766715 0.002271984838443046 2724983.550402712 0.007501974879251741
6637 2723098.203724174 0.0022719840049335517 2723098.193950214 0.007501976187176814
6638 2724370.757229578 0.002271983172317951 2724370.74745561 0.007501985089917492
6639 2723794.3988384493 0.002271982340910192 2723794.389064509 0.0075019577303214735
6640 2723672.9932022337 0.002271981510366749 2723672.9834282636 0.007501988444852888
6641 2724401.603689223 0.0022719806799836985 2724401.5939152944 0.0075019483427028605
6642 2723210.568354726 0.002271979849109353 2723210.558580764 0.0075019819164625435
6643 2724676.922536171 0.0022719790174399613 2724676.9127622438 0.007501948316315452
6644 2723125.3555998867 0.0022719781850846226 2723125.345825941 0.007501967658457337
6645 2724578.563075267 0.002271977352409333 2724578.553301336 0.007501953583540057
6646 2723365.0190532207 0.0022719765197964756 2723365.0092792935 0.007501950930986068
6647 2724232.707839652 0.002271975687455955 2724232.6980657177 0.0075019584806235405
6648 2723759.1312617688 0.002271974855372025 2723759.121487857 0.007501937066637673
6649 2723829.0053851083 0.0022719740233748584 2723828.995611176 0.0075019586223549015
6650 2724125.8948880597 0.0022719731912653816 2724125.8851141576 0.007501929095168113
6651 2723520.243535857 0.0022719723589195834 2723520.2337619327 0.007501952523008031
6652 2724352.5064303484 0.0022719715263233107 2724352.4966564495 0.00750192697240189
6653 2723372.155043707 0.002271970693545697 2723372.145269795 0.007501941560861991
6654 2724418.8684524405 0.002271969860678238 2724418.8586785425 0.007501928300629157
6655 2723366.451329319 0.002271969027784022 2723366.4415554213 0.0075019287643792645
6656 2724373.3932532296 0.002271968194875894 2724373.383479331 0.007501929830308719
6657 2723435.742565568 0.002271967361927282 2723435.732791683 0.007501917228510668
6658 2724292.3306434127 0.002271966528899838 2724292.320869517 0.007501928930697713
6659 2723502.19150787 0.0022719656957698956 2723502.181733995 0.007501908905779988
6660 2724249.1018499597 0.0022719648625446906 2724249.0920760706 0.007501924437711702
6661 2723499.165158029 0.0022719640292643726 2723499.1553841606 0.007501904159017269
6662 2724303.9297089363 0.002271963195999474 2724303.9199350565 0.007501916718450829
6663 2723371.1160662225 0.002271962362848342 2723371.106292358 0.0075019020259749596
6664 2724511.8518597786 0.0022719615299461853 2724511.84208591 0.0075019071591637555
6665 2723058.67185451 0.0022719606974885703 2723058.662080649 0.007501900888100749
6666 2724941.9831375913 0.002271959865778482 2724941.973363734 0.007501897431590112
6667 2722476.758362046 0.0022719590353044877 2722476.7485881876 0.007501899186930991
6668 2725701.8557262714 0.002271958206865585 2725701.845952424 0.007501888864710668
6669 2721489.189145899 0.0022719573817649576 2721489.1793720457 0.007501895921365783
6670 2726963.3216420673 0.0022719565620963273 2726963.3118682285 0.00750188211371206
6671 2719885.668419247 0.0022719557511362985 2719885.6586454003 0.0075018908224354554
6672 2728973.88947774 0.0022719549537727293 2728973.8797039078 0.007501877151215211
6673 2717403.326933907 0.0022719541766779336 2717403.3171600685 0.007501884252870713
6674 2731959.5340664797 0.0022719534273408534 2731959.5242926525 0.0075018734829960685
6675 2713981.6214866983 0.0022719527100940277 2713981.611712869 0.0075018769399832624
6676 2735585.037034427 0.0022719520165084698 2735585.0272606043 0.007501870408351367
6677 2710717.8233377477 0.0022719513109583736 2710717.813563927 0.007501869569004178
6678 2737586.9514112645 0.0022719505253902886 2737586.9416374466 0.007501867079083351
6679 2711123.03396718 0.0022719495936428112 2711123.024193368 0.007501862287922771
6680 2733881.9840310616 0.0022719485273804 2733881.974257251 0.007501862682198698
6681 2718091.2819693764 0.0022719474494768814 2718091.272195574 0.007501855233605314
6682 2724733.3538633054 0.002271946503292111 2724733.3440895015 0.007501857554287778
6683 2727515.33387818 0.002271945725763873 2727515.324104385 0.007501849319608797
6684 2716919.113285192 0.0022719450278630687 2716919.1035113945 0.0075018522714045775
6685 2732256.2498307033 0.002271944277444153 2732256.2400569147 0.007501844315801398
6686 2716092.2339376016 0.002271943400567804 2716092.224163812 0.007501846290367917
6687 2729153.1290491456 0.0022719424371371814 2729153.119275364 0.007501839352231696
6688 2722153.1569335423 0.0022719414996791986 2722153.1471597613 0.007501839724519732
6689 2721836.417724216 0.0022719406622544176 2721836.407950441 0.007501834622731723
6690 2728755.997800018 0.0022719398975542876 2728755.9880262446 0.007501833422213312
6691 2717551.9569681757 0.0022719391189780394 2717551.9471944068 0.007501830034669803
6692 2729822.488610811 0.002271938267975736 2729822.478837046 0.007501827270040889
6693 2719727.886564875 0.0022719373632721198 2719727.876791113 0.00750182499107738
6694 2725225.9825830404 0.002271936472164503 2725225.972809283 0.007501821219902168
6695 2725282.2483743825 0.0022719356378512303 2725282.238600627 0.007501819709226418
6696 2720288.8758333954 0.0022719348417835276 2720288.866059645 0.0075018155738188295
6697 2728330.9575261585 0.0022719340328558046 2728330.94775241 0.007501814341823042
6698 2719766.38259268 0.0022719331819305555 2719766.372818937 0.007501810064752566
6699 2726416.253686406 0.002271932305921117 2726416.243912665 0.007501808714637484
6700 2723349.1697290516 0.0022719314434177904 2723349.1599553153 0.007501804590503516
6701 2722309.8846074287 0.0022719306129548368 2722309.874833695 0.007501803018706324
6702 2726782.972935152 0.0022719297986496514 2726782.963161423 0.00750179930290049
6703 2720422.4964003214 0.002271928972189053 2720422.4866265953 0.007501797288853157
6704 2726749.9287743173 0.00227192812247135 2726749.9190005953 0.007501794055348409
6705 2722176.138937125 0.0022719272631362354 2722176.1291634063 0.007501791437118082
6706 2723915.1261446867 0.0022719264147134394 2723915.1163709713 0.0075017888042052715
6707 2725198.7936112797 0.0022719255833360086 2725198.7838375685 0.007501785612976786
6708 2721539.8875028086 0.0022719247575896354 2721539.8777291 0.0075017835791232005
6709 2726343.0571709317 0.002271923922896624 2726343.047397228 0.007501779850399523
6710 2721804.26132117 0.0022719230760567003 2721804.2515474684 0.007501778277722767
6711 2724878.2706939005 0.0022719222261150156 2724878.260920204 0.007501774101328101
6712 2723941.757708763 0.0022719213833577064 2723941.7479350683 0.007501772925411672
6713 2722705.816910481 0.0022719205492603045 2722705.807136792 0.007501768393987262
6714 2725555.8597648144 0.0022719197168239677 2725555.8499911274 0.00750176759659435
6715 2722016.732475379 0.0022719188788352957 2722016.722701697 0.007501762675923873
6716 2725224.7496719477 0.0022719180346648165 2725224.739898267 0.007501762284551286
6717 2723169.694581068 0.002271917189573939 2723169.684807394 0.007501756893372438
6718 2723628.735205673 0.002271916348674006 2723628.7254319997 0.0075017570231633995
6719 2724739.686633332 0.002271915512241868 2724739.6768596657 0.00750175105800439
6720 2722480.681273625 0.0022719146764688864 2722480.6714999587 0.007501751850879986
6721 2725209.716119717 0.0022719138378290748 2725209.706346058 0.007501745132088962
6722 2722728.0816130135 0.0022719129963433334 2722728.0718393535 0.007501746787286177
6723 2724380.6771275643 0.0022719121550354763 2724380.667353913 0.007501739046558528
6724 2723853.3700412405 0.0022719113168920245 2723853.3602675875 0.007501741917141285
6725 2723275.197011266 0.0022719104826416647 2723275.1872376227 0.0075017327240733175
6726 2724646.505849008 0.0022719096512745706 2724646.496075361 0.007501737370356248
6727 2722964.845532746 0.002271908822408248 2722964.835759111 0.007501726026717143
6728 2724425.520278735 0.00227190799822354 2724425.5105050937 0.007501733312244327
6729 2723618.7578577423 0.0022719071835955763 2723618.7480841163 0.007501718763108209
6730 2723513.54803821 0.0022719063848306268 2723513.538264573 0.007501730015457751
6731 2724561.9380055647 0.0022719056081252865 2724561.9282319485 0.007501710670354618
6732 2722726.700087312 0.0022719048576773323 2722726.690313679 0.007501727910376524
6733 2725059.4684655177 0.002271904131367614 2725059.4586919122 0.007501701298574472
6734 2722541.6386193153 0.002271903411846279 2722541.6288456847 0.007501727609716712
6735 2724987.634044106 0.002271902657203462 2724987.6242705137 0.007501689769055348
6736 2722726.5006513395 0.002271901808825214 2722726.490877708 0.0075017298674688445
6737 2724854.80602829 0.0022719008355364914 2724854.796254715 0.0075016744853666825
6738 2722627.1212416617 0.002271899787914996 2722627.111468026 0.007501735968636729
6739 2725318.6188028664 0.0022718987855890114 2725318.609029314 0.007501653691695364
6740 2721700.4086043676 0.002271897923112135 2721700.3988307207 0.007501748676583921
6741 2726744.206858557 0.0022718971967420672 2726744.1970850346 0.007501625659992449
6742 2719759.8857676545 0.0022718965228790276 2719759.875993987 0.007501770666230394
6743 2729203.193448334 0.002271895809652348 2729203.1836748496 0.007501588448004328
6744 2716745.0626585097 0.00227189502426426 2716745.052884814 0.007501801129289203
6745 2732881.3259186842 0.002271894214025257 2732881.316145244 0.007501545932174619
6746 2712216.8465202404 0.002271893454748493 2712216.836746518 0.007501828887760425
6747 2738606.7044219417 0.0022718927657519724 2738606.6946485294 0.007501519234958447
6748 2704873.3544635815 0.0022718920855742206 2704873.344689865 0.0075018240984070055
6749 2748278.7452635188 0.002271891326612849 2748278.7354900865 0.00750154118794622
6750 2692205.2693680753 0.0022718904411231215 2692205.259594421 0.0075017639784157545
6751 2765186.8544539236 0.00227188944199026 2765186.844680426 0.007501608210969506
6752 2670331.580883301 0.002271888408387863 2670331.57110973 0.00750168266454886
6753 2793941.8031572932 0.002271887479607774 2793941.7933837418 0.007501664071194229
6754 2635091.720273955 0.00227188677519854 2635091.710500425 0.007501642649007637
6755 2837207.3758026385 0.00227188629025761 2837207.3660290944 0.007501657788869055
6756 2589958.162598454 0.0022718858943073456 2589958.1528248903 0.0075016777921415425
6757 2879392.0795584926 0.0022718854036734588 2879392.069785028 0.007501578952148038
6758 2569163.1912362333 0.0022718846402842423 2569163.18146258 0.007501768845496951
6759 2862597.6972495746 0.002271883523497574 2862597.6874762177 0.007501473077316933
6760 2632778.4056619643 0.0022718821916687857 2632778.3958882354 0.007501846423590846
6761 2753540.9093976477 0.0022718809409827297 2753540.899624349 0.007501417892897102
6762 2757362.5260549593 0.0022718799538672687 2757362.516281239 0.007501840126613893
6763 2642360.468772438 0.0022718791522917552 2642360.458999092 0.00750146672598009
6764 2829480.543086927 0.0022718783289006903 2829480.5333133163 0.007501732221674583
6765 2628509.0431769793 0.00227187736850848 2628509.033403508 0.007501594076261492
6766 2783981.8754766537 0.0022718763596130597 2783981.8657031907 0.007501586751233565
6767 2715281.5040298854 0.0022718754697243267 2715281.494256299 0.00750171097441844
6768 2683468.853175801 0.0022718747172350362 2683468.8434024327 0.0075014938729402346
6769 2796212.293311714 0.002271873949693935 2796212.283538093 0.007501747320401541
6770 2647055.9208260207 0.0022718730373392534 2647055.911052653 0.0075014943842824835
6771 2780657.764401172 0.0022718720276509296 2780657.7546276064 0.007501693558577751
6772 2704914.335474659 0.0022718710876584274 2704914.3257012223 0.007501565908212762
6773 2702531.5974846096 0.0022718702978525677 2702531.5877111414 0.007501598171933088
6774 2773973.986265834 0.002271869559106012 2773973.9764923193 0.007501645180707214
6775 2665916.145365187 0.002271868728177934 2665916.1355917905 0.00750152780544172
6776 2769003.288123984 0.0022718677923820006 2769003.2783504403 0.007501675700174295
6777 2707192.6994954497 0.0022718668705317712 2707192.6897220653 0.007501517391567533
6778 2708840.3661000603 0.0022718660563236896 2708840.356326548 0.007501646538479003
6779 2763087.950906379 0.0022718653103797194 2763087.9411329576 0.007501556042104678
6780 2677059.086058506 0.002271864525324153 2677059.0762850544 0.007501587016511721
6781 2762745.9993431857 0.0022718636607084106 2762745.9895697185 0.007501603688737318
6782 2706668.659553358 0.0022718627798906303 2706668.6497799563 0.007501538630470272
6783 2717598.711349653 0.0022718619590057975 2717598.701576167 0.007501624324464123
6784 2749726.3891201178 0.0022718611927626015 2749726.3793467307 0.00750152587350942
6785 2692364.59575849 0.002271860406820897 2692364.5859850207 0.007501608676714698
6786 2750312.5065622935 0.0022718595437143463 2750312.49678889 0.007501543968264017
6787 2714002.771182105 0.0022718586155550517 2714002.7614086745 0.007501571959765594
6788 2715889.771807742 0.0022718576771715605 2715889.7620343138 0.007501570391648715
6789 2746389.4431796465 0.00227185676870682 2746389.433406251 0.007501538703689172
6790 2696234.7506006644 0.002271855893931039 2696234.740827225 0.007501583683965989
6791 2746538.236887986 0.002271855040662713 2746538.2271146057 0.007501524731337502
6792 2713469.5315363486 0.0022718542032147196 2713469.521762918 0.007501576145050837
6793 2719184.7068212517 0.0022718533805483766 2719184.6970478687 0.007501529739544384
6794 2740639.733069029 0.002271852563669536 2740639.723295622 0.007501554556088199
6795 2701926.850009441 0.0022718517362699977 2701926.840236047 0.007501542488150517
6796 2743514.1495105713 0.002271850888571504 2743514.1397371884 0.007501531863003697
6797 2713100.8469758653 0.0022718500255610127 2713100.8372024647 0.007501550449197876
6798 2723392.0616975427 0.0022718491599484853 2723392.0519241756 0.007501517938746177
6799 2733976.557317934 0.002271848300113745 2733976.547544538 0.007501547544264397
6800 2708501.507999079 0.002271847447028161 2708501.4982257164 0.007501514885436733
6801 2738300.0491931303 0.002271846599979455 2738300.0394197484 0.007501535457193939
6802 2714830.277327137 0.0022718457603096874 2714830.267553773 0.007501518311412526
6803 2724790.2181088016 0.002271844928005024 2724790.2083354364 0.007501520189706531
6804 2730143.4738440784 0.0022718440974222225 2730143.4640707127 0.0075015217998830016
6805 2713306.0239717886 0.002271843259806708 2713306.014198438 0.007501507517131321
6806 2734370.327372606 0.0022718424108255446 2734370.317599243 0.0075015208631110455
6807 2716954.3529683766 0.0022718415545561615 2716954.3431950347 0.007501500091532514
6808 2724784.1924562217 0.002271840699549089 2724784.182682866 0.007501514594781469
6809 2728367.1620565336 0.0022718398515105954 2728367.1522831963 0.0075014972995219135
6810 2715496.2359049474 0.0022718390100095265 2715496.2261316036 0.007501504855312765
6811 2732514.277731141 0.002271838171129672 2732514.2679578066 0.007501496647538005
6812 2717465.494781825 0.0022718373317686387 2717465.485008493 0.007501494397121069
6813 2725668.30984019 0.0022718364910754435 2725668.300066858 0.007501495485287831
6814 2726560.7293768832 0.0022718356489928385 2726560.7196035623 0.007501485415930606
6815 2717489.665214611 0.00227183480494958 2717489.655441284 0.007501492178335355
6816 2731263.8617179063 0.0022718339584651597 2731263.8519445937 0.00750147889265674
6817 2717391.5469512283 0.002271833110427975 2717391.537177909 0.007501486362031619
6818 2727081.0695322403 0.0022718322629993208 2727081.0597589333 0.007501474647267861
6819 2724077.243737727 0.0022718314179956977 2724077.2339644167 0.007501478668059635
6820 2720149.1426709606 0.0022718305754735545 2720149.1328976583 0.007501471753341764
6821 2729111.154612003 0.0022718297339378414 2729111.144838703 0.007501470237382243
6822 2718346.8751140707 0.0022718288917675904 2718346.865340773 0.007501468995527648
6823 2727524.839541307 0.002271828048341929 2727524.829768017 0.007501462239028128
6824 2722458.1674253526 0.002271827203976583 2722458.15765206 0.0075014653152283535
6825 2722422.5577607686 0.0022718263591372237 2722422.5479874867 0.007501455514830902
6826 2726872.263165167 0.002271825513943392 2726872.2533918815 0.007501460136348772
6827 2719928.055674997 0.0022718246683537825 2719928.0459017223 0.007501450343361031
6828 2726893.151501088 0.0022718238225773644 2726893.1417278103 0.007501453494149679
6829 2722069.661737367 0.0022718229771105662 2722069.6519640977 0.007501446399590072
6830 2723471.6708103092 0.002271822132352209 2723471.661037041 0.007501445963175395
6831 2725570.172232234 0.0022718212882423456 2725570.1624589697 0.00750144293735352
6832 2720967.706979874 0.0022718204443044534 2720967.6972066155 0.007501438386516607
6833 2726418.7833942254 0.0022718196000168873 2726418.773620967 0.007501439109729342
6834 2721873.1643073694 0.0022718187551415718 2721873.1545341187 0.007501431523809912
6835 2724189.1177450246 0.0022718179097575225 2724189.107971772 0.00750143430577704
6836 2724641.4386458024 0.0022718170640686265 2724641.4288725597 0.007501425776159582
6837 2721725.4676748295 0.002271816218226829 2721725.457901585 0.007501428357778105
6838 2726107.3565218872 0.0022718153723059313 2726107.346748651 0.007501421079207087
6839 2721570.346011556 0.002271814526367892 2721570.33623832 0.0075014215426388005
6840 2725014.70988308 0.00227181368049102 2725014.700109849 0.007501416990891493
6841 2723480.2398433276 0.0022718128347210586 2723480.2300701 0.007501414413253221
6842 2722876.5726903076 0.0022718119890151964 2722876.5629170826 0.007501412912749377
6843 2725240.699997097 0.0022718111432568065 2725240.6902238782 0.0075014075529209
6844 2721918.5517297857 0.002271810297334751 2721918.541956567 0.007501408330954384
6845 2725226.9853668422 0.002271809451211229 2725226.975593631 0.007501401361754622
6846 2722784.02407171 0.0022718086049202074 2722784.0142984986 0.007501402983657266
6847 2723833.7586366017 0.0022718077585095163 2723833.748863398 0.00750139595037972
6848 2724265.244326544 0.002271806911990359 2724265.2345533404 0.007501396906546695
6849 2722662.010156326 0.002271806065337364 2722662.000383129 0.007501391154894187
6850 2724843.368398374 0.0022718052185284558 2724843.358625178 0.007501390364684973
6851 2722754.377316556 0.0022718043715777353 2722754.367543365 0.0075013866427266485
6852 2724171.9391562208 0.002271803524530707 2724171.9293830334 0.007501383721948337
6853 2723752.825873983 0.002271802677430624 2723752.8161007985 0.007501382053158075
6854 2723137.864070893 0.0022718018302894955 2723137.854297714 0.00750137730645444
6855 2724537.2387326364 0.0022718009830872176 2724537.2289594584 0.0075013771150880225
6856 2722777.374248412 0.002271800135793447 2722777.3644752405 0.007501371317152966
6857 2724412.9768328154 0.002271799288389973 2724412.9670596444 0.0075013717092823244
6858 2723303.8622473385 0.0022717984408757714 2723303.8524741745 0.007501365793054984
6859 2723645.949519615 0.0022717975932568437 2723645.9397464516 0.0075013658697226475
6860 2724093.610173641 0.00227179674553399 2724093.6004004837 0.007501360638468721
6861 2723020.389397589 0.0022717958977004813 2723020.3796244333 0.007501359738717383
6862 2724414.9893628825 0.0022717950497486445 2724414.9795897314 0.0075013556809873086
6863 2723040.766878579 0.0022717942016773226 2723040.757105431 0.0075013535021576086
6864 2724087.383941907 0.002271793353492661 2724087.374168763 0.007501350736222112
6865 2723557.3171867807 0.0022717925052026483 2723557.307413641 0.00750134733004232
6866 2723516.5664946996 0.0022717916568111354 2723516.5567215625 0.007501345658394356
6867 2724035.5093290284 0.0022717908083163757 2724035.499555896 0.007501341337516501
6868 2723224.297683521 0.0022717899597144574 2723224.2879103906 0.0075013403664545555
6869 2724087.8415103615 0.0022717891110035486 2724087.831737237 0.007501335571159134
6870 2723389.142526474 0.002271788262185552 2723389.132753351 0.007501334846215557
6871 2723761.155062366 0.0022717874132641242 2723761.1452892483 0.007501330016647283
6872 2723776.6745602493 0.002271786564241796 2723776.6647871337 0.007501329135301403
6873 2723401.3121186257 0.002271785715118433 2723401.302345515 0.007501324619028406
6874 2724021.909507117 0.0022717848658922453 2724021.8997340086 0.007501323299992282
6875 2723307.5189259686 0.002271784016561663 2723307.509152865 0.007501319306537993
6876 2723950.7530734325 0.0022717831671265985 2723950.743300332 0.0075013174123631145
6877 2723504.732777892 0.0022717823175879876 2723504.723004796 0.007501314011087129
6878 2723675.0628456525 0.0022717814679465626 2723675.053072559 0.00750131153319545
6879 2723785.1710479036 0.0022717806182018995 2723785.161274814 0.007501308681493783
6880 2723441.8699897965 0.0022717797683526196 2723441.860216711 0.007501305702827654
6881 2723920.6689765747 0.0022717789183973477 2723920.6592034926 0.007501303288643892
6882 2723413.7803447186 0.002271778068335599 2723413.7705716407 0.007501299939538804
6883 2723840.886703742 0.0022717772181679455 2723840.8769306676 0.007501297824091429
6884 2723565.0075858138 0.0022717763678954126 2723564.997812743 0.007501294243329117
6885 2723650.8518058923 0.002271775517518722 2723650.842032824 0.007501292294662758
6886 2723742.535703774 0.0022717746670378645 2723742.5259307106 0.007501288602281139
6887 2723514.445930355 0.0022717738164523002 2723514.4361572945 0.007501286715743091
6888 2723806.2395490203 0.0022717729657614283 2723806.2297759643 0.007501282999059377
6889 2723522.717384435 0.0022717721149650514 2723522.7076113815 0.007501281105347399
6890 2723726.2590181977 0.00227177126406342 2723726.2492451486 0.0075012774159802335
6891 2723646.0347958114 0.0022717704130570857 2723646.0250227656 0.007501275480079344
6892 2723578.3939464823 0.00227176956194658 2723578.3841734407 0.007501271838014523
6893 2723783.195680848 0.00227176871073235 2723783.1859078095 0.007501269853146188
6894 2723466.2035058183 0.002271767859414828 2723466.193732784 0.00750126625386423
6895 2723848.932632555 0.0022717670079947113 2723848.9228595234 0.007501264234033705
6896 2723442.142330578 0.0022717661564731783 2723442.132557551 0.007501260655684125
6897 2723830.192242851 0.002271765304852119 2723830.182469827 0.007501258629231679
6898 2723481.453897501 0.0022717644531342718 2723481.444124481 0.007501255038064822
6899 2723781.4641223117 0.0022717636013235734 2723781.4543492952 0.007501253043452264
6900 2723512.3551232563 0.002271762749425704 2723512.3453502445 0.00750124939672629
6901 2723778.525395352 0.00227176189744914 2723778.5156223425 0.007501247481001042
6902 2723467.336230683 0.0022717610454066925 2723467.3264576783 0.0075012437271549815
6903 2723872.6934825503 0.002271760193317987 2723872.6837095483 0.007501241947200381
6904 2723315.466142744 0.002271759341213125 2723315.4563697465 0.007501238023222317
6905 2724076.841995516 0.00227175848913856 2724076.832222521 0.007501236449953612
6906 2723057.6367705073 0.002271757637166298 2723057.6269975174 0.007501232275684249
6907 2724387.1926693553 0.002271756785408776 2724387.1828963673 0.007501231001707345
6908 2722693.362550614 0.0022717559340426105 2722693.3527776315 0.007501226470399321
6909 2724823.929823481 0.00227175508334696 2724823.9200505004 0.007501225622302032
6910 2722180.5205483087 0.0022717542337650676 2722180.5107753337 0.00750122058611885
6911 2725470.900542628 0.0022717533860031752 2725470.8907696544 0.0075012203436383065
6912 2721404.420958679 0.0022717525411881994 2721404.411185712 0.007501214591897956
6913 2726506.686160715 0.0022717517011153193 2726506.6763877477 0.007501215218010564
6914 2720159.9422644526 0.0022717508686264723 2720159.9324914934 0.007501208444813422
6915 2728231.1409962475 0.002271750048154985 2728231.131223287 0.007501210333777764
6916 2718149.8867202546 0.0022717492464257596 2718149.8769473033 0.007501202089814962
6917 2731072.27174595 0.002271748473098364 2731072.2619729955 0.007501205843794717
6918 2715051.570338274 0.0022717477406380086 2715051.5605653306 0.0075011954604991965
6919 2735417.9573812685 0.002271747061488698 2735417.947608319 0.007501202000300217
6920 2710884.158739146 0.0022717464389274663 2710884.148966211 0.007501188437426909
6921 2740670.3417281006 0.002271745847496038 2740670.331955156 0.007501199101840672
6922 2707195.4700265517 0.002271745208110622 2707195.4602536256 0.007501180552204091
6923 2742938.4559278963 0.002271744389886315 2742938.446154955 0.007501197147905539
6924 2708436.917936803 0.0022717432922760698 2708436.908163889 0.007501170475567602
6925 2736125.3500823975 0.0022717419829773005 2736125.3403094593 0.007501196163259343
6926 2718017.4185119923 0.002271740714661778 2718017.408739094 0.007501157351887461
6927 2722711.1197143844 0.002271739722187174 2722711.109941446 0.007501198230173681
6928 2730430.895743736 0.0022717390198680985 2730430.8859708556 0.007501141600110906
6929 2713366.7608634774 0.00227173841719848 2713366.7510905336 0.0075012054834361595
6930 2735787.377455934 0.0022717376880750464 2735787.367683075 0.0075011210910176035
6931 2714149.1439985633 0.002271736743148016 2714149.134225608 0.007501218478856147
6932 2729876.6901810793 0.002271735690780394 2729876.680408251 0.007501092779453768
6933 2722884.2171572554 0.0022717347215197984 2722884.207384282 0.00750123910277661
6934 2719669.6723856684 0.0022717339244283075 2719669.6626128783 0.0075010564780101175
6935 2730843.7432135097 0.0022717332288210695 2730843.733440509 0.007501267345534124
6936 2715544.4525373643 0.0022717325003092656 2715544.4427646147 0.007501017094896578
6937 2730789.2360898396 0.002271731668276957 2730789.2263168166 0.007501291306390237
6938 2719854.0135780424 0.002271730761635838 2719854.003805317 0.007500994334036567
6939 2723989.004823395 0.0022717298414357437 2723988.995050384 0.007501280772652838
6940 2726635.642504984 0.002271728928617229 2726635.632732231 0.007501023938453461
6941 2718580.793554702 0.0022717280107221955 2718580.7837817683 0.007501205483465781
6942 2729003.2531080446 0.0022717270901092233 2729003.2433352 0.007501117453165175
6943 2719598.163025014 0.0022717262027134853 2719598.153252205 0.0075010828272084554
6944 2725606.2679651794 0.0022717253849506873 2725606.2581922235 0.0075012306619183
6945 2724274.346827482 0.002271724631850779 2724274.337054786 0.00750097167048149
6946 2721161.582572305 0.0022717238963999293 2721161.572799275 0.0075013058682911376
6947 2726941.186747029 0.0022717231305157907 2726941.176974387 0.00750091893858791
6948 2720567.32948123 0.0022717223259980305 2720567.3197081974 0.007501310255703377
6949 2725395.3809617823 0.0022717215133603672 2725395.37118912 0.007500940428649443
6950 2723549.064575175 0.0022717207217022597 2723549.0548022077 0.007501246227081969
6951 2722129.0685321684 0.0022717199427141747 2722129.0587594328 0.0075010159668459295
6952 2726112.955936185 0.0022717191392314408 2726112.9461633177 0.0075011480998973725
6953 2720867.6314355195 0.0022717182796146004 2720867.621662698 0.007501103067245754
6954 2725764.8463473576 0.002271717359745516 2725764.836574579 0.0075010611720872115
6955 2722497.1679492984 0.0022717163994568227 2722497.1581764244 0.0075011574396440725
6956 2723569.692355193 0.0022717154297828487 2723569.6825824557 0.007501021876861604
6957 2724682.6014447734 0.002271714479411485 2724682.5916719004 0.007501158211009386
6958 2722091.10749881 0.0022717135615759436 2722091.0977260647 0.00750103186733085
6959 2725133.2181570483 0.002271712671175792 2725133.208384214 0.007501121451172048
6960 2722498.930984905 0.0022717117945846577 2722498.9212121284 0.007501064949372818
6961 2724023.550523497 0.0022717109198355924 2724023.54075071 0.007501076397600064
6962 2723741.594968755 0.002271710039839213 2723741.5851959516 0.007501093315823358
6963 2723075.8866928043 0.002271709154851108 2723075.8769200486 0.007501046429904492
6964 2724152.9709942853 0.0022717082747650574 2724152.961221477 0.007501100147901718
6965 2723307.646865308 0.0022717074130480684 2723307.6370925605 0.007501039653582419
6966 2723440.8037249027 0.002271706572978125 2723440.7939521093 0.007501086562850827
6967 2724147.7691043923 0.002271705740746176 2724147.7593316385 0.007501047940766897
6968 2722748.499622209 0.0022717048946447227 2722748.48984944 0.007501064525330026
6969 2724374.986509855 0.002271704021902168 2724374.9767370927 0.0075010583642814085
6970 2723076.402630874 0.0022717031285711406 2723076.3928581253 0.0075010455051006805
6971 2723558.89428646 0.0022717022354889816 2723558.8845136957 0.007501061835366257
6972 2724178.720870622 0.002271701364125138 2724178.711097885 0.00750103528914676
6973 2722453.055935844 0.0022717005225277205 2722453.046163087 0.007501056513679238
6974 2724998.811270738 0.0022716997012575614 2724998.8014980056 0.007501032661806403
6975 2722081.9612709004 0.002271698881525124 2722081.9514981555 0.007501045944962505
6976 2724844.867379157 0.002271698048452202 2724844.857606426 0.007501033006259111
6977 2722667.2310935473 0.0022716971998087985 2722667.2213208154 0.0075010345080093735
6978 2724007.219380145 0.0022716963453999965 2724007.209607416 0.007501032439483815
6979 2723520.11467883 0.0022716954991358743 2723520.104906109 0.007501025039251169
6980 2723349.7368160067 0.002271694669615103 2723349.7270432827 0.007501029373725693
6981 2723823.4672993575 0.002271693854685871 2723823.4575266456 0.007501018191300043
6982 2723438.0638313526 0.002271693042038947 2723438.054058635 0.007501024090926178
6983 2723382.399289631 0.002271692214471524 2723382.3895169254 0.007501013170924716
6984 2724095.022976877 0.0022716913571406996 2724095.0132041685 0.007501017376097479
6985 2722666.6969035347 0.002271690464521987 2722666.6871308354 0.007501009031770192
6986 2724704.7739868043 0.0022716895444540052 2724704.764214105 0.007501009854689702
6987 2722269.604582408 0.0022716886162869316 2722269.5948097142 0.007501005222913033
6988 2724831.370997672 0.002271687702426761 2724831.3612249824 0.007501002089196224
6989 2722385.8053557794 0.0022716868177999313 2722385.795583091 0.007501001469860899
6990 2724536.5946756597 0.002271685964024602 2724536.5849029794 0.007500994653010101
6991 2722749.339741889 0.002271685131148162 2722749.3299692064 0.007500997322151706
6992 2724198.791877265 0.002271684304081155 2724198.782104593 0.007500988106477291
6993 2722976.9365836023 0.002271683469188938 2722976.9268109268 0.007500992093629316
6994 2724109.199940564 0.0022716826185658835 2724109.190167899 0.007500982848297151
6995 2722927.9807037152 0.0022716817516161983 2722927.970931048 0.007500985417021278
6996 2724242.89831745 0.0022716808741187543 2724242.8885447904 0.007500978831975471
6997 2722766.448151759 0.002271679995082975 2722766.438379101 0.007500977653944431
6998 2724357.275729065 0.002271679122581339 2724357.26595641 0.007500975457327606
6999 2722743.604359901 0.0022716782605573015 2722743.594587253 0.007500969753111294
7000 2724256.571477089 0.002271677408064843 2724256.56170444 0.007500971749394618
7001 2722954.1661901753 0.002271676560762669 2722954.156417536 0.007500962748646738
7002 2723960.8347265804 0.0022716757133530103 2723960.824953938 0.007500966802795557
7003 2723275.5317432974 0.0022716748617254913 2723275.521970665 0.007500957240071169
7004 2723660.4490639055 0.0022716740041928583 2723660.439291271 0.007500960291387312
7005 2723497.699689787 0.002271673141662275 2723497.6899171607 0.00750095312164703
7006 2723539.9453454716 0.0022716722768400793 2723539.935572847 0.007500952652657181
7007 2723498.631416334 0.00227167141285629 2723498.6216437127 0.007500949674431081
7008 2723639.881264837 0.002271670551935681 2723639.871492222 0.007500944828046307
7009 2723318.1532697813 0.0022716696946821855 2723318.1434971653 0.007500945926251017
7010 2723855.9566406985 0.0022716688401660575 2723855.946868092 0.007500937769357108
7011 2723095.9546926757 0.0022716679865950446 2723095.9449200667 0.007500941094975006
7012 2724044.846508239 0.002271667132164643 2724044.8367356397 0.007500932005773307
7013 2722950.408195783 0.0022716662757300485 2722950.398423182 0.00750093492190749
7014 2724134.200898372 0.0022716654170989573 2724134.1911257794 0.0075009274694003494
7015 2722899.5676187 0.0022716645569173305 2722899.557846108 0.007500927735899103
7016 2724158.24969294 0.0022716636962660424 2724158.2399203526 0.007500923607274312
7017 2722868.729612068 0.0022716628361751957 2722868.7198394844 0.007500920240926253
7018 2724214.672895426 0.0022716619772579967 2724214.6631228444 0.0075009196711696945
7019 2722755.187286115 0.00227166111957782 2722755.1775135407 0.007500913172275335
7020 2724395.2241401183 0.0022716602627419857 2724395.2143675433 0.007500915034971143
7021 2722487.913994917 0.002271659406131112 2722487.904222351 0.007500907000823722
7022 2724747.2950924207 0.002271658549150378 2724747.2853198526 0.007500909414751911
7023 2722039.572240961 0.002271657691414757 2722039.562468401 0.0075009017996740856
7024 2725287.894087714 0.0022716568328273574 2725287.8843151545 0.007500902921524332
7025 2721391.1373224854 0.002271655973551961 2721391.1275499323 0.007500897289027676
7026 2726052.3167586625 0.002271655113912863 2726052.3069861117 0.007500895954506001
7027 2720478.1665380467 0.002271654254267979 2720478.1567654996 0.0075008929994177355
7028 2727145.800101075 0.0022716533949007243 2727145.7903285325 0.0075008890089063975
7029 2719146.0925505003 0.002271652535960074 2719146.0827779593 0.007500888465426003
7030 2728780.7170299147 0.002271651677458149 2728780.7072573807 0.007500882490360888
7031 2717119.0529356366 0.002271650819315672 2717119.0431631026 0.007500883375730284
7032 2731307.971559522 0.002271649961435001 2731307.9617869956 0.007500876602116503
7033 2713962.5956033226 0.0022716491037802163 2713962.585830796 0.007500877639658544
7034 2735270.381971322 0.002271648246449965 2735270.3721988024 0.007500871326361368
7035 2709010.0158757055 0.002271647389741401 2709010.0061031864 0.007500871368078208
7036 2741507.7715045623 0.0022716465342144643 2741507.7617320493 0.007500866481830853
7037 2701232.463348279 0.002271645680777186 2701232.4535757685 0.0075008647959485635
7038 2751319.300638477 0.0022716448308161283 2751319.2908659703 0.007500861819867937
7039 2689085.4731050115 0.002271643986391661 2689085.4633325096 0.007500858187261325
7040 2766588.4452132303 0.0022716431504858797 2766588.43544073 0.007500857121216919
7041 2670565.206172131 0.002271642327202617 2670565.196399637 0.007500851759393544
7042 2789385.1707958113 0.0022716415215988093 2789385.1610233174 0.007500852265250146
7043 2644404.8398253485 0.002271640738397529 2644404.8300528624 0.007500845645596526
7044 2819325.2500882945 0.002271639978256527 2819325.240315807 0.007500847236991727
7045 2614915.2480354887 0.0022716392304140535 2614915.2382630096 0.0075008398697099955
7046 2845414.549107077 0.0022716384638608537 2845414.5393345966 0.007500841985422506
7047 2601603.206910243 0.002271637628131046 2601603.1971377707 0.007500834258380573
7048 2838173.9863562346 0.002271636680857472 2838173.9765837616 0.00750083618913207
7049 2634939.812712096 0.002271635636581195 2634939.802939632 0.007500828562323177
7050 2776816.7895747907 0.002271634582880722 2776816.7798023266 0.00750082976007042
7051 2712293.9167456105 0.00227163362110601 2712293.906973154 0.0075008231414435906
7052 2695080.6262497613 0.002271632785371965 2695080.616477305 0.0075008233791800626
7053 2782956.5611187518 0.002271632024376855 2782956.551346301 0.007500818314186558
7054 2648039.4117304725 0.0022716312478985737 2648039.401958024 0.007500817155836858
7055 2800524.8673837194 0.0022716303894315354 2800524.8576112757 0.007500813465925853
7056 2662547.2981581967 0.002271629449588427 2662547.288385757 0.007500810726900975
7057 2757976.7871773215 0.0022716284919509435 2757976.777404885 0.007500808230133169
7058 2720869.651513828 0.0022716275865087656 2720869.641741396 0.007500804396852672
7059 2696972.656392335 0.002271626751121698 2696972.6466199053 0.0075008029653040945
7060 2770681.655574788 0.0022716259457905273 2770681.6458023633 0.007500798466926416
7061 2668806.6709193573 0.0022716251146517414 2668806.6611469346 0.007500797635571418
7062 2773346.0987851648 0.0022716242326105045 2773346.089012748 0.007500792611446732
7063 2690215.7094137436 0.002271623321013951 2690215.6996413283 0.007500792016215488
7064 2734366.965015376 0.0022716224230609995 2734366.955242967 0.00750078677603209
7065 2735403.2608125973 0.0022716215636422663 2735403.2510401895 0.007500786319774505
7066 2693878.665719843 0.0022716207316736824 2693878.6559474412 0.00750078116758315
7067 2762369.907583653 0.002271619896425169 2762369.897811252 0.007500780604602144
7068 2685724.353114002 0.0022716190369742937 2685724.343341607 0.007500775654850655
7069 2751704.069530585 0.002271618158270096 2751704.059758192 0.007500774733015283
7070 2710723.585659619 0.0022716172830071317 2710723.5758872316 0.00750077014424895
7071 2719364.1463310416 0.002271616429871223 2719364.1365586566 0.007500768838816988
7072 2741802.966894274 0.0022716155992574343 2741802.9571218938 0.0075007647022424205
7073 2696750.9212829643 0.002271614777301198 2696750.9115105863 0.007500763053739647
7074 2751675.2867602045 0.002271613950660912 2751675.276987831 0.007500759234610421
7075 2700765.298564861 0.002271613117018698 2700765.2887924905 0.007500757343317093
7076 2736038.2673937245 0.002271612282746404 2736038.2576213586 0.007500753650152296
7077 2723038.0591051737 0.0022716114513188466 2723038.0493328106 0.007500751739425589
7078 2712854.063977445 0.00227161061408825 2712854.054205086 0.007500747939914969
7079 2741644.549304816 0.0022716097527027265 2741644.53953246 0.007500746247250511
7080 2702702.4514036668 0.0022716088524440963 2702702.4416313157 0.00750074197203174
7081 2741940.3453800813 0.0022716079162885343 2741940.3356077326 0.0075007408021577114
7082 2711322.2493047006 0.0022716069675098468 2711322.239532358 0.007500735686914986
7083 2727175.4786739866 0.002271606037031171 2727175.468901645 0.007500735501187484
7084 2728175.577674097 0.002271605145127256 2728175.567901762 0.007500729296154945
7085 2712176.8340065046 0.0022716042917299687 2712176.82423417 0.007500730471420217
7086 2738208.8287605313 0.0022716034604066877 2738208.818988205 0.007500722926665655
7087 2708848.3880375107 0.0022716026297107915 2708848.378265182 0.007500725624314011
7088 2734832.92701867 0.0022716017833471457 2734832.9172463515 0.007500716459125209
7089 2717468.7223307076 0.0022716009152501963 2717468.712558386 0.007500720848344497
7090 2723345.1690442883 0.0022716000297319655 2723345.1592719783 0.007500709746114435
7091 2729004.6490924037 0.002271599137916494 2729004.6393200886 0.007500716244057733
7092 2714222.030951141 0.0022715982520140382 2714222.02117884 0.00750070267338451
7093 2734038.4783148332 0.0022715973799872125 2734038.4685425237 0.00750071212185624
7094 2713916.539019873 0.0022715965231591916 2713916.5292475815 0.007500695022857517
7095 2730031.829254832 0.0022715956773312635 2730031.819482527 0.007500708868990257
7096 2720927.785642344 0.002271594835922187 2720927.775870063 0.007500686376402783
7097 2721737.959146112 0.0022715939933233213 2721737.9493738115 0.00750070692472925
7098 2728675.8531778106 0.0022715931473505312 2728675.8434055415 0.00750067613979809
7099 2716039.2057772228 0.002271592300092998 2716039.196004924 0.00750070690770235
7100 2731456.0862776632 0.0022715914567216448 2731456.076505408 0.007500663549152042
7101 2716436.8734242837 0.0022715906225657147 2716436.863651983 0.007500709750566658
7102 2728395.5505938693 0.00227158979972196 2728395.540821632 0.007500647565265755
7103 2721315.7284169765 0.0022715889848724463 2721315.7186446707 0.007500716731719946
7104 2723018.45278052 0.0022715881696277486 2723018.4430083055 0.00750062677634235
7105 2726219.3148886436 0.0022715873440465203 2726219.305116327 0.007500729261723816
7106 2719797.1984969433 0.0022715865025624902 2719797.1887247567 0.007500599868905938
7107 2727576.709331166 0.0022715856495428097 2727576.6995588327 0.007500747849382515
7108 2720869.6400541714 0.0022715847992042953 2720869.630282019 0.007500567820575972
7109 2724962.9491183655 0.002271583967275261 2724962.939346013 0.007500768780525188
7110 2725085.2706639473 0.0022715831567157673 2725085.260891825 0.0075005388945539615
7111 2720722.3535656002 0.0022715823489919207 2720722.3437932394 0.007500778222159714
7112 2729304.9267527657 0.002271581508764108 2729304.9169806517 0.00750053249474022
7113 2717856.6829423057 0.002271580605967158 2717856.673169971 0.007500754078286776
7114 2730593.4877700545 0.0022715796385627735 2730593.477997909 0.007500565955262051
7115 2718029.319592589 0.0022715786387608513 2718029.309820319 0.007500691405738874
7116 2728174.3699026494 0.0022715776544870296 2728174.3601304456 0.007500626220283568
7117 2720935.598665954 0.002271576723585408 2720935.588893757 0.007500619983497009
7118 2723980.542688737 0.002271575857901909 2723980.532916486 0.007500675733045673
7119 2724750.3295854763 0.002271575043237904 2724750.3198133246 0.007500576819811113
7120 2720727.0933043966 0.0022715742520631804 2720727.0835321373 0.007500685042601643
7121 2727230.7054812475 0.0022715734609251334 2727230.695709093 0.007500581009213078
7122 2719773.100872606 0.002271572661250297 2719773.091100387 0.007500646497473143
7123 2727163.7209061636 0.002271571854414031 2727163.7111339653 0.007500626781367181
7124 2720928.496907208 0.0022715710362684926 2720928.4871350583 0.007500578640027062
7125 2725043.7127705077 0.0022715701869370016 2725043.702998251 0.007500686093843275
7126 2723159.202171948 0.0022715692806686625 2723159.192399866 0.0075005123816475035
7127 2722551.9761099834 0.002271568314144352 2722551.9663376836 0.00750073157459747
7128 2725167.9088033927 0.00227156732790622 2725167.899031359 0.007500466379527568
7129 2721172.9688032046 0.0022715663905410323 2721172.959030883 0.007500755117530561
7130 2725920.6410464044 0.0022715655514984447 2725920.6312743993 0.007500439366076812
7131 2721304.5921431817 0.002271564805758664 2721304.5823708517 0.0075007654072123085
7132 2725188.00132471 0.00227156409337163 2725187.9915527226 0.007500422939278642
7133 2722487.1800807742 0.002271563326671878 2722487.170308449 0.007500762339307726
7134 2723631.4289315883 0.0022715624313811808 2723631.419159594 0.007500432029835729
7135 2723941.515730589 0.00227156139885433 2723941.5059583127 0.007500714944258337
7136 2722274.951896214 0.0022715603089875362 2722274.942124155 0.0075004987583206315
7137 2724915.422113381 0.0022715592845498032 2724915.412341211 0.007500610606823801
7138 2721794.547636366 0.002271558398220732 2721794.5378642064 0.007500600995517687
7139 2724966.12713604 0.002271557624189991 2724966.117363976 0.007500506262920858
7140 2722236.8492980856 0.002271556870021836 2722236.8395258607 0.007500668107420949
7141 2724177.872059963 0.0022715560463321383 2724177.862287942 0.0075004656902901675
7142 2723206.421358846 0.0022715551245019506 2723206.4115866367 0.007500654759361726
7143 2723084.652318802 0.0022715541508441374 2723084.642546741 0.0075005073583567505
7144 2724161.7336060503 0.0022715532054510155 2724161.723833924 0.007500573232991073
7145 2722299.29898585 0.002271552335543345 2722299.2892137114 0.007500586769823717
7146 2724656.454617735 0.0022715515238632294 2724656.4448456904 0.007500492883498991
7147 2722141.1906308816 0.0022715507133803385 2722141.1808587015 0.007500629251288958
7148 2724529.6144359484 0.0022715498571601743 2724529.604663924 0.007500474923457492
7149 2722534.5536720585 0.002271548952147664 2722534.54389991 0.007500599429003063
7150 2723963.522223807 0.002271548034261522 2723963.512451737 0.0075005219195251535
7151 2723153.235263023 0.002271547143099273 2723153.2254909496 0.007500526514786191
7152 2723345.843478263 0.0022715462894160425 2723345.833706136 0.0075005807083614925
7153 2723632.384850782 0.002271545452608919 2723632.3750787624 0.007500474091843039
7154 2723026.211104161 0.0022715446037481156 2723026.201332022 0.007500594389584538
7155 2723733.6227590167 0.0022715437301531736 2723733.612986994 0.007500479159286963
7156 2723146.6540317475 0.0022715428421583705 2723146.644259652 0.007500552356188692
7157 2723413.82391601 0.002271541959863548 2723413.814143943 0.007500525022762943
7158 2723642.74502771 0.0022715410945794642 2723642.7352556763 0.0075004929043141575
7159 2722782.864322076 0.002271540241533347 2722782.854549973 0.007500562653886758
7160 2724362.741296991 0.002271539387397981 2724362.7315249876 0.0075004634068728485
7161 2721986.798492829 0.0022715385230978745 2721986.7887207326 0.007500557487379299
7162 2725197.043751495 0.002271537650455069 2725197.0339794788 0.007500478724251555
7163 2721092.073884517 0.002271536778757708 2721092.0641124644 0.007500515743589298
7164 2726153.19074113 0.0022715359162006395 2726153.1809690795 0.007500514733793789
7165 2720028.4757946967 0.0022715350644770893 2720028.4660226894 0.007500472417462689
7166 2727368.340286511 0.002271534220273856 2727368.3305144417 0.007500534817591833
7167 2718602.981527899 0.0022715333808968016 2718602.971755908 0.007500457350956044
7168 2729064.797871037 0.0022715325486025026 2729064.7880989825 0.007500521879402197
7169 2716593.164330858 0.002271531730262716 2716593.1545588537 0.0075004724728577055
7170 2731392.7111732857 0.0022715309327999487 2731392.7014012667 0.007500487985539518
7171 2714032.625316703 0.0022715301568046998 2714032.6155446772 0.007500495983031021
7172 2733956.673579061 0.0022715293900461542 2733956.6638070727 0.0075004589009585705
7173 2711911.288803738 0.0022715286029290974 2711911.279031705 0.007500504279148997
7174 2734979.6103811795 0.002271527752641208 2734979.6006092005 0.007500450960760968
7175 2712722.902131544 0.002271526806718373 2712722.892359527 0.007500490311026319
7176 2731796.1353877867 0.002271525779504614 2731796.1256158003 0.007500460747499817
7177 2718205.600363208 0.002271524742602687 2718205.590591218 0.007500465289396771
7178 2724711.928557813 0.002271523779360334 2724711.918785817 0.0075004726669864645
7179 2725664.289521393 0.00227152292225167 2725664.2797494237 0.007500446303624921
7180 2718122.5589836026 0.0022715221356160433 2718122.549211607 0.007500473462492445
7181 2730361.1521695475 0.0022715213483646716 2730361.1423975844 0.007500441545884653
7182 2715991.901365274 0.0022715205011037084 2715991.891593293 0.0075004610478415865
7183 2729676.4847852476 0.002271519581661944 2729676.4750132817 0.0075004463648813205
7184 2719218.1959617706 0.0022715186305490905 2719218.1861898084 0.007500443661719716
7185 2724679.086880849 0.002271517706925111 2724679.077108881 0.007500450442407431
7186 2724819.7332876883 0.002271516840911116 2724819.72351574 0.007500431508048834
7187 2719653.084410285 0.002271516015264879 2719653.0746383225 0.007500446699861867
7188 2728302.4257157105 0.0022715151867721516 2728302.415943767 0.007500428280796803
7189 2718278.330446941 0.0022715143223656516 2718278.3206749912 0.007500435320879145
7190 2727461.9376438037 0.0022715134218875147 2727461.92787186 0.007500429948534431
7191 2720956.474601414 0.002271512513354661 2720956.4648294793 0.007500422184329474
7192 2723675.431664756 0.0022715116266994882 2723675.4218928143 0.007500429895524421
7193 2724913.5474590287 0.002271510769811543 2724913.5376871047 0.007500413419609189
7194 2720408.372756394 0.0022715099264917597 2720408.3629844603 0.007500424166116189
7195 2726855.058433619 0.0022715090735876916 2726855.048661699 0.007500410618593248
7196 2720073.0224398063 0.002271508200067188 2720073.0126678846 0.007500413540676204
7197 2725659.8964957306 0.0022715073134635753 2725659.8867238127 0.007500410717104954
7198 2722381.7038038704 0.00227150643095065 2722381.6940319617 0.007500402209517506
7199 2722840.804499236 0.0022715055644235123 2722840.7947273212 0.007500409273760148
7200 2725039.773944613 0.0022715047125859747 2725039.764172714 0.007500394204678922
7201 2720892.8801030293 0.00227150386501034 2720892.870331122 0.007500403639599384
7202 2725928.6288377414 0.0022715030124871548 2725928.6190658477 0.007500390571317292
7203 2721141.1952486187 0.0022715021544905977 2721141.185476722 0.007500394307339263
7204 2724705.5718522607 0.002271501298654336 2724705.56208037 0.007500389370512538
7205 2722972.7475446435 0.0022715004539180747 2722972.737772759 0.007500384075555819
7206 2722716.5145760556 0.0022714996233351692 2722716.5048041684 0.007500387584366371
7207 2724672.863333283 0.00227149880147183 2724672.8535614084 0.007500375789472896
7208 2721644.3622536007 0.002271497976717557 2721644.3524817196 0.0075003830994178
7209 2724935.5204573018 0.002271497135585447 2724935.510685434 0.0075003705258231655
7210 2722192.753973005 0.002271496266722883 2722192.744201133 0.00750037571719386
7211 2723723.1475043753 0.00227149536470089 2723723.137732513 0.00750036738015945
7212 2723793.9808374806 0.0022714944338978527 2723793.9710656195 0.0075003668663804835
7213 2722026.6015143995 0.002271493489878829 2722026.5917425416 0.007500364503203708
7214 2725277.4989723004 0.0022714925545230264 2725277.4892004495 0.007500358506336516
7215 2720953.394667448 0.002271491646022908 2720953.384895596 0.007500360398192429
7216 2725819.065955159 0.0022714907707151034 2725819.0561833163 0.007500351939124955
7217 2720926.0706121293 0.002271489922080035 2720926.060840285 0.007500354580838801
7218 2725440.1492059743 0.00227148908564855 2725440.139434138 0.007500347137047625
7219 2721532.553759441 0.002271488245594303 2721532.543987605 0.007500347528958383
7220 2724809.1701894584 0.0022714873905875167 2724809.160417628 0.007500343077501061
7221 2721996.3517039567 0.0022714865180229783 2721996.34193213 0.007500340232717209
7222 2724644.920474311 0.0022714856351743044 2724644.9107024865 0.007500338635446992
7223 2721770.044489635 0.0022714847559371677 2721770.034717817 0.007500333615704843
7224 2725258.520699489 0.002271483894311981 2725258.5109276716 0.007500333254541874
7225 2720796.9752019737 0.0022714830582618376 2720796.9654301624 0.0075003280782459155
7226 2726499.4056594423 0.0022714822468776178 2726499.395887633 0.007500327046510016
7227 2719369.149983033 0.0022714814507533354 2719369.1402112283 0.0075003233193487
7228 2728030.911089726 0.0022714806534864422 2728030.9013179243 0.007500320523064004
7229 2717774.843419718 0.002271479833386008 2717774.83364792 0.007500318556005761
7230 2729684.070560577 0.0022714789674895468 2729684.0607887837 0.007500314260631797
7231 2716016.790222684 0.002271478041552448 2716016.780450893 0.007500312957571746
7232 2731632.753486845 0.0022714770638948803 2731632.7437150595 0.0075003086532022195
7233 2713765.479059072 0.002271476070427197 2713765.46928729 0.007500306232130915
7234 2734332.850065369 0.002271475108537827 2734332.84029359 0.007500303858987953
7235 2710487.929951389 0.0022714742086522755 2710487.9201796157 0.0075002989703727594
7236 2738369.4407155323 0.00227147336773439 2738369.430943759 0.007500299608456337
7237 2705579.6908804807 0.0022714725557634327 2705579.6811087164 0.007500291918790988
7238 2744373.764936442 0.002271471735071941 2744373.7551646754 0.007500295158228411
7239 2698396.522026836 0.002271470879290127 2698396.5122550796 0.007500285379657294
7240 2753045.037309053 0.0022714699852673568 2753045.027537293 0.007500289910276497
7241 2688220.0147955064 0.0022714690735222355 2688220.005023758 0.007500279427168875
7242 2765165.0987705565 0.0022714681753472758 2765165.0889988043 0.007500283953342327
7243 2674361.8496253653 0.0022714673138745866 2674361.839853624 0.007500274004337411
7244 2781269.910249817 0.0022714664925263736 2781269.900478073 0.00750027786213054
7245 2656893.8765079486 0.0022714656972910286 2656893.8667362146 0.007500268739127443
7246 2800298.093580527 0.002271464907674568 2800298.08380879 0.0075002720786733834
7247 2638737.0108316215 0.0022714641072254086 2638737.0010598945 0.007500263111363547
7248 2816599.1224532085 0.0022714632878402616 2816599.1126814787 0.007500266762580243
7249 2628785.8131570383 0.0022714624475217798 2628785.803385319 0.007500256875646263
7250 2817695.151161663 0.0022714615864022182 2817695.141389939 0.007500261868240656
7251 2640610.5582291028 0.0022714607068963686 2640610.5484573916 0.00750025015423012
7252 2791794.7214840706 0.002271459816501992 2791794.7117123534 0.0075002571825566414
7253 2679071.631655064 0.002271458924592165 2679071.6218833616 0.00750024324732803
7254 2744513.707350234 0.0022714580313977855 2744513.6975785233 0.007500252518083136
7255 2728800.866362918 0.0022714571232196087 2728800.8565912247 0.007500236352578907
7256 2697746.1673245886 0.002271456185862269 2697746.157552885 0.0075002477402073275
7257 2766657.604355037 0.002271455225044058 2766657.5945833526 0.007500229385136246
7258 2671269.4405186097 0.002271454268216207 2671269.4307469125 0.007500242935079357
7259 2778053.388002939 0.0022714533433581758 2778053.3782312633 0.007500222269171984
7260 2674387.994252436 0.0022714524586037277 2674387.9844807447 0.007500238558286912
7261 2761064.164492342 0.0022714516011762913 2761064.1547206757 0.007500214757942466
7262 2701864.1783508905 0.0022714507487524237 2701864.168579205 0.007500235065590676
7263 2728048.4574347893 0.002271449881020507 2728048.4476631335 0.007500206177083499
7264 2735423.1920509785 0.00227144898903473 2735423.182279296 0.007500232954403335
7265 2698634.997464459 0.0022714480803652823 2698634.987692815 0.007500195690130776
7266 2756648.7616041345 0.002271447174004863 2756648.751832454 0.0075002330454771475
7267 2687274.8544217492 0.002271446286316152 2687274.8446501205 0.007500182465654856
7268 2757010.5835819338 0.002271445420182136 2757010.573810252 0.007500236461462772
7269 2696843.845223456 0.002271444565943002 2696843.835451846 0.007500165498993067
7270 2739804.486763834 0.0022714437106427046 2739804.476992146 0.0075002442800983305
7271 2718586.3601701763 0.002271442847275145 2718586.35039859 0.007500143693702745
7272 2717076.3006193284 0.002271441978994547 2717076.290847629 0.007500257216763625
7273 2738809.2959644557 0.0022714411163366095 2738809.2861928977 0.007500116825313554
7274 2701693.6708245315 0.0022714402692240983 2701693.6610528165 0.007500274414777647
7275 2747479.768346765 0.002271439438320562 2747479.758575238 0.007500087793423853
7276 2700208.0076827016 0.0022714386119882845 2700207.997910973 0.007500290091722969
7277 2742315.2657506596 0.0022714377693489112 2742315.2559791557 0.00750006634802531
7278 2710748.5453837477 0.0022714368897854176 2710748.5356120206 0.007500290072633664
7279 2728407.496765096 0.0022714359640109306 2728407.486993591 0.007500069246479521
7280 2725697.9647066994 0.0022714350037890216 2725697.954935006 0.007500258350736659
7281 2714388.1527985125 0.0022714340392026955 2714388.143026973 0.007500105700404794
7282 2736851.784072366 0.00227143310318579 2736851.7743007354 0.007500197747982916
7283 2707200.5422275737 0.0022714322123600474 2707200.5324559812 0.0075001599057176625
7284 2739545.3678782377 0.0022714313599348276 2739545.358106672 0.007500134298827112
7285 2708962.750047341 0.0022714305231630763 2708962.7402757076 0.007500202792693724
7286 2734059.370765339 0.0022714296769798924 2734059.360993815 0.00750009414586101
7287 2717088.0994971828 0.002271428805517267 2717088.0897255396 0.007500214307938266
7288 2724522.1760800947 0.002271427907827333 2724522.1663085776 0.007500089354924588
7289 2726594.388373773 0.002271426996841469 2726594.3786021555 0.007500190589576872
7290 2716125.828703136 0.0022714260911940436 2716125.818931596 0.007500114570610494
7291 2732937.4842871125 0.0022714252045367652 2732937.4745155415 0.007500146230927195
7292 2712391.614737289 0.002271424338936766 2712391.604965716 0.007500148442340327
7293 2733935.2821226474 0.0022714234862133936 2733935.2723511183 0.0075001057212619945
7294 2713988.3667835365 0.0022714226347624682 2713988.357011946 0.00750016805257552
7295 2730202.563446848 0.002271421776831101 2730202.5536753396 0.007500086885306773
7296 2719165.2181526134 0.0022714209125862094 2719165.2083810302 0.007500162389204831
7297 2724263.7510808543 0.0022714200494832006 2724263.7413093415 0.007500092992299026
7298 2725071.3211101764 0.002271419197714602 2725071.311338621 0.007500135668668789
7299 2719001.5486567337 0.0022714183639367686 2719001.538885202 0.007500113467415727
7300 2729190.9705637526 0.0022714175462244354 2729190.960792232 0.007500102992760581
7301 2716346.4629921573 0.0022714167319094823 2716346.453220609 0.007500131637570913
7302 2730284.300508166 0.002271415899168417 2730284.29073667 0.0075000797945048965
7303 2716756.0652744197 0.002271415023715938 2716756.055502869 0.00750013531066889
7304 2728571.1446784576 0.0022714140915724027 2728571.13490697 0.007500073219843952
7305 2719429.587019511 0.0022714131126902576 2719429.5772479754 0.007500122249814618
7306 2725278.4544930975 0.0022714121225892846 2725278.444721605 0.007500080446298224
7307 2722929.554267613 0.0022714111643325438 2722929.5444961027 0.00750009948323527
7308 2721908.3130791117 0.0022714102629055846 2721908.3033076096 0.007500092228052199
7309 2725869.154309277 0.0022714094130042743 2725869.1445377897 0.007500077731095303
7310 2719613.863815921 0.0022714085865321895 2719613.854044413 0.007500098826685869
7311 2727393.361266821 0.002271407749751495 2727393.351495349 0.007500064703429958
7312 2718897.183049718 0.0022714068793687945 2718897.1732782163 0.007500095027194934
7313 2727331.054095033 0.002271405972318731 2727331.044323565 0.00750006206982787
7314 2719626.228859855 0.002271405045597932 2719626.219088368 0.00750008185408964
7315 2726061.1134814904 0.002271404124975221 2726061.10371002 0.007500066270834423
7316 2721255.001856197 0.0022714032290294954 2721254.9920847295 0.007500064761611372
7317 2724232.548912089 0.0022714023595618404 2724232.539140615 0.0075000713626285605
7318 2723109.854931436 0.0022714015037077757 2723109.8451599847 0.00750004978746476
7319 2722485.6355158896 0.0022714006438333202 2722485.6257444164 0.0075000722546985
7320 2724629.4860643535 0.002271399767888042 2724629.4762929133 0.007500040446403987
7321 2721266.111011382 0.0022713988749250204 2721266.1012399164 0.0075000669404127005
7322 2725495.8326573726 0.002271397973777724 2725495.8228859375 0.007500036867683441
7323 2720758.0015982618 0.0022713970764088516 2720757.991826808 0.007500056798890905
7324 2725649.7944732285 0.0022713961904919267 2725649.784701796 0.007500036586032102
7325 2720913.0225821664 0.0022713953158802033 2720913.012810726 0.0075000451638719155
7326 2725227.31837325 0.0022713944463076644 2725227.3086018194 0.007500036106741775
7327 2721534.0394249586 0.0022713935741315843 2721534.0296535296 0.007500035359796541
7328 2724463.4699577643 0.0022713926947975395 2724463.460186339 0.007500032566438843
7329 2722371.067987296 0.002271391808740436 2722371.0582158742 0.007500029409661666
7330 2723602.809047921 0.0022713909202309117 2723602.7992765056 0.007500024733214083
7331 2723199.382693906 0.0022713900343633133 2723199.372922488 0.00750002771736886
7332 2722837.859186984 0.0022713891542304123 2722837.849415582 0.0075000129572224674
7333 2723864.69706603 0.002271388279873023 2723864.687294612 0.0075000294752142534
7334 2722281.6087569683 0.0022713874092259887 2722281.5989855826 0.007499998373896216
7335 2724294.953236386 0.002271386540118298 2724294.9434649665 0.007500033512764698
7336 2721969.124684204 0.0022713856720614945 2721969.114912836 0.007499981947459166
7337 2724487.5056599597 0.0022713848070065406 2724487.4958885354 0.007500039228133511
7338 2721878.0570989046 0.0022713839489087026 2721878.0473275566 0.007499963749853006
7339 2724483.3271536333 0.002271383102521443 2724483.317382203 0.007500047191514807
7340 2721957.563240856 0.0022713822718968078 2721957.5534695312 0.0074999426347354846
7341 2724336.956360032 0.0022713814588163133 2724336.946588591 0.007500059181995447
7342 2722158.752428778 0.0022713806607627105 2722158.7426574808 0.007499916479993253
7343 2724085.800997145 0.0022713798684351 2724085.7912256876 0.007500077401969909
7344 2722461.1841158173 0.002271379063991839 2722461.174344555 0.0074998835386940015
7345 2723727.752830466 0.002271378224272015 2723727.7430589856 0.007500101986639016
7346 2722875.3975038463 0.0022713773317067907 2722875.3877326227 0.00749984630269798
7347 2723248.0626828982 0.0022713763889064963 2723248.052911396 0.007500125406593794
7348 2723387.1011945726 0.0022713754203311154 2723387.0914233783 0.007499818752863744
7349 2722708.8782142187 0.002271374455988205 2722708.8684427175 0.0075001263563033715
7350 2723896.7367746644 0.0022713735112744045 2723896.7270034635 0.007499827637924532
7351 2722245.6529407427 0.0022713725869264022 2722245.6431692904 0.007500079744366674
7352 2724285.3534928057 0.002271371679215622 2724285.3437215467 0.00749988715447753
7353 2721934.24228912 0.002271370784505258 2721934.2325177575 0.007499991222266097
7354 2724526.5711866505 0.002271369896366386 2724526.5614153105 0.007499969915760803
7355 2721731.2336343476 0.0022713690082614584 2721731.2238630755 0.0074999031766959144
7356 2724718.7804648927 0.002271368119025638 2724718.770693495 0.007500029689211815
7357 2721485.02388071 0.002271367231404808 2721485.0141094867 0.007499855826347961
7358 2725064.8012245507 0.0022713663463098327 2725064.791453147 0.007500037326583105
7359 2720973.6257459195 0.0022713654619401238 2720973.615974689 0.0074998650326636804
7360 2725791.6161700683 0.002271364578070532 2725791.606398712 0.0074999919754280345
7361 2719984.612067433 0.0022713636975379343 2719984.602296154 0.007499915415548521
7362 2727076.2908236026 0.002271362824348043 2727076.2810523156 0.0074999237456241956
7363 2718372.3449442084 0.002271361962101313 2718372.3351728786 0.007499967757293308
7364 2729019.8800418098 0.0022713611137698 2729019.8702705754 0.007499873016798644
7365 2716103.3513019583 0.002271360281119929 2716103.34153061 0.007499988049139116
7366 2731555.919856509 0.0022713594636986694 2731555.910085287 0.007499862700065781
7367 2713438.063376135 0.00227135865752018 2713438.0536048096 0.007499966780187932
7368 2734103.8355010874 0.002271357851532732 2734103.825729841 0.007499888541956986
7369 2711436.444207614 0.0022713570234002877 2711436.4344363366 0.007499920424833217
7370 2735004.953677775 0.002271356142206867 2735004.943906494 0.007499925065736423
7371 2712216.570859606 0.002271355186734531 2712216.561088373 0.007499877777570779
7372 2732165.1075680815 0.0022713541712631037 2732165.0977967824 0.007499944975732394
7373 2716980.0952312564 0.0022713531505666284 2716980.0854600435 0.007499859720503592
7374 2726082.60268627 0.0022713521869781638 2726082.5929149813 0.007499936494807702
7375 2723353.8004207085 0.0022713513072116233 2723353.790649488 0.0074998689326659556
7376 2720431.049410946 0.0022713504892363785 2720431.039639689 0.007499906753315128
7377 2727421.979629518 0.002271349682792016 2727421.969858277 0.007499891425232054
7378 2718518.8035799544 0.0022713488411247548 2718518.793808732 0.007499873707549517
7379 2726909.415391622 0.002271347946918401 2726909.405620366 0.007499907991185508
7380 2721345.274398229 0.0022713470214582687 2721345.2646270283 0.007499853497276341
7381 2722259.772638089 0.002271346108597863 2722259.7628668356 0.007499907110154289
7382 2726994.026828854 0.0022713452425316243 2726994.017057657 0.007499851835912556
7383 2716536.682938907 0.002271344425266048 2716536.673167673 0.007499889694227416
7384 2731987.8020965685 0.0022713436291834747 2731987.792325362 0.00749986282119105
7385 2712836.302306647 0.0022713428164506367 2712836.292535438 0.007499865552241433
7386 2734197.922374302 0.00227134195892421 2734197.9126030854 0.0074998744441522125
7387 2711972.081313022 0.0022713410484600694 2711972.0715418346 0.007499846095453661
7388 2734212.9964505774 0.002271340096141309 2734212.9866793603 0.007499876826405525
7389 2712043.430511436 0.0022713391250396603 2712043.420740259 0.007499837942894899
7390 2734922.7145868377 0.0022713381615594268 2734922.704815632 0.0074998672014430934
7391 2709711.6634395258 0.0022713372264162677 2709711.6536683477 0.007499840434606548
7392 2739598.5039181826 0.002271336327569874 2739598.494146996 0.007499849762299457
7393 2702229.443313338 0.0022713354599722766 2702229.4335421547 0.007499847426661579
7394 2750300.0489960825 0.002271334611797686 2750300.039224916 0.007499831824429828
7395 2688350.1656423938 0.0022713337707037638 2688350.1558712083 0.007499851704606985
7396 2767681.3226002865 0.00227133292702911 2767681.3128291345 0.00749981932697698
7397 2668007.592719746 0.0022713320766031254 2668007.582948565 0.007499848982017052
7398 2791520.772461995 0.0022713312240703687 2791520.7626908496 0.007499814265852364
7399 2642163.642883712 0.00227133038238472 2642163.6331125423 0.0074998393917448105
7400 2819539.1326458864 0.002271329564538511 2819539.1228747424 0.007499814675372629
7401 2616126.921477357 0.002271328769842472 2616126.9117062017 0.007499826459881846
7402 2841021.205822915 0.0022713279727364297 2841021.1960517704 0.007499816330512618
7403 2607103.7208740297 0.002271327125935776 2607103.711102888 0.007499814498760479
7404 2831365.8222982795 0.0022713261882391787 2831365.8125271383 0.007499814937767512
7405 2639454.729493802 0.0022713251667107375 2639454.71972267 0.007499806430782262
7406 2775317.933535793 0.002271324130217312 2775317.9237646605 0.007499808315469369
7407 2709171.828009775 0.0022713231645402517 2709171.8182386486 0.007499803411748612
7408 2702011.3583361753 0.0022713223081253044 2702011.3485650555 0.007499797236861472
7409 2773651.1534650256 0.0022713215304280584 2773651.1436938993 0.007499804646054174
7410 2657432.735691185 0.002271320759357551 2657432.7259200807 0.007499783571311797
7411 2793916.7423802256 0.002271319926351422 2793916.7326090983 0.007499807685007478
7412 2664901.9276916296 0.0022713190047741077 2664901.917920542 0.007499768896276635
7413 2761457.5496438304 0.0022713180223895495 2761457.539872702 0.00749981049440566
7414 2713220.6318457476 0.0022713170357708326 2713220.622074676 0.007499754328279558
7415 2706759.3931654682 0.0022713160871921773 2706759.383394339 0.007499812941050979
7416 2761220.6890250067 0.002271315182072238 2761220.6792539516 0.0074997398310049914
7417 2673914.752602608 0.0022713142991265443 2673914.7428314774 0.007499816271164339
7418 2773189.410166615 0.002271313415911318 2773189.4003955782 0.007499723761075518
7419 2683483.5436131665 0.0022713125285521375 2683483.5338420314 0.007499822270902248
7420 2745435.2320132256 0.002271311651757585 2745435.2222422096 0.007499704161804729
7421 2721794.2213929724 0.002271310800463135 2721794.2116218293 0.00749983233828782
7422 2705559.4601334985 0.0022713099712935174 2705559.4503625077 0.00749968083584158
7423 2754873.538296205 0.002271309142047256 2754873.528525051 0.007499844954028916
7424 2685903.4721891815 0.0022713082868299297 2685903.4624182153 0.007499657897852516
7425 2758354.9660069216 0.002271307392793151 2758354.956235762 0.007499852400196958
7426 2697631.4853340965 0.0022713064648688234 2697631.475563144 0.007499646263255147
7427 2734745.4200369185 0.0022713055195746367 2734745.410265772 0.007499841174679019
7428 2726463.447465676 0.0022713045739032015 2726463.4376947125 0.007499659143972079
7429 2706954.526068509 0.0022713036396128476 2706954.516297403 0.007499802661028842
7430 2747587.6290912237 0.0022713027218120452 2747587.619320224 0.007499697017357178
7431 2696432.4527681824 0.0022713018205761906 2696432.442997134 0.007499746633945175
7432 2746674.9552083965 0.0022713009330212947 2746674.9454373536 0.007499741858185471
7433 2707484.669939384 0.0022713000551132143 2707484.6601683884 0.007499695114284218
7434 2728681.996863662 0.0022712991816117335 2728681.98709259 0.007499772368914035
7435 2727768.106673576 0.0022712983053358275 2727768.096902612 0.007499665410015565
7436 2710290.034498508 0.0022712974188719894 2710290.0247274344 0.007499776381471428
7437 2740658.8999407054 0.002271296518831413 2740658.890169745 0.007499663958591228
7438 2704868.033522476 0.0022712956092553666 2704868.023751427 0.007499753393094645
7439 2738364.952170307 0.0022712946999808277 2738364.942399327 0.00749968483860171
7440 2713565.5615396444 0.002271293800797112 2713565.5517686354 0.007499715374251897
7441 2725696.7811195883 0.002271292915533743 2725696.7713485835 0.007499711915637951
7442 2727229.3934249524 0.002271292040305042 2727229.38365398 0.007499680103033213
7443 2713840.745440714 0.002271291166479657 2713840.735669694 0.007499728797364706
7444 2735165.424690663 0.0022712902859307513 2735165.414919712 0.00749966045876855
7445 2710913.6450563665 0.0022712893953613076 2710913.63528535 0.0074997271208440755
7446 2733038.238295884 0.002271288497475808 2733038.2285249354 0.007499659707815351
7447 2717047.9943236033 0.0022712875988532017 2717047.9845526074 0.007499708464575868
7448 2724455.3589747865 0.0022712867060507218 2724455.349203828 0.007499671956791975
7449 2726123.405629084 0.0022712858224798686 2726123.395858116 0.00749968208511004
7450 2716657.665210708 0.002271284947667268 2716657.655439737 0.0074996862632552615
7451 2731340.604177211 0.00227128407887679 2731340.594406268 0.007499659041019765
7452 2714742.28240281 0.002271283213703977 2714742.272631834 0.007499693013888236
7453 2729969.822662439 0.002271282352064226 2729969.8128915103 0.007499646430094145
7454 2718783.70153671 0.0022712814966533365 2718783.69176574 0.007499688109171447
7455 2724246.075671588 0.002271280651657917 2724246.065900662 0.007499645241339877
7456 2724941.851977888 0.002271279819953952 2724941.842206935 0.007499673453978144
7457 2718766.8289117822 0.002271278999070494 2718766.8191408515 0.007499651287075734
7458 2728826.160843524 0.00227127817691395 2728826.151072591 0.007499654822848308
7459 2716980.4181139967 0.0022712773301865083 2716980.4083430613 0.007499658040542289
7460 2728415.898946523 0.0022712764312170066 2728415.8891756083 0.007499638344667281
7461 2719286.0660547107 0.002271275466143712 2719286.0562837753 0.007499659991227987
7462 2724786.792043419 0.0022712744541121023 2724786.7822725167 0.007499627790067672
7463 2723491.9415393337 0.0022712734449425423 2723491.9317684053 0.007499654946526876
7464 2720743.812797679 0.002271272488642467 2720743.8030267823 0.007499623946028813
7465 2726730.5222346084 0.0022712716027506277 2726730.5124636926 0.007499644210915545
7466 2718737.3817607467 0.0022712707657490667 2718737.371989851 0.007499624851834946
7467 2727310.622227122 0.0022712699351116216 2727310.612456221 0.007499630802682418
7468 2719514.333062044 0.0022712690721433774 2719514.323291148 0.007499626870762543
7469 2725424.9686583634 0.002271268161544488 2725424.9588874774 0.007499617844540381
7470 2722091.1876555774 0.002271267218264682 2722091.1778846835 0.0074996267925881484
7471 2722601.6432328117 0.002271266275983573 2722601.633461938 0.007499607713659403
7472 2724707.5832188455 0.0022712653631607083 2724707.573447957 0.007499623176859271
7473 2720542.039741434 0.002271264485120019 2720542.0299705686 0.00749960139089286
7474 2725970.0532647585 0.002271263624755811 2725970.043493879 0.007499616147321262
7475 2720161.8675666996 0.0022712627574010633 2720161.8577958387 0.007499598170260233
7476 2725507.30965833 0.002271261867287192 2725507.299887461 0.007499606754807705
7477 2721300.9074023785 0.0022712609558491513 2721300.897631521 0.007499596402134347
7478 2723916.7660020883 0.0022712600381597082 2723916.7562312316 0.0074995966028386304
7479 2723067.1880047894 0.002271259130909601 2723067.1782339355 0.007499594509339265
7480 2722223.6815039846 0.0022712582411295113 2722223.671733139 0.007499587256091491
7481 2724463.164213396 0.0022712573634165287 2724463.1544425474 0.007499591380873226
7482 2721266.475812875 0.0022712564858236098 2721266.466042039 0.007499579587037999
7483 2724900.2212224985 0.002271255598652707 2724900.2114516567 0.007499586449844072
7484 2721338.0491439574 0.0022712547000980528 2721338.039373129 0.007499573699933072
7485 2724378.4717364134 0.0022712537959231685 2724378.46196558 0.007499579797218222
7486 2722184.5558234216 0.00227125289438966 2722184.5460526 0.007499569243155424
7487 2723339.280540281 0.002271252000511647 2723339.270769457 0.007499572005020876
7488 2723259.441011147 0.002271251113526434 2723259.43124033 0.007499565619235923
7489 2722353.251648795 0.0022712502285550406 2722353.2418779805 0.007499563770684758
7490 2724042.127357602 0.002271249340462716 2724042.1175867906 0.0074995621488300164
7491 2721834.782273638 0.002271248447055923 2721834.772502834 0.007499555657462508
7492 2724258.8237518566 0.0022712475498350092 2724258.8139810506 0.007499558310406483
7493 2721903.424772643 0.002271246652345059 2721903.4150018482 0.007499548036391461
7494 2723936.192299097 0.0022712457576073656 2723936.1825282974 0.007499553875464836
7495 2722409.2674497673 0.0022712448663994465 2722409.2576789814 0.007499541043817767
7496 2723313.437827003 0.002271243977263265 2723313.4280562103 0.007499548863498462
7497 2723063.1662747 0.0022712430878551134 2723063.1565039223 0.007499534565205683
7498 2722691.3184768786 0.002271242196541709 2722691.308706093 0.007499543464916693
7499 2723587.249949264 0.0022712413032683256 2723587.2401784942 0.007499528311839314
7500 2722298.5209851027 0.002271240409373674 2722298.5112143243 0.007499538004673753
7501 2723819.2208947423 0.002271239516700583 2723819.2111239806 0.00749952191400179
7502 2722223.446767759 0.0022712386266952617 2722223.4369969876 0.007499532900064301
7503 2723743.314154191 0.002271237740058896 2723743.304383438 0.007499514948717402
7504 2722418.1454947353 0.002271236857098424 2722418.13572397 0.0074995286235333795
7505 2723458.0234644297 0.002271235978513746 2723458.013693687 0.007499506921066596
7506 2722751.3906250405 0.0022712351062009607 2722751.3808542797 0.007499525730229864
7507 2723111.100316079 0.0022712342437034012 2723111.0905453474 0.007499497224230167
7508 2723077.9842494377 0.002271233396055333 2723077.9744786792 0.007499524956318707
7509 2722832.563644514 0.002271232568652316 2722832.553873796 0.007499485050294297
7510 2723299.3479886274 0.0022712317644087996 2723299.3382178685 0.007499527345900947
7511 2722681.009577788 0.0022712309781613193 2722680.9998070877 0.007499469215115625
7512 2723406.5665090526 0.0022712301888771587 2723406.556738288 0.0074995343293489105
7513 2722605.152552396 0.002271229356114533 2722605.1427817186 0.00749944788038703
7514 2723491.736719573 0.002271228435129395 2723491.726948797 0.007499547679756341
7515 2722470.0819689394 0.002271227416659314 2722470.072198293 0.007499418505541843
7516 2723659.468532722 0.002271226359458966 2723659.4587619263 0.007499569615176578
7517 2722243.693318165 0.0022712253633162876 2722243.6835475606 0.007499379222863569
7518 2723857.5080188657 0.00227122449375083 2723857.4982480397 0.007499601548826853
7519 2722091.094256463 0.0022712237344136334 2722091.0844859066 0.007499332559546193
7520 2723912.603169051 0.0022712230042795855 2723912.593398192 0.00749963617036819
7521 2722152.6267489814 0.0022712222067954807 2722152.6169784646 0.007499294332493191
7522 2723736.309543426 0.0022712212825582575 2723736.2997725587 0.0074996458323859415
7523 2722410.265124543 0.002271220243410169 2722410.2553540226 0.007499300331487113
7524 2723428.125502499 0.0022712191685533584 2723428.1157316864 0.007499593246877751
7525 2722691.14725827 0.0022712181509380817 2722691.137487678 0.007499373794064808
7526 2723222.1641792203 0.0022712172359254006 2723222.154408518 0.0074994848258437465
7527 2722777.229970448 0.002271216398891026 2722777.2201997554 0.00749947642893848
7528 2723279.3537521097 0.0022712155767222364 2723279.3439815124 0.0074993820967435895
7529 2722577.5609049955 0.0022712147190647384 2722577.5511342394 0.007499541794799172
7530 2723588.983216205 0.00227121381689056 2723588.9734456507 0.007499340654646952
7531 2722179.400257875 0.0022712128962521306 2722179.3904871303 0.007499531828853447
7532 2724017.374107721 0.002271211993722423 2724017.364337133 0.007499375936949056
7533 2721737.500826842 0.0022712111342500434 2721737.4910561736 0.007499457306892299
7534 2724447.260983971 0.0022712103204834758 2724447.2512133094 0.007499451354036662
7535 2721304.2999522635 0.0022712095373070783 2721304.2901816797 0.007499374423712457
7536 2724905.6121814935 0.002271208762372749 2724905.60241078 0.007499504792740871
7537 2720780.7135290825 0.002271207968638277 2720780.7037585373 0.007499337176933058
7538 2725559.9595999457 0.0022712071215040684 2725559.949829239 0.007499499732610319
7539 2719984.450073016 0.002271206189742517 2719984.440302451 0.007499358808270528
7540 2726592.3768410347 0.0022712051782711453 2726592.3670703834 0.007499446376854159
7541 2718800.3558312226 0.0022712041502292034 2718800.3460606104 0.0074994080012667705
7542 2728010.330072889 0.002271203195255167 2728010.3203022964 0.007499389529835525
7543 2717443.1964936745 0.0022712023614017197 2717443.1867230344 0.007499437963267654
7544 2729343.629924447 0.002271201619907554 2729343.620153876 0.007499369530170202
7545 2716869.7955021146 0.00227120088953051 2716869.7857314902 0.007499423454303841
7546 2729365.8701480837 0.002271200090439129 2729365.86037749 0.007499393376863406
7547 2718783.3019631407 0.0022711991960100235 2718783.2921925676 0.007499374198168079
7548 2726795.0028342307 0.002271198253765562 2726794.993063596 0.0074994365269362
7549 2723938.2053110874 0.0022711973462870923 2723938.1955405683 0.00749932204641295
7550 2722175.734585799 0.0022711965076699313 2722175.724815135 0.007499467423729935
7551 2729471.8444584087 0.002271195673893731 2729471.83468792 0.0074992928984621236
7552 2717974.081101402 0.0022711947375372962 2717974.0713307364 0.00749947105726609
7553 2730479.205347028 0.0022711936726709145 2730479.195576546 0.007499288965759185
7554 2717190.850348332 0.002271192586309945 2717190.840577684 0.007499455303640495
7555 2727186.759085377 0.0022711916136848084 2727186.7493148907 0.007499294890500379
7556 2721286.23222015 0.0022711907848500766 2721286.2224495206 0.007499438823624008
7557 2722910.185738459 0.0022711900077097293 2722910.175967973 0.007499296271945928
7558 2726553.2331100693 0.0022711891533805945 2726553.2233394505 0.0074994292668754585
7559 2718906.2674027793 0.0022711881615741633 2718906.257632298 0.007499293276856479
7560 2728741.5844422276 0.0022711870930908775 2728741.574671623 0.00749941772762821
7561 2717079.00368983 0.0022711860707040213 2717078.993919346 0.007499298070379342
7562 2728762.668371334 0.002271185160833181 2728762.658600756 0.007499393295116049
7563 2717852.8159796945 0.002271184323307302 2717852.806209192 0.007499318190739856
7564 2728320.474457802 0.002271183467934409 2728320.464687263 0.007499355455309292
7565 2718444.6201530923 0.0022711825450580834 2718444.610382562 0.0074993478713595045
7566 2727874.351552224 0.0022711815848415508 2727874.3417817284 0.007499313697311794
7567 2717913.9585007373 0.0022711806535159426 2717913.9487301824 0.007499374271821778
7568 2728382.5622700867 0.0022711797792125082 2728382.552499625 0.007499282368760071
7569 2717319.767069888 0.002271178928701054 2717319.757299325 0.007499383886268087
7570 2729356.5590463355 0.002271178048875782 2729356.5492758844 0.007499272994473953
7571 2716358.453242538 0.0022711771206568514 2716358.4434719915 0.007499369298141848
7572 2730430.3859227486 0.002271176172325116 2730430.376152286 0.0074992865570300046
7573 2714430.768678639 0.0022711752456940075 2714430.758908128 0.0074993357672961305
7574 2733090.1899056775 0.0022711743555305927 2733090.1801351905 0.007499312458587342
7575 2710781.510163844 0.002271173483194372 2710781.5003933725 0.007499297888890574
7576 2738115.296195241 0.0022711726024671397 2738115.2864247337 0.0074993350736133795
7577 2704657.2790914346 0.0022711717053910366 2704657.2693209928 0.007499270136165891
7578 2745162.264438003 0.0022711708038614777 2745162.25466749 0.007499342471354364
7579 2696689.0386302546 0.0022711699112003512 2696689.0288598244 0.007499260383172215
7580 2753817.4771234216 0.0022711690273384787 2753817.467352921 0.007499331389562921
7581 2687545.7002327596 0.002271168142439635 2687545.6904623243 0.007499267410579992
7582 2763911.781908066 0.0022711672512738153 2763911.7721375916 0.007499307148352043
7583 2676573.114283366 0.002271166360979387 2676573.104512917 0.007499282770817593
7584 2776294.9267094256 0.0022711654846396014 2776294.91693898 0.0074992798715650755
7585 2662921.6971716313 0.0022711646284604816 2662921.6874011704 0.007499296170915604
7586 2791478.777162149 0.002271163785682249 2791478.7673917264 0.007499258900829507
7587 2647758.7907824744 0.002271162941581208 2647758.781012011 0.007499300363326011
7588 2805823.5185077246 0.0022711620824757747 2805823.508737314 0.007499248811872909
7589 2637517.5071873777 0.002271161199990071 2637517.497416923 0.0074992933606425494
7590 2809321.278578247 0.0022711602895805864 2809321.2688078377 0.007499248807014524
7591 2643843.26204456 0.0022711593496657595 2643843.2522741226 0.007499278004590409
7592 2790779.5188311846 0.0022711583854597866 2790779.509060772 0.007499254377282385
7593 2673453.0539846104 0.0022711574128040047 2673453.0442141932 0.007499259697281737
7594 2751400.664698432 0.002271156454266735 2751400.654928016 0.00749926003912984
7595 2716901.6612157375 0.0022711555279946007 2716901.6514453385 0.007499243691675525
7596 2708129.338517404 0.002271154638019255 2708129.328746988 0.0074992617557340146
7597 2755005.4298861907 0.0022711537728984685 2755005.420115804 0.007499233001010125
7598 2679108.9578558975 0.0022711529122643307 2679108.9480854864 0.00749925792095892
7599 2773043.0840060026 0.002271152036707218 2773043.074235623 0.007499227793704393
7600 2673723.4861651096 0.002271151136326499 2673723.476394709 0.0074992492382868845
7601 2766120.53377417 0.002271150214322816 2766120.5240037935 0.007499226267944483
7602 2691080.559417628 0.002271149283892299 2691080.549647241 0.007499237920492887
7603 2740841.0837637237 0.0022711483601558983 2740841.0739933494 0.007499226016922838
7604 2719883.848796483 0.002271147452179747 2719883.8390261093 0.007499226461472622
7605 2712223.5386207215 0.002271146559792104 2712223.52885035 0.007499225025060535
7606 2744657.8484585453 0.0022711456759123734 2744657.838688183 0.0074992165454096085
7607 2694079.3142786203 0.0022711447915007713 2694079.3045082535 0.007499222152783526
7608 2754816.145378701 0.0022711438998793197 2754816.1356083485 0.0074992086998078855
7609 2692499.6887798817 0.0022711429988920436 2692499.679009522 0.0074992172443976955
7610 2748470.448217491 0.0022711420908270506 2748470.438447146 0.0074992026069372695
7611 2705092.625832718 0.0022711411806399444 2705092.6160623655 0.00749921085020464
7612 2731656.6851865724 0.00227114027337907 2731656.6754162344 0.007499197596423695
7613 2723404.778663391 0.002271139371978701 2723404.7688930477 0.007499203735875559
7614 2714161.2238736344 0.0022711384763414353 2714161.214103303 0.007499193017663169
7615 2738024.840882734 0.0022711375839070116 2738024.8311123997 0.007499196483452594
7616 2703900.460523473 0.0022711366911996917 2703900.4507531477 0.007499188430025055
7617 2743262.5526053193 0.0022711357955400267 2743262.542834994 0.007499189360244678
7618 2703812.4614754636 0.002271134896173245 2703812.451705145 0.007499183654684702
7619 2738733.561480669 0.0022711339943974067 2738733.5517103523 0.007499182406333434
7620 2711885.2633088185 0.002271133092764802 2711885.2535385066 0.00749917871273423
7621 2728343.750796781 0.0022711321938865 2728343.741026473 0.007499175576326464
7622 2723073.898032255 0.002271131299524449 2723073.88826195 0.007499173691010973
7623 2717656.1773967254 0.0022711304104136914 2717656.1676264266 0.00749916883065164
7624 2732121.6387339286 0.0022711295268027227 2732121.62896363 0.007499168628305793
7625 2711072.507961949 0.002271128649339054 2711072.498191658 0.007499162179903779
7626 2735830.568648211 0.0022711277798019803 2735830.55887792 0.0074991634906877375
7627 2710335.7778827106 0.0022711269212357423 2710335.768112428 0.007499155702186053
7628 2733833.939206696 0.002271126077043195 2733833.9294364117 0.00749915821013144
7629 2714540.262001464 0.002271125248534506 2714540.2522311895 0.007499149514846992
7630 2728054.3996869368 0.0022711244305045914 2728054.3899166593 0.007499152708608167
7631 2721103.8448689817 0.002271123605872325 2721103.8350987146 0.007499143667075302
7632 2721416.9138638712 0.002271122744151538 2721416.9040936017 0.007499146844392329
7633 2727142.8872500085 0.002271121812649208 2727142.877479749 0.007499137988156143
7634 2716486.408864587 0.0022711208027947805 2716486.399094326 0.00749914043304661
7635 2730624.2123485687 0.0022711197517697418 2730624.2025783164 0.00749913229320108
7636 2714622.7802527808 0.0022711187278843074 2714622.7704825285 0.007499133682676461
7637 2730877.0370537424 0.0022711177833102483 2730877.027283498 0.007499126843460282
7638 2715820.867299499 0.0022711169193600656 2715820.857529255 0.007499127086248122
7639 2728480.192026456 0.0022711160925808042 2728480.182256218 0.007499121727235285
7640 2719057.1856357935 0.002271115246398036 2719057.1758655575 0.007499120609356646
7641 2724755.935750643 0.002271114343992337 2724755.925980412 0.0074991165181076316
7642 2722884.288524027 0.0022711133883420416 2722884.2787537994 0.007499114012043267
7643 2721140.3215496503 0.0022711124177380595 2721140.311779427 0.007499111033471314
7644 2726012.5015312624 0.0022711114760060615 2726012.491761043 0.007499107474932587
7645 2718685.4612431405 0.0022711105805191946 2718685.4514729246 0.00749910550138474
7646 2727680.18754037 0.002271109714422905 2727680.177770159 0.007499101228313587
7647 2717833.3519095285 0.002271108844441505 2717833.34213932 0.007499099925602682
7648 2727746.998067205 0.002271107946088467 2727746.988297002 0.00749909510686172
7649 2718451.913561235 0.002271107018781048 2718451.903791034 0.007499094140999107
7650 2726562.904019185 0.0022711060825960036 2726562.89424899 0.007499088985760122
7651 2720036.6407117797 0.0022711051606440795 2720036.6309415866 0.007499088253666946
7652 2724724.791063853 0.002271104261837119 2724724.781293666 0.007499082945631205
7653 2721963.557627887 0.002271103377184224 2721963.5478577013 0.00749908243334068
7654 2722833.1977848024 0.0022711024896370996 2722833.1880146232 0.007499076930002854
7655 2723699.16117713 0.002271101587516428 2723699.1514069512 0.007499076659414555
7656 2721327.28303399 0.002271100671648734 2721327.273263818 0.007499070789555772
7657 2724913.4578475347 0.002271099752508749 2724913.448077364 0.0074990709445295805
7658 2720424.286031425 0.002271098840996125 2720424.2762612617 0.007499064509336684
7659 2725494.071216498 0.002271097940593454 2725494.0614463347 0.007499065404087055
7660 2720143.689032675 0.002271097046366269 2720143.67926252 0.007499058088271846
7661 2725495.605235744 0.0022710961500748087 2725495.5954655875 0.007499060093074985
7662 2720374.5151397316 0.00227109524649967 2720374.505369585 0.0074990514166488964
7663 2725066.7360626385 0.002271094336432003 2725066.726292489 0.007499055051593144
7664 2720946.8348706015 0.0022710934249731327 2720946.825100464 0.007499044372406321
7665 2724385.6599147334 0.0022710925172028463 2724385.6501445905 0.007499050428535721
7666 2721685.67002157 0.00227109161472231 2721685.6602514414 0.007499036824483246
7667 2723617.026012519 0.0022710907152877786 2723617.0162423817 0.007499046449199481
7668 2722442.540310298 0.002271089815118222 2722442.53054018 0.0074990285213786005
7669 2722889.9939980637 0.0022710889117481727 2722889.9842279316 0.0074990434043794765
7670 2723109.4018413555 0.002271088005436218 2723109.3920712485 0.007499019058140173
7671 2722290.76771584 0.0022710870985267625 2722290.7579457113 0.0074990417625081605
7672 2723621.532177839 0.0022710861936142785 2723621.522407745 0.007499007850580325
7673 2721863.440367093 0.0022710852919853495 2721863.430596965 0.0074990422735524975
7674 2723953.8462401554 0.0022710843933176545 2723953.836470077 0.007498994006905246
7675 2721616.0079087373 0.0022710834966083154 2721615.9981386075 0.007499046048387613
7676 2724112.7770620324 0.002271082601500043 2724112.7672919733 0.007498976194347279
7677 2721530.325957152 0.002271081709177881 2721530.3161870157 0.007499054637749014
7678 2724124.880626521 0.0022710808223552013 2724124.8708564877 0.007498952689754349
7679 2721574.5956067876 0.0022710799446114794 2721574.5858366378 0.007499069807146382
7680 2724024.01356758 0.0022710790791911867 2724024.0037975786 0.007498922086931764
7681 2721715.766988901 0.002271078227713198 2721715.7572187306 0.007499092030273509
7682 2723840.2672889847 0.0022710773877007116 2723840.257519021 0.007498886078744021
7683 2721928.094378947 0.0022710765497773993 2721928.084608754 0.007499115802154162
7684 2723595.021973101 0.002271075694308985 2723595.012203169 0.007498855940264442
7685 2722193.285617775 0.0022710747953616148 2722193.2758475775 0.007499122494735289
7686 2723306.2348332433 0.0022710738339709147 2723306.2250633133 0.0074988560404867614
7687 2722490.2484354354 0.002271072820186378 2722490.2386652753 0.007499086970477153
7688 2723001.3540625246 0.0022710717973919636 2723001.3442925503 0.007498902087201874
7689 2722783.6128773093 0.002271070818032094 2722783.603107226 0.007499012574653312
7690 2722722.6135039446 0.0022710699072318687 2722722.6037339056 0.007498969258387441
7691 2723027.8208358604 0.0022710690496197737 2723027.811065851 0.007498940517446873
7692 2722513.7312462255 0.002271068204422339 2722513.7214761446 0.007499012457688699
7693 2723186.1911799065 0.0022710673312106317 2723186.1814099294 0.007498909795369509
7694 2722400.5639075707 0.0022710664118525017 2722400.5541375005 0.007499003654023291
7695 2723245.422692 0.002271065459407964 2723245.4129220005 0.007498933880478101
7696 2722384.9420904308 0.0022710645078811028 2722384.9323204206 0.007498945383844518
7697 2723211.4741565874 0.0022710635871013222 2723211.4643865307 0.007498993297097458
7698 2722459.2113616536 0.002271062703284896 2722459.2015917194 0.007498871434365672
7699 2723085.581128561 0.002271061839526212 2723085.571358451 0.007499048165162785
7700 2722637.238942175 0.0022710609716973668 2722637.229172295 0.007498819301245776
7701 2722829.8983215503 0.002271060086028542 2722829.88855142 0.007499070212237824
7702 2722988.5571297943 0.0022710591870528877 2722988.5473599313 0.007498803961283149
7703 2722337.286689839 0.0022710582926433825 2722337.276919722 0.007499058289646985
7704 2723661.1946655363 0.0022710574199462466 2723661.1848956645 0.00749881406846986
7705 2721421.852291858 0.0022710565743877128 2721421.842521769 0.007499032325652957
7706 2724864.919515683 0.00227105574874596 2724864.9097457994 0.0074988278300461425
7707 2719891.4918614617 0.002271054932667003 2719891.482091397 0.007499009731854169
7708 2726683.290985168 0.0022710541223189863 2726683.281215277 0.007498836551405891
7709 2717958.71861312 0.00227105332217715 2717958.708843077 0.007498989573157202
7710 2728289.311634365 0.0022710525300254684 2728289.3018644643 0.00749884811428059
7711 2717498.0707271216 0.002271051714194771 2717498.0609571086 0.007498961328491527
7712 2726415.814422086 0.002271050812995796 2726415.804652164 0.0074988710284108325
7713 2722923.776384711 0.0022710497926099085 2722923.7666147402 0.007498920726850081
7714 2716797.3544253316 0.0022710487212230083 2716797.344655379 0.007498903505490547
7715 2736274.789720617 0.00227104773974608 2736274.7799506946 0.007498874334890215
7716 2701286.1223295704 0.0022710469212727847 2701286.1125595877 0.007498935973974734
7717 2752258.1536968914 0.002271046186459332 2752258.143927009 0.007498835970606979
7718 2686601.3352766265 0.002271045367424325 2686601.3255066276 0.007498953374504588
7719 2765032.309763394 0.002271044349674503 2765032.2999935295 0.007498819715460653
7720 2676126.1987574855 0.0022710431818310207 2676126.1889874996 0.0074989429158747985
7721 2774405.9355780776 0.0022710420510613657 2774405.925808204 0.007498831482276793
7722 2666405.252430084 0.002271041121819444 2666405.242660136 0.00749890689638847
7723 2786889.294120587 0.0022710403983433503 2786889.2843506834 0.007498863184256209
7724 2650368.6396603007 0.002271039743641049 2650368.6298904 0.007498861023273582
7725 2807141.869026456 0.002271039005612924 2807141.8592565213 0.00749889596756974
7726 2629275.382704218 0.0022710381286115203 2629275.3729343563 0.007498823384189831
7727 2825617.236965759 0.002271037168428822 2825617.22719581 0.007498912071034089
7728 2621012.26968607 0.0022710362085754322 2621012.259916227 0.00749880702858612
7729 2817603.422754838 0.002271035271388901 2817603.412984899 0.007498904124898328
7730 2648503.6156394375 0.0022710343157926203 2648503.6058695894 0.007498813988282141
7731 2769951.7852386516 0.002271033302926316 2769951.775468742 0.007498876335411159
7732 2708034.771550776 0.0022710322467644982 2708034.761780909 0.007498834878473506
7733 2706033.8421373274 0.002271031205455993 2706033.832367455 0.007498841163371845
7734 2765891.878853078 0.002271030232207381 2765891.8690831917 0.0074988560570269066
7735 2662825.2818907863 0.0022710293329572155 2662825.2721209447 0.007498812235367161
7736 2789833.5415645656 0.0022710284662808616 2789833.531794671 0.007498866611317081
7737 2661482.361370076 0.002271027582350118 2661482.3516002507 0.00749879736919829
7738 2769686.663277134 0.0022710266621394485 2769686.6535072452 0.007498861983672644
7739 2697602.4011642705 0.002271025720799543 2697602.3913944475 0.007498796964910047
7740 2724327.0679748016 0.0022710247811238136 2724327.0582049317 0.007498844760632577
7741 2742660.1336103408 0.0022710238519682694 2742660.123840511 0.007498805930276216
7742 2687343.736436776 0.0022710229292603485 2687343.726666931 0.007498821927094635
7743 2766294.889604696 0.002271022007859181 2766294.8798348573 0.0074988167199008735
7744 2680161.4493828733 0.0022710210879448105 2680161.4396130512 0.007498800811665263
7745 2757570.939242426 0.0022710201725450684 2757570.9294725824 0.007498822962801119
7746 2701438.3966797795 0.0022710192624545277 2701438.386909974 0.007498786264593038
7747 2728476.293871478 0.002271018354631062 2728476.284101638 0.007498821600905302
7748 2731949.3506924366 0.00227101744490723 2731949.3409226397 0.007498779533519445
7749 2701987.342267017 0.002271016531542243 2701987.3324971874 0.0074988130091963884
7750 2750349.297619149 0.002271015615804687 2750349.2878493546 0.00749877885051275
7751 2694073.1217664164 0.0022710146995387967 2694073.111996602 0.00749879989614319
7752 2747727.450161723 0.0022710137832735113 2747727.440391928 0.007498780966731619
7753 2705529.0029150187 0.002271012867141609 2705528.99314522 0.007498785668739101
7754 2730261.5252054115 0.0022710119526509784 2730261.515435617 0.007498782694273358
7755 2725161.204700945 0.0022710110422513798 2725161.1949311607 0.007498773054987119
7756 2711934.0443179403 0.00227101013669496 2711934.034548148 0.0074987819691489325
7757 2739297.4722906933 0.00227100923315981 2739297.4625209207 0.007498763419066614
7758 2703868.531131099 0.002271008326595718 2703868.521361313 0.0074987781341801455
7759 2740752.7445040955 0.002271007413538684 2740752.7347343313 0.007498756755470472
7760 2708501.182660183 0.0022710064950996235 2708501.172890405 0.0074987716394344095
7761 2731415.726946724 0.0022710055764050175 2731415.7171769664 0.007498752229755095
7762 2720449.8199036014 0.0022710046628342424 2720449.8101338334 0.007498763531584803
7763 2718961.370185103 0.0022710037560966347 2718961.3604153506 0.007498748784296396
7764 2731394.608318008 0.0022710028532076866 2731394.5985482507 0.00749875488043333
7765 2711043.272385119 0.0022710019489163673 2711043.2626153715 0.007498745493027591
7766 2735444.0414134576 0.002271001039464254 2735444.03164371 0.007498746407198701
7767 2711071.3002157174 0.002271000124846321 2711071.2904459755 0.007498741772677847
7768 2731763.7937973742 0.0022709992082402234 2731763.7840276365 0.007498738459834089
7769 2717449.8102312307 0.0022709982934684004 2717449.800461495 0.007498737442102828
7770 2723861.080845075 0.002270997382544469 2723861.071075347 0.007498731113520768
7771 2725539.3658834114 0.002270996474866627 2725539.356113682 0.007498732569727265
7772 2716756.5542700137 0.002270995568171975 2716756.5445002937 0.0074987242628903
7773 2730740.662586776 0.002270994660209275 2730740.652817054 0.007498727286616845
7774 2714019.759189306 0.002270993749934878 2714019.749419594 0.007498717752367564
7775 2730866.475397836 0.0022709928376945044 2730866.4656281215 0.0074987217027505625
7776 2716268.6375507186 0.00227099192462459 2716268.6277810154 0.007498711487748453
7777 2726760.563434789 0.002270991011869388 2726760.553665082 0.007498715880022338
7778 2721469.631593391 0.0022709901000782934 2721469.6218236955 0.007498705451106533
7779 2721258.618376941 0.002270989189308612 2721258.608607242 0.007498709827168311
7780 2726488.728874561 0.002270988279198366 2726488.719104873 0.007498699657443875
7781 2717345.516125172 0.0022709873692234174 2717345.506355481 0.0074987035284190175
7782 2728886.8599609043 0.0022709864589250347 2728886.850191224 0.007498694112437182
7783 2716629.4207782117 0.0022709855480742 2716629.4110085294 0.0074986969860983636
7784 2728001.4770067125 0.0022709846367575024 2728001.467237039 0.007498688789156935
7785 2718827.118276111 0.0022709837253707134 2718827.108506437 0.007498690244631276
7786 2724927.3497220874 0.0022709828145281085 2724927.3399524214 0.007498683626392952
7787 2722277.8938822397 0.002270981904951565 2722277.884112574 0.007498683384972299
7788 2721640.8658146425 0.002270980997442296 2721640.8560449826 0.0074986785446998876
7789 2725015.7408659006 0.0022709800930323706 2725015.731096244 0.0074986764986835755
7790 2719900.7160024205 0.002270979193356857 2719900.7062327676 0.007498673473224565
7791 2725755.0483522406 0.0022709783012274413 2725755.0385825927 0.007498669663341223
7792 2720541.474494949 0.002270977421320844 2720541.464725303 0.0074986683834512395
7793 2724344.597250973 0.0022709765607737994 2724344.5874813334 0.007498662936022658
7794 2723401.0685483003 0.0022709757290077354 2723401.0587786613 0.007498663322663737
7795 2721654.314276173 0.0022709749350537088 2721654.304506541 0.007498656354648895
7796 2727564.999019229 0.002270974178851233 2727564.9892495964 0.007498658409228195
7797 2719096.3325613094 0.0022709734338160316 2719096.3227916863 0.0074986498426979345
7798 2730945.1703215935 0.0022709726293657973 2730945.160551967 0.00749865363089072
7799 2717799.202562438 0.0022709716701374612 2717799.192792823 0.00749864283665696
7800 2729948.617944637 0.0022709705246873606 2729948.608175018 0.007498648662268216
7801 2718665.4456276605 0.0022709693104894617 2718665.4358580564 0.007498634753669031
7802 2725092.990360454 0.0022709682223933394 2725092.980590842 0.007498644042588447
7803 2722654.72999526 0.0022709673487803254 2722654.720225666 0.007498626525068286
7804 2721541.0485295723 0.0022709666001607884 2721541.038759965 0.007498640594975739
7805 2726316.8580977246 0.0022709658043929856 2726316.8483281406 0.007498618236277438
7806 2720322.9963297765 0.0022709648526312884 2720322.9865601743 0.007498637496887674
7807 2725516.867367361 0.0022709637900366056 2725516.8575977883 0.007498608951364312
7808 2721341.6314490233 0.002270962765930252 2721341.621679426 0.007498634681913432
7809 2722868.6129300166 0.002270961875580283 2722868.603160456 0.007498598953871327
7810 2723839.4183811904 0.002270961074142735 2723839.408611596 0.007498633308987198
7811 2721816.4538454004 0.002270960246485725 2721816.444075852 0.007498587919413229
7812 2724130.84998777 0.002270959333811996 2724130.840218177 0.007498633473062434
7813 2722403.6288900245 0.0022709583876174624 2722403.619120491 0.007498574799113753
7814 2722139.2236335287 0.0022709575025995844 2722139.213863936 0.007498635655507218
7815 2724131.5162511487 0.002270956707556842 2724131.5064816326 0.007498559500842848
7816 2721081.6752392114 0.002270955936291248 2721081.665469615 0.007498640714448206
7817 2724598.9511929806 0.002270955093067269 2724598.941423484 0.00749854138371279
7818 2721756.7033713036 0.002270954132375445 2721756.693601701 0.007498648703097549
7819 2722787.394866001 0.002270953084739902 2722787.385096528 0.007498519478221021
7820 2723618.71712965 0.002270952023696136 2723618.7073600385 0.007498659890341405
7821 2721030.53370446 0.0022709510134381323 2721030.523935015 0.0074984941836656075
7822 2724927.3124873415 0.0022709500772663638 2724927.3027177174 0.007498673910530922
7823 2720737.462741875 0.00227094920123874 2720737.452972458 0.007498467890086236
7824 2724305.1868137773 0.0022709483561804463 2724305.177044142 0.007498686969679749
7825 2721725.053871056 0.0022709475070306667 2721725.044101662 0.007498446575277467
7826 2723020.878235012 0.0022709466150425336 2723020.8684653747 0.007498690295372012
7827 2722833.6207048967 0.0022709456561805343 2722833.6109355106 0.0074984403682546155
7828 2722523.935966073 0.002270944646573114 2722523.926196456 0.00749867290798728
7829 2722768.6738682063 0.002270943636708748 2722768.664098805 0.0074984579273092294
7830 2722962.4388125613 0.00227094267317699 2722962.4290429875 0.007498631300404285
7831 2721998.7975867856 0.002270941763354822 2721998.787817348 0.007498496235957605
7832 2723633.7662064168 0.0022709408756578908 2723633.7564369 0.007498576320621197
7833 2721704.8342690803 0.002270939971115609 2721704.8244996015 0.007498539114980676
7834 2723526.554606309 0.00227093903706941 2723526.5448368443 0.0074985260506183395
7835 2722210.267546133 0.002270938093490809 2722210.257776626 0.007498569163193927
7836 2722674.9562040074 0.0022709371687073057 2722674.946434576 0.007498494543101954
7837 2723075.040788663 0.0022709362708121877 2723075.0310191503 0.007498576487865349
7838 2721976.908859584 0.002270935382131185 2721976.8990901606 0.00749848790804547
7839 2723499.01851226 0.002270934477911723 2723499.0087427665 0.007498558968976216
7840 2721920.394394296 0.002270933548209893 2721920.3846248584 0.007498504204774541
7841 2723217.9986008992 0.002270932604288567 2723217.988831444 0.007498522174193176
7842 2722339.339673498 0.0022709316670222455 2722339.329904032 0.00749853433888332
7843 2722761.925441331 0.002270930750029772 2722761.9156719227 0.007498477672832229
7844 2722688.858537858 0.002270929851850473 2722688.848768362 0.007498566074048026
7845 2722624.885373093 0.00227092896089482 2722624.875603727 0.0074984372161799205
7846 2722615.2189857364 0.0022709280659514094 2722615.209216219 0.007498589474499016
7847 2722820.6906126337 0.0022709271629000436 2722820.6808432983 0.007498408214022827
7848 2722356.408962116 0.002270926254546391 2722356.3991925903 0.007498599530333873
7849 2723005.2281639026 0.0022709253458409167 2723005.218394584 0.007498393296376549
7850 2722335.2107465044 0.0022709244395065775 2722335.2009769846 0.0074985955438872515
7851 2722833.5925694657 0.0022709235341395627 2722833.5828001504 0.007498391787743058
7852 2722684.028588952 0.002270922625554382 2722684.0188194504 0.007498579079215114
7853 2722340.063946395 0.0022709217089044863 2722340.054177072 0.007498401770024248
7854 2723212.9713242115 0.002270920781373712 2723212.9615547387 0.007498552028730237
7855 2721839.8807317624 0.0022709198434625252 2721839.8709624214 0.007498421216153986
7856 2723621.862031943 0.002270918899434792 2723621.8522625077 0.007498516892279453
7857 2721548.8728453955 0.0022709179555512526 2721548.863076031 0.007498446513353548
7858 2723798.1756066936 0.002270917017649666 2723798.1658372977 0.0074984788758191276
7859 2721430.077279286 0.002270916088857641 2721430.067509899 0.007498471108715723
7860 2723898.003255317 0.0022709151690767423 2723897.9934859565 0.007498445320427107
7861 2721282.513054113 0.00227091425606409 2721282.503284711 0.007498488058566998
7862 2724131.4859178984 0.0022709133470962383 2724131.4761485634 0.007498421840203933
7863 2720939.095285693 0.0022709124400084914 2720939.0855162875 0.007498493623020137
7864 2724574.6042169374 0.002270911533251926 2724574.594447616 0.007498410184818182
7865 2720401.786548816 0.002270910625589847 2720401.776779418 0.007498487680617366
7866 2725167.679185233 0.0022709097161039897 2725167.6694159145 0.007498409180569554
7867 2719764.7680997415 0.0022709088048287703 2719764.75833036 0.007498472350372408
7868 2725836.8350367867 0.0022709078934005657 2725836.8252674625 0.007498415897909333
7869 2719045.4111012574 0.00227090698524615 2719045.4013318988 0.007498451279109133
7870 2726634.8092376785 0.0022709060848941625 2726634.799468346 0.007498426134639995
7871 2718105.2240855056 0.002270905196765292 2718105.214316171 0.0074984290603263
7872 2727777.1590573364 0.002270904323736228 2727777.149287997 0.007498435376735182
7873 2716678.7822350417 0.002270903465579289 2716678.772465728 0.007498409858269964
7874 2729566.123466546 0.0022709026169019744 2729566.1136972033 0.007498440241402781
7875 2714448.948622332 0.002270901764765078 2714448.9388530343 0.007498396083389271
7876 2732322.047827824 0.002270900888028997 2732322.0380584835 0.007498439228539178
7877 2711090.04790532 0.002270899963088951 2711090.0381360315 0.007498388083326066
7878 2736390.935853138 0.0022708989784952787 2736390.926083807 0.007498432498378859
7879 2706230.1382387322 0.0022708979506372248 2706230.1284694495 0.007498384824717202
7880 2742211.031095545 0.002270896922623398 2742211.0213262266 0.007498421406193706
7881 2699361.65477238 0.002270895940006671 2699361.645003099 0.007498384972436413
7882 2750405.501352699 0.0022708950227668767 2750405.491583396 0.007498407900776702
7883 2689770.7067485647 0.0022708941573222384 2689770.6969792834 0.007498387057751037
7884 2761806.236330617 0.0022708933098003824 2761806.2265613303 0.007498393716430709
7885 2676648.189999958 0.0022708924464483215 2676648.1802306767 0.007498389257208345
7886 2777125.852870519 0.002270891550521189 2777125.843101247 0.0074983801859106
7887 2659778.0657305997 0.0022708906298289718 2659778.0559613192 0.007498389996777594
7888 2795709.6277770842 0.0022708897099379577 2795709.6180078257 0.007498368468273302
7889 2641465.027539691 0.00227088881467668 2641465.017770414 0.0074983884112778095
7890 2812698.307110336 0.002270887946864845 2812698.2973410888 0.007498359459318406
7891 2629698.6972100837 0.002270887083345776 2629698.6874408126 0.007498384111751615
7892 2816262.8849706473 0.0022708861876681117 2816262.875201408 0.007498353260051655
7893 2638032.57828125 0.0022708852333050617 2638032.5685119876 0.0074983770351939125
7894 2793365.7539697085 0.002270884224165159 2793365.744200475 0.007498349226135594
7895 2673645.438446438 0.002270883197275433 2673645.428677187 0.007498367805133875
7896 2746996.912786793 0.0022708822021696995 2746996.903017564 0.007498346618125198
7897 2723537.7894189055 0.0022708812715637105 2723537.7796496665 0.007498357716971703
7898 2699058.475938569 0.002270880405687022 2699058.4661693433 0.007498344685758901
7899 2763910.016562 0.0022708795779941 2763910.0067927726 0.007498347868870913
7900 2670859.9173945487 0.002270878752608095 2670859.9076253274 0.007498342507903634
7901 2778095.3083521645 0.0022708779009131697 2778095.298582948 0.007498338687482682
7902 2671971.1909834836 0.0022708770102286293 2671971.1812142674 0.007498339448429308
7903 2762719.195060628 0.0022708760823119717 2762719.185291422 0.007498330180035564
7904 2698117.328608255 0.002270875124595542 2698117.3188390443 0.007498335509093781
7905 2729757.6727829343 0.002270874143224196 2729757.663013738 0.007498322144044377
7906 2732073.37041914 0.0022708731453956396 2732073.360649936 0.007498331059396996
7907 2699544.124448296 0.0022708721458544433 2699544.11467911 0.007498314304423455
7908 2754775.287628388 0.002270871164849315 2754775.2778591905 0.007498326466577909
7909 2687013.657628044 0.002270870216470261 2687013.647858867 0.007498306616122257
7910 2756536.6316687483 0.0022708693000216594 2756536.621899557 0.007498321901474131
7911 2695311.0152697223 0.0022708684021363014 2695311.0055005546 0.007498299159158832
7912 2740140.190798071 0.002270867504731739 2740140.181028886 0.007498317238866877
7913 2716424.155706935 0.00227086659247971 2716424.1459377767 0.007498291907439843
7914 2717601.5284060296 0.002270865658633417 2717601.5186368516 0.007498312305655079
7915 2736937.061273698 0.0022708647081839065 2736937.0515045486 0.007498284777425979
7916 2701799.433883753 0.0022708637550246697 2701799.424114582 0.007498307183295394
7917 2746441.2120745936 0.0022708628131791544 2746441.202305453 0.007498277648785021
7918 2699323.7053269236 0.0022708618884002105 2699323.6955577596 0.00749830224488337
7919 2742312.544003141 0.002270860976249292 2742312.5342340097 0.007498270236868117
7920 2708731.7947559217 0.002270860066545842 2708731.7849867637 0.0074982978982760795
7921 2729380.263612409 0.0022708591499011623 2729380.253843288 0.0074982620761794155
7922 2722920.183673637 0.002270858222564549 2722920.173904484 0.0074982944945510355
7923 2715939.3184435475 0.0022708572876348862 2715939.3086744375 0.007498252714798215
7924 2733865.890397014 0.0022708563523659428 2733865.8806278654 0.00749829242360493
7925 2708704.9829067886 0.002270855423363919 2708704.973137691 0.007498241795201748
7926 2736851.110022766 0.0022708545029011457 2736851.1002536193 0.007498292143199677
7927 2709949.6719769426 0.002270853588510954 2709949.66220786 0.007498228886748092
7928 2731922.8745945385 0.002270852675468423 2731922.8648253917 0.007498294205725857
7929 2717564.7660943056 0.002270851760068568 2717564.7563252407 0.00749821328803895
7930 2722740.0512233838 0.0022708508418052683 2722740.0414542337 0.007498299423823703
7931 2727070.172823145 0.0022708499235523493 2727070.163054101 0.007498193955343466
7932 2713979.980469081 0.00227084901007246 2713979.970699923 0.0074983090369432895
7933 2734263.1261983356 0.002270848105894557 2734263.116429318 0.00749816949353028
7934 2708904.550745584 0.0022708472139458297 2708904.540976412 0.007498324642336932
7935 2737058.5462199342 0.002270846335394469 2737058.53645095 0.007498138343218092
7936 2708298.6794196484 0.0022708454705218173 2708298.669650455 0.007498347649918522
7937 2735815.8528494188 0.002270844619154442 2735815.8430804745 0.007498099700767662
7938 2710887.9611932454 0.002270843780113544 2710887.951424024 0.0074983776804571165
7939 2732363.1481566657 0.00227084294837639 2732363.1383877667 0.007498056029263286
7940 2714723.585822152 0.002270842112135719 2714723.576052901 0.007498408997306857
7941 2728402.4486820125 0.002270841250748357 2728402.438913154 0.0074980173753585785
7942 2718652.4246899514 0.0022708403403697603 2718652.414920685 0.007498426300276033
7943 2724486.714925141 0.0022708393656370044 2724486.705156299 0.007498003057782946
7944 2722538.3999170316 0.0022708383351210918 2722538.3901477847 0.007498408592165518
7945 2720711.714590414 0.0022708372825207784 2720711.7048215466 0.007498030281492512
7946 2725965.215447525 0.0022708362510808627 2725965.2056783405 0.007498347972765256
7947 2717934.008422146 0.0022708352685640544 2717933.998653216 0.007498094801716601
7948 2727812.3540382856 0.002270834335585247 2727812.34426919 0.007498261200152397
7949 2717187.9564194144 0.0022708334310707597 2717187.9466504087 0.0074981721425770725
7950 2727396.948712356 0.002270832527542166 2727396.938943347 0.007498176094682404
7951 2718703.79379099 0.0022708316040193017 2718703.784021924 0.007498234454951965
7952 2724908.8722401327 0.0022708306537023073 2724908.862471184 0.0074981178262678045
7953 2721908.589998056 0.0022708296856096275 2721908.5802289657 0.007498260680059256
7954 2721317.1995193954 0.0022708287189421063 2721317.189750466 0.007498100261977169
7955 2725460.514521374 0.002270827772043073 2725460.5047522993 0.007498246714152644
7956 2718225.406803192 0.002270826851812626 2718225.397034248 0.007498117228457041
7957 2727727.4053479694 0.0022708259507751944 2727727.3955789357 0.0074982077100759536
7958 2717025.129162157 0.002270825052542969 2717025.1193931834 0.007498148586904824
7959 2727750.627613298 0.0022708241413798426 2727750.617844309 0.007498164820616439
7960 2718137.269748527 0.0022708232098944577 2718137.259979529 0.007498174852194069
7961 2725650.6249440364 0.002270822261637367 2725650.61517508 0.007498133849274679
7962 2720943.2893703575 0.0022708213080071126 2720943.2796013514 0.007498184457971864
7963 2722465.184902753 0.0022708203617105675 2722465.1751338113 0.007498121474704364
7964 2724128.1310215713 0.0022708194305111435 2724128.1212525754 0.0074981761215637014
7965 2719615.604604814 0.002270818514309985 2719615.5948358714 0.007498124159102031
7966 2726360.431592106 0.0022708176064795984 2726360.421823131 0.007498157336465366
7967 2718177.7050919854 0.002270816697926422 2718177.695323036 0.007498132323270831
7968 2726920.9298733976 0.0022708157814926373 2726920.920104444 0.00749813784394982
7969 2718463.975494985 0.0022708148546784217 2718463.965726033 0.007498137348954987
7970 2725890.5043465747 0.002270813919874729 2725890.4945776365 0.007498124035433858
7971 2720047.3159968527 0.0022708129824307766 2720047.3062279043 0.007498135317602035
7972 2723961.920450002 0.002270812047809044 2723961.9106810726 0.007498117329612241
7973 2722079.754763091 0.0022708111192614798 2722079.744994153 0.007498127137184956
7974 2722025.33710449 0.0022708101969450964 2722025.3273355644 0.0074981151094261535
7975 2723740.809192804 0.002270809278539115 2723740.799423878 0.007498116587712025
7976 2720748.1860766103 0.0022708083607306546 2720748.1763076885 0.007498113218579172
7977 2724567.305049076 0.002270807440740031 2724567.2952801613 0.0074981074934593345
7978 2720367.835080621 0.0022708065172633474 2720367.8253117055 0.007498108624641713
7979 2724537.614666291 0.0022708055906093755 2724537.6048973836 0.00749810169513504
7980 2720718.722334861 0.0022708046621803908 2720718.7125659552 0.007498100721073464
7981 2723957.6653268556 0.0022708037336661518 2723957.6555579533 0.007498098630327327
7982 2721410.6268924423 0.0022708028063369965 2721410.6171235484 0.007498091021609737
7983 2723245.044479978 0.0022708018806852186 2723245.0347110797 0.0074980962000203676
7984 2722051.115162268 0.0022708009564547296 2722051.105393385 0.007498081879556883
7985 2722727.647341273 0.002270800032941551 2722727.6375723807 0.00749809217332021
7986 2722402.387178958 0.002270799109373004 2722402.3774100835 0.0074980751215071115
7987 2722542.4720711377 0.0022707981852041577 2722542.462302254 0.0074980853130705875
7988 2722425.889677763 0.002270797260243112 2722425.8799088947 0.0074980712803656415
7989 2722641.7583204345 0.002270796334612294 2722641.7485515624 0.007498075777163035
7990 2722235.9870948596 0.002270795408605116 2722235.9773259945 0.007498069569288087
7991 2722868.152674572 0.002270794482525357 2722868.1429057126 0.007498064847649118
7992 2722008.405112123 0.002270793556571415 2722008.3953432613 0.007498068387892475
7993 2723050.18195429 0.0022707926307950414 2723050.172185443 0.007498054261196315
7994 2721892.016723316 0.002270791705127468 2721892.0069544585 0.007498066057799815
7995 2723074.2423492777 0.002270790779441574 2723074.2325804415 0.007498045481023374
7996 2721958.3604315077 0.0022707898536193536 2721958.3506626566 0.007498061453740625
7997 2722912.031455416 0.0022707889275965353 2722912.021686588 0.0074980392210412215
7998 2722195.859276399 0.0022707880013783533 2722195.8495075568 0.007498054294385777
7999 2722608.261940429 0.0022707870750264896 2722608.2521716068 0.007498035348384962
8000 2722535.666591966 0.0022707861486339024 2722535.656823135 0.007498045073132012
8001 2722246.094720552 0.0022707852222981573 2722246.084951734 0.0074980330872914695
8002 2722890.131762301 0.0022707842961088255 2722890.121993482 0.00749803476126759
8003 2721909.008748337 0.0022707833701524236 2721908.9989795224 0.007498031367481911
8004 2723186.9419802763 0.002270782444539686 2723186.9322114694 0.007498024442315279
8005 2721653.2120220726 0.0022707815194545973 2721653.202253262 0.007498029174017881
8006 2723388.697622868 0.002270780595229 2723388.6878540725 0.007498015003588617
8007 2721496.4777226076 0.002270779672453308 2721496.467953802 0.0074980257977363685
8008 2723496.283149379 0.0022707787521417024 2723496.2733805934 0.007498006960288908
8009 2721421.4055350763 0.0022707778359854053 2721421.395766278 0.007498020941901357
8010 2723540.590508468 0.0022707769267253175 2723540.580739691 0.007498000427844323
8011 2721387.043271667 0.0022707760286546927 2721387.0335028763 0.007498014700447014
8012 2723569.1921854797 0.002270775148115483 2723569.1824167096 0.0074979952099926295
8013 2721342.4508218784 0.002270774293467036 2721342.4410530967 0.007498007458413988
8014 2723633.762738637 0.0022707734730365654 2723633.7529698727 0.00749799094253336
8015 2721237.3053570823 0.0022707726881842335 2721237.29558831 0.0074979997389005935
8016 2723782.26388613 0.0022707719186095426 2723782.2541173706 0.007497987173062437
8017 2721026.195253762 0.0022707711057784728 2721026.185484999 0.00749799187757925
8018 2724059.2554083294 0.0022707701625506115 2724059.245639576 0.007497983204170901
8019 2720662.3831261005 0.00227076904348006 2720662.373357348 0.007497983659862907
8020 2724519.5683418415 0.0022707678306507877 2724519.558573095 0.00749797846129879
8021 2720077.130880926 0.002270766700483065 2720077.1211121837 0.007497975424119132
8022 2725252.050873653 0.0022707657645956074 2725252.0411049137 0.007497973650379424
8023 2719159.695599559 0.0022707649741274816 2719159.685830826 0.007497968188163394
8024 2726391.0000837343 0.002270764178806191 2726390.990315001 0.007497968887759354
8025 2717752.3684799797 0.0022707632542179807 2717752.3587112552 0.007497961388361948
8026 2728123.434082798 0.0022707622012756376 2728123.4243140724 0.007497963304050554
8027 2715633.858103138 0.0022707611397903933 2715633.8483344223 0.00749795458302234
8028 2730721.917846732 0.0022707601838098637 2730721.9080780144 0.007497957346167959
8029 2712469.7278161175 0.0022707593313439894 2712469.71804741 0.00749794831880563
8030 2734617.4756238586 0.0022707584861018817 2734617.4658551486 0.007497951561781268
8031 2707721.195183734 0.002270757565223293 2707721.185415034 0.007497942141315472
8032 2740511.714611694 0.002270756578162286 2740511.7048429917 0.007497945601956865
8033 2700530.863747669 0.00227075560645987 2700530.8539789775 0.007497935661074156
8034 2749496.737551407 0.0022707547126576007 2749496.7277827123 0.007497939849890772
8035 2689640.155409892 0.0022707538837224623 2689640.145641209 0.007497929197393357
8036 2763091.0157451136 0.002270753063535292 2763091.005976426 0.007497934596050129
8037 2673525.608177208 0.0022707522232245244 2673525.5984085333 0.0074979224272719545
8038 2782826.5063913404 0.0022707513904761285 2782826.4966226593 0.007497929816143856
8039 2651414.7427193965 0.002270750610789077 2651414.7329507307 0.007497915040870736
8040 2808194.2201918857 0.0022707498854248314 2808194.2104232097 0.0074979261035498955
8041 2626812.2897646017 0.0022707491516014574 2626812.2799959457 0.007497906642738342
8042 2830865.7168988 0.00227074832092492 2830865.7071301276 0.007497923813434388
8043 2614099.569050512 0.0022707473391526604 2614099.5592818684 0.007497896129448321
8044 2828872.573956094 0.002270746219714044 2828872.564187425 0.0074979229929723525
8045 2636556.2166304556 0.002270745031732968 2636556.2068618275 0.007497882994279491
8046 2783217.64620677 0.00227074386204337 2783217.6364381025 0.007497924097330798
8047 2697215.4547434156 0.002270742778468467 2697215.444974805 0.007497867687393735
8048 2713404.7157047754 0.002270741806122739 2713404.705936106 0.007497927844650286
8049 2761787.083438939 0.00227074092254119 2761787.0736703477 0.007497850171632408
8050 2662731.848648414 0.002270740074234843 2662731.838879739 0.007497934865287011
8051 2791968.2072310518 0.0022707392073507914 2791968.1974624833 0.007497829436889605
8052 2658034.809602197 0.002270738298291018 2658034.7998335133 0.007497945491968388
8053 2772511.367454996 0.0022707373655942763 2772511.357686454 0.007497804907353672
8054 2696879.0294602737 0.002270736452836435 2696879.019691578 0.007497959099961481
8055 2722375.7988956985 0.002270735592359206 2722375.7891271836 0.007497779032987414
8056 2746678.609054047 0.0022707347776463713 2746678.599285341 0.007497971185948423
8057 2681832.5740945516 0.002270733961474547 2681832.5643260577 0.007497759773341399
8058 2770636.144500641 0.002270733079477924 2770636.1347319377 0.007497970584265092
8059 2677624.135257657 0.002270732083740296 2677624.1254891655 0.007497759472852553
8060 2755701.3268407653 0.002270730975306756 2755701.317072089 0.007497945339323943
8061 2706948.92090638 0.0022707298144255287 2706948.911137866 0.007497784435565928
8062 2718889.7802040144 0.002270728692862008 2718889.7704353877 0.0074978977729848175
8063 2742979.195086234 0.0022707276767735176 2742979.1853176826 0.0074978235567140965
8064 2690825.9135626582 0.002270726768181397 2690825.9037940837 0.007497847345491337
8065 2758375.7177416035 0.002270725915937923 2758375.7079730225 0.007497855203670099
8066 2689914.4402104523 0.002270725055869812 2689914.4304419127 0.007497814463964679
8067 2745882.063149461 0.0022707241449140833 2745882.0533808745 0.007497862412000005
8068 2711659.9467618465 0.0022707231769788588 2711659.936993313 0.007497810362833901
8069 2720088.247214903 0.0022707221806517264 2720088.237446342 0.007497838649185053
8070 2735711.6877105674 0.0022707211980367526 2735711.67794201 0.007497835830159271
8071 2702664.9818460015 0.002270720256740338 2702664.9720774917 0.0074977893935250384
8072 2743616.601902642 0.0022707193565288638 2743616.592134042 0.007497880264363951
8073 2705117.7182055837 0.002270718478117244 2705117.7084371354 0.007497729687099929
8074 2731915.3137214063 0.0022707176017314917 2731915.303952762 0.0074979268878838466
8075 2722925.97757803 0.002270716720269524 2722925.9678096375 0.007497675744368009
8076 2711699.5529136304 0.0022707158402343 2711699.543144954 0.007497960931113802
8077 2741663.259245887 0.0022707149697191145 2741663.2494775318 0.007497640434137364
8078 2697862.092725185 0.0022707141041688394 2697862.0829565004 0.0074979707321707525
8079 2748731.7673106855 0.0022707132203872186 2748731.7575423373 0.0074976349198284855
8080 2698381.7451089686 0.0022707122871317136 2698381.7353403103 0.007497945591383068
8081 2741208.855356684 0.0022707112838941264 2741208.8455883055 0.007497667559762467
8082 2710999.5368724386 0.002270710219806487 2710999.5271038464 0.007497881893756546
8083 2725719.298817977 0.0022707091351480894 2725719.2890495346 0.007497732905461234
8084 2726510.588325981 0.0022707080824480625 2726510.578557477 0.0074977964598961725
8085 2712596.7386548305 0.0022707070969413008 2712596.728886319 0.007497804518446682
8086 2735496.178552868 0.00227070617955162 2735496.16878444 0.007497721662637663
8087 2708690.7783334474 0.0022707053021777486 2708690.76856489 0.0074978515731852855
8088 2734465.8800755744 0.002270704426690717 2734465.8703071875 0.007497682115316733
8089 2713719.7145857317 0.002270703523270903 2713719.7048171703 0.0074978577916547315
8090 2726786.236349523 0.0022707025802855144 2726786.2265811358 0.007497684735240622
8091 2722349.0367414737 0.002270701605544976 2722349.0269729476 0.007497824305797842
8092 2718669.951563508 0.0022707006197268233 2718669.9417950874 0.0074977200628368185
8093 2728713.5207555033 0.002270699645247897 2728713.5109870355 0.007497768240319521
8094 2714846.284191614 0.002270698695405328 2714846.27442315 0.007497765365916488
8095 2729757.1685283603 0.0022706977698826246 2729757.1587599474 0.00749771529997859
8096 2716361.5859030895 0.002270696857863009 2716361.5761345965 0.007497796284168046
8097 2726287.1085845428 0.002270695945187981 2726287.0988161615 0.0074976853756641305
8098 2720916.50955457 0.0022706950210423633 2720916.499786076 0.007497799314603579
8099 2721495.009153003 0.002270694081681155 2721494.9993846244 0.007497684566755025
8100 2725135.089828667 0.002270693130799336 2725135.080060199 0.007497775287912178
8101 2718409.360678868 0.002270692176732331 2718409.3509104704 0.007497705627821621
8102 2726763.9804180106 0.0022706912280252975 2726763.970649583 0.007497736597033332
8103 2718285.9241277645 0.0022706902894861366 2718285.9143593414 0.0074977329954102265
8104 2725569.6544940555 0.002270689360660462 2725569.6447256664 0.007497699939346286
8105 2720424.8345836475 0.0022706884369685467 2720424.824815208 0.007497751256905919
8106 2722932.8070678837 0.0022706875124147955 2722932.7972995187 0.007497677718244587
8107 2723079.7147777798 0.002270686582402929 2723079.7050093412 0.007497752059052867
8108 2720643.42612459 0.002270685645477537 2720643.4163562306 0.007497673702079269
8109 2724706.565727943 0.0022706847034783323 2724706.5559595227 0.0074977359379205435
8110 2719814.000169098 0.0022706837601990247 2719813.9904007306 0.0074976835263833195
8111 2724720.0403453237 0.002270682819396136 2724720.030576931 0.0074977101918215425
8112 2720498.4846676514 0.002270681883129115 2720498.4748992715 0.007497698158307262
8113 2723523.150849755 0.0022706809511594725 2723523.1410813895 0.007497684440328231
8114 2721959.8542485936 0.0022706800214649654 2721959.844480205 0.007497708629854621
8115 2722030.7732335483 0.0022706790914208295 2722030.7634652033 0.007497666102134009
8116 2723263.8317619986 0.0022706781590118253 2723263.821993611 0.007497709639082564
8117 2721060.0805961345 0.0022706772235531222 2721060.0708277994 0.007497658048656243
8118 2723807.3348882366 0.0022706762857257062 2723807.3251198595 0.00749770064657069
8119 2720949.7144758464 0.0022706753470268758 2720949.7047075126 0.007497658714881295
8120 2723520.3928948124 0.002270674408996755 2723520.383126453 0.007497684880764515
8121 2721533.1858695503 0.002270673472578698 2721533.1761012133 0.007497663778546945
8122 2722748.142995866 0.0022706725378635233 2722748.133227526 0.007497667205662519
8123 2722359.924345942 0.0022706716042316228 2722359.9145776024 0.0074976684294026895
8124 2721972.218928768 0.002270670670747103 2721972.2091604453 0.007497651918700296
8125 2722985.3746073996 0.002270669736586946 2722985.3648390607 0.007497669222187969
8126 2721547.9332843157 0.0022706688013276397 2721547.9235160057 0.007497641395646467
8127 2723175.1154911905 0.0022706678650156963 2723175.1057228576 0.007497664889228752
8128 2721577.1974495742 0.0022706669280418467 2721577.1876812717 0.007497635834151469
8129 2722951.4569181143 0.0022706659909193182 2722951.447149792 0.007497656153335919
8130 2721935.084644352 0.002270665054066783 2721935.0748760533 0.007497633800456348
8131 2722510.9565051086 0.002270664117680956 2722510.9467367996 0.007497644933567069
8132 2722387.8972065565 0.0022706631817184316 2722387.88743826 0.0074976331472850575
8133 2722091.368629183 0.0022706622459683586 2722091.3588608876 0.007497633388562333
8134 2722722.431363416 0.002270661310163959 2722722.4215951227 0.007497631897886239
8135 2721860.478336246 0.002270660374084797 2721860.4685679628 0.007497623170637198
8136 2722828.7949606203 0.002270659437617072 2722828.785192332 0.007497628806276407
8137 2721866.650498895 0.0022706585007626423 2721866.6407306213 0.00749761507753755
8138 2722716.27882565 0.0022706575636093143 2722716.269057369 0.007497623510452059
8139 2722052.735760539 0.0022706566262810533 2722052.725992273 0.00749760907698121
8140 2722476.4952735375 0.0022706556888918324 2722476.485505265 0.007497616370788526
8141 2722307.58535542 0.002270654751514242 2722307.575587161 0.007497604565102546
8142 2722225.571155424 0.0022706538141702808 2722225.561387162 0.007497608151093427
8143 2722522.6534132333 0.0022706528768385945 2722522.6436449797 0.007497600705030251
8144 2722054.604045692 0.0022706519394724255 2722054.59427744 0.007497599687654504
8145 2722630.587637056 0.0022706510020187158 2722630.5778688085 0.007497596722749463
8146 2722004.1414886913 0.002270650064433248 2722004.13172045 0.007497591645644107
8147 2722617.4577315403 0.0022706491266887355 2722617.447963299 0.007497592089362311
8148 2722064.196438141 0.0022706481887759524 2722064.1866699085 0.007497584402667967
8149 2722512.668847294 0.0022706472507004086 2722512.65907906 0.007497586577031353
8150 2722191.6063441834 0.002270646312476314 2722191.596575959 0.007497578046735465
8151 2722367.2776696435 0.002270645374121112 2722367.267901418 0.007497580218499808
8152 2722333.115470575 0.002270644435650707 2722333.1057023583 0.007497572447621672
8153 2722231.90662854 0.002270643497077174 2722231.896860323 0.007497573216005509
8154 2722444.556928486 0.002270642558407548 2722444.547160276 0.007497567356762927
8155 2722141.6687184637 0.0022706416196443652 2722141.658950256 0.007497565840813649
8156 2722501.2461559023 0.0022706406807864355 2722501.236387699 0.007497562501004126
8157 2722110.5074641006 0.0022706397418301733 2722110.4976959024 0.007497558350927866
8158 2722499.3383990848 0.0022706388027707246 2722499.3286308884 0.007497557650255501
8159 2722133.461275536 0.002270637863602945 2722133.451507347 0.0074975509395309664
8160 2722450.835199872 0.002270636924322256 2722450.825431682 0.007497552653084225
8161 2722193.461828706 0.002270635984925045 2722193.452060526 0.0074975437143317185
8162 2722375.874945192 0.0022706350454091816 2722375.8651770093 0.007497547444523849
8163 2722269.162117486 0.0022706341057738776 2722269.152349315 0.007497536700231665
8164 2722295.4136422668 0.0022706331660199397 2722295.4038740913 0.007497542035674184
8165 2722341.277475625 0.0022706322261492363 2722341.2677074624 0.007497529854851512
8166 2722226.1440968025 0.0022706312861648734 2722226.1343286345 0.0074975364955084806
8167 2722396.276580932 0.002270630346070546 2722396.2668127785 0.007497523087235308
8168 2722178.1858926956 0.002270629405870899 2722178.176124535 0.007497530933415847
8169 2722427.4246974853 0.00227062846557108 2722427.41492934 0.007497516272595488
8170 2722155.127164707 0.0022706275251775407 2722155.1173965544 0.007497525488227743
8171 2722433.8835291737 0.002270626584698039 2722433.873761038 0.007497509258661742
8172 2722155.548356501 0.0022706256441431443 2722155.5385883553 0.007497520327101037
8173 2722418.7936320803 0.002270624703526937 2722418.783863954 0.007497501861092307
8174 2722175.1313727694 0.0022706237628696948 2722175.1216046303 0.007497515656302719
8175 2722387.143740243 0.0022706228221998728 2722387.1339721265 0.007497493846135996
8176 2722208.6832415047 0.0022706218815591083 2722208.673473371 0.007497511745793142
8177 2722343.9458724926 0.0022706209410069097 2722343.936104387 0.007497484898404412
8178 2722251.71286444 0.002270620000630642 2722251.703096311 0.007497508970182698
8179 2722292.9317441043 0.0022706190605560187 2722292.921976011 0.007497474570974529
8180 2722301.4769504783 0.0022706181209677014 2722301.467182352 0.007497507868782304
8181 2722235.749985399 0.002270617182131357 2722235.7402173197 0.007497462216591801
8182 2722357.602138856 0.002270616244435177 2722357.592370731 0.00749750922256566
8183 2722171.506653614 0.002270615308430076 2722171.4968855516 0.0074974469106993055
8184 2722422.4828136154 0.0022706143749033087 2722422.473045487 0.00749751412123207
8185 2722096.4603198664 0.002270613444922178 2722096.4505518256 0.007497427425020077
8186 2722501.6440001405 0.0022706125199107884 2722501.634232004 0.007497523905197578
8187 2722003.7885178598 0.0022706116015487935 2722003.778749846 0.007497402464906721
8188 2722604.091107848 0.0022706106916008826 2722604.081339698 0.00749753960828236
8189 2721883.7230184623 0.002270609791053729 2721883.713250481 0.007497371774856115
8190 2722742.1516665216 0.00227060889895191 2722742.141898353 0.007497559993936477
8191 2721725.3321693903 0.0022706080098687815 2721725.322401443 0.007497339215934408
8192 2722929.192502787 0.0022706071125415082 2722929.182734602 0.007497577254218523
8193 2721522.915317226 0.00227060618986283 2721522.905549302 0.007497317394901351
8194 2723172.762056749 0.002270605226760738 2723172.752288569 0.007497574058583311
8195 2721290.0965644186 0.00227060422140639 2721290.0867964895 0.007497325096268834
8196 2723465.128461158 0.00227060319504306 2723465.1186930193 0.007497535516366047
8197 2721077.464767847 0.0022706021844833267 2721077.4549998785 0.007497366337514676
8198 2723787.2842408638 0.002270601222253444 2723787.2744727894 0.00749747310398377
8199 2720976.920634302 0.002270600319297582 2720976.910866285 0.007497416167225656
8200 2724152.004949284 0.0022705994642432253 2724151.995181265 0.007497419640766902
8201 2721081.5361507987 0.002270598634747103 2721081.526382758 0.007497442337376654
8202 2724696.5661861724 0.0022705978098916508 2724696.556418173 0.007497401285811272
8203 2721283.591536697 0.002270596976095897 2721283.581768673 0.007497426951278168
8204 2725767.029408875 0.0022705961226582435 2725767.0196408527 0.00749742594576662
8205 2720639.5990375723 0.0022705952300685443 2720639.5892696045 0.0074973726766222
8206 2727831.8791417847 0.0022705942684024885 2727831.8693737113 0.007497479361953162
8207 2717065.872482933 0.002270593225385878 2717065.8627150366 0.007497303280443191
8208 2731627.3987146844 0.0022705921450852143 2731627.38894656 0.007497531681935104
8209 2710185.866742243 0.0022705911156123307 2710185.8569744024 0.007497249447490139
8210 2738254.6990700453 0.0022705901992798897 2738254.689301899 0.007497556223807132
8211 2702407.9760132995 0.0022705893805961565 2702407.966245477 0.007497232828408926
8212 2747002.0433256314 0.0022705885829585955 2747002.0335575035 0.007497539304237957
8213 2694223.948069546 0.002270587721034096 2694223.9383016997 0.007497258582948427
8214 2756023.855919904 0.002270586751032966 2756023.8461518334 0.007497484048477519
8215 2684460.174048553 0.0022705856943938344 2684460.164280654 0.007497313532907456
8216 2766179.213376654 0.0022705846183233807 2766179.2036086586 0.007497410791719497
8217 2672282.360579685 0.002270583585039774 2672282.3508117287 0.007497372629153744
8218 2780429.9892878793 0.002270582616999718 2780429.97951995 0.007497346472215355
8219 2656571.9633506965 0.002270581700131916 2656571.953582702 0.007497412490882637
8220 2798476.223319621 0.0022705808084849924 2798476.2135517313 0.007497308663371817
8221 2638858.311302603 0.0022705799271912287 2638858.3015346 0.007497423518425522
8222 2814269.569561922 0.0022705790558276654 2814269.5597940446 0.007497298742930561
8223 2628418.360207096 0.002270578190667828 2628418.3504391075 0.007497410465497436
8224 2815813.5437571257 0.002270577311457136 2815813.5339892404 0.0074973078324012555
8225 2638605.8483242374 0.0022705763960417184 2638605.838556277 0.007497383934050347
8226 2792482.342047472 0.0022705754475762147 2792482.332279572 0.007497324741946568
8227 2672746.0351806926 0.0022705744989525546 2672746.0254127635 0.007497354392587559
8228 2749712.3144560903 0.002270573580799601 2749712.304688176 0.00749734028216798
8229 2717621.27187452 0.00227057268126483 2717621.2621066174 0.00749732954348131
8230 2706148.130486887 0.002270571744170824 2706148.120718966 0.007497349206714204
8231 2755449.8705912116 0.002270570722273216 2755449.860823329 0.0074973120765567435
8232 2677484.475246926 0.0022705696324077304 2677484.465479006 0.0074973503565817275
8233 2773048.5439661285 0.0022705685436612997 2773048.5341982585 0.007497301359450947
8234 2673055.071442111 0.0022705675133037314 2673055.061674198 0.007497345235359583
8235 2764308.3269178513 0.002270566546463287 2764308.3171499884 0.007497296374295839
8236 2692841.449873907 0.0022705656050456555 2692841.440106006 0.0074973354233516965
8237 2736272.752784353 0.002270564641901822 2736272.743016493 0.007497295740840037
8238 2724431.266064958 0.0022705636396953385 2724431.256297073 0.007497321936322264
8239 2705346.800470857 0.0022705626283367163 2705346.7907029963 0.007497297885900738
8240 2750631.0253654416 0.0022705616567103327 2750631.0155975735 0.007497306367425641
8241 2687320.760951857 0.0022705607428206475 2687320.751183995 0.007497301274471978
8242 2758673.149702687 0.002270559856080567 2758673.139934836 0.0074972908718261505
8243 2689856.3604310825 0.0022705589451788295 2689856.35066322 0.007497303823004033
8244 2746597.821492903 0.0022705579806470387 2746597.811725068 0.007497277228239641
8245 2708895.1038797544 0.0022705569773856116 2708895.0941118943 0.007497303359158243
8246 2723688.032580337 0.002270555980392212 2723688.022812514 0.007497267059160169
8247 2731807.978609709 0.002270555026643756 2731807.968841855 0.0074972987907801734
8248 2704010.5947885667 0.002270554118187918 2704010.585020751 0.007497261388872605
8249 2745742.3962900275 0.002270553227935054 2745742.386522184 0.0074972900822917795
8250 2697320.541564818 0.0022705523267548384 2697320.531797006 0.007497259722311915
8251 2745080.110485629 0.0022705514058802864 2745080.1007177997 0.007497278039939244
8252 2704446.429997137 0.0022705504774687886 2704446.420229326 0.007497260499369632
8253 2733190.4197529224 0.002270549555907588 2733190.4099851083 0.00749726440623796
8254 2718691.7778715347 0.002270548638703363 2718691.7681037243 0.0074972618818707395
8255 2718769.4544339865 0.0022705477047791772 2718769.4446661877 0.007497251127411325
8256 2731206.7988696923 0.002270546731145718 2731206.7891018833 0.0074972619860172425
8257 2709557.5200653644 0.0022705457137214093 2709557.5102975788 0.0074972396426042556
8258 2736444.892053673 0.0022705446747355745 2736444.8822858687 0.007497259460825675
8259 2708356.4009570084 0.002270543649895464 2708356.391189234 0.007497230919795589
8260 2734160.1987459254 0.0022705426656347873 2734160.188978129 0.007497253989880819
8261 2713197.3867703406 0.0022705417249983925 2713197.3770025736 0.007497225280854053
8262 2727763.121091843 0.002270540810761499 2727763.1113240565 0.007497245941434705
8263 2720069.6080226097 0.0022705398990587196 2720069.598254848 0.007497222093695294
8264 2721221.9216330745 0.002270538971909844 2721221.9118652996 0.007497236026393302
8265 2725657.7903545895 0.0022705380226325125 2725657.7805868313 0.007497220191430708
8266 2716917.77531609 0.002270537054914386 2716917.7655483275 0.007497225248827989
8267 2728572.199644748 0.0022705360786416553 2728572.1898769937 0.007497218466844109
8268 2715339.867937478 0.002270535104856285 2715339.858169728 0.007497214665763337
8269 2728953.8334139264 0.0022705341414471065 2728953.823646176 0.007497216118292509
8270 2715962.789470759 0.0022705331909448684 2715962.779703021 0.007497205049224466
8271 2727494.5800067857 0.0022705322507395077 2727494.5702390405 0.007497212675589281
8272 2718075.7707477594 0.0022705313148796554 2718075.7609800315 0.007497196718159536
8273 2724872.4506721273 0.0022705303765563943 2724872.4409043887 0.007497207972006162
8274 2721028.4762678677 0.002270529430753789 2721028.4665001486 0.007497189612544072
8275 2721755.386681982 0.0022705284763076027 2721755.376914251 0.007497202101489824
8276 2724093.819344616 0.0022705275162577926 2724093.809576905 0.007497183487777603
8277 2718950.6002287804 0.002270526556053157 2718950.5904610585 0.007497195350538201
8278 2726414.1283231326 0.0022705256005538933 2726414.118555429 0.007497178062229045
8279 2717302.569315943 0.00227052465162072 2717302.55954823 0.007497188075859417
8280 2727248.4136421424 0.0022705237075839636 2727248.4038744452 0.007497173045042886
8281 2717339.5224585524 0.0022705227646209803 2717339.5126908487 0.0074971805767441516
8282 2726357.6907965345 0.0022705218190107947 2726357.681028845 0.007497168144493251
8283 2718957.612864129 0.0022705208689631075 2718957.603096435 0.00749717307200563
8284 2724185.8101931065 0.002270519915162324 2724185.800425424 0.007497163127444972
8285 2721430.7422127095 0.002270518959971395 2721430.732445025 0.007497165736575414
8286 2721654.213332839 0.0022705180059467028 2721654.203565163 0.007497157858816505
8287 2723768.4493308403 0.002270517054565101 2723768.4395631645 0.007497158695577566
8288 2719702.0158373397 0.002270516105767998 2719702.0060696714 0.007497152279841971
8289 2725191.4725893093 0.0022705151583545615 2725191.4628216424 0.007497151992466282
8290 2718866.942561833 0.002270514210804309 2718866.932794173 0.007497146379840916
8291 2725436.852263558 0.0022705132620140095 2725436.842495899 0.0074971455966950365
8292 2719136.529051397 0.002270512311634231 2719136.5192837445 0.007497140192210965
8293 2724751.331943922 0.0022705113599840745 2724751.3221762716 0.0074971394437277185
8294 2720095.219196411 0.0022705104077217013 2720095.2094287667 0.007497133783927212
8295 2723643.104591799 0.002270509455494558 2723643.094824156 0.007497133466690986
8296 2721222.016561493 0.0022705085037171306 2721222.006793857 0.0074971272254797106
8297 2722581.672468362 0.0022705075525128416 2722581.6627007267 0.007497127612407442
8298 2722146.37198225 0.0022705066017720543 2722146.3622146226 0.007497120563198874
8299 2721814.868284956 0.0022705056512552697 2721814.8585173283 0.00749712185207168
8300 2722744.4429366514 0.0022705047006897025 2722744.433169033 0.007497113808412181
8301 2721358.5376331606 0.002270503749841973 2721358.5278655407 0.007497116188293275
8302 2723079.3666745406 0.0022705027985665993 2723079.3569069305 0.007497106938256779
8303 2721104.238483675 0.0022705018468321438 2721104.228716062 0.007497110657097152
8304 2723272.062453249 0.00227050089471926 2723272.052685648 0.0074970998988349215
8305 2720945.0522480686 0.002270499942388375 2720945.0424804636 0.007497105328484528
8306 2723398.014086046 0.0022704989900228538 2723398.0043184543 0.007497092603994312
8307 2720843.9919072343 0.0022704980377681572 2720843.9821396363 0.007497100310692508
8308 2723457.6517624566 0.002270497085688387 2723457.641994875 0.007497084925124804
8309 2720828.020507372 0.0022704961337579304 2720828.01073978 0.007497095762536735
8310 2723409.7008709908 0.002270495181886745 2723409.691103419 0.007497076670277314
8311 2720938.6966014407 0.0022704942299687225 2720938.6868338548 0.007497091918498839
8312 2723224.6524905274 0.002270493277929852 2723224.6427229666 0.007497067551394329
8313 2721184.9631329994 0.002270492325763202 2721184.953365418 0.007497089130862283
8314 2722918.0956910904 0.0022704913735389068 2722918.085923542 0.007497057134622726
8315 2721527.593039157 0.0022704904213997155 2721527.5832715784 0.007497087933286084
8316 2722548.0898389807 0.0022704894695464027 2722548.0800714465 0.007497044765248772
8317 2721897.3811712395 0.0022704885182378283 2721897.371403662 0.007497089131712974
8318 2722186.0805186788 0.002270487567801883 2722186.070751162 0.007497029461801995
8319 2722229.4637636314 0.0022704866186841043 2722229.4539960506 0.007497093922622624
8320 2721882.9402741576 0.002270485671501867 2721882.930506662 0.007497009795195719
8321 2722492.195590549 0.0022704847271481448 2722492.1858229605 0.007497103996297901
8322 2721648.4189301 0.0022704837868491195 2721648.409162632 0.007496983853776382
8323 2722697.8243862456 0.0022704828522676604 2722697.814618641 0.00749712142149751
8324 2721450.2803997966 0.0022704819253395645 2721450.270632365 0.007496949680012903
8325 2722894.9675377854 0.002270481008025598 2722894.9577701567 0.0074971476230876995
8326 2721227.997947653 0.0022704801010400726 2721227.9881802653 0.007496907300870014
8327 2723151.2997379554 0.00227047920228273 2723151.2899702964 0.007497179785846813
8328 2720911.4718156033 0.002270478303460795 2720911.462048261 0.007496864297607098
8329 2723534.93108877 0.0022704773892802312 2723534.921321089 0.007497203393843227
8330 2720439.114630553 0.0022704764393226906 2720439.1048632334 0.007496843031254405
8331 2724096.5947721717 0.002270475441051842 2724096.5850045066 0.007497189773177192
8332 2719775.444140144 0.0022704744029648652 2719775.434372798 0.007496871306221104
8333 2724854.1147469473 0.002270473359057376 2724854.1049793516 0.007497122434997632
8334 2718919.519224721 0.002270472349552409 2718919.5094573046 0.007496944158038964
8335 2725798.274833822 0.00227047139578131 2725798.2650663196 0.007497031361996939
8336 2717879.1198453098 0.0022704704894911934 2717879.110077825 0.007497014432662952
8337 2726938.187622589 0.0022704696024710884 2726938.177855151 0.007496968844038365
8338 2716614.119739971 0.0022704687044089035 2716614.1099724662 0.007497036336509767
8339 2728358.4445500947 0.0022704677784553895 2728358.4347826596 0.0074969673668102916
8340 2714988.24141122 0.002270466829128439 2714988.23164376 0.007496993027900982
8341 2730255.5550544607 0.002270465877520173 2730255.5452869697 0.007497025003871331
8342 2712745.025153218 0.002270464945097415 2712745.015385846 0.0074969068730540624
8343 2732951.1698650164 0.002270464037842674 2732951.160097452 0.007497100756389884
8344 2709504.7099412233 0.002270463142119619 2709504.700173929 0.007496831475552458
8345 2736890.2402786682 0.0022704622363154 2736890.2305110674 0.0074971385599202954
8346 2704766.936768411 0.002270461306916972 2704766.9270011345 0.007496815276113145
8347 2742647.5262235613 0.002270460360306475 2742647.516455996 0.007497105455055423
8348 2697896.246240895 0.002270459417899834 2697896.236473566 0.007496869522972467
8349 2750949.2601974183 0.002270458497401841 2750949.2504299455 0.007497014411372388
8350 2688117.5853089816 0.002270457591621909 2688117.5755415643 0.007496959530794521
8351 2762620.5148693817 0.002270456666443182 2762620.50510201 0.007496914733075651
8352 2674711.5889283163 0.0022704556872949967 2674711.579160829 0.00749703190178119
8353 2778136.9104971536 0.0022704546564210814 2778136.9007298453 0.0074968535958589684
8354 2657884.6720607034 0.002270453621436889 2657884.662293198 0.007497051633108813
8355 2796194.167968007 0.0022704526391342413 2796194.1582007036 0.007496850496276105
8356 2640776.7861124943 0.0022704517305809 2640776.7763450267 0.007497016029944678
8357 2811050.6901917146 0.0022704508680200836 2811050.6804243703 0.007496893288354375
8358 2631932.5866166693 0.00227044999492441 2631932.576849269 0.007496950332826291
8359 2811046.806338908 0.0022704490595090317 2811046.7965715113 0.00749694803576473
8360 2643585.98677716 0.002270448047629665 2643585.977009821 0.007496890411571042
8361 2785820.055050001 0.0022704469965403457 2785820.0452825725 0.007496981597244691
8362 2679742.296351693 0.0022704459722590674 2679742.2865843857 0.007496861368765922
8363 2741084.3396670017 0.0022704450225386782 2741084.329899577 0.007496979767107583
8364 2726378.983741626 0.002270444143553897 2726378.9739743145 0.007496867110536476
8365 2697471.8185345684 0.0022704432836233423 2697471.808767176 0.007496949081261595
8366 2762315.200438985 0.0022704423756070733 2762315.1906716493 0.0074968933620772
8367 2673016.2362906593 0.002270441376830936 2673016.22652331 0.007496908019082331
8368 2773951.8989037178 0.0022704402958708307 2773951.889136358 0.0074969192732539346
8369 2674963.2069205395 0.002270439188385929 2674963.1971532246 0.007496875498737993
8370 2759528.482520255 0.00227043812132249 2759528.4727528864 0.007496929965543047
8371 2698674.463278331 0.002270437131488188 2698674.453511032 0.0074968615088538085
8372 2729954.644675723 0.002270436209655913 2729954.634908364 0.007496922219538093
8373 2729176.692117002 0.002270435315492561 2729176.6823497023 0.007496864251308887
8374 2702502.645237262 0.0022704344052310566 2702502.635469925 0.007496902033676089
8375 2750377.187468355 0.002270433453630761 2750377.1777010467 0.007496874622618778
8376 2689852.9362044763 0.002270432462376661 2689852.9264371647 0.0074968790325876606
8377 2753884.5113984956 0.0022704314541851173 2753884.501631181 0.007496883068109051
8378 2695107.449859561 0.0022704304566736246 2695107.4400922693 0.007496861196547859
8379 2741327.2273320057 0.0022704294858929804 2741327.2175646923 0.007496884177778211
8380 2712378.121198656 0.0022704285399729207 2712378.111431376 0.007496851615286818
8381 2721925.7327805194 0.0022704276047826434 2721925.7230132143 0.007496877589436115
8382 2731018.0462832777 0.0022704266647689715 2731018.0365160024 0.007496848601859012
8383 2706344.2871863837 0.002270425711515497 2706344.2774190917 0.007496866243483615
8384 2741961.3986015557 0.0022704247465993935 2741961.3888342828 0.007496848343672748
8385 2700972.8801215976 0.0022704237787072204 2700972.87035432 0.007496853887153928
8386 2741757.3875350314 0.002270422817522977 2741757.377767761 0.007496847552352306
8387 2706100.5034246678 0.0022704218686246383 2706100.4936574027 0.007496843129253999
8388 2732834.1898753834 0.0022704209324476677 2732834.180108118 0.007496844644229382
8389 2717213.1402151017 0.0022704200069111314 2717213.130447847 0.007496834746778882
8390 2721089.12960687 0.002270419090995298 2721089.1198396115 0.0074968396137595275
8391 2728085.4354544114 0.0022704181867212415 2728085.425687165 0.007496828203136493
8392 2712331.848614148 0.0022704172979803737 2712331.8388468972 0.0074968332925068396
8393 2734017.853702574 0.0022704164257034134 2734017.843935335 0.007496822615011883
8394 2709708.7284383024 0.002270415560312495 2709708.7186710606 0.007496826492649971
8395 2733499.8843539883 0.0022704146758298384 2733499.8745867563 0.0074968173272769775
8396 2713105.568645675 0.0022704137344705427 2713105.5588784423 0.007496819453135414
8397 2728028.0240112403 0.00227041271027087 2728028.014244016 0.007496811930871655
8398 2720045.223629087 0.002270411621155444 2720045.2138618636 0.0074968120107937455
8399 2720738.9780635443 0.00227041053390336 2720738.9682963276 0.00749680647734828
8400 2727281.26969888 0.00227040952168269 2727281.2599316663 0.007496804379027844
8401 2714728.1210870636 0.002270408611096586 2714728.1113198535 0.007496801495093332
8402 2732229.8736816044 0.00227040776818312 2732229.8639143994 0.00749679688475599
8403 2711885.9892468164 0.0022704069248434978 2711885.9794796123 0.007496796869997368
8404 2733594.1972092944 0.002270406017696081 2733594.1874420987 0.007496789385852436
8405 2712564.4183054436 0.0022704050205341487 2712564.4085382465 0.007496791876251404
8406 2731296.222551843 0.0022704039564109394 2731296.2127846573 0.007496781881367119
8407 2715909.9720096868 0.0022704028790818164 2715909.9622424976 0.007496786184880984
8408 2726455.2370770243 0.002270401836035142 2726455.2273098477 0.007496774894236307
8409 2720515.6986117223 0.0022704008431498673 2720515.6888445416 0.007496779941207465
8410 2721278.9841472395 0.0022703998857043863 2721278.974380071 0.0074967687418855174
8411 2724802.560546734 0.0022703989376958427 2724802.5507795615 0.007496773189753359
8412 2717838.5025781207 0.0022703979828713515 2717838.4928109595 0.00749676319813721
8413 2727264.529144705 0.0022703970225885603 2727264.519377542 0.007496765948705696
8414 2716963.516455856 0.002270396066134017 2716963.5066887024 0.0074967580214940766
8415 2727042.980803314 0.002270395115765604 2727042.971036161 0.00749675842996107
8416 2718471.888670509 0.002270394162810887 2718471.878903362 0.007496753050609749
8417 2724348.0130081894 0.0022703931969327855 2724348.0032410454 0.007496750791703197
8418 2721718.973570953 0.0022703922174180627 2721718.963803813 0.007496748076215171
8419 2720327.130031062 0.0022703912359570417 2720327.1202639276 0.007496743136504663
8420 2725792.0653274003 0.002270390269278187 2725792.055560267 0.0074967430228195546
8421 2716273.2832739064 0.002270389327824164 2716273.2735067816 0.007496735668937496
8422 2729663.434602315 0.0022703884092036605 2729663.424835189 0.007496737865751071
8423 2712948.246839956 0.002270387500932123 2712948.23707284 0.0074967285456881945
8424 2732555.3720289343 0.002270386589410065 2732555.3622618155 0.00749673241716229
8425 2710679.2523796586 0.0022703856677985983 2710679.242612551 0.007496721824777551
8426 2734087.12657414 0.0022703847368094436 2734087.1168070287 0.00749672646853198
8427 2709827.763245041 0.002270383798325089 2709827.7534779417 0.007496715585277485
8428 2733895.490877205 0.0022703828476317947 2733895.481110102 0.007496719951471614
8429 2711085.345493616 0.0022703818727942025 2711085.3357265242 0.007496709808728999
8430 2731336.513222104 0.002270380864064471 2731336.5034550102 0.007496712873440452
8431 2714961.280392582 0.0022703798265944998 2714961.2706254977 0.007496704301698684
8432 2726412.841971986 0.002270378783194477 2726412.832204902 0.007496705390657926
8433 2720527.3166724495 0.0022703777623876457 2720527.3069053725 0.007496698997127818
8434 2720798.8936733566 0.002270376781403998 2720798.883906282 0.007496697831253393
8435 2725570.994362846 0.0022703758378591413 2725570.984595776 0.007496693906585882
8436 2716719.045009661 0.002270374913571629 2716719.0352425957 0.007496690392443109
8437 2728293.4317755545 0.0022703739849284045 2728293.4220084916 0.007496688817599148
8438 2715457.234891799 0.0022703730337903846 2715457.225124743 0.007496683065496556
8439 2728053.3482422587 0.002270372055189285 2728053.338475203 0.007496683470642306
8440 2717043.2782362998 0.0022703710587222013 2717043.2684692526 0.007496675851176784
8441 2725454.4831868885 0.0022703700621538527 2725454.4734198404 0.007496677824954688
8442 2720224.2918400737 0.0022703690807580994 2720224.282073036 0.007496668876469492
8443 2722181.596364497 0.0022703681193821964 2722181.5865974575 0.007496671980410427
8444 2723126.322933438 0.0022703671717942296 2723126.313166409 0.007496662203346069
8445 2719965.649725168 0.0022703662260876558 2719965.639958136 0.007496665978244787
8446 2724410.458056012 0.0022703652717494154 2724410.448288991 0.007496655700889975
8447 2719649.6319478406 0.0022703643046078545 2719649.6221808167 0.007496659841049015
8448 2723799.630018166 0.0022703633278190268 2723799.620251153 0.0074966491982055615
8449 2720984.1285178936 0.002270362349026505 2720984.1187508777 0.007496653698244477
8450 2722010.659098042 0.002270361375609395 2722010.6493310384 0.007496642585065824
8451 2722912.016386221 0.0022703604108783113 2722912.006619213 0.007496647754480008
8452 2720246.085742855 0.0022703594531526395 2720246.0759758595 0.00749663574498394
8453 2724265.5969240232 0.0022703584976145334 2724265.5871570227 0.007496642167648609
8454 2719459.124646668 0.00227035753932236 2719459.1148796817 0.007496628512251927
8455 2724403.262413758 0.002270356575628351 2724403.2526467643 0.007496637044525647
8456 2719933.25097951 0.002270355607004538 2719933.241212534 0.007496620717656107
8457 2723399.3508058297 0.002270354636224007 2723399.3410388427 0.007496632527378008
8458 2721290.4104150566 0.002270353666601012 2721290.400648091 0.0074966122000873015
8459 2721865.7131840657 0.002270352700320421 2721865.703417084 0.007496628839507531
8460 2722796.0353677315 0.002270351737661881 2722796.025600777 0.007496602728179156
8461 2720550.426491957 0.0022703507773100128 2720550.4167249803 0.0074966263042983055
8462 2723788.0538236503 0.0022703498173494443 2723788.0440567085 0.007496591901147939
8463 2719951.442344873 0.0022703488563337645 2719951.432577899 0.007496625409983775
8464 2723967.6844322546 0.0022703478939344072 2723967.6746653276 0.007496579086565669
8465 2720153.816334776 0.002270346931015873 2720153.806567802 0.007496626909433646
8466 2723443.7504760684 0.002270345969231635 2723443.740709159 0.007496563373752776
8467 2720890.965534061 0.0022703450104767913 2720890.9557670844 0.007496631881547321
8468 2722590.402490592 0.002270344056432033 2722590.392723704 0.007496543565571767
8469 2721742.141544685 0.002270343108454567 2721742.1317777 0.0074966416343037025
8470 2721820.3198932414 0.0022703421675884148 2721820.3101263805 0.007496518428822465
8471 2722353.400927827 0.0022703412347005367 2722353.3911608285 0.007496657119788336
8472 2721395.6211485043 0.002270340309934571 2721395.611381676 0.0074964877869153675
8473 2722573.145179022 0.002270339391841739 2722573.1354120057 0.007496677050525712
8474 2721353.7651307094 0.0022703384750748464 2721353.7553639156 0.007496455412016445
8475 2722467.482036725 0.0022703375492381865 2722467.4722696934 0.007496693971835546
8476 2721544.036973939 0.0022703365987911976 2721544.0272071688 0.00749643313413257
8477 2722244.270337485 0.002270335610109018 2722244.260570457 0.0074966918301008715
8478 2721730.965657344 0.002270334581042456 2721730.9558905717 0.0074964381978092015
8479 2722137.409119807 0.0022703335295649173 2722137.399352817 0.007496657010580091
8480 2721706.357842599 0.0022703324872834934 2721706.348075792 0.007496474323124438
8481 2722313.76833972 0.00227033148222858 2722313.7585727884 0.007496599844608201
8482 2721351.1076392545 0.0022703305229679867 2721351.0978724053 0.007496518774129356
8483 2722847.946328988 0.002270329596894269 2722847.9365621074 0.0074965505069318344
8484 2720625.1829777667 0.002270328679939125 2720625.1732108966 0.0074965415391839586
8485 2723760.542656561 0.002270327749225893 2723760.5328896996 0.0074965335872155675
8486 2719510.235473117 0.002270326793050347 2719510.2257062644 0.007496525513414854
8487 2725086.7517451826 0.0022703258152365798 2725086.7419782993 0.0074965570169028715
8488 2717936.2846602984 0.0022703248317412117 2717936.2748935013 0.007496472584184223
8489 2726950.602607944 0.0022703238602576167 2726950.5928410124 0.007496608116992081
8490 2715709.935956468 0.0022703229088988884 2715709.9261897393 0.007496405765760624
8491 2729634.0964313997 0.0022703219720942944 2729634.086664421 0.007496656865107257
8492 2712447.5976160546 0.0022703210340613146 2712447.587849376 0.007496357921079201
8493 2733647.9661467243 0.0022703200782792214 2733647.956379732 0.00749667220186221
8494 2707497.740671488 0.0022703190956265096 2707497.730904815 0.007496354127561332
8495 2739828.2344275275 0.0022703180899976754 2739828.2246605717 0.007496637949170964
8496 2699829.3128468147 0.002270317076269563 2699829.303080099 0.007496398569673238
8497 2749474.3546521403 0.0022703160737161314 2749474.344885261 0.007496563393927804
8498 2687901.9772823914 0.0022703150971670745 2687901.9675156064 0.00749646957752264
8499 2764456.518971399 0.0022703141523593893 2764456.509204605 0.007496479300101896
8500 2669724.6717228596 0.0022703132368647933 2669724.6619560127 0.007496533416691979
8501 2786839.772972468 0.0022703123447640194 2786839.7632057383 0.007496416946062497
8502 2643987.9314796384 0.0022703114708568007 2643987.9217127613 0.007496565511121053
8503 2816379.0387424873 0.002270310610567561 2816379.028975785 0.007496392115793553
8504 2614684.003031605 0.0022703097537956213 2614683.993264736 0.007496559016162051
8505 2842686.597838294 0.0022703088747994984 2842686.5880715824 0.007496403196171905
8506 2600498.7348275953 0.0022703079298714633 2600498.725060765 0.007496522469095291
8507 2837162.591586546 0.0022703068801588804 2837162.5818198035 0.007496435625751945
8508 2631605.464130695 0.002270305737878623 2631605.4543639156 0.007496473616536279
8509 2778124.6884563966 0.002270304585906607 2778124.678689622 0.0074964698894597935
8510 2707277.3479754953 0.00227030352524407 2707277.33820876 0.007496431398541109
8511 2696914.400053039 0.0022703025951775024 2696914.3902862454 0.007496490942913106
8512 2778536.226326667 0.0022703017502578074 2778536.2165599572 0.007496407496965154
8513 2648137.8245434747 0.0022703009022866935 2648137.8147766814 0.007496492606283397
8514 2798705.2590019014 0.002270299980850644 2798705.249235199 0.007496402755672934
8515 2659719.9074349278 0.0022702989770846246 2659719.8976681517 0.007496477230059925
8516 2758848.2234738795 0.002270297943690128 2758848.2137071704 0.007496410939319066
8517 2716352.6995315608 0.0022702969436394927 2716352.6897648107 0.007496452837214437
8518 2698050.138276415 0.002270295992674984 2698050.128509695 0.007496423668583756
8519 2767404.1940887664 0.0022702950516356782 2767404.1843220433 0.0074964282592088925
8520 2667442.3805459044 0.00227029406836248 2667442.370779177 0.007496433296183716
8521 2773173.5290478165 0.0022702930257941004 2773173.5192811145 0.007496409170282567
8522 2685923.679297735 0.0022702919576880008 2685923.6695310073 0.007496435682095805
8523 2736238.368620814 0.002270290921049697 2736238.3588541253 0.007496397470630603
8524 2730467.7501167883 0.0022702899505915287 2730467.740350067 0.007496431111777046
8525 2694791.229178154 0.0022702890362628126 2694791.219411473 0.007496392067935354
8526 2759670.1081502168 0.002270288139009797 2759670.0983835063 0.00749642193383622
8527 2683673.725450666 0.0022702872244969507 2683673.7156839888 0.007496390185985965
8528 2752026.0184009923 0.002270286286048486 2752026.0086342953 0.0074964105310960285
8529 2706376.174172949 0.0022702853423160045 2706376.164406274 0.007496389346478019
8530 2720740.331243821 0.002270284415818598 2720740.3214771375 0.007496398831877901
8531 2737795.1559910607 0.002270283511361483 2737795.146224389 0.007496388268278236
8532 2696517.5685469564 0.002270282608825524 2696517.558780286 0.00749638783154453
8533 2750056.9187195594 0.0022702816718763045 2750056.9089528914 0.007496386400922811
8534 2698000.8644758137 0.0022702806682113465 2698000.8547091554 0.007496377513678348
8535 2736466.5636656145 0.0022702795943939755 2736466.5538989515 0.007496383506674803
8536 2719227.873940153 0.0022702784886224165 2719227.864173507 0.007496367750777319
8537 2713077.975655375 0.002270277412021125 2713077.9658887177 0.0074963796414999504
8538 2739247.4974858533 0.002270276407172728 2739247.487719218 0.007496359104254648
8539 2700717.5931049287 0.0022702754720209726 2700717.583338279 0.007496374782396008
8540 2742281.320155701 0.002270274569573888 2742281.310389074 0.007496352137106624
8541 2706899.208103933 0.0022702736563612437 2706899.1983372904 0.007496368442673507
8542 2729653.32009016 0.002270272707336724 2729653.31032354 0.007496346816170027
8543 2722695.0189542677 0.002270271728976405 2722695.009187636 0.007496360339326579
8544 2715292.7466602093 0.0022702707557317905 2715292.7368935957 0.007496342917121324
8545 2733212.118576946 0.002270269827813513 2733212.1088103256 0.007496350983734642
8546 2711873.12090736 0.002270268962531076 2711873.1111407513 0.007496340135822646
8547 2730745.6299242848 0.0022702681378695996 2730745.6201576754 0.007496341225873392
8548 2720745.056630816 0.0022702672942721933 2720745.0468642106 0.007496337760077515
8549 2719457.3560327776 0.002270266355155753 2719457.34626618 0.007496331372542174
8550 2732206.361562579 0.002270265271249496 2732206.351795979 0.00749633483958407
8551 2709792.8396474468 0.002270264074963967 2709792.829880861 0.00749632135170409
8552 2735859.1058303043 0.0022702628832123625 2735859.0960637107 0.0074963311096843885
8553 2709624.47654852 0.0022702618146727875 2709624.4667819464 0.00749631194429339
8554 2730821.1419774033 0.0022702608967680566 2730821.1322108153 0.00749632698882233
8555 2717662.5719476887 0.0022702600563060016 2717662.562181125 0.007496304010890572
8556 2722702.2700352133 0.002270259183749945 2722702.2602686323 0.007496322005137228
8557 2725161.7515201634 0.0022702582095692134 2725161.741753608 0.007496297220915796
8558 2717963.8227875303 0.0022702571495693573 2717963.8130209576 0.007496315409990791
8559 2725557.7364433804 0.0022702560876039276 2725557.726676833 0.0074962914251641135
8560 2720524.3297120896 0.0022702551015381296 2720524.319945527 0.007496307636214333
8561 2719799.3663538354 0.0022702542000612056 2719799.3565872945 0.007496286836837014
8562 2728126.863060288 0.0022702533268206806 2728126.8532937355 0.007496299387435833
8563 2712481.3818741282 0.0022702524145409033 2712481.372107593 0.007496282862985003
8564 2734332.679329186 0.0022702514362800408 2734332.669562644 0.0074962907292600465
8565 2708419.569606861 0.0022702504161382807 2708419.559840332 0.007496278783958804
8566 2735070.6769963866 0.002270249396088796 2735070.6672298554 0.0074962819624127975
8567 2710421.5535899703 0.0022702483951373403 2710421.5438234475 0.007496274545650239
8568 2730575.3321437435 0.002270247400518157 2730575.3223772226 0.007496273442862418
8569 2716831.18837448 0.0022702463920157485 2716831.178607964 0.007496270079543963
8570 2723555.629112334 0.00227024536888057 2723555.6193458233 0.007496265162770992
8571 2723466.219933254 0.0022702443543097563 2723466.2101667444 0.007496265277677058
8572 2717802.2157950155 0.002270243376108362 2717802.2060285145 0.007496257244756398
8573 2727479.683123731 0.002270242443112474 2727479.6733572283 0.007496260246887034
8574 2715570.7993131173 0.0022702415388106485 2715570.7895466257 0.007496249855548053
8575 2728128.120771814 0.0022702406354703293 2728128.1110053184 0.007496254942270088
8576 2716449.9885495263 0.0022702397141383312 2716449.9787830436 0.007496242822074832
8577 2726105.5852280343 0.002270238773517133 2726105.575461546 0.007496249308859481
8578 2719091.4688892295 0.002270237821919638 2719091.4591227556 0.00749623589659813
8579 2723001.456877943 0.0022702368610528845 2723001.4471114627 0.007496243572934514
8580 2722184.5630967026 0.002270235878173841 2722184.553330238 0.007496228845397942
8581 2720255.842430214 0.0022702348561267887 2720255.8326637414 0.007496237942440936
8582 2724442.674336866 0.002270233794133076 2724442.6645704107 0.007496221351298037
8583 2718693.0621733554 0.0022702327183390957 2718693.05240689 0.00749623256201519
8584 2725171.7099498184 0.0022702316681953876 2725171.7001833734 0.007496213371269222
8585 2718685.545480598 0.002270230669385578 2718685.5357141397 0.007496227746896005
8586 2724441.5009878604 0.0022702297181705342 2724441.4912214256 0.007496205041850933
8587 2720012.2323166355 0.0022702287875685815 2720012.222550183 0.007496223673432814
8588 2722754.9516979787 0.0022702278455286073 2722754.9419315546 0.007496196110467639
8589 2721864.8975136895 0.0022702268716388776 2721864.887747242 0.007496220376850979
8590 2720951.6110055307 0.0022702258655322655 2720951.6012391187 0.007496186067753034
8591 2723344.0280822176 0.0022702248447458 2723344.0183157744 0.007496218206632049
8592 2719893.385848393 0.002270223832982867 2719893.3760819947 0.007496174442096231
8593 2723872.29236599 0.0022702228456722737 2723872.2825995497 0.007496217933936411
8594 2719914.095736431 0.0022702218824813282 2719914.085970049 0.007496160631366641
8595 2723393.3694395637 0.0022702209306899555 2723393.3596731224 0.007496220456874336
8596 2720726.01311837 0.002270219974786998 2720726.0033520064 0.007496143650848926
8597 2722377.359512715 0.0022702190053106755 2722377.3497462696 0.007496226736932906
8598 2721739.541987694 0.0022702180228051858 2721739.5322213536 0.007496122260761147
8599 2721481.018066489 0.0022702170362286127 2721481.0083000343 0.007496237960010796
8600 2722403.9242041702 0.0022702160572357394 2722403.914437859 0.007496095305840427
8601 2721110.084181942 0.0022702150939926014 2721110.074415472 0.007496255160413623
8602 2722482.8104453264 0.0022702141476040123 2722482.8006790495 0.007496062463895163
8603 2721271.0639283094 0.0022702132128572475 2721271.054161818 0.007496277632754092
8604 2722132.942281365 0.002270212280672921 2722132.932515126 0.00749602641799971
8605 2721697.8322231695 0.0022702113413737516 2721697.8224566584 0.007496299645079351
8606 2721696.2456811187 0.0022702103855464506 2721696.2359149116 0.007495996754163137
8607 2722070.94951303 0.002270209406189232 2722070.939746513 0.007496307116763504
8608 2721429.298732826 0.0022702084000190857 2721429.2889666273 0.007495990652222228
8609 2722211.3577714004 0.002270207372378989 2722211.34800491 0.007496282840569254
8610 2721398.688475241 0.002270206337614631 2721398.678709015 0.007496019886633063
8611 2722139.113432183 0.002270205315299607 2722139.1036657514 0.007496226045253309
8612 2721523.288672637 0.0022702043204154317 2721523.278906361 0.007496071651694791
8613 2721985.158803224 0.0022702033567183174 2721985.1490368587 0.007496161762023905
8614 2721665.9436169756 0.002270202416725912 2721665.933850658 0.00749611493974607
8615 2721874.5086940704 0.002270201487139407 2721874.4989277483 0.007496120364362382
8616 2721722.966921681 0.0022702005547840945 2721722.9571553553 0.00749612508510443
8617 2721868.2510142294 0.0022701996108534946 2721868.2412479115 0.00749611800032769
8618 2721668.5024703783 0.002270198652423518 2721668.4927040846 0.007496095247525496
8619 2721961.705693895 0.002270197681357339 2721961.695927547 0.007496150895909508
8620 2721535.4651856287 0.0022701967002485674 2721535.455419392 0.007496040433294153
8621 2722110.47663319 0.0022701957094929713 2722110.466866801 0.007496193390025828
8622 2721376.315379614 0.0022701947068291066 2721376.3056134256 0.007495993723656252
8623 2722257.4942311887 0.0022701936920658736 2722257.484464784 0.00749621086928705
8624 2721246.918401279 0.0022701926701341065 2721246.9086351017 0.00749598435963965
8625 2722345.3941345178 0.002270191650850398 2722345.384368141 0.007496185195843785
8626 2721203.803900498 0.0022701906438317766 2721203.794134291 0.0074960167003545325
8627 2722322.1422072463 0.002270189654167127 2722322.132440931 0.0074961253396775285
8628 2721292.813491348 0.002270188680902826 2721292.8037250875 0.0074960718180421765
8629 2722153.827767986 0.002270187718389272 2722153.818001742 0.007496056307565668
8630 2721531.050036333 0.0022701867585622434 2721531.0402700235 0.007496122503918697
8631 2721842.7588633117 0.002270185793514712 2721842.7490971214 0.007496004274963506
8632 2721893.2287298185 0.0022701848182121427 2721893.2189634875 0.007496146098485927
8633 2721437.417622853 0.0022701838322315383 2721437.4078566832 0.007495985868297629
8634 2722310.351215371 0.0022701828398334085 2722310.3414490544 0.00749613362139958
8635 2721023.775899068 0.0022701818477426977 2721023.7661328847 0.007496001462852742
8636 2722687.1407547262 0.0022701808622547226 2722687.1309884526 0.007496093000230258
8637 2720697.441748188 0.002270179887005077 2720697.4319819715 0.007496036555443266
8638 2722936.6943317098 0.0022701789225089506 2722936.684565488 0.00749604302154132
8639 2720526.2150001135 0.0022701779671782034 2720526.2052338645 0.007496070977956704
8640 2723017.932754308 0.0022701770191118752 2723017.9229881284 0.007496002775338256
8641 2720518.651410505 0.0022701760778108403 2720518.6416442404 0.007496088716530062
8642 2722958.059274531 0.002270175144935178 2722958.049508372 0.007495983809580445
8643 2720612.9054038785 0.0022701742234155073 2720612.8956376207 0.007496083404741683
8644 2722849.654874035 0.0022701733141329036 2722849.6451078746 0.00749598718692646
8645 2720693.725630251 0.0022701724104714164 2720693.71586402 0.0074960588855145635
8646 2722818.3208864215 0.002270171492910577 2722818.311120245 0.007496005102885703
8647 2720641.5627934346 0.002270170530416231 2720641.5530272387 0.007496025446685161
8648 2722956.8725785078 0.0022701694962260367 2722956.8628123123 0.007496025802288854
8649 2720413.4553869865 0.0022701683946631935 2720413.4456208237 0.007495994297497749
8650 2723238.7939635227 0.002270167273036119 2723238.7841973165 0.007496039073240406
8651 2720114.529698848 0.0022701661956971535 2720114.519932708 0.007495973800624382
8652 2723489.3844111417 0.002270165198759592 2723489.374644937 0.00749603956340503
8653 2719960.019157752 0.0022701642688375146 2719960.0093916203 0.0074959673004261415
8654 2723492.88781699 0.0022701633584127252 2723492.878050799 0.007496027098280017
8655 2720124.987577575 0.0022701624171795093 2720124.97781144 0.007495972317738617
8656 2723145.8740966935 0.002270161419934244 2723145.864330526 0.007496005705895478
8657 2720624.429317204 0.002270160379703457 2720624.419551061 0.007495982799223373
8658 2722524.5795711866 0.0022701593368127703 2722524.569805045 0.007495981882404106
8659 2721304.021035746 0.0022701583284133356 2721304.0112695955 0.007495992301357864
8660 2721835.586422118 0.0022701573629094005 2721835.5766559984 0.007495961962772395
8661 2721940.5282151676 0.002270156419066636 2721940.518449015 0.007495995950673428
8662 2721281.31674873 0.0022701554654653267 2721281.306982625 0.007495949526371677
8663 2722382.7618026803 0.0022701544827607987 2722382.7520365342 0.007495991571369861
8664 2720942.5710092667 0.0022701534745234024 2720942.5612431685 0.00749594481524623
8665 2722625.318250159 0.002270152461325007 2722625.308484026 0.007495980141925174
8666 2720757.690338182 0.0022701514636719235 2720757.6805720846 0.007495945694769067
8667 2722778.190348037 0.0022701504876548465 2722778.1805819217 0.007495964819709766
8668 2720594.055025528 0.002270149523527751 2720594.0452594296 0.007495948818848022
8669 2722970.340280332 0.00227014855554686 2722970.3305142345 0.007495949053540174
8670 2720347.9317872524 0.0022701475738060844 2720347.922021154 0.007495950964959844
8671 2723266.914521325 0.0022701465798496785 2723266.9047552426 0.007495935351286095
8672 2719995.8963658465 0.00227014558348989 2719995.8865997507 0.007495950193494249
8673 2723655.676649432 0.0022701445944537254 2723655.666883363 0.0074959249307171094
8674 2719572.470225852 0.0022701436156549104 2719572.4604597623 0.007495946060144122
8675 2724097.5670595313 0.0022701426425584753 2724097.557293471 0.0074959177694654535
8676 2719103.3456684644 0.0022701416677922107 2719103.3359023836 0.007495939055174042
8677 2724595.5187242143 0.002270140686730687 2724595.5089581604 0.007495913053529486
8678 2718547.166221359 0.0022701397001749905 2718547.156455289 0.0074959300645057805
8679 2725233.334493386 0.0022701387129661 2725233.3247273373 0.007495909797270863
8680 2717779.7131728292 0.002270137730257051 2717779.703406771 0.007495920046259285
8681 2726169.8919415916 0.0022701367544308805 2726169.8821755475 0.007495907164994277
8682 2716617.071374023 0.0022701357846503685 2716617.0616079774 0.007495909804603606
8683 2727604.9193390654 0.0022701348188134862 2727604.9095730265 0.0074959044764752155
8684 2714856.4466312863 0.002270133856154906 2714856.4368652524 0.007495899937154371
8685 2729732.410244058 0.0022701328986522657 2729732.400478024 0.007495901196269846
8686 2712336.546443765 0.0022701319504284103 2712336.5366777424 0.00749589090374603
8687 2732648.060062097 0.002270131015371486 2732648.050296069 0.007495896972538366
8688 2709092.663268005 0.0022701300938362807 2709092.653501992 0.0074958830137942635
8689 2736095.018461111 0.0022701291790739953 2736095.00869509 0.007495891643307286
8690 2705723.238302674 0.0022701282547703066 2705723.2285366696 0.007495876281638972
8691 2739033.496658853 0.002270127296409042 2739033.4868928404 0.007495885215808551
8692 2703675.2605700474 0.0022701262813012166 2703675.250804051 0.007495870309554103
8693 2739863.976109655 0.002270125206258145 2739863.966343652 0.007495877901073768
8694 2704109.0012342585 0.0022701241001149668 2704108.99146827 0.007495864579109911
8695 2738542.028654093 0.0022701230127707642 2738542.0188880996 0.007495870236583752
8696 2705508.8920206595 0.00227012198436211 2705508.8822546783 0.007495859000869684
8697 2738030.9282595753 0.002270121021251849 2738030.9184935912 0.0074958627795975565
8698 2704146.7971164193 0.002270120097362886 2704146.7873504455 0.007495853565272999
8699 2742101.90312396 0.002270119173363329 2742101.893357985 0.007495855592797203
8700 2696785.2923989594 0.0022701182182607773 2696785.282632993 0.007495847967102726
8701 2753274.506888173 0.0022701172247138134 2753274.497122207 0.007495848488974171
8702 2681907.302685349 0.0022701162121846847 2681907.292919391 0.007495842041949634
8703 2771957.056719182 0.0022701152144382272 2771957.0469532255 0.0074958415438593304
8704 2660652.5403145812 0.002270114258163842 2660652.530548631 0.00749583590365217
8705 2795464.0656808163 0.002270113348217077 2795464.055914868 0.007495835068297903
8706 2637576.1094449633 0.0022701124680572717 2637576.0996790216 0.007495829537648911
8707 2816955.9976867065 0.002270111590562754 2816955.9879207653 0.007495829155156836
8708 2622133.3638485787 0.002270110690051875 2622133.354082645 0.007495822688547035
8709 2823356.160343272 0.002270109750668701 2823356.1505773384 0.007495823690246213
8710 2629076.7008879096 0.0022701087708413737 2629076.6911219857 0.007495815171741993
8711 2799994.397080776 0.0022701077628821077 2799994.3873148495 0.007495818595264317
8712 2667122.486892238 0.002270106743884396 2667122.477126324 0.0074958070683775295
8713 2749170.4695801055 0.00227010571895016 2749170.4598141857 0.0074958138972278454
8714 2722408.6928201243 0.0022701046740602345 2722408.683054221 0.007495798490165304
8715 2695782.0789331165 0.002270103595629182 2695782.0691672037 0.007495809536227649
8716 2767206.7848420436 0.0022701024990630114 2767206.775076152 0.0074957894089779506
8717 2665016.7756635193 0.0022701014257133245 2665016.765897612 0.00749580546493681
8718 2781814.905794747 0.002270100406510555 2781814.8960288665 0.007495780132611848
8719 2667920.1097514294 0.0022700994363352477 2667920.0999855283 0.007495801774130896
8720 2762759.6403719927 0.00227009848283244 2762759.6306061237 0.007495770819859845
8721 2698759.456097715 0.0022700975107478164 2698759.4463318195 0.007495798399426186
8722 2725017.335113194 0.002270096501588653 2725017.3253473365 0.007495761039125414
8723 2736557.4675445375 0.002270095463651374 2736557.4577786466 0.007495795530867166
8724 2692775.159715003 0.0022700944264442504 2692775.149949158 0.00749575021624593
8725 2759139.7332900735 0.0022700934178980464 2759139.7235241863 0.007495794000012335
8726 2682612.5241246754 0.0022700924424817895 2682612.5143588455 0.007495737680475093
8727 2756612.9340548464 0.0022700914805930555 2756612.92428896 0.007495794887031034
8728 2696258.392552768 0.0022700905067083695 2696258.382786955 0.00749572234512453
8729 2734671.907701529 0.002270089508699957 2734671.8979356405 0.00749579915134368
8730 2721989.040552119 0.0022700884951148224 2721989.0307863276 0.007495702931850178
8731 2709326.385628836 0.002270087487367188 2709326.3758629407 0.007495808012860955
8732 2743090.8493387173 0.002270086503267949 2743090.8395729526 0.007495678204204209
8733 2695394.9442697936 0.002270085545091586 2695394.934503885 0.007495823046910021
8734 2748662.405515982 0.0022700846011066457 2748662.39575025 0.007495646693801019
8735 2698323.0598739 0.0022700836577198894 2698323.0501079704 0.007495845759855552
8736 2738539.089981045 0.0022700827112309336 2738539.080215355 0.007495607051720015
8737 2713326.478852889 0.002270081771333587 2713326.4690869306 0.007495876649015074
8738 2721344.0912186205 0.0022700808540077246 2721344.0814529792 0.007495560225329264
8739 2729888.393263881 0.002270079970661505 2729888.3834978887 0.007495912335730499
8740 2707877.0782109736 0.0022700791194337723 2707877.068445381 0.007495513574902082
8741 2738747.901578539 0.0022700782861474994 2738747.89181252 0.007495940651413079
8742 2704634.5038464996 0.002270077448053591 2704634.494080938 0.007495484502286264
8743 2736662.0262337914 0.0022700765779681133 2736662.016467775 0.007495939958966452
8744 2711435.575173106 0.002270075637951372 2711435.5654075355 0.007495495133700236
8745 2726791.6094049807 0.0022700745824213663 2726791.599639015 0.007495891499993429
8746 2722961.5996516673 0.0022700733900918764 2722961.589886039 0.007495555040511241
8747 2715663.021754299 0.0022700721198169686 2715663.0119884294 0.00749579724507218
8748 2732533.053329653 0.0022700709028216524 2732533.0435639336 0.007495648925830672
8749 2709002.6913031815 0.00227006984325555 2709002.681537426 0.00749568569104152
8750 2735788.6865105154 0.002270068930616724 2735788.676744706 0.007495740649627
8751 2709101.4862823063 0.002270068057639896 2709101.4765166407 0.007495597561479661
8752 2732328.5688780826 0.002270067105945243 2732328.559112223 0.007495792487072932
8753 2714613.3892579298 0.0022700660293207627 2714613.379492303 0.007495560660591483
8754 2725045.0094490713 0.002270064885122843 2725044.999683219 0.00749578759124709
8755 2722040.3311340506 0.002270063780034243 2722040.3213684084 0.007495578286923146
8756 2717947.206419306 0.002270062773637969 2717947.1966535076 0.007495735221648286
8757 2727809.3001114144 0.002270061836704604 2727809.2903457205 0.007495632010850556
8758 2713961.8277104795 0.002270060894459684 2713961.8179447562 0.007495662381630505
8759 2729885.790076639 0.0022700598979638388 2729885.7803108892 0.007495689745520106
8760 2713939.5742291007 0.002270058860794485 2713939.5644634403 0.0074956014738486385
8761 2728268.001729443 0.0022700578342371948 2728267.9919636636 0.007495722016184277
8762 2716915.212926218 0.002270056849874298 2716915.2031605863 0.007495574776045845
8763 2724449.1985984617 0.002270055890762229 2724449.188832689 0.0074957164851842
8764 2721016.0724207154 0.0022700549149323465 2721016.0626550755 0.007495584943768417
8765 2720414.4588052845 0.0022700538993132816 2720414.449039551 0.007495679460449431
8766 2724437.1876616995 0.002270052860049274 2724437.177896029 0.007495617932776271
8767 2717728.1461421642 0.002270051833748441 2717728.1363764824 0.0074956299291377
8768 2726096.861780139 0.0022700508417648813 2726096.852014436 0.007495652337370833
8769 2717042.5597394565 0.0022700498738958954 2717042.549973817 0.007495589332057192
8770 2725832.8049677517 0.002270048903230087 2725832.7952020327 0.007495669911816012
8771 2718101.8993092976 0.0022700479124645886 2718101.8895436786 0.007495570842614293
8772 2724207.9299178487 0.0022700469062403982 2724207.9201521385 0.007495663306681579
8773 2720097.347713932 0.002270045901484777 2720097.3379483107 0.0074955754298568255
8774 2722105.362675703 0.002270044909030962 2722105.3529100213 0.007495637104327592
8775 2722123.891873027 0.002270043925171546 2722123.882107389 0.007495594249545481
8776 2720324.766669103 0.002270042938650372 2720324.756903457 0.007495603180332374
8777 2723526.428067601 0.0022700419430189624 2723526.4183019446 0.007495614136370426
8778 2719335.47044713 0.002270040941873393 2719335.460681515 0.007495574225746806
8779 2724040.550666097 0.002270039943592124 2724040.540900433 0.0074956241526730515
8780 2719226.8715212215 0.00227003895250535 2719226.861755624 0.007495558336000265
8781 2723749.7852445664 0.0022700379654716648 2723749.775478909 0.0074956196877224955
8782 2719802.68476969 0.0022700369760205513 2719802.6750040967 0.007495556679005318
8783 2722943.3985680253 0.00227003598086127 2722943.388802387 0.007495602717180479
8784 2720732.7746930523 0.002270034982428879 2720732.7649274524 0.0074955646624107084
8785 2721962.670952578 0.0022700339859147403 2721962.6611869643 0.007495579576154459
8786 2721690.0734322052 0.0022700329943462654 2721690.063666597 0.007495575070118017
8787 2721091.4335021093 0.0022700320063717685 2721091.4237365196 0.007495557573181115
8788 2722435.037716765 0.002270031018122775 2722435.027951153 0.007495581345248229
8789 2720505.9414931983 0.002270030026756156 2720505.9317276264 0.007495541964509087
8790 2722844.672346972 0.0022700290323919726 2722844.662581363 0.007495579847747246
8791 2720270.8691478306 0.002270028037215097 2720270.859382268 0.0074955345803415915
8792 2722902.8484417 0.0022700270431472787 2722902.8386761025 0.0074955704596304604
8793 2720360.423002106 0.002270026050346627 2720360.413236546 0.007495534065737616
8794 2722671.3767391737 0.002270025057589106 2722671.366973593 0.007495555722264924
8795 2720689.230161105 0.0022700240637417942 2720689.2203955436 0.007495537107367324
8796 2722255.3649761435 0.0022700230688265564 2722255.3552105813 0.007495539313376924
8797 2721144.983919279 0.002270022073846964 2721144.974153717 0.007495540025396807
8798 2721770.418583546 0.0022700210797763722 2721770.4088180005 0.007495524578961209
8799 2721617.9134664866 0.002270020086723141 2721617.9037009263 0.007495540059377969
8800 2721316.4857557234 0.002270019093939579 2721316.4759901906 0.007495513557528602
8801 2722022.5105114765 0.0022700181005184095 2722022.5007459223 0.007495535964792914
8802 2720961.884525579 0.0022700171060930988 2720961.874760055 0.007495506707410418
8803 2722308.205221335 0.0022700161110000834 2722308.195455791 0.0074955279717294175
8804 2720738.8386009187 0.0022700151158833587 2720738.8288354003 0.007495503215975742
8805 2722458.9448421057 0.0022700141211627347 2722458.9350765743 0.00749551732172664
8806 2720648.52777662 0.002270013126790506 2720648.5180111052 0.007495501577959307
8807 2722485.137760849 0.002270012132414419 2722485.1279953313 0.007495505638695801
8808 2720671.1352651757 0.002270011137725968 2720671.1254996643 0.0074955001918566855
8809 2722412.9782599555 0.0022700101426909995 2722412.9684944507 0.007495494384193335
8810 2720776.1679584747 0.0022700091475169252 2720776.1581929675 0.007495497811833645
8811 2722275.195619279 0.0022700081524441745 2722275.1858537868 0.007495484531376724
8812 2720930.160415144 0.00227000715756212 2720930.1506496435 0.007495493760754201
8813 2722104.9573085904 0.0022700061627863176 2722104.947543108 0.007495476468576761
8814 2721101.1726445593 0.002270005167987825 2721101.162879066 0.00749548791992537
8815 2721932.7015333367 0.0022700041731546225 2721932.6917678625 0.007495470083969955
8816 2721260.832820715 0.002270003178475351 2721260.823055231 0.007495480584721175
8817 2721785.011058091 0.002270002184316455 2721785.001292624 0.007495464949688985
8818 2721384.7012954988 0.0022700011911592492 2721384.6915300256 0.007495472270160805
8819 2721685.084617576 0.002270000199585888 2721685.0748521155 0.007495460519534085
8820 2721451.036717081 0.0022699992103729634 2721451.0269516185 0.00749546352789776
8821 2721655.1077685216 0.0022699982246826836 2721655.098003067 0.0074954562883639015
8822 2721437.460792384 0.002269997244303768 2721437.451026932 0.0074954548171130165
8823 2721721.173089983 0.0022699962718620817 2721721.163324535 0.007495451896164006
8824 2721315.0760464943 0.002269995310892009 2721315.0662810523 0.007495446440216282
8825 2721920.9488630537 0.002269994365491802 2721920.939097612 0.007495447178496108
8826 2721040.784534475 0.002269993439027698 2721040.7747690426 0.007495438518191014
8827 2722312.1508247447 0.0022699925309387545 2722312.14105931 0.007495442171665916
8828 2720552.595199516 0.0022699916311802125 2720552.5854340936 0.007495430938245673
8829 2722973.173770253 0.0022699907143145935 2722973.164004825 0.007495437051191225
8830 2719782.7290402604 0.0022699897416326303 2719782.7192748473 0.007495423220498994
8831 2723975.344566378 0.002269988681983567 2723975.334800957 0.007495431990793341
8832 2718709.1330427728 0.0022699875465411606 2718709.1232773704 0.007495414753740545
8833 2725320.1483440544 0.0022699864009103634 2725320.1385786408 0.00749542717007911
8834 2717410.697672155 0.002269985325523506 2717410.687906764 0.007495405911220906
8835 2726926.1167499125 0.0022699843562712756 2726926.1069845054 0.007495422616198575
8836 2715989.441653857 0.0022699834639429766 2715989.431888476 0.007495397761472477
8837 2728762.7300734273 0.002269982580927826 2728762.720308027 0.007495417648981243
8838 2714324.312708164 0.002269981643812903 2714324.302942792 0.00749539054451165
8839 2731018.189693273 0.002269980627776653 2731018.179927881 0.007495411526989395
8840 2711853.4723112676 0.0022699795565627027 2711853.4625459043 0.0074953839442384335
8841 2734153.4326164084 0.002269978478876088 2734153.422851025 0.007495404583801509
8842 2707721.3783031343 0.0022699774290384682 2707721.3685377794 0.007495377510331207
8843 2738834.897234142 0.00226997640793889 2738834.8874687674 0.007495398003207751
8844 2701443.0076393173 0.002269975394980993 2701442.9978739717 0.007495370385978816
8845 2745682.9247268206 0.0022699743726662803 2745682.9149614535 0.007495392652348422
8846 2693194.879221161 0.0022699733431143566 2693194.8694558255 0.007495361750901482
8847 2754858.703437987 0.0022699723264814364 2754858.693672626 0.007495388924613514
8848 2683258.321734573 0.0022699713429530236 2683258.3119692504 0.007495351532040303
8849 2765930.2524232105 0.002269970393880393 2765930.2426578533 0.007495386831465383
8850 2671948.041350087 0.0022699694593361053 2671948.031584778 0.007495340065904482
8851 2777829.192958787 0.002269968513372486 2777829.1831934326 0.007495386024406291
8852 2660547.953856721 0.002269967543093195 2660547.944091426 0.0074953273935854095
8853 2788166.507927836 0.002269966556758671 2788166.498162483 0.00749538636525115
8854 2652622.598980316 0.002269965575746894 2652622.589215037 0.007495313315135525
8855 2792074.8586926614 0.0022699646177736788 2792074.8489273083 0.007495388292909501
8856 2654382.794951957 0.0022699636848789273 2654382.785186696 0.0074952975307332765
8857 2782903.7141187754 0.002269962763987313 2782903.7043534205 0.0074953922619733675
8858 2671377.307782402 0.0022699618350021373 2671377.29801716 0.0074952798019999045
8859 2758077.876450857 0.0022699608766641797 2758077.866685498 0.007495398019820763
8860 2701355.171804271 0.0022699598667544436 2701355.1620390504 0.007495260578409252
8861 2725533.7106929966 0.002269958788147303 2725533.700927634 0.007495404206699363
8862 2732336.1237533065 0.0022699576481710424 2732336.113988107 0.007495241528694488
8863 2698979.521612415 0.0022699564943082476 2698979.5118470504 0.0074954084814564895
8864 2752447.282130704 0.002269955392504025 2752447.272365523 0.007495225502795228
8865 2686183.8842556397 0.0022699543790802965 2686183.874490277 0.007495408588194965
8866 2758147.485886454 0.0022699534346707143 2758147.4761212855 0.007495215084141538
8867 2687091.95057723 0.002269952502319841 2687091.9408118743 0.007495403125043725
8868 2751579.6858235905 0.0022699515250817893 2751579.676058429 0.007495210263020976
8869 2697977.5583617734 0.00226995047910434 2697977.5485964296 0.007495393042618132
8870 2737699.239650818 0.002269949387694469 2737699.229885661 0.007495207792041671
8871 2713178.0294795493 0.0022699483054540205 2713178.019714218 0.007495382621518051
8872 2722276.8997741323 0.0022699472786226783 2722276.890008982 0.00749520307891239
8873 2727662.5467737853 0.0022699463142553905 2727662.537008462 0.007495376640694333
8874 2709410.410488044 0.0022699453816638583 2709410.400722905 0.007495193298425707
8875 2738304.198934697 0.002269944438887748 2738304.1891693766 0.007495375672520487
8876 2701466.0807291544 0.002269943459556848 2701466.0709640305 0.007495180719012675
8877 2743255.089841928 0.0022699424448451217 2743255.080076612 0.007495373429975813
8878 2699839.260643117 0.002269941413381654 2699839.250878001 0.00749517465889617
8879 2741449.3086152235 0.0022699403825499134 2741449.298849925 0.007495358317387013
8880 2704962.318253401 0.002269939355845325 2704962.308488275 0.007495186840256634
8881 2733348.3265164364 0.0022699383277452047 2733348.3167511765 0.007495321942983683
8882 2715226.352916947 0.0022699372950112694 2715226.3431517906 0.007495219548315645
8883 2721776.6541846474 0.002269936264716346 2721776.6444194415 0.007495269826121636
8884 2726931.7905085366 0.0022699352516744272 2726931.780743341 0.007495260174020729
8885 2711033.568185678 0.002269934268867455 2711033.558420525 0.007495218932870547
8886 2735721.320125766 0.0022699333181657386 2735721.3103605416 0.007495291294575088
8887 2705034.528362451 0.0022699323881830713 2705034.518597334 0.007495184535874955
8888 2738556.967934374 0.0022699314598116386 2738556.9581691413 0.007495301397208125
8889 2705476.317378269 0.0022699305140371903 2705476.3076131647 0.007495173944552687
8890 2735169.6734841354 0.0022699295368748054 2735169.663718919 0.007495286894887508
8891 2711168.721091391 0.0022699285200050616 2711168.7113262764 0.007495186436672942
8892 2727953.737228548 0.002269927461708836 2727953.7274633683 0.007495252516629435
8893 2718933.6367216553 0.002269926370864624 2718933.6269565155 0.007495213079334352
8894 2720416.236333048 0.00226992527012462 2720416.2265679124 0.007495210424743297
8895 2725499.1944613117 0.0022699241894754843 2725499.184696147 0.007495240193803845
8896 2715230.261443933 0.0022699231510521375 2715230.251678835 0.007495174423087136
8897 2729077.6762338746 0.002269922157452975 2729077.666468696 0.007495256145733425
8898 2713238.3848347906 0.002269921192377626 2713238.3750697155 0.007495153549670882
8899 2729681.262826773 0.0022699202303624075 2729681.2530615972 0.007495255270414103
8900 2713733.6554105855 0.002269919248221997 2713733.6456455165 0.007495149889988624
8901 2728424.6706905034 0.0022699182344312163 2728424.660925347 0.00749523838315903
8902 2715426.867575186 0.0022699171937833463 2715426.8578101094 0.007495159463695562
8903 2726521.701719319 0.002269916144345803 2726521.6919541913 0.0074952116514509105
8904 2717348.3205656316 0.00226991510685359 2717348.3108005417 0.0074951745912458624
8905 2724628.7417890374 0.0022699140931208366 2724628.73202394 0.007495183613575616
8906 2719178.2789591965 0.002269913101057999 2719178.2691940963 0.007495187278139908
8907 2722811.87925308 0.002269912118206248 2722811.869488007 0.007495161328607784
8908 2721010.1074877074 0.0022699111298990168 2721010.0977226044 0.007495192082573908
8909 2720929.844347734 0.002269910126937284 2720929.8345826757 0.007495148215392926
8910 2722927.1310043503 0.002269909109307982 2722927.121239254 0.007495187327321837
8911 2719014.8330878792 0.0022699080846632145 2719014.8233228275 0.007495144051691639
8912 2724750.2863055314 0.0022699070629536174 2724750.27654045 0.007495174753363124
8913 2717378.6725203265 0.002269906050678105 2717378.6627552747 0.007495145987476366
8914 2726084.5740875327 0.0022699050481353286 2726084.5643224698 0.0074951581150951565
8915 2716434.3753566863 0.0022699040505810607 2716434.365591632 0.007495149988036931
8916 2726569.6767689274 0.0022699030517555666 2726569.6670038826 0.00749514140936242
8917 2716425.0232338016 0.0022699020473940677 2716425.013468747 0.007495152399921027
8918 2726114.599152018 0.0022699010369829483 2726114.5893869894 0.007495127567618439
8919 2717272.077973313 0.0022699000232498092 2717272.0682082623 0.007495151028114224
8920 2724954.7067875476 0.002269899010072519 2724954.6970225307 0.007495117931359215
8921 2718619.8590138 0.0022698980002113164 2718619.8492487567 0.007495145364170602
8922 2723521.3902315428 0.002269896994101657 2723521.3804665334 0.007495112337843175
8923 2720020.603201166 0.0022698959901220625 2720020.5934361336 0.007495136188523504
8924 2722228.9582678024 0.0022698949858454757 2722228.948502798 0.007495109580763708
8925 2721135.792163935 0.002269893979421244 2721135.7823989163 0.007495124967685632
8926 2721311.4645862933 0.002269892970375891 2721311.4548212923 0.007495108037937387
8927 2721844.1954188696 0.0022698919595803904 2721844.1856538644 0.00749511329480195
8928 2720780.6494570477 0.002269890948569865 2720780.6396920504 0.007495106223967811
8929 2722224.962752586 0.0022698899386786042 2722224.9529875936 0.00749510247088322
8930 2720493.0573961376 0.002269888930445546 2720493.047631146 0.007495103098516642
8931 2722456.588142545 0.0022698879235178286 2722456.578377564 0.007495093293274112
8932 2720265.1501992242 0.0022698869169868667 2720265.140434239 0.007495098127639587
8933 2722703.7649403424 0.0022698859099026104 2722703.7551753703 0.007495086063555464
8934 2719968.330127066 0.0022698849016962136 2719968.3203620897 0.007495091193130595
8935 2723049.982356123 0.0022698838923464536 2723049.9725911585 0.007495080740657018
8936 2719564.8497343836 0.002269882882279359 2719564.8399694185 0.007495082429379398
8937 2723493.170811097 0.0022698818721038636 2723493.161046138 0.007495077138411274
8938 2719085.9394511846 0.0022698808623361363 2719085.9296862315 0.0074950720317771054
8939 2723986.6961779734 0.0022698798532333106 2723986.6864130185 0.007495075111079457
8940 2718579.8504196773 0.002269878844784283 2718579.8406547382 0.007495060068073849
8941 2724493.4240759793 0.0022698778368307987 2724493.4143110267 0.007495074721924107
8942 2718062.4200722896 0.0022698768292451726 2718062.410307367 0.007495046307530528
8943 2725025.253848715 0.00226987582210005 2725025.244083763 0.0074950764101826325
8944 2717490.4321820643 0.002269874815781117 2717490.4224171597 0.007495030057526568
8945 2725656.944149285 0.002269873811060397 2725656.93438433 0.007495081166330535
8946 2716759.5726894853 0.002269872809136319 2716759.5629246025 0.00749500999809853
8947 2726519.933134136 0.0022698718117287954 2726519.923369173 0.007495090686747853
8948 2715715.3329726434 0.002269870821168378 2715715.3232077886 0.007494984098332751
8949 2727791.163521137 0.002269869840566725 2727791.1537561603 0.007495107295566657
8950 2714160.882234864 0.002269868873607652 2714160.872470045 0.007494950070755601
8951 2729692.1911309725 0.00226986792393248 2729692.181365972 0.007495132755531719
8952 2711849.6614277004 0.0022698669924691895 2711849.6516629257 0.007494907898356254
8953 2732506.8677527825 0.0022698660733210148 2732506.857987753 0.007495163560918889
8954 2708460.3897248674 0.0022698651467165233 2708460.379960135 0.0074948672702369965
8955 2736613.5777380527 0.0022698641787692844 2736613.5679730074 0.0074951810337134765
8956 2703566.540235005 0.002269863133513094 2703566.5304702856 0.007494855993632362
8957 2742514.507807042 0.002269862006842793 2742514.498042028 0.007495151987038386
8958 2696622.6097878213 0.002269860847380825 2696622.6000230596 0.007494900675838914
8959 2750841.8389053685 0.0022698597348059864 2750841.829140438 0.007495070222171495
8960 2686990.782216595 0.0022698587215018106 2686990.772451757 0.0074949794826429375
8961 2762301.450521434 0.0022698577991755605 2762301.4407565934 0.007494982765278183
8962 2674104.7585146897 0.0022698569145083686 2674104.7487497968 0.007495036059560582
8963 2777348.679253667 0.0022698560095319406 2777348.66948887 0.00749494096017219
8964 2658113.069791019 0.0022698550586670143 2658113.060026131 0.007495032521230191
8965 2795065.516665665 0.002269854083552025 2795065.506900847 0.00749496348414704
8966 2641539.3870953782 0.0022698531329390665 2641539.3773305533 0.007494971855970045
8967 2810703.2315443545 0.0022698522355049846 2810703.221779478 0.007495024248176076
8968 2631666.043031745 0.0022698513660387026 2631666.033266994 0.007494899347004024
8969 2813496.5517807025 0.0022698504547943575 2813496.5420157816 0.007495070376581064
8970 2639786.8627307084 0.002269849436631962 2639786.852965996 0.0074948626971738175
8971 2791950.0074751307 0.0022698483085051005 2791949.9977102145 0.007495067819681116
8972 2671745.528193159 0.0022698471478001946 2671745.518428436 0.007494875819337288
8973 2748920.692264678 0.0022698460587412496 2748920.6824998083 0.007495023544231868
8974 2717480.476933106 0.0022698450810811036 2717480.4671683465 0.007494914205257922
8975 2703821.5993951177 0.002269844148190408 2703821.589630299 0.007494974867704753
8976 2756831.320413725 0.0022698431431917277 2756831.3106489433 0.007494938442952522
8977 2675075.942720847 0.0022698420090399365 2675075.932956051 0.007494953905780365
8978 2774087.9030768685 0.002269840802741889 2774087.8933120994 0.007494928239128078
8979 2671143.241859875 0.0022698396368387025 2671143.2320950706 0.0074949647437693905
8980 2764820.036759493 0.0022698385799602865 2764820.026994759 0.007494895054068801
8981 2690432.062400667 0.002269837614269781 2690432.052635844 0.007494985658926436
8982 2737535.7853824506 0.002269836662045175 2737535.775617747 0.007494866768592214
8983 2720719.1643456607 0.002269835649569786 2720719.1545808353 0.0074949899852881354
8984 2708384.2198458915 0.0022698345666671317 2708384.2100811945 0.007494862353373361
8985 2745508.8273764616 0.002269833469301462 2745508.81761166 0.007494968307645987
8986 2690975.99491947 0.0022698324188934298 2690975.9851547577 0.007494879925097038
8987 2754235.9840840115 0.002269831425346802 2754235.9743192475 0.007494932671406973
8988 2690885.400767286 0.0022698304478057105 2690885.3910025535 0.0074949016902585205
8989 2746182.53948428 0.0022698294385685705 2746182.5297195474 0.007494902960053623
8990 2704933.5681599607 0.002269828385813853 2704933.5583952228 0.007494909838186314
8991 2728435.721397968 0.0022698273199297124 2728435.71163325 0.0074948908239411685
8992 2723756.1467530625 0.0022698262798765195 2723756.136988336 0.007494899984117275
8993 2711028.171993473 0.0022698252760400225 2711028.1622287543 0.007494893470845402
8994 2737746.911810564 0.002269824286141848 2737746.902045858 0.007494881273477733
8995 2701629.0525819855 0.002269823281048813 2701629.042817264 0.0074948983713986755
8996 2741872.1454758113 0.002269822251416593 2741872.1357111223 0.007494866654626696
8997 2702608.356966729 0.0022698212122090216 2702608.3472020132 0.0074948943769323475
8998 2736504.248092891 0.002269820184485972 2736504.2383282077 0.007494863175546315
8999 2711271.69742755 0.0022698191747564833 2711271.687662851 0.0074948794071660095
9000 2725909.980064472 0.0022698181719106735 2725909.970299786 0.007494868412506982
9001 2722289.428779508 0.0022698171612129834 2722289.4190148315 0.007494859606443397
9002 2715633.194771622 0.0022698161391399995 2715633.1850069314 0.007494874118412195
9003 2730685.6651685187 0.002269815115489435 2730685.6554038604 0.00749484328136587
9004 2709757.2008379716 0.0022698141027954035 2709757.191073284 0.0074948733874689024
9005 2733733.9836398102 0.0022698131046289803 2733733.973875162 0.007494834823202004
9006 2709579.48202043 0.0022698121138185466 2709579.472255753 0.007494865067860327
9007 2731379.5583092575 0.00226981112069304 2731379.548544614 0.007494832406680934
9008 2713934.5912927017 0.002269810122333913 2713934.5815280383 0.0074948533153502165
9009 2725615.1562484475 0.0022698091244142144 2725615.146483808 0.007494830381891367
9010 2720322.341058442 0.0022698081346750414 2720322.3312937897 0.007494844051010656
9011 2719210.1428337223 0.00226980715426458 2719210.1330690915 0.007494823582071562
9012 2726134.0749966507 0.0022698061740986522 2726134.065232003 0.007494841054657942
9013 2714452.3978451295 0.0022698051787807963 2714452.388080514 0.007494810057013915
9014 2729568.400847926 0.0022698041550047194 2729568.3910832773 0.007494844313942774
9015 2712510.7261754707 0.0022698030995207184 2712510.7164108763 0.007494791179558577
9016 2730013.095558109 0.0022698020221781842 2730013.0857934556 0.007494851286151529
9017 2713425.3170070355 0.002269800942171485 2713425.3072424647 0.007494769852434084
9018 2727908.1084068557 0.002269799879150261 2727908.0986421965 0.007494859418665155
9019 2716410.979423145 0.0022697988446635326 2716410.969658598 0.007494748138462833
9020 2724321.784327623 0.002269797839125829 2724321.774562957 0.007494867944354793
9021 2720266.9537368966 0.002269796854550602 2720266.943972374 0.007494725843447465
9022 2720493.8179479446 0.002269795879666479 2720493.8081832705 0.007494877996075164
9023 2723796.9991441267 0.002269794903737612 2723796.9893796304 0.007494701341897811
9024 2717476.47955766 0.002269793919166885 2717476.4697929756 0.0074948906837826665
9025 2726129.566031898 0.002269792922418564 2726129.5562674305 0.007494674740508491
9026 2715915.3756321142 0.0022697919144203894 2715915.365867419 0.007494903348169323
9027 2726864.561551437 0.002269790897865084 2726864.5517869936 0.007494652042283998
9028 2715971.6846403526 0.002269789875141307 2715971.6748756566 0.007494906146721188
9029 2726075.155399165 0.0022697888460504784 2726075.1456347303 0.007494646346015937
9030 2717362.3632989028 0.0022697878109829094 2717362.35353423 0.007494884863000067
9031 2724221.5622739145 0.0022697867734784096 2724221.5525094583 0.007494669448772228
9032 2719488.5658592843 0.0022697857423803905 2719488.556094664 0.007494834231896491
9033 2721996.454343456 0.0022697847282313814 2721996.4445789536 0.007494717282999468
9034 2721620.5244837506 0.0022697837384277396 2721620.514719199 0.0074947679799589025
9035 2720125.375538828 0.002269782773027704 2720125.3657742757 0.007494769568079262
9036 2723088.3192488113 0.0022697818229136376 2723088.309484321 0.007494708737271579
9037 2719187.81004807 0.002269780869608497 2719187.8002834837 0.007494805411415733
9038 2723419.8542240923 0.0022697798878853733 2723419.8444596394 0.007494673144538293
9039 2719514.3304397976 0.0022697788546365678 2719514.320675206 0.007494812831062133
9040 2722415.502437226 0.0022697777635855365 2722415.4926727805 0.007494667697261981
9041 2721147.031163126 0.00226977663692042 2721147.021398559 0.007494790516589935
9042 2720185.772823857 0.0022697755190996868 2720185.7630593935 0.007494687878566625
9043 2723854.7654667296 0.0022697744529687983 2723854.755702206 0.007494748909804981
9044 2717076.461601569 0.002269773456636224 2717076.4518370763 0.007494719358790871
9045 2727260.793607032 0.002269772518797448 2727260.7838425543 0.007494705141933185
9046 2713482.7243866813 0.0022697716105992255 2713482.7146221646 0.007494745436129569
9047 2730934.276374701 0.002269770701389957 2730934.266610257 0.0074946735780262955
9048 2709942.232504959 0.0022697697692546422 2709942.2227404346 0.007494754942504394
9049 2734034.669573536 0.002269768801859205 2734034.6598091065 0.007494660875662076
9050 2707782.1419417774 0.0022697677888653648 2707782.1321772644 0.007494745081633641
9051 2734620.0425318475 0.0022697667164353523 2734620.032767415 0.007494665602909996
9052 2709351.8179462403 0.002269765580777565 2709351.8081817543 0.0074947205944430025
9053 2730612.5363734686 0.0022697644118301647 2730612.526609024 0.007494680173775263
9054 2715421.946648692 0.002269763270519636 2715421.9368842375 0.007494690851620478
9055 2723357.024388508 0.0022697622062179215 2723357.014624051 0.0074946951051790165
9056 2722623.8927000295 0.0022697612191063996 2722623.882935603 0.007494665430932425
9057 2717317.073916556 0.0022697602649532893 2717317.0641520927 0.0074947028458551114
9058 2726641.0620086184 0.0022697592881424553 2726641.052244209 0.007494649795236061
9059 2715816.231634809 0.0022697582547691543 2715816.221870351 0.007494699815155959
9060 2725525.2212337595 0.0022697571717831765 2725525.211469358 0.007494644588705035
9061 2719152.0332022463 0.002269756081029584 2719152.023437803 0.0074946870510484475
9062 2720786.607204626 0.0022697550262683447 2720786.5974402237 0.007494647102543805
9063 2724193.566853056 0.002269754019483978 2724193.557088633 0.0074946689635907
9064 2716494.4124067053 0.002269753036314552 2716494.4026422994 0.007494652689959949
9065 2726926.0853892206 0.0022697520397020345 2726926.0756248184 0.007494650460032684
9066 2715750.365277119 0.002269751008392699 2715750.355512711 0.007494656626931692
9067 2725660.8751102984 0.0022697499500934407 2725660.8653459135 0.007494635114837633
9068 2718613.559329007 0.0022697488921143484 2718613.549564602 0.007494656088588257
9069 2721893.5574727994 0.002269747857978767 2721893.547708427 0.007494624731780884
9070 2722425.9008665443 0.0022697468499236783 2722425.891102147 0.007494650587511276
9071 2718800.073312081 0.002269745850564503 2718800.063547716 0.007494619130336675
9072 2724242.699429319 0.002269744838982609 2724242.689664933 0.007494641070741325
9073 2718494.0757709444 0.0022697438065524167 2718494.0660065836 0.007494616691159498
9074 2723111.983046167 0.002269742761293085 2723111.973281795 0.007494629234223439
9075 2720681.948661053 0.002269741719402781 2720681.938896696 0.007494615515302702
9076 2720405.4950125287 0.002269740692061084 2720405.4852481713 0.007494616973689538
9077 2723298.42799174 0.002269739678209455 2723298.418227386 0.0074946140613705945
9078 2718382.421078211 0.0022697386675967868 2718382.4113138667 0.00749460568763991
9079 2724389.4930390054 0.0022697376497463114 2724389.483274657 0.007494611231568804
9080 2718321.754841216 0.0022697366212589168 2718321.745076883 0.007494596068147848
9081 2723527.37158095 0.0022697355867223948 2723527.361816608 0.007494606511052862
9082 2719800.6289491523 0.002269734553857271 2719800.6191848293 0.007494588318405125
9083 2721815.34082024 0.002269733527473698 2721815.331055906 0.007494599965798832
9084 2721329.2627594145 0.00226973250679598 2721329.2529951 0.007494582256420593
9085 2720792.4002718725 0.002269731487289719 2720792.390507549 0.007494591992964807
9086 2721629.97122647 0.002269730464653631 2721629.9614621624 0.007494577364352985
9087 2721261.704379496 0.0022697294377217966 2721261.6946151834 0.007494583147522721
9088 2720463.4488351024 0.002269728408537235 2720463.439070801 0.007494573001818369
9089 2722928.9085928826 0.0022697273801892855 2722928.8988285814 0.00749457405284944
9090 2718526.288730615 0.0022697263544182705 2718526.2789663197 0.007494568600260631
9091 2724895.8621306396 0.00226972533071471 2724895.852366349 0.007494565242680956
9092 2716699.66243427 0.0022697243071890627 2716699.652669982 0.0074945637389360305
9093 2726492.4705484896 0.0022697232821986824 2726492.460784209 0.007494557030495185
9094 2715306.8317938168 0.002269722255449325 2715306.8220295366 0.00749455819727153
9095 2727801.679059093 0.0022697212279425747 2727801.669294822 0.007494549513400355
9096 2713868.8489714433 0.002269720201059881 2713868.839207171 0.007494551967911106
9097 2729631.6124099693 0.002269719175592971 2729631.6026457073 0.00749454263213711
9098 2711355.1525843367 0.002269718151400599 2711355.1428200733 0.0074945451805476584
9099 2733133.2795869606 0.002269717127807072 2733133.2698227074 0.007494536233736908
9100 2706595.87829625 0.002269716104352751 2706595.868531996 0.0074945380012464815
9101 2739464.3610378834 0.002269715081375327 2739464.351273638 0.007494530151514103
9102 2698477.7550326465 0.002269714060142846 2698477.7452684017 0.007494530575076268
9103 2749776.740228501 0.002269713042623672 2749776.730464264 0.007494524274526085
9104 2685813.402970524 0.0022697120312112386 2685813.393206289 0.007494522997944508
9105 2765436.590865205 0.0022697110286786074 2765436.5811009756 0.00749451857224817
9106 2667223.08239736 0.002269710038358673 2667223.0726331347 0.007494515302063081
9107 2787814.199626231 0.0022697090641202317 2787814.189862009 0.007494513093064395
9108 2642136.974601416 0.002269708109260658 2642136.9648372005 0.007494507460174562
9109 2815848.7348962068 0.0022697071730768043 2815848.725131992 0.007494507944441519
9110 2615251.5824699807 0.002269706244453404 2615251.572705775 0.0074944993737893865
9111 2838735.8179607526 0.002269705295041755 2838735.808196544 0.0074945031707128115
9112 2604710.3982203817 0.00226970428179648 2604710.3884561867 0.007494490796887941
9113 2830088.4044739683 0.0022697031714257166 2830088.394709767 0.007494498556667461
9114 2636939.9616277292 0.002269701979402111 2636939.951863546 0.007494481504539687
9115 2772792.318548584 0.0022697007803057136 2772792.3087843894 0.007494493988990075
9116 2708558.8630061722 0.002269699659291471 2708558.8532420006 0.007494471956472457
9117 2696929.05546651 0.0022696986474524993 2696929.0457023215 0.007494489813070709
9118 2775022.21672755 0.0022696977058368917 2775022.2069633896 0.0074944626924946375
9119 2650893.591897765 0.0022696967606418788 2650893.5821335823 0.007494485920407572
9120 2795283.2869142382 0.002269695752469599 2795283.277150089 0.007494453331748328
9121 2659410.065474588 0.002269694672717473 2659410.055710411 0.007494482037798518
9122 2760752.218143292 0.002269693566883317 2760752.208379155 0.00749444330721603
9123 2710334.4876746535 0.0022696924965784084 2710334.477910482 0.007494478783762375
9124 2704201.718319326 0.0022696914903638983 2704201.7085552025 0.00749443231681116
9125 2759974.7677279627 0.002269690527878221 2759974.757963795 0.007494477205636546
9126 2671410.619091118 0.0022696895644543 2671410.609327009 0.007494419581451852
9127 2771226.501160029 0.002269688568437662 2771226.4913958623 0.007494477979697281
9128 2682641.9089441868 0.0022696875424074634 2682641.899180095 0.007494403947126714
9129 2741590.7105608704 0.00226968651487033 2741590.700796702 0.007494481969644947
9130 2722256.188682417 0.0022696855113119147 2722256.1789183468 0.007494384454590149
9131 2701324.183628516 0.002269684531402719 2701324.173864341 0.007494490505204201
9132 2754684.2479896396 0.0022696835518952315 2754684.2382255965 0.00749435988087396
9133 2683520.810070087 0.00226968254936154 2683520.8003058997 0.007494504936838278
9134 2756295.645634127 0.0022696815215047443 2756295.6358701168 0.007494328643902766
9135 2697474.4377264846 0.002269680489774694 2697474.4279622776 0.00749452643745385
9136 2731946.4453169075 0.0022696794810266726 2731946.435552938 0.00749429009339135
9137 2726296.70752083 0.0022696785041798587 2726296.697756597 0.00749455477125552
9138 2705848.213472108 0.0022696775401990278 2705848.203708184 0.007494246592464729
9139 2744678.023089812 0.0022696765544806216 2744678.013325551 0.007494584817303966
9140 2698073.0606589615 0.0022696755190988586 2698073.050895079 0.007494206792398825
9141 2740596.0555292987 0.002269674431095725 2740596.045765021 0.007494603377836408
9142 2710479.675242178 0.0022696733110576283 2710479.665478318 0.007494186920824458
9143 2722108.2940984187 0.0022696721904785517 2722108.284334153 0.007494593327908925
9144 2729327.989954245 0.0022696710940656654 2729327.980190372 0.007494201283874321
9145 2706727.3795993235 0.002269670030973105 2706727.369835106 0.007494547541046885
9146 2738541.207445821 0.0022696689917966607 2738541.197681903 0.007494248754975915
9147 2705628.2520034746 0.0022696679568364807 2705628.242239332 0.00749447486963154
9148 2732584.315236815 0.002269666907815296 2732584.3054728326 0.007494315235819962
9149 2716810.175778349 0.0022696658391017084 2716810.166014291 0.007494392493835952
9150 2718806.4669754775 0.0022696647584216356 2718806.457211432 0.007494380548074534
9151 2729539.4654200664 0.002269663680203489 2729539.4556560796 0.00749432285364095
9152 2709151.656879209 0.0022696626169592315 2709151.6471151244 0.0074944221088830525
9153 2734115.878006205 0.0022696615741999134 2734115.868242258 0.007494285042639093
9154 2710020.9268139084 0.002269660549583855 2710020.917049819 0.007494428545979312
9155 2728613.999386539 0.00226965953432921 2728613.9896225985 0.007494281236994836
9156 2718805.133077585 0.0022696585167690836 2718805.1233135206 0.007494405809703665
9157 2718717.8754208195 0.0022696574871122637 2718717.865656862 0.00749430009954616
9158 2727774.0836747703 0.0022696564419567977 2727774.0739107463 0.007494367556871997
9159 2712183.8829256003 0.002269655385411809 2712183.8731616177 0.007494327067847907
9160 2730676.669219318 0.0022696543266502015 2730676.6594553352 0.007494328295316477
9161 2712918.0878136717 0.0022696532750611344 2712918.07804967 0.007494348423586996
9162 2726701.6177805853 0.0022696522359578527 2726701.608016633 0.007494299935925707
9163 2719059.229488573 0.0022696512087226235 2719059.219724566 0.007494355636124876
9164 2719792.7351642544 0.0022696501878148147 2719792.725400317 0.007494286980976105
9165 2725476.057672253 0.0022696491658293102 2725476.047908256 0.0074943482006778655
9166 2715011.059547202 0.002269648136942784 2715011.0497832675 0.007494286720526366
9167 2727925.5357806566 0.0022696470992515597 2727925.5260166787 0.007494330753755557
9168 2715014.5908445907 0.0022696460549924856 2715014.5810806514 0.0074942933509517355
9169 2725632.7072223877 0.0022696450089719766 2725632.697458433 0.007494309501000923
9170 2718877.5645612977 0.00226964396607267 2718877.554797353 0.007494300739056741
9171 2720979.2758830683 0.002269642929195097 2720979.2661191355 0.007494290113435884
9172 2723443.4941831036 0.0022696418984319853 2723443.4844191573 0.007494304251912844
9173 2717279.2081428235 0.002269640871617218 2717279.1983789066 0.007494275948953723
9174 2725781.95205582 0.0022696398457290657 2725781.942291878 0.007494301971547411
9175 2716552.6874176753 0.002269638818369858 2716552.677653769 0.007494267581958887
9176 2724935.911483797 0.0022696377887273006 2724935.9017198645 0.007494294345520816
9177 2718632.2344500385 0.0022696367577651603 2718632.224686138 0.0074942637764701045
9178 2722042.3970555365 0.0022696357278198637 2722042.3872916177 0.0074942830957748854
9179 2721759.4879164873 0.0022696347019020378 2721759.4781525903 0.007494262539454615
9180 2719171.699496379 0.0022696336830888317 2719171.689732475 0.007494270363301261
9181 2723954.375408342 0.0022696326741489673 2723954.3656444475 0.00749426181860729
9182 2717920.76438337 0.0022696316773595424 2717920.75461948 0.007494258070090076
9183 2724183.703246098 0.002269630694134353 2724183.693482207 0.007494260025988486
9184 2718642.6530875233 0.0022696297239821962 2718642.643323646 0.0074942474860719786
9185 2722712.5643917182 0.0022696287623452612 2722712.554627833 0.007494256283508333
9186 2720558.239783792 0.0022696277979729015 2720558.2300199247 0.007494239105265748
9187 2720651.3569465135 0.002269626812307864 2720651.3471826366 0.007494250338493282
9188 2722442.1688579177 0.002269625785655265 2722442.1590940594 0.007494232708496262
9189 2719162.0516095753 0.00226962471151344 2719162.041845708 0.00749424241514602
9190 2723365.981655793 0.0022696236102415926 2723365.9718919415 0.007494227658043852
9191 2718844.0304426625 0.0022696225244199252 2718844.020678807 0.007494233272097936
9192 2723103.1857118956 0.002269621491768907 2723103.175948051 0.007494223398638214
9193 2719561.4107887996 0.002269620515961612 2719561.4010249553 0.0074942239576325734
9194 2722089.013906501 0.002269619559626146 2722089.004142662 0.007494219290960576
9195 2720672.5276915138 0.002269618564026604 2720672.51792768 0.007494215061895995
9196 2721051.927210678 0.0022696174843846242 2721051.917446846 0.007494214391916689
9197 2721484.1266937065 0.002269616321999042 2721484.1169298836 0.00749420669880495
9198 2720534.2978780116 0.0022696151290814014 2720534.2881141882 0.007494208314413635
9199 2721678.43344735 0.002269613976404804 2721678.4236835367 0.007494199070873779
9200 2720614.5836219485 0.0022696129076012145 2720614.573858134 0.0074942016489415635
9201 2721385.9547551307 0.002269611916195109 2721385.944991327 0.007494192260973986
9202 2721027.6598885767 0.0022696109564796763 2721027.650124771 0.007494194873134749
9203 2720928.232281731 0.002269609973480449 2720928.2225179356 0.00749418579664309
9204 2721452.6868134406 0.0022696089332789188 2721452.677049644 0.007494187885055051
9205 2720568.156998005 0.002269607839726987 2720568.147234218 0.007494179239133517
9206 2721718.5952185076 0.002269606728321447 2721718.5854547205 0.007494180605990974
9207 2720374.6673133164 0.002269605640390031 2720374.6575495377 0.007494172791236392
9208 2721861.41592433 0.002269604596396109 2721861.406160552 0.007494173143913448
9209 2720244.694232499 0.0022696035871109005 2720244.6844687285 0.007494166831588478
9210 2722009.2563714455 0.0022696025848600136 2722009.2466076775 0.007494165413692741
9211 2720052.775965479 0.002269601563288653 2720052.7662017164 0.007494161300125833
9212 2722244.2972275214 0.0022696005126011227 2722244.2874637637 0.007494157280729662
9213 2719763.500031419 0.0022695994425783075 2719763.4902676637 0.0074941559202687654
9214 2722555.2494942 0.002269598373262744 2722555.239730453 0.007494148980952291
9215 2719433.2333559287 0.0022695973207979172 2719433.2235921808 0.007494150478589995
9216 2722876.7361489395 0.0022695962883641746 2722876.7263852023 0.007494140962555834
9217 2719120.3847073666 0.0022695952669996577 2719120.3749436266 0.007494144736441468
9218 2723183.2694960725 0.0022695942435519206 2723183.2597323447 0.007494133449599315
9219 2718795.2612686893 0.0022695932094130926 2718795.2515049577 0.007494138473702146
9220 2723553.675728414 0.002269592164848005 2723553.6659646956 0.00749412640884346
9221 2718327.1730372338 0.002269591117313346 2718327.163273511 0.007494131720229213
9222 2724151.7167337607 0.0022695900758955517 2724151.7069700505 0.007494119714054745
9223 2717545.8492220687 0.0022695890459761246 2717545.839458355 0.007494124740522286
9224 2725131.3847350795 0.0022695880272263803 2725131.374971378 0.0074941131758674
9225 2716352.3787294263 0.00226958701527581 2716352.3689657217 0.007494117790771149
9226 2726506.715664542 0.002269586004990001 2726506.7059008493 0.007494106575354614
9227 2714852.8747702762 0.0022695849929159242 2714852.86500658 0.007494110995345016
9228 2728016.4542976147 0.0022695839773504253 2728016.444533931 0.007494099788195796
9229 2713490.959980038 0.0022695829565222946 2713490.9502163506 0.0074941043620691695
9230 2729020.811817081 0.002269581926541113 2729020.8020534064 0.007494092829711759
9231 2713072.8289522054 0.0022695808816246975 2713072.819188527 0.007494097786409183
9232 2728633.279364057 0.002269579817212445 2728633.269600391 0.007494085774873132
9233 2714394.49250648 0.002269578734661991 2714394.48274281 0.007494091123089759
9234 2726357.1375546553 0.002269577643455891 2726357.127790999 0.007494078697516903
9235 2717460.708819793 0.0022695765585343357 2717460.6990561318 0.007494084393398989
9236 2722758.264807328 0.0022695754937867916 2722758.2550436812 0.007494071627722143
9237 2721232.870917733 0.0022695744562978627 2721232.8611540804 0.007494077829929598
9238 2719134.804902299 0.0022695734446383214 2719134.795138661 0.007494064455657007
9239 2724416.7248132103 0.002269572450999469 2724416.7150495662 0.007494071674265726
9240 2716589.6622630316 0.0022695714647865597 2716589.652499403 0.007494056917106115
9241 2726189.0208800724 0.0022695704755505116 2726189.011116436 0.00749406611065011
9242 2715642.570331237 0.002269569474464071 2715642.560567619 0.007494048667184193
9243 2726324.5319034867 0.002269568454236152 2726324.522139857 0.0074940613583916625
9244 2716216.8203406627 0.0022695674086232894 2716216.810577056 0.007494039324917603
9245 2725196.3550078142 0.0022695663332883763 2725196.34524419 0.007494057696585854
9246 2717683.1166856573 0.0022695652296771582 2717683.1069220635 0.007494028526588122
9247 2723602.6758892117 0.0022695641092901598 2723602.6661255923 0.007494055403489458
9248 2719206.648048561 0.002269562992812712 2719206.638284982 0.0074940161174643334
9249 2722292.745167818 0.0022695619012364733 2722292.7354042013 0.007494054706054012
9250 2720214.442581704 0.002269560844902604 2720214.432818141 0.007494002199780875
9251 2721628.409143251 0.002269559819056415 2721628.399379635 0.007494055754252754
9252 2720550.718113852 0.0022695588080920166 2720550.708350307 0.007493986652976073
9253 2721587.7455210234 0.0022695577938589154 2721587.735757407 0.007494058814989345
9254 2720382.7930163513 0.00226955676307768 2720382.783252826 0.007493968768508054
9255 2721899.7465705597 0.0022695557119411804 2721899.7368069394 0.007494064663056107
9256 2720048.0840497343 0.0022695546470333917 2720048.0742862327 0.007493947285945686
9257 2722217.9613682367 0.002269553582053444 2722217.9516046084 0.007494074830619814
9258 2719865.4056156394 0.002269552531183056 2719865.395852166 0.0074939204514228325
9259 2722304.069451751 0.0022695515028449027 2722304.059688108 0.007494091484243073
9260 2719989.7667716895 0.002269550497190388 2719989.7570082527 0.007493886176034972
9261 2722113.2872294644 0.0022695495083688588 2722113.2774657984 0.007494116699589681
9262 2720390.347609774 0.002269548528732354 2720390.337846383 0.007493842918607084
9263 2721767.0917837364 0.0022695475529399896 2721767.0820200383 0.007494150858492555
9264 2720896.840447267 0.002269546578713212 2720896.8306839284 0.007493792205940819
9265 2721490.1389717944 0.002269545605520509 2721490.1292080595 0.00749418910760348
9266 2721239.726261353 0.002269544628960269 2721239.716498065 0.007493743685782932
9267 2721546.397344647 0.002269543637657299 2721546.387580888 0.0074942153332053525
9268 2721076.3433406963 0.0022695426110205426 2721076.333577433 0.007493720566325833
9269 2722172.774464488 0.002269541529152119 2722172.764700746 0.007494200282312545
9270 2720060.581868507 0.0022695403845161707 2720060.5721052135 0.007493752831701022
9271 2723519.8197069024 0.0022695391957638133 2723519.809943242 0.007494121154452216
9272 2718041.4459463493 0.0022695380023228873 2718041.436182965 0.007493846195089609
9273 2725613.867176506 0.0022695368463576155 2725613.857412974 0.007493995576489115
9274 2715258.2386120856 0.002269535751178947 2715258.2288485877 0.007493962019928629
9275 2728326.4295093343 0.0022695347135777383 2728326.419745924 0.007493875247384252
9276 2712181.9812719473 0.0022695337102271247 2712181.971508365 0.007494048045565899
9277 2731391.6733743255 0.002269532710742027 2731391.6636109888 0.007493804348941706
9278 2709121.3945268807 0.002269531690938383 2709121.384763277 0.0074940721853583294
9279 2734560.701732389 0.0022695306413572157 2734560.6919690575 0.007493800778018639
9280 2706065.846648017 0.00226952956900665 2706065.836884456 0.0074940309546677845
9281 2737786.8559628734 0.00226952848994583 2737786.846199493 0.007493852365709366
9282 2702775.239009116 0.002269527418924283 2702775.229245637 0.0074939511873826385
9283 2741302.3153851745 0.002269526362073992 2741302.305621726 0.007493921890077364
9284 2698882.1731730704 0.002269525316653164 2698882.1634096703 0.007493874442685971
9285 2745585.0902154366 0.0022695242755293925 2745585.080451942 0.0074939705193325604
9286 2693938.4334887825 0.0022695232325926 2693938.4237254276 0.007493831711854959
9287 2751220.280875604 0.002269522186267477 2751220.271112104 0.007493978064419554
9288 2687478.1927772085 0.0022695211395078463 2687478.1830138564 0.00749383097507284
9289 2758671.4267616784 0.002269520097113805 2758671.41699821 0.007493948396483163
9290 2679212.0138368225 0.0022695190621569977 2679212.004073445 0.007493858273266975
9291 2767972.923669237 0.00226951803417899 2767972.9139058166 0.007493902456595214
9292 2669444.470474744 0.00226951700974287 2669444.460711337 0.007493889768787459
9293 2778223.349402169 0.0022695159844327516 2778223.33963879 0.007493863121967053
9294 2659765.355206153 0.0022695149546287357 2659765.3454427314 0.007493906513417502
9295 2786824.9540549046 0.0022695139180864614 2786824.9442915474 0.007493843399390165
9296 2653744.525414656 0.002269512873424211 2653744.515651241 0.007493902158165479
9297 2789135.727722397 0.0022695118193086857 2789135.717959042 0.007493842982922082
9298 2656450.305605243 0.002269510754519221 2656450.29584185 0.007493882604280338
9299 2780251.925842369 0.002269509679127232 2780251.916079007 0.007493852035484949
9300 2671316.159826129 0.0022695085959477178 2671316.150062761 0.007493859487110501
9301 2759345.145564193 0.0022695075107223915 2759345.1358008264 0.007493859169742802
9302 2696089.005831414 0.0022695064304577065 2696088.996068065 0.007493842367769375
9303 2732065.827516076 0.0022695053608218314 2732065.817752713 0.007493857805391784
9304 2723196.3114613984 0.00226950430419839 2723196.30169806 0.007493834579317098
9305 2706938.456524444 0.0022695032592733515 2706938.4467610926 0.007493847940888432
9306 2744744.866459318 0.0022695022219119294 2744744.856695982 0.007493833420247229
9307 2690304.4713733043 0.0022695011866461314 2690304.461609969 0.007493834187782232
9308 2756011.5617486625 0.002269500148227187 2756011.5519853295 0.007493833301900283
9309 2684920.777639975 0.0022694991029576835 2684920.767876654 0.007493822015458839
9310 2755703.0666588866 0.0022694980495605132 2755703.056895559 0.007493829558735761
9311 2690422.030534401 0.002269496989334441 2690422.0207710895 0.007493814610525565
9312 2745701.5591626638 0.0022694959254911445 2745701.5493993475 0.00749382068700228
9313 2703538.8424027665 0.002269494861891985 2703538.83263946 0.007493811801573082
9314 2730568.668829251 0.002269493801701416 2730568.659065949 0.007493808356738842
9315 2719107.0454486734 0.002269492746489972 2719107.0356853697 0.007493810913384909
9316 2715699.813258608 0.0022694916960515304 2715699.8034953205 0.007493795847956218
9317 2732197.37750734 0.0022694906488416374 2732197.367744041 0.007493808629952114
9318 2705175.5984447673 0.0022694896027247715 2705175.5886814916 0.007493786084486487
9319 2739750.850778182 0.0022694885557123607 2739750.8410148905 0.00749380273041082
9320 2700863.5098346965 0.002269487506477115 2700863.5000714287 0.007493780332889314
9321 2740914.9827177366 0.002269486454568131 2740914.972954457 0.007493792899553438
9322 2702603.663693215 0.0022694854003393944 2702603.6539299516 0.007493777968122475
9323 2736668.7428495763 0.0022694843446785236 2736668.7330863113 0.007493780509118214
9324 2708745.2902038083 0.0022694832886471636 2708745.280440548 0.007493777089228767
9325 2729180.84677813 0.0022694822331548463 2729180.83701488 0.007493767741979481
9326 2716869.519135828 0.0022694811787520902 2716869.5093725715 0.007493775510463263
9327 2720961.0685521 0.002269480125575313 2720961.0587888635 0.007493756585816893
9328 2724629.827287747 0.002269479073422333 2724629.8175244965 0.007493771636284573
9329 2714057.1122439164 0.0022694780218998033 2714057.10248069 0.007493748144524214
9330 2730388.862574681 0.0022694769705847583 2730388.852811439 0.007493764901545827
9331 2709630.190133612 0.00226947591915228 2709630.180370394 0.007493742453617447
9332 2733436.005258695 0.0022694748674540245 2733435.9954954647 0.007493755730396852
9333 2707943.479792905 0.002269473815545605 2707943.4700296926 0.0074937387193007125
9334 2733875.8060965356 0.002269472763681313 2733875.7963333176 0.007493745166910226
9335 2708573.289526768 0.0022694717122938575 2708573.2797635607 0.007493735772340447
9336 2732374.1871910878 0.002269470661979236 2732374.177427883 0.007493734397862283
9337 2710684.969795524 0.0022694696135029118 2710684.960032322 0.007493732522215096
9338 2729873.2027739515 0.002269468567832334 2729873.193010758 0.00749372435965506
9339 2713306.5942148822 0.0022694675262026186 2713306.5844516866 0.007493728261716636
9340 2727326.1510425895 0.002269466490188991 2727326.1412794073 0.007493715535965144
9341 2715566.350759838 0.0022694654617678805 2715566.3409966496 0.0074937227686454975
9342 2725482.4912647344 0.002269464443257492 2725482.481501562 0.0074937079542124726
9343 2716885.080553658 0.002269463437053081 2716885.070790478 0.007493716232601685
9344 2724704.559102219 0.002269462444892985 2724704.5493390555 0.007493701320732359
9345 2717171.4970496637 0.0022694614666293033 2717171.487286493 0.007493709067593016
9346 2724750.939211449 0.0022694604984735446 2724750.9294482935 0.007493695207649688
9347 2717050.2789942133 0.0022694595317889307 2717050.269231052 0.007493701669911508
9348 2724613.7180393473 0.00226945855352739 2724613.7082761996 0.00749368920854842
9349 2717805.311499456 0.0022694575494646755 2717805.301736304 0.007493694236836196
9350 2723001.0701410486 0.0022694565078662447 2723001.060377909 0.0074936830057193
9351 2720351.6138583636 0.0022694554210913806 2720351.6040952215 0.007493686862240619
9352 2719763.271887995 0.002269454287869689 2719763.2621248644 0.007493676291676507
9353 2723932.656261002 0.002269453123491409 2723932.6464978694 0.007493679822469075
9354 2716417.980345019 0.002269451970615743 2716417.9705818985 0.007493668775484662
9355 2726705.7958219107 0.0022694508859427724 2726705.786058786 0.0074936737024403005
9356 2714720.4317997633 0.002269449901711377 2714720.422036653 0.007493660492792228
9357 2727298.999674285 0.002269448998068437 2727298.9899111665 0.007493669033267857
9358 2715567.496341108 0.0022694481109722105 2715567.486578008 0.007493651253958342
9359 2725349.3161908216 0.002269447162760049 2725349.3064277084 0.00749366577003695
9360 2718762.9311672915 0.0022694460971212516 2718762.9214042053 0.0074936402895526225
9361 2721677.4626308363 0.0022694449105504213 2721677.4528677277 0.007493663733717875
9362 2722873.5837823795 0.0022694436633842346 2722873.5740193087 0.007493627144510006
9363 2718066.4347416763 0.0022694424485476716 2718066.42497857 0.0074936633533185274
9364 2725788.1695796554 0.002269441330532975 2725788.159816602 0.007493612138273738
9365 2716263.098139596 0.002269440306751276 2716263.0883764904 0.007493665361456567
9366 2725956.9386379183 0.0022694393220028214 2725956.928874884 0.007493595203871469
9367 2717146.0244364464 0.002269438314574408 2717146.014673338 0.007493670027892781
9368 2723337.170512887 0.002269437255319675 2723337.1607498745 0.007493575353039571
9369 2720431.2447313596 0.002269436160123142 2720431.234968246 0.0074936777604072
9370 2719185.7767572002 0.0022694350733086744 2719185.766994213 0.007493551884295295
9371 2724822.3491774397 0.0022694340326970958 2724822.3394143167 0.007493689047963954
9372 2715034.5466058985 0.002269433039251441 2715034.53684294 0.007493525518819212
9373 2728761.4676386057 0.0022694320547249863 2728761.4578754716 0.007493702264474099
9374 2711864.513738968 0.002269431027638767 2711864.5039760373 0.007493499779992818
9375 2731330.2648341106 0.002269429927490729 2731330.2550709695 0.007493711073448564
9376 2709870.33196725 0.002269428761972675 2709870.3222043384 0.007493482873367402
9377 2732713.3420367753 0.0022694275703189193 2732713.3322736425 0.007493705248700804
9378 2708524.610147838 0.0022694263985972673 2708524.600384927 0.007493484879877867
9379 2734005.485419276 0.002269425276502447 2734005.4756561727 0.007493678072549539
9380 2706752.6613971735 0.002269424206583474 2706752.651634242 0.007493507475145041
9381 2736521.995392167 0.002269423169979666 2736521.9856291087 0.007493635199063244
9382 2703331.953491988 0.0022694221405497586 2703331.943729027 0.007493538920334389
9383 2741244.407995617 0.002269421098982723 2741244.398232604 0.007493591711266352
9384 2697354.5770359505 0.002269420039681613 2697354.567272967 0.007493563497342056
9385 2748716.5565174175 0.0022694189686655 2748716.5467544375 0.007493560944819294
9386 2688456.007085034 0.0022694178958397866 2688455.9973220453 0.0074935710917215835
9387 2759086.5761775845 0.0022694168281120904 2759086.566414618 0.007493549470294345
9388 2676827.6984120663 0.002269415767608905 2676827.688649092 0.007493558850588804
9389 2771967.7897431073 0.0022694147139918483 2771967.779980136 0.007493556501117091
9390 2663379.8087088643 0.0022694136671557257 2663379.798945919 0.007493531429008385
9391 2785854.7698521144 0.002269412627362266 2785854.7600891273 0.007493573956391752
9392 2650535.583552236 0.002269411593078522 2650535.5737893255 0.0074934993069315885
9393 2796961.5463462747 0.0022694105587324938 2796961.5365832737 0.007493590492477241
9394 2643409.489923343 0.0022694095145744417 2643409.4801604603 0.007493473079105856
9395 2798562.3081454635 0.0022694084497305715 2798562.2983824573 0.007493597311035495
9396 2649149.0749386884 0.002269407357521999 2649149.0651758225 0.007493458885038378
9397 2784049.8089799313 0.0022694062404554926 2784049.799216934 0.0074935908732576125
9398 2671605.5067918915 0.0022694051111884564 2671605.4970290293 0.007493457471452616
9399 2754156.8576009446 0.0022694039878494083 2754156.8478379673 0.00749357302202585
9400 2705256.137727487 0.002269402885819992 2705256.127964619 0.007493464931886212
9401 2719218.506779043 0.002269401811262092 2719218.497016092 0.007493549564881579
9402 2737878.9479718218 0.0022694007598420404 2737878.9382089465 0.007493474718248066
9403 2691532.1284715114 0.0022693997203155295 2691532.1187085845 0.0074935272398581575
9404 2758972.4444675515 0.002269398679863196 2758972.434704672 0.007493480698744753
9405 2678600.436405624 0.002269397628646741 2678600.4266427155 0.007493510845498565
9406 2763543.264918263 0.0022693965623620483 2763543.2551553873 0.007493479409696073
9407 2682312.474424925 0.0022693954827143654 2682312.4646620275 0.007493502129181877
9408 2752377.5570642166 0.0022693943958888743 2752377.547301352 0.007493470554230024
9409 2699022.0740486174 0.0022693933096567366 2699022.064285724 0.007493500080225548
9410 2731908.6120672855 0.0022693922302121565 2731908.6023044367 0.007493456282701762
9411 2720589.3673525197 0.0022693911601746903 2720589.3575896267 0.0074935019163834184
9412 2711294.9422163446 0.0022693900983761102 2711294.9324535145 0.007493439835420288
9413 2738343.8613215396 0.002269389041168604 2738343.851558646 0.007493504418130787
9414 2697839.147478799 0.00226938798424277 2697839.1377159865 0.007493424138126649
9415 2746824.031055334 0.0022693869242114643 2746824.021292442 0.00749350512693249
9416 2694709.9465984586 0.0022693858594665488 2694709.936835662 0.007493410947538419
9417 2744885.099043372 0.002269384790335715 2744885.0892804842 0.007493502933370807
9418 2700996.71295857 0.002269383718569422 2700996.703195786 0.007493400671855229
9419 2735176.2914067144 0.002269382646515339 2735176.281643834 0.0074934980363263615
9420 2712749.3553537405 0.00226938157620143 2712749.3455909663 0.007493392627564213
9421 2722569.725255085 0.00226938050876885 2722569.7154922127 0.007493491525512193
9422 2724902.390422268 0.0022693794442657325 2724902.380659503 0.007493385512933143
9423 2711872.3058994166 0.0022693783819155897 2711872.2961365534 0.007493484810323469
9424 2733392.642079484 0.0022693773204970204 2733392.6323167286 0.007493377966827475
9425 2706095.0685991826 0.002269376258851854 2706095.0588363274 0.007493479069457381
9426 2736309.3849080685 0.002269375196135903 2736309.375145324 0.00749336907016232
9427 2705974.148160964 0.0022693741320403264 2705974.1383981146 0.007493474853313401
9428 2733926.342759392 0.0022693730666455613 2733926.3329966604 0.007493358662417348
9429 2710356.101317951 0.0022693720003563594 2710356.0915551074 0.007493471894827773
9430 2728074.4825174455 0.002269370933540254 2728074.472754727 0.007493347427956895
9431 2717002.970110163 0.0022693698664790025 2717002.960347324 0.007493469132325042
9432 2721194.8025170635 0.00226936879910529 2721194.792754358 0.00749333675304608
9433 2723544.562411386 0.002269367731192948 2723544.5526485536 0.007493464957884921
9434 2715417.805632449 0.002269366662282787 2715417.795869754 0.00749332834741979
9435 2728235.026279599 0.0022693655920244193 2728235.0165167754 0.00749345770557336
9436 2712015.641267449 0.0022693645201433124 2712015.631504761 0.00749332366279175
9437 2730278.4319814104 0.0022693634467043887 2730278.4222186008 0.00749344628467456
9438 2711305.039614159 0.002269362371978001 2711305.0298514734 0.007493323291960412
9439 2729766.264673683 0.0022693612965062277 2729766.254910891 0.00749343067499788
9440 2712847.1867066617 0.002269360220887527 2712847.1769439746 0.007493326678203695
9441 2727398.7107716007 0.0022693591457229557 2727398.7010088293 0.00749341195786658
9442 2715773.987767671 0.0022693580714550836 2715773.9780049804 0.0074933323572007595
9443 2724135.117589572 0.0022693569983412904 2724135.1078268234 0.007493391833437523
9444 2719124.7025540895 0.002269355926424577 2719124.692791395 0.0074933385810030135
9445 2720880.611724003 0.0022693548555808517 2720880.6019612765 0.007493371954412784
9446 2722106.677605116 0.002269353785572114 2722106.667842418 0.007493343911715644
9447 2718284.3888082923 0.002269352716114929 2718284.379045586 0.0074933534761265005
9448 2724229.972830893 0.0022693516469330546 2724229.9630681938 0.007493347494750396
9449 2716671.95157022 0.002269350577796122 2716671.941807532 0.007493336957707428
9450 2725319.8964800467 0.0022693495085383633 2725319.8867173484 0.007493349023910814
9451 2716081.0822516377 0.0022693484390611247 2716081.0724889664 0.0074933224904909414
9452 2725449.9143383936 0.002269347369328846 2725449.9045756976 0.007493348570030219
9453 2716351.019187972 0.002269346299353276 2716351.009425316 0.007493309879902248
9454 2724843.0735884695 0.002269345229187517 2724843.0638257777 0.007493346413481314
9455 2717222.518416201 0.0022693441589091913 2717222.5086535583 0.007493298786884525
9456 2723776.773680312 0.0022693430886247005 2723776.7639176263 0.0074933429313215555
9457 2718423.085554285 0.0022693420184600166 2718423.075791654 0.007493288813100526
9458 2722510.1259240285 0.002269340948578447 2722510.1161613488 0.007493338534394775
9459 2719725.549370231 0.0022693398791820652 2719725.539607612 0.007493279545883791
9460 2721241.0306950235 0.0022693388105433634 2721241.0209323512 0.007493333636141369
9461 2720978.0907839295 0.002269337743018793 2720978.081021321 0.007493270579732061
9462 2720091.638011765 0.0022693366770941805 2720091.6282491 0.007493328640142929
9463 2722110.1986127566 0.0022693356134059497 2722110.1888501593 0.0074932615234775445
9464 2719116.3209373136 0.002269334552785965 2719116.311174655 0.007493323940469603
9465 2723120.425028324 0.0022693334962470726 2723120.4152657385 0.007493251996754394
9466 2718325.8801817214 0.0022693324449385354 2718325.870419069 0.007493319931582046
9467 2724045.384966779 0.0022693313999113526 2724045.375204206 0.007493241617321109
9468 2717722.7649700944 0.0022693303616942197 2717722.755207447 0.007493317021480929
9469 2724892.581122376 0.0022693293294341584 2724892.5713598165 0.007493229979748471
9470 2717336.347730803 0.002269328299832527 2717336.337968159 0.007493315633116379
9471 2725511.8118546186 0.002269327266054248 2725511.802092075 0.007493216625565291
9472 2717231.9839674714 0.002269326218085152 2717231.974204829 0.007493316180791337
9473 2725495.54710771 0.002269325145562163 2725495.5373451835 0.0074932010221426945
9474 2717491.8117979625 0.002269324043964769 2717491.8020353196 0.007493319075164639
9475 2724494.8344311407 0.0022693229205123762 2724494.824668635 0.00749318261964374
9476 2718202.705805778 0.002269321794827935 2718202.6960431314 0.007493324845049537
9477 2722920.6050551245 0.0022693206909124323 2722920.5952926427 0.007493161021187466
9478 2719272.750473506 0.0022693196258017976 2719272.740710852 0.007493334030255483
9479 2721733.83620447 0.002269318602606984 2721733.826442015 0.0074931362466044175
9480 2720180.5318907797 0.002269317611936656 2720180.522128116 0.007493346352981172
9481 2721413.709006561 0.002269316637713722 2721413.699244135 0.007493109351262389
9482 2720379.387032892 0.0022693156635314867 2720379.377270217 0.007493359722195547
9483 2721635.040354371 0.002269314675889929 2721635.030591973 0.007493083302295778
9484 2720151.2505028076 0.0022693136653446403 2720151.240740124 0.007493369863914447
9485 2721306.3784611803 0.0022693126245390766 2721306.3686988046 0.007493063055616457
9486 2721154.350361215 0.002269311548197004 2721154.3405985325 0.007493371214316263
9487 2718633.952639051 0.002269310435625605 2718633.9428766863 0.00749305390139697
9488 2725566.117991768 0.0022693092968361704 2725566.1082290993 0.0074933591986652195
9489 2712249.7019269336 0.002269308150901615 2712249.6921645664 0.007493059225826617
9490 2733860.950024752 0.0022693070156248754 2733860.9402621128 0.007493331865605243
9491 2702734.414292245 0.0022693058950388383 2702734.4045298593 0.007493080060670188
9492 2744370.8449771567 0.0022693047804741005 2744370.8352145627 0.007493289390611627
9493 2691908.8873239853 0.002269303661246056 2691908.8775615664 0.007493115015488435
9494 2755253.8177958024 0.0022693025350716796 2755253.8080332647 0.007493235042625803
9495 2681270.5489615714 0.0022693014088179 2681270.539199112 0.007493158048663872
9496 2765550.5996727687 0.0022693002943456058 2765550.5899102907 0.007493177706114068
9497 2671484.7732214318 0.0022692992034078715 2671484.763458934 0.007493198217199947
9498 2775132.5989670036 0.0022692981426796375 2775132.5892045763 0.007493129130452768
9499 2662434.3206908437 0.0022692971090254588 2662434.310928322 0.007493224980475704
9500 2783967.812967691 0.002269296088195525 2783967.8032052973 0.007493097616808821
9501 2654701.396915148 0.0022692950595481313 2654701.38715262 0.007493232842193642
9502 2790101.939352558 0.0022692940043748076 2790101.929590178 0.007493085721976913
9503 2651669.0904119574 0.0022692929132523986 2651669.0806494434 0.007493221364081312
9504 2788623.267318266 0.00226929178889226 2788623.2575558824 0.007493091604684354
9505 2658795.71756108 0.0022692906444854955 2658795.707798595 0.007493194121356603
9506 2774695.4750413243 0.002269289498356977 2774695.465278925 0.007493109961851954
9507 2678701.696026979 0.002269288367262643 2678701.686264532 0.00749315812748981
9508 2749317.9259496266 0.0022692872605359466 2749317.9161872067 0.007493132914541652
9509 2706802.4928984405 0.0022692861777801874 2706802.4831360322 0.007493121897509403
9510 2720379.3156154007 0.002269285110969465 2720379.305852963 0.007493152424435325
9511 2733961.0696895695 0.002269284049507347 2733961.0599271934 0.007493092439145675
9512 2696892.7677113824 0.0022692829851725113 2696892.7579489364 0.007493162878424102
9513 2752483.735346714 0.002269281914492541 2752483.7255843584 0.00749307354575466
9514 2684513.443113991 0.0022692808381704244 2684513.4333515484 0.007493162048326312
9515 2758445.8427003357 0.002269279758914891 2758445.8329379903 0.007493065829376061
9516 2685098.523818179 0.0022692786795169844 2685098.5140557494 0.00749315070798551
9517 2751799.963415722 0.0022692776019377775 2751799.9536533765 0.007493067346120902
9518 2696662.3620454473 0.0022692765273139297 2696662.352283039 0.00749313181962295
9519 2736527.464037398 0.002269275456180113 2736527.454275048 0.0074930744520198345
9520 2713762.609360519 0.002269274388605901 2713762.599598135 0.007493109455322594
9521 2719109.4880479868 0.0022692733241098553 2719109.4782856307 0.007493083007291505
9522 2729889.0876727537 0.002269272261443571 2729889.077910394 0.007493087531981007
9523 2705482.303951874 0.0022692711984174875 2705482.294189513 0.007493089562567589
9524 2740199.463275051 0.002269270132116315 2740199.453512712 0.007493068836020302
9525 2699035.7374219866 0.0022692690598597872 2699035.7276596255 0.007493092031319961
9526 2742695.66249194 0.002269267980845817 2742695.6527296174 0.007493054667964134
9527 2700288.0211252617 0.002269266897829875 2700288.0113629047 0.007493089793080467
9528 2738134.738610169 0.0022692658176804836 2738134.728847858 0.007493045010236836
9529 2707374.6296402733 0.0022692647499721686 2707374.619877925 0.00749308344941206
9530 2729271.7146252654 0.0022692637034088426 2729271.7048629625 0.0074930389346239525
9531 2717047.094730605 0.0022692626807395678 2717047.084968268 0.007493074349551559
9532 2719579.066935061 0.00226926167304342 2719579.0571727646 0.007493035024492641
9533 2726002.704757637 0.0022692606561161397 2726002.6949953125 0.007493063950160202
9534 2711941.1946512223 0.0022692595945255274 2711941.184888931 0.007493031738107847
9535 2731943.551523307 0.0022692584601686073 2731943.5417609955 0.007493053277763003
9536 2707940.5051280223 0.0022692572587952055 2707940.495365737 0.007493027844944285
9537 2733963.5201492673 0.002269256038876741 2733963.5103869685 0.00749304307213458
9538 2707808.6940647466 0.0022692548627850804 2707808.684302469 0.007493022931474744
9539 2732394.9564148765 0.002269253763067904 2732394.946652589 0.007493034145173401
9540 2710746.6358980755 0.0022692527246663935 2710746.6261358056 0.007493017008941461
9541 2728396.5574083934 0.002269251701594466 2728396.547646115 0.007493026725262705
9542 2715386.611974913 0.0022692506471525785 2715386.6022126526 0.007493009847937285
9543 2723447.5492690746 0.0022692495399026006 2723447.5395068047 0.007493020453572419
9544 2720280.9782174043 0.0022692483949818525 2720280.9684551544 0.007493001311129026
9545 2718881.2335648537 0.0022692472519828225 2718881.223802591 0.007493015194965332
9546 2724290.6562015736 0.0022692461452235167 2724290.646439336 0.007492991699951508
9547 2715588.411666079 0.0022692450803169072 2715588.4019038226 0.007493011072116968
9548 2726781.338247846 0.0022692440349031365 2726781.3284856207 0.007492981245109937
9549 2713930.932201913 0.002269242978130599 2713930.9224396623 0.007493008001746503
9550 2727628.2960229097 0.002269241891887044 2727628.286260698 0.0074929697451827995
9551 2713818.0632809238 0.002269240780593952 2713818.053518677 0.0074930059301964716
9552 2727090.888854632 0.002269239664836244 2727090.8790924354 0.007492956957422922
9553 2714868.2760574752 0.0022692385647249238 2714868.2662952314 0.007493005213053469
9554 2725631.590822119 0.002269237486268224 2725631.5810599388 0.007492942645803122
9555 2716589.5581501443 0.0022692364203123383 2716589.5483879014 0.007493006377070892
9556 2723741.233643648 0.0022692353520823425 2723741.2238814863 0.007492926315099653
9557 2718529.8246617983 0.002269234272506653 2718529.8148995545 0.007493009854498808
9558 2721814.941996275 0.0022692331834502314 2721814.9322341345 0.0074929074006866315
9559 2720366.425455765 0.002269232094623894 2720366.415693517 0.007493016016121004
9560 2720097.521505142 0.002269231015455369 2720097.5117430254 0.007492885715997023
9561 2721929.532303378 0.0022692299486247606 2721929.5225411234 0.007493024838713932
9562 2718688.796327385 0.002269228889118058 2718688.7865652945 0.00749286185367101
9563 2723177.131751754 0.0022692278285502557 2723177.121989491 0.007493035101181313
9564 2717583.0863681426 0.0022692267601187414 2717583.076606078 0.007492837848242524
9565 2724149.2363384725 0.0022692256815420838 2724149.226576203 0.007493043666886169
9566 2716716.392781824 0.002269224593913766 2716716.383019781 0.007492817745190045
9567 2724923.545242101 0.002269223499492484 2724923.535479832 0.0074930457400325685
9568 2716005.2310650446 0.0022692223995156705 2716005.221303016 0.0074928064043098585
9569 2725583.445892356 0.002269221294969858 2725583.436130097 0.0074930373921915676
9570 2715370.6840126975 0.0022692201877940383 2715370.6742506716 0.007492805783699096
9571 2726201.9907155037 0.002269219082092781 2726201.980953265 0.007493019491041264
9572 2714746.069836322 0.0022692179829633956 2714746.0600742917 0.0074928121234697055
9573 2726841.541735241 0.0022692168945518316 2726841.531973026 0.007492998057744227
9574 2714071.1364095993 0.0022692158176846494 2714071.1266475646 0.007492818685818962
9575 2727563.0646978705 0.0022692147493166884 2727563.0549356765 0.0074929790335878455
9576 2713281.971784238 0.002269213682934422 2713281.9620222026 0.007492821717308472
9577 2728434.5871426263 0.0022692126110708468 2728434.5773804504 0.007492963273650335
9578 2712306.0286929603 0.0022692115272940757 2712306.0189309255 0.007492823067305776
9579 2729532.9389126496 0.0022692104289092677 2729532.9291504924 0.007492946746422677
9580 2711063.257492427 0.002269209317364435 2711063.2477303897 0.007492827597516344
9581 2730942.0725074382 0.0022692081981991147 2730942.0627453052 0.007492924988822638
9582 2709466.763077882 0.0022692070786839162 2709466.753315837 0.007492838123495177
9583 2732755.7385556623 0.0022692059656015434 2732755.7287935587 0.007492897681536181
9584 2707415.943265254 0.002269204863075702 2707415.933503197 0.007492852565200527
9585 2735089.0414542365 0.0022692037719470584 2735089.031692164 0.007492868897029915
9586 2704782.0891186786 0.0022692026903111872 2704782.07935661 0.007492865996037566
9587 2738094.2698062966 0.002269201614792837 2738094.2600442516 0.007492843515663963
9588 2701395.745904633 0.00226920054181871 2701395.736142558 0.0074928742467267676
9589 2741969.148099607 0.002269199468498858 2741969.138337583 0.007492824661412685
9590 2697049.3579747058 0.0022691983931300086 2697049.3482126324 0.00749287512107175
9591 2746943.1497726003 0.0022691973153420655 2746943.1400105893 0.007492813639341655
9592 2691532.4920321205 0.0022691962361592165 2691532.482270056 0.007492868053039979
9593 2753219.0849941648 0.002269195157761921 2753219.07523216 0.007492810239702782
9594 2684732.064661893 0.002269194083199733 2684732.054899845 0.007492854092389858
9595 2760824.5859906585 0.0022691930158378532 2760824.5762286526 0.007492812610544778
9596 2676854.1303115664 0.0022691919588272384 2676854.120549538 0.00749283586949543
9597 2769305.60925801 0.0022691909145216697 2769305.599496002 0.007492817672766184
9598 2668817.2755325525 0.002269189883885726 2668817.265770546 0.007492816691553211
9599 2777238.7032885854 0.0022691888657236465 2777238.6935265744 0.007492822296127524
9600 2662710.569259742 0.0022691878554915797 2662710.5594977546 0.007492799299386116
9601 2781809.582325463 0.0022691868438294953 2781809.5725634517 0.007492824261695363
9602 2661751.533626576 0.0022691858153676228 2661751.523864605 0.00749278523604922
9603 2779275.602835507 0.002269184750048061 2779275.5930735 0.0074928224313679185
9604 2668852.8994582705 0.0022691836291105437 2668852.8896963117 0.007492774910003385
9605 2767226.639173719 0.0022691824464641627 2767226.62941172 0.007492816551170373
9606 2684277.811568769 0.002269181218465116 2684277.8018068196 0.007492767966361245
9607 2747462.81589901 0.002269179982131209 2747462.8061370226 0.007492807294249828
9608 2704899.35288049 0.002269178778161144 2704899.343118548 0.007492763642597214
9609 2725572.71392995 0.002269177630735415 2725572.704167976 0.007492796116016945
9610 2725656.916853456 0.002269176538715398 2725656.9070915184 0.007492760869421251
9611 2706983.865817531 0.0022691754812010443 2706983.856055571 0.007492784366535188
9612 2741787.607260758 0.0022691744300679883 2741787.5974988253 0.007492758464416809
9613 2694656.3543440592 0.0022691733623237983 2694656.344582113 0.007492772799746271
9614 2750528.116371514 0.0022691722686306926 2750528.106609586 0.007492755547866297
9615 2689693.964752217 0.00226917115507266 2689693.954990284 0.007492761796906472
9616 2751368.0709911706 0.002269170037045645 2751368.0612292485 0.007492751822711925
9617 2692133.667880381 0.002269168928822446 2692133.658118461 0.007492751531518772
9618 2745544.3195741265 0.0022691678359938496 2745544.309812211 0.007492747434668556
9619 2700455.9032872296 0.0022691667550720895 2700455.8935253206 0.0074927419547783135
9620 2735517.516213288 0.0022691656787093865 2735517.50645138 0.00749274253404068
9621 2711508.780100508 0.002269164602166308 2711508.7703386107 0.007492732928726442
9622 2724432.366051221 0.0022691635274645944 2724432.35628932 0.007492737134456342
9623 2721837.974929944 0.0022691624636124582 2721837.9651680575 0.007492724449325244
9624 2715338.8632755578 0.0022691614228438073 2715338.853513665 0.0074927312211686995
9625 2728907.0242807865 0.0022691604144042267 2728907.014518909 0.0074927166679848
9626 2710364.760641238 0.0022691594378008943 2710364.750879354 0.007492724790960286
9627 2731458.8975318656 0.0022691584771614625 2731458.8877699976 0.007492709632238617
9628 2710107.68978028 0.002269157498846001 2710107.6800184045 0.007492717829982819
9629 2729683.9932707776 0.002269156458364152 2729683.9835089184 0.007492702974589346
9630 2713456.5274743764 0.002269155321893673 2713456.5177125107 0.007492710340999934
9631 2725399.061638293 0.002269154093953255 2725399.051876443 0.0074926960615950364
9632 2717914.683840745 0.0022691528230671075 2717914.6740788897 0.007492702610908133
9633 2721396.1046111523 0.0022691515730099187 2721396.0948493117 0.0074926887648753635
9634 2720939.3248642227 0.0022691503854453676 2720939.3151023774 0.007492695194224817
9635 2719460.7834199322 0.0022691492652427547 2719460.7736581014 0.0074926814104506936
9636 2721940.071029236 0.0022691481868614537 2721940.0612673997 0.007492688179959386
9637 2719017.8195041795 0.0022691471117118984 2719017.8097423585 0.007492674093456827
9638 2722262.2044402375 0.002269146012033316 2722262.1946784104 0.0074926812245214545
9639 2718472.8214640203 0.002269144887959741 2718472.8117022086 0.007492666634738611
9640 2723280.9844961585 0.0022691437605575644 2723280.9747343403 0.007492674355739593
9641 2716843.619326941 0.002269142647521683 2716843.6095651397 0.00749265881810645
9642 2725498.667785524 0.002269141548111197 2725498.6580237146 0.007492668096227307
9643 2714155.764962403 0.0022691404487335514 2714155.7552006124 0.007492650240086962
9644 2728349.0453562033 0.0022691393376241048 2728349.035594401 0.007492662908382808
9645 2711506.3572927527 0.002269138214792249 2711506.347530974 0.0074926403337949
9646 2730438.782706721 0.002269137091998816 2730438.772944925 0.007492659229216957
9647 2710294.568158804 0.0022691359831621826 2710294.5583970393 0.007492628698297817
9648 2730630.654435804 0.0022691348923135107 2730630.6446740115 0.007492657551772341
9649 2711174.4721793733 0.002269133809852366 2711174.4624176244 0.007492614945671852
9650 2728753.3567401175 0.0022691327204631614 2728753.346978327 0.0074926583980124434
9651 2713815.5375410276 0.0022691316152545463 2713815.527779298 0.00749259826375729
9652 2725574.4085404393 0.0022691304983025406 2725574.398778646 0.007492662663457612
9653 2717155.5557167097 0.0022691293834773457 2717155.5459550032 0.007492577361758045
9654 2722352.3110112096 0.0022691282847615317 2722352.301249409 0.007492671978314755
9655 2719975.206315019 0.002269127207431872 2719975.196553341 0.00749255047794104
9656 2720127.41969989 0.00226912614640942 2720127.4099380756 0.007492688417847084
9657 2721508.015434586 0.002269125091713758 2721508.005672945 0.007492515685271978
9658 2719307.494098322 0.0022691240362661983 2719307.4843364847 0.0074927133498699575
9659 2721657.1454148614 0.002269122979303815 2721657.1356532658 0.007492472736438514
9660 2719692.0482549197 0.0022691219237672023 2719692.038493053 0.007492744701858939
9661 2720857.6773189944 0.0022691208682778766 2720857.6675574463 0.007492427150082895
9662 2720723.2157747317 0.0022691198026556342 2720723.2060128395 0.007492772439753814
9663 2719728.6003605993 0.002269118710464999 2719728.5905990875 0.007492393422871243
9664 2721829.331940311 0.002269117583745956 2721829.322178414 0.007492779512920493
9665 2718732.13956249 0.0022691164348978125 2718732.1298009874 0.007492386311891973
9666 2722678.7643068223 0.002269115295881165 2722678.754544948 0.007492758799300977
9667 2718028.527242054 0.0022691141960592158 2718028.5174805378 0.007492402327776347
9668 2723258.447224324 0.002269113139877175 2723258.4374624887 0.007492722533473777
9669 2717490.447602698 0.0022691120976410448 2717490.4378411574 0.007492428821604518
9670 2723811.6773549286 0.0022691110228095206 2723811.6675931416 0.00749267581224301
9671 2716816.683972493 0.002269109879417262 2716816.6742109125 0.007492470737384092
9672 2724668.0539102955 0.0022691086721642745 2724668.0441485783 0.007492608193724695
9673 2715709.0989330607 0.002269107446214303 2715709.0891714212 0.00749253225153117
9674 2726068.013960332 0.0022691062587411747 2726068.0041986955 0.007492530214703079
9675 2713994.054277713 0.0022691051410756685 2713994.0445160195 0.0074925884697738115
9676 2728116.0158883994 0.0022691040835404906 2728116.006126821 0.0074924742600870255
9677 2711606.1615231726 0.0022691030470557284 2711606.1517614587 0.007492610562073254
9678 2730859.170338152 0.0022691019878179103 2730859.16057659 0.007492460201966155
9679 2708486.5599111477 0.0022691008817674026 2708486.550149459 0.007492588102568108
9680 2734405.2983497065 0.002269099736187754 2734405.2885881187 0.007492487946752973
9681 2704461.9379750495 0.002269098582606036 2704461.928213419 0.007492532251737466
9682 2739031.0140731656 0.002269097453590827 2739031.0043115336 0.007492534152805735
9683 2699155.952007534 0.0022690963623632735 2699155.9422459616 0.0074924761779752765
9684 2745232.0175599405 0.002269095298685546 2745232.007798282 0.007492563320254927
9685 2691984.6901491527 0.0022690942402341387 2691984.680387608 0.007492450657316762
9686 2753680.4240213344 0.002269093168974649 2753680.4142596866 0.007492554805525809
9687 2682270.3894189904 0.002269092081960121 2682270.3796574348 0.007492463529233816
9688 2765020.6784434733 0.002269090991455096 2765020.668681869 0.007492513511379119
9689 2669603.6948275324 0.0022690899148722766 2669603.6850659447 0.007492497865020542
9690 2779265.91519888 0.0022690888626195633 2779265.9054373256 0.007492465530748685
9691 2654775.5777076352 0.0022690878316400103 2654775.567946024 0.0074925238358735345
9692 2794390.8974829908 0.002269086806936241 2794390.887721465 0.007492438706865718
9693 2641550.3678161646 0.002269085767864031 2641550.358054558 0.007492520749106717
9694 2804267.776593211 0.00226908469479078 2804267.766831683 0.007492443356504117
9695 2638096.361809572 0.0022690835747461997 2638096.3520479994 0.00749248904833099
9696 2798938.3568872306 0.002269082405918531 2798938.3471256797 0.007492468560933312
9697 2653563.2591477563 0.002269081201047696 2653563.2493862277 0.007492447319282585
9698 2772437.4349558996 0.002269079986106744 2772437.425194328 0.007492491548083873
9699 2687981.985575823 0.002269078791815328 2687981.9758143257 0.0074924183831568975
9700 2732502.7046849085 0.0022690776411462502 2732502.694923337 0.007492493935292575
9701 2728160.771011355 0.0022690765410659747 2728160.761249864 0.007492414131140131
9702 2695866.612442952 0.0022690754830858697 2695866.6026814044 0.007492472304526695
9703 2757997.695189924 0.0022690744497148537 2757997.6854284196 0.007492430042830358
9704 2675567.9251210717 0.002269073421665971 2675567.9153595604 0.007492437815483204
9705 2767896.8249732717 0.002269072383028664 2767896.8152117487 0.007492450343876727
9706 2676603.6826579696 0.002269071324054094 2676603.6728964904 0.0074924075196449655
9707 2756739.079407902 0.0022690702408058004 2756739.069646373 0.007492459138148133
9708 2695598.0767269516 0.002269069131875441 2695598.066965489 0.0074923934418634625
9709 2732341.33503666 0.002269067994971081 2732341.3252751427 0.007492449515602899
9710 2721671.980295187 0.002269066828788567 2721671.970533723 0.0074923967482544
9711 2707590.8940612697 0.0022690656403315103 2707590.884299779 0.007492425593961984
9712 2742391.830329808 0.002269064449650457 2742391.8205683343 0.007492409154184747
9713 2692942.3696219292 0.002269063282551411 2692942.3598604677 0.007492398333589703
9714 2750122.9242874156 0.0022690621552802735 2750122.914525934 0.007492419261337929
9715 2692415.9080172344 0.00226906106499848 2692415.898255795 0.007492378370641141
9716 2744098.4526175554 0.002269059993211782 2744098.4428560766 0.007492419028813925
9717 2703557.0242183856 0.0022690589166342663 2703557.014456956 0.007492370470824002
9718 2729480.891199961 0.0022690578176546294 2729480.8814384956 0.007492406997410708
9719 2719474.253665552 0.0022690566911236676 2719474.243904123 0.007492372516241153
9720 2714108.0046216794 0.002269055545986078 2714107.994860236 0.007492387697030875
9721 2732644.825864936 0.0022690544001817085 2732644.8161035036 0.007492378214726332
9722 2704373.654298826 0.0022690532703531882 2704373.6445374046 0.0074923681627992785
9723 2738342.6530681006 0.0022690521628242 2738342.6433066675 0.007492381113007598
9724 2702934.449412739 0.0022690510716997713 2702934.439651334 0.007492353871485793
9725 2735851.0558123733 0.002269049984077469 2735851.0460509458 0.007492377531623334
9726 2708660.16172232 0.0022690488878283795 2708660.1519609247 0.007492346510971318
9727 2727797.4202383137 0.00226904777749237 2727797.4104768983 0.007492367527183937
9728 2717931.4123172243 0.002269046655975245 2717931.402555833 0.0074923442748286
9729 2718364.637626656 0.0022690455318338876 2718364.6278652563 0.007492353992120508
9730 2726611.5438328483 0.002269044413992659 2726611.53407146 0.007492343672818079
9731 2711252.5745827844 0.002269043307092029 2711252.5648214007 0.0074923406066595925
9732 2731782.635450783 0.0022690422100084457 2731782.6256893994 0.0074923414969791866
9733 2708400.3332646233 0.002269041117750145 2708400.323503252 0.007492329932673442
9734 2732508.3997844104 0.0022690400249112406 2732508.3900230345 0.007492336082053923
9735 2709781.468992516 0.0022690389285534227 2709781.4592311545 0.007492322620564257
9736 2729634.0994002046 0.002269037829132634 2729634.089638839 0.007492327600968737
9737 2713945.459411267 0.00226903672937227 2713945.449649913 0.00749231773255572
9738 2725000.680637068 0.002269035631838004 2725000.670875715 0.007492317486559859
9739 2718895.325493723 0.002269034536725276 2718895.315732375 0.007492313611479594
9740 2720490.0599095365 0.002269033440889122 2720490.0501481956 0.0074923074297088225
9741 2722919.7081249077 0.0022690323387822633 2722919.6983635663 0.0074923087501081315
9742 2717329.9744401034 0.0022690312246780157 2717329.9646787737 0.007492298559708454
9743 2725081.00640881 0.0022690300955124933 2725080.9966474776 0.007492302364900047
9744 2715940.911799395 0.0022690289527749776 2715940.9020380746 0.007492291146119591
9745 2725281.788371083 0.002269027802642272 2725281.7786097606 0.007492294565061657
9746 2716218.2451957874 0.002269026653805858 2716218.235434476 0.0074922847586518584
9747 2724000.82248144 0.002269025514189898 2724000.8127201283 0.007492286101890006
9748 2717794.3333479445 0.0022690243881524344 2717794.3235866413 0.007492278639453558
9749 2721900.871445402 0.0022690232755438722 2721900.861684101 0.007492277835727789
9750 2720101.570586273 0.0022690221726291214 2720101.5608249786 0.007492272101110039
9751 2719566.1464277687 0.0022690210739917636 2719566.136666477 0.007492270275850679
9752 2722500.4537699935 0.002269019974412886 2722500.444008709 0.007492264819234112
9753 2717415.0485955635 0.00226901887016435 2717415.0388342813 0.007492263449996907
9754 2724506.3646279383 0.0022690177596169344 2724506.3548666635 0.007492256904255795
9755 2715689.5485174493 0.0022690166432406543 2715689.538756176 0.007492257034848134
9756 2725910.825252206 0.0022690155231528436 2725910.8154909415 0.007492248764652336
9757 2714489.6094842125 0.002269014402331074 2714489.5997229475 0.007492250576025188
9758 2726741.2714887494 0.002269013283733987 2726741.261727495 0.007492240877147515
9759 2713807.1098929946 0.002269012169576217 2713807.1001317385 0.0074922436890390385
9760 2727145.882525081 0.0022690110609595595 2727145.8727638363 0.0074922335723991585
9761 2713531.314267673 0.0022690099579053486 2713531.3045064267 0.00749223619110417
9762 2727293.8420577487 0.0022690088596144927 2727293.832296513 0.007492226917704531
9763 2713490.927107451 0.0022690077647881885 2713490.9173462153 0.007492228141208747
9764 2727302.253180757 0.002269006671761832 2727302.2434195294 0.007492220731626386
9765 2713574.0356233506 0.002269005578489061 2713574.0258621257 0.007492219782868916
9766 2727152.4176603546 0.0022690044823126727 2727152.4078991353 0.007492214693066934
9767 2713868.996091155 0.002269003379921545 2713868.9863299397 0.007492211417402328
9768 2726617.499318595 0.002269002267574535 2726617.4895573845 0.007492208475748416
9769 2714700.6022408768 0.002269001142144708 2714700.5924796723 0.007492203275571291
9770 2725336.052500786 0.0022690000025557097 2725336.042739584 0.007492201857313863
9771 2716409.0579847167 0.0022689988512675442 2716409.0482235225 0.0074921954740905594
9772 2723143.784189215 0.002268997694376318 2723143.7744280226 0.007492194771378841
9773 2718932.9290923434 0.0022689965400199074 2718932.919331159 0.0074921880709678
9774 2720402.4772925656 0.002268995395462461 2720402.4675313826 0.007492187276305089
9775 2721673.000148715 0.002268994264597522 2721672.99038754 0.007492181088789421
9776 2717848.203290705 0.0022689931470573597 2717848.1935295323 0.0074921794723166206
9777 2723880.319438762 0.0022689920390633494 2723880.3096775957 0.007492174459115233
9778 2716118.944806746 0.002268990935165862 2716118.9350455836 0.0074921714544859816
9779 2725064.26757836 0.0022689898299760904 2725064.2578172022 0.007492168031358089
9780 2715525.8755086903 0.0022689887194448626 2715525.8657475384 0.007492163306927832
9781 2725063.4860745557 0.0022689876015844984 2725063.476313406 0.007492161661794882
9782 2716084.13142004 0.002268986476672236 2716084.1216588984 0.007492155100254959
9783 2723997.2484023673 0.002268985346879589 2723997.2386412267 0.007492155273813509
9784 2717544.8420021576 0.0022689842154410733 2717544.832241026 0.007492146892273963
9785 2722236.927150249 0.002268983085570216 2722236.917389117 0.007492148855755422
9786 2719450.9773534676 0.0022689819595450153 2719450.967592347 0.0074921387166615
9787 2720287.3988480447 0.002268980838254792 2720287.3890869217 0.0074921424344192
9788 2721310.5963890455 0.002268979721294928 2721310.586627935 0.0074921305531446105
9789 2718584.64867487 0.0022689786074458302 2718584.6389137553 0.007492136065999463
9790 2722780.566476762 0.002268977495283036 2722780.556715662 0.007492122312712658
9791 2717363.1648151083 0.0022689763837140686 2717363.155054002 0.007492129850129263
9792 2723737.039073343 0.002268975272329158 2723737.029312254 0.00749211384598711
9793 2716639.9492381564 0.0022689741615467282 2716639.939477058 0.007492123952674998
9794 2724258.5352916094 0.0022689730525602995 2724258.525530531 0.007492104944200476
9795 2716249.537418281 0.002268971947135582 2716249.527657191 0.007492118633362798
9796 2724583.9955014368 0.002268970847280924 2724583.9857403706 0.007492095311270525
9797 2715892.0323423673 0.0022689697548280018 2715892.0225812835 0.007492114282560379
9798 2725059.080051761 0.0022689686709032823 2725059.070290708 0.007492084504074893
9799 2715191.3132327218 0.0022689675952908524 2715191.3034716425 0.0074921114738197864
9800 2726078.3557971884 0.0022689665257305223 2726078.3460361497 0.0074920718384546385
9801 2713745.7950768345 0.0022689654574429134 2713745.785315758 0.00749211103989355
9802 2728046.868228454 0.0022689643833849944 2728046.8584674336 0.007492056260879192
9803 2711154.2209726223 0.0022689632958290554 2711154.2112115445 0.007492114179114977
9804 2731364.819053544 0.002268962189001135 2731364.809292546 0.007492036230933313
9805 2707030.2501099934 0.002268961061577949 2707030.2403489095 0.0074921225896305
9806 2736414.184505097 0.002268959917251165 2736414.174744128 0.007492009717494486
9807 2701020.1821499127 0.0022689587640425894 2701020.1723888153 0.007492138485064686
9808 2743545.4281229437 0.00226895761389971 2743545.4183620117 0.007491974521981743
9809 2692808.725065239 0.002268956483196775 2692808.7153041186 0.007492163810914864
9810 2753067.156131045 0.002268955389004032 2753067.1463701595 0.007491930116147426
9811 2682152.502338689 0.002268954339590254 2682152.492577538 0.007492196536293219
9812 2765143.091135343 0.0022689533213144635 2765143.081374506 0.007491883864042162
9813 2669115.0113235284 0.0022689522954095565 2669115.0015623546 0.00749222158780832
9814 2779345.1209063707 0.0022689512105129794 2779345.1111455597 0.007491859605574138
9815 2654798.742764515 0.0022689500379607565 2654798.7330033565 0.007492208488020707
9816 2793526.4077596697 0.00226894880074645 2793526.397998837 0.007491884405949345
9817 2642751.5643309625 0.0022689475660027975 2642751.5545698693 0.007492145698945097
9818 2802238.0796083384 0.0022689463930329113 2802238.0698474473 0.0074919447278765025
9819 2639967.2618391817 0.0022689452902736585 2639967.252078165 0.007492071635286575
9820 2797184.507089502 0.002268944216702476 2797184.4973285673 0.007491990676322402
9821 2653934.498419988 0.0022689431164532514 2653934.4886590117 0.007492033502598027
9822 2773572.1709588883 0.00226894195567996 2773572.1611979585 0.007491987685997189
9823 2684629.245407411 0.0022689407437392656 2684629.235646423 0.007492047499789256
9824 2737726.5765871955 0.0022689395246969927 2737726.5668263165 0.007491939216938928
9825 2721230.679230113 0.0022689383439245367 2721230.669469085 0.0074920895434045275
9826 2703573.585793952 0.002268937215361143 2703573.576033128 0.007491886804700742
9827 2750152.717703962 0.002268936117618542 2750152.7079429147 0.0074921109994994265
9828 2682422.118164502 0.002268935014372415 2682422.108403692 0.007491875031655847
9829 2762844.8167504817 0.0022689338809042414 2762844.8069894672 0.007492080754417543
9830 2679182.471001536 0.002268932718363416 2679182.4612406874 0.0074919161318302025
9831 2757230.427730732 0.0022689315492235374 2757230.417969795 0.007492005840201945
9832 2692464.080244789 0.0022689303975339816 2692464.070483873 0.007491985342071954
9833 2738022.2170170345 0.0022689292707859542 2738022.207256181 0.00749192403544786
9834 2714715.385700826 0.002268928157002169 2714715.3759398577 0.007492040082886071
9835 2715033.4162327875 0.002268927036572904 2715033.406471986 0.007491874518684215
9836 2735656.4521537675 0.0022689258972834886 2735656.44239279 0.007492051431859475
9837 2697863.6972460705 0.0022689247414287507 2697863.687485274 0.007491871699851229
9838 2747533.6369183804 0.002268923581593352 2747533.6271574367 0.007492020175342754
9839 2691760.8073547226 0.0022689224298329236 2691760.797593899 0.0074919009993873594
9840 2747635.7146920627 0.002268921289831033 2747635.7049311707 0.00749197090846806
9841 2696862.8144890876 0.002268920156995967 2696862.8047282337 0.007491933617254663
9842 2738135.039126818 0.002268919024618152 2738135.029365968 0.007491930990544507
9843 2709153.9885920873 0.0022689178899110126 2709153.978831221 0.007491948367784464
9844 2724451.9682077686 0.0022689167556224177 2724451.958446939 0.007491912528978988
9845 2722650.5036430005 0.0022689156269421855 2722650.493882142 0.007491942877321577
9846 2712473.5139597273 0.002268914506899897 2712473.504198903 0.007491909313423358
9847 2732186.970024812 0.0022689133940729427 2732186.9602639694 0.007491929314998609
9848 2706113.331573709 0.0022689122840038787 2706113.3218128895 0.007491906876177198
9849 2735185.5405219463 0.002268911172811799 2735185.530761114 0.007491920928628097
9850 2706436.8742602738 0.0022689100602061 2706436.864499468 0.007491895860840544
9851 2731890.0521631916 0.0022689089500673833 2731890.042402361 0.007491921628858318
9852 2712052.2140878467 0.0022689078485352717 2712052.204327061 0.007491877913222935
9853 2724586.856013277 0.0022689067610539753 2724586.846252445 0.007491925281631291
9854 2720166.533989254 0.002268905689639568 2720166.524228486 0.007491861938514881
9855 2716318.264695067 0.0022689046308380883 2716318.2549342397 0.0074919225542430185
9856 2727874.9379723016 0.002268903573736987 2727874.9282115423 0.0074918557380220935
9857 2709644.6066082176 0.0022689024991077215 2709644.5968474066 0.007491908606539886
9858 2733144.321414846 0.0022689013829175894 2733144.3116540844 0.0074918602259586515
9859 2705976.8982998184 0.0022689002087861645 2705976.888539032 0.007491885934233969
9860 2735156.0653395015 0.002268898984448865 2735156.055578733 0.0074918696470299825
9861 2705562.831736916 0.002268897746340449 2705562.8219761564 0.007491861931914734
9862 2734107.0587186813 0.0022688965396984702 2734107.0489579085 0.007491876312814648
9863 2707854.6990265055 0.00226889538883365 2707854.689265766 0.007491843840672714
9864 2730781.2633963404 0.0022688942838185798 2730781.253635571 0.0074918753718055614
9865 2711927.98389604 0.002268893191226349 2711927.9741353123 0.007491834317925605
9866 2726196.125588093 0.0022688920752280584 2726196.115827334 0.0074918666637380504
9867 2716727.408030959 0.002268890916224157 2716727.3982702373 0.0074918309144068555
9868 2721431.3902304606 0.0022688897204829394 2721431.3804697166 0.007491853801029072
9869 2721199.4535630215 0.002268888516008044 2721199.443802304 0.007491829016816789
9870 2717463.5144422045 0.002268887334846937 2717463.504681476 0.007491841439488702
9871 2724509.7721483153 0.002268886193301208 2724509.762387604 0.007491824999637649
9872 2714919.542099405 0.0022688850844574987 2714919.532338687 0.00749183240184851
9873 2726258.2657854967 0.0022688839860763857 2726258.256024795 0.007491817641609541
9874 2713963.859692595 0.0022688828754993486 2713963.8499318855 0.00749182649734009
9875 2726474.130952755 0.0022688817417553745 2726474.1211920655 0.007491808015117733
9876 2714411.6284523695 0.0022688805891247416 2714411.6186916674 0.007491821643672789
9877 2725450.1549950466 0.0022688794314103975 2725450.145234369 0.007491798369076476
9878 2715897.808146711 0.0022688782815145133 2715897.798386017 0.0074918157140490575
9879 2723603.721408471 0.0022688771437447833 2723603.711647803 0.007491790538110309
9880 2717975.4871069463 0.0022688760133358727 2717975.477346263 0.007491807665911199
9881 2721402.707077674 0.002268874881744467 2721402.697317014 0.007491784879744019
9882 2720181.0406828024 0.0022688737430528964 2720181.030922131 0.007491797801079422
9883 2719290.397915116 0.0022688725974163645 2719290.388154463 0.007491780426767199
9884 2722118.7021871475 0.0022688714500969137 2722118.6924264887 0.007491787385244477
9885 2717598.555553327 0.0022688703073858963 2717598.5457926807 0.007491775753642247
9886 2723535.192674684 0.002268869172476797 2723535.1829140373 0.007491777838300124
9887 2716498.2812225646 0.0022688680439261373 2716498.271461927 0.007491769736555517
9888 2724339.6074806084 0.002268866917179166 2724339.597719971 0.0074917699818998415
9889 2716009.4598044436 0.0022688657876325526 2716009.450043816 0.0074917619367249
9890 2724573.644342875 0.002268864653143467 2724573.6345822467 0.007491763825331451
9891 2716043.9341571843 0.002268863514715679 2716043.9243965684 0.007491752619107955
9892 2724363.005401475 0.002268862375324506 2724362.9956408534 0.007491758848630336
9893 2716454.8840253605 0.002268861237921102 2716454.874264757 0.007491742437374466
9894 2723868.378452825 0.002268860103870901 2723868.3686922104 0.007491754424793754
9895 2717082.207119396 0.0022688589726223324 2717082.1973588048 0.007491731967378529
9896 2723240.5783009436 0.002268857842454113 2723240.5685403356 0.007491750168027768
9897 2717790.228451936 0.0022688567116516435 2717790.218691358 0.0074917213722063775
9898 2722584.6075211074 0.0022688555793216486 2722584.597760506 0.007491746143549313
9899 2718491.3505920717 0.002268854445545131 2718491.340831507 0.0074917103186823795
9900 2721941.592203892 0.0022688533109014295 2721941.582443296 0.007491742898998838
9901 2719150.139154148 0.002268852175870649 2719150.1293935976 0.007491698059070159
9902 2721297.6748603606 0.0022688510404643056 2721297.665099768 0.007491741342114502
9903 2719768.7242340483 0.002268849904390376 2719768.714473515 0.007491683571329118
9904 2720622.7973627895 0.0022688487675504485 2720622.787602198 0.0074917425709073535
9905 2720360.075968131 0.002268847630630594 2720360.0662076175 0.007491665713368666
9906 2719924.3169110036 0.0022688464954124968 2719924.307150409 0.007491747731414041
9907 2720917.2845917675 0.0022688453646232103 2720917.2748312787 0.00749164339381842
9908 2719278.3096056487 0.002268844241431272 2719278.299845047 0.007491757829855392
9909 2721388.926732022 0.0022688431285385604 2721388.9169715624 0.007491615875189384
9910 2718812.2174187684 0.0022688420273852543 2718812.2076581535 0.00749177322525438
9911 2721673.5093508135 0.0022688409369226344 2721673.499590389 0.00749158358063415
9912 2718660.5424163765 0.002268839852946409 2718660.532655745 0.007491792294948424
9913 2721638.1126609584 0.002268838766809045 2721638.10290057 0.007491549978901718
9914 2718932.016972465 0.002268837666332111 2718932.0072118184 0.007491808896534856
9915 2721156.169349741 0.002268836537120897 2721156.1595893805 0.007491524295777523
9916 2719688.03328048 0.0022688353688055953 2719688.0235198345 0.00749181036049111
9917 2720165.20332154 0.002268834160074811 2720165.1935611847 0.007491521187487118
9918 2720911.887704161 0.002268832924192212 2720911.8779435456 0.0074917823245905
9919 2718724.497987962 0.002268831685154592 2718724.4882275793 0.007491550698547259
9920 2722492.1479274826 0.0022688304693916864 2722492.138166929 0.007491723142955169
9921 2716997.584893805 0.0022688292939426007 2716997.575133371 0.007491604479449025
9922 2724273.994537144 0.0022688281606455334 2724273.984776665 0.007491650773874703
9923 2715138.8788580205 0.002268827057539437 2715138.869097534 0.007491659376330264
9924 2726162.9622095414 0.002268825965660506 2726162.952449126 0.00749158905303712
9925 2713180.6119173067 0.002268824866789718 2713180.602156787 0.007491694542416771
9926 2728209.666942399 0.0022688237493086443 2728209.6571820215 0.007491553616195942
9927 2710976.9359492213 0.002268822611299536 2710976.9261886994 0.007491699538320345
9928 2730655.9797499557 0.0022688214597541153 2730655.969989585 0.007491549235504447
9929 2708179.281289008 0.002268820306626692 2708179.2715285122 0.007491675299155575
9930 2733958.582603129 0.002268819162416547 2733958.572842741 0.007491569177658047
9931 2704223.426689018 0.0022688180308543943 2704223.4169285656 0.007491634024561971
9932 2738800.026960033 0.0022688169070452222 2738800.0171996187 0.007491597669684625
9933 2698316.2757788682 0.002268815780105749 2698316.2660184596 0.007491592851150483
9934 2746113.7557765837 0.002268814639067822 2746113.7460161503 0.007491618638296143
9935 2689408.930034111 0.0022688134790611407 2689408.9202737324 0.0074915647347929435
9936 2757107.3516551014 0.0022688123048837687 2757107.341894666 0.007491622998718697
9937 2676250.574208708 0.002268811129731988 2676250.5644483427 0.00749155434291073
9938 2773061.8688449813 0.0022688099700470987 2773061.859084561 0.007491610392779804
9939 2657921.179104829 0.002268808839110402 2657921.169344462 0.007491558359477077
9940 2794232.340154969 0.002268807742390754 2794232.3303945735 0.007491587458632676
9941 2635791.412771604 0.00226880667513112 2635791.4030112294 0.007491568243132706
9942 2816563.781085092 0.002268805621256868 2816563.771324723 0.007491563655624614
9943 2617863.9611211275 0.002268804553637849 2617863.951360748 0.00749157484402389
9944 2826621.8341763406 0.002268803438952838 2826621.8244159906 0.007491546488458166
9945 2621405.194107352 0.0022688022519397407 2621405.184346977 0.007491572368858565
9946 2805309.3548575975 0.0022688009958371086 2805309.3450972578 0.007491538903770948
9947 2659606.806455935 0.002268799711589235 2659606.796695575 0.007491560082997549
9948 2752101.193090329 0.002268798458678534 2752101.1833299906 0.007491539473101834
9949 2718249.64260332 0.002268797278851147 2718249.6328429813 0.007491541768359725
9950 2695551.8637316828 0.0022687961742089897 2695551.8539713426 0.007491543818223975
9951 2764625.50676917 0.0022687951137838717 2764625.497008852 0.007491522909967285
9952 2665721.824840022 0.0022687940560252116 2665721.815079681 0.007491546592899248
9953 2775230.9722626414 0.0022687929712760795 2775230.9625023403 0.007491507895161409
9954 2675404.226867793 0.002268791855093588 2675404.2171074576 0.007491543983454828
9955 2747465.364971502 0.0022687907254998812 2747465.3552112128 0.00749149888676309
9956 2715030.434189798 0.0022687896026960985 2715030.424429473 0.007491535097907495
9957 2703160.4192271084 0.002268788486223034 2703160.4094668245 0.007491495642068545
9958 2755844.360254343 0.002268787350562492 2755844.350494034 0.007491521426697194
9959 2673260.0323709734 0.002268786167398001 2673260.0226106914 0.007491495835918415
9960 2771144.6879270314 0.0022687849355688466 2771144.6781667406 0.007491505472477999
9961 2674902.5349333035 0.0022687836908822957 2674902.525173023 0.007491496683714679
9962 2754384.9863555855 0.0022687824831307797 2754384.9765953133 0.007491489732217623
9963 2702860.21051592 0.00226878134146809 2702860.2007556423 0.007491496622074415
9964 2720999.6883246466 0.002268780256137267 2720999.67856439 0.007491475721044488
9965 2735747.504249446 0.00226877918554206 2735747.494489172 0.0074914949760808884
9966 2694458.1716079027 0.002268778079175097 2694458.161847661 0.007491463577047565
9967 2752489.08160185 0.0022687769046119068 2752489.071841582 0.007491491483128726
9968 2689371.1339310766 0.002268775665612829 2689371.124170848 0.007491452676098142
9969 2745713.092446012 0.0022687743999186363 2745713.082685751 0.0074914865972191295
9970 2704690.1293488257 0.002268773155858549 2704690.1195886103 0.0074914424901969135
9971 2724218.883534645 0.002268771964244313 2724218.8737743916 0.007491481331959717
9972 2727076.770771383 0.00226877082484383 2727076.7610111795 0.007491432543598602
9973 2704359.6191470176 0.0022687697132024393 2704359.6093867715 0.0074914765606379635
9974 2741288.378401981 0.0022687685988658965 2741288.368641791 0.007491422025960414
9975 2697948.9953459622 0.0022687674622986253 2697948.985585722 0.007491472797911022
9976 2739979.952005031 0.00226876630171511 2739979.9422448543 0.007491410133930192
9977 2706262.4459312344 0.0022687651284746735 2706262.436170999 0.0074914705335415695
9978 2726750.476076444 0.002268763956526485 2726750.466316284 0.007491396391764662
9979 2721533.779144854 0.0022687627939146156 2721533.7693846207 0.007491470251905443
9980 2711812.9269701005 0.0022687616406336718 2711812.917209958 0.007491380616160552
9981 2733459.370338067 0.002268760491891219 2733459.3605778343 0.00749147204909554
9982 2704263.0912143677 0.0022687593430522914 2704263.0814542454 0.007491362957741148
9983 2735797.9810629883 0.0022687581929767262 2735797.9713027547 0.007491475472387507
9984 2706973.8386041857 0.002268757043828686 2706973.8288440844 0.0074913441008342485
9985 2729042.180172103 0.002268755898317063 2729042.1704118676 0.007491479490379818
9986 2716392.4109627237 0.0022687547565634065 2716392.4012026433 0.007491325454107155
9987 2718722.947875803 0.0022687536153449595 2718722.938115567 0.007491482311776654
9988 2725968.885491018 0.002268752469558374 2725968.8757309564 0.007491309208579389
9989 2711193.4491084376 0.002268751315134152 2711193.439348205 0.0074914813482601286
9990 2730477.9262178685 0.002268750150860616 2730477.91645782 0.007491298109014448
9991 2709934.4796661916 0.0022687489789071347 2709934.4699059688 0.0074914738382583865
9992 2728548.042011376 0.002268747803323437 2728548.032251334 0.007491294507272897
9993 2714352.7961235633 0.002268746628299413 2714352.7863633586 0.0074914582663599405
9994 2722484.669251824 0.0022687454564865074 2722484.6594917793 0.007491298783390979
9995 2721029.051708725 0.0022687442886649666 2721029.041948545 0.007491435706967468
9996 2716200.100413482 0.0022687431241423103 2716200.09065343 0.007491308549637015
9997 2726140.6240160186 0.0022687419617836756 2726140.614255867 0.007491409607553567
9998 2712845.145867048 0.0022687408007872815 2712845.136106987 0.007491319819025105
9999 2727486.1207000255 0.0022687396410298087 2727486.110939902 0.007491383938075247


==> data/high_frequency/loss_data_withNTK_withdata_1e-4_1x64_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 9142.847546264382 0.229977317574715 9142.34484167408 0.2727272727272727
1 12735.995078166037 0.2298955032464788 12735.492529767154 0.27265289563788453
2 16999.874155133777 0.2298137582916141 16999.37176275593 0.2725786195556261
3 19187.779382792116 0.2297320790007107 19187.277146240718 0.27250447239478687
4 22336.912587250546 0.22965041342685769 22336.410506420903 0.2724304162131773
5 27301.14812834394 0.22956866235221443 27300.64620331517 0.27235636641792327
6 34163.63668050286 0.22948662573933348 34163.13491174261 0.27228213451689387
7 42686.38521524964 0.22940401775868224 42685.88360379014 0.27220744173791617
8 52616.59943729801 0.22932057445459372 52616.097984691885 0.2721320316686722
9 64067.60145822455 0.2292362066268853 64067.100166187185 0.27205583073330364
10 77728.02609149533 0.2291510287008732 77727.52496148983 0.27197897678633615
11 94773.18199179767 0.22906524770074604 94772.68102485001 0.2719016999633814
12 116694.11850028043 0.2289790642780429 116693.61769699809 0.2718242180520676
13 145190.01470597772 0.2288926394995834 145189.5140666353 0.27174670289356045
14 182117.39391127916 0.22880609588801698 182116.89343590013 0.2716692831384323
15 229464.63471849493 0.22871952726508185 229464.13440691205 0.27159205562865735
16 289333.08703742526 0.22863300878927395 289332.5868893202 0.27151509625637577
17 363915.1036092146 0.22854660508115987 363914.60362414113 0.2714384683626178
18 455464.48292497464 0.22846037598861269 455463.98310237017 0.2713622285033081
19 566258.1711227084 0.22837438000653415 566257.6714618985 0.27128642979273254
20 698549.9173684575 0.2282886756051133 698549.4178686587 0.2712111231735162
21 854517.0629008055 0.22820332089163184 854516.5635611275 0.27113635705486916
22 1036201.1330650162 0.22811837212434088 1036200.6338844682 0.2710621758075994
23 1245441.9427154863 0.22803388160627702 1245441.443692987 0.2709886175990788
24 1483804.02969612 0.2279498954348275 1483803.5308305125 0.27091571201014564
25 1752493.6762757776 0.22786645150074172 1752493.1775658482 0.2708434778131607
26 2052264.6046257664 0.22778357804048663 2052264.1060702673 0.2707719212114851
27 2383310.5823742207 0.22770129296908104 2383310.083971893 0.2707010347652281
28 2745143.6544408393 0.22761960417530372 2745143.1561904377 0.27063079718535643
29 3136457.7332476364 0.2275385109390345 3136457.235147951 0.2705611741668658
30 3554979.3606109875 0.22745800658100504 3554978.8626608606 0.2704921204025297
31 3997311.5817028205 0.22737808229346393 3997311.0839011553 0.27042358279001616
32 4458784.497887717 0.22729873172352463 4458784.00023348 0.27035550452356233
33 4933338.589384509 0.22721995521597327 4933338.091876725 0.27028782918187455
34 5413483.604152096 0.22714176176585124 5413483.106789831 0.27022050316906654
35 5890389.467309373 0.2270641662059633 5890388.970091733 0.27015347438667126
36 6354158.718251942 0.22698718002635673 6354158.221178075 0.27008668573459177
37 6794282.862555466 0.22691079736771605 6794282.365624604 0.27002006472007933
38 7200206.532657217 0.22683498197538635 7200206.035868721 0.2699535140998119
39 7561872.646838763 0.22675966236853337 7561872.150192191 0.26988690976655516
40 7870158.057015088 0.22668473844486076 7870157.5605102405 0.26982010866163664
41 8117204.134298285 0.226610096238084 8117203.637935225 0.26975296390608805
42 8296705.830931988 0.22653562434542093 8296705.334711022 0.2696853415175424
43 8404202.592474228 0.22646122711594063 8404202.096395865 0.26961713430176726
44 8437356.172295537 0.2263868329421523 8437355.676360434 0.2695482711882195
45 8396159.619403722 0.2263123981292473 8396159.123612601 0.2694787220766235
46 8283018.341423893 0.2262379074273412 8283017.845777487 0.26940849884882856
47 8102668.026931612 0.22616337217301313 8102667.531430586 0.2693376532154903
48 7861927.127320368 0.22608882673602526 7861926.631965269 0.26926627201291536
49 7569310.104361457 0.22601432382137635 7569309.609152663 0.2691944705808632
50 7234545.710313068 0.2259399291176525 7234545.215250754 0.26912238489191787
51 6868051.446266719 0.22586571574411418 6868050.95135084 0.26905016310433727
52 6480413.04020551 0.22579175889291506 6480412.545435795 0.2689779571527036
53 6081909.3717608545 0.22571813098410273 6081908.877136808 0.2689059148897025
54 5682111.845562047 0.22564489756090322 5682111.351082977 0.2688341731744834
55 5289575.2413108675 0.22557211406465938 5289574.746975902 0.2687628521884096
56 4911626.12522658 0.2254998235518937 4911625.631034705 0.26869205115611516
57 4554245.804023753 0.22542805535422236 4554245.309973853 0.26862184555842133
58 4222037.868694777 0.2253568246347098 4222037.374785666 0.2685522858398236
59 3918265.7476874874 0.22528613275803824 3918265.253917957 0.26848339753351363
60 3644943.428579307 0.22521596836186264 3644942.934948156 0.26841518265119624
61 3402962.464452118 0.22514630898992422 3402961.9709581872 0.2683476221175646
62 3192240.023101836 0.22507712312474903 3192239.529744034 0.2682806789780038
63 3011875.2661294905 0.2250083724437906 3011874.772906816 0.26821430208157904
64 2860304.0594609496 0.22494001412383768 2860303.5663725054 0.2681484299457558
65 2735444.565954224 0.22487200303817287 2735444.072999227 0.2680829945449695
66 2634828.6257913327 0.22480429372793087 2634828.132969114 0.2680179248253349
67 2555716.083154217 0.22473684207665626 2555715.590464225 0.26795314982004476
68 2495191.3858984467 0.224669606665524 2495190.8933402384 0.2678886013099949
69 2450243.7370207147 0.22460254982680852 2450243.244593949 0.26782421602978246
70 2417833.5919097275 0.2245356384386026 2417833.0996141518 0.26775993745339727
71 2394949.190197345 0.22446884451212012 2394948.6980327833 0.2676957172053552
72 2378657.0340304915 0.22440214561554733 2378656.5419968297 0.26763151613524255
73 2366149.8614044674 0.22433552515985006 2366149.3695016373 0.26756730507349946
74 2354794.865602518 0.2242689725487496 2354794.3738304805 0.2675030652621822
75 2342183.8108141855 0.22420248317445343 2342183.319172914 0.26743878843475544
76 2326185.3561769 0.22413605822872087 2326184.8646663656 0.2673744765101874
77 2304998.3524276763 0.22406970429886702 2304997.8610478314 0.2673101408722534
78 2277203.1824488374 0.22400343273045473 2277202.6911996035 0.26724580122500297
79 2241806.5711378255 0.22393725875992251 2241806.080019083 0.26718148404681086
80 2198274.0461004796 0.22387120044678252 2198273.5551120583 0.2671172207033444
81 2146543.840717638 0.2238052774613703 2146543.349859315 0.26705304531825824
82 2087016.8727657588 0.22373950980604057 2087016.3820372566 0.26698899253358177
83 2020519.6028224414 0.22367391656179622 2020519.1122234294 0.2669250953143416
84 1948239.779632039 0.22360851475658508 1948239.2891621413 0.2668613829599599
85 1871638.68406121 0.22354331844516462 1871638.193720012 0.2667978794761514
86 1792346.7406780864 0.22347833807402548 1792346.250465146 0.2667346024352427
87 1712051.6504446692 0.22341358017986798 1712051.1603595268 0.2666715624120553
88 1632389.1498353134 0.22334904743889633 1632388.659877503 0.26660876303060754
89 1554846.040965317 0.22328473904990698 1554845.5511343763 0.266546201599351
90 1480683.4011864294 0.22322065140071162 1480682.9114819076 0.26648387025592535
91 1410885.1556656787 0.22315677893916214 1410884.6660871424 0.2664217574933089
92 1346133.8792589884 0.22309311515092803 1346133.3898060233 0.26635984990393047
93 1286812.2687165835 0.22302965353888304 1286811.779388796 0.26629813396128055
94 1233025.7293762786 0.22296638850418093 1233025.2401732923 0.2662365976616772
95 1184639.4684097054 0.2229033160453501 1184638.9793311574 0.2661752318710437
96 1141322.7640563652 0.22284043421602476 1141322.2751018999 0.2661140312592777
97 1102593.8158489256 0.22277774331070893 1102593.3270181876 0.2660529947529309
98 1067860.5634137318 0.222715245777996 1067860.0747063605 0.2659921254898926
99 1036455.5513837436 0.22265294588930892 1036455.0627993675 0.26593143031219085
100 1007665.5742240505 0.22259084921621494 1007665.0857622824 0.2658709188799974
101 980758.721363772 0.22252896198856667 980758.2330242075 0.26581060252703376
102 955012.0418726053 0.22246729041702426 955011.5536548218 0.2657504930011328
103 929742.2100138814 0.22240584006528213 929741.7219174402 0.26569060124111765
104 904339.571339285 0.22234461534895605 904339.0833637333 0.2656309363315088
105 878303.4226079717 0.2222836192204145 878302.9347528478 0.26557150475104063
106 851274.1693480252 0.22222285307422118 851273.6816128622 0.26551230999283626
107 823056.904845518 0.22216231687964688 823056.4172298484 0.2654533525882171
108 793631.4291406922 0.22210200951859757 793630.9416440522 0.26539463051804285
109 763145.7205084423 0.22204192928249133 763145.2331303731 0.2653361399505018
110 731892.8076459231 0.22198207446247378 731892.3203859725 0.2652778762067514
111 700273.9883524419 0.2219224439553751 700273.5012101631 0.2652198348290614
112 668753.5566144949 0.22186303780390046 668753.0695894444 0.26516201261253614
113 637811.122587842 0.22180385759434887 637810.635679576 0.2651044084628738
114 607897.183002422 0.22174490664906724 607896.6962104914 0.26504702396004015
115 579396.1625812912 0.22168618997371678 579395.6759052377 0.2649898635411275
116 552599.260005517 0.22162771394999886 552598.7734448687 0.26493293426306325
117 527687.6745362201 0.22156948579989377 527687.1880904891 0.2648762451627237
118 504725.5946498851 0.22151151288316542 504725.10831856594 0.26481980629134866
119 483661.8751797345 0.22145380192019087 483661.38896230503 0.2647636275530706
120 464339.49746935983 0.221396358251305 464339.01136528404 0.2647077175147071
121 446512.33512782014 0.22133918524725488 446511.84913655254 0.26465208236805005
122 429868.9669679003 0.2212822839707151 429868.4810888911 0.26459672521219474
123 414062.9100299082 0.22122565315678122 414062.4242626093 0.2645416457817863
124 398747.5838996892 0.22116928953457785 398747.09824355895 0.2644868406819993
125 383612.8191313179 0.2211131884590191 383612.3335858253 0.2644323041116943
126 368418.347194018 0.2210573447696679 368417.8617586443 0.26437802897505364
127 353019.1148195601 0.22100175375161935 353018.62949379813 0.26432400821311763
128 337377.9220885462 0.22094641204953044 337377.436871898 0.26427023614307377
129 321562.8336457036 0.2208913183858896 321562.3485376756 0.26421670958415944
130 305729.608179222 0.22083647395999206 305729.12317931943 0.2641634285780318
131 290092.25572444586 0.2207818824519716 290091.77083216683 0.2641103965749378
132 274886.96474308 0.22072754961951882 274886.4799579104 0.26405762004504096
133 260335.51310881134 0.220673482543348 260335.02843022122 0.2640051075721534
134 246613.79574698707 0.22061968863933956 246613.31117442987 0.2639528685780154
135 233829.59332298243 0.2205661745993909 233829.10885589593 0.26390091189305115
136 222011.74915703028 0.22051294544078662 222011.26479484042 0.26384924442165125
137 211111.08852438442 0.2204600038310407 211110.60426651046 0.2637978701396845
138 201012.03290770197 0.22040734981250562 201011.54875356256 0.26374678960919573
139 191552.91130695055 0.22035498098443687 191552.42725596947 0.26369600010714045
140 182552.1950888591 0.22030289311971843 182551.71114046962 0.2636454963548026
141 173837.06400892575 0.2202510811122513 173836.58016257294 0.2635952717204963
142 165269.93091661777 0.22019954008397002 165269.44717175802 0.26354531967151573
143 156768.24404102817 0.22014826644205937 156767.76039712655 0.2634956351931983
144 148313.592368424 0.22009725867823982 148313.10882494942 0.26344621588963685
145 139948.10922200637 0.22004651774689304 139947.62577842607 0.2633970625380804
146 131759.05410751593 0.21999604694127847 131758.57076329002 0.26334817897934953
147 123855.35689531898 0.21994585129114205 123854.87364989633 0.26329957136749754
148 116341.79203413783 0.21989593660773946 116341.30888695428 0.2632512469418329
149 109296.65679374106 0.21984630837986613 109296.1737442201 0.26320321259044105
150 102757.40447610774 0.21979697075838062 102756.92152366345 0.26315547352115953
151 96716.3117732818 0.2197479258484874 96715.82891732363 0.2631080323322076
152 91125.84191567481 0.2196991734621168 91125.35915561266 0.2630608886851887
153 85911.54799516014 0.21965071138119466 85911.06533040911 0.2630140396472612
154 80989.30060082792 0.2196025360679077 80988.81803081124 0.26296748061618563
155 76283.13980683265 0.21955464365504399 76282.65733098239 0.26292120660537427
156 71739.99658274851 0.21950703098193364 71739.51420050395 0.2628752135781176
157 67338.02917750037 0.219459696427535 67337.54688830444 0.2628294995048668
158 63086.641786249245 0.21941264033910282 63086.15958954402 0.26278406488367506
159 59018.39572727045 0.21936586495484175 59017.913622492895 0.2627389125998012
160 55175.429140017506 0.219319373848466 55174.94712659648 0.26269404717310824
161 51594.70630477493 0.21927317104838537 51594.22438213028 0.2626494736045563
162 48296.60840306213 0.21922726006931328 48296.12657060592 0.2626051961392346
163 45279.93649267531 0.21918164311483979 45279.45474981491 0.26256121728176174
164 42524.006670067814 0.2191363206596423 42523.52501620983 0.2625175373248074
165 39996.23037054353 0.21909129151321394 39995.748805097515 0.26247415450422856
166 37662.19088285328 0.21904655333267298 37661.70940523423 0.26243106571639807
167 35494.95632256036 0.21900210342725965 35494.47493218936 0.2623882675745885
168 33480.9613472479 0.21895793961644042 33480.4800435508 0.26234575748693334
169 31620.927190641967 0.2189140608911149 31620.44597304664 0.2623035344370667
170 29925.78314195539 0.21887046768899446 29925.30200988846 0.26226159924308406
171 28409.187424491705 0.2188271617145914 28408.706377375755 0.2622199542347788
172 27079.544056945426 0.21878414537568408 27079.06309419758 0.26217860247273
173 25934.71694942999 0.21874142102652075 25934.236070462186 0.26213754677587775
174 24961.575383236006 0.21869899026427989 24961.09458745686 0.2620967888783938
175 24140.405210575063 0.21865685350072547 24139.92449739258 0.26205632898360565
176 23452.083713748958 0.2186150099343171 23451.603082573183 0.2620161658414148
177 22884.798769591653 0.21857345791225513 22884.318219836445 0.2619762972954503
178 22437.451346055153 0.21853219554277079 22436.97087713852 0.26193672108914673
179 22118.39020266052 0.21849122133860666 22117.909814003542 0.26189743563944323
180 21940.04306712173 0.21845053466968414 21939.56275814655 0.2618584405098694
181 21911.630057116392 0.21841013587732536 21911.149827244084 0.2618197364325304
182 22032.99220301237 0.2183700260278026 22032.512051661444 0.26178132489798234
183 22292.31674222748 0.21833020641381054 22291.836668813572 0.2617432074900314
184 22669.08163860402 0.2182906780000069 22668.60164254079 0.2617053852291136
185 23141.253890162356 0.2182514410204529 23140.773970863167 0.26166785817066407
186 23693.648719634064 0.21821249486865615 23693.1688765138 0.26163062539309845
187 24323.563468222714 0.2181738383028976 24323.08370069906 0.2615936853510023
188 25040.910526041505 0.21813546986772817 25040.43083353521 0.2615570364278481
189 25862.590922738174 0.21809738835422202 25862.111304672366 0.2615206774545791
190 26803.5220346698 0.2180595931159405 26803.042490468695 0.26148460798972756
191 27868.323278543157 0.2180220841247251 27867.843807630765 0.26144882826736404
192 29047.51468038761 0.21798486176159343 29047.035282186982 0.2614133388622746
193 30320.220781685006 0.21794792644653302 30319.741455618325 0.2613781402359789
194 31662.441365238883 0.21791127827165158 31661.962110728247 0.2613432323648895
195 33057.16096686447 0.21787491679084425 33056.68178333307 0.2613086146004955
196 34501.3708656878 0.21783884104354198 34500.89175256096 0.26127428579884215
197 36006.35474470402 0.21780304978553117 36005.87570140959 0.26124024463680284
198 37590.889908856945 0.21776754181257793 37590.41093482517 0.2612064899592083
199 39270.64030773577 0.2177323162292711 39270.16140239853 0.2611730210023335
200 41049.04269683223 0.2176973725482097 41048.56385962227 0.2611398374085163
201 42914.36732630267 0.21766271058659456 42913.88855665304 0.2611069390474552
202 44844.6263624086 0.21762833022041045 44844.147659752634 0.26107432574438316
203 46817.97308251757 0.21759423111819415 46817.49444628941 0.2610419970469456
204 48823.17382165176 0.2175604125795102 48822.69525128705 0.26100995213161526
205 50864.433709030076 0.21752687354825187 50863.955203966645 0.2609781898772943
206 52957.78560937292 0.2174936127852553 52957.30716905108 0.2609467090560392
207 55120.93739418233 0.21746062910916372 55120.459018044676 0.2609155085434519
208 57362.229399432974 0.21742792158424415 57361.75108692394 0.26088458745120624
209 59674.96849515318 0.217395489563128 59674.490245718494 0.2608539451267553
210 62040.45629656262 0.21736333256740312 62039.978109649026 0.2608235810291499
211 64438.062473881684 0.2173314500727597 64437.58434893706 0.2607934945465593
212 66856.46029254515 0.2172998413150395 66855.98222901899 0.26076368484615264
213 69299.24114183143 0.21726850522208557 69298.76313917538 0.26073415082995066
214 71781.39618441844 0.2172374405078935 71780.91824208671 0.26070489121839124
215 74318.78684145317 0.2172066458751396 74318.30895890258 0.26067590471895624
216 76917.19035800487 0.21717612020907948 76916.71253469447 0.2606471901903799
217 79567.88183660415 0.21714586264821958 79567.40407199478 0.26061874671016183
218 82252.63386158033 0.2171158724883573 82252.15615513435 0.260590573502334
219 84954.9279720467 0.21708614897803913 84954.45032322797 0.26056266976255177
220 87669.96218054809 0.21705669113366205 87669.48458882247 0.2605350344838213
221 90406.67408884378 0.21702749769397597 90406.19655367969 0.2605076663942436
222 93180.35307922261 0.21699856724624328 93179.8756000913 0.26048056405410175
223 96000.95388210869 0.2169698984421613 96000.47645848419 0.26045372605616823
224 98865.33119608513 0.21694149015699174 98864.85382744377 0.26042715119688375
225 101758.94389740578 0.21691334147966881 101758.4665832258 0.2604008384960083
226 104665.8251889633 0.21688545153832753 104665.34792872472 0.26037478704286093
227 107579.5130313316 0.216857819285627 107579.03582451656 0.26034899577406734
228 110506.76933377534 0.2168304434023057 110506.2921798686 0.260323463346737
229 113461.24691911785 0.21680332239357267 113460.76981760724 0.2602981882085817
230 116451.96608736733 0.2167764548073752 116451.4890377437 0.26027316881879464
231 119475.58342754073 0.21674983940612833 119475.10642929746 0.2602484038505994
232 122518.56708648031 0.21672347515535453 122518.09013911294 0.26022389221164977
233 125567.54497401342 0.21669736103664675 125567.06807701952 0.26019963285977776
234 128619.40487450766 0.21667149583666273 128618.92802738726 0.2601756245615381
235 131682.78801543333 0.21664587808758798 131682.31121768942 0.2601518657962551
236 134769.72050702153 0.21662050621048043 134769.24375816042 0.26012835489166136
237 137884.51263328517 0.21659537873977874 137884.03593281616 0.2601050902782709
238 141019.50617603512 0.2165704944340174 141019.02952347006 0.2600820706401577
239 144161.3825562251 0.21654585217489944 144160.9059510781 0.26005929482543
240 147302.41953719687 0.2165214507452787 147301.94297898453 0.26003676159460465
241 150446.54540655704 0.21649728868818724 150446.0688947989 0.2600144694371174
242 153604.66536929252 0.21647336437681375 153604.1889035115 0.25999241662824635
243 156783.62329468754 0.2164496762292883 156783.14687440984 0.25997060147442314
244 159979.1924030666 0.21642622286397556 159978.7160278212 0.2599490225125031
245 163179.75439697364 0.21640300304659651 163179.2780662921 0.25992767846915066
246 166377.06851052353 0.21638001548268596 166376.59222394004 0.25990656802044176
247 169573.5475965369 0.21635725866207492 169573.07135358863 0.2598856895922939
248 172778.8310606755 0.21633473091056135 172778.35486090317 0.25986504140367905
249 175999.1719361828 0.2163124305938119 175998.6957791305 0.25984462170719025
250 179230.5169929994 0.21629035626195858 179230.04087821415 0.2598244289759656
251 182462.4054734916 0.216268506585507 182461.92940052316 0.25980446184112965
252 185688.51214997482 0.2162468801539425 185688.0361183758 0.2597847188493242
253 188912.57706940654 0.21622547535484474 188912.10107873287 0.25976519830421485
254 192143.38307614144 0.21620429046275996 192142.90712595262 0.2597458983638937
255 195384.37496207285 0.21618332383613748 195383.89905193172 0.2597268172825526
256 198629.44844302494 0.21616257400163877 198628.9725724974 0.2597079535237026
257 201869.54378484734 0.2161420395340817 201869.06795350218 0.25968930561950326
258 205102.42929349965 0.2161217188739186 205101.95350090883 0.25967087194306226
259 208334.39689688844 0.2161016102941203 208333.92114262749 0.25965265065997933
260 211572.0185411367 0.21608171205097543 211571.54282478473 0.2596346399117714
261 214813.82813509123 0.21606202253578077 214813.35245623067 0.25961683800746393
262 218051.84535980178 0.2160425402466222 218051.36971801813 0.2595992433931226
263 221280.92649785677 0.21602326362031135 221280.4508927387 0.25958185444313564
264 224504.36869111043 0.21600419093467607 224503.89312225016 0.2595646693357096
265 227728.9081376402 0.21598532039972826 227728.43260463362 0.2595476861649674
266 230955.59648384197 0.21596665031710643 230955.12098628853 0.25953090314075067
267 234178.20714192576 0.21594817910375116 234177.73167942805 0.25951431861891683
268 237391.0421286497 0.21592990515495694 237390.5667008136 0.25949793092965384
269 240595.7822367981 0.21591182673068537 240595.30684323315 0.2594817382353861
270 243798.40778745204 0.2158939420132626 243797.93242777142 0.25946573860441996
271 247000.54094655346 0.21587624925308352 247000.06562037402 0.2594499301936037
272 250196.99902352257 0.21585874680364373 250196.52373046445 0.2594343112897311
273 253382.70905536402 0.2158414330036285 253382.23379505085 0.2594188801598941
274 256559.1973891085 0.21582430607473332 256558.7221611675 0.25940363492569585
275 259731.638457227 0.21580736417619445 259731.16326128918 0.2593885736354088
276 262900.9141930194 0.21579060553247498 262900.43902871944 0.25937369442331293
277 266062.1454894327 0.21577402845014007 266061.6703564087 0.25935899552579184
278 269211.5882118452 0.21575763120561411 269211.11310973886 0.25934447513876724
279 272351.56874684023 0.21574141197298075 272351.0936752969 0.2593301313320324
280 275486.2709186162 0.21572536889552796 275485.7958772852 0.2593159621433085
281 278614.98001600266 0.21570950018803356 278614.50500453677 0.2593019657030327
282 281733.0350866861 0.21569380411578445 281732.5601047417 0.2592881402017162
283 284838.73708505806 0.21567827888909508 284838.2621322954 0.2592744837587653
284 287935.36356338795 0.21566292263914175 287934.8886394709 0.2592609943993404
285 291025.3683400043 0.21564773350800992 291024.89344460063 0.2592476701687213
286 294106.1968511122 0.2156327097065849 294105.72198389325 0.2592345091978005
287 297174.27581181953 0.21561784945153584 297173.8009724605 0.25922150962014145
288 300230.4211154284 0.21560315088901832 300229.946303608 0.25920866948239707
289 303277.85141936084 0.21558861212864194 303277.3766347619 0.25919598679265243
290 306316.40214737173 0.21557423132629422 306315.92738968076 0.25918345961951794
291 309342.6733849855 0.21556000667762645 309342.19865389273 0.25917108607683603
292 312355.5729377896 0.21554593633892494 312355.0982329891 0.25915886422759193
293 315357.6489605176 0.21553201841244923 315357.17428170715 0.259146792073313
294 318350.15993931773 0.21551825101727995 318349.6852861991 0.2591348676411501
295 321330.675589625 0.21550463231996037 321330.20096190367 0.2591230890141328
296 324297.23726357915 0.21549116047520456 324296.76266096445 0.25911145425728643
297 327251.438974929 0.2154778335858811 327250.964397134 0.2590999613755504
298 330195.03635850444 0.21546464975167712 330194.5618052463 0.259088608375133
299 333126.4945186404 0.2154516071149372 333126.0199896399 0.2590773933129467
300 336043.7050739542 0.215438703822247 336043.2305689361 0.2590663142474928
301 338947.58113676484 0.2154259379770475 338947.1066554577 0.2590553691871904
302 341839.86939136276 0.21541330767083255 341839.394933499 0.2590445561305314
303 344719.56570382725 0.2154008110308946 344719.0912691431 0.2590338731183268
304 347584.73341100203 0.21538844619509534 347584.2589992377 0.25902331820109403
305 350435.9790228822 0.21537621126612363 350435.5046337815 0.25901288938901595
306 353274.84739380307 0.2153641043339485 353274.3730271141 0.25900258468052617
307 356100.5162820472 0.21535212351974006 356100.04193752154 0.25899240211022123
308 358911.3285194557 0.21534026695523462 358910.85419684905 0.25898233972318646
309 361707.88174849463 0.21532853274223182 361707.4074475664 0.2589723955309251
310 364491.4469337562 0.2153169189741308 364490.97265426966 0.25896256753712693
311 367261.13833304937 0.2153054237734786 367260.6640747718 0.2589528537784733
312 370015.6425014911 0.2152940452691691 370015.1682641935 0.2589432522982651
313 372755.73195294297 0.21528278156360126 372755.2577364003 0.2589337611106063
314 375482.3175902689 0.21527163075877503 375481.8433942599 0.258924378229722
315 378194.3282112689 0.2152605909844245 378193.85403557617 0.2589151017009437
316 380890.9106432877 0.21524966036915485 380890.43648769776 0.2589059295687419
317 383573.05556163535 0.21523883701940252 383572.5814259385 0.25889685985300553
318 386241.1598388487 0.21522811905189188 386240.685722839 0.2588878905848788
319 388894.01532519545 0.21521750460698127 388893.54122867103 0.2588790198225464
320 391531.40125505347 0.21520699181476596 391530.92717781605 0.258870245613433
321 394154.3593782727 0.21519657879204818 394153.885320128 0.2588615659893875
322 396762.6130013704 0.21518626367639748 396762.13896212773 0.2588529790053834
323 399355.11434138234 0.2151760446188 399354.640320855 0.25884448273280125
324 401932.35661890596 0.2151659197539282 401931.882616911 0.25883607522455726
325 404495.0061391234 0.21515588721867396 404494.53215548163 0.2588277545348513
326 407042.1868242908 0.21514594517421065 407041.71285882685 0.2588195187462516
327 409573.5126504835 0.21513609177957652 409573.0387030258 0.2588113659398674
328 412089.8720524554 0.21512632518250496 412089.398122836 0.25880329418249287
329 414591.09001966886 0.2151166435497616 414590.6161077238 0.25879530156236596
330 417076.29561218905 0.2151070450618737 417075.8217177578 0.2587873861849511
331 419546.0114972231 0.2150975278871203 419545.5376201491 0.25877954614075943
332 422000.6810312151 0.21508809020109773 422000.20717134536 0.2587717795274186
333 424439.45600916847 0.2150787302015005 424438.9821663538 0.25876408446930305
334 426862.3374369372 0.21506944608125736 426861.863611032 0.25875645908509737
335 429270.0525606883 0.21506023603117744 429269.57875155075 0.2587489014891974
336 431662.0515622299 0.2150510982647388 431661.57776972186 0.25874140982300253
337 434037.94486317784 0.2150420309999328 434037.4710871646 0.25873398223346195
338 436398.46503443096 0.21503303244837574 436397.99127478164 0.25872661685811793
339 438743.39408080635 0.21502410084096374 438742.92033739365 0.2587193118571286
340 441072.1496523101 0.21501523442028278 441071.6759250103 0.25871206540479263
341 443385.34287557757 0.215006431422368 443384.86916427047 0.25870487566577627
342 445682.99777868594 0.21499769009864694 445682.524083255 0.25869774082249614
343 447964.48520831054 0.2149890087164404 447964.01152864273 0.25869065907644573
344 450230.2858679894 0.2149803855382776 450229.8122039752 0.2586836286215469
345 452480.55168797384 0.21497181883944821 452480.0780395073 0.2586766476662333
346 454714.6816241067 0.21496330691298782 454714.20799108536 0.258669714440056
347 456933.0724111905 0.21495484804924153 456932.59879351524 0.2586628271674344
348 459135.9080211968 0.21494644055037315 459135.4344187722 0.2586559840861977
349 461322.64529424417 0.21493808273662535 461322.171706978 0.2586491834554241
350 463493.6531427848 0.214929772927284 463493.1795705883 0.25864242353106964
351 465649.07554828876 0.21492150945401464 465648.6019910767 0.2586357025832766
352 467788.44412978005 0.2149132906658755 467787.97058747045 0.2586290189022379
353 469912.13958069496 0.21490511491231665 469911.6660532093 0.2586223707766624
354 472020.2130880082 0.21489698055682918 472019.73957527115 0.2586157565115335
355 474112.2971456325 0.21488888597872804 474111.82364757214 0.25860917442953946
356 476188.79122794047 0.21488082955912016 476188.3177444881 0.25860262285375124
357 478249.62287405034 0.2148728096953507 478249.1494051405 0.25859610012610407
358 480294.5655424378 0.2148648247981616 480294.0920880084 0.2585896046028825
359 482324.0030231062 0.21485687328219033 482323.5295830983 0.2585831346436305
360 484337.7448693177 0.2148489535802341 484337.27144367545 0.2585766886287366
361 486335.74251446995 0.21484106413547818 486335.26910314086 0.2585702649491324
362 488318.29523318115 0.2148332033983521 488317.82183611573 0.25856386200334186
363 490285.15143303084 0.2148253698380392 490284.6780501828 0.258557478210901
364 492236.4408993318 0.2148175619313959 492235.9675306579 0.25855111199884084
365 494172.30783866945 0.21480977816703814 494171.8344841295 0.25854476180713365
366 496092.53928733215 0.21480201705069618 496092.06594688905 0.25853842609442895
367 497997.3817393911 0.21479427709482712 497996.90841301065 0.25853210332609405
368 499886.7976226261 0.21478655682814302 499886.3243102773 0.25852579198533837
369 501760.7182236475 0.21477885479262285 501760.2449253021 0.2585194905696293
370 503619.38637696876 0.21477116953925285 503618.91309260164 0.25851319758575175
371 505462.6341844843 0.2147634996373777 505462.1609140731 0.25850691156063693
372 507290.6008340057 0.21475584366550507 507290.127577531 0.2585006310308044
373 509103.3662825094 0.21474820021655783 509102.89303995465 0.2584943545480635
374 510900.804278507 0.21474056789910276 510900.3310498584 0.2584880806815516
375 512683.17867979594 0.2147329453307878 512682.7054650426 0.25848180800933646
376 514450.32811395975 0.21472533114800826 514449.85491309344 0.2584755351303125
377 516202.41263476905 0.21471772399698036 516201.9394477844 0.2584692606534162
378 517939.475283191 0.21471012253951224 517939.0021100853 0.25846298320426736
379 519661.4447271978 0.21470252545233207 519660.97156797093 0.2584567014249335
380 521368.57081494306 0.2146949314230151 521368.09766959766 0.25845041396813156
381 523060.6454418497 0.2146873391580818 523060.17231039103 0.25844411950807555
382 524737.9810813265 0.2146797473729581 524737.5079637624 0.2584378167270467
383 526400.3780711985 0.2146721548025592 526399.9049675394 0.25843150432964246
384 528048.1008342678 0.2146645601919048 528047.6277445266 0.25842518102969375
385 529681.0140141161 0.21465696230380585 529680.5409383082 0.25841884556162065
386 531299.3395366824 0.2146493599134146 531298.8664748258 0.2584124966711786
387 532902.9377576744 0.2146417518120652 532902.4647097894 0.25840613312365257
388 534492.1241420478 0.21463413680452642 534491.6511081574 0.2583997536954543
389 536066.5319704628 0.21462651371220795 536066.058950592 0.2583933571855095
390 537626.9268235432 0.21461888136784668 537626.4538177194 0.2583869423972132
391 539172.1255050238 0.21461123862612203 539171.6525132769 0.25838050816971947
392 540704.3577751305 0.21460358434310028 540703.8847974929 0.2583740533228584
393 542219.8173084176 0.2145959174154359 542219.3443449235 0.25836757675522287
394 543725.502966072 0.21458823670733537 543725.0300167579 0.25836107726873137
395 545208.8093614421 0.2145805411862526 545208.336426347 0.25835455388578626
396 546693.2583235948 0.21457282967035593 546692.7854027599 0.25834800526898727
397 548134.6925721889 0.21456510130294565 548134.2196656568 0.25834143079884214
398 549617.9258636137 0.21455735465065887 549617.4529714305 0.25833482854039364
399 550977.7453732567 0.21454958944208485 550977.2724954681 0.25832819914391875
400 552542.0357038255 0.2145418031651311 552541.5628404842 0.2583215382355459
401 553649.6368880785 0.2145339978303868 553649.1640392292 0.2583148515120156
402 555656.699743387 0.2145261663125591 555656.2269090965 0.25830812429302796
403 555737.7203301386 0.21451832036217774 555737.2475104342 0.25830138394015595
404 559878.1807565617 0.21451043221055366 559877.7079515597 0.2582945697664952
405 555229.5244376534 0.21450255800025214 555229.0516472872 0.25828780821657626
406 569826.9027090183 0.21449457190990154 569826.4299336257 0.25828082068871216
407 542801.2485389865 0.2144867429267192 542800.7757780342 0.2582742093770594
408 603902.6181135891 0.21447844383940276 603902.1453685261 0.2582666191561142
409 505959.5244916535 0.21447096449061004 505959.0517599128 0.2582607761658233
410 631113.4607879901 0.21446155272462364 631112.9880748612 0.2582515762435464
411 541058.7292914258 0.21445443478723955 541058.2565911487 0.25824584227914993
412 541801.5686338225 0.21444559567048024 541801.0959501162 0.25823811063652546
413 620478.4172893997 0.2144362565276522 620477.9446240356 0.25822910744778027
414 554340.8722562696 0.21442886091720484 554340.3996044766 0.2582229320080697
415 540921.8295230637 0.21442010137267362 540921.3568876629 0.2582152994543811
416 612688.2693987625 0.2144104510738095 612687.7967822783 0.25820603308722234
417 577906.8134649862 0.2144026061243787 577906.3408632126 0.25819916746809873
418 538095.8836177317 0.214394284812751 538095.4110313785 0.2581920684845573
419 597123.676923916 0.21438446598415897 597123.2043567115 0.2581827385862316
420 602025.7218327017 0.21437588280142306 602025.2492819574 0.25817486156156694
421 547105.775860257 0.2143679074343828 547105.3033242226 0.2581681270183014
422 575418.3355944174 0.2143583692594557 575417.8630767602 0.25815928796425863
423 614731.017745301 0.21434900407392718 614730.5452458807 0.25815041613796263
424 569541.3652673184 0.21434092088535098 569540.8927829541 0.2581434434271025
425 559046.6106082032 0.21433197727876688 559046.1381407783 0.25813544760256485
426 609236.9881245849 0.21432217136288056 609236.5156763378 0.2581260757442952
427 595930.9472493535 0.21431349438152222 595930.4748176021 0.25811825701132385
428 558502.1969220819 0.21430499993013058 558501.7245062207 0.25811086134094036
429 592066.3486995233 0.21429528654808194 592065.8763025383 0.2581016983061765
430 612735.5094284405 0.2142858957210073 612735.037049627 0.25809291772208953
431 573359.6052268797 0.2142773813848416 573359.1328640202 0.2580854781214159
432 576881.2189337963 0.21426808786512905 576880.746588769 0.25807693939650733
433 613546.3516417482 0.2142582623922374 613545.8793158882 0.2580675976462755
434 593772.4409777952 0.2142493003669772 593771.9686689492 0.25805954556259436
435 573337.0238501858 0.2142403335054039 573336.5515583637 0.2580514885790266
436 603789.2538479028 0.2142304851134305 603788.7815752707 0.25804214695229877
437 608617.9217108142 0.21422096437943577 608617.4494565082 0.2580333417496029
438 581361.048155911 0.21421198386357998 581360.5759186249 0.25802530231234594
439 593663.7734046025 0.2142023544771692 593663.3011859596 0.2580162885200472
440 613118.4773458473 0.21419245348990623 613118.0051464196 0.2580069741748994
441 594310.7180670206 0.21418315889305325 594310.2458853165 0.2579985451648151
442 589935.356726355 0.21417371117903813 589934.8845628303 0.2579898135333168
443 610157.7848822084 0.21416369220900952 610157.3127381713 0.2579803449383447
444 605184.582172341 0.2141539850020189 605184.1100469672 0.25797138876054937
445 593213.8223526172 0.2141445216477035 593213.3502454162 0.25796267938370215
446 605506.5162475955 0.21413454990594522 605506.0441597622 0.2579532833711675
447 610734.2619914433 0.2141245091421917 610733.7899230346 0.25794389958158886
448 600247.1792766693 0.2141148411327786 600246.7072268673 0.2579349608020263
449 603267.0528591698 0.21410492861898406 603266.5808285796 0.2579256614563602
450 611744.436602611 0.21409469639665443 611743.9645918787 0.2579160358448942
451 607345.8992480023 0.21408473367685407 607345.427256524 0.25790674468405184
452 604496.0267735175 0.21407479368401494 604495.5548012895 0.2578974342336056
453 610767.5186895686 0.21406447910889193 610767.0467373776 0.2578877119080638
454 612400.8542643795 0.21405422886062292 612400.3823320775 0.25787807311564637
455 608175.4068695847 0.21404415709588134 608174.9349568094 0.25786861826596286
456 609995.498409171 0.21403380002146546 609995.026516516 0.25785885493400346
457 615129.385467671 0.2140233190849437 615128.9135954125 0.25784893941679743
458 612713.1898506898 0.21401304423797554 612712.7179983974 0.2578392481238352
459 610442.6579879106 0.2140026283649915 610442.186155856 0.2578294262035504
460 616297.146018195 0.21399197724969787 616296.6742069067 0.2578193109847684
461 616907.1071123697 0.2139814724094747 616906.6353215491 0.2578093481634037
462 612129.4946182863 0.2139709563940914 612129.022847913 0.2577994168418496
463 616861.1430804428 0.21396017488047123 616860.671331115 0.2577891529068428
464 620220.5039472629 0.21394944553125225 620220.0322188919 0.25777892541386765
465 614598.6963184698 0.21393878838824273 614598.2246108479 0.2577688335964511
466 617501.0556039417 0.21392789148595362 617500.58391761 0.2577584402334419
467 622633.1841905946 0.21391695786686943 622632.7125256625 0.25774797426779383
468 617336.1566205759 0.21390613120044788 617335.6849767582 0.25773768652962076
469 618526.1797313419 0.21389511609308862 618525.7081090657 0.25772716008574426
470 624371.4393807197 0.21388399989572077 624370.9677802358 0.25771648404142006
471 619978.350427764 0.213872989581449 619977.8788487915 0.2577059828818972
472 619972.8568641421 0.21386184491255317 619972.3853069884 0.2576953087179251
473 625698.3785753854 0.21385056266971558 625697.9070403781 0.2576844446061591
474 622352.3729147473 0.21383936530205758 622351.9014016562 0.2576737258721852
475 621737.9819192284 0.2138280782318793 621737.5104282626 0.25766288755675615
476 626812.226118758 0.21381663982865637 626811.7546502692 0.257651848985732
477 624432.5782489701 0.21380525807270293 624432.1068027962 0.25764091585480536
478 623676.1630876653 0.21379381806507683 623675.6916639471 0.25762990020788873
479 627828.0750356901 0.21378222790753265 627827.6036347684 0.2576186937192021
480 626276.2712567003 0.21377066682923387 626275.7998784814 0.2576075519904859
481 625648.6759031562 0.21375906688513957 625648.2045477384 0.25759635084832355
482 628802.2661146271 0.21374732583028977 628801.7947823232 0.257584978146381
483 627967.9801967512 0.21373559073399467 627967.5088875269 0.2575736335982935
484 627539.8355344244 0.21372382717308308 627539.3642483536 0.25756224364006974
485 629767.5613059084 0.21371193422187565 629767.0900432707 0.2575507034526081
486 629579.0309151963 0.2137000297550635 629578.5596760055 0.2575391610116724
487 629261.5946157809 0.21368810139629513 629261.1234000969 0.2575275826337117
488 630759.7558491656 0.21367605484853758 630759.2846572389 0.25751587191764835
489 631140.847215895 0.2136639849068229 631140.376047774 0.25750413602081496
490 630761.2418462622 0.2136518921286597 630760.7707019984 0.2574923717714787
491 631825.0054585645 0.21363969028035207 631824.5343383877 0.25748048655066696
492 632632.6607660888 0.21362745826906318 632632.1896700684 0.25746856198598317
493 632035.8877814452 0.2136152021678268 632035.4167096282 0.25745661483070237
494 633003.9791909761 0.21360284376056454 633003.5081435812 0.25744455113501186
495 633989.8752951535 0.2135904528655936 633989.4042722569 0.2574324436251299
496 633144.2388735932 0.21357803461803385 633143.7678752431 0.25742031537115095
497 634298.8977163888 0.21356551921063985 634298.426742799 0.2574080705564797
498 635139.3653613661 0.2135529724547541 635138.8944126072 0.25739578646486894
499 634196.629405691 0.21354039297581778 634196.1584818212 0.25738347690099395
500 635644.0020348572 0.21352772126004252 635643.5311360848 0.2573710511052899
501 636054.87375236 0.21351502128918415 636054.4028787427 0.2573585960816543
502 635308.338398333 0.213502281272512 635307.8675499484 0.25734610345531633
503 636911.0728923674 0.21348945518231147 636910.6020694119 0.25733350033408764
504 636801.2204198916 0.21347660392666945 636800.7496224102 0.2573208775091712
505 636526.8066614326 0.21346370426600936 636526.3358895279 0.257308200474083
506 637971.2246409917 0.21345072668925516 637970.7538948387 0.25729542624229396
507 637520.9218922312 0.21343772519150375 637520.4511718707 0.2572826353395486
508 637781.7605877016 0.2134246675528531 637781.2898932586 0.25726977536940654
509 638788.7948851549 0.21341154166498214 638788.3242167771 0.25725683612172257
510 638343.4695275998 0.21339839034285896 638342.9988853347 0.25724387475837296
511 638921.583950018 0.21338517743875923 638921.1133340036 0.25723083701676996
512 639466.0984140992 0.2133719060162497 639465.6278244572 0.25721773600250164
513 639273.1665636833 0.21335860532566137 639272.6960004752 0.25720460285472296
514 639842.5131428011 0.21334524059514406 639842.0426061663 0.25719139417064707
515 640162.1460541716 0.21333182579551008 640161.6755442142 0.25717813156034913
516 640175.238951224 0.21331837679013976 640174.7684680185 0.25716482874288427
517 640600.7591226128 0.21330486377833077 640600.2886662949 0.2571514541401744
518 640927.2746778916 0.21329130752238562 640926.804248554 0.25713803000961666
519 640921.9837543665 0.21327771175616514 640921.5133520929 0.25712456181202586
520 641353.8435293735 0.21326405390635678 641353.3731542962 0.2571110234405787
521 641639.7507308612 0.21325035826718886 641639.2803830622 0.2570974407736552
522 641561.7402290696 0.21323661729505497 641561.2699086425 0.2570838098117564
523 642149.1695436767 0.21322281843240842 642148.699250748 0.2570701101765826
524 642175.7081282013 0.21320898522363002 642175.2378628427 0.25705637343044363
525 642262.331051586 0.21319510072617004 642261.8608139056 0.2570425795827919
526 642834.4205740553 0.2131811653725746 642833.950364165 0.25702872492368445
527 642623.6568580889 0.21316719531609804 642623.1866760583 0.257014835295615
528 643042.3861868514 0.2131531702161961 643041.916032801 0.25700088017882916
529 643285.2787615495 0.2131391025859079 643284.8086355691 0.25698687787658
530 643183.7117371463 0.21312499562330758 643183.241639318 0.25697283276969485
531 643698.1664159582 0.21311083477071313 643697.6963463998 0.25695872355120764
532 643641.4634470621 0.2130966371893139 643640.9934058489 0.25694457607370436
533 643837.0698231923 0.21308239432524664 643836.5998104226 0.2569303753401038
534 644125.4981031879 0.2130681031782479 644125.0281189642 0.256916120515249
535 644097.6685966449 0.21305377618000576 644097.1986410427 0.25690182595609795
536 644370.2844114229 0.213039400673983 644369.814484547 0.2568874752941424
537 644495.6706277516 0.21302498331639352 644495.2007296898 0.25687307847994756
538 644572.4108465676 0.21301052751749175 644571.9409774026 0.25685863747399024
539 644773.1613870226 0.21299602386082703 644772.6915468558 0.256844142904971
540 644895.204409881 0.2129814828500178 644894.7345987926 0.2568296055267228
541 644940.6224436085 0.21296689992565992 644940.1526616869 0.2568150216414689
542 645186.8121042082 0.21295227267646322 645186.3423515487 0.2568003866640315
543 645188.2928185313 0.21293760977341913 645187.8230952093 0.25678571217811447
544 645330.5972225316 0.21292290231531258 645330.1275286421 0.2567709871837568
545 645503.7623087803 0.21290815594337784 645503.2926444069 0.25675621750930305
546 645451.6275146434 0.21289337197135585 645451.1578798646 0.25674140681430585
547 645723.3616181032 0.21287854429718178 645722.8920130141 0.2567265448391699
548 645670.7508836826 0.2128636817464902 645670.2813083556 0.25671164524463097
549 645822.0478342385 0.21284877804360636 645821.5782887627 0.25669669783330795
550 645918.3587897706 0.21283383553053553 645917.889274228 0.25668170713929545
551 645922.5094507129 0.2128188574453868 645922.0399651793 0.25666667629520457
552 646080.20094951 0.2128038381288688 646079.7314940735 0.25665159834686124
553 646084.5567356569 0.2127887840169374 646084.0873103912 0.2566364816727169
554 646168.6049460885 0.21277369183825792 646168.1355510752 0.25662132141653404
555 646241.8052754054 0.21275856177571478 646241.3359107248 0.25660611869948613
556 646268.6927656938 0.21274339754737565 646268.2234314191 0.25659087703149897
557 646329.846089261 0.21272819464753526 646329.3767854744 0.25657559200965396
558 646402.1420983215 0.212712957474422 646401.6728250964 0.25656026758534706
559 646373.0888618433 0.21269768473462772 646372.6196192547 0.25654490387116485
560 646516.3158882855 0.21268237535589235 646515.8466764127 0.2565294974393179
561 646428.6538222211 0.21266703347373578 646428.184641132 0.2565140556857828
562 646573.5875493522 0.21265165462093755 646573.118399127 0.25649857055123104
563 646504.0409576037 0.21263624330492908 646503.5718383102 0.2564830501598714
564 646596.8273388935 0.21262079747366333 646596.3582506068 0.256467489281055
565 646558.765515026 0.21260531762693505 646558.2964578172 0.2564518912491958
566 646629.7623961791 0.21258980570607672 646629.293370118 0.25643625544506704
567 646560.8667971592 0.212574259636097 646560.3978023169 0.2564205826550332
568 646686.6780993897 0.21255868173284284 646686.2091358362 0.256404871653149
569 646514.4252239043 0.21254307174107165 646513.9562917055 0.2563891270771698
570 646753.5195406008 0.21252742860664428 646753.0506398309 0.25637334130876077
571 646434.3179279335 0.21251175601146943 646433.8490586507 0.25635752682748153
572 646826.4671316721 0.21249604932283186 646825.9982939551 0.2563416676623195
573 646306.3681462166 0.21248031485012042 646305.899340117 0.25632578476629425
574 646944.451489292 0.2124645463456909 646943.9827148926 0.2563098531053718
575 646065.1173249866 0.2124487511520728 646064.6485823308 0.2562939046426066
576 647205.1027680297 0.21243292168439742 647204.634057209 0.256277899070354
577 645575.8932334332 0.21241706800487428 645575.4245544743 0.2562618910045149
578 647798.9563374288 0.21240117707924314 647798.487690446 0.25624580581654244
579 644572.2778152525 0.21238526837687965 644571.8092002346 0.2562297494847282
580 649124.8926314191 0.21236931354630817 649124.4240485347 0.25621357078296814
581 642483.0993515077 0.21235335480150044 642482.630800665 0.2561974879559928
582 652071.9381729261 0.21233732894275495 652071.469654414 0.256181183113576
583 638114.0638550438 0.2123213273566386 638113.5953685996 0.25616511691368216
584 658416.400540218 0.21230520839960965 658415.9320864016 0.2561486079625976
585 629819.1043255667 0.21228917244314 629818.6359037595 0.2561326346745781
586 669166.480102802 0.21227288969993788 669166.0117141574 0.25611575492910765
587 620502.4122571073 0.21225683003485324 620501.943900345 0.2560999322919615
588 673240.0856741914 0.2122402339575303 673239.6173514012 0.25608255620722764
589 625479.182659471 0.21222422688542902 625478.7143685349 0.25606670916594915
590 656687.9591423479 0.21220734897922477 656687.4908856838 0.2560493150847111
591 645999.4463142352 0.21219138529252188 645998.9780897782 0.25603307166160455
592 638358.4151903522 0.21217458736383046 638357.9469995897 0.25601617513226965
593 656751.0235622028 0.21215820581427686 656750.5554047474 0.25599924967404264
594 636096.406027529 0.21214186478263286 636095.9379028546 0.25598280960786374
595 651877.6973281511 0.21212492059451785 651877.229237722 0.2559655085735845
596 641994.6743637974 0.21210892266443215 641994.2063056958 0.25594917897044467
597 648760.6327464838 0.21209184365039452 648760.1647227734 0.2559318667676393
598 641134.6777808019 0.21207556912226183 641134.2097899435 0.25591528924946777
599 649353.3728830051 0.2120589102390928 649352.9049258454 0.25589824937677375
600 643352.7837640722 0.21204211458010438 643352.315840674 0.2558812836493301
601 642127.9110583374 0.21202579454377357 642127.4431679631 0.2558645798496056
602 653117.0534697805 0.2120087931513866 653116.5856137442 0.25584724307326295
603 633318.6172706502 0.21199240310099762 633318.1494475343 0.25583071268370916
604 655283.83676786 0.21197554223739473 655283.3689789902 0.255813327472172
605 638990.0017653976 0.21195890243309518 638989.534009932 0.25579656322681865
606 642959.1941700267 0.21194218905178958 642958.726448349 0.25577948874358036
607 651674.2484844071 0.21192538167297878 651673.7807967378 0.255762287653882
608 634287.7023339792 0.2119087515609093 634287.234679697 0.25574553065359595
609 652781.6407657415 0.21189180783475323 652781.1731458383 0.2557280953477828
610 638976.6349962704 0.21187522315508303 638976.1674097382 0.25571130903322514
611 644701.1548350529 0.2118582168442989 644700.687282854 0.25569398216842215
612 645450.7669698772 0.21184155397654883 645450.2994513767 0.25567694645210337
613 641193.7211742697 0.21182465334178702 641193.2536898118 0.25565980457806103
614 645138.9133183142 0.2118077592622693 645138.445867998 0.2556425570958614
615 642146.5755334927 0.2117910348674965 642146.1081169491 0.2556255086992032
616 644712.3429401448 0.21177396165012338 644711.8755580379 0.25560814522219755
617 640199.9502780674 0.21175726130442196 640199.4829296886 0.2555911174840702
618 647041.4999212257 0.21174019423570203 647041.032607342 0.25557368945716624
619 638206.1174684823 0.21172336313664936 638205.6501885024 0.2555566168131728
620 645956.4273843172 0.21170638719328702 645955.9601387044 0.2555392254768742
621 641575.6402000516 0.21168941934761729 641575.1729886434 0.2555219888383193
622 640310.0878174539 0.21167248773964475 640309.620640236 0.255504730143223
623 646265.6504496665 0.21165544318425275 646265.1833069273 0.25548729603888976
624 637193.0394394762 0.2116385187574519 637192.5723308274 0.25547013015495257
625 645970.0274084243 0.21162140849670094 645969.5603344151 0.255452600720344
626 639073.044518804 0.2116044872546488 639072.577478922 0.25543539471432586
627 642676.5864332851 0.2115873288380373 642676.119428069 0.2554178873869439
628 641117.6581481054 0.2115703724856429 641117.1911771578 0.2554005751646163
629 641365.6870297443 0.2115532255456943 641365.2200934131 0.25538310555813104
630 640609.3324818811 0.21153617336878008 640608.8655800022 0.2553657055286733
631 641540.6763513882 0.21151907973236939 641540.2094840588 0.2553482496301405
632 640377.5927902816 0.2115019266491971 640377.1259575797 0.2553307752553452
633 640069.6473850849 0.21148485969348962 640069.1805868854 0.25531333978329296
634 642032.5735268985 0.21146765086961095 642032.1067634734 0.2552957742816494
635 637577.285201948 0.21145056671736523 637576.8184730122 0.2552783690806768
636 643204.7229558794 0.2114333327354507 643204.2562618208 0.25526072590609417
637 636866.4553313047 0.21141622185381376 636865.988671768 0.2552433148480773
638 642098.0163923926 0.2113989578544551 642097.5497677908 0.2552256439160471
639 637912.3302438492 0.21138182959300877 637911.8636538394 0.255208180209892
640 640364.317226199 0.2113645350900627 640363.8506711503 0.2551905136782905
641 638380.6279840989 0.21134738090364066 638380.1614637267 0.25517299126225956
642 639922.227962439 0.21133007448775015 639921.7614770479 0.25515531658714674
643 637533.6394756133 0.2113128756038806 637533.1730249795 0.2551377580710253
644 640171.5126920391 0.21129557105288807 640171.0462764101 0.2551200579804377
645 636836.8453855455 0.21127832688051024 636836.3790047478 0.2551024707544097
646 639599.9985900673 0.21126101514345777 639599.5322442998 0.255084752286769
647 637146.577960348 0.21124374201685955 637146.1116494832 0.25506712269275167
648 638303.1411330291 0.21122640841964224 638302.6748572208 0.25504939996853015
649 637562.688815488 0.21120911715547405 637562.2225746466 0.2550317242270026
650 637515.2879242211 0.21119176021826006 637514.8217184696 0.2550139913076598
651 637086.4718066207 0.21117444741823568 637086.0056358872 0.2549962861335209
652 637606.7451350002 0.2111570739461571 637606.2789994024 0.25497852379706876
653 636038.3067203724 0.2111397363947071 636037.8406198289 0.25496080713525926
654 637793.6863847434 0.21112234598175048 637793.220319391 0.25494300638382444
655 635288.8367939843 0.21110499126792592 635288.3707637123 0.254925280652052
656 637493.3738524341 0.2110875731802284 637492.9078574155 0.25490744543770094
657 634914.7476544394 0.211070214986553 634914.2816945165 0.25488970790458176
658 637126.3450896087 0.21105275753882688 637125.8791650139 0.25487183724608253
659 634186.422887833 0.2110354073975765 634185.9569983262 0.2548540993543422
660 637479.286775694 0.21101790100271792 637478.8209216201 0.2548361728695878
661 632483.2048003336 0.21100057147130724 632482.7389812963 0.2548184657906076
662 638911.505495589 0.2109829989135081 638911.0397121453 0.2548004447198515
663 629656.6176547717 0.21096571751719262 629656.151906238 0.25478281602838954
664 641553.7880918137 0.2109480377982914 641553.3223791335 0.25476464234490326
665 625399.7083040498 0.21093086203055356 625399.2426260237 0.2547471640330601
666 646117.5777711634 0.2109129941056144 646117.1121294304 0.2547287389733814
667 618639.1531638082 0.21089602356141743 618638.6875562508 0.25471153375462896
668 653916.4388506078 0.21087783444666056 653915.973280087 0.2546926864168969
669 608773.0657574418 0.21086119622026556 608772.600220322 0.25467592345420853
670 663460.077117486 0.21084255599665558 663459.6116184556 0.25465647446069034
671 601640.8268198039 0.21082622706626455 601640.3613534422 0.2546401345821759
672 662492.0211318384 0.210807360527978 662491.5557041069 0.2546203710723289
673 612276.7211192894 0.21079074362793815 612276.2557248784 0.2546036674215315
674 640040.3020142629 0.210772550365303 640039.836656924 0.2545847886185062
675 638334.2419499119 0.21075488374017684 638333.7766283388 0.2545666893877978
676 615440.1966466656 0.21073777598701074 615439.7313596143 0.2545492752450829
677 653470.0314823574 0.21071929506725823 653469.5662330074 0.25453005494538455
678 612294.1481967778 0.21070249862798604 612293.6829811718 0.2545131074018589
679 642731.3893911408 0.2106842302494508 642730.9242127896 0.2544941209381973
680 630444.9589923456 0.2106667344994191 630444.493849333 0.25447627804742207
681 621956.4654775413 0.2106493478027035 621956.0003697329 0.25445846073419326
682 645028.120698302 0.21063111144604138 645027.6556275865 0.2544396041606301
683 616303.8333224333 0.21061408354762526 616303.3682860273 0.25442232238569723
684 639301.4209835682 0.2105959448921422 639300.9559840965 0.2544035267438002
685 628241.02658269 0.2105784188490072 628240.561618626 0.254385645183083
686 624509.3855636035 0.21056094113006227 624508.9206349682 0.2543676941127555
687 638626.3125381637 0.21054285183916127 638625.8476462507 0.2543490612184623
688 620083.5276013697 0.2105256415107956 620083.0627442214 0.25433150667022175
689 634788.330926166 0.21050763619078194 634787.8661056098 0.254312920075941
690 627804.8715696157 0.2104900498889005 627804.406784628 0.25429493770730965
691 625048.3653240305 0.21047253100618946 625047.9005745578 0.2542769416332755
692 634017.850798594 0.2104545405738279 634017.3860856051 0.25425844827738775
693 622638.6782057727 0.2104371963157034 622638.2135278813 0.25424069506549546
694 630675.2832062613 0.21041928809216512 630674.818564704 0.25422226918774515
695 627875.1541697477 0.21040165346988382 627874.6895639044 0.25420418988922777
696 624245.0777821069 0.21038410456039652 624244.6132118207 0.25418618173490487
697 631160.4290102829 0.21036617851186995 631159.9644763452 0.25416775914273165
698 623479.6305142513 0.21034874570833959 623479.1660156186 0.25414988702060787
699 627703.1708597661 0.21033089140588207 627702.7063973247 0.25413155002706467
700 627677.0939676183 0.2103132317216684 627676.6295409786 0.25411340798530885
701 622747.4309088371 0.21029565170550832 622746.9665177935 0.25409539198944864
702 629690.1019326615 0.21027776546043675 629689.637577905 0.25407699109733156
703 622593.2716778893 0.21026028039303035 622592.8073585398 0.2540590691373969
704 626265.7747558405 0.21024244130265232 626265.3104726535 0.25404074574250424
705 626446.957531229 0.21022478400101727 626446.4932838487 0.25402259629464186
706 621539.7572871777 0.21020716196332145 621539.2930754705 0.25400454529923794
707 628625.6131157731 0.21018930944616968 628625.1489403048 0.2539861588557827
708 620730.5394157224 0.2101717893104326 620730.0752757146 0.2539682185005663
709 626077.5667680309 0.2101539424825827 626077.1026642295 0.25394985894065575
710 623877.5868944483 0.2101363095627986 623877.1228263838 0.2539317548573476
711 621481.4117268422 0.21011862851043034 621480.9476945933 0.25391362032651243
712 626694.2584372285 0.21010082344543304 626693.7944411178 0.25389528726391747
713 619307.809794627 0.21008326070693137 619307.3458340621 0.25387730428085614
714 625886.4330522348 0.21006541153601446 625885.969127905 0.25385891826593454
715 620812.481788628 0.21004780392577635 620812.0178999564 0.2538408676755018
716 622332.256506573 0.2100300580314118 622331.7926538906 0.2538226242851186
717 623478.8352056603 0.21001231598607778 623478.3713889563 0.25380438799278876
718 619323.9960781302 0.20999468916722602 619323.5322971337 0.2537863072724391
719 624257.4560303501 0.20997686745787883 624256.9922855244 0.25376795830243853
720 618884.4390665961 0.20995925817304764 618883.9753574327 0.2537499050991164
721 622515.4369332842 0.20994147165367896 622514.9732602158 0.2537315965966586
722 620276.1106149385 0.20992378403529416 620275.6469777129 0.25371344166954873
723 619971.7359885856 0.2099060882825181 619971.2723872467 0.25369525065145326
724 621400.0964423751 0.2098883175451022 621399.6328770746 0.2536769829256928
725 618527.2752627047 0.20987067355980835 618526.8117331682 0.2536588628843325
726 620994.2503224649 0.20985288734712007 620993.7868290107 0.2536405668845694
727 618587.3600719919 0.2098352202011302 618586.8966143493 0.2536224223857999
728 619463.5228231193 0.20981748205572043 619463.0594014572 0.25360418008076696
729 619170.8905390595 0.20979975455396452 619170.4271533432 0.25358596180011733
730 618040.8181151389 0.20978207116305428 618040.3547652838 0.2535677839771093
731 619136.3655985013 0.20976430546183525 619135.9022846782 0.25354951759286776
732 617516.655229447 0.20974663558657167 617516.1919514573 0.2535313540633714
733 618169.6589673867 0.2097288805539847 618169.1957254065 0.25351309957321644
734 617724.0592984085 0.2097111804693228 617723.5960923316 0.2534948964737691
735 616808.5310155808 0.20969346660941796 616808.067845423 0.25347669112936877
736 617933.4316804288 0.2096757250368088 617932.9685462684 0.2534584352526856
737 615790.7015695525 0.20965804548065087 615790.2384712377 0.25344026936961767
738 617559.8512771181 0.20964028461016637 617559.3882148439 0.2534219895040347
739 615446.4504425287 0.2096226090329656 615445.9874160956 0.25340382410020784
740 616556.1941712553 0.20960486112990767 616555.7311808328 0.2533855613571949
741 615569.0430445103 0.20958716260498433 615568.5800899855 0.25336736222168643
742 615307.658318941 0.2095694459083309 615307.1954003556 0.2533491394984143
743 615694.7627405613 0.20955171801869044 615694.2998579445 0.2533308988046955
744 614262.0312259742 0.2095340285166623 614261.5683792351 0.2533127104984183
745 615469.6953172464 0.20951628438996028 615469.2325065166 0.25329444536990153
746 613631.5320894311 0.20949860408548518 613631.0693145589 0.25327626810812254
747 614836.3420170512 0.20948086364914942 614835.8792781833 0.25325800419905564
748 613332.4929293738 0.2094631749426512 613332.0302263835 0.2532398153272312
749 613984.4798405769 0.20944545182332688 613984.017173555 0.2532215699999711
750 613115.5403125422 0.209427747443706 613115.0776814345 0.2532033603377129
751 613177.8029347333 0.20941004319085652 613177.3403395549 0.2531851352199524
752 612742.9004413941 0.2093923275512297 612742.4378821556 0.25316691085449006
753 612601.1867993503 0.20937463396501543 612600.7242760216 0.25314869473627194
754 612095.7851777679 0.2093569181792415 612095.3226903789 0.253130470759701
755 612307.2581507091 0.20933922367315896 612306.7956992378 0.25311224757618583
756 611176.9327308466 0.20932151908418617 611176.4703152875 0.2530940400262025
757 612256.9254377901 0.20930381428165276 612256.4630581801 0.2530757957152031
758 610040.9299038183 0.20928612836670407 610040.4675600731 0.2530576167470885
759 612405.0688210522 0.20926840823225443 612404.6065133025 0.25303934141701384
760 608704.8054292573 0.2092507442402265 608704.3431573135 0.2530211995864674
761 612786.1676760804 0.2092330065405456 612785.7054401892 0.2530028845409473
762 607072.9513249181 0.20921536612096442 607072.4891247624 0.2529847894965666
763 613582.4153497964 0.2091976073037596 613581.9531857689 0.2529664201971143
764 604882.5235932368 0.20917999457512876 604882.0614648522 0.2529483901410948
765 615177.9424617602 0.20916220389950352 615177.4803696205 0.25292993584199186
766 601676.9175660464 0.209144629547768 601676.4555094108 0.25291200603043906
767 618162.2680898785 0.20912678106437033 618161.8060696912 0.2528934061837772
768 596927.9112661633 0.20910926483672634 596927.4492812646 0.25287563387303635
769 622978.1062150513 0.20909130691103253 622977.644266957 0.2528567873830039
770 590798.8810142655 0.20907387477130568 590798.4191011565 0.2528392341921521
771 628307.904670304 0.20905572932711305 628307.4427945412 0.25282003340982384
772 585989.3750527861 0.2090384016974402 585988.9132117 0.252802684269758
773 629183.1951291123 0.2090200263507112 629182.7333258976 0.25278318835521824
774 587321.1408857482 0.20900280322451675 587320.6791170902 0.25276585478969626
775 622412.8881643057 0.20898430926425976 622412.4264335673 0.25274642911973155
776 595315.6897068209 0.20896711478390495 595315.228010865 0.25272884099559134
777 611886.7943481728 0.20894872862697306 611886.3326896068 0.25270983745023284
778 604874.3268800202 0.20893133886792353 604873.8652569028 0.2526917785776416
779 602566.0953103376 0.20891328135644296 602565.6337237526 0.25267330374328867
780 610614.8724643451 0.20889550294435089 610614.4109140811 0.2526547609313249
781 598003.0385327204 0.20887787274160224 598002.5770181424 0.25263670519950443
782 611660.243095722 0.2088597458290055 611659.7816180696 0.25261790654859734
783 597418.1697997524 0.20884242251850313 597417.7083572826 0.2526000473763371
784 610462.0337446366 0.2088241487777909 610461.5723392859 0.25258120201411016
785 598043.4084048172 0.20880685535212498 598042.9470346387 0.2525633231530076
786 608225.0902716715 0.2087887040787526 608224.6289383733 0.25254459409871566
787 599382.5084590269 0.20877119848481987 599382.0471612735 0.25252655483257275
788 605017.6612197995 0.20875335992246957 605017.1999583616 0.2525080779715569
789 602131.7329948144 0.20873556650866515 602131.2717694456 0.252489802338849
790 600675.6347466029 0.20871801717893027 600675.1735569737 0.25247161196840673
791 605636.2323638868 0.2087000282665211 605635.771210764 0.25245309454963966
792 596288.3423474137 0.20868261058229004 596287.8812296725 0.2524351306856867
793 607888.4950523138 0.2086646002010434 607888.0339712384 0.25241647517102894
794 594379.3176456772 0.20864715222658087 594378.8565999309 0.2523985942203146
795 606832.9590625595 0.20862925614039002 606832.4980533236 0.2523799798389765
796 596167.9481135379 0.2086116807370972 596167.4871398668 0.25236199032546147
797 602422.4031869506 0.20859394339243076 602421.9422494284 0.2523435788755019
798 600253.5030446786 0.20857623410333362 600253.0421430845 0.25232536013299933
799 597083.3360937679 0.20855863457284177 597082.875227919 0.252307214303644
800 603777.6817743643 0.20854083763851136 603777.2209447463 0.2522887803547894
801 593712.8652553936 0.2085233211637722 593712.404461249 0.25227082336636086
802 604487.0249789072 0.20850548932515417 604486.5642211251 0.2522522927699367
803 593450.3171470694 0.2084879970887151 593449.8564247015 0.2522343707876783
804 602283.8399460153 0.20847018107878346 602283.3792599423 0.2522158918537194
805 595358.6924631624 0.20845266760933542 595358.231812616 0.25219787882565653
806 598878.5083395562 0.20843491101200345 598878.0477251003 0.25217954492510863
807 597512.5849170176 0.20841734308493723 597512.1243382783 0.25216139620789374
808 596075.9457642866 0.208399670312904 596075.485221407 0.2521432091880632
809 598532.2191313352 0.20838203193034632 598531.7586243495 0.25212495375627486
810 594585.9162386862 0.2083644450735747 594585.4557673805 0.252106860677718
811 598325.0452471067 0.20834674517747526 598324.5848118037 0.25208855776308187
812 594021.12536238 0.20832922538491438 594020.6649626502 0.2520705043589086
813 597601.4771999865 0.20831149132357188 597601.0168362984 0.252052196746114
814 593623.2529359983 0.20829400562519942 593622.7926078388 0.2520341538812484
815 596966.3003584853 0.2082762702689624 596965.8400663597 0.2520158552827676
816 593012.8841174358 0.20825878604802497 593012.4238608336 0.25199781616375583
817 596500.998840281 0.20824107690920837 596500.5386196756 0.25197952862754736
818 592354.7938294304 0.20822357338015687 592354.3336443661 0.25196149082639396
819 595912.4113411126 0.2082059047853196 595911.9511919862 0.2519432215170515
820 591993.8126485724 0.20818837491831763 591993.3525350242 0.2519251733214422
821 594921.7712110854 0.20817074764325286 594921.3111334003 0.25190693748697457
822 592067.2442402527 0.20815319442967944 592066.7841981972 0.25188886101317104
823 593540.7871793644 0.2081356023553523 593540.3271730874 0.2518706747006784
824 592409.0526948934 0.20811803295563194 592408.5927243027 0.25185255774554083
825 592047.6168373157 0.20810046953010722 592047.1569024186 0.2518344276235322
826 592699.4217027886 0.20808288982629813 592698.9618036279 0.2518162708490415
827 590754.4800701309 0.20806535078280333 590754.0202065903 0.2517981898463159
828 592692.8221315788 0.20804776323219976 592692.3623038107 0.25178000499139963
829 589801.3843466647 0.20803024700871495 589800.9245544599 0.25176195780271904
830 592358.0691254335 0.20801265163693744 592357.6093690218 0.2517437599371535
831 589109.3863133529 0.2079951587807107 589108.9265924611 0.25172573309372637
832 591859.8257308577 0.20797755445284813 591859.3660457715 0.25170753179767413
833 588463.1002074206 0.2079600868083872 588462.6405578129 0.2516895210182317
834 591437.5326446975 0.2079424711636528 591437.0730309114 0.2516713149937473
835 587633.3121037009 0.20792503198498388 587632.8525253418 0.25165332718048844
836 591290.8620368338 0.20790740036513033 591290.4024943293 0.2516351041522197
837 586458.0805860751 0.20788999576218894 586457.6210789237 0.2516171555961267
838 591542.1059728813 0.2078723395036318 591541.6465016466 0.25159889514568123
839 584843.618408074 0.20785498065839608 584843.1589720844 0.2515810090073329
840 592275.413384054 0.20783728462369588 592274.9539840851 0.25156268423903644
841 582700.6487228452 0.20781999037077808 582700.1893579647 0.2515448901817352
842 593614.6315945218 0.20780222958257158 593614.1722658267 0.25152646557017166
843 579865.0251328452 0.2077850295070322 579864.5658390125 0.2515088031114891
844 595788.1748724291 0.20776716502403145 595787.7156150356 0.2514902284198121
845 576070.604488895 0.20775010243896436 576070.1452660401 0.25147275256930224
846 599093.6793708663 0.20773207830849158 599093.2201848315 0.2514539564608778
847 571105.8351476145 0.20771520813491443 571105.3759956687 0.2514367375725065
848 603544.7192664741 0.2076969586980724 603544.2601518808 0.2514176347059811
849 565452.9604743376 0.20768032311267168 565452.5013932859 0.25140072852960693
850 607809.5308767804 0.20766181919316207 607809.0718336822 0.251381278995763
851 561585.1450926171 0.2076453683526761 561584.6860826261 0.2513646227098136
852 607953.9386877101 0.20762673734689144 607953.4797159818 0.2513449910433648
853 564008.5357040148 0.20761021562460705 564008.0767655482 0.2513282510093815
854 599926.5996329581 0.20759182986920474 599926.1407322017 0.25130892652001713
855 574239.474737936 0.20757484936912557 574239.015871497 0.25129158972547605
856 586252.6457891183 0.20755708081234986 586252.1869589685 0.2512730689182313
857 586645.8282029892 0.20753946917312896 586645.3694086234 0.25125489662509576
858 574584.5968070115 0.20752231749677072 574584.1380474989 0.2512371951385226
859 593999.4515095731 0.20750426471104516 593998.9927868899 0.2512184186158046
860 570215.625639851 0.20748739125424373 570215.1669513499 0.25120110976006604
861 592957.9414939596 0.20746929710118944 592957.482842424 0.25118223858444455
862 573776.4520045574 0.207452276596593 573775.9933875062 0.25116477451290453
863 585522.0867655212 0.20743451727043735 585521.6281847054 0.25114629855230597
864 581042.0000286396 0.20741710084353338 581041.5414831889 0.2511283497831076
865 577616.7699908043 0.20739977917248145 577616.3114806118 0.25111041329338163
866 586050.0662581829 0.20738202568997235 586049.6077841147 0.2510920425106514
867 574103.717694206 0.2073649476063312 574103.2592548495 0.25107440884083015
868 585580.0066566351 0.20734712209690875 585579.5482535688 0.2510559441693585
869 575992.8115069226 0.20732998783298406 575992.3531386958 0.2510382390199398
870 580581.0437924644 0.2073123628401907 580580.5854600802 0.2510200213990108
871 580710.3013958128 0.20729497418851897 580709.8430988409 0.25100199758603403
872 574791.5473352398 0.20727765396023057 574791.0890734303 0.2509841555689761
873 584347.626334544 0.20726001544240194 584347.1681087061 0.25096582252387845
874 571651.0211070445 0.20724290127677777 571650.5629159159 0.2509482273343975
875 584428.242752533 0.20722517263974627 584427.7845975697 0.25092979063204157
876 572309.5721922193 0.2072080680066109 572309.114071961 0.2509121903525608
877 581034.9192942759 0.20719044216392946 581034.4612099373 0.2508938963899566
878 575551.779603973 0.20717318652685318 575551.3215546999 0.2508760866318943
879 576238.7190692186 0.20715577291778187 576238.2610553717 0.2508580739120171
880 578955.031864115 0.20713832364565846 578954.5738857893 0.25084000210745994
881 572436.9676263737 0.20712110205965983 572436.5096830293 0.25082224248146584
882 580546.6716630262 0.20710352958326433 580546.2137554956 0.2508040009936903
883 570917.8820885672 0.2070863919811697 570917.4242158213 0.250786353977774
884 579756.3817318906 0.2070688164708393 579755.9238949758 0.2507680983192863
885 571515.2475073695 0.20705164460001485 571514.7897053136 0.2507504112807894
886 577350.1891259413 0.20703416454615203 577349.7313595086 0.25073226804975746
887 573057.3894497073 0.20701689100756707 573056.9317183613 0.25071445499108813
888 574722.8037599446 0.20699953876536092 574722.3460639415 0.2506964643794122
889 574174.0975005665 0.20698216692939697 574173.6398398677 0.2506785318046215
890 573059.7875846642 0.2069649081093096 573059.3299591097 0.2506606464865108
891 573979.4507336757 0.20694749324840359 573978.993143513 0.2506426694580463
892 572883.6409946037 0.20693025797061465 572883.1834395514 0.250624794417335
893 572291.8443156858 0.20691287161741356 572291.386795943 0.25060687123202663
894 574079.6406376509 0.2068955907244382 574079.1831531504 0.2505889097447803
895 569453.67551105 0.20687828949311332 569453.2180616381 0.2505711225445619
896 576190.1861899362 0.20686091706142537 576189.7287760148 0.2505530043906136
897 565985.8012985155 0.20684372741142143 565985.343919388 0.25053540012904163
898 578737.4540397979 0.2068262442128847 578736.9966964677 0.250517085924027
899 562333.9263650631 0.20680916395768284 562333.4690562219 0.2504996772628711
900 581331.2074721471 0.20679156798206336 581330.7501994297 0.2504811494536984
901 558922.9320221983 0.20677457535132737 558922.4747837035 0.250463919450239
902 583384.1922446922 0.20675687382603505 583383.7350426336 0.25044518478397276
903 556532.0712541585 0.20673993267164165 556531.6140861523 0.2504280735384497
904 583651.3666694338 0.20672215266912353 583650.9095380773 0.2504092037691269
905 556450.5137771409 0.20670521269535153 556450.0566798474 0.2503920806964921
906 580755.9030024394 0.20668742752635183 580755.4459417483 0.2503732635957116
907 559455.81996931 0.2066704320232859 559455.362942929 0.250355948928324
908 575053.3312348946 0.20665274911760417 575052.8742447232 0.2503374221915553
909 564494.8061522377 0.20663564801449322 564494.3491968047 0.25031978496630175
910 568657.7729527586 0.20661814219835245 568657.3160329508 0.25030166558931877
911 569398.7297378605 0.20660089703135867 569398.2728532797 0.2502836837086819
912 563483.0682396201 0.20658358011104022 563482.6113901198 0.2502659201451929
913 572383.2992470142 0.20656618126572113 572382.8424331585 0.25024767443884766
914 560598.2377940383 0.20654902184752277 560597.7810148976 0.2502301187810589
915 572749.2365069042 0.20653150923850994 572748.7797636263 0.2502117686819115
916 560089.5426593005 0.2065144552688544 560089.0859505855 0.25019425966646097
917 571164.7054799644 0.20649689895175563 571164.2488071027 0.2501759627699782
918 561009.9533756347 0.20647989078604503 561009.496737352 0.2501583919811592
919 568882.2242481257 0.20646235250450898 568881.7676455507 0.2501402224375826
920 562161.8224902127 0.2064453319935229 562161.365922329 0.25012255170325204
921 566782.789710685 0.20642785419101875 566782.3331783258 0.2501045051285354
922 562816.3689740868 0.20641077990105858 562815.9124765559 0.2500867511008302
923 565228.3363024037 0.20639338914825164 565227.8798402234 0.2500687911535074
924 562886.5489015491 0.2063762462426117 562886.0924743068 0.2500509960093747
925 564126.6790919328 0.2063589519066851 564126.2226998905 0.2500330905111777
926 562728.2510069958 0.2063417443415723 562727.7946499692 0.2500152822601366
927 563102.3746666604 0.20632453843642914 563101.9183447019 0.24999742006439202
928 562721.055060793 0.20630727706264765 562720.5987739217 0.24997959418468385
929 561823.8779995708 0.2062901419071549 561823.4217476438 0.24996178507468994
930 563022.9788383848 0.2062728399466837 563022.5226216272 0.24994391770152916
931 560220.8190965726 0.20625575839150215 560220.3629146318 0.2499261823663242
932 563552.1138732716 0.2062384300058097 563551.6577265894 0.24990825231093447
933 558492.478784468 0.2062213891808687 558492.0226724731 0.2498906056707243
934 564062.3205858617 0.20620404714555812 564061.8645092059 0.24987260859781638
935 556938.728310391 0.2061870364794635 556938.2722683086 0.24985504593341
936 564295.6250711433 0.20616968996135568 564295.1690644573 0.24983699600703457
937 555759.550795817 0.2061527003198469 555759.094823623 0.24981949370703338
938 564123.4201241507 0.20613535455248533 564122.9641873799 0.24980141621246632
939 554978.9941088525 0.2061183799691964 554978.5382065284 0.2497839441178186
940 563589.5136645965 0.20610103716227174 563589.0577976939 0.24976586533264428
941 554474.2840822072 0.20608407637931744 554473.8282497311 0.24974839976997343
942 562872.774992235 0.20606673576249884 562872.3191951619 0.24973033732473549
943 554036.1818320774 0.20604979236120216 554035.7260694162 0.24971286896643058
944 562210.12169762 0.2060324490609109 562209.6659703458 0.249694825106416
945 553437.2802347621 0.206015530875337 553436.8245418704 0.24967736089776513
946 561817.8710029905 0.2059981750617687 561817.4153454943 0.24965932115103992
947 552489.8134494891 0.20598129374614518 552489.3578263135 0.249641881889159
948 561849.3087544776 0.20596391075695328 561848.8531667483 0.24962381857822616
949 551070.9192735762 0.20594708172726606 551070.4637200598 0.24960643467042434
950 562392.8849550957 0.2059296526228495 562392.429437131 0.24958831200807105
951 549120.1267646631 0.2059128949036042 549119.671280749 0.24957101918584718
952 563482.1996125624 0.20589539711061705 563481.7441643677 0.24955279759634894
953 546638.1329271818 0.2058787321336689 546637.677512817 0.24953563265055592
954 565080.963949 0.20586114117400584 565080.5085705859 0.2495172728839096
955 543724.5321874778 0.20584458886384832 543724.0768426214 0.24950026750985851
956 567006.3724598053 0.20582688394146814 567005.9171511831 0.24948173827160902
957 540687.7094797329 0.2058104532037747 540687.2542043729 0.2494649068842242
958 568775.2623079685 0.2057926308677417 568774.8070691355 0.24944620206632062
959 538201.7007703995 0.20577630181937778 538201.2455645783 0.24942951940667735
960 569476.4860124298 0.20575839930996978 569476.0308433428 0.2494106877691821
961 537304.2826809131 0.2057421022971414 537303.8275447486 0.2493940621838227
962 568007.0270380231 0.20572421763257392 568006.5719385723 0.24937523315183135
963 538882.1519637045 0.2057078322721532 538881.6968973668 0.2493585055277853
964 563909.8720911903 0.20569010725008766 563909.4170612161 0.24933986699892274
965 542783.4109857449 0.20567350756864952 542782.9559893678 0.24932286956222308
966 558079.2734792421 0.20565605912186868 558078.8185186046 0.24930457836233885
967 547628.6246185786 0.20563918120124783 547628.1696921744 0.2492872229247353
968 552232.4513477616 0.20562203719239902 552231.9964564035 0.24926932085591122
969 551761.1565340217 0.2056049052011268 551760.7016774835 0.249251633047883
970 547753.0723881697 0.20558800493762946 547752.6175661177 0.24923404710487024
971 554147.9367506976 0.20557070431805277 554147.4819638612 0.24921613209414006
972 545240.6994801401 0.20555394177909742 545240.2447274684 0.24919873000410236
973 554488.9324592026 0.20553658124110114 554488.4777418973 0.24918072402127284
974 544682.0456906449 0.20551984498838843 544681.5910074346 0.2491633651917829
975 553027.613482092 0.20550252768901553 553027.1588341653 0.2491453990384664
976 545629.509612793 0.20548572780845548 545629.0549990964 0.2491279687998468
977 550398.8685042937 0.20546852815698302 550398.4139256274 0.2491101381928964
978 547356.6301381827 0.20545161335248396 547356.1755939994 0.24909256980296637
979 547393.6707381166 0.2054345629578636 547393.2162286367 0.24907491695636766
980 549121.521115126 0.20541752377369216 549121.066640406 0.2490571961493233
981 544664.5174401508 0.20540061403120388 544664.0629998242 0.24903971255072982
982 550407.536054945 0.20538347219254582 550407.0816496084 0.24902186435699372
983 542570.3258846203 0.2053666694050382 542569.8715134411 0.24900450971618837
984 550989.0822211604 0.2053494621245008 550988.6278851195 0.24898657875662866
985 541202.711763108 0.20533272396434196 541202.2574610823 0.24896930181953963
986 550865.6141222082 0.20531549115147324 550865.1598553809 0.24895133616640078
987 540479.1862053944 0.20529877812307956 540478.731972527 0.24893408930138655
988 550174.887711509 0.2052815542549798 550174.4335138247 0.24891613007509283
989 540218.8272759876 0.2052648360679998 540218.373112274 0.24889887757046708
990 549129.8241214994 0.20524764548272467 549129.3699929013 0.24888095264414872
991 540192.8373339874 0.2052309039367852 540192.3832394086 0.24886367479239774
992 547972.1242571087 0.20521375865595332 547971.6701975545 0.24884579546535304
993 540163.3562195401 0.20519698801019537 540162.9021940625 0.24882848968903315
994 546937.4064549636 0.20517988773456264 546936.952464426 0.24881064986587953
995 539909.6055957685 0.2051630932776986 539909.1516393455 0.2487933298472357
996 546239.7592772539 0.20514602677375837 546239.3053557205 0.2487755066553184
997 539233.4374551874 0.20512922260870073 539232.9835677639 0.24875820085137137
998 546080.0126257467 0.20511216908866517 546079.5587732227 0.2487403548475561
999 537948.8928119992 0.2050953761001379 537948.4389935175 0.2487231055720702
1000 546660.4519688074 0.20507830528555082 546659.9981853229 0.24870517919036075
1001 535890.58388115 0.2050615492323993 535890.1301315596 0.2486880412596964
1002 548140.1548975863 0.20504442024798167 548139.7011832084 0.24866995773813927
1003 533034.0948699551 0.205027727425852 533033.6411892383 0.2486529893482535
1004 550362.8962110546 0.2050104915942157 550362.4425658972 0.24863466587799285
1005 529871.1902772388 0.2049938759370146 529870.7366654704 0.2486178925043246
1006 552214.6198786589 0.20497649998812412 552214.1663028554 0.2485993034956152
1007 527842.2631046631 0.20495994010022311 527841.8095620818 0.24858264119358917
1008 551577.0495317138 0.2049424625947344 551576.5960253092 0.24856394207734991
1009 528525.4442025463 0.20492590062914076 528524.9907294788 0.24854716686607234
1010 547935.6543076902 0.2049084423592343 547935.2008705667 0.24852868118069377
1011 531240.6460327674 0.20489184109474146 531240.1926293231 0.24851160320668472
1012 544103.2023121286 0.20487446938253634 544102.7489441637 0.24849349548873503
1013 532990.0808524129 0.20485785397992085 532989.6275184057 0.2484761532011721
1014 542961.62908792 0.20484049655413133 542961.1757891773 0.24845824615412412
1015 531296.5874051638 0.20482394449565244 531296.1341403375 0.24844088187712873
1016 545357.623845098 0.20480647161366305 545357.1706157959 0.24842283044443628
1017 526163.3336204719 0.20479009048201305 526162.880424613 0.24840576839122278
1018 549848.1819288302 0.2047724246041098 549847.7287690953 0.24838731031294992
1019 520629.04218020255 0.20475625377566736 520628.58905323804 0.24837071078824852
1020 552930.7326578087 0.20473843841649753 552930.2795675056 0.2483518647438351
1021 518479.6772398852 0.2047223558994336 518479.22418199433 0.24833553499326513
1022 551365.4837171636 0.2047045596070669 551365.0306959903 0.24831661358782298
1023 521468.36466182506 0.20468834184277213 521467.91167335055 0.24830013269840476
1024 544698.8733058731 0.20467079478880476 544698.4203535009 0.24828157743541973
1025 528392.7350297661 0.20465425613046817 528392.2821109339 0.24826457607275676
1026 535717.253166262 0.20463711666210638 535716.8002824616 0.24824668369978714
1027 535879.9996983731 0.2046202032846394 535879.5468491177 0.2482290521914878
1028 528117.6933545838 0.2046034588643289 528117.2405393327 0.24821179222566137
1029 540737.275633813 0.20458624957167368 540736.8228538712 0.24819369230540791
1030 524035.7699264196 0.20456975587423915 524035.31717987533 0.24817678836212193
1031 541724.5405696663 0.20455240742946182 541724.0878587357 0.24815852322643908
1032 523580.8863170842 0.20453598963107547 523580.4336394382 0.24814165637799146
1033 539592.8919652414 0.20451866474378727 539592.4393230709 0.24812350571801392
1034 525467.7448761626 0.20450218638685877 525467.2922675129 0.24810646328880537
1035 536008.1162056673 0.20448499395673644 536007.6636321051 0.2480885682024137
1036 528005.5335646813 0.20446838217528127 528005.0810250122 0.24807128691187574
1037 532459.3750493473 0.20445136040508316 532458.9225443432 0.24805364372440486
1038 529983.6644777037 0.2044346055443625 529983.2120069239 0.24803617438179754
1039 529736.94917221 0.20441774023174397 529736.4967357668 0.24801870299221798
1040 531053.7564980336 0.2044008732115022 531053.304096025 0.2480011355187735
1041 527864.3152270395 0.20438412715278292 527863.8628591557 0.2479837565408389
1042 531492.1228695441 0.20436718628508116 531491.6705362077 0.24796615003931863
1043 526451.638634728 0.20435052228480896 526451.1863353796 0.2479488261435044
1044 531661.984349363 0.20433353599652024 531661.5320846366 0.24793119038106715
1045 525198.4655641469 0.20431692568792273 525198.0133332997 0.24791392148366534
1046 531678.2021319082 0.20429991574921044 531677.7499357474 0.2478962450545056
1047 524129.4739686368 0.20428333609390198 524129.0218062635 0.2478790372381291
1048 531397.1568951487 0.20426632581089635 531396.7047674999 0.2478613228994742
1049 523474.5194037765 0.20424975186230787 523474.06730986503 0.2478441596201236
1050 530603.9336858884 0.2042327682347781 530603.4816266812 0.247826438986874
1051 523405.41792931955 0.2042161720845076 523404.9659038714 0.24780927605909475
1052 529220.378601289 0.20419924158775554 529219.9266104472 0.24779160017926496
1053 523881.5700167247 0.20418259880866327 523881.1180597421 0.24777438382940012
1054 527387.953129575 0.204165740930859 527387.5012070324 0.247756801719501
1055 524668.1556730039 0.20414903784212557 524667.7037844739 0.2477394920432705
1056 525402.1996091417 0.2041322599334586 525401.7477548507 0.24772203107811452
1057 525451.1944529163 0.20411549632739748 525450.7426328041 0.2477046158658449
1058 523570.7508683767 0.20409879242548992 523570.29908231075 0.247687273564553
1059 525968.7963672108 0.20408197918435714 525968.3446154635 0.2476697680016245
1060 522089.80363971106 0.2040653338192624 522089.35192185943 0.24765251782145037
1061 526098.7341472115 0.20404848751687718 526098.2824637704 0.2476349537140993
1062 520996.8970617734 0.20403188247298065 520996.44541213143 0.24761775951934184
1063 525873.616730219 0.20401501933706126 525873.1651150287 0.24760017088469413
1064 520195.5116511664 0.20399843997624295 520195.06006972474 0.2475830016582292
1065 525436.2157987491 0.20398157098152828 525435.7642517654 0.24756541265138032
1066 519515.89527563436 0.2039650099804438 519515.4437623726 0.24754825174394512
1067 524970.569483847 0.20394813818991114 524970.1180050385 0.2475306703682297
1068 518778.3173221739 0.2039315964653724 518777.86587705946 0.24751351794606707
1069 524644.2265031035 0.2039147168160642 524643.7750924507 0.2474959359704301
1070 517835.5787688281 0.20389820257787675 517835.12739181914 0.24747880643986384
1071 524581.1421434083 0.20388130324474674 524580.6908009019 0.2474612033070717
1072 516585.7371657254 0.20386483038373857 516585.28585677437 0.24744412066753874
1073 524864.3177513251 0.2038478943841884 524863.8664769626 0.24742646820914094
1074 514961.0688597249 0.20383148112039265 514960.6176187819 0.24740946185868526
1075 525554.002546485 0.20381448720551443 525553.5513402703 0.247391727506051
1076 512909.59184996504 0.2037981553599113 512909.14067697997 0.2473748297352203
1077 526701.6383650505 0.20378107814704716 526701.1872269948 0.2473569777191141
1078 510392.13380860124 0.20376485252322663 510391.6827035263 0.24734022238952624
1079 528333.1140536672 0.20374766309753042 528332.6629837895 0.24732221459553752
1080 507427.0546488473 0.20373156898273626 507426.6036116442 0.2473056341666804
1081 530361.8506734542 0.20371423917040585 530361.3996717798 0.24728743517538482
1082 504224.36277946766 0.20369829370779288 504223.9118101238 0.24727105013494918
1083 532390.4414288672 0.20368080998535448 532389.9904954126 0.2472526446312057
1084 501418.5680823946 0.20366500159007603 501418.11718095565 0.247236437367855
1085 533458.127129368 0.2036473947063243 533457.6762641052 0.2472178681330584
1086 500216.9754178164 0.2036316510351743 500216.5245844236 0.24720174172509307
1087 532119.7671296629 0.2036140325112261 532119.3163324737 0.2471831567719449
1088 501948.6513863048 0.20359820304068596 501948.2006211891 0.24716691269242871
1089 527420.8631837311 0.2035807628194227 527420.4124544065 0.2471485617802153
1090 506827.3296667059 0.2035646649121011 506826.8789700806 0.24713196040868002
1091 520176.45124188083 0.20354758434418566 520176.0005802154 0.24711408108004732
1092 513253.78965104325 0.20353110524425821 513253.3390229629 0.2470969751191434
1093 512668.3575543661 0.20351444636591734 512667.9069602717 0.247079647997124
1094 518890.28404505196 0.2034976022721086 518889.8334853902 0.2470620595411824
1095 506985.5663407136 0.20348128721969963 506985.11581424467 0.2470451816943789
1096 522081.8490542444 0.20346419649804584 522081.39856278105 0.2470272668607066
1097 504179.41528867086 0.20344806557439316 504178.9648299772 0.2470106281157677
1098 522189.8103281093 0.20343089569340306 522189.35990460636 0.24699260724487138
1099 504378.3214910871 0.20341476962140173 504377.8711003455 0.24697597198443205
1100 519492.82268399955 0.20339768989330956 519492.37232824217 0.2469580674737769
1101 506882.1034623258 0.20338142097736767 506881.653139663 0.2469412418392215
1102 515108.05574576993 0.2033645521185382 515107.60545760585 0.24692361196494145
1103 510347.16877096175 0.20334806513377773 510346.71851639915 0.2469064974640777
1104 510532.5501211604 0.20333144334657016 510532.0999005277 0.24688918937290685
1105 513369.85655736504 0.20331474580557454 513369.406370823 0.2468717962846473
1106 506965.2478863049 0.20329832778494117 506964.79773322446 0.24685475263249632
1107 515030.0495028093 0.20328148685593259 515029.59938415274 0.24683716969960381
1108 504985.12591331213 0.20326518433763402 504984.6758278538 0.24682027397687809
1109 515023.29049032147 0.20324829290879332 515022.8404394047 0.2468026238771142
1110 504611.0159461544 0.2032320091452073 504610.56592839706 0.24678574823849073
1111 513545.5935583335 0.20321515658861106 513545.1435750277 0.2467681492548437
1112 505464.3751716128 0.20319881292402528 505463.9252216106 0.24675118931310044
1113 511118.3567439185 0.2031820635658205 511117.9068281277 0.24673372720765877
1114 506954.9078031156 0.2031656144214116 506954.4579208797 0.2467166215220172
1115 508367.8409744159 0.2031489967482674 508367.3911260835 0.24669933562420057
1116 508498.0169026802 0.20313243172752377 508497.56708818034 0.24668206815465887
1117 505806.63160832936 0.20311594097977978 505806.18182743323 0.24666495516849496
1118 509689.978956924 0.20309927602192113 509689.52921010484 0.2466475431664248
1119 503713.79855118034 0.2030828864175276 503713.34883772006 0.24663057385136633
1120 510370.7897703144 0.2030661502077192 510370.340091115 0.24661304921434632
1121 502132.3411339117 0.2030498293100123 502131.8914878941 0.24659618827265622
1122 510595.9875354429 0.2030330505625459 510595.5379238128 0.2465785795561719
1123 500925.7175321397 0.2030167707237096 500925.2679535667 0.24656180228079955
1124 510577.50265666447 0.20299996842966633 510577.05311257613 0.2465441199295556
1125 499844.62544614816 0.20298371387204778 499844.1759350104 0.24652742384642473
1126 510621.1082606116 0.2029668903786805 510620.6587840727 0.24650964859114424
1127 498608.36414855055 0.20295065940093532 498607.91470483236 0.2464930587972887
1128 511023.24755278794 0.20293379673990325 511022.79814385565 0.24647513555881462
1129 497078.1975167928 0.20291759574166254 497077.7481405016 0.24645869543568474
1130 511762.141406921 0.2029006613881809 511761.6920657107 0.2464405488544302
1131 495688.24626092555 0.20288448015475333 495687.7969521773 0.24642426806990922
1132 511710.0479856343 0.20286746611403675 511709.59871227574 0.24640589243812164
1133 496039.7610257672 0.20285122366618463 496039.3117849302 0.24638961338918658
1134 508200.9932465422 0.20283424704495323 508200.5440410119 0.24637128323570837
1135 500186.7880403841 0.20281776127966536 500186.3388680481 0.24635457471613656
1136 500203.499217448 0.2028010977596467 500203.0500794646 0.24633688563748218
1137 507442.34284792934 0.2027842092694716 507441.89374439884 0.24631932122345424
1138 491628.900567691 0.20276802125031726 491628.45149705297 0.24630261679576212
1139 513473.09364462376 0.20275075581310423 513472.6446096467 0.2462842212239776
1140 487004.3648001281 0.2027348799796087 487003.91579707206 0.24626817605616783
1141 514195.57961396984 0.20271745258623758 514195.1306470802 0.24624943706378555
1142 487982.01376059046 0.2027015607833563 487981.56482566823 0.24623336144461394
1143 509242.2101041834 0.20268429426874063 509241.7612049175 0.24621497165338854
1144 492933.4466019321 0.20266813697807767 492932.9977354825 0.24619831261085467
1145 502602.9600095528 0.20265122837558291 502602.5111776619 0.24618066254716753
1146 497559.9771869157 0.20263477477859318 497559.528388777 0.24616336390178883
1147 498562.3371045144 0.20261813563711958 498561.8883401365 0.24614624222821516
1148 498380.74486277835 0.20260154758306134 498380.29613253806 0.24612869270861482
1149 498456.1518163817 0.20258494629069496 498455.70311985357 0.24611158186260756
1150 495643.26076055004 0.20256844478080693 495642.81209782953 0.24609427574090761
1151 500501.999303209 0.2025517252648757 500501.5506746638 0.2460768199655014
1152 492590.48814940965 0.20253539348069485 492590.0395540829 0.24605993326834397
1153 501430.96923911746 0.2025185746505685 501430.52067836135 0.24604218144825765
1154 491938.49551002687 0.2025023009553829 491938.0469822585 0.24602546738213707
1155 499400.3824188109 0.202485529301652 499399.9339255226 0.24600775901586772
1156 493942.3178923231 0.20246914593632248 493941.86943233723 0.24599083992135964
1157 495424.1534194003 0.20245256353428576 495423.70499334286 0.2459734939199148
1158 496745.09226264304 0.20243599385980302 496744.6438704609 0.2459561882262884
1159 491979.34881946695 0.20241961224807883 491978.9004606188 0.24593923587314837
1160 498081.62517208495 0.20240291051653786 498081.1768475148 0.2459216596438768
1161 490626.05310749414 0.2023866179811436 490625.60481601115 0.24590486494982153
1162 497172.52184438915 0.2023699096019961 497172.07358718663 0.2458872928834499
1163 491099.2618231256 0.2023535835175677 491098.8135991524 0.24587038968039088
1164 495125.7705223364 0.20233696164967066 495125.32233235246 0.24585302232932787
1165 491866.4987071506 0.20232056017061165 491866.0505506727 0.2458359177370946
1166 493672.9705795071 0.20230401668426867 493672.5224567523 0.24581873815237665
1167 491436.68625328 0.20228759079904507 491436.2381641462 0.24580154299432458
1168 493753.94405475893 0.20227104021694844 493753.49599934794 0.2457843707673158
1169 489429.9177057762 0.20225468309446304 489429.46968380996 0.24576728320736255
1170 495126.9441106387 0.20223803768889845 495126.4961226652 0.24574993577981163
1171 486575.54276564653 0.20222181613160628 486575.0948107408 0.24573308961925466
1172 496862.1429421113 0.20220503840696913 496861.6950215733 0.24571549962767603
1173 483839.1044757276 0.20218895844680287 483838.6565878767 0.24569889238160111
1174 498196.3271853049 0.2021720619928854 498195.87933213153 0.24568111132489728
1175 481617.50840132334 0.20215609188356143 481617.06058057793 0.24566465354237016
1176 499101.59785431076 0.20213910491882456 499101.150068436 0.24564676986996323
1177 479585.3014429792 0.2021232231029047 479584.85368936794 0.24563038814209123
1178 500159.30352748855 0.20210614683224915 500158.85580890696 0.24561243473913172
1179 477120.3507751003 0.20209036932485538 477119.9030885945 0.24559613646669456
1180 501881.71824132866 0.2020731661917808 501881.2705901027 0.24557805973073543
1181 474031.34960102494 0.20205753102292034 474030.90198157984 0.2455619140528822
1182 503941.2263892835 0.20204016202612335 503940.77880548744 0.2455436339749074
1183 471205.96130193747 0.20202467227540133 471205.51374958764 0.24552767750630441
1184 504773.27414377214 0.2020071720132758 504772.826627391 0.2455092091698272
1185 470599.2708489563 0.2019917253613313 470598.82336389937 0.24549333159955666
1186 502234.08123731345 0.2019742638695937 502233.63378816616 0.24547488338946452
1187 473900.21924486215 0.2019586416387945 473899.77182741754 0.24545880298773498
1188 495616.9020425029 0.2019414805338388 495616.454660301 0.2454407214179335
1189 480574.86566270003 0.20192546023549876 480574.41831310285 0.2454241369244607
1190 486927.6484591105 0.20190878637499346 486927.20114364463 0.24540667950378392
1191 487867.0273291355 0.20189228983183133 487866.58004737 0.24538947566739092
1192 479309.0389497821 0.20187609317723407 479308.59170104907 0.2453726398316703
1193 492913.96739293507 0.20185921838236942 492913.5201787786 0.24535493807505362
1194 474943.83146435255 0.20184332295555882 474943.3842825332 0.2453384964253456
1195 494133.6823432571 0.2018262800233311 494133.2351964048 0.24532057229416412
1196 474570.5241058905 0.20181043953123562 474570.07699125103 0.24530419991604777
1197 491440.39211809833 0.2017934715375094 491439.94503825204 0.2452863747484646
1198 477518.5004872194 0.20177746253793305 477518.05343998 0.24526977684508644
1199 486239.93150993926 0.20176075599128426 486239.4844968881 0.24525229517092023
1200 481910.5794501916 0.20174445884530326 481910.1324704156 0.2452353170702392
1201 480761.85712613945 0.20172807070567186 480761.4101798196 0.2452182491536452
1202 485603.29554672976 0.20171149919758313 485602.8486343157 0.24520091487452927
1203 476849.2118213064 0.20169535682765932 476848.76494179067 0.2451841588857119
1204 487209.5753662668 0.2016786221195605 487209.1285210244 0.2451666203238807
1205 475299.6657707974 0.20166258367823783 475299.21895822807 0.24514998567116258
1206 486421.6168250457 0.20164583182571424 486421.1700467773 0.24513243659937034
1207 475914.21707250294 0.20162975434436164 475913.77032701223 0.2451157363905505
1208 483831.3667743062 0.20161310924249415 483830.92006286123 0.24509833573131848
1209 477809.8583410119 0.20159689777110773 477809.4116626626 0.245081451565105
1210 480526.0835409439 0.20158042248403205 480525.63689624757 0.24506427390628677
1211 479870.9330654684 0.20156405103172487 479870.4864542365 0.24504718084079094
1212 477563.6323527335 0.20154773936367712 477563.18577478535 0.24503020879388204
1213 481219.4361243653 0.20153124135991946 481218.9895801649 0.2450129590416928
1214 475584.33013559354 0.20151503869851342 475583.8836244406 0.2449961142836449
1215 481460.39756567695 0.20149847900856951 481459.9510884006 0.2449787973169955
1216 474728.73944343056 0.20148231444626516 474728.2929991311 0.24496198504895705
1217 480653.3043137932 0.2014657602758905 480652.85790334473 0.24494468813987808
1218 474766.0458877339 0.2014495730732987 474765.59951032884 0.2449278319965353
1219 479143.8018009555 0.20143307370624844 479143.3554572673 0.24491061445128143
1220 475284.4848603859 0.2014168276511654 475284.0385498845 0.2448936736997805
1221 477369.34165519424 0.20140040573957638 477368.89537823084 0.24487655765072708
1222 475868.99203529424 0.2013840915460264 475868.54579167493 0.24485952782458673
1223 475698.9414480477 0.20136774503012114 475698.4952377994 0.24484250329608448
1224 476224.25017270056 0.2013513739686432 476223.8039959211 0.24482540549300258
1225 474347.11349126697 0.20133508483344803 474346.6673477382 0.24480844385137449
1226 476218.20430573757 0.20131867855464092 476217.7581957491 0.2447913099259999
1227 473369.3630096975 0.20130242318751837 473368.91693289595 0.24477437835921803
1228 475857.07113547134 0.2012860044099385 475856.6250922286 0.2447572383806105
1229 472709.6354886049 0.20126976156466778 472709.18947853317 0.244740310160114
1230 475228.32287145365 0.20125334816012605 475227.87689492025 0.24472318526216363
1231 472260.7511991891 0.201237103073949 472260.3052558418 0.24470624422468434
1232 474444.7073098658 0.2012207058391741 474444.2614000152 0.24468914479021364
1233 471912.8587640444 0.2012044509738663 471912.41288740834 0.24467218512748656
1234 473605.6266534434 0.20118807411810496 473605.1808102567 0.24465511258329273
1235 471581.5304090063 0.20117180777873733 471581.08459906257 0.2446381359767504
1236 472778.6989638271 0.20115545083096464 472778.2531872901 0.24462108618897038
1237 471217.077558529 0.20113917493454755 471216.63181525585 0.2446040981796031
1238 471997.46402189456 0.20112283496579442 471997.0183119947 0.24458706486809081
1239 470800.9208829324 0.20110655290266463 470800.4752063077 0.24457007175168666
1240 471268.7492036162 0.20109022635738477 471268.3035603408 0.2445530490099516
1241 470335.7242412276 0.20107394145449015 470335.27863123035 0.24453605586042793
1242 470583.4228832572 0.20105762530048404 470582.9773065924 0.2445190395012437
1243 469834.7794964944 0.20104134000756294 469834.33395310503 0.24450204935688172
1244 469926.07363587787 0.20102503222898782 469925.62812580843 0.24448503724793366
1245 469313.8789569896 0.2010087478948673 469313.4334801905 0.24446805115655326
1246 469281.47321823466 0.20099244752000217 469281.02777474426 0.2444510429156979
1247 468786.7156247738 0.2009761645247403 468786.27021454886 0.24443406043131657
1248 468637.57646585297 0.20095987141701466 468637.1310889247 0.24441705686022855
1249 468263.39149824146 0.20094358943742346 468262.9461545754 0.24440007664300056
1250 467985.86083417287 0.20092730403611916 467985.41552378965 0.24438307917894422
1251 467751.0134904986 0.2009110222884096 467750.5682133768 0.24436609947738538
1252 467320.07982007693 0.20089474541626878 467319.6345762217 0.2443491098172406
1253 467255.38260445517 0.2008784627918727 467254.9373938636 0.2443321287345653
1254 466634.29229810694 0.2008621955855337 466633.8471207627 0.2443151486837286
1255 466783.12272319855 0.20084591064802795 466782.6775791237 0.24429816421265557
1256 465920.62369814946 0.2008296546298388 465920.1785872991 0.24428119575345
1257 466344.0187346034 0.20081336546411316 466343.57365703234 0.24426420559889422
1258 465166.7957818254 0.20079712276342726 465166.35073745146 0.24424725115785853
1259 465953.7282179365 0.20078082666447145 465953.2832068575 0.24423025236186008
1260 464353.0936118268 0.2007646004100251 464352.6486339111 0.24421331527365042
1261 465637.38488841424 0.20074829337184522 465636.93994381727 0.24419630362172615
1262 463448.103884998 0.20073208831086975 463447.65897352085 0.24417938883026602
1263 465434.9731252038 0.20071576422724252 465434.5282470816 0.2441623579590093
1264 462402.2134698498 0.20069958768036103 462401.768624789 0.24414547305827586
1265 465409.7688676364 0.20068323709536393 465409.3240559862 0.2441284131005772
1266 461137.53166103875 0.2006671004273875 461137.0868823684 0.24411156989170282
1267 465661.5055233381 0.20065070857269554 465661.06077816413 0.24409446539000568
1268 459533.01939529524 0.20063462942873447 459532.5746829836 0.24407768218846396
1269 466345.4015012431 0.20061817318316752 466344.95682256104 0.24406050891694028
1270 457406.13415275083 0.20060217870179398 457405.6895067584 0.24404381374441975
1271 467693.06581021857 0.2005856221786683 467692.6211980622 0.24402653422933476
1272 454504.65555378457 0.20056975281336717 454504.2109740635 0.24400996821812312
1273 470007.535679873 0.2005530422809606 470007.09113430366 0.24399252707661095
1274 450568.6779536925 0.20053735317986898 450568.2334401954 0.2439761439732318
1275 473518.6516740204 0.2005204167123675 473518.2071951336 0.24395847008762359
1276 445657.0737212098 0.20050496430079215 445656.6292739293 0.24394231621191353
1277 477767.25687917235 0.20048773733865638 477766.812467077 0.24392435802415685
1278 441113.7769215017 0.20047251649859857 441113.3325405945 0.24390839066486675
1279 480149.8119420632 0.20045504418984966 480149.3675967743 0.243890244771839
1280 440803.26608241285 0.20043983697485115 440802.82176842686 0.24387414906322982
1281 475502.74750825024 0.20042245812196918 475502.303229521 0.2438562710650694
1282 448733.54641850357 0.2004067444169674 448733.1021723655 0.24383939360995235
1283 462337.9356431602 0.20039001840777765 462337.4914307111 0.2438224306867033
1284 461264.82906246005 0.20037339984739289 461264.3848846489 0.24380441134690312
1285 449117.20658166404 0.20035747174843957 449116.7624358682 0.2437883240629995
1286 468689.09316386475 0.20034025263250055 468688.64905379433 0.2437698177333477
1287 444771.9074655603 0.2003246203912046 444771.4633872108 0.24375372910108054
1288 466792.8541570694 0.2003074843066719 466792.4101138402 0.24373574493006564
1289 449572.21303443355 0.20029153118303086 449571.7690240349 0.24371886750907762
1290 458401.5627247343 0.20027493478768812 458401.11874794523 0.24370185432232105
1291 457290.7603552471 0.200258388670376 457290.3164127757 0.24368408273780062
1292 450448.7319712802 0.20024230635021723 450448.28806127486 0.24366769900845114
1293 460914.3255815916 0.20022543840923002 460913.8817064509 0.2436497022770628
1294 448338.6048949719 0.2002094658756584 448338.16105234314 0.2436331628496018
1295 458867.02057456295 0.20019274236504442 458866.57676613075 0.24361568984922677
1296 451104.15530112287 0.20017652183029017 451103.71152607066 0.24359853037928883
1297 454224.0159944108 0.20016013222235884 454223.5722525865 0.24358169208663943
1298 454171.03278037254 0.2001436247530216 454170.5890726539 0.24356409389425673
1299 450843.72167250083 0.20012743043013914 450843.2779976328 0.24354743757319175
1300 454652.71174886834 0.20011087027144453 454652.2681080407 0.24352995737046373
1301 450215.4638616484 0.20009463765273725 450215.02025400725 0.2435130035150961
1302 453230.198501311 0.2000782175612224 453229.7549271397 0.24349595382143227
1303 450745.25109894376 0.20006185602803492 450744.80755844695 0.24347864081728937
1304 451714.90006368124 0.20004554874848135 451714.456556297 0.24346183547558026
1305 450569.5841210505 0.20002914620152262 450569.1406474238 0.2434444804775624
1306 450949.9712315502 0.2000128224606953 450949.52779118076 0.24342754696618146
1307 449800.6901905587 0.19999649679476594 449800.2467836002 0.2434104616977651
1308 450344.25641869335 0.19998010431407687 450343.81304533716 0.2433932518418337
1309 449557.0358430898 0.1999638410577106 449556.5925028413 0.24337640742375402
1310 448985.211526482 0.19994745079541032 448984.76821992965 0.243359101592124
1311 450039.7478563297 0.19993113767928652 450039.3045829777 0.24334221433252698
1312 447183.4020237538 0.19991484853066288 447182.95878381334 0.2433250919226851
1313 450288.3584576388 0.19989842715243225 450287.9152512542 0.24330795741245853
1314 446279.19339701685 0.1998822387201709 446278.7502236817 0.24329109645750405
1315 449200.0294812615 0.19986577817160497 449199.58634169557 0.24327378780148182
1316 446942.8473540703 0.19984957327147065 446942.40424750326 0.2432569937423093
1317 446796.85341313836 0.19983320305807012 446796.4103401716 0.24323976372103312
1318 448317.7010046828 0.19981686707387503 448317.2579650311 0.24322278468604056
1319 444450.75080562395 0.1998006511476286 444450.30779916025 0.243205812508958
1320 448797.3223041901 0.19978418721183824 448796.8793314194 0.24318858348517444
1321 443661.85111650376 0.19976805711586615 443661.40817663685 0.24317180984061953
1322 447428.35752226284 0.1997515845972996 447427.9146161813 0.24315449697019523
1323 444648.89661047934 0.19973539711353705 444648.45373739075 0.24313769146577743
1324 444753.9102970429 0.19971904747384364 444753.46745746647 0.2431205290080111
1325 446195.70074286405 0.19970270933754372 446195.25793665077 0.24310350393863142
1326 442356.41316182836 0.19968651746594637 442355.970388719 0.2430865919082321
1327 446703.4641129517 0.19967005832631596 446703.0213735405 0.24306935287216358
1328 441539.71694622835 0.19965393872121773 441539.2742397026 0.2430525870036992
1329 445431.865427604 0.19963747947401653 445431.4227548165 0.24303530803504658
1330 442352.6515916826 0.19962130048330146 442352.2089518988 0.24301848328911102
1331 442981.8954711801 0.1996049555248544 442981.4528648702 0.24300135439929713
1332 443692.14576619654 0.19958864117188788 443691.70319322246 0.24298433288468627
1333 440718.11767574673 0.19957243615913264 440717.6751358942 0.24296741637410305
1334 444221.26549761894 0.19955601321890765 444220.82299138716 0.24295021857680932
1335 439709.19650320994 0.1995398772593382 439708.7540299117 0.2429334209667594
1336 443310.87148128246 0.1995234434625371 443310.42904165067 0.2429161882945806
1337 440054.0015637815 0.19950727061291043 440053.5591571617 0.2428993492231919
1338 441354.5831391343 0.19949091969386576 441354.140765986 0.24288222854949337
1339 440979.86751725996 0.19947464414714952 440979.4251773753 0.24286524047853283
1340 439341.39050271147 0.1994584054226959 439340.9481960213 0.2428482847323294
1341 441484.84949805954 0.19944203654633444 441484.40722486883 0.24283115415921736
1342 438118.39905309945 0.19942586707558588 438117.95681292826 0.24281430411652652
1343 440999.45138132124 0.1994094701737027 440999.0091747246 0.24279712646311039
1344 437904.11354643013 0.19939329451883753 437903.67137286614 0.24278026946703068
1345 439644.77269291884 0.19937694107243234 439644.33055282495 0.24276315282808483
1346 438294.5803074793 0.19936070274403667 438294.13820057374 0.24274620279264816
1347 438012.7564736166 0.19934442704501637 438012.3143999899 0.24272919965934614
1348 438633.707601061 0.1993281171279388 438633.265560801 0.2427121428058058
1349 436716.63869607396 0.19931190434406335 436716.19668893906 0.24269523060273784
1350 438441.48485569423 0.1992955559448223 438441.0428820208 0.24267811749712695
1351 436043.8238409743 0.1992793615502529 436043.3819003842 0.24266122850482108
1352 437636.06767100806 0.19926302188869824 437635.6257638556 0.24264413059320916
1353 435884.39729198645 0.19924680307459952 435883.9554179826 0.2426272008014635
1354 436474.9380518072 0.19923050464430025 436474.496211137 0.24261016563841614
1355 435895.11720439 0.1992142425725891 435894.67539697845 0.24259316898536865
1356 435326.027778525 0.1991979897291005 435325.58600433514 0.24257620016785192
1357 435742.11533910746 0.19918169291434584 435741.6735982618 0.24255915276821038
1358 434446.15717805794 0.1991654671935989 434445.7154703713 0.24254221944009888
1359 435268.7659134717 0.19914915958225418 435268.32423915225 0.24252515982071438
1360 433884.92293802364 0.19913293552586037 433884.48129686585 0.24250822225363097
1361 434520.57061866 0.19911664001512008 434520.1290108349 0.24249118509920886
1362 433524.85848685226 0.1991003998964293 433524.4169122346 0.24247421771335437
1363 433658.0752478058 0.19908412728525246 433657.63370646146 0.24245721708720575
1364 433193.2231444986 0.19906786737449014 433192.7816364139 0.24244021735006108
1365 432839.81116092746 0.19905161487076564 432839.36968606705 0.24242324557576536
1366 432765.03095292125 0.1990353426852248 432764.58951135026 0.24240622835148923
1367 432145.7186531251 0.1990190997607234 432145.27724475885 0.24238926648158104
1368 432207.55475779285 0.19900282655996523 432207.1133827151 0.24237225115456243
1369 431566.08131088736 0.19898658278534123 431565.6399690225 0.242355282048687
1370 431563.16741010034 0.1989703166335269 431562.7261015025 0.2423382812231738
1371 431038.975231951 0.1989540668593501 431038.53395658644 0.24232129771248961
1372 430900.38861610513 0.19893780959585364 430899.94737398275 0.24230431278523215
1373 430500.83719665586 0.19892155473431428 430500.39598778286 0.2422873182980621
1374 430268.9953727742 0.19890530313523042 430268.554197129 0.24227034206762718
1375 429920.333634978 0.19888904757648387 429919.8924925847 0.24225334570406235
1376 429680.315840267 0.19887279677250075 429679.8747311016 0.24223636857800673
1377 429304.1717369325 0.19885654479723155 429303.7306610089 0.24221937873671173
1378 429113.841793506 0.19884029150978538 429113.40075082006 0.24220239438525243
1379 428681.3343685425 0.19882404480166657 428680.8933590832 0.2421854144871555
1380 428538.076495609 0.19880778883682046 428537.6355193978 0.24216842235590588
1381 428080.7141518262 0.19879154600917104 428080.2732088301 0.24215145012939998
1382 427930.80002013035 0.19877528978598216 427930.35911038605 0.24213445451437124
1383 427515.27365884016 0.19875904758621282 427514.8327823084 0.24211748418494738
1384 427289.1093380292 0.19874279447288365 427288.66849474347 0.24210049125407265
1385 426978.31945491885 0.198726549635024 426977.8786448524 0.24208351683584617
1386 426627.5125274625 0.19871030218250982 426627.0717506288 0.24206653149153662
1387 426449.9978336801 0.19869405290658373 426449.5570900778 0.24204954942206117
1388 425968.4169521499 0.1986778117972713 425967.9762417647 0.2420325734095808
1389 425908.1393960801 0.19866155830136117 425907.6987189382 0.2420155835792772
1390 425331.39985258586 0.19864532228576315 425330.95920864824 0.2419986153043858
1391 425337.5537780586 0.1986290664340908 425337.1131673717 0.2419816204862541
1392 424726.1636737158 0.1986128330358804 424725.7230962266 0.24196465616506363
1393 424734.3713279618 0.19859657742289055 424733.93078372383 0.2419476604930951
1394 424150.9865630536 0.19858034394473906 424150.5460520139 0.24193069583757182
1395 424105.10163351445 0.1985640909181915 424104.66115572036 0.24191370315792174
1396 423595.70057261904 0.19854785529980032 423595.2601280289 0.24189673483301222
1397 423462.2586739476 0.19853160628841204 423461.81826259376 0.2418797475525362
1398 423046.80106701376 0.19851536755538798 423046.3606888722 0.24186277395699737
1399 422819.1190031315 0.19849912284923504 422818.678658216 0.2418457926455428
1400 422492.276985335 0.19848288111521278 422491.8366736399 0.24182881394619135
1401 422185.6698196522 0.1984666400456574 422185.2295411746 0.2418118376085333
1402 421924.63366231316 0.19845039619318589 421924.19341706176 0.24179485523359448
1403 421566.71081169357 0.19843415754209726 421566.27059965406 0.24177788196917205
1404 421341.70059006487 0.19841791277293394 421341.26041125425 0.24176089787766109
1405 420962.0241479997 0.19840167522103075 420961.5840023989 0.2417439256115837
1406 420745.68352644244 0.19838543064621306 420745.24341407017 0.24172694162316669
1407 420367.8853589331 0.19836919311999826 420367.44527977135 0.24170996867381103
1408 420141.3229476664 0.1983529494921458 420140.88290173083 0.24169298603084569
1409 419779.02176252677 0.19833671134611872 419778.581749804 0.24167601140744993
1410 419533.99603021005 0.19832046896034997 419533.5560507105 0.24165903061432023
1411 419190.3053718657 0.19830423000056596 419189.86542558164 0.2416420540532602
1412 418928.3197195522 0.19828798873322487 418927.8798064885 0.24162507494303484
1413 418597.7986125027 0.19827174913095194 418597.3587326568 0.24160809676241507
1414 418327.46931566915 0.1982555085575117 418327.0294690419 0.2415911186947251
1415 417999.08804916707 0.19823926871506087 417998.64823575877 0.24157413956903295
1416 417733.1555709377 0.19822302824715046 417732.7157907478 0.24155716166089292
1417 417393.0502245816 0.19820678866961314 417392.61047761055 0.24154018240344666
1418 417146.0602051206 0.19819054766602365 417145.6204913692 0.24152320371976987
1419 416779.2728341515 0.19817430887391133 416778.8331536175 0.24150622512921877
1420 416566.5084959141 0.19815806670055433 416566.0688486026 0.24148924479362047
1421 416157.32938161417 0.19814182919911547 416156.88976751734 0.24147226758821178
1422 415995.2192551546 0.19812558522982873 415994.77967428457 0.2414552848035952
1423 415526.01949673943 0.19810934953744946 415525.57994908025 0.2414383096436033
1424 415434.07398071705 0.1980931030968112 415433.63446629036 0.24142132362889518
1425 414882.5780546779 0.19807686983002742 414882.1385734569 0.24140435121755235
1426 414886.9589458547 0.1980606200797193 414886.51949787355 0.2413873610701939
1427 414221.7437916723 0.19804439009622918 414221.3043768899 0.24137039232647242
1428 414360.84822009475 0.19802813585830026 414360.4088385621 0.24135339681119233
1429 413534.45999534015 0.1980119104714911 413534.02064699656 0.24133643312210146
1430 413867.426095547 0.19799564996525176 413866.9867804667 0.241319430366601
1431 412805.83224532777 0.1979794312646197 412805.3929634226 0.24130247395142726
1432 413425.7303728258 0.19796316170706915 413425.2911242031 0.24128546099820097
1433 412011.7458287213 0.19794695305141694 412011.3066132528 0.24126851545434905
1434 413066.5949460355 0.19793067002882642 413066.15576387785 0.24125148757013654
1435 411113.1801364604 0.19791447682992325 411112.7409874248 0.24123455872621774
1436 412840.1732651357 0.19789817327989032 412839.7341494541 0.2412175082956598
1437 410046.66482664563 0.19788200427462663 410046.2257440358 0.24120060558333908
1438 412828.6449037352 0.19786566880606335 412828.2058545461 0.2411835202931467
1439 408708.47377081314 0.197849538138532 408708.03475461603 0.24116665897680303
1440 413167.3432158239 0.19783315224043324 413166.9042331528 0.24114951881103144
1441 406929.45906476845 0.19781708283785257 406929.020114962 0.2411327235696919
1442 414078.1301191308 0.19780061629452914 414077.6912030186 0.24111549590683443
1443 404439.4971413707 0.1977846451027121 404439.0582579194 0.2410988062812074
1444 415913.6216442553 0.19776804886177518 415913.1827947681 0.24108143839997984
1445 400837.4547233949 0.19775223384053878 400837.0159062454 0.24106491564386304
1446 419175.14155020006 0.19773543093144863 419174.7027674434 0.24104732580125465
1447 395661.8286872223 0.19771985539425804 395661.38993631187 0.24103105507492548
1448 424306.59277066466 0.19770273884530376 424306.15405479184 0.2410131339476933
1449 388931.0302551365 0.1976874905735176 388930.5915704529 0.24099719301840777
1450 430579.7531212604 0.19766997055097668 430579.3144724212 0.2409788685952187
1451 382957.2716473188 0.19765502286977016 382956.8330291229 0.24096317304017906
1452 433272.09505433834 0.19763723357869675 433271.65647243167 0.2409446730635839
1453 384474.76223247166 0.19762215012945084 384474.3236817085 0.24092861306656202
1454 423939.4411194148 0.19760478111057644 423939.0026037808 0.24091085283560423
1455 398580.02141597355 0.1975886584063514 398579.5829340243 0.2408932908489232
1456 404047.70864781714 0.19757254432491736 404047.27019803575 0.2408772370299344
1457 415507.01755388617 0.19755504952381017 415506.5791408715 0.24085796518916033
1458 389850.1594216005 0.1975398781072202 389849.72103882796 0.24084289443522397
1459 419972.9128291779 0.19752201289917554 419972.4744836057 0.24082355931328275
1460 391536.12310495245 0.19750653566518217 391535.68479084637 0.2408075703985706
1461 410279.97625516675 0.19748954943263783 410279.5379757058 0.24078991152308987
1462 403472.25500718463 0.1974729207592807 403471.8167622777 0.24077198618681503
1463 397280.73625589407 0.19745709228797695 397280.29804269684 0.24075610491889596
1464 411512.99343888264 0.1974396127712047 411512.55526223785 0.24073703203847677
1465 392971.92450606567 0.19742407975081558 392971.48636063485 0.24072135107732323
1466 408314.5762266729 0.19740687349305236 408314.1381167904 0.24070300900461405
1467 398596.09564799047 0.19739064423691688 398595.6575713813 0.24068596490800517
1468 399772.03560780175 0.19737435866819678 399771.5975641914 0.24066925170590023
1469 404938.2463821027 0.19735732425240893 404937.8083739109 0.24065086755402487
1470 395129.32469310134 0.1973415305324922 395128.886716676 0.24063489481654982
1471 404300.7315977526 0.1973244308951901 404300.29365677875 0.24061654290114
1472 397319.4106890567 0.19730829208600004 397318.9727809226 0.24059984199745213
1473 398910.06969966623 0.19729180866110502 398909.6318252007 0.2405826568472497
1474 401244.52725260076 0.19727503779519673 401244.0894127668 0.24056479615439094
1475 395507.23634317995 0.1972590351754144 395506.79853567795 0.24054846682075182
1476 400901.9700581901 0.19724208488925085 400901.53228579403 0.24053031121529128
1477 396720.7670530453 0.19722593027524185 396720.32931343094 0.24051368403531362
1478 396889.990109873 0.1972093807858271 396889.5524042128 0.24049627939850585
1479 399334.24688082567 0.1971927395319118 399333.80920934223 0.2404787439094802
1480 394266.32846026856 0.1971766141355203 394265.8908215156 0.24046213884334583
1481 398821.07722713496 0.19715975808720249 398820.6396232006 0.24044417627873996
1482 395393.0913753244 0.19714358825428194 395392.65380419814 0.24042753800563677
1483 395158.27875028894 0.19712699812744783 395157.8412132689 0.24041002191129107
1484 397811.241089245 0.19711043979319004 397810.80358610436 0.24039270090423895
1485 392421.47339028766 0.19709423087379188 392421.0359201728 0.24037588399233528
1486 397628.9331181535 0.19707742670964157 397628.49568264734 0.240358079446153
1487 393192.5578773157 0.19706126091044912 393192.12047464645 0.24034140828985784
1488 394240.44150819484 0.19704461448657448 394240.0041397646 0.24032381581380546
1489 395762.4567894438 0.1970281443867407 395762.0194546348 0.24030666463481995
1490 390928.5071203531 0.1970118429931886 390928.06981885433 0.24028965581646133
1491 396477.37656664825 0.19699509365758475 396476.93929954997 0.24027200462169523
1492 390712.3888512953 0.1969789235387078 390711.9516170992 0.24025527253218346
1493 393886.0908691264 0.19696221780852352 393885.65366927546 0.24023763311079066
1494 393019.91888207995 0.19694584501384071 393019.48171561316 0.2402206217271458
1495 390226.1619425409 0.19692942618305145 390225.7248096903 0.24020342443735143
1496 394681.87416829047 0.19691276457338636 394681.4370695803 0.24018594558198492
1497 388698.7154536166 0.1968965492926028 388698.2783879634 0.24016910382850198
1498 393429.06073325634 0.1968798163647981 393428.6237019687 0.24015147129641706
1499 390035.4709798846 0.19686352125497936 390035.0339818151 0.2401345482779095
1500 390129.0749787975 0.19684697962777434 390128.63801463274 0.24011718519429504
1501 392083.3784211999 0.19683043408222997 392082.94149087765 0.24009988814955338
1502 387572.48861279554 0.19681412358105496 387572.0517157838 0.24008288818805157
1503 392246.9425980608 0.19679742054018196 392246.50573530793 0.24006533230886246
1504 387489.42990869965 0.1967811499430791 387488.99307913013 0.24004841956197973
1505 390026.9493836499 0.1967645180940882 390026.5125881817 0.2400309500951098
1506 389081.9600387068 0.19674808381427783 389081.52327681566 0.24001380731883717
1507 387206.4871486388 0.19673165049381672 387206.0504203566 0.23999663166896493
1508 390145.2081825422 0.19671502928478923 390144.7714883055 0.23997920740252612
1509 385836.86939429346 0.19669871714734719 385836.43273335387 0.23996222245319004
1510 389283.25229034154 0.1966820573628895 389282.8156635524 0.23994473180822884
1511 386348.11473671073 0.19666569002228787 386347.6781433456 0.23992767513759414
1512 387029.1536749437 0.19664914820670676 387028.7171154407 0.23991035481891934
1513 387468.87618176086 0.19663262661388894 387468.4396560606 0.23989307360170656
1514 385024.7969764526 0.1966162259338868 385024.3604842637 0.23987596298269304
1515 387637.3875019227 0.19659960120722295 387636.95104379166 0.23985852989233072
1516 384383.79088182206 0.19658323590296822 384383.3544571128 0.23984147336166864
1517 386392.94871170755 0.19656663615804398 386392.51232099294 0.23982407847785667
1518 384864.8221598033 0.1965501886456401 384864.3858027132 0.239806901408783
1519 384541.4681132924 0.1965336937845618 384541.03178993595 0.2397896626910312
1520 385359.94166336936 0.19651713711703495 385359.50537390553 0.23977232674425408
1521 383207.6663396211 0.19650072080264636 383207.2300836977 0.23975520260194844
1522 384991.54805101687 0.1964841219847127 384991.11182908504 0.23973780988902824
1523 382845.09210140863 0.1964676965689834 382844.6559130436 0.23972066849220944
1524 383773.4524361741 0.1964511405046494 383773.01628168847 0.2397033451102828
1525 383034.2942080023 0.19643464314249628 383033.85808726394 0.23968609522898193
1526 382384.98798021866 0.19641815877824678 382384.55189317977 0.2396688801368585
1527 383028.8236235042 0.1964015968642736 383028.3875703693 0.23965153800181893
1528 381464.0819880982 0.19638514660278492 381463.64596858155 0.23963437007753893
1529 382425.1109204656 0.19636857509124045 382424.674934869 0.23961702153220174
1530 381120.5097730986 0.19635210115900598 381120.0738211845 0.2395998129016714
1531 381387.2496239667 0.1963355668778131 381386.81370587286 0.2395825269697763
1532 380994.5195547502 0.19631904247467055 380994.08367046673 0.23956524095442813
1533 380362.7015876389 0.1963025487162563 380362.2657370727 0.23954801750462185
1534 380664.6663157574 0.19628599138938554 380664.23049907986 0.23953068613357925
1535 379656.68508476386 0.19626950639761753 379656.249301785 0.23951347241503018
1536 379990.04786220187 0.1962529526570348 379989.61211309506 0.2394961541251691
1537 379240.31496672396 0.1962364439159865 379239.87925138016 0.23947889989300855
1538 379135.42491121707 0.19621991529070998 379134.9892296756 0.23946162615480437
1539 378873.26495844196 0.19620337543853494 378872.82931074325 0.2394443233150321
1540 378350.3022994425 0.19618686526237317 378349.86668549746 0.23942707982010666
1541 378354.6865999283 0.19617031125732834 378354.25101985835 0.2394097587247584
1542 377748.41071775294 0.19615379736856992 377747.9751714478 0.23939250776124882
1543 377669.0391828625 0.19613725054209052 377668.6036704082 0.23937520377684213
1544 377259.9377092979 0.1961207170402081 377259.50223066105 0.2393579198463615
1545 376941.5892338508 0.19610418474397506 376941.15378902224 0.23934064388522588
1546 376743.21478421165 0.19608763320369627 376742.7793732473 0.23932333116163126
1547 376294.0066046025 0.19607110622729748 376293.5712274298 0.23930606648865377
1548 376122.509820806 0.19605455018180265 376122.074477507 0.23928874881111306
1549 375743.8542572993 0.19603801408212784 375743.4189478148 0.2392714703884955
1550 375434.6349572891 0.19602146523158862 375434.1996816558 0.2392541680825234
1551 375215.9422446483 0.19600491323154473 375215.50700287096 0.23923686407600284
1552 374770.6539671481 0.195988372195309 374770.2187591973 0.23921957860228132
1553 374627.33794355165 0.19597180914345483 374626.90276948555 0.23920225695292305
1554 374186.21378389536 0.19595526699060115 374185.77864365495 0.23918497343014228
1555 373960.25850564166 0.1959387033083429 373959.8233992865 0.23916765184519384
1556 373659.9539815122 0.19592215031668514 373659.51890900836 0.2391503535592594
1557 373267.27760242095 0.19590559275177696 373266.84256378404 0.23913304412173292
1558 373122.16693183477 0.195889026130189 373121.73192708316 0.2391157254938205
1559 372618.8941975606 0.19587247302061755 372618.45922666107 0.23909842652541166
1560 372516.8504552513 0.19585589796950145 372516.41551825806 0.23908109526899438
1561 372045.75358492904 0.19583934167595005 372045.3186817925 0.23906379490240243
1562 371843.32304525014 0.19582276632194806 371842.8881760197 0.23904646408178454
1563 371520.279019894 0.1958061996387329 371519.8441845439 0.23902915050787601
1564 371150.14103122527 0.1957896287091154 371149.7062297683 0.23901182828574874
1565 370983.7149199236 0.19577304986968444 370983.2801523757 0.23899449800534728
1566 370494.5385748108 0.19575648184290978 370494.10384114616 0.23897718276691815
1567 370390.81938458915 0.19573989487847296 370390.38468485273 0.23895984151759522
1568 369902.4649453008 0.1957233239209129 369902.0302794522 0.23894252462305127
1569 369737.9744237503 0.19570673503243707 369737.53979183343 0.23892518187753786
1570 369356.4035516639 0.195690155471662 369355.9689536538 0.2389078545856484
1571 369058.9754186682 0.1956735686276164 369058.5408545829 0.23889051665166297
1572 368813.52341928164 0.19565697849485383 368813.0888891274 0.23887317574050507
1573 368397.69396568864 0.1956403932873074 368397.25946945307 0.23885584228663803
1574 368236.27948176395 0.19562379483264147 368235.8450194781 0.23883849100038856
1575 367779.85845867713 0.19560720749491697 367779.42403031315 0.23882115650602243
1576 367613.6302796021 0.19559060498845213 367613.19588519586 0.2388038012453581
1577 367201.66225765686 0.19557401126284282 367201.22789718624 0.23878645937557028
1578 366961.9215874248 0.19555740802908952 366961.4872609116 0.23876910514573657
1579 366638.28141486924 0.1955408057195168 366637.84712231084 0.23875175268098994
1580 366309.5704454489 0.19552420237471319 366309.1361868462 0.2387344003755042
1581 366062.56822847266 0.19550759212170085 366062.13400384213 0.23871703840372574
1582 365678.45053389773 0.1954909867887698 365678.0163432258 0.23869968514304743
1583 365460.55759156926 0.19547437102444035 365460.1234348808 0.2386823174382493
1584 365073.5692421912 0.19545776093199668 365073.13511947123 0.23866495904403867
1585 364835.6908553374 0.1954411420592186 364835.2567666061 0.23864758925587007
1586 364484.7807623216 0.19542452526365847 364484.34670757345 0.23863022289825536
1587 364202.2948895032 0.19540790429536248 364201.8608687465 0.23861285247548705
1588 363896.38850264146 0.1953912805118683 363895.954515883 0.23859547791920518
1589 363574.8445341996 0.19537465682859778 363574.410581437 0.23857810578257177
1590 363297.1566964391 0.19535802712667977 363296.7227776871 0.23856072486415758
1591 362960.1260952832 0.19534139920481167 362959.6922105354 0.23854334858322027
1592 362685.08328827744 0.1953247650292588 362684.6494375487 0.2385259636529283
1593 362355.8129643537 0.19530813148406764 362355.3791476412 0.2385085810914609
1594 362065.77201777673 0.19529149371913906 362065.33823508944 0.23849119354856843
1595 361754.42904088343 0.19527485400349362 361753.99529222545 0.23847380394636467
1596 361447.09982552676 0.19525821258589104 361446.6661109005 0.23845641365494855
1597 361149.01331433683 0.19524156704900256 361148.5796337521 0.2384390176913598
1598 360834.1388412535 0.1952249212010112 360833.7051947089 0.23842162337735875
1599 360536.91963540984 0.1952082706389119 360536.4860229168 0.23840422243496998
1600 360227.02705224836 0.19519161943707078 360226.5934738063 0.2383868226066158
1601 359920.2033276776 0.1951749645067292 359919.7697832953 0.23836941782844145
1602 359622.1287965347 0.19515830739513432 359621.6952862157 0.23835201159926936
1603 359303.31509878126 0.19514164824040942 359302.8816225297 0.23833460329064185
1604 359014.97333669214 0.19512498522844915 359014.53989451623 0.23831719069475807
1605 358690.0561473079 0.19510832146463758 358689.62273920816 0.23829977829964522
1606 358402.93826195004 0.19509165298116848 358402.504887937 0.23828236005786285
1607 358081.59984492644 0.19507498396078654 358081.16650499986 0.23826494258419792
1608 357786.3318915406 0.19505831052123782 357785.8985857105 0.2382475195714103
1609 357476.34185946605 0.19504163567910293 357475.9085877343 0.23823009614359705
1610 357167.7144441285 0.1950249575776012 357167.281206502 0.23821266889487294
1611 356871.203801209 0.19500827666397402 356870.7705976932 0.23819523912944401
1612 356550.2313356243 0.19499159383721487 356549.79816622287 0.23817780761808116
1613 356263.387407935 0.1949749069506187 356262.95427265635 0.23816037168182722
1614 355936.01824738254 0.19495821903994373 355935.58514622814 0.23814293541189632
1615 355651.6188493267 0.1949415264899415 355651.18578230636 0.23812549380976772
1616 355325.424845411 0.1949248330268454 355324.99181252584 0.238108052105384
1617 355036.41832316876 0.19490813512978328 355035.9853244283 0.23809060536065105
1618 354717.2202480864 0.19489143573107792 354716.787283493 0.23807315767239814
1619 354419.50830537855 0.19487473264698693 354419.0753749398 0.23805570606994625
1620 354109.4463760707 0.1948580271300022 354109.01347979135 0.23803825215680519
1621 353802.8378057446 0.19484131880302769 353802.40494363016 0.23802079564829215
1622 353500.3813460857 0.19482460718961833 353499.9485181429 0.23800333558539383
1623 353187.74432728544 0.19480789339278598 353187.3115335182 0.2379858738580096
1624 352889.17056365794 0.19479117582744057 352888.7378040742 0.23796840790959495
1625 352574.5744819463 0.19477445626729037 352574.1417565495 0.23795094054883498
1626 352275.94635979546 0.19475773290479217 352275.51366859354 0.23793346899332588
1627 351962.80084572337 0.19474100732766736 351962.3681887204 0.2379159956484937
1628 351661.5221161447 0.19472427824397903 351661.08949334786 0.23789851863985448
1629 351351.45499027544 0.1947075465004064 351351.0224016898 0.23788103912398295
1630 351046.8988836799 0.19469081165671157 351046.46632931154 0.2378635566362838
1631 350739.617714723 0.19467407370894438 350739.1851945783 0.2378460709371149
1632 350432.8314191419 0.19465733296937315 350432.3989332261 0.23782858279305444
1633 350126.75800569425 0.1946405888538454 350126.3255540144 0.23781109101356926
1634 349819.60644458496 0.19462384203605668 349819.17402714596 0.23779359696424046
1635 349512.8316543472 0.19460709180695981 349512.3992711561 0.23777609923387732
1636 349207.05895885226 0.19459033873767614 349206.62660991447 0.23775859904601154
1637 348898.1692902779 0.194573582417966 348897.7369756 0.23774109544380506
1638 348594.75358883356 0.19455682297130897 348594.3213084216 0.23772358895981388
1639 348283.254990438 0.1945400605274377 348282.82274429797 0.23770607947492042
1640 347982.21718884865 0.19452329463642412 347981.7849769874 0.2376885666307199
1641 347668.50774514815 0.19450652597982843 347668.075567571 0.23767105116497805
1642 347369.12351393246 0.19448975362387272 347368.6913706469 0.2376535319701628
1643 347054.1437691663 0.19447297863172364 347053.7116601773 0.23763601037083526
1644 346755.37765830196 0.19445619981079773 346754.94558361726 0.23761848486798973
1645 346440.1452831456 0.19443941835377235 346439.71324277023 0.23760095697142775
1646 346141.0993659199 0.1944226330615802 346140.66735986166 0.23758342519400055
1647 345826.3160126771 0.19440584502740813 345825.8840409412 0.23756589086256596
1648 345526.54011587106 0.19438905323279768 345526.10817846505 0.23754835280578107
1649 345212.37934805994 0.194372258538946 345211.94744498946 0.23753081194761635
1650 344911.9813584759 0.19435546017939254 344911.5494897482 0.23751326755843244
1651 344598.0735846659 0.19433865877376583 344597.641750287 0.2374957201283197
1652 344297.65370157774 0.19432185375967317 344297.2219015547 0.2374781693124719
1653 343983.2129447754 0.19430504561246464 343982.78117911454 0.2374606152986902
1654 343683.69846356916 0.1942882338378521 343683.2667322774 0.23744305793788545
1655 343367.70303579577 0.19427141892967065 343367.27133887954 0.23742549734306645
1656 343070.17367040407 0.19425460028398628 343069.74200787046 0.2374079333141367
1657 342751.5163903184 0.1942377785951824 342751.08476217365 0.2373903661377679
1658 342457.09311058593 0.19422095297201153 342456.6615168376 0.23737279532723973
1659 342134.6430384368 0.19420412447651025 342134.21147909085 0.23735522155488728
1660 341844.48205890396 0.19418729177689786 341844.0505339683 0.23733764386553052
1661 341517.0320388691 0.1941704564418015 341516.6005483492 0.23732006346659087
1662 341232.4357730258 0.1941536165718442 341232.0043169304 0.23730247881561545
1663 340898.534676922 0.1941367743624002 340898.1032552559 0.23728489174870457
1664 340621.1740069182 0.19411992722605248 340620.7426196909 0.2372673000593985
1665 340278.8517538223 0.19410307811472602 340278.4204010379 0.2372497062830259
1666 340011.093542772 0.1940862236031646 340010.6622244409 0.23723210747240855
1667 339657.4786779209 0.19406936758160206 339657.0473940463 0.23721450695844962
1668 339402.82909767074 0.19405250556004652 339402.39784826426 0.23719690092306892
1669 339033.6342088301 0.1940356426534981 339033.20299389376 0.23717929367146873
1670 338797.3404253825 0.19401877294531822 338796.90924492927 0.23716168027218815
1671 338406.1514019434 0.19400190323038757 338405.72025597387 0.23714406632686805
1672 338196.0510696961 0.19398502559683095 338195.6199582251 0.2371264453717762
1673 337773.30079853686 0.19396814922508257 337772.8697215628 0.23710882483952714
1674 337601.0744681575 0.19395126333711368 337600.6434256981 0.23709119606220755
1675 337132.5031619131 0.1939343805691123 337132.0721539634 0.23707356913830882
1676 337015.57971437176 0.19391748596550412 337015.14874095365 0.23705593216662604
1677 336479.8676358177 0.19390059722257516 336479.4366969213 0.2370382991731624
1678 336444.37772787485 0.19388369324511326 336443.9468235281 0.23702065348114837
1679 335809.45466123574 0.19386679919006783 335809.0237914216 0.23700301492695042
1680 335894.85708277515 0.19384988488170293 335894.4262475305 0.23698535975867033
1681 335112.1015775502 0.19383298654596376 335111.6707768472 0.23696771643425066
1682 335378.4803404369 0.1938160604896586 335378.04957432573 0.23695005068264913
1683 334373.5473469491 0.1937991594742131 334373.1166153858 0.2369324038105973
1684 334913.1875208245 0.19378221953694144 334912.75682387914 0.23691472582465156
1685 333571.4279917614 0.19376531833072727 333570.9973293658 0.23689707729734027
1686 334527.2767725767 0.1937483612552303 334526.84614483087 0.23687938457493224
1687 332670.45408892055 0.1937314637403569 332670.0234957195 0.23686173732913804
1688 334265.6909134356 0.19371448449178238 334265.26035492506 0.23684402602751434
1689 331614.6979702188 0.19369759674449402 331614.26744623744 0.236826384631113
1690 334200.1745503236 0.19368058746362182 334199.7440610873 0.2368086487884724
1691 330315.46041126724 0.1936637190139646 330315.0299565279 0.23679102034333127
1692 334445.3921759768 0.19364666735174602 334444.9617560588 0.23677325065881819
1693 328633.10119636974 0.19362983311310922 328632.6708108905 0.23675564612407732
1694 335183.0106490938 0.19361271965659707 335182.580298546 0.2367378281386264
1695 326353.61961197894 0.19359594266237226 326353.1892957723 0.23672026400319282
1696 336690.97447132436 0.19357873731378866 336690.5441902112 0.23670237580768133
1697 323174.0972918326 0.19356205170452126 323173.66704490583 0.236684875106352
1698 339349.2599561795 0.19354471014797828 339348.829744583 0.2366668863154242
1699 318764.3674642026 0.19352816067754847 318763.9372865677 0.23664947418792187
1700 343489.8965347095 0.1935106278300179 343489.46639272704 0.236631354602723
1701 313134.62953802664 0.19349425088612587 313134.19942974485 0.23661403087521987
1702 348671.3756579107 0.19347649736284908 348670.94558561506 0.23659579826386323
1703 307765.4736932771 0.19346024199275383 307765.0436545929 0.23657844224181873
1704 351858.0926161583 0.19344239020694257 351857.662613462 0.23656030612907253
1705 307005.6508306974 0.19342594787135112 307005.22086225107 0.23654249843988057
1706 346951.5913083168 0.1934084413881669 346951.16137487034 0.23652500509842378
1707 315041.0239746195 0.19339125691967746 315040.5940772166 0.23650614604966688
1708 332722.3741174825 0.193374552768067 332721.9442532712 0.23648965852895817
1709 327532.3281837966 0.19335654747420158 327531.8983572703 0.23646997889410765
1710 319175.22431957274 0.1933402886346895 319174.7945256405 0.23645364358240284
1711 334803.07470285735 0.1933222754852601 334802.6449460485 0.23643453337093784
1712 315077.06480085704 0.1933055724361677 315076.635078284 0.23641700060424636
1713 333099.6830630624 0.19328830367890626 333099.2533753372 0.23639942145126278
1714 319047.9865508759 0.19327074028624713 319047.55689975584 0.23638037977380283
1715 325990.35197216395 0.1932541611001601 325989.9223541363 0.23636386651551655
1716 324091.5434578326 0.1932361965381368 324091.1138772225 0.2363444135333025
1717 320323.9053653069 0.1932195368126308 320323.4758183099 0.23632746021341716
1718 325741.3824979043 0.19320201827148356 325740.95298679883 0.23630908717014154
1719 318957.0608078941 0.1931846851307765 318956.6313324705 0.23629073847289042
1720 324647.61876451503 0.19316781138168768 324647.1893230665 0.23627363714276092
1721 319295.67907685565 0.19315002727095706 319295.2496723571 0.2362544713215098
1722 322809.7380735196 0.19313322647638045 322809.30870281946 0.2362374736437493
1723 319273.5136676031 0.19311567940707836 319273.08433308394 0.23621883973652336
1724 321040.29741703445 0.19309837818037914 321039.86811782385 0.23620083238851972
1725 319886.1336930682 0.19308135760787692 319885.7044284178 0.2361832927557745
1726 318598.87722825893 0.19306365287334334 318598.44800017634 0.23616442966979923
1727 321413.80189337593 0.19304674153923976 321413.3726994087 0.23614722573070945
1728 315834.68273892184 0.1930291901010726 315834.2535811695 0.23612856221196096
1729 321874.4992563948 0.19301187473361245 321874.0701338401 0.2361106799669401
1730 315262.3973704036 0.1929947704946095 315261.96828276693 0.23609286616273897
1731 319392.32529361785 0.19297707828996982 319391.8962423256 0.23607421395367298
1732 317789.739033848 0.19296010943808645 317789.31001692876 0.23605680976943935
1733 314968.59233010944 0.19294251344675797 314968.1633494269 0.2360381691009355
1734 320477.11868610955 0.19292521101322005 320476.68974057003 0.2360203285024222
1735 312330.7281594198 0.19290801315365239 312330.2992490807 0.2360023258958651
1736 319699.3190705287 0.19289033669342337 319698.89019636496 0.23598382708653529
1737 313858.2774030474 0.1928733185827426 313857.8485634837 0.23596624516042577
1738 315340.3982983637 0.19285566251300781 315339.9694950625 0.23594763875063643
1739 317423.66463075514 0.19283839540176587 317423.23586255615 0.23592980354468684
1740 311183.7400684776 0.19282107981277175 311183.311335741 0.23591165677594877
1741 318627.96634482674 0.1928034501873597 318627.5376480955 0.235893281072087
1742 310834.1718620353 0.19278635809673125 310833.74320014287 0.23587553430363523
1743 315660.81226471683 0.19276866333181752 315660.3836390785 0.23585697496623767
1744 313817.0581594309 0.19275142401881468 313816.6295688903 0.23583911655673284
1745 311153.6625086786 0.19273398717939383 311153.233953829 0.23582086249031758
1746 316245.24883497664 0.19271642562254107 316244.82031596836 0.23580258265497278
1747 309091.1606456159 0.19269923108009887 309090.7321617005 0.2357846843258535
1748 315127.2796660099 0.19268153497566348 315126.8512182916 0.23576618326640428
1749 310603.6384212818 0.19266429358555665 310603.2100087117 0.23574827649837127
1750 311373.45796190086 0.1926467572547161 311373.0295851922 0.23572995141909542
1751 313158.23188721837 0.19262926175803766 313157.80354622 0.23571173662580963
1752 308381.0034863519 0.1926119515849809 308380.5751806936 0.2356937067056619
1753 313539.0459436576 0.19259428542303228 313538.61767410644 0.2356752657498841
1754 308278.6070071152 0.192577006756452 308278.17877281475 0.23565729370259883
1755 311141.789264282 0.19255940695094653 311141.3610659461 0.23563892891411267
1756 310082.4795389751 0.1925419557443965 310082.05137627065 0.23562074871697392
1757 308141.636733624 0.19252453690529678 308141.2086064753 0.2356026117344289
1758 311178.94149574835 0.19250691460501054 311178.5134046105 0.23558422323745726
1759 306858.49030584755 0.19248957223052984 306858.0622500964 0.23556617894494805
1760 310124.60271169496 0.19247194480912846 310124.1746919536 0.2355477965962846
1761 307534.19273838465 0.1924545068493418 307533.7647542522 0.23552962552781467
1762 307787.19985556975 0.19243700153571988 307786.7719071624 0.2355114058062484
1763 308561.8234696516 0.19241941877428245 308561.3955571757 0.23549305709365456
1764 306014.06699173653 0.19240200188433593 306013.6391147934 0.2354749412860033
1765 308389.3677883199 0.19238437190206592 308388.9399473938 0.23545655424248374
1766 305684.9532759625 0.1923669181076928 305684.5254706709 0.23543837354456368
1767 306936.39469762734 0.19234935413552884 306935.9669281814 0.23542009179812576
1768 306162.7276470536 0.19233179414742668 306162.29991349025 0.2354017692458095
1769 305285.75750904426 0.1923143070335935 305285.3298111503 0.2353835868925981
1770 306276.91698723816 0.1922966846668926 306276.4893253522 0.23536520129969432
1771 304380.379602569 0.19227919583831993 304379.95197637496 0.2353469982125653
1772 305522.92290559557 0.19226159710513055 305522.49531532795 0.23532867053411433
1773 304225.13733687106 0.1922440393801746 304224.7097824701 0.23531036162202534
1774 304306.55556140456 0.1922264954725238 304306.1280427898 0.23529211927049976
1775 304181.7605334809 0.19220887822017807 304181.3330508654 0.23527373728004342
1776 303287.4883461736 0.1921913473750825 303287.06089932285 0.23525550335874088
1777 303747.8202658988 0.19217372818361783 303747.3928550286 0.2352371419672828
1778 302711.81964623975 0.19215615622864204 302711.3922712478 0.23521883568042598
1779 302945.7406011884 0.19213857023416026 302945.3132620779 0.23520054020964568
1780 302354.0107950407 0.19212094909247507 302353.58349193004 0.23518216157359131
1781 302094.1424107307 0.19210337839226588 302093.715143461 0.23516389125434897
1782 301911.0096273583 0.1920857431551546 301910.5823961095 0.23514550565190548
1783 301398.21355923923 0.1920681482196743 301397.7863638989 0.2351271921070359
1784 301309.61558441486 0.19205053029897792 301309.18842503394 0.23510885064530235
1785 300816.1187223065 0.19203289638669302 300815.6915989369 0.2350904731773183
1786 300659.9346662699 0.19201529130669118 300659.5075788154 0.23507216320648439
1787 300227.8580561804 0.19199763842546097 300227.4310047813 0.23505376069743888
1788 300041.910547561 0.19198001840943257 300041.48353211174 0.235035430885776
1789 299614.7956342609 0.19196237265364635 299614.36865483725 0.2350170510192103
1790 299418.85008917813 0.19194472101984153 299418.42314578657 0.2349986705458488
1791 299042.01472142985 0.19192708543229384 299041.58781402424 0.23498032016505455
1792 298735.1734178468 0.19190941229044833 298734.74654652894 0.23496190556137275
1793 298525.219272042 0.19189176778548847 298524.79243672243 0.23494355176998885
1794 298027.70001935435 0.19187409448620701 298027.2732201187 0.23492514117401572
1795 297982.03552237176 0.19185642392821442 297981.60875919607 0.2349067517735263
1796 297398.33473569446 0.1918387584964364 297397.90800857305 0.2348883629083591
1797 297325.2399715932 0.1918210644852735 297324.8132805907 0.23486993798499603
1798 296889.5002610196 0.19180339517160563 296889.0736060697 0.23485155475422625
1799 296574.6752539247 0.19178569431807505 296574.24863511027 0.23483312009148713
1800 296420.7764097884 0.19176800468084612 296420.3498270686 0.23481471510391802
1801 295851.0952799557 0.19175030839569493 295850.66873335553 0.23479629178484912
1802 295862.9336089557 0.19173259476384677 295862.5070985057 0.23477785529302506
1803 295257.4555567226 0.19171489837551486 295257.0290823841 0.23475944012330208
1804 295166.58680438745 0.191697171656915 295166.16036622995 0.23474098583412584
1805 294777.1259503366 0.19167946136431596 294776.69954831584 0.2347225593740708
1806 294409.2763776047 0.19166173406543863 294408.85001176427 0.2347041063357466
1807 294292.5862291317 0.19164400179727334 294292.1598994749 0.23468565497673657
1808 293718.22278899566 0.19162627556083994 293717.79649551207 0.23466720806695623
1809 293698.25825628714 0.1916085258388961 293697.8319990254 0.23464873589452573
1810 293152.8570529653 0.1915907915318371 293152.4308318898 0.23463028400659328
1811 292992.37826887605 0.19157303510407472 292991.9520840358 0.23461180518785768
1812 292660.48505136603 0.1915552831611993 292660.05890274775 0.23459333514406766
1813 292266.0384296389 0.19153752583682207 292265.6123172548 0.23457485821985782
1814 292135.8484619011 0.1915197551923226 292135.42238577816 0.23455636779199407
1815 291613.1873500546 0.1915019932891271 291612.76131017273 0.23453788858659924
1816 291516.8747833575 0.19148421078046937 291516.44877976034 0.23451938637734418
1817 291052.72646942723 0.1914664361935056 291052.30050209654 0.23450089450251266
1818 290827.8006064162 0.19144864880799625 290827.37467537785 0.2344823895189251
1819 290527.29925895244 0.19143085715268202 290526.8733642158 0.23446387948429298
1820 290142.5901716543 0.19141306565156338 290142.1643132162 0.234445372414833
1821 289964.9081740596 0.19139525940927465 289964.4823519523 0.23442684787100712
1822 289515.4394827158 0.1913774588711934 289515.01369692496 0.23440833197879837
1823 289338.9419655032 0.19135964370105585 289338.51621605904 0.23438980047164956
1824 288943.1070639249 0.19134182905916408 288942.68135082646 0.23437126933360977
1825 288677.60496789776 0.19132400804177696 288677.1792911553 0.2343527343968968
1826 288382.3130673995 0.1913061785626573 288381.88742703304 0.23433418786413532
1827 288027.4115828331 0.1912883499956206 288026.9859788367 0.23431564638070296
1828 287794.1373639395 0.19127050891028485 287793.711796341 0.23429708954167391
1829 287412.32848867954 0.19125266885404885 287411.9029574749 0.23427853580484273
1830 287172.3131282147 0.19123481954203844 287171.88763342187 0.23425997327295267
1831 286822.7128921569 0.19121696578273162 286822.28743378643 0.2342414046921705
1832 286537.2384952257 0.19119910869045947 286536.8130732807 0.234222836389205
1833 286234.14042470336 0.191181242260599 286233.71503920585 0.23420425527750202
1834 285910.9632142714 0.19116337514136977 285910.53786521894 0.23418567728928427
1835 285631.53999866167 0.19114549859271532 285631.11468607525 0.2341670878521972
1836 285299.6088861577 0.19112761910115908 285299.183610042 0.23414849660713252
1837 285017.11793782125 0.19110973381043173 285016.69269818667 0.2341299007790795
1838 284695.25502089475 0.19109184159580825 284694.829817757 0.23411129614331638
1839 284400.9925290536 0.19107394673613345 284400.5673624147 0.23409269223249163
1840 284088.9307102704 0.19105604326872677 284088.5055801502 0.23407407696292118
1841 283788.6975605581 0.19103813700009864 283788.2724669593 0.23405546176738334
1842 283479.3505647423 0.19102022378717032 283478.92550768 0.23403683851710788
1843 283177.9309657041 0.19100230510946645 283177.5059451886 0.2340182103627734
1844 282870.7500096587 0.1909843822553299 282870.3250256971 0.23399957935590257
1845 282564.571864458 0.19096645171308027 282564.14691706706 0.23398093921104468
1846 282265.41068936564 0.19094851804822585 282264.9857785491 0.23396229848345773
1847 281949.1232792714 0.19093057689107812 281948.69840504596 0.23394364856727493
1848 281660.1177680607 0.1909126312327677 281659.69293043343 0.2339249960445239
1849 281336.5504155707 0.1908946800981322 281336.12561455293 0.2339063376439105
1850 281049.6905297834 0.1908767222856919 281049.2657653882 0.23388767288802803
1851 280730.660754718 0.19085876067739896 280730.2360269519 0.2338690054221384
1852 280432.919876918 0.19084079150075792 280432.49518579687 0.23385032961998956
1853 280129.5760085995 0.19082281837612014 280129.1513541296 0.23383165148969176
1854 279814.45311019843 0.1908048386702416 279814.02849239367 0.23381296606527716
1855 279526.9348372443 0.19078685340885343 279526.51025611465 0.23379427618394136
1856 279200.90407988493 0.1907688632663869 279200.47953544016 0.2337755815090068
1857 278917.3965128212 0.19075086610095024 278916.9720050751 0.23375688006848844
1858 278595.1629619216 0.1907328648682132 278594.73849088134 0.2337381753435628
1859 278301.12267110794 0.19071485650219752 278300.6982367881 0.23371946333226565
1860 277994.14336280955 0.19069684341827697 277993.71896521864 0.23370074748455796
1861 277683.3768751659 0.19067882430819932 277682.95251431596 0.23368202563693516
1862 277391.6077866304 0.19066079912261952 277391.18346253305 0.2336632982540629
1863 277070.04939185834 0.1906427690969652 277069.6251045228 0.23364456644401607
1864 276783.19330567913 0.1906247321477883 276782.769055119 0.23362582794558112
1865 276463.22059974476 0.19060669061989963 276462.79638596874 0.23360708544147277
1866 276169.342654205 0.19058864240899914 276168.91847722605 0.23358833650680402
1867 275860.24280116626 0.1905705888932588 275859.81866099464 0.23356958268844977
1868 275554.19005849306 0.19055252960772953 275553.7659551399 0.2335508235824431
1869 275256.46353790007 0.19053446405399405 275256.0394713776 0.2335320584161298
1870 274941.95669999364 0.19051639343765062 274941.5326703114 0.2335132888049899
1871 274648.86831812235 0.19049831614622997 274648.4443252935 0.23349451272438468
1872 274334.02875239245 0.19048023375578704 274333.60479642666 0.23347573203751715
1873 274037.7613014006 0.19046214502712705 274037.3373823101 0.23345694545027013
1874 273728.7152120717 0.19044405058661928 273728.29132986773 0.2334381533749515
1875 273425.7007545966 0.19042595044378288 273425.2769092899 0.2334193562834092
1876 273123.2284967407 0.19040784399078114 273122.8046883438 0.23340055295139694
1877 272815.135575697 0.1903897321829561 272814.7118042198 0.23338174498291792
1878 272515.88795917697 0.19037161393301705 272515.46422463225 0.23336293075187564
1879 272206.79509874823 0.1903534901574998 272206.3714011466 0.23334411149643408
1880 271906.89114621 0.19033536025576245 271906.4674855632 0.2333252865828074
1881 271599.7873611769 0.19031722437366896 271599.36373749666 0.23330645590259846
1882 271297.50698101195 0.19029908275681273 271297.083394309 0.2332876201944981
1883 270992.8246952843 0.1902809348311868 270992.4011455712 0.2332687782581237
1884 270688.7677674522 0.1902627812864373 270688.3442547395 0.23324993142678982
1885 270385.3123184711 0.19024462145053678 270384.8888427712 0.2332310784914926
1886 270080.8053467825 0.1902264557821199 270080.38190810644 0.23321222025625815
1887 269777.5104272009 0.19020828407969573 269777.0870255604 0.2331933564192931
1888 269473.14105538576 0.19019010622660668 269472.7176907928 0.23317448672660626
1889 269169.9385930548 0.1901719225579093 269169.5152655204 0.23315561184812555
1890 268865.3912908811 0.1901537325790878 268864.96800041763 0.23313673084033676
1891 268562.7527051751 0.19013553677359343 268562.32945179363 0.2331178446649012
1892 268257.66315937275 0.19011733473996167 268257.23994308553 0.23309895250432217
1893 267955.6466524312 0.19009912667157988 267955.2234732497 0.23308005484742972
1894 267650.367391639 0.19008091257012533 267649.94424957485 0.23306115156060742
1895 267348.2443032848 0.19006269221450856 267347.82119835017 0.23304224240346946
1896 267043.74324441963 0.19004446593825042 267043.32017662586 0.23302332786100446
1897 266740.5281467241 0.19002623333829755 266740.10511608346 0.23300440730012476
1898 266437.58212370693 0.19000799475306293 266437.15913023084 0.23298548131896593
1899 266132.9036801755 0.18998974993791856 266132.4807238761 0.23296654943975595
1900 265831.379468207 0.18997149895834278 265830.95654909615 0.2329476119039092
1901 265525.87817007647 0.18995324188850346 265525.4552881659 0.23292866869080783
1902 265224.7427285792 0.18993497850203667 265224.31988388114 0.23290971959476678
1903 264919.66235918825 0.18991670907829675 264919.2395517142 0.23289076493813746
1904 264617.69252974284 0.18989843330860123 264617.26975950523 0.23287180433703397
1905 264314.0263271503 0.1898801514256369 264313.60359416076 0.23285283811026536
1906 264010.628144781 0.1898618632752354 264010.2054490517 0.23283386603525721
1907 263708.4947351579 0.18984356887012005 263708.0720767008 0.2328148881678486
1908 263404.0217497923 0.18982526829012594 263403.5991286194 0.23279590457894828
1909 263102.6940392811 0.18980696134983732 263102.2714554047 0.2327769150706068
1910 262798.10143991315 0.1897886482544481 262797.678893345 0.2327579198749335
1911 262496.57992224925 0.18977032878471453 262496.1574130017 0.23273891875256353
1912 262192.74935527163 0.18975200309077228 262192.32688335667 0.23271991186009916
1913 261890.4059308538 0.18973367107725847 261889.9834962836 0.23270089912271757
1914 261587.64700908863 0.1897153327343259 261587.2246118754 0.2326818804889507
1915 261284.5037037496 0.18969698812662064 261284.0813439054 0.2326628560853317
1916 260982.5198059993 0.1896786371171238 260982.0974835365 0.23264382571066153
1917 260679.06255557167 0.18966027984280273 260678.64027050228 0.23262478956040714
1918 260377.2949107553 0.18964191615820664 260376.8726630917 0.23260574745516524
1919 260074.05582438083 0.18962354615046512 260073.6336141352 0.23258669948880062
1920 259772.08803591048 0.18960516976593575 259771.66586309508 0.23256764563700905
1921 259469.3264219717 0.18958678698169049 259468.90428659887 0.23254858582115004
1922 259167.07221513533 0.18956839784815888 259166.6501172173 0.23252952017061745
1923 258864.73178545345 0.18955000226531646 258864.3097250027 0.23251044850203512
1924 258562.34933099936 0.1895316003211594 258561.92730802804 0.23249137098339723
1925 258260.23319361164 0.18951319192136254 258259.81120813225 0.2324722874620392
1926 257957.9115796755 0.189494777111109 257957.48963170036 0.23245319801742761
1927 257655.88378701895 0.18947635586355796 257655.46187656047 0.23243410262203204
1928 257353.69348047252 0.189457928148533 257353.27160754314 0.2324150012207015
1929 257051.7537117305 0.18943949400644441 257051.3318763426 0.2323958939041974
1930 256749.65011707944 0.1894210533612715 256749.22831924554 0.23237678053629318
1931 256447.86592427132 0.18940260627095382 256447.4441640038 0.2323576612405434
1932 256145.79522103435 0.18938415267134945 256145.37349834578 0.23233853589763756
1933 255844.18911438974 0.18936569258474586 255843.76742929258 0.23231940457331768
1934 255542.17962687637 0.18934722599721304 255541.75797938314 0.232300267232059
1935 255240.67961642912 0.18932875287814785 255240.2580065524 0.2322811238486746
1936 254938.84068014537 0.18931027325862024 254938.41910789761 0.23226197446837354
1937 254637.32841744946 0.18929178707952068 254636.90688284338 0.2322428190094536
1938 254335.7690209282 0.1892732943801403 254335.34752397626 0.23222365754237623
1939 254034.1743353278 0.18925479511348864 254033.7528760427 0.23220448999232315
1940 253732.91685342824 0.18923628929104944 253732.49543182255 0.23218531639682172
1941 253431.2775203819 0.18921777690271507 253430.85613646827 0.23216613673036307
1942 253130.2359545277 0.18919925792243308 253129.8146083188 0.23214695097709465
1943 252828.67844081766 0.189180732371249 252828.2571323261 0.23212775915811182
1944 252527.7132947419 0.18916220020411711 252527.29202398047 0.23210856122653264
1945 252226.37427982688 0.18914366144676517 252225.95304680822 0.23208935721502005
1946 251925.37891559894 0.18912511606362498 251924.95772033578 0.23207014708475016
1947 251624.32712661324 0.18910656406035148 251623.90596911832 0.2320509308452422
1948 251323.28443274155 0.18908800542748952 251322.86331302763 0.23203170848949375
1949 251022.49374652424 0.18906944014449212 251022.0726646041 0.23201247999470215
1950 250721.47110718032 0.18905086822352854 250721.05006306674 0.23199324537997768
1951 250420.8537396854 0.18903228963101917 250420.43273339115 0.23197400460807382
1952 250119.95010088693 0.18901370438231516 250119.52913242482 0.23195475769904927
1953 249819.41824514684 0.1889951124504609 249818.99731452976 0.23193550462781784
1954 249518.7051479371 0.18897651383699315 249518.28425517786 0.23191624539290998
1955 249218.21766011338 0.1889579085329573 249217.79680522485 0.23189697999553474
1956 248917.71114026054 0.18893929652190367 248917.2903232556 0.23187770840908264
1957 248617.28080550572 0.1889206778097992 248616.86002639725 0.2318584306542311
1958 248316.95323706555 0.1889020523712105 248316.53249586647 0.2318391466943918
1959 248016.62070935132 0.18888342021441604 248016.20000607453 0.2318198565497483
1960 247716.43431187607 0.18886478131846535 247716.01364653456 0.23180056019435757
1961 247416.23432620883 0.18884613568225392 247415.8136988155 0.23178125763053284
1962 247116.16903803608 0.1888274832972211 247115.74844860393 0.23176194885415125
1963 246816.1126577886 0.1888088241498591 246815.6921063306 0.23174263384622718
1964 246516.17206884836 0.18879015824206838 246515.7515553775 0.2317233126201657
1965 246216.2517799402 0.1887714855539495 246215.83130446952 0.2317039851462661
1966 245916.4498145994 0.1887528060893124 245916.02937714188 0.23168465144102707
1967 245616.65704801175 0.18873411983110722 245616.23664858044 0.2316653114794232
1968 245317.00054062647 0.18871542677691355 245316.5801792344 0.23164596526748205
1969 245017.33927548016 0.18869672691817516 245016.91895214043 0.23162661279442687
1970 244717.82068120933 0.18867802024388344 244717.40039593505 0.23160725405146393
1971 244418.30749524923 0.18865930675295248 244417.88724805342 0.23158788904102678
1972 244118.91143605256 0.18864058642965614 244118.4912269484 0.23156851774512047
1973 243819.56427212516 0.18862185927466876 243819.1441011257 0.23154914017072314
1974 243520.28078838077 0.1886031252738598 243519.8606554992 0.23152975630045183
1975 243221.1065192302 0.1885843844239702 243220.68642447965 0.2315103661367537
1976 242921.9402498688 0.18856563671656285 242921.52019326243 0.23149096966967245
1977 242622.9303685676 0.1885468821425304 242622.51035011857 0.2314715668935072
1978 242323.8994245852 0.1885281206987401 242323.4794443067 0.23145215780590903
1979 242025.03611416882 0.18850935237262229 242024.61617207405 0.23143274239587136
1980 241726.16242747215 0.18849057716260886 241725.74252357433 0.23141332066371106
1981 241427.42989257068 0.18847179505694306 241427.010026883 0.23139389259895832
1982 241128.7282488582 0.188453006051647 241128.30842139394 0.23137445819908364
1983 240830.12150964275 0.18843421013876144 240829.70172041515 0.23135501745831177
1984 240531.59420023093 0.18841540731034637 240531.17444925325 0.23133557036912408
1985 240233.12042995013 0.18839659756222635 240232.70071723562 0.2313161169303604
1986 239934.75975324432 0.1883777808839221 239934.3400788063 0.23129665713158784
1987 239636.43273986428 0.18835895727261082 239636.01310371605 0.23127719097277422
1988 239338.22834877696 0.1883401267181768 239337.8087509318 0.23125771844468557
1989 239040.060733651 0.1883212892163456 239039.64117412223 0.2312382395445117
1990 238742.00650655435 0.18830244475958108 238741.58698535533 0.23121875426720187
1991 238444.00480259839 0.1882835933408706 238443.58531974244 0.23119926260559187
1992 238146.10137855227 0.18826473495547938 238145.68193405276 0.23117976455879805
1993 237848.26595349735 0.1882458695944362 237847.84654736763 0.23116026011679716
1994 237550.51859751114 0.18822699725426473 237550.09922976463 0.23114074928026995
1995 237252.8472707458 0.1882081179259981 237252.42794139584 0.2311212320395148
1996 236955.26166632373 0.1881892316054237 236954.8423753837 0.23110170839360647
1997 236657.7536816703 0.188170338285256 236657.33442915368 0.2310821783357965
1998 236360.33288338175 0.18815143795944964 236359.91366930192 0.23106264186185335
1999 236062.99059730367 0.188132530622787 236062.57142167407 0.23104309896855843
2000 235765.7348327876 0.1881136162677108 235765.31569562168 0.23102354964890867
2001 235468.56257991018 0.18809469489017328 235468.1434812214 0.23100399390177176
2002 235171.47133249132 0.18807576648236862 235171.0522722931 0.23098443171939598
2003 234874.47290946374 0.18805683104004825 234874.0538877696 0.23096486310052916
2004 234577.54732976257 0.18803788855639106 234577.128346586 0.230945288038681
2005 234280.72414944466 0.18801893902605213 234280.3052047991 0.23092570653097394
2006 233983.96802470178 0.18799998244363678 233983.54911860076 0.23090611857299678
2007 233687.31914312343 0.18798101880274617 233686.90027558047 0.23088652416016708
2008 233390.73794584663 0.18796204809894745 233390.31911687524 0.23086692328957903
2009 233094.26170590264 0.18794307032555127 233093.84291551638 0.23084731595598998
2010 232797.86059219134 0.18792408547819087 232797.4418404037 0.23082770215673037
2011 232501.55661468496 0.18790509355074778 232501.13790150953 0.23080808188713914
2012 232205.33877838618 0.18788609453824215 232204.9201038365 0.2307884551437903
2013 231909.20901583773 0.1878670884355273 231908.79037992735 0.23076882192320008
2014 231613.17535137254 0.18784807523693123 231612.75675411508 0.23074918222105262
2015 231317.2237145395 0.1878290549380574 231316.8051559485 0.23072953603474075
2016 231021.37377773304 0.18781002753299772 231020.95525782215 0.23070988335969628
2017 230725.60479461285 0.18779099301752047 230725.18631339565 0.23069022419336596
2018 230429.93827525765 0.18777195138608477 230429.51983274776 0.2306705585317717
2019 230134.3557304311 0.18775290263411015 230133.9373266421 0.23065088637170922
2020 229838.87350172384 0.18773384675676966 229838.4551366694 0.23063120771024406
2021 229543.479824333 0.1877147837490003 229543.0614980267 0.23061152254338307
2022 229248.18407633502 0.18769571360660992 229247.76578879057 0.23059183086905807
2023 228952.98064313072 0.18767663632431378 228952.5623943617 0.23057213268292975
2024 228657.87425116965 0.18765755189817515 228657.45604118975 0.23055242798318298
2025 228362.86219748005 0.18763846032311368 228362.44402630298 0.2305327167658051
2026 228067.94789180133 0.18761936159505324 228067.52975944072 0.2305129990286172
2027 227773.1288174972 0.1876002557094216 227772.7107239667 0.23049327476840298
2028 227478.40870621477 0.1875811426618339 227477.99065152812 0.2304735439823601
2029 227183.78487058618 0.18756202244824866 227183.36685475707 0.2304538066680993
2030 226889.26052510997 0.1875428950640877 226888.84254815208 0.23043406282237758
2031 226594.83453051234 0.18752376050562253 226594.41659243937 0.23041431244328958
2032 226300.5074488428 0.18750461876835803 226300.0895496685 0.23039455552758628
2033 226006.28173001818 0.1874854698485976 226005.86386975626 0.23037479207340023
2034 225712.15379737454 0.18746631374217093 225711.73597603873 0.23035502207786482
2035 225418.13028896635 0.18744715044524854 225417.71250657036 0.23033524553887622
2036 225124.20393357222 0.1874279799540562 225123.78619012982 0.23031546245408305
2037 224830.3841040498 0.1874088022646577 224829.9663995747 0.23029567282115876
2038 224536.662093562 0.1873896173735691 224536.24442806796 0.23027587663813084
2039 224243.0472711178 0.18737042527690906 224242.62964461863 0.23025607390267255
2040 223949.53232730294 0.1873512259713017 223949.11473981236 0.23023626461293248
2041 223656.12407719833 0.18733201945309313 223655.7065287301 0.23021644876682945
2042 223362.81856586473 0.18731280571888262 223362.40105643266 0.23019662636244362
2043 223069.61888994454 0.1872935847653214 223069.20141956236 0.23017679739804756
2044 222776.5247528201 0.18727435658897174 222776.10732150168 0.2301569618716388
2045 222483.53602792782 0.1872551211867431 222483.11863568687 0.23013711978177234
2046 222190.65495127093 0.1872358785552553 222190.23759812125 0.23011727112650232
2047 221897.87969041927 0.18721662869155656 221897.46237637466 0.2300974159044909
2048 221605.2133695232 0.18719737159244917 221604.7960945975 0.2300775541140294
2049 221312.6539749686 0.18717810725501327 221312.2367391756 0.230057685753734
2050 221020.20430728057 0.1871588356763085 221019.78711063406 0.23003781082223732
2051 220727.8629543054 0.18713955685341546 220727.44579681923 0.2300179293180706
2052 220435.63206998567 0.18712027078364107 220435.21495167367 0.22999804124018242
2053 220143.51075554092 0.1871009774641151 220143.09367641687 0.22997814658710142
2054 219851.50090746107 0.18708167689231772 219851.08386753884 0.22995824535797219
2055 219559.60159534434 0.18706236906551515 219559.1845946377 0.22993833755145943
2056 219267.81500699284 0.18704305398127796 219267.3980455157 0.22991842316677086
2057 218976.13976021935 0.18702373163707714 218975.7228379855 0.22989850220281674
2058 218684.57853286623 0.18700440203053134 218684.16164988955 0.22987857465879794
2059 218393.129555305 0.18698506515933117 218392.7127115993 0.2298586405338968
2060 218101.79567891275 0.18696572102115763 218101.3788744919 0.22983869982732522
2061 217810.57525873708 0.18694636961388517 217810.15849361493 0.2298187525384853
2062 217519.4706998993 0.1869270109353088 217519.0539740897 0.2297987986666764
2063 217228.48110761025 0.18690764498343146 217228.06442112706 0.2297788382114372
2064 216937.60790706525 0.18688827175621434 216937.1912599223 0.2297588711722323
2065 216646.85131778877 0.18686889125175046 216646.43470999994 0.2297388975486779
2066 216356.21163707133 0.18684950346818943 216355.79506865054 0.2297189173404389
2067 216065.69011950717 0.18683010840371203 216065.27359046822 0.22969893054720342
2068 215775.28621739923 0.18681070605664238 215774.869727756 0.22967893716881718
2069 215485.0017849781 0.18679129642527792 215484.58533474448 0.22965893720508004
2070 215194.83594877998 0.18677187950808233 215194.41953796984 0.22963893065596935
2071 214904.79063350864 0.1867524553035066 214904.37426213583 0.22961891752144845
2072 214614.86511148277 0.18673302381012324 214614.44877956115 0.22959889780158313
2073 214325.06101536503 0.1867135850265589 214324.64472290853 0.2295788714965298
2074 214035.37798711786 0.18669413895148684 214034.9617341403 0.22955883860643236
2075 213745.81728761853 0.1866746855837061 213745.4010741338 0.22953879913163328
2076 213456.37888054238 0.1866552249220056 213455.9627065644 0.22951875307237876
2077 213167.0637970007 0.18663575696533555 213166.6476625433 0.2294987004291629
2078 212877.87212944368 0.1866162817126268 212877.45603452076 0.22947864120237457
2079 212588.80487790765 0.18659679916295652 212588.38882253307 0.22945857539262154
2080 212299.86209865217 0.18657730931541797 212299.44608283986 0.22943850300046761
2081 212011.04486334146 0.18655781216920309 212010.62888710527 0.22941842402661417
2082 211722.35316558034 0.1865383077235731 211721.93722893414 0.2293983384718076
2083 211433.7880997317 0.18651879597783855 211433.37220268938 0.22937824633684903
2084 211145.34970687184 0.18649927693141877 211144.9338494473 0.22935814762265208
2085 210857.03895619416 0.1864797505837586 210856.62313840125 0.22933804233014082
2086 210568.85609357848 0.1864602169344193 210568.44031543107 0.2293179304603713
2087 210280.80182392718 0.1864406759829965 210280.38608543918 0.22929781201441496
2088 209992.87669585986 0.18642112772918126 209992.46099704513 0.22927768699345155
2089 209705.08110788884 0.18640157217272818 209704.66544876128 0.22925755539871245
2090 209417.4158925352 0.18638200931345728 209417.00027310866 0.22923741723149785
2091 209129.88121696518 0.18636243915127873 209129.46563725354 0.22921727249319532
2092 208842.47807893495 0.1863428616861495 208842.06253895207 0.2291971211852366
2093 208555.20655838976 0.1863232769181265 208554.79105814954 0.2291769633091516
2094 208268.0676688576 0.1863036848473149 208267.6522083739 0.22915679886651946
2095 207981.06153865904 0.18628408547390884 207980.6461179457 0.22913662785899916
2096 207694.1890904735 0.18626447879816949 207693.7737095444 0.22911645028832747
2097 207407.4505691274 0.18624486482042538 207407.0352279964 0.22909626615628845
2098 207120.8467795256 0.18622524354109388 207120.4314782066 0.2290760754647761
2099 206834.37807211734 0.1862056149606422 206833.96281062416 0.22905587821570572
2100 206548.04517403358 0.1861859790796386 206547.62995238008 0.22903567441111983
2101 206261.84848392624 0.18616633589869633 206261.4333021263 0.22901546405307652
2102 205975.78871304492 0.1861466854185281 205975.37357111237 0.22899524714375585
2103 205689.86625358832 0.18612702763990022 205689.45115153698 0.2289750236853692
2104 205404.08183914106 0.18610736256366545 205403.6667769848 0.22895479368022773
2105 205118.43583885083 0.18608769019074653 205118.02081660353 0.22893455713069963
2106 204832.92900246498 0.18606801052213678 204832.51402014043 0.22891431403922807
2107 204547.5617020015 0.18604832355891293 204547.14675961353 0.22889406440833526
2108 204262.33466356178 0.18602862930221423 204261.91976112424 0.22887380824060238
2109 203977.24830791392 0.1860089277532671 203976.83344544063 0.228853545538699
2110 203692.3032935065 0.18598921891336154 203691.88847101128 0.22883327630535227
2111 203407.50012475648 0.18596950278387034 203407.08534225315 0.22881300054337284
2112 203122.8393717408 0.1859497793662378 203122.42462924315 0.228792718255639
2113 202838.3216263663 0.18593004866198237 202837.90692388816 0.22877242944510098
2114 202553.94738309502 0.1859103106727025 202553.53272065023 0.22875213411478812
2115 202269.7172944931 0.18589056540006477 202269.30267209545 0.22873183226779306
2116 201985.63181573196 0.18587081284581974 201985.2172333952 0.2287115239072926
2117 201701.69161957578 0.18585105301178562 201701.27707731372 0.22869120903652715
2118 201417.8971608493 0.18583128589986253 201417.48265867576 0.22867088765881688
2119 201134.24909973264 0.18581151151202338 201133.83463766135 0.22865055977755375
2120 200850.74791387108 0.18579172985031683 200850.3334919158 0.22863022539619954
2121 200567.3942387857 0.1857719409168715 200566.97985696027 0.22860988451829903
2122 200284.1885760076 0.18575214471388568 200283.77423432574 0.22858953714745703
2123 200001.13154445277 0.18573234124364252 200000.71724292822 0.2285691832873688
2124 199718.2236551832 0.1857125305084928 199717.80939382972 0.22854882294178597
2125 199435.46552752113 0.18569271251087252 199435.05130635248 0.2285284561145514
2126 199152.85766578905 0.18567288725328718 199152.443484819 0.22850808280956705
2127 198870.40070217694 0.1856530547383246 198869.98656141918 0.22848770303082128
2128 198588.09512749646 0.18563321496864668 198587.6810269647 0.2284673167823683
2129 198305.94158691398 0.18561336794699335 198305.52752662197 0.22844692406834186
2130 198023.94056385374 0.18559351367618274 198023.52654381515 0.22842652489294818
2131 197742.0927053018 0.18557365215910818 197741.6787255304 0.22840611926046828
2132 197460.398501365 0.18555378339874345 197459.98456187441 0.22838570717525908
2133 197178.85858603683 0.1855339073981373 197178.44468684078 0.2283652886417509
2134 196897.47346932962 0.18551402416041826 196897.0596104418 0.22834486366445003
2135 196616.24376229453 0.18549413368879192 196615.8299437286 0.22832443224793814
2136 196335.1700002398 0.18547423598654142 196334.7562220094 0.22830399439687
2137 196054.25277072407 0.18545433105702977 196053.8390328429 0.22828355011597937
2138 195773.49263029397 0.18543441890369566 195773.07893277565 0.22826309941007034
2139 195492.89015056656 0.18541449953005917 195492.47649342477 0.2282426422840283
2140 195212.44589955892 0.1853945729397158 195212.03228280725 0.22822217874280806
2141 194932.160443255 0.18537463913634242 194931.74686690708 0.22820170879144558
2142 194652.03435163468 0.1853546981236926 194651.6208157041 0.2281812324350483
2143 194372.0681924379 0.18533474990559973 194371.65469693832 0.2281607496788019
2144 194092.26253297826 0.18531479448597624 194091.84907792325 0.22814026052796732
2145 193812.6179442431 0.18529483186881257 193812.20452964623 0.22811976498788028
2146 193533.13499213726 0.18527486205818017 193532.72161801215 0.22809926306395523
2147 193253.81424742303 0.18525488505822738 193253.4009137832 0.22807875476167908
2148 192974.65627925078 0.18523490087318442 192974.2429861098 0.22805824008661887
2149 192695.6616531918 0.18521490950735875 192695.24840056326 0.22803771904441428
2150 192416.83094584412 0.18519491096513915 192416.41773374152 0.22801719164078438
2151 192138.16471474947 0.18517490525099306 192137.7515431863 0.22799665788152237
2152 191859.663544893 0.18515489236946817 191859.25041388287 0.22797611777249951
2153 191581.32798669062 0.18513487232519193 191580.91489624698 0.22795557131966288
2154 191303.15863084348 0.18511484512287174 191302.74558097983 0.2279350185290363
2155 191025.15602450413 0.18509481076729545 191024.74301523398 0.22791445940672064
2156 190747.32075950783 0.18507476926333058 190746.90779084462 0.22789389395889326
2157 190469.65338426604 0.1850547206159254 190469.24045622323 0.22787332219180856
2158 190192.15448773626 0.18503466483010836 190191.7416003273 0.22785274411179804
2159 189914.82462249615 0.18501460191098854 189914.4117757345 0.22783215972526963
2160 189637.6643729631 0.18499453186375567 189637.25156686222 0.22781156903870964
2161 189360.6742961137 0.18497445469367965 189360.26153068693 0.22779097205867946
2162 189083.85497272725 0.18495437040611232 189083.44224798804 0.2277703687918204
2163 188807.20696232028 0.18493427900648488 188806.79427828203 0.22774975924484817
2164 188530.7308443091 0.18491418050031092 188530.31820098514 0.2277291434245587
2165 188254.42717834582 0.18489407489318416 188254.0145757496 0.22770852133782274
2166 187978.29654449664 0.1848739621907801 187977.88398264145 0.22768789299159078
2167 187702.33950109212 0.18485384239885483 187701.92697999135 0.22766725839288915
2168 187426.55662942273 0.1848337155232464 187426.14414908967 0.2276466175488229
2169 187150.9484866996 0.18481358156987407 187150.53604714756 0.22762597046657412
2170 186875.51565445832 0.18479344054473834 186875.1032557006 0.22760531715340304
2171 186600.25869015724 0.18477329245392188 186599.84633220718 0.22758465761664748
2172 186325.1781739434 0.18475313730358847 186324.76585681425 0.22756399186372317
2173 186050.27466504712 0.18473297509998415 186049.86238875214 0.22754331990212373
2174 185775.54874088877 0.18471280584943628 185775.1365054412 0.227522641739421
2175 185501.00096329668 0.1846926295583547 185500.58876870974 0.2275019573832642
2176 185226.63190662095 0.184672446233231 185226.2197529079 0.22748126684138148
2177 184952.44213498416 0.18465225588063855 184952.03002215817 0.22746057012157833
2178 184678.4322203887 0.18463205850723377 184678.02014846294 0.22743986723173915
2179 184404.6027281433 0.18461185411975428 184404.190697131 0.22741915817982566
2180 184130.95422905195 0.18459164272502093 184130.54223896624 0.22739844297387904
2181 183857.48728844614 0.18457142432993617 183857.07533930018 0.22737772162201758
2182 183584.20247682187 0.18455119894148558 183583.79056862878 0.2273569941324389
2183 183311.10035887154 0.18453096656673706 183310.68849164445 0.22733626051341843
2184 183038.18150503578 0.18451072721284092 183037.7696787878 0.22731552077331035
2185 182765.4464793596 0.18449048088703054 182765.0346941038 0.22729477492054723
2186 182492.89585188884 0.18447022759662177 182492.48410763827 0.22727402296364027
2187 182220.53018649534 0.18444996734901342 182220.11848326307 0.2272532649111792
2188 181948.35005216743 0.18442970015168703 181947.9383899665 0.22723250077183232
2189 181676.3560131882 0.18440942601220753 181675.94439203164 0.22721173055434682
2190 181404.5486369601 0.18438914493822234 181404.1370568609 0.22719095426754832
2191 181132.9284884098 0.1843688569374623 181132.51694938092 0.2271701719203413
2192 180861.49613328782 0.1843485620177415 180861.0846353423 0.22714938352170913
2193 180590.2521369547 0.18432826018695667 180589.8406801054 0.22712858908071368
2194 180319.19706378787 0.1843079514530887 180318.7856480478 0.22710778860649602
2195 180048.33147912877 0.18428763582420105 180047.92010451085 0.22708698210827577
2196 179777.65594641198 0.18426731330844096 179777.24461292906 0.22706616959535172
2197 179507.17103046973 0.18424698391403896 179506.75973813474 0.22704535107710144
2198 179236.8772941196 0.18422664764930932 179236.46604294537 0.2270245265629814
2199 178966.77530140948 0.1842063045226496 178966.3640914089 0.2270036960625273
2200 178696.86561461215 0.1841859545425411 178696.45444579804 0.2269828595853535
2201 178427.14879694744 0.18416559771754892 178426.7376693326 0.22696201714115377
2202 178157.6254100297 0.18414523405632155 178157.2143236269 0.22694116873970063
2203 177888.2960163535 0.18412486356759153 177887.88497117555 0.22692031439084592
2204 177619.16117664715 0.18410448626017523 177618.7501727068 0.22689945410452023
2205 177350.2214528439 0.18408410214297263 177349.81049015388 0.22687858789073376
2206 177081.4774045693 0.18406371122496779 177081.06648314232 0.2268577157595754
2207 176812.9295932831 0.18404331351522887 176812.51871313187 0.22683683772121346
2208 176544.57857740734 0.18402290902290774 176544.16773854452 0.22681595378589534
2209 176276.42491787643 0.18400249775724054 176276.0141203147 0.22679506396394755
2210 176008.46917196774 0.18398207972754718 176008.05841571974 0.2267741682657758
2211 175740.71189987514 0.18396165494323216 175740.30118495348 0.2267532667018652
2212 175473.15365791332 0.1839412234137838 175472.7429843306 0.22673235928277993
2213 175205.79500526676 0.1839207851487747 175205.3843730356 0.22671144601916324
2214 174938.63649746325 0.18390034015786177 174938.22590659614 0.22669052692173786
2215 174671.6786924605 0.18387988845078598 174671.26814297005 0.22666960200130573
2216 174404.92214506687 0.18385943003737276 174404.51163696556 0.22664867126874783
2217 174138.36741195823 0.18383896492753204 174137.95694525857 0.22662773473502468
2218 173872.01504712307 0.18381849313125762 173871.60462183753 0.2266067924111757
2219 173605.86560601654 0.18379801465862833 173605.4552221576 0.22658584430832
2220 173339.91964165244 0.18377752951980675 173339.50929923248 0.22656489043765543
2221 173074.17770835082 0.18375703772504043 173073.76740738226 0.2265439308104595
2222 172808.64035797273 0.18373653928466113 172808.23009846802 0.22652296543808878
2223 172543.30814379166 0.18371603420908522 172542.89792576313 0.2265019943319791
2224 172278.18161639664 0.18369552250881346 172277.77143985662 0.22648101750364555
2225 172013.2613279889 0.1836750041944313 172012.85119294975 0.2264600349646824
2226 171748.54782787658 0.1836544792766087 171748.13773435057 0.22643904672676315
2227 171484.0416670938 0.18363394776610004 171483.63161509324 0.2264180528016406
2228 171219.743393701 0.18361340967374443 171219.33338323815 0.22639705320114653
2229 170955.65355742318 0.18359286501046562 170955.24358851023 0.22637604793719227
2230 170691.7727051545 0.18357231378727198 170691.3627778037 0.22635503702176782
2231 170428.10138516666 0.18355175601525642 170427.69149939017 0.22633402046694276
2232 170164.6401432024 0.18353119170559642 170164.23029901244 0.22631299828486565
2233 169901.38952602408 0.18351062086955436 169900.9797234327 0.22629197048776406
2234 169638.35007817275 0.18349004351847717 169637.94031719214 0.22627093708794496
2235 169375.52234489768 0.18346945966379632 169375.1126255399 0.22624989809779394
2236 169112.90686943423 0.18344886931702817 169112.49719171136 0.2262288535297762
2237 168850.50419554874 0.18342827248977364 168850.09455947284 0.2262078033964354
2238 168588.31486506964 0.1834076691937182 168587.90527065273 0.2261867477103947
2239 168326.33942028406 0.18338705944063238 168325.92986753816 0.22616568648435595
2240 168064.5784015385 0.18336644324237078 168064.16889047556 0.22614461973109995
2241 167803.03234963035 0.18334582061087343 167802.62288026226 0.22612354746348667
2242 167541.70180335938 0.1833251915581645 167541.29237569813 0.2261024696944546
2243 167280.58730199226 0.1833045560963529 167280.17791604972 0.22608138643702141
2244 167019.68938276984 0.18328391423763243 167019.2800385579 0.22606029770428337
2245 166759.00858335054 0.18326326599428136 166758.59928088106 0.22603920350941578
2246 166498.54543939093 0.18324261137866257 166498.1361786757 0.2260181038656723
2247 166238.30048691315 0.18322195040322364 166237.89126796398 0.2259969987863858
2248 165978.27425991604 0.18320128308049693 165977.86508274468 0.2259758882849673
2249 165718.46729278003 0.18318060942309916 165718.05815739822 0.22595477237490705
2250 165458.88011777998 0.18315992944373174 165458.47102419948 0.22593365106977314
2251 165199.51326761476 0.18313924315518057 165199.1042158472 0.22591252438321302
2252 164940.3672728106 0.18311855057031637 164939.9582628677 0.2258913923289518
2253 164681.44266433455 0.18309785170209414 164681.03369622794 0.22587025492079396
2254 164422.73997090512 0.1830771465635535 164422.3310446464 0.22584911217262144
2255 164164.25972174536 0.18305643516781842 164163.85083734608 0.2258279640983952
2256 163906.00244371264 0.18303571752809758 163905.5936011844 0.22580681071215422
2257 163647.96866422924 0.183014993657684 163647.55986358356 0.22578565202801584
2258 163390.15890827883 0.18299426356995496 163389.7501495272 0.2257644880601754
2259 163132.57370141128 0.18297352727837235 163132.16498456517 0.22574331882290666
2260 162875.21356672753 0.18295278479648228 162874.8048917984 0.2257221443305613
2261 162618.0790278251 0.18293203613791514 162617.67039482435 0.22570096459756878
2262 162361.17060591228 0.18291128131638582 162360.76201485132 0.22567977963843702
2263 162104.48882259388 0.18289052034569311 162104.08027348405 0.22565858946775139
2264 161848.03419709438 0.18286975323972038 161847.62568994705 0.22563739410017528
2265 161591.8072490617 0.18284898001243494 161591.39878388814 0.2256161935504499
2266 161335.80849562614 0.18282820067788833 161335.40007243762 0.225594987833394
2267 161080.0384544794 0.18280741525021613 161079.63007328718 0.2255737769639041
2268 160824.4976405976 0.182786623743638 160824.0893014129 0.22555256095695403
2269 160569.18656967796 0.18276582617245749 160568.77827251196 0.22553133982759546
2270 160314.10575450223 0.18274502255106234 160313.6974993661 0.22551011359095724
2271 160059.25570872694 0.18272421289392402 160058.84749563178 0.22548888226224556
2272 159804.63694291422 0.1827033972155977 159804.22877187116 0.22546764585674398
2273 159550.24996859598 0.18268257553072273 159549.84183961604 0.2254464043898131
2274 159296.09529414232 0.18266174785402195 159295.6872072366 0.22542515787689074
2275 159042.1734288483 0.18264091420030193 159041.76538402776 0.22540390633349164
2276 158788.4848788943 0.18262007458445284 158788.07687616994 0.2253826497752075
2277 158535.03015128075 0.18259922902144868 158534.62219066353 0.22536138821770707
2278 158281.8097499579 0.18257837752634654 158281.4018314587 0.2253401216767355
2279 158028.82417959702 0.18255752011428736 158028.41630322675 0.22531885016811495
2280 157776.07394186125 0.1825366568004952 157775.66610763074 0.22529757370774392
2281 157523.5595390699 0.1825157876002775 157523.15174698998 0.2252762923115976
2282 157271.2814705517 0.18249491252902517 157270.8737206332 0.2252550059957274
2283 157019.2402362095 0.18247403160221198 157018.83252846313 0.22523371477626136
2284 156767.43633304152 0.18245314483539504 156767.028667478 0.22521241866940328
2285 156515.8702584521 0.18243225224421444 156515.46263508216 0.22519111769143343
2286 156264.5425070845 0.18241135384439322 156264.1349259188 0.225169811858708
2287 156013.4535738001 0.18239044965173745 156013.04603484925 0.225148501187659
2288 155762.60395085136 0.18236953968213576 155762.19645412598 0.22512718569479445
2289 155511.99413050435 0.1823486239515598 155511.586676015 0.22510586539669794
2290 155261.62460258717 0.18232770247606364 155261.21719034438 0.2250845403100287
2291 155011.49585673862 0.18230677527178404 155011.0884867529 0.22506321045152144
2292 154761.60838029053 0.18228584235494033 154761.20105257232 0.22504187583798624
2293 154511.962660247 0.1822649037418342 154511.55537480678 0.22502053648630865
2294 154262.559181384 0.1822439594488494 154262.15193823213 0.22499919241344918
2295 154013.39842803348 0.18222300949245238 154012.99122718035 0.22497784363644352
2296 153764.48088237792 0.1822020538891914 153764.07372383383 0.22495649017240207
2297 153515.80702602523 0.18218109265569674 153515.39990980053 0.22493513203851037
2298 153267.37733854385 0.18216012580868093 153266.9702646488 0.2249137692520285
2299 153019.1922987493 0.18213915336493797 153018.7852671941 0.22489240183029124
2300 152771.25238358777 0.182118175341344 152770.84539438263 0.2248710297907075
2301 152523.55806900072 0.18209719175485653 152523.15112215583 0.22484965315076108
2302 152276.10982931196 0.1820762026225145 152275.70292483742 0.22482827192800955
2303 152028.90813752502 0.18205520796143898 152028.50127543093 0.22480688614008462
2304 151781.95346530442 0.18203420778883161 151781.5466456008 0.2247854958046922
2305 151535.24628267606 0.18201320212197578 151534.839505373 0.22476410093961188
2306 151288.78705860095 0.18199219097823566 151288.3803237084 0.22474270156269682
2307 151042.57626011103 0.18197117437505664 151042.16956763898 0.22472129769187407
2308 150796.61435336387 0.18195015232996503 150796.2077033222 0.22469988934514384
2309 150550.90180244276 0.18192912486056784 150550.49519484135 0.22467847654057965
2310 150305.43907057995 0.1819080919845528 150305.03250542865 0.22465705929632832
2311 150060.22661891548 0.18188705371968825 150059.82009622414 0.2246356376306096
2312 149815.26490771474 0.18186601008382297 149814.85842749308 0.22461421156171618
2313 149570.55439511244 0.18184496109488588 149570.14795737024 0.22459278110801328
2314 149326.09553838466 0.1818239067708863 149325.6891431316 0.22457134628793904
2315 149081.88879261803 0.18180284712991365 149081.4824398638 0.2245499071200038
2316 148837.93461204958 0.1817817821901371 148837.52830180377 0.22452846362279022
2317 148594.23344869717 0.18176071196980578 148593.82718096938 0.22450701581495308
2318 148350.78575370042 0.1817396364872485 148350.3795285002 0.22448556371521927
2319 148107.59197597145 0.18171855576087362 148107.18579330834 0.22446410734238756
2320 147864.65256352996 0.1816974698091688 147864.24642341342 0.22444264671532818
2321 147621.96796211632 0.18167637865070116 147621.5618645558 0.22442118185298296
2322 147379.53861661843 0.1816552823041169 147379.13256162335 0.22439971277436538
2323 147137.36496954414 0.1816341807881412 147136.95895712383 0.2243782394985596
2324 146895.4474626131 0.1816130741215783 146895.04149277695 0.2243567620447214
2325 146653.78653507782 0.1815919623233108 146653.38060783508 0.22433528043207696
2326 146412.3826254399 0.18157084541230023 146411.9767407998 0.22431379467992352
2327 146171.2361696429 0.18154972340758635 146170.8303276147 0.22429230480762868
2328 145930.3476029645 0.18152859632828738 145929.94180355733 0.22427081083463063
2329 145689.7173579674 0.18150746419359942 145689.31160119042 0.22424931278043736
2330 145449.3458666877 0.18148632702279685 145448.94015255003 0.22422781066462746
2331 145209.23355826834 0.1814651848352317 145208.827886779 0.22420630450684895
2332 144969.38086143948 0.18144403765033387 144968.9752326075 0.22418479432681984
2333 144729.7882019375 0.1814228854876104 144729.3826157719 0.22416328014432743
2334 144490.4560050826 0.18140172836664603 144490.05046159227 0.22414176197922853
2335 144251.384693236 0.18138056630710273 144250.97919242986 0.22412023985144902
2336 144012.57468820276 0.18135939932871922 144012.16923008964 0.22409871378098378
2337 143774.02640898208 0.18133822745131128 143773.62099357086 0.22407718378789657
2338 143535.7402738092 0.18131705069477144 143535.3349011086 0.22405564989231957
2339 143297.71669826444 0.1812958690790687 143297.31136828323 0.22403411211445362
2340 143059.95609701923 0.1812746826242484 143059.5508097661 0.22401257047456774
2341 142822.45888214745 0.18125349135043212 142822.0536376311 0.22399102499299878
2342 142585.22546476393 0.18123229527781748 142584.82026299296 0.22396947569015174
2343 142348.25625336033 0.1812110944266779 142347.85109434332 0.22394792258649915
2344 142111.55165549042 0.1811898888173625 142111.1465392359 0.22392636570258106
2345 141875.112076012 0.18116867847029589 141874.70700252848 0.22390480505900462
2346 141638.93791886992 0.181147463405978 141638.53288816582 0.22388324067644447
2347 141403.02958528444 0.18112624364498386 141402.62459736824 0.2238616725756416
2348 141167.38747551653 0.18110501920796354 141166.98253039655 0.22384010077740404
2349 140932.01198713743 0.1810837901156418 140931.60708482203 0.22381852530260618
2350 140696.90351668297 0.1810625563888178 140696.4986571804 0.22379694617218876
2351 140462.06245803385 0.18104131804836535 140461.6576413524 0.22377536340715834
2352 140227.48920397068 0.1810200751152324 140227.08443011853 0.22375377702858773
2353 139993.18414464899 0.18099882761044078 139992.7794136343 0.22373218705761497
2354 139759.14766905276 0.18097757555508615 139758.7429808837 0.22371059351544387
2355 139525.3801635782 0.18095631897033793 139524.9755182628 0.22368899642334322
2356 139291.8820133822 0.1809350578774386 139291.47741092852 0.223667395802647
2357 139058.65360106193 0.1809137922977042 139058.24904147795 0.22364579167475376
2358 138825.69530791542 0.1808925222525237 138825.29079120912 0.22362418406112697
2359 138593.00751270461 0.18087124776335864 138592.60303888388 0.2236025729832941
2360 138360.590592831 0.18084996885174337 138360.18616190366 0.22358095846284695
2361 138128.4449231901 0.18082868553928452 138128.04053516404 0.22355934052144127
2362 137896.57087725677 0.18080739784766092 137896.16653213976 0.22353771918079632
2363 137664.9688260221 0.18078610579862342 137664.5645238218 0.22351609446269488
2364 137433.63913898534 0.18076480941399448 137433.23487970952 0.22349446638898327
2365 137202.58218323663 0.1807435087156682 137202.17796689295 0.22347283498157022
2366 136971.7983242244 0.1807222037256099 136971.39415082042 0.22345120026242787
2367 136741.28792513002 0.18070089446585622 136740.88379467328 0.22342956225359037
2368 136511.05134731604 0.18067958095851436 136510.6472598141 0.22340792097715453
2369 136281.08895000303 0.18065826322576234 136280.68490546336 0.22338627645527917
2370 136051.40109046834 0.18063694128984864 136050.99708889835 0.2233646287101849
2371 135821.98812390122 0.18061561517309183 135821.58416530828 0.22334297776415385
2372 135592.85040348038 0.18059428489788043 135592.44648787184 0.2233213236395296
2373 135363.98828035465 0.18057295048667293 135363.5844077378 0.22329966635871693
2374 135135.4021035094 0.18055161196199718 135134.99827389148 0.22327800594418143
2375 134907.0922200869 0.18053026934645017 134906.68843347515 0.22325634241844927
2376 134679.05897481748 0.18050892266269816 134678.65523121902 0.22323467580410705
2377 134451.3027107897 0.18048757193347617 134450.89901021164 0.2232130061238015
2378 134223.82376848676 0.18046621718158762 134223.42011093616 0.22319133340023925
2379 133996.62248687376 0.18044485842990454 133996.21887235765 0.22316965765618663
2380 133769.6992021845 0.18042349570136676 133769.29563070988 0.22314797891446916
2381 133543.05424920554 0.18040212901898212 133542.65072077932 0.2231262971979717
2382 133316.68795991776 0.18038075840582604 133316.28447454685 0.22310461252963792
2383 133090.60066487218 0.18035938388504125 133090.19722256335 0.2230829249324701
2384 132864.79269178223 0.18033800547983758 132864.38929254233 0.22306123442952883
2385 132639.26436692273 0.1803166232134918 132638.86101075847 0.22303954104393292
2386 132414.01601373218 0.18029523710934703 132413.61270065026 0.22301784479885897
2387 132189.04795414998 0.18027384719081307 132188.64468415707 0.22299614571754103
2388 131964.36050732445 0.18025245348136554 131963.95728042713 0.22297444382327064
2389 131739.95399083075 0.180231056004546 131739.55080703562 0.22295273913939637
2390 131515.82871950808 0.18020965478396153 131515.4255788216 0.22293103168932343
2391 131291.9850065151 0.18018824984328471 131291.58190894377 0.22290932149651377
2392 131068.42316235715 0.18016684120625276 131068.02010790736 0.22288760858448525
2393 130845.14349578536 0.1801454288966681 130844.74048446349 0.22286589297681203
2394 130622.14631288745 0.18012401293839736 130621.7433446998 0.22284417469712378
2395 130399.43191801576 0.1801025933553716 130399.02899296864 0.2228224537691055
2396 130177.00061280328 0.18008117017158584 130176.5977309029 0.22280073021649774
2397 129954.8526971693 0.1800597434110988 129954.44985842184 0.22277900406309534
2398 129732.98846828936 0.1800383130980323 129732.58567270092 0.2227572753327483
2399 129511.40822156923 0.18001687925657192 129511.00546914592 0.2227355440493605
2400 129290.11224977499 0.17999544191096553 129289.70954052285 0.2227138102368899
2401 129069.10084370417 0.17997400108552405 129068.69817762917 0.22269207391934845
2402 128848.37429172047 0.1799525568046205 128847.97166882854 0.2226703351208013
2403 128627.93287999833 0.17993110909269 128627.53030029539 0.22264859386536695
2404 128407.77689242733 0.17990965797422942 128407.37435591916 0.22262685017721662
2405 128187.90661059204 0.17988820347379691 128187.50411728448 0.22260510408057418
2406 127968.3223138289 0.1798667456160122 127967.91986372769 0.22258335559971584
2407 127749.0242791483 0.17984528442555556 127748.62187225911 0.2225616047589698
2408 127530.01278127769 0.179823819927168 127529.61041760618 0.22253985158271597
2409 127311.28809265452 0.17980235214565088 127310.88577220628 0.2225180960953856
2410 127092.85048335008 0.1797808811058656 127092.44820613065 0.22249633832146126
2411 126874.7002212171 0.17975940683273314 126874.29798723198 0.22247457828547607
2412 126656.83757165591 0.1797379293512339 126656.43538091054 0.22245281601201397
2413 126439.26279787274 0.17971644868640782 126438.86065037252 0.22243105152570894
2414 126221.97616063508 0.17969496486335304 126221.57405638536 0.2224092848512448
2415 126004.97791841153 0.1796734779072268 126004.57585741761 0.22238751601335524
2416 125788.26832736735 0.17965198784324413 125787.86630963447 0.2223657450368232
2417 125571.84764118501 0.17963049469667827 125571.44566671837 0.22234397194648042
2418 125355.71611139656 0.17960899849285997 125355.31418020128 0.22232219676720769
2419 125139.87398691368 0.17958749925717743 125139.4720989949 0.22230041952393378
2420 124924.32151455975 0.17956599701507558 124923.9196699225 0.222278640241636
2421 124709.0589385095 0.17954449179205625 124708.65713715875 0.22225685894533906
2422 124494.08650081205 0.17952298361367752 124493.68474275277 0.22223507566011536
2423 124279.40444090526 0.17950147250555373 124279.00272614234 0.2222132904110843
2424 124065.01299603832 0.17947995849335474 124064.6113245766 0.22219150322341238
2425 123850.91240089409 0.17945844160280605 123850.51077273836 0.22216971412231226
2426 123637.1028879042 0.17943692185968801 123636.7013030592 0.22214792313304296
2427 123423.5846869512 0.1794153992898361 123423.18314542163 0.2221261302809094
2428 123210.35802567493 0.1793938739191401 123209.95652746542 0.2221043355912622
2429 122997.42312908931 0.1793723457735438 122997.02167420446 0.22208253908949693
2430 122784.78022005939 0.17935081487904514 122784.37880850371 0.2220607408010544
2431 122572.42951870119 0.17932928126169523 122572.02815047918 0.22203894075141967
2432 122360.37124305972 0.1793077449475987 122359.9699181758 0.22201713896612243
2433 122148.6056083848 0.17928620596291267 122148.20432684336 0.221995335470736
2434 121937.13282783271 0.1792646643338469 121936.73158963809 0.22197353029087755
2435 121725.95311180965 0.17924312008666363 121725.55191696611 0.22195172345220743
2436 121515.06666852793 0.17922157324767654 121514.6655170397 0.22192991498042902
2437 121304.47370356756 0.17920002384325096 121304.07259543882 0.22190810490128834
2438 121094.17442016191 0.1791784718998034 121093.77335539678 0.22188629324057355
2439 120884.1690190307 0.17915691744380136 120883.76799763323 0.221864480024115
2440 120674.45769845924 0.17913536050176268 120674.05672043345 0.22184266527778443
2441 120465.04065424208 0.17911380110025532 120464.63971959196 0.2218208490274951
2442 120255.9180797218 0.1790922392658973 120255.51718845124 0.2217990312992013
2443 120047.09016575405 0.17907067502535587 120046.6893178669 0.22177721211889764
2444 119838.55710071191 0.17904910840534757 119838.156296212 0.2217553915126192
2445 119630.3190705184 0.17902753943263766 119629.91830940946 0.22173356950644096
2446 119422.37625853362 0.17900596813403988 119421.97554081936 0.22171174612647768
2447 119214.72884573723 0.17898439453641599 119214.32817142131 0.2216899213988832
2448 119007.37701050019 0.17896281866667563 119006.97637958617 0.22166809534985024
2449 118800.32092878847 0.17894124055177577 118799.92034127991 0.22164626800561021
2450 118593.56077401008 0.17891966021872033 118593.16022991047 0.2216244393924329
2451 118387.0967170898 0.17889807769456012 118386.69621640256 0.22160260953662564
2452 118180.92892644991 0.1788764930063921 118180.52846917843 0.22158077846453358
2453 117975.05756798627 0.17885490618135927 117974.65715413389 0.221558946202539
2454 117769.48280508786 0.17883331724665036 117769.08243465783 0.22153711277706095
2455 117564.20479865721 0.1788117262294991 117563.80447165277 0.22151527821455513
2456 117359.22370697257 0.1787901331571844 117358.82342339687 0.2214934425415133
2457 117154.53968598542 0.17876853805702958 117154.13944584159 0.22147160578446293
2458 116950.15288884896 0.17874694095640214 116949.75269214003 0.22144976796996702
2459 116746.06346650487 0.17872534188271352 116745.66331323386 0.2214279291246237
2460 116542.2715670294 0.17870374086341828 116541.87145719926 0.2214060892750658
2461 116338.77733629741 0.17868213792601445 116338.37726991104 0.22138424844796062
2462 116135.5809173307 0.1786605330980426 116135.18089439094 0.22136240667000925
2463 115932.68245089777 0.17863892640708567 115932.28247140741 0.22134056396794663
2464 115730.08207498299 0.17861731788076857 115729.68213894473 0.221318720368541
2465 115527.7799252284 0.17859570754675774 115527.38003264496 0.22129687589859354
2466 115325.77613455502 0.17857409543276115 115325.376285429 0.22127503058493792
2467 115124.0708335043 0.17855248156652725 115123.67102783828 0.22125318445444017
2468 114922.66414988867 0.17853086597584522 114922.26438768517 0.2212313375339982
2469 114721.55620916528 0.17850924868854426 114721.15649042674 0.22120948985054129
2470 114520.74713401914 0.17848762973249335 114520.34745874797 0.22118764143102998
2471 114320.23704482324 0.17846600913560096 114319.8374130218 0.22116579230245553
2472 114120.02605910866 0.17844438692581424 114119.62647077924 0.22114394249183975
2473 113920.11429218491 0.17842276313111916 113919.71474732975 0.22112209202623426
2474 113720.50185639957 0.17840113777953986 113720.10235502086 0.22110024093272057
2475 113521.18886200082 0.17837951089913848 113520.7894041007 0.2210783892384093
2476 113322.17541614884 0.17835788251801415 113321.77600172935 0.2210565369704404
2477 113123.46162401167 0.1783362526643037 113123.06225307485 0.22103468415598196
2478 112925.04758757785 0.1783146213661802 112924.64826012566 0.22101283082223044
2479 112726.93340690667 0.17829298865185322 112726.53412294101 0.22099097699641035
2480 112529.11917883411 0.17827135454956813 112528.71993835685 0.22096912270577337
2481 112331.60499827172 0.1782497190876059 112331.20580128465 0.22094726797759848
2482 112134.39095694157 0.1782280822942826 112133.99180344644 0.22092541283919123
2483 111937.477144561 0.1782064441979494 111937.07803455948 0.2209035573178836
2484 111740.86364776577 0.17818480482699112 111740.4645812595 0.22088170144103375
2485 111544.55055106147 0.17816316420982717 111544.15152805203 0.22085984523602506
2486 111348.5379359928 0.17814152237491018 111348.1389564817 0.22083798873026647
2487 111152.8258818512 0.17811987935072623 111152.42694583989 0.2208161319511915
2488 110957.41446509326 0.17809823516579404 110957.01557258317 0.22079427492625844
2489 110762.30375979812 0.17807658984866465 110761.90491079059 0.22077241768294956
2490 110567.49383730849 0.17805494342792144 110567.09503180481 0.22075056024877077
2491 110372.98476651526 0.1780332959321788 110372.58600451668 0.22072870265125139
2492 110178.77661363372 0.17801164739008302 110178.3778951414 0.22070684491794382
2493 109984.86944236905 0.17798999783031066 109984.47076738415 0.2206849870764229
2494 109791.26331379713 0.1779683472815689 109790.8646823207 0.22066312915428582
2495 109597.95828645765 0.177946695772595 109597.5596984907 0.22064127117915147
2496 109404.95441626602 0.17792504333215564 109404.55587180951 0.22061941317866035
2497 109212.2517566132 0.17790338998904684 109211.85325566803 0.22059755518047391
2498 109019.8503582342 0.17788173577209335 109019.45190080121 0.2205756972122742
2499 108827.75026939706 0.17786008071014847 108827.35185547704 0.220553839301764
2500 108635.95153563433 0.17783842483209322 108635.55316522802 0.22053198147666545
2501 108444.45420010133 0.1778167681668365 108444.0558732094 0.22051012376472068
2502 108253.25830314847 0.17779511074331422 108252.86001977154 0.2204882661936908
2503 108062.36388276487 0.17777345259048913 108061.96564290348 0.22046640879135573
2504 107871.77097420549 0.1777517937373504 107871.37277786016 0.2204445515855137
2505 107681.47961020128 0.17773013421291287 107681.08145737246 0.2204226946039812
2506 107491.48982098946 0.17770847404621745 107491.09171167754 0.22040083787459208
2507 107301.80163401866 0.17768681326632982 107301.40356822396 0.22037898142519755
2508 107112.41507447982 0.17766515190234053 107112.01705220263 0.22035712528366566
2509 106923.33016462164 0.17764348998336446 106922.93218586218 0.22033526947788099
2510 106734.54692448927 0.17762182753854028 106734.14898924771 0.2203134140357441
2511 106546.06537124116 0.17760016459703046 106545.66747951758 0.22029155898517125
2512 106357.88551968966 0.17757850118802024 106357.48767148412 0.22026970435409426
2513 106170.00738197408 0.17755683734071764 106169.60957728657 0.22024785017045945
2514 105982.43096765046 0.17753517308435326 105982.0332064809 0.2202259964622281
2515 105795.15628382337 0.17751350844817906 105794.75856617166 0.22020414325737528
2516 105608.18333486227 0.17749184346146876 105607.78566072823 0.22018229058389016
2517 105421.51212276422 0.17747017815351718 105421.1144921476 0.22016043846977504
2518 105235.14264678265 0.17744851255363941 105234.74505968316 0.22013858694304528
2519 105049.0749037733 0.17742684669117104 105048.67736019057 0.22011673603172888
2520 104863.30888790089 0.1774051805954674 104862.91138783452 0.22009488576386602
2521 104677.8445908834 0.1773835142959031 104677.44713433294 0.2200730361675087
2522 104492.68200179558 0.17736184782187187 104492.28458876049 0.22005118727072032
2523 104307.82110722957 0.1773401812027856 104307.42373770925 0.22002933910157543
2524 104123.2618911951 0.1773185144680748 104122.86456518894 0.22000749168815917
2525 103939.0043351335 0.17729684764718728 103938.6070526408 0.2199856450585668
2526 103755.04841803017 0.17727518076958845 103754.65117905015 0.21996379924090373
2527 103571.39411616205 0.17725351386476038 103570.99692069393 0.21994195426328467
2528 103388.04140350957 0.17723184696220143 103387.64425155247 0.21992011015383345
2529 103204.99025120625 0.1772101800914264 103204.59314275923 0.21989826694068274
2530 103022.24062819421 0.17718851328196553 103021.84356325628 0.21987642465197316
2531 102839.79250054329 0.17716684656336407 102839.39547911342 0.21985458331585386
2532 102657.64583209658 0.17714517996518217 102657.24885417364 0.21983274296048094
2533 102475.80058391654 0.17712351351699435 102475.4036494994 0.21981090361401795
2534 102294.2567147456 0.17710184724838915 102293.85982383305 0.21978906530463524
2535 102113.01418063899 0.1770801811889684 102112.61733322973 0.21976722806050925
2536 101932.07293527284 0.17705851536834707 101931.67613136556 0.21974539190982265
2537 101751.43292967943 0.1770368498161529 101751.03616927275 0.21972355688076364
2538 101571.09411250963 0.17701518456202567 101570.69739560207 0.21970172300152552
2539 101391.05642976049 0.17699351963561738 101390.65975635055 0.21967989030030655
2540 101211.31982508325 0.17697185506659102 101210.92319516938 0.21965805880530925
2541 101031.88423945235 0.17695019088462074 101031.48765303292 0.21963622854474024
2542 100852.74961152313 0.176928527119391 100852.35306859647 0.21961439954680984
2543 100673.91587728135 0.17690686380059686 100673.51937784572 0.21959257183973158
2544 100495.3829703704 0.17688520095794275 100494.98651442399 0.2195707454517217
2545 100317.1508218357 0.1768635386211424 100316.75440937666 0.2195489204109992
2546 100139.21936028758 0.1768418768199185 100138.82299131401 0.21952709674578477
2547 99961.5885118791 0.17682021558400218 99961.19218638905 0.21950527448430118
2548 99784.25820017517 0.17679855494313246 99783.86191816659 0.21948345365477237
2549 99607.22834646737 0.17677689492705612 99606.83210793816 0.2194616342854231
2550 99430.49886930201 0.176755235565527 99430.10267425005 0.21943981640447868
2551 99254.06968507425 0.1767335768883057 99253.67353349733 0.2194180000401646
2552 99077.94070740364 0.1767119189251592 99077.5445992995 0.2193961852207062
2553 98902.11184773495 0.17669026170586047 98901.71578310127 0.21937437197432802
2554 98726.58301482508 0.17666860526018768 98726.18699365949 0.2193525603292535
2555 98551.35411516491 0.1766469496179243 98550.95813746497 0.219330750313705
2556 98376.42505265574 0.17662529480885839 98376.02911841897 0.21930894195590278
2557 98201.79572888796 0.1766036408627821 98201.3998381118 0.219287135284065
2558 98027.4660428787 0.17658198780949155 98027.07019556058 0.2192653303264073
2559 97853.4358913798 0.17656033567878615 97853.04008751702 0.2192435271111422
2560 97679.70516850901 0.17653868450046817 97679.30940809884 0.21922172566647916
2561 97506.27376620544 0.1765170343043425 97505.87804924512 0.21919992602062363
2562 97333.14157373873 0.17649538512021615 97332.7459002254 0.21917812820177715
2563 97160.30847819026 0.17647373697789775 97159.91284812104 0.21915633223813652
2564 96987.77436407428 0.17645208990719718 96987.37877744623 0.2191345381578939
2565 96815.53911356874 0.17643044393792526 96815.1435703788 0.2191127459892361
2566 96643.60260649738 0.17640879909989313 96643.20710674253 0.21909095576034426
2567 96471.96472013704 0.1763871554229118 96471.5692638141 0.21906916749939345
2568 96300.62532963337 0.17636551293679215 96300.2299167392 0.21904738123455234
2569 96129.58430741077 0.1763438716713441 96129.1889379421 0.21902559699398286
2570 95958.84152391127 0.17632223165637606 95958.4461978648 0.2190038148058398
2571 95788.39684679288 0.1763005929216951 95788.00156416526 0.21898203469827013
2572 95618.25014174476 0.176278955497106 95617.85490253258 0.2189602566994132
2573 95448.40127173095 0.17625731941241105 95448.0060759307 0.2189384808373998
2574 95278.85009768924 0.17623568469740952 95278.4549452974 0.21891670714035225
2575 95109.59647791348 0.1762140513818975 95109.20136892647 0.21889493563638351
2576 94940.64026862074 0.17619241949566714 94940.2452030349 0.21887316635359727
2577 94771.9813234368 0.17617078906850636 94771.58630124842 0.21885139932008732
2578 94603.6194939108 0.17614916013019855 94603.22451511609 0.21882963456393725
2579 94435.55462900556 0.17612753271052214 94435.15969360074 0.21880787211322011
2580 94267.78657560598 0.17610590683924995 94267.39168358715 0.21878611199599785
2581 94100.31517809103 0.17608428254614888 94099.92032945424 0.2187643542403211
2582 93933.14027864415 0.17606265986097977 93932.74547338541 0.21874259887422898
2583 93766.26171712921 0.17604103881349667 93765.86695524448 0.21872084592574817
2584 93599.67933102367 0.1760194194334464 93599.28461250881 0.21869909542289312
2585 93433.3929557188 0.17599780175056842 93432.99828056965 0.21867734739366548
2586 93267.40242400965 0.17597618579459404 93267.00779222198 0.21865560186605348
2587 93101.70756681549 0.1759545715952465 93101.31297838503 0.21863385886803197
2588 92936.30821232231 0.17593295918223992 92935.9136672447 0.2186121184275616
2589 92771.20418694653 0.1759113485852795 92770.80968521738 0.21859038057258892
2590 92606.39531434012 0.17588973983406067 92606.00085595495 0.21856864533104572
2591 92441.88141640271 0.1758681329582691 92441.48700135703 0.21854691273084872
2592 92277.66231231889 0.17584652798757971 92277.2679406081 0.21852518279989902
2593 92113.73781945553 0.17582492495165686 92113.34349107501 0.21850345556608236
2594 91950.10775258348 0.17580332388015363 91949.71346752855 0.21848173105726781
2595 91786.77192456872 0.17578172480271126 91786.37768283462 0.21846000930130818
2596 91623.73014576579 0.17576012774895916 91623.33594734772 0.21843829032603929
2597 91460.98222459662 0.17573853274851411 91460.5880694897 0.2184165741592798
2598 91298.52796701714 0.17571693983098013 91298.13385521648 0.21839486082883075
2599 91136.36717702387 0.1756953490259479 91135.97310852449 0.21837315036247498
2600 90974.49965622048 0.17567376036299462 90974.10563101733 0.21835144278797713
2601 90812.92520417793 0.175652173871683 90812.53122226593 0.21832973813308315
2602 90651.64361822173 0.17563058958156158 90651.24967959573 0.2183080364255198
2603 90490.65469347248 0.17560900752216388 90490.26079812726 0.21828633769299458
2604 90329.95822304174 0.17558742772300823 90329.56437097205 0.21826464196319495
2605 90169.55399763134 0.17556585021359716 90169.16018883187 0.21824294926378843
2606 90009.44180612513 0.17554427502341705 90009.04804059048 0.218221259622422
2607 89849.6214349094 0.17552270218193788 89849.22771263415 0.21819957306672172
2608 89690.09266858443 0.1755011317186128 89689.6989895631 0.21817788962429244
2609 89530.85528932384 0.1754795636628775 89530.46165355085 0.2181562093227174
2610 89371.90907743487 0.17545799804415005 89371.51548490464 0.218134532189558
2611 89213.25381090947 0.17543643489183017 89212.86026161634 0.21811285825235335
2612 89054.88926582175 0.1754148742352997 89054.49575975999 0.2180911875386199
2613 88896.81521596784 0.17539331610392098 88896.42175313165 0.2180695200758511
2614 88739.03143325921 0.17537176052703748 88738.63801364279 0.2180478558915171
2615 88581.53768731451 0.17535020753397268 88581.14431091197 0.2180261950130643
2616 88424.33374589641 0.1753286571540301 88423.94041270179 0.2180045374679153
2617 88267.41937451031 0.17530710941649305 88267.02608451761 0.21798288328346802
2618 88110.79433676704 0.1752855643506235 88110.4010899702 0.21796123248709606
2619 87954.45839412171 0.17526402198566274 87954.06519051461 0.21793958510614747
2620 87798.4113060442 0.17524248235082987 87798.01814562069 0.21791794116794524
2621 87642.65282997765 0.1752209454753226 87642.25971273148 0.21789630069978658
2622 87487.18272128848 0.17519941138831557 87486.78964721337 0.21787466372894257
2623 87332.00073343098 0.17517788011896102 87331.60770252059 0.21785303028265776
2624 87177.10661771621 0.175156351696388 87176.71362996413 0.21783140038815021
2625 87022.5001236189 0.175134826149702 87022.10717901868 0.2178097740726105
2626 86868.18099845464 0.17511330350798432 86867.78809699976 0.21778815136320215
2627 86714.14898772817 0.1750917838002923 86713.75612941208 0.21776653228706053
2628 86560.40383480914 0.1750702670556583 86560.01101962522 0.21774491687129335
2629 86406.9452812674 0.1750487533030898 86406.55250920895 0.21772330514297955
2630 86253.77306653676 0.17502724257156863 86253.38033759706 0.2177016971291693
2631 86100.88692832008 0.17500573489005092 86100.49424249234 0.21768009285688386
2632 85948.28660212063 0.17498423028746643 85947.89395939799 0.21765849235311494
2633 85795.97182182649 0.17496272879271849 85795.57922220205 0.21763689564482452
2634 85643.94231904278 0.17494123043468343 85643.54976250959 0.21761530275894436
2635 85492.19782386106 0.17491973524221022 85491.80531041209 0.21759371372237604
2636 85340.73806405364 0.17489824324411998 85340.34559368184 0.21757212856199024
2637 85189.5627659062 0.17487675446920597 85189.17033860444 0.21755054730462664
2638 85038.67165345461 0.17485526894623293 85038.27926921568 0.21752896997709348
2639 84888.06444914806 0.17483378670393665 84887.67210796475 0.21750739660616736
2640 84737.74087336572 0.17481230777102388 84737.34857523073 0.2174858272185928
2641 84587.7006447501 0.1747908321761718 84587.3083896561 0.21746426184108206
2642 84437.94348003106 0.1747693599480277 84437.55126797062 0.21744270050031453
2643 84288.4690941249 0.17474789111520825 84288.07692509056 0.2174211432229369
2644 84139.27720010396 0.17472642570630012 84138.88507408822 0.21739959003556245
2645 83990.36750922962 0.17470496374985828 83989.9754262249 0.2173780409647708
2646 83841.73973093151 0.1746835052744069 83841.3476909302 0.21735649603710763
2647 83693.3935728571 0.17466205030843807 83693.00157585151 0.21733495527908456
2648 83545.32874084449 0.17464059888041195 83544.93678682689 0.2173134187171784
2649 83397.54493893274 0.17461915101875622 83397.15302789534 0.21729188637783156
2650 83250.04186944042 0.17459770675186578 83249.65000137538 0.2172703582874507
2651 83102.81923281371 0.17457626610810237 83102.42740771314 0.21724883447240756
2652 82955.87672788803 0.17455482911579423 82955.48494574394 0.21722731495903772
2653 82809.21405157003 0.1745333958032358 82808.82231237445 0.21720579977364093
2654 82662.83089923268 0.17451196619868742 82662.43920297755 0.21718428894248057
2655 82516.72696428675 0.1744905403303745 82516.33531096393 0.2171627824917832
2656 82370.90193868826 0.17446911822648792 82370.51032828959 0.2171412804477386
2657 82225.35551237174 0.17444769991518327 82224.96394488898 0.21711978283649902
2658 82080.0873739346 0.17442628542458055 82079.6958493595 0.21709828968417946
2659 81935.09720985599 0.1744048747827636 81934.7057281802 0.2170768010168568
2660 81790.38470541967 0.17438346801778037 81789.99326663479 0.21705531686056992
2661 81645.94954370348 0.1743620651576421 81645.55814780109 0.21703383724131925
2662 81501.79140667258 0.17434066623032268 81501.40005364416 0.2170123621850665
2663 81357.90997409959 0.17431927126375935 81357.51866393661 0.21699089171773422
2664 81214.30492461717 0.1742978802858514 81213.91365731103 0.21696942586520587
2665 81070.97593476676 0.17427649332446024 81070.58471030877 0.21694796465332505
2666 80927.92267986784 0.17425511040740882 80927.53149824933 0.2169265081078958
2667 80785.14483328434 0.17423373156248181 80784.75369449652 0.21690505625468176
2668 80642.64206704473 0.17421235681742464 80642.2509710788 0.21688360911940627
2669 80500.41405138651 0.17419098619994372 80500.02299823359 0.2168621667277517
2670 80358.46045508838 0.1741696197377058 80358.06944473954 0.21684072910535981
2671 80216.780945283 0.17414825745833742 80216.38997772927 0.21681929627783073
2672 80075.37518756234 0.17412689938942535 80074.98426279468 0.21679786827072317
2673 79934.24284598394 0.17410554555851543 79933.85196399326 0.21677644510955413
2674 79793.3835829777 0.1740841959931128 79792.99274375488 0.2167550268197983
2675 79652.79705958882 0.17406285072068148 79652.40626312466 0.21673361342688807
2676 79512.48293511732 0.1740415097686436 79512.0921814026 0.2167122049562133
2677 79372.4408676252 0.17402017316437987 79372.05015665061 0.21669080143312075
2678 79232.6705133379 0.17399884093522852 79232.27984509408 0.21666940288291414
2679 79093.17152735818 0.1739775131084856 79092.78090183574 0.21664800933085374
2680 78953.94356290618 0.1739561897114043 78953.55298009566 0.21662662080215594
2681 78814.98627211637 0.17393487077119454 78814.59573200827 0.21660523732199347
2682 78676.29930529381 0.17391355631502306 78675.90880787859 0.2165838589154946
2683 78537.88231161902 0.17389224637001288 78537.49185688703 0.21656248560774313
2684 78399.73493852229 0.173870940963243 78399.3445264639 0.2165411174237781
2685 78261.85683228284 0.17384964012174797 78261.46646288832 0.2165197543885938
2686 78124.24763747996 0.173828343872518 78123.85731073955 0.21649839652713893
2687 77986.90699755687 0.17380705224249823 77986.51671346076 0.21647704386431685
2688 77849.83455424636 0.17378576525858852 77849.44431278468 0.21645569642498508
2689 77713.02994823527 0.1737644829476435 77712.63974939809 0.21643435423395524
2690 77576.4928184247 0.17374320533647178 77576.10266220204 0.21641301731599263
2691 77440.22280279332 0.1737219324518359 77439.83268917516 0.21639168569581607
2692 77304.21953745259 0.17370066432045217 77303.82946642887 0.2163703593980976
2693 77168.48265771261 0.17367940096899007 77168.0926292732 0.21634903844746228
2694 77033.01179694282 0.17365814242407215 77032.62181107754 0.2163277228684879
2695 76897.80658780894 0.17363688871227392 76897.41664450755 0.21630641268570486
2696 76762.86666100039 0.173615639860123 76762.47676025261 0.21628510792359582
2697 76628.19164655873 0.1735943958940997 76627.80178835423 0.21626380860659544
2698 76493.78117255935 0.17357315684063565 76493.39135688775 0.21624251475909026
2699 76359.6348664351 0.17355192272611455 76359.24509328596 0.21622122640541838
2700 76225.75235370548 0.17353069357687131 76225.36262306834 0.2161999435698692
2701 76092.13325922738 0.1735094694191919 76091.74357109169 0.21617866627668333
2702 75958.77720601407 0.1734882502793131 75958.38756036924 0.21615739455005226
2703 75825.68381638532 0.17346703618342227 75825.29421322074 0.21613612841411808
2704 75692.8527108687 0.17344582715765705 75692.46315017366 0.21611486789297335
2705 75560.28350933379 0.17342462322810495 75559.89399109756 0.21609361301066093
2706 75427.97582982371 0.1734034244208033 75427.5863540355 0.21607236379117348
2707 75295.92928980157 0.1733822307617388 75295.53985645056 0.21605112025845372
2708 75164.14350490434 0.17336104227684745 75163.75411397962 0.21602988243639368
2709 75032.61809018336 0.17333985899201423 75032.22874167403 0.21600865034883474
2710 74901.35265894147 0.17331868093307254 74900.96335283652 0.21598742401956758
2711 74770.34682384915 0.17329750812580444 74769.95756013755 0.21596620347233167
2712 74639.60019591844 0.17327634059594 74639.21097458912 0.2159449887308151
2713 74509.11238548283 0.17325517836915738 74508.72320652465 0.21592377981865477
2714 74378.8830012972 0.1732340214710822 74378.49386469898 0.21590257675943533
2715 74248.91165141662 0.17321286992728743 74248.52255716712 0.21588137957669007
2716 74119.19794235293 0.1731917237632936 74118.80889044087 0.21586018829389972
2717 73989.74147995931 0.17317058300456753 73989.35247037337 0.21583900293449282
2718 73860.54186851648 0.17314944767652315 73860.15290124528 0.2158178235218455
2719 73731.59871173017 0.17312831780452065 73731.20978676228 0.21579665007928098
2720 73602.91161170218 0.17310719341386654 73602.52272902612 0.2157754826300696
2721 73474.48017000157 0.17308607452981287 73474.09132960584 0.2157543211974285
2722 73346.3039866317 0.17306496117755776 73345.91518850472 0.21573316580452165
2723 73218.3826610347 0.17304385338224473 73217.99390516484 0.2157120164744593
2724 73090.71579117692 0.1730227511689623 73090.32707755252 0.21569087323029823
2725 72963.30297441264 0.17300165456274422 72962.91430302199 0.215669736095041
2726 72836.14380669333 0.17298056358856892 72835.75517752465 0.21564860509163628
2727 72709.23788336132 0.17295947827135927 72708.84929640281 0.21562748024297848
2728 72582.5847983689 0.1729383986359825 72582.1962536087 0.21560636157190752
2729 72456.184145093 0.17291732470724996 72455.7956425192 0.21558524910120855
2730 72330.03551553677 0.17289625650991686 72329.64705513741 0.21556414285361195
2731 72204.13850115001 0.17287519406868176 72203.75008291309 0.2155430428517932
2732 72078.49269201243 0.17285413740818703 72078.1043159259 0.21552194911837247
2733 71953.09767772762 0.1728330865530181 71952.70934377938 0.21550086167591465
2734 71827.95304645071 0.17281204152770321 71827.56475462865 0.21547978054692896
2735 71703.05838599458 0.17279100235671352 71702.67013628646 0.21545870575386905
2736 71578.41328265803 0.1727699690644626 71578.02507505164 0.21543763731913265
2737 71454.01732245806 0.1727489416753064 71453.62915694113 0.21541657526506133
2738 71329.87008992651 0.17272792021354322 71329.48196648668 0.2153955196139405
2739 71205.97116928073 0.17270690470341302 71205.58308790564 0.2153744703879992
2740 71082.32014336514 0.17268589516909746 71081.93210404235 0.21535342760941
2741 70958.91659462434 0.1726648916347198 70958.52859734141 0.21533239130028867
2742 70835.760104238 0.1726438941243447 70835.3721489824 0.21531136148269397
2743 70712.85025296139 0.17262290266197777 70712.46233972054 0.2152903381786279
2744 70590.18662031091 0.17260191727156562 70589.79874907222 0.21526932141003488
2745 70467.76878541362 0.17258093797699556 70467.38095616444 0.21524831119880258
2746 70345.59632617253 0.17255996480209532 70345.20853890016 0.21522730756676048
2747 70223.66882009308 0.17253899777063314 70223.28107478478 0.21520631053568084
2748 70101.985843548 0.17251803690631726 70101.59814019097 0.21518532012727803
2749 69980.5469724428 0.17249708223279597 69980.1593110242 0.21516433636320842
2750 69859.3517816464 0.1724761337736573 69858.96416215337 0.2151433592650702
2751 69738.3998455431 0.17245519155242867 69738.0122679627 0.21512238885440346
2752 69617.69073750188 0.1724342555925773 69617.30320182112 0.2151014251526898
2753 69497.22403044527 0.1724133259175093 69496.83653665117 0.2150804681813523
2754 69376.9992962878 0.1723924025505699 69376.61184436729 0.21505951796175535
2755 69257.0161065188 0.17237148551504317 69256.62869645876 0.21503857451520464
2756 69137.27403164329 0.17235057483415195 69136.88666343059 0.21501763786294667
2757 69017.77264176607 0.17232967053105758 69017.38531538751 0.21499670802616908
2758 68898.5115060096 0.1723087726288597 68898.12422145194 0.21497578502600004
2759 68779.49019315054 0.17228788115059618 68779.1029504005 0.21495486888350876
2760 68660.70827096084 0.1722669961192427 68660.3210700051 0.21493395961970446
2761 68542.16530692443 0.17224611755771307 68541.77814774963 0.21491305725553714
2762 68423.86086751749 0.1722252454888585 68423.47375011019 0.21489216181189688
2763 68305.79451896124 0.1722043799354681 68305.407443308 0.21487127330961397
2764 68187.96582648382 0.1721835209202679 68187.57879257113 0.21485039176945858
2765 68070.37435507138 0.17216266846592132 68069.98736288572 0.21482951721214089
2766 67953.01966875796 0.17214182259502894 67952.6327182857 0.21480864965831087
2767 67835.9013313397 0.1721209833301281 67835.51442256724 0.2147877891285579
2768 67719.01890567549 0.17210015069369272 67718.63203858914 0.2147669356434112
2769 67602.37195442492 0.17207932470813359 67601.98512901098 0.21474608922333935
2770 67485.96003931714 0.17205850539579792 67485.57325556186 0.2147252498887499
2771 67369.78272190764 0.172037692778969 67369.39597979719 0.21470441765998993
2772 67253.8395628358 0.17201688687986627 67253.45286235637 0.21468359255734554
2773 67138.13012259266 0.1719960877206455 67137.74346373034 0.2146627746010418
2774 67022.65396077528 0.17197529532339792 67022.26734351614 0.21464196381124248
2775 66907.41063684144 0.17195450971015072 66907.02406117151 0.21462116020805028
2776 66792.39970938473 0.17193373090286673 66792.01317529002 0.21460036381150657
2777 66677.62073688267 0.171912958923444 66677.2342443491 0.21457957464159116
2778 66563.07327695096 0.17189219379371595 66562.68682596444 0.21455879271822226
2779 66448.75688712664 0.1718714355354514 66448.37047767304 0.2145380180612567
2780 66334.67112410198 0.17185068417035404 66334.28475616712 0.21451725069048924
2781 66220.81554449313 0.17182993972006244 66220.42921806278 0.214496490625653
2782 66107.18970412164 0.17180920220615015 66106.80341918155 0.21447573788641916
2783 65993.79315872013 0.17178847165012526 65993.40691525598 0.2144549924923968
2784 65880.6254632688 0.17176774807343048 65880.23926126627 0.21443425446313286
2785 65767.68617267712 0.17174703149744294 65767.3000121218 0.21441352381811224
2786 65654.97484108905 0.17172632194347404 65654.58872196652 0.21439280057675747
2787 65542.49102267536 0.17170561943276946 65542.10494497117 0.21437208475842853
2788 65430.23427072925 0.17168492398650892 65429.84823442888 0.21435137638242308
2789 65318.20413877213 0.17166423562580616 65317.81814386104 0.21433067546797638
2790 65206.40017924987 0.17164355437170867 65206.014225713465 0.21430998203426083
2791 65094.82194509024 0.17162288024519784 65094.436032913894 0.21428929610038622
2792 64983.4689879232 0.17160221326718855 64983.08311709225 0.21426861768539948
2793 64872.34086012075 0.1715815534585294 64871.955030620484 0.21424794680828502
2794 64761.43711254828 0.17156090084000222 64761.05132436395 0.21422728348796377
2795 64650.75729703359 0.17154025543232243 64650.37155015041 0.21420662774329413
2796 64540.300963743204 0.17151961725613832 64539.91525814635 0.21418597959307115
2797 64430.06766398539 0.17149898633203178 64429.68199966 0.2141653390560269
2798 64320.05694725747 0.17147836268051736 64319.67132418864 0.21414470615083
2799 64210.2683644136 0.17145774632204266 64209.88278258638 0.21412408089608626
2800 64100.701464279395 0.1714371372769882 64100.315923678805 0.2141034633103375
2801 63991.355797336866 0.17141653556566733 63990.97029794789 0.21408285341206276
2802 63882.23091173051 0.1713959412083257 63881.84545353809 0.21406225121967717
2803 63773.3263576563 0.1713753542251421 63772.94094064532 0.2140416567515327
2804 63664.64168256831 0.17135477463622734 63664.256306723655 0.2140210700259172
2805 63556.17643645485 0.1713342024616251 63555.79110176133 0.21400049106105554
2806 63447.93016607783 0.17131363772131075 63447.54487252023 0.21397991987510828
2807 63339.90242129318 0.17129308043519262 63339.51716885626 0.21395935648617279
2808 63232.09274816835 0.1712725306231106 63231.70753683682 0.21393880091228215
2809 63124.50069650445 0.17125198830483737 63124.115526262976 0.21391825317140595
2810 63017.12581166718 0.17123145350007682 63016.7406825004 0.21389771328144944
2811 62909.96764348777 0.17121092622846562 62909.58255538028 0.2138771812602547
2812 62803.02573660447 0.17119040650957149 62802.640689540836 0.21385665712559873
2813 62696.29964100165 0.1711698943628949 62695.91463496639 0.2138361408951957
2814 62589.78890051327 0.171149389807867 62589.40393549087 0.21381563258669442
2815 62483.4930654396 0.1711288928638517 62483.10814141452 0.2137951322176809
2816 62377.41167870981 0.17110840355014345 62377.026795666454 0.21377463980567563
2817 62271.54429113614 0.17108792188596939 62271.15944905888 0.21375415536813636
2818 62165.890444582044 0.17106744789048697 62165.50564345523 0.21373367892245493
2819 62060.44969063029 0.17104698158278628 62060.064930438224 0.21371321048596081
2820 61955.2215698781 0.17102652298188756 61954.83685060504 0.213692750075917
2821 61850.20563496013 0.17100607210674368 61849.820956590316 0.21367229770952464
2822 61745.401424985364 0.17098562897623718 61745.01678750299 0.2136518534039177
2823 61640.80849394437 0.17096519360918375 61640.42389733359 0.21363141717616882
2824 61536.42637919154 0.17094476602432818 61536.04182343647 0.21361098904328288
2825 61432.254636471625 0.17092434624034852 61431.87012155636 0.21359056902220386
2826 61328.292800983385 0.17090393427585152 61327.90832689198 0.21357015712980745
2827 61224.54043075896 0.1708835301493777 61224.155997475435 0.2135497533829091
2828 61120.99705831263 0.17086313387939542 61120.612665820954 0.21352935779825485
2829 61017.662244639505 0.1708427454843074 61017.27789292362 0.21350897039253183
2830 60914.53551886912 0.17082236498244358 60914.15120791295 0.21348859118235602
2831 60811.616445832566 0.1708019923920689 60811.23217561999 0.2134682201842864
2832 60708.90455034906 0.1707816277313744 60708.520320863914 0.21344785741480893
2833 60606.39940222075 0.17076127101848715 60606.015213446844 0.2134275028903542
2834 60504.1005207211 0.17074092227145932 60503.7163726422 0.21340715662727777
2835 60402.007482114306 0.17072058150828012 60401.62337471415 0.21338681864188247
2836 60300.119798491985 0.17070024874686213 60299.73573175429 0.21336648895039298
2837 60198.4370545265 0.17067992400505708 60198.05302843492 0.21334616756898447
2838 60096.958752973514 0.17065960730063762 60096.5747675117 0.21332585451375036
2839 59995.684489429674 0.17063929865131808 59995.30054458122 0.21330554980073876
2840 59894.61375452591 0.17061899807473088 59894.22985027439 0.21328525344591115
2841 59793.746158053844 0.17059870558845316 59793.36229438279 0.21326496546518933
2842 59693.08117480262 0.17057842120997663 59692.69735169553 0.21324468587440176
2843 59592.61843313551 0.1705581449567416 59592.23465057586 0.213224414689345
2844 59492.357387015734 0.17053787684609836 59491.97364498696 0.2132041519257136
2845 59392.297689193736 0.17051761689535114 59391.91398767924 0.21318389759917994
2846 59292.43876615179 0.17049736512170774 59292.05510513495 0.21316365172530327
2847 59192.780302815896 0.17047712154233743 59192.39668228003 0.21314341431963332
2848 59093.321689212054 0.17045688617430443 59092.93810914048 0.21312318539759206
2849 58994.06265292858 0.17043665903464408 58993.67911330457 0.21310296497460943
2850 58895.002535424086 0.17041644014027563 58894.619036230884 0.2130827530659672
2851 58796.141121097455 0.17039622950810196 58795.75766231826 0.2130625496869782
2852 58697.47768644467 0.17037602715489542 58697.09426806266 0.2130423548527808
2853 58599.01209182502 0.17035583309742902 58598.62871382334 0.21302216857857512
2854 58500.743526530874 0.17033564735232523 58500.36018889264 0.2130019908793512
2855 58402.67195289301 0.17031546993623028 58402.2886556013 0.212981821770202
2856 58304.796442683284 0.17029530086561312 58304.413185721154 0.2129616612659628
2857 58207.11709571817 0.1702751401569979 58206.73387906863 0.2129415093816273
2858 58109.63282474116 0.17025498782669454 58109.2496483872 0.2129213661318667
2859 58012.343915764475 0.17023484389111104 58011.96077968905 0.2129012315315866
2860 57915.24906543256 0.17021470836639171 57914.8659696186 0.21288110559528145
2861 57818.34881301094 0.17019458126883663 57817.965757441336 0.21286098833778358
2862 57721.64156032212 0.1701744626144144 57721.25854497973 0.2128408797733933
2863 57625.12819253239 0.170154352419329 57624.74521740006 0.21282077991689038
2864 57528.80670763598 0.1701342506993597 57528.4237726965 0.21280068878235686
2865 57432.67846522389 0.17011415747063058 57432.29557046003 0.21278060638454885
2866 57336.740907907966 0.17009407274871285 57336.35805330248 0.21276053273729634
2867 57240.99604872414 0.17007399654967292 57240.613234259734 0.21274046785537165
2868 57145.4405633779 0.17005392888884732 57145.057789037266 0.2127204117523055
2869 57050.07736865801 0.17003386978227683 57049.69463442378 0.212700364442943
2870 56954.90207699103 0.1700138192450255 56954.51938284584 0.2126803259404489
2871 56859.918860317586 0.1699937772931533 56859.53620624403 0.21266029625982036
2872 56765.12185088415 0.1699737439413991 56764.73923686479 0.2126402754137624
2873 56670.51697099756 0.16995371920590474 56670.13439701494 0.21262026341753604
2874 56576.096284041654 0.1699337031010094 56575.71375007827 0.2126002602832538
2875 56481.86816330665 0.16991369564302614 56481.485669344984 0.21258026602659894
2876 56387.82176879098 0.16989369684578803 56387.43931481348 0.21256028065890273
2877 56293.96891988807 0.16987370672590663 56293.58650587715 0.2125403041964968
2878 56200.29468556786 0.16985372529655693 56199.91231150591 0.2125203366496615
2879 56106.81575024186 0.16983375257483116 56106.43341611125 0.21250037803569946
2880 56013.51139510828 0.16981378857302887 56013.12910089134 0.21248042836345382
2881 55920.40520067788 0.16979383330898337 55920.02294635692 0.21246048765166195
2882 55827.46822683635 0.1697738867938062 55827.08601239364 0.2124405559071742
2883 55734.733868901996 0.16975394904644822 55734.3516943198 0.21242063315082974
2884 55642.16146156664 0.16973402007638058 55641.77932682718 0.2124007193866845
2885 55549.798425550754 0.1697140999042161 55549.41633063622 0.212380814638645
2886 55457.58730571556 0.16969418853713036 55457.205250608116 0.21236091890681025
2887 55365.59564611328 0.16967428599818887 55365.213630795064 0.21234103221955605
2888 55273.741852761006 0.16965439229131746 55273.35987721415 0.21232115457133297
2889 55182.122458511185 0.16963450744318706 55181.740522717744 0.2123012859970296
2890 55090.62102546195 0.16961463145308045 55090.23912940402 0.21228142648297793
2891 54999.37601430837 0.16959476435296134 54998.99415796794 0.21226157607356974
2892 54908.220489019 0.1695749061354253 54907.83867237812 0.21224173474339592
2893 54817.35379569432 0.16955505684020775 54816.97201873493 0.2122219025507445
2894 54726.53552013182 0.16953521645020864 54726.153782835914 0.2122020794531339
2895 54636.05377686596 0.1695153850165919 54635.672079215416 0.2121822655292264
2896 54545.56080889652 0.1694955625081138 54545.1791508733 0.21216246071158987
2897 54455.474668388284 0.16947574899278253 54455.09304997419 0.21214266510885169
2898 54365.290158086966 0.1694559444186118 54364.90857926392 0.21212287861694373
2899 54275.616288559555 0.169436148878504 54275.23474930929 0.2121031013887112
2900 54185.71602508496 0.16941636228990167 54185.33452538941 0.21208333326605003
2901 54096.48012989461 0.16939658478261424 54096.098669735366 0.21206357446728683
2902 54006.828821676936 0.1693768162288179 54006.447401035955 0.21204382475427302
2903 53918.070226355 0.1693570568132241 53917.688845213735 0.21202408444266135
2904 53828.615839975326 0.1693373063406869 53828.23449831581 0.21200435317523217
2905 53740.39448582944 0.16931756507788023 53740.013183632946 0.21198463141283916
2906 53651.05959897434 0.16929783272910504 53650.67833622299 0.21196491862040767
2907 53563.46674481874 0.16927810968384632 53563.08552149358 0.21194521547624223
2908 53474.13529024261 0.16925839549559257 53473.754106325934 0.21192552117852884
2909 53387.30994814668 0.16923869073853903 53386.92880361921 0.21190583673247748
2910 53297.80681787677 0.16921899473905605 53297.425712721095 0.2118861609346226
2911 53211.96108742098 0.16919930835020552 53211.580021617345 0.21186649528353088
2912 53122.020637253736 0.16917963055494722 53121.63961078521 0.21184683796852735
2913 53037.478898570516 0.16915996262898106 53037.097911416655 0.21182719123563204
2914 52946.69613505682 0.16914030303394537 52946.315187201435 0.2118075523525664
2915 52863.955903097354 0.16912065368854703 52863.57499451897 0.21178792470217747
2916 52771.71055569831 0.16910101225988625 52771.3296863819 0.2117683041478921
2917 52691.53731217181 0.16908138164874073 52691.15648209435 0.21174869580833025
2918 52596.87529918339 0.16906175830649584 52596.494508331685 0.21172909339872223
2919 52520.450812407165 0.1690421466396771 52520.070060755825 0.2117095046982855
2920 52421.89852049566 0.16902254123222238 52421.51780803431 0.21168992012322363
2921 52351.05366825809 0.16900294880828748 52350.672994957735 0.21167035154679173
2922 52246.32590881831 0.16898336107203363 52245.94527467294 0.2116507842990437
2923 52183.90748290574 0.16896378832872994 52183.526887880835 0.21163123657748795
2924 52069.44659631787 0.16894421782435576 52069.06604041421 0.21161168584027637
2925 52019.89730321609 0.16892466541903392 52019.51678639057 0.21159216009220963
2926 51890.143167616145 0.1689051114302186 51889.76268988015 0.21157262456067813
2927 51860.422100108684 0.1688855803678275 51860.0416614058 0.21155312251801767
2928 51706.651802103406 0.1688660417398672 51706.27140246155 0.21153360011476446
2929 51707.70061040156 0.16884653357745721 51707.320249743505 0.21151412448300969
2930 51516.177584424055 0.16882700845920234 51515.797262803695 0.2114946119032697
2931 51565.26446517312 0.16880752563392445 51564.88418248055 0.21147516693913537
2932 51314.27599052458 0.16878801106376237 51313.89574685459 0.21145565892116497
2933 51438.75685276165 0.16876855742101388 51438.37664795287 0.2114362513622888
2934 51093.856693471076 0.16874904866062213 51093.476527682906 0.21141673951324957
2935 51337.2322649138 0.168729630307933 51336.852137903414 0.21139738008048645
2936 50843.57851246695 0.16871011976729952 50843.1984244962 0.21137785098177417
2937 51275.282531413926 0.1686907464606775 51274.90248211065 0.21135855681649252
2938 50545.269510673876 0.16867122196036563 50544.88950046296 0.21133898895993822
2939 51276.53154802342 0.16865190936469876 51276.15157632646 0.2113197875938561
2940 50169.8133033695 0.1686323513257161 50169.433370871746 0.21130014642404935
2941 51379.39675899724 0.16861312471463882 51379.01686479026 0.21128108226704548
2942 49670.72432731688 0.16859350162685965 49670.34447250307 0.2112613121780557
2943 51646.54536866698 0.1685744019520374 51646.1655518079 0.21124245713471196
2944 48974.62773325053 0.1685546631390394 48974.247956118714 0.21122246867026256
2945 52179.98202157264 0.16853575695259995 52179.602281876265 0.2112039394248912
2946 47969.11737304271 0.16851582133078674 47968.73767363204 0.21118358934249085
2947 53142.649905949 0.16849721668224157 53142.27024315747 0.21116557484340442
2948 46495.02164156611 0.1684769565482526 46494.6420199723 0.21114463726904936
2949 54776.85544053267 0.1684588266750515 54776.475854266966 0.21112743903382875
2950 44375.1726556466 0.16843804929822012 44374.793112024665 0.2111055726412314
2951 57356.236993304425 0.16842065944866838 57355.85748299687 0.21108964810426853
2952 41583.696810705536 0.16839910610484168 41583.31734520445 0.21106639497875182
2953 60816.36295922847 0.16838280559275176 60815.983524088966 0.2110523339178196
2954 38743.06491172965 0.16836024163553642 38742.685524203 0.21102728501413884
2955 63554.34249281408 0.16834527380269748 63553.96313207964 0.21101546064328078
2956 37713.27950842675 0.168321836081779 37712.90019770209 0.21098888857621245
2957 61497.36267132587 0.16830769561336645 61496.98338528034 0.21097834991764658
2958 40643.17702942741 0.16828451671633365 40642.797792611294 0.2109522993975613
2959 53012.59072973516 0.16826925047768637 53012.211520798104 0.21093968658163234
2960 47152.0300933767 0.1682483797776318 47151.6509272937 0.21091770322182432
2961 44263.65347232655 0.16822979463316573 44263.274343106226 0.21089942569351905
2962 53099.55908775119 0.16821230777763688 53099.17999222395 0.21088321946609942
2963 40667.874447116745 0.16819059634407504 40667.49539677312 0.21085974728452808
2964 53392.705377460035 0.168174943042948 53392.32635593003 0.2108465869608033
2965 42110.54692098514 0.16815289639488903 42110.167945441164 0.2108226475802433
2966 48056.505750942415 0.1681358388070332 48056.12680799409 0.2108071095163966
2967 46532.87430608872 0.1681162678099851 46532.49540242917 0.21078739173773842
2968 42748.7759378444 0.16809608248294364 42748.39707511311 0.21076664880937748
2969 49934.71346985039 0.16807897823165033 49934.334639760076 0.2107511120762374
2970 41045.29808978213 0.1680573182897425 41044.919304542855 0.21072792098687454
2971 48554.27773099821 0.1680400637654313 48553.89897874252 0.2107121919278823
2972 43195.76750917217 0.16801975225187823 43195.3887981525 0.21069126741733984
2973 44119.44917860763 0.16800024458581664 44119.07050655633 0.21067180671309155
2974 46917.15365304583 0.16798201562433898 46916.7750165933 0.21065443690141558
2975 41040.634080709024 0.16796095608895042 41040.255487405375 0.21063234755892807
2976 47725.722650700256 0.1679430795110513 47725.34409194662 0.21061567412200768
2977 41644.38946421489 0.1679226214036175 41644.01094703752 0.2105945559640906
2978 44600.17958711149 0.16790333383170514 44599.801108216474 0.21057556118601256
2979 44885.237666035726 0.16788435239518437 44884.85922470103 0.21055698229543518
2980 41242.276751120946 0.16786381288981014 41241.89835147825 0.21053582980926436
2981 46576.65541522547 0.16784533046422986 46576.2770516917 0.2105182033046101
2982 41000.517056282915 0.16782493461702735 41000.13873411054 0.21049723776279877
2983 44509.085470666745 0.16780569992531905 44508.70718658659 0.21047838023425422
2984 43597.85113683224 0.16778622819711822 43597.472891580735 0.2104590233107477
2985 41436.22842493711 0.1677660933449245 41435.850220260545 0.21043858321866526
2986 45446.69442722282 0.16774714111186761 45446.31625988277 0.21042019894582303
2987 40813.93035170068 0.1677268649996625 40813.552225366 0.21039946967689263
2988 44132.7225817422 0.1677076376123494 44132.34449346984 0.21038063474376664
2989 42770.1582721617 0.16768786283084838 42769.78022350159 0.21036079728057977
2990 41591.43183943655 0.16766802715092882 41591.05383054083 0.2103408685683404
2991 44427.217214078504 0.167648754454737 44426.83924337593 0.21032194811998425
2992 40844.05822160171 0.16762860717328423 40843.6802915399 0.21030145463249653
2993 43650.657521933565 0.16760937754547497 43650.27962995641 0.2102825996113805
2994 42205.657066701424 0.1675894430393168 42205.27921475648 0.21026250190487855
2995 41708.075636589165 0.16756981867340504 41707.69782385049 0.21024292000150335
2996 43538.85804222911 0.16755035269530372 43538.48026822277 0.21022365364950982
2997 40955.474643309804 0.16753033455398517 40955.09690959512 0.21020338012657672
2998 43156.752536870095 0.1675110987170461 43156.37484128998 0.21018448139602003
2999 41792.5905728058 0.1674911160357009 41792.21291739871 0.21016429104753415
3000 41779.96908346573 0.16747163561692105 41779.59146689975 0.2101449303689875
3001 42784.43740133435 0.16745207261347553 42784.059823798554 0.21012546317653175
3002 41072.27838148451 0.16743218613682775 41071.90084390008 0.2101053982941166
3003 42690.18307768384 0.1674129400809841 42689.80557830476 0.21008643900047685
3004 41474.90646654719 0.1673929925857833 41474.52900727505 0.2100662795497037
3005 41795.373132887624 0.16737360918463234 41794.99571222701 0.21004705142824998
3006 42159.347028775344 0.16735401719087256 42158.969647270984 0.21002748717167927
3007 41155.16286383856 0.16733426648579913 41154.78552194803 0.2100076240359134
3008 42260.82699302984 0.16731500841206767 42260.44968942619 0.209988595242124
3009 41225.3911026942 0.16729515358737185 41225.013838989624 0.20996855099152878
3010 41745.08324207787 0.16727583773024918 41744.70601684248 0.20994939765864704
3011 41652.885844342745 0.16725626339121144 41652.50865827051 0.20992980884057824
3012 41186.99037232907 0.16723665051518571 41186.61322553902 0.20991013953481744
3013 41866.67244470582 0.16721738352738033 41866.295336279414 0.20989104288328206
3014 41027.97766629465 0.16719765641298015 41027.60059747382 0.20987116442272355
3015 41627.425346503056 0.16717839166826604 41627.048316060056 0.20985205133108095
3016 41249.67211877274 0.16715886712673697 41249.295127416466 0.20983248915181818
3017 41163.02997787462 0.16713938943955128 41162.65302548466 0.2098130005169519
3018 41503.5907809733 0.16712012246398136 41503.21386700213 0.2097938487059502
3019 40868.90165638391 0.1671005400870689 40868.52478168429 0.20977415953682027
3020 41448.91361360599 0.1670813189076875 41448.53677721865 0.2097550684351561
3021 40931.71215153415 0.1670618668985132 40931.3353540972 0.2097355700441037
3022 41084.91113829488 0.1670425165687166 41084.534379535595 0.20971624271412048
3023 41169.21088456992 0.1670232635621197 41168.8341642487 0.2096970576585568
3024 40733.84876114896 0.1670038295810803 40733.47207975833 0.20967756105543306
3025 41222.1992274159 0.16698465030224685 41221.82258428058 0.20965848501962975
3026 40680.21792781665 0.16696528712734432 40679.841323451896 0.20963907762672243
3027 40957.46429622529 0.16694605246798416 40957.08773028492 0.20961988790705924
3028 40863.159143398065 0.16692683061095764 40862.78261586995 0.20960069749411941
3029 40608.23777331104 0.16690753955993684 40607.86128438865 0.20958138282839212
3030 40963.078016216146 0.16688840458794124 40962.70156548839 0.2095623231755533
3031 40476.787498974336 0.16686914145611284 40476.4110868071 0.20954302578338665
3032 40787.40690931831 0.16685000921577012 40787.030535360056 0.20952394904322277
3033 40585.67125826128 0.16683083673519303 40585.294922641166 0.20950478337638287
3034 40478.698877901064 0.16681167761065543 40478.3225805919 0.20948563155359087
3035 40687.65664452875 0.1667925923605739 40687.280385340506 0.20946659588566988
3036 40304.1137204734 0.16677343582894516 40303.737499617804 0.20944741976862133
3037 40582.89889514341 0.16675439357920646 40582.522712315826 0.20942843400712954
3038 40335.961269108826 0.16673528763400455 40335.58512449942 0.20940932177206628
3039 40334.67906647884 0.16671624681316005 40334.302959922265 0.20939030975999132
3040 40410.1396322943 0.16669721888263786 40409.76356376509 0.2093713103218612
3041 40146.55760421652 0.16667817106651778 40146.18157378618 0.20935225927152384
3042 40353.24902767266 0.16665920908159268 40352.87303511568 0.2093333478992309
3043 40111.11258202796 0.16664018399015956 40110.73662753068 0.20931431329166805
3044 40169.6361811733 0.16662124756463806 40169.2602645079 0.20929541783485373
3045 40141.32867729617 0.1666022858028367 40140.9527985407 0.20927646967147903
3046 39990.81114388974 0.1665833448116658 39990.43530300422 0.20925754070873967
3047 40108.36373185941 0.16656445712556675 40107.98792870825 0.2092386940326178
3048 39905.791028883454 0.16654552313074802 39905.41526360573 0.20921975458577505
3049 39981.546404593 0.16652667871730387 39981.170676959126 0.20920095515627793
3050 39887.79815761185 0.1665077920931286 39887.422467745804 0.20918207395304336
3051 39826.654114893405 0.16648895290331173 39826.27846268168 0.2091632588199532
3052 39857.82860061755 0.1664701374683267 39857.452986005985 0.20914447409585843
3053 39712.77545649712 0.16645130017851492 39712.39987955728 0.20912563965856634
3054 39772.60929013812 0.16643253819753048 39772.23375067934 0.20910692057675914
3055 39651.714958201934 0.16641373458043868 39651.339456346956 0.20908812039976238
3056 39647.615569657726 0.16639499032188743 39647.24010525964 0.2090694077669042
3057 39609.763687913925 0.16637624836830936 39609.38826097759 0.2090506879682566
3058 39524.10532246986 0.16635750893424217 39523.72993299998 0.2090319609469179
3059 39548.19397537243 0.1663388232911154 39547.81862323661 0.20901331252214744
3060 39431.292275517 0.16632010837949013 39430.91696080476 0.20899460386355448
3061 39451.26597682063 0.16630145182721506 39450.89069938692 0.20897598188399708
3062 39369.754093893825 0.16628278665378982 39369.37885377362 0.20895733355394192
3063 39332.51596391907 0.1662641426248646 39332.14076106612 0.20893871032690015
3064 39315.24438568649 0.16624553073500692 39314.86922002686 0.2089201288906353
3065 39221.83317657528 0.16622690738592485 39221.45804815045 0.20890151744513213
3066 39238.91761459415 0.1662083323437791 39238.542523285694 0.20888297611496573
3067 39140.19430868657 0.16618974785777085 39139.81925453189 0.20886440682666005
3068 39132.7651505986 0.16617119452756682 39132.390133524066 0.2088458800053836
3069 39080.50599505759 0.1661526567055952 39080.13101503403 0.2088273668587085
3070 39017.21606707927 0.16613412484314527 39016.84112410111 0.20880885332215138
3071 39014.67478163814 0.16611562710618505 39014.29987562492 0.20879038611127587
3072 38920.29467821887 0.16609712646904237 38919.919809190265 0.20877190213110539
3073 38922.471430547186 0.16607865840683628 38922.09659842563 0.20875346314771548
3074 38848.998343887455 0.16606019677034395 38848.62354866801 0.20873502267679064
3075 38811.538324101704 0.16604175390335474 38811.163565744195 0.2087166036087253
3076 38783.98946179192 0.1660233315880707 38783.61474025233 0.20869820800460043
3077 38706.81095120812 0.16600491628627834 38706.43626647913 0.20867981269641547
3078 38702.20745583128 0.1659865287024325 38701.83280784847 0.20866145411351394
3079 38623.10565958804 0.16596814586848785 38622.73104835062 0.20864309155057442
3080 38600.53544475763 0.1659497880760348 38600.16087020851 0.20862476104975128
3081 38552.06358897298 0.16593144128511841 38551.68905109374 0.20860643796177436
3082 38495.328263809024 0.16591311082585036 38494.95376256693 0.20858813126816483
3083 38474.81025094349 0.16589480046287663 38474.43578629474 0.20856984828264916
3084 38402.49529889698 0.16587649838151633 38402.1208708309 0.20855156770430786
3085 38382.402339090135 0.16585822148170365 38382.02794754925 0.2085333194043802
3086 38322.52433812771 0.16583995146772046 38322.14998310452 0.2085150717144061
3087 38281.73167834835 0.16582170371379715 38281.3573597939 0.20849685073566576
3088 38244.127792311294 0.1658034690929118 38243.753510200615 0.20847864158481
3089 38184.83461593892 0.16578524832374245 38184.46037024592 0.2084604446725251
3090 38157.796474577706 0.16576704888248536 38157.42226525535 0.2084422734665595
3091 38096.740898679906 0.16574885702555092 38096.36672571861 0.2084241042671296
3092 38063.404883772164 0.1657306889856099 38063.03074711856 0.20840596461947286
3093 38013.624050398896 0.16571253003719938 38013.24995003892 0.20838782993760238
3094 37967.025373845994 0.16569438962883107 37966.65130974059 0.20836971577248484
3095 37929.06840690166 0.16567626552303832 37928.694379017354 0.20835161877532973
3096 37873.95285236879 0.16565815248225887 37873.5788606864 0.20833352991125365
3097 37839.7739374989 0.16564006123105446 37839.39998197036 0.20831546730559056
3098 37785.32229321412 0.16562197853260416 37784.94837382678 0.2082974088135641
3099 37746.498123591155 0.16560391645387504 37746.12424030009 0.20827937461590548
3100 37699.04489243171 0.16558586686808383 37698.67104521368 0.20826135115681044
3101 37652.09887157645 0.16556783217952709 37651.72506040173 0.20824334253505228
3102 37612.051366839536 0.16554981556083573 37611.67759167 0.20822535398074946
3103 37559.437204679554 0.1655318095225509 37559.06346549694 0.20820737308979426
3104 37522.09137586456 0.16551382339969845 37521.71767262568 0.2081894154807171
3105 37469.856670475645 0.16549584834954226 37469.48300316101 0.20817146628654354
3106 37428.97386100155 0.16547789055127443 37428.600229574906 0.20815353608977327
3107 37382.35369026329 0.16545994743018053 37381.98009469554 0.2081356203250255
3108 37334.76636654502 0.1654420177529602 37334.392806810065 0.20811771720931596
3109 37294.216998862656 0.16542410557250248 37293.84347492367 0.20809983341178692
3110 37242.26716269399 0.16540620522405053 37241.893674529325 0.20808195944205463
3111 37203.220959013954 0.16538832236816378 37202.84750658658 0.20806410500426514
3112 37152.62127268804 0.16537045240801468 37152.24785597352 0.20804626211252183
3113 37109.59187517054 0.16535259798950758 37109.218494137 0.20802843554969416
3114 37064.32912404764 0.1653347584795228 37063.95577866512 0.20801062403811718
3115 37015.71937322719 0.16531693258916214 37015.34606346908 0.20799282552774256
3116 36974.758006144395 0.16529912285034065 36974.384731977174 0.2079750443742311
3117 36923.832859323804 0.16528132600001424 36923.4596207229 0.20795727490597962
3118 36882.63030534624 0.16526354524529116 36882.257102278185 0.2079395228098467
3119 36834.027781884084 0.16524577782719793 36833.65461432304 0.20792178322515376
3120 36788.97781570668 0.16522802553186744 36788.60468362182 0.207904059327499
3121 36744.52348611018 0.16521028761468148 36744.15038947269 0.20788634987007829
3122 36695.83386285903 0.16519256360250886 36695.46080164145 0.20786865397764137
3123 36653.578665798304 0.16517485491131956 36653.20563996916 0.20785097423225835
3124 36604.278049169625 0.16515715933305591 36603.90505870354 0.20783330675345882
3125 36560.966026390364 0.16513947932064169 36560.59307125521 0.20781565583361386
3126 36513.76981649324 0.16512181250713975 36513.39689666328 0.20779801745097054
3127 36467.76672008668 0.16510416059265556 36467.39383553162 0.20778039446542365
3128 36423.04538274495 0.16508652273966185 36422.672533436635 0.20776278557543817
3129 36375.122248958985 0.16506889864576302 36374.74943487015 0.20774519018492013
3130 36331.33792027855 0.16505128953623108 36330.96514137854 0.20772761047259306
3131 36283.34554463471 0.16503369342545143 36282.97280089822 0.20771004306484803
3132 36238.777796201466 0.1650161124861221 36238.40508759733 0.20769249164582596
3133 36192.00458146935 0.16499854471130254 36191.63190797174 0.20767495289110033
3134 36145.95759473589 0.16498099139866843 36145.58495631553 0.20765742895841546
3135 36100.515572579134 0.16496345207863378 36100.14296920793 0.2076399191203065
3136 36053.365328247666 0.16494592623082333 36052.99275989893 0.20762242250174745
3137 36008.55815122085 0.16492841506101374 36008.18561786464 0.20760494114933747
3138 35961.16587941414 0.16491091688134615 35960.793381024996 0.20758747226350285
3139 35916.120961299974 0.16489343334136083 35915.74849784801 0.20757001861860544
3140 35869.26627524927 0.16487596306518626 35868.89384670828 0.2075525779312663
3141 35823.39131504801 0.16485850678286904 35823.01892138977 0.2075351514575348
3142 35777.42789738662 0.16484106437742152 35777.05553858324 0.20751773899700154
3143 35730.65315552887 0.16482363529626343 35730.28083155389 0.20750033967177234
3144 35685.36982728717 0.16480622045225243 35684.997538111704 0.20748295501136801
3145 35638.16440077891 0.164788818699274 35637.79214637709 0.20746558311750254
3146 35592.91722052095 0.1647714310509081 35592.545000864164 0.20744822572711832
3147 35545.99781043107 0.16475405669623167 35545.62562549291 0.20743088146436248
3148 35500.136864676606 0.16473669602005353 35499.76471442955 0.20741355103759238
3149 35453.97082049355 0.16471934896001275 35453.59870491027 0.2073962343227082
3150 35407.309847480676 0.16470201519804872 35406.93776653465 0.2073789308278701
3151 35361.7781760438 0.1646846952110289 35361.40612970722 0.20736164137243587
3152 35314.71633699143 0.16466738836756306 35314.34432523817 0.20734436489335034
3153 35269.24085783514 0.16465009522834445 35268.86888063752 0.2073271023882177
3154 35222.41421629064 0.1646328152739142 35222.042273622406 0.20730985296189983
3155 35176.44445870373 0.16461554881506518 35176.07255053773 0.20729261718915143
3156 35130.21704518962 0.16459829566139444 35129.84517149921 0.20727539475053067
3157 35083.6430806147 0.16458105577076598 35083.27124137334 0.20725818559230091
3158 35037.87905986003 0.16456382928753946 35037.50725504075 0.20724098999364832
3159 34991.03614939104 0.16454661588863168 34990.66437896775 0.20722380740131258
3160 34945.29952896917 0.16452941591994913 34944.92779291481 0.20720663844437562
3161 34898.630273684954 0.16451222895832612 34898.258571973594 0.20718948240668
3162 34852.568765910866 0.16449505533755454 34852.19709851565 0.20717233987802253
3163 34806.285203157 0.16447789476000826 34805.91357005186 0.20715521037772136
3164 34759.85341013057 0.16446074733820537 34759.48181128914 0.20713809410054768
3165 34713.860161545505 0.1644436130596184 34713.48859694139 0.2071209910596898
3166 34667.25783561943 0.16442649173620494 34666.886305226755 0.20710390094039033
3167 34621.31376307714 0.1644093836200878 34620.94226686932 0.20708682419460406
3168 34574.77868013196 0.16439228834374708 34574.4072180834 0.20706976021776205
3169 34528.695860313564 0.1643752062226556 34528.324432397785 0.2070527095546842
3170 34482.35262288129 0.16435813695255175 34481.981229072626 0.20703567171715384
3171 34436.08088200471 0.16434108067679315 34435.70952227707 0.20701864695597197
3172 34389.921548448045 0.16432403733528403 34389.55022277551 0.20700163519162743
3173 34343.51867187899 0.16430700680748445 34343.14738023595 0.2069846362367377
3174 34297.45967449336 0.16428998926609556 34297.088416853694 0.20696765039611398
3175 34251.02745755951 0.16427298443213853 34250.656233897855 0.20695067722083474
3176 34204.9675185531 0.16425599254025502 34204.59632884344 0.2069337171182354
3177 34158.604630749156 0.16423901334891175 34158.23347496611 0.2069167696996213
3178 34112.462660272824 0.16422204697552972 34112.09153839067 0.20689983518021524
3179 34066.23200574728 0.16420509334486869 34065.860917740494 0.20688291344503087
3180 34019.97709635161 0.1641881523973567 34019.6060421948 0.2068660044154084
3181 33973.87948225966 0.16417122421299873 33973.50846192721 0.20684910823656244
3182 33927.54890037588 0.16415430862387703 33927.17791384261 0.2068322246444399
3183 33881.519760075236 0.16413740576177133 33881.14880731559 0.20681535387683844
3184 33835.2024296585 0.16412051546304984 33834.83151064737 0.20679849567005265
3185 33789.14917560678 0.16410363781175802 33788.778290318776 0.20678165018694192
3186 33742.931905497055 0.1640867727201469 33742.56105390705 0.20676481728844107
3187 33696.79471175384 0.16406992018658734 33696.42389383666 0.20674799699238128
3188 33650.70661799713 0.1640530802056877 33650.33583372762 0.2067311893019495
3189 33604.49698702041 0.16403625270768657 33604.12623637358 0.20671439411428194
3190 33558.49615012637 0.16401943773732794 33558.125433077104 0.20669761152286018
3191 33512.2826085154 0.1640026351951329 33511.91192503883 0.20668084136987985
3192 33466.294095244884 0.16398584513731693 33465.92344531597 0.20666408377014284
3193 33420.14958682675 0.1639690674704051 33419.7789704207 0.20664733857642348
3194 33374.12078415545 0.1639523022304584 33373.75020124735 0.20663060586634474
3195 33328.076177390336 0.1639355493571041 33327.70562795543 0.20661388555260102
3196 33282.005888459156 0.16391880884443208 33281.63537247267 0.20659717763757032
3197 33236.04210822755 0.16390208068005901 33235.67162566475 0.2065804821178158
3198 33189.968452222514 0.16388536481037952 33189.59800305879 0.2065637989137957
3199 33144.04314162301 0.16386866126550928 33143.672725833654 0.2065471280929506
3200 33098.01004842789 0.16385196996161494 33097.6396659884 0.2065304695266346
3201 33052.09004054311 0.16383529094314622 33051.719691428865 0.20651382330357634
3202 33006.12199577143 0.16381862413127884 33005.75167995799 0.2064971893058784
3203 32960.1979960496 0.16380196954793047 32959.82771351247 0.20648056758250455
3204 32914.29623960865 0.16378532715153166 32913.92599032342 0.20646395807858545
3205 32868.37790120018 0.16376869691945797 32868.0076851425 0.20644736076852746
3206 32822.53056275706 0.16375207885542079 32822.16037990253 0.20643077567221002
3207 32776.63479826984 0.16373547289918375 32776.26464859424 0.20641420270200547
3208 32730.827325425038 0.16371887907978033 32730.457208904038 0.20639764191915297
3209 32684.970590321747 0.16370229732797845 32684.6005069312 0.20638109322111448
3210 32639.190665758713 0.16368572766656456 32638.820615474386 0.20636455665879525
3211 32593.385984987963 0.16366917004602932 32593.015967785752 0.20634803216176759
3212 32547.625737285613 0.16365262446168663 32547.255753141413 0.20633151973565608
3213 32501.88034501922 0.16363609089477915 32501.510393908964 0.20631501936068597
3214 32456.139131485033 0.16361956931271837 32455.769213384723 0.20629853099579482
3215 32410.451701006863 0.16360305971893235 32410.081815892485 0.20628205465857943
3216 32364.737946224366 0.16358656206748 32364.368094072015 0.20626559028457245
3217 32319.098691192736 0.16357007636695678 32318.72887197847 0.20624913790101437
3218 32273.42717463657 0.16355360257430443 32273.057388336547 0.20623269744700154
3219 32227.823209342037 0.1635371406901638 32227.45345593241 0.20621626893706324
3220 32182.207748407785 0.16352069068317543 32181.838027864775 0.20619985232949484
3221 32136.631088968516 0.16350425254157305 32136.261401268355 0.20618344761754964
3222 32091.077391889834 0.16348782624650327 32090.707737008808 0.20616705478113015
3223 32045.529844234563 0.16347141177550525 32045.160222148992 0.20615067379435237
3224 32000.033804205097 0.16345500911907404 31999.664214891323 0.206134304653686
3225 31954.52526630998 0.1634386182478554 31954.155709744413 0.20611794732074057
3226 31909.077560111837 0.1634222391576261 31908.708036270877 0.20610160180108217
3227 31863.619598784695 0.16340587181639374 31863.250107644828 0.20608526805180583
3228 31818.212572525754 0.163389516220673 31817.843114063457 0.20606894607912946
3229 31772.812398676648 0.16337317234068743 31772.442972868463 0.20605263584438022
3230 31727.44423786322 0.16335684016868032 31727.074844685703 0.2060363373457645
3231 31682.102880169794 0.16334051968182184 31681.733519599555 0.20602005055668576
3232 31636.777150803875 0.1633242108642299 31636.40782281755 0.20600377546125112
3233 31591.491691043364 0.16330791370233427 31591.122395617615 0.20598751204830115
3234 31546.214105616928 0.16329162817185028 31545.844842728467 0.20597126028789262
3235 31500.98108776081 0.1632753542664947 31500.611857386364 0.20595502018062486
3236 31455.756599968612 0.1632590919575966 31455.387402084965 0.20593879168940213
3237 31410.574026672486 0.1632428412406632 31410.20486125643 0.20592257481742365
3238 31365.405842267337 0.16322660208875084 31365.036709295717 0.2059063695304738
3239 31320.273321172932 0.16321037449336886 31319.904220622615 0.2058901758249435
3240 31275.1632749864 0.16319415843388635 31274.79420683429 0.20587399367691672
3241 31230.081472046437 0.16317795389502912 31229.71243626947 0.20585782307147607
3242 31185.03046840976 0.16316176086320094 31184.661464984903 0.20584166399618986
3243 31140.000909942173 0.16314557931755155 31139.63193884643 0.20582551642675034
3244 31095.00889729766 0.16312940924880587 31094.639958508054 0.2058093803578637
3245 31050.03408410907 0.163113250634117 31049.665177602674 0.20579325576160895
3246 31005.100038937224 0.16309710346474843 31004.731164691126 0.20577714263367264
3247 30960.18320289851 0.16308096771924538 30959.814360889846 0.20576104094811526
3248 30915.30571380161 0.16306484338680544 30914.936904007525 0.2057449506972128
3249 30870.449924043074 0.1630487304489962 30870.081146440763 0.20572887185987337
3250 30825.628263082872 0.16303262889224987 30825.259517649556 0.20571280442359335
3251 30780.83537698427 0.16301653870109878 30780.466663697196 0.2056967483722462
3252 30736.070316720343 0.16300045985975492 30735.701635556794 0.20568070368929037
3253 30691.340562903108 0.16298439235492498 30690.97191384039 0.20566467036233824
3254 30646.634311646034 0.16296833616943426 30646.265694661495 0.20564864837220725
3255 30601.96681796839 0.1629522912913762 30601.59823303939 0.20563263770884496
3256 30557.32214239054 0.1629362577029072 30556.953589494486 0.2056166383517781
3257 30512.7159874741 0.16292023539280295 30512.347466588413 0.2056006502919437
3258 30468.135184484217 0.16290422434329296 30467.766695586364 0.20558467350897286
3259 30423.59022994535 0.1628882245430053 30423.221773012814 0.20556870799330113
3260 30379.074607281316 0.16287223597514158 30378.706182291615 0.20555275372620896
3261 30334.591664140935 0.16285625862726727 30334.223271071613 0.2055368106961268
3262 30290.141695063627 0.16284029248436846 30289.773333892255 0.20552087888727177
3263 30245.72213811931 0.16282433753235165 30245.353808823493 0.20550495828517037
3264 30201.337960555742 0.16280839375824968 30200.96966311311 0.20548904887732203
3265 30156.983233961015 0.16279246114643392 30156.614968349222 0.20547315064662888
3266 30112.665049823965 0.1627765396854641 30112.2968160207 0.20545726358297126
3267 30068.37641356883 0.1627606293590157 30068.0082115518 0.20544138766802628
3268 30024.124592179614 0.16274473015612634 30023.756421926566 0.20542552289234015
3269 29979.90313779424 0.16272884206087435 29979.534999282943 0.2054096692381501
3270 29935.718135496252 0.16271296506176675 29935.350028704495 0.20539382669503625
3271 29891.56487449749 0.16269709914406968 29891.196799403097 0.2053779952470732
3272 29847.447184443037 0.16268124429526465 29847.07914102386 0.2053621748820612
3273 29803.36303796616 0.16266540050197942 29802.99502620007 0.20534636558621866
3274 29759.313259840466 0.1626495677507762 29758.945279705367 0.2053305673457103
3275 29715.298953659647 0.16263374602931815 29714.93100513347 0.20531478014840016
3276 29671.317899273614 0.162617935323695 29670.94998233431 0.2052990039795211
3277 29627.373894926735 0.16260213562211803 29627.006009552286 0.20528323882780272
3278 29583.46259386182 0.16258634691064913 29583.094740030232 0.20526748467827802
3279 29539.58915830159 0.16257056917768192 29539.221335990893 0.20525174151992293
3280 29495.748720785927 0.16255480240951273 29495.38092997418 0.205236009338038
3281 29451.946109030636 0.1625390465945389 29451.57834969592 0.20522028812151052
3282 29408.17753097694 0.16252330171940252 29407.809803097367 0.20520457785613677
3283 29364.446159970747 0.16250756777242054 29364.07846352444 0.20518887853054038
3284 29320.750199412254 0.16249184474065478 29320.382534377382 0.20517319013116284
3285 29277.090705142193 0.16247613261225388 29276.723071496934 0.20515751264621096
3286 29233.467895297224 0.1624604313747918 29233.100293019786 0.20514184606291838
3287 29189.881060689382 0.16244474101615697 29189.513489757996 0.20512619036894378
3288 29146.33182174131 0.16242906152449607 29145.96428213423 0.20511054555238967
3289 29102.81845074337 0.1624133928874206 29102.450942438878 0.20509491160036555
3290 29059.343206876703 0.16239773509359828 29058.975729853108 0.20507928850173762
3291 29015.90403529786 0.16238208813048027 29015.536589533483 0.20506367624327418
3292 28972.50326698653 0.1623664519870722 28972.135852459727 0.20504807481429893
3293 28929.138948477972 0.1623508266508869 28928.77156516712 0.20503248420160408
3294 28885.8131762018 0.1623352121110249 28885.445824085295 0.20501690439457895
3295 28842.52431738735 0.16231960835528705 28842.156996443613 0.20500133538040488
3296 28799.274062207787 0.16230401537267647 28798.906772415266 0.20498577714822952
3297 28756.061255089826 0.1622884331514131 28755.693996426988 0.20497022968583561
3298 28712.887021939292 0.1622728616803332 28712.51979438463 0.2049546929820159
3299 28669.750843052385 0.1622573009480767 28669.38364658441 0.20493916702516315
3300 28626.6531373761 0.16224175094336063 28626.285971973353 0.20492365180378602
3301 28583.594122404644 0.16222621165515838 28583.226988045684 0.20490814730675494
3302 28540.57347690751 0.16221068307216613 28540.206373570916 0.2048926535224501
3303 28497.592101107362 0.16219516518358917 28497.22502877174 0.204877170440059
3304 28454.64908320305 0.1621796579781862 28454.282041847026 0.20486169804797086
3305 28411.745769289566 0.1621641614453278 28411.378758891788 0.2048462363355786
3306 28368.8809596136 0.1621486755738765 28368.513980152737 0.2048307852913562
3307 28326.0561095899 0.1621332003533402 28325.689161044644 0.20481534490484818
3308 28283.270066389367 0.16211773577269914 28282.903148738427 0.2047999151646473
3309 28240.524095341585 0.16210228182158262 28240.1572085637 0.20478449606041582
3310 28197.817328653193 0.16208683848910518 28197.450472727123 0.20476908758090057
3311 28155.150679737657 0.16207140576498869 28154.783854642177 0.20475368971583172
3312 28112.523649116058 0.1620559836385156 28112.156854829966 0.20473830245416696
3313 28069.936785016784 0.1620405720994575 28069.5700215189 0.20472292578563714
3314 28027.389916522065 0.1620251711373037 28027.02318379123 0.20470755969947227
3315 27984.8832988383 0.16200978074183883 27984.516596853373 0.2046922041853496
3316 27942.41700569659 0.16199440090278056 27942.05033443645 0.2046768592328035
3317 27899.991078507726 0.16197903160991647 27899.624437951283 0.20466152483144545
3318 27857.60577172059 0.16196367285318222 27857.239161846766 0.20464620097109643
3319 27815.26095820786 0.16194832462239062 27814.894378995596 0.20463088764134005
3320 27772.95704412093 0.1619329869076576 27772.59049554919 0.20461558483222447
3321 27730.69375364851 0.16191765969886185 27730.327235696277 0.20460029253337106
3322 27688.471625321126 0.16190234298625417 27688.105137967406 0.20458501073498425
3323 27646.290261828573 0.16188703675981672 27645.923805052385 0.20456973942678428
3324 27604.150293529696 0.1618717410099021 27603.78386731009 0.20455447859907908
3325 27562.051257638643 0.16185645572661575 27561.684861954673 0.2045392282417217
3326 27519.993807034934 0.1618411809003985 27519.62744186569 0.20452398834510138
3327 27477.97749085836 0.16182591652148068 27477.61115618294 0.20450875889920983
3328 27436.002906592894 0.16181066258039192 27435.63660239042 0.20449353989451666
3329 27394.069685994742 0.16179541906748102 27393.703412244355 0.20447833132114573
3330 27352.178314702098 0.16178018597336902 27351.812071382956 0.20446313316965017
3331 27310.32854484347 0.16176496328851941 27309.96233193475 0.2044479454302823
3332 27268.52073302018 0.16174975100364167 27268.154550501084 0.20443276809367406
3333 27226.75474978574 0.16173454910931737 27226.38859763548 0.20441760115021254
3334 27185.03084017919 0.16171935759633463 27184.664718377007 0.20440244459059495
3335 27143.34896572101 0.1617041764554009 27142.982874246147 0.204387298405355
3336 27101.709291545463 0.1616890056773728 27101.343230377202 0.20437216258524132
3337 27060.111839897923 0.16167384525308764 27059.74580901555 0.20435703712094072
3338 27018.55672084295 0.16165869517346682 27018.19072022577 0.20434192200324888
3339 26977.044000414793 0.16164355542947434 26976.67803004214 0.20432681722300064
3340 26935.573742375786 0.16162842601210023 26935.207802227003 0.20431172277104626
3341 26894.146054843 0.1616133069124249 26893.78014489745 0.20429663863835376
3342 26852.760952522854 0.16159819812151585 26852.395072759915 0.20428156481584203
3343 26811.418589980585 0.1615830996305577 26811.05274037966 0.20426650129459414
3344 26770.11892992904 0.1615680114307034 26769.753110469544 0.20425144806561116
3345 26728.86217280091 0.16155293351323288 26728.496383462276 0.20423640512007776
3346 26687.64823480394 0.16153786586938776 26687.282475565622 0.20422137244908353
3347 26646.477351882113 0.16152280849053946 26646.111622723576 0.2042063500439094
3348 26605.349408170583 0.1615077613680167 26604.98370907132 0.20419133789573204
3349 26564.26465846289 0.16149272449328295 26563.8989894024 0.20417633599592958
3350 26523.222971784628 0.16147769785774943 26522.857332742435 0.2041613443357603
3351 26482.224606703916 0.16146268145297327 26481.858997659558 0.20414636290670218
3352 26441.269428792795 0.16144767527044435 26440.903849725826 0.2041313917000905
3353 26400.35769335833 0.16143267930181326 26399.99214424832 0.2041164307075031
3354 26359.48926475251 0.1614176935386473 26359.123745579047 0.2041014799203511
3355 26318.664397342793 0.16140271797268724 26318.29890808549 0.20408653933030838
3356 26277.882948480656 0.16138775259557928 26277.51748911913 0.2040716089288641
3357 26237.145179678213 0.16137279739914995 26236.779750192105 0.20405668870778296
3358 26196.450932418342 0.16135785237512512 26196.085532787307 0.20404177865863407
3359 26155.80048391114 0.1613429175154146 26155.43511411485 0.20402687877326897
3360 26115.19365258599 0.16132799281182303 26114.82831260413 0.20401198904333626
3361 26074.630736821568 0.16131307825634214 26074.26542663385 0.20399710946077387
3362 26034.111528385336 0.16129817384085263 26033.746247971478 0.20398224001730592
3363 25993.636349115895 0.16128327955742972 25993.271098455632 0.2039673807049593
3364 25953.204962563508 0.161268395398025 25952.839741636595 0.20395253151552684
3365 25912.81771585953 0.16125352135479992 25912.452524645738 0.20393769244112972
3366 25872.47434145735 0.1612386574197715 25872.109179936455 0.2039228634736208
3367 25832.17521663326 0.16122380358519012 25831.81008478507 0.20390804460522133
3368 25791.920035462394 0.1612089598431332 25791.554933266725 0.2038932358278365
3369 25751.709215548595 0.1611941261859422 25751.344142985276 0.20387843713379197
3370 25711.54239952988 0.16117930260575006 25711.17735657876 0.20386364851503824
3371 25671.42006131701 0.16116448909499173 25671.05504795795 0.20384886996401025
3372 25631.341773543656 0.16114968564585067 25630.976789756536 0.2038341014726958
3373 25591.308087482026 0.16113489225085853 25590.94313324674 0.2038193430336454
3374 25551.31848249621 0.16112010890224232 25550.95355779267 0.20380459463887357
3375 25511.373612831132 0.16110533559263593 25511.00871763926 0.20378985628105656
3376 25471.472836524026 0.16109057231430077 25471.10797082376 0.20377512795222077
3377 25431.61694190402 0.16107581905998108 25431.252105675318 0.2037604096451831
3378 25391.80513089055 0.16106107582196022 25391.440324113377 0.20374570135196107
3379 25352.038365488235 0.1610463425931053 25351.673588142578 0.20373100306553402
3380 25312.315646002004 0.16103161936570407 25311.950898067862 0.20371631477788268
3381 25272.63816107781 0.16101690613276393 25272.2734425352 0.2037016364821783
3382 25233.004647453883 0.1610022028865548 25232.639958282827 0.20368696817032841
3383 25193.41659330411 0.16098750962024744 25193.051933484654 0.2036723098357358
3384 25153.872386059484 0.1609728263260645 25153.50775557169 0.2036576614701859
3385 25114.37391444458 0.16095815299737187 25114.009313268514 0.20364302306736715
3386 25074.919097736903 0.16094348962630567 25074.554525852658 0.20362839461887777
3387 25035.510365107097 0.16092883620647008 25035.145822494775 0.20361377611876522
3388 24996.145003161313 0.16091419272986132 24995.780489801025 0.20359916755835145
3389 24956.82617521918 0.1608995591903826 24956.46169109106 0.2035845689321458
3390 24917.550307044177 0.16088493557981626 24917.185852128365 0.20356998023107012
3391 24878.321565432456 0.16087032189244943 24877.957139709113 0.20355540145023968
3392 24839.135196925636 0.16085571811974692 24838.770800374936 0.20354083258000227
3393 24799.996749088536 0.1608411242565012 24799.632381690662 0.20352627361628364
3394 24760.899841302347 0.16082654029371288 24760.535503037507 0.20351172454861188
3395 24721.851934993436 0.16081196622685198 24721.487625841834 0.2034971853740136
3396 24682.84438674553 0.1607974020462465 24682.480106687402 0.20348265608084795
3397 24643.887331423437 0.16078284774829105 24643.52308043902 0.2034681366676577
3398 24604.968953498148 0.16076830332234324 24604.604731567706 0.20345362712113307
3399 24566.103151999847 0.1607537687660773 24565.738959103637 0.20343912744193063
3400 24527.27362875826 0.16073924406745094 24526.90946487658 0.20342463761435087
3401 24488.49962444759 0.16072472922593306 24488.135489560722 0.2034101576420301
3402 24449.758456335072 0.16071022422745807 24449.39435042334 0.2033956875058319
3403 24411.077003874307 0.16069572907404064 24410.71292691802 0.20338122721363577
3404 24372.423420687323 0.16068124374867995 24372.05937266683 0.20336677674133624
3405 24333.835593030846 0.16066676825704074 24333.471573926487 0.20335233610291212
3406 24295.26842223506 0.1606523025778427 24294.90443202722 0.2033379052670312
3407 24256.77577347837 0.1606378467220351 24256.41181214739 0.20332348425651783
3408 24218.293239023238 0.16062340066206263 24217.929306549548 0.20330907302946172
3409 24179.898053851022 0.16060896441659436 24179.534150214986 0.20329467162162435
3410 24141.497466930447 0.16059453794881823 24141.13359211252 0.20328027997550874
3411 24103.20314505639 0.1605801212887759 24102.839299036958 0.20326589814595053
3412 24064.88042597385 0.160565714385911 24064.516608733415 0.2032515260523287
3413 24026.692078216878 0.1605513172871555 24026.328289735815 0.20323716377782092
3414 23988.44101266676 0.16053692992140847 23988.077252925632 0.2032228112072623
3415 23950.366390778527 0.16052255236088203 23950.0026597577 0.2032084684662631
3416 23912.177466082125 0.16050818450355814 23911.81376376223 0.20319413538769507
3417 23874.22842201337 0.16049382645977045 23873.864748374748 0.20317981216116696
3418 23836.086995072033 0.1604794780806544 23835.723350095413 0.20316549854083854
3419 23798.28178497744 0.16046513953445288 23797.91816864309 0.2031511948135444
3420 23760.165180911074 0.16045081060082905 23759.80159319986 0.20313690061338444
3421 23722.53212473232 0.16043649153662823 23722.168565624408 0.20312261637595228
3422 23684.405014583757 0.16042218201171948 23684.041484060195 0.20310834155095045
3423 23646.9883435747 0.16040788241947024 23646.624841615478 0.20309407680318153
3424 23608.795336464704 0.16039359225993138 23608.431863051144 0.20307982129718524
3425 23571.664592276607 0.16037931213829615 23571.301147388414 0.20306557605338424
3426 23533.318293113123 0.16036504129016826 23532.95487673204 0.20305133979231146
3427 23496.58352480012 0.16035078065166755 23496.22013690538 0.20303711408992386
3428 23457.945168647326 0.16033652904380502 23457.581809221312 0.2030228969707372
3429 23421.78164847513 0.16032228792320716 23421.418317496322 0.2030086908844276
3430 23382.629513432268 0.1603080554565369 23382.266210884056 0.20299449275711634
3431 23347.31816875446 0.1602938339246133 23346.954894614115 0.2029803064218473
3432 23307.295754623305 0.16027962045447836 23306.93250887579 0.20296612705980938
3433 23273.289693952738 0.16026541864068725 23272.92647657339 0.20295196070889437
3434 23231.82021320184 0.16025122394765268 23231.457024178133 0.20293779975996787
3435 23199.854821149765 0.16023704207775968 23199.4916604539 0.20292365378817526
3436 23155.99929165607 0.1602228658190632 23155.63615927956 0.20290951069320814
3437 23127.27547716976 0.16020870427789555 23126.91237307972 0.2028953857620111
3438 23079.495874977118 0.16019454590624535 23079.13279917159 0.20288125961867517
3439 23055.986832657512 0.16018040534296968 23055.623785095337 0.20286715683280315
3440 23001.748550645487 0.16016626396996025 23001.385531335352 0.2028530461665391
3441 22986.71623032091 0.16015214547571144 22986.353239208063 0.20283896737182763
3442 22921.817081426812 0.1601380196407922 22921.454118537422 0.20282486974842354
3443 22920.68671421156 0.16012392505009376 22920.323779468472 0.20281081803717516
3444 22838.118131970852 0.1601098123276182 22837.75522542912 0.2027967294038495
3445 22859.967570606972 0.16009574473280036 22859.60469215226 0.20278270997718364
3446 22747.97144308685 0.16008164106004627 22747.608592822256 0.20276862353580166
3447 22808.082281893163 0.16006760569425424 22807.719459642285 0.20275464518362948
3448 22646.81805112049 0.16005350421624764 22646.45525706682 0.20274054945364003
3449 22771.07128068975 0.16003950997799324 22770.70851455266 0.20272662710931044
3450 22526.871714929894 0.1600253990518721 22526.50897702826 0.20271250258100934
3451 22759.36723963649 0.16001146115280745 22759.00452951358 0.2026986617566595
3452 22374.79714615718 0.15999732088525126 22374.43446436121 0.20268447508299064
3453 22791.142481526836 0.1599834654758517 22790.779827301743 0.20267075961444547
3454 22167.746781625494 0.15996926169672834 22167.3841559103 0.20265645349746783
3455 22898.368974749737 0.15995553399161933 22898.006376276608 0.20264293913886505
3456 21866.748883058313 0.15994120776377269 21866.38631343584 0.20262841470889834
3457 23137.959992667485 0.15992768636434124 23137.597449748053 0.20261523306958107
3458 21406.30313639251 0.15991313585383116 21405.94062293728 0.20260031937830056
3459 23612.446440178403 0.15989995790472292 23612.083952520603 0.20258769989525224
3460 20680.562797579652 0.159885007898731 20680.200340469317 0.20257210243791066
3461 24507.33747655172 0.1598724120759905 24506.97504369572 0.20256044392066147
3462 19535.779138313268 0.15985676722117048 19535.416737881067 0.20254366497904863
3463 26146.663393668845 0.15984515933131768 26146.301014865126 0.20253364438671648
3464 17816.29210201585 0.1598283548321041 17815.929758764814 0.2025148962008262
3465 28986.542777391973 0.15981836406925667 28986.180451466782 0.20250756111991713
3466 15605.90955836012 0.15979982217808542 15605.547272689206 0.2024858487345069
3467 32992.235547958204 0.15979212777148336 32991.87327350322 0.20248232721325302
3468 13739.252480965633 0.15977171217159059 13738.89025188967 0.2024573637916413
3469 34993.486867971 0.15976599010300918 34993.124644879135 0.20245710176178072
3470 13790.459313199472 0.1597454165955729 13790.097136037799 0.2024317450786266
3471 28692.72784808179 0.159738553758914 28692.365680028855 0.20242949917497002
3472 17848.459416152564 0.15972163180527596 17848.09728420402 0.20241031674044985
3473 18553.288122186783 0.15970929750172488 18552.92601403562 0.20239885366116156
3474 25150.040804514905 0.1596981623837579 25149.67871681912 0.20238953340345167
3475 14194.609778445703 0.15968057293727717 14194.247728572986 0.2023692997804618
3476 26125.822983265363 0.15967211430627037 26125.46094663075 0.20236452030786026
3477 15694.541403532698 0.15965473580650666 15694.179404076262 0.20234472063069484
3478 18988.502043923403 0.15964302598494584 18988.14006639228 0.2023345051383624
3479 21226.156707809103 0.1596302208425877 21225.79475506313 0.20232252513121338
3480 14417.559058037412 0.1596136375585031 14417.197140202334 0.20230419751923767
3481 22861.397367620226 0.1596035182747764 22861.03546728319 0.2022968187624609
3482 15357.635946913018 0.15958672099724108 15357.274081983425 0.2022782085949438
3483 17717.11967448503 0.1595739510539167 17716.7578340926 0.2022664413772986
3484 19726.3947973504 0.1595608588580805 19726.03298232277 0.2022541687744649
3485 14303.304638442545 0.15954432575078067 14302.942857973849 0.20223614294681222
3486 20474.68814022942 0.15953291075311798 20474.326380532108 0.20222678655617818
3487 15534.265656460653 0.15951680631021598 15533.90393011973 0.20220953461362937
3488 16393.166592055495 0.15950278768381318 16392.804893396384 0.2021958714286713
3489 19007.712661845886 0.15948967368734088 19007.350988430895 0.20218374130366948
3490 14247.83078940644 0.15947314928039022 14247.46915035847 0.20216589868862886
3491 18690.349995168403 0.15946057609146091 18689.98837982444 0.20215476787140182
3492 15950.518820215204 0.15944514516258393 15950.157236268908 0.20213880113387642
3493 15425.820914685575 0.1594301586797389 15425.459360872037 0.20212365485833717
3494 18461.729055522144 0.1594169021791485 18461.36752718941 0.20211143055187117
3495 14431.36318861808 0.15940060473529802 14431.00169393194 0.2020940814057818
3496 17326.247781557417 0.1593870209505181 17325.886313165705 0.20208137076223656
3497 16412.841953210933 0.15937211807648752 16412.480514688796 0.2020664040596924
3498 14883.154066862533 0.15935658870259367 14882.79265984934 0.20205042448926713
3499 17881.347512420973 0.15934302554101434 17880.98613161308 0.20203778235038589
3500 14843.856331290182 0.15932710497815503 14843.494983050701 0.2020211345023351
3501 16335.079298567256 0.1593127585917934 16334.717978609278 0.20200719938744713
3502 16748.382379196468 0.15929817401132904 16748.021088182675 0.20199283978333474
3503 14734.423265403419 0.159282472676361 14734.062006330149 0.20197660059408792
3504 17266.417659271094 0.15926854399585177 17266.05642733965 0.20196338744738226
3505 15358.211767308692 0.15925301507661735 15357.850566860358 0.20194743325705852
3506 15709.637301973771 0.15923819323088367 15709.27613107588 0.20193270465980973
3507 16873.616913776226 0.15922375186446228 16873.25577140923 0.20191861513289
3508 14883.607550640854 0.1592081114822307 14883.246440052873 0.20190247649986506
3509 16706.035877453534 0.15919386684038786 16705.6747948603 0.2018887263959419
3510 15825.196890919808 0.15917866946789314 15824.835838914434 0.2018733359053771
3511 15416.954331523006 0.15916361604765275 15416.593309716913 0.20185819004405264
3512 16814.441745200977 0.1591492216571014 16814.080751812027 0.201844167290145
3513 15193.281917453873 0.15913375378965855 15192.920955403839 0.201828296243315
3514 16285.630082124024 0.1591192912599882 16285.269148694173 0.20181413859100308
3515 16153.877495917885 0.1591043569044716 16153.516592393387 0.20179916759213795
3516 15378.835918787612 0.15908924126707297 15378.475045676098 0.20178387024668928
3517 16659.78990222334 0.15907486117355593 16659.42905753642 0.20176982574502017
3518 15533.520955122434 0.15905960831551244 15533.160141237917 0.20175427620251637
3519 16037.701399551055 0.15904502489692351 16037.34061467269 0.20173985346813175
3520 16333.996478533749 0.15903030240453206 16333.635723041847 0.20172518949813448
3521 15493.061719531897 0.15901523156829028 15492.700994391278 0.2017099090517304
3522 16498.0973277582 0.15900086420624135 16497.736631075786 0.2016958182120014
3523 15822.254093125179 0.15898583809835695 15821.893426694021 0.20168059305958516
3524 15940.930701320214 0.15897121211106052 15940.570064081565 0.20166602653795224
3525 16407.3575610016 0.15895666508220388 16406.996952748064 0.2016515884536519
3526 15667.736808969132 0.15894170596606955 15667.376230835047 0.2016364281194227
3527 16380.694691044419 0.15892736032939303 16380.334141389543 0.20162229454634648
3528 16032.466398692337 0.1589125573987257 16032.10587876162 0.20160737331796705
3529 15946.319655039386 0.15889794981148625 15945.959164329573 0.20159275999972745
3530 16426.475125224104 0.1588835492912379 16426.114663187644 0.20157848716862006
3531 15842.823198896322 0.1588687427857821 15842.462766646111 0.20156350742405058
3532 16319.61600786972 0.15885443220504186 16319.255604088801 0.20154934871319544
3533 16173.369305861877 0.15883983806366103 16173.008931326578 0.20153469723394526
3534 16004.398475053013 0.1588252966629154 16004.038129642642 0.2015201137064766
3535 16429.013443185842 0.15881101926140367 16428.65312620508 0.20150596149951025
3536 15991.38049568627 0.15879638630637605 15991.020208108781 0.20149119118241623
3537 16303.416128684494 0.15878212774414305 16303.055869522492 0.20147703425722188
3538 16266.460772863225 0.15876772100483216 16266.100542530728 0.20146261149154324
3539 16079.903236387134 0.15875328160211952 16079.543034990356 0.2014481151752973
3540 16432.5041434601 0.1587391111827062 16432.143970293637 0.2014340552796108
3541 16108.383431746106 0.1587246567108447 16108.02328759033 0.20141949906520087
3542 16313.84555228607 0.15871046927312432 16313.485436441084 0.2014053757115154
3543 16330.313103817303 0.15869622684656326 16329.953016448862 0.20139114159396235
3544 16153.687659706518 0.15868191299854387 16153.327601022997 0.20137677052304906
3545 16440.357371278875 0.15866784159312347 16439.997340646976 0.20136279030711887
3546 16198.135716073724 0.15865355942227985 16197.775714077417 0.20134843688545778
3547 16335.576619186786 0.15863946124593736 16335.216645347664 0.20133437787605962
3548 16375.90699125628 0.158625363039457 16375.5470455936 0.20132029964187934
3549 16217.969187555327 0.15861118676375027 16217.609270294655 0.20130607390732908
3550 16449.810135393003 0.15859721304634394 16449.450246007338 0.20129217261945917
3551 16266.29197865012 0.15858309129879827 16265.932117555742 0.20127800308021865
3552 16359.003787244745 0.15856909655026213 16358.643954115087 0.20126403310935873
3553 16408.102692484626 0.1585551277651637 16407.742887268967 0.20125008789717888
3554 16270.708300098735 0.15854109191886082 16270.348522993298 0.20123601351721626
3555 16457.223735743606 0.15852721817124998 16456.86398632869 0.20122219674123995
3556 16316.901028172026 0.1585132437083437 16316.541306737156 0.20120819116128127
3557 16379.228519850207 0.15849936111308824 16378.868826162654 0.2011943264405053
3558 16428.665527253146 0.15848551211729453 16428.30586124064 0.201180500388866
3559 16311.871540711982 0.15847161362472828 16311.511902524007 0.20116657434951507
3560 16460.184788346058 0.15845784281737574 16459.825177654184 0.20115284905547542
3561 16352.34982114012 0.15844400385494323 16351.99023814602 0.20113899024591866
3562 16394.06490886582 0.15843023693299282 16393.705353390043 0.20112523884562633
3563 16438.463254027974 0.15841650179868327 16438.10372600178 0.20111152439478788
3564 16341.777176488065 0.15840273464143595 16341.41767601417 0.20109773925280253
3565 16457.615930713597 0.15838906861415172 16457.2564575342 0.20108411078344998
3566 16374.164290660792 0.1583753556538521 16373.804844919634 0.20107038550472653
3567 16402.50110988469 0.15836170400541588 16402.14169143134 0.20105674934445206
3568 16438.390970171662 0.15834807884759394 16438.031578950395 0.20104314242038163
3569 16360.695670229008 0.15833443618099766 16360.336306303292 0.20102948953568356
3570 16449.19432732208 0.15832087503018716 16448.834990486484 0.2010159605637006
3571 16383.628725199753 0.15830728073361336 16383.26941555984 0.2010023591795343
3572 16403.916740979195 0.1582937415761669 16403.557458401217 0.20098883640182183
3573 16429.474658253763 0.15828022332532354 16429.115402696065 0.2009753343720654
3574 16368.914033158371 0.15826669862558576 16368.554804654106 0.2009618056390902
3575 16434.830336999425 0.15825324089476694 16434.47113538213 0.20094837640231505
3576 16382.013549478797 0.15823975952516572 16381.654374827362 0.20093489191007732
3577 16397.842352395342 0.15822632895146388 16397.483204587577 0.20092147881326
3578 16412.69930841434 0.15821291468957996 16412.340187420294 0.20090807935911226
3579 16366.84389416642 0.1581995021588386 16366.48479999647 0.20089466779294687
3580 16414.431564853094 0.15818614534850903 16414.072497370908 0.20088133683660386
3581 16370.559889693775 0.15817277218083764 16370.200848957722 0.20086796387330882
3582 16383.967077323576 0.15815944595433284 16383.608063221494 0.2008546561270093
3583 16388.8737141972 0.15814613267456182 16388.51472670773 0.20084135679591816
3584 16355.048746499484 0.15813282722001007 16354.689785615798 0.20082805646614413
3585 16387.890248474378 0.15811956828942483 16387.531314084703 0.20081482138622667
3586 16350.397995719552 0.15810629916410007 16350.039087864912 0.20080155547552195
3587 16362.193786356656 0.1580930731088592 16361.83490493483 0.20078834871630097
3588 16358.608316087963 0.15807985770531782 16358.249461083404 0.20077514685286008
3589 16334.201209218998 0.15806665475626497 16333.842380611664 0.2007619525771778
3590 16355.15730671872 0.15805349048425876 16354.798504417673 0.20074881056347804
3591 16322.489886622292 0.15804032153668635 16322.131110653101 0.20073564765303314
3592 16332.653686176263 0.15802719167374707 16332.294936446891 0.20072253769870113
3593 16322.363581137894 0.15801407101812412 16322.004857636344 0.20070943053179327
3594 16305.012399109753 0.15800096634296412 16304.65370180583 0.20069633758025712
3595 16316.303844229215 0.15798789354324583 16315.945173049922 0.20068328574997762
3596 16287.61293421648 0.15797482107490304 16287.254289173421 0.20067022198390966
3597 16295.669627216224 0.1579617836465053 16295.311008227696 0.20065720488201164
3598 16280.509749440407 0.1579487546736106 16280.151156496091 0.2006441896421384
3599 16268.16751846917 0.15793574426361204 16267.808951531355 0.20063119355181724
3600 16271.534699622149 0.15792275989759988 16271.176158633118 0.20061822913303073
3601 16246.372240947598 0.15790978033536543 16246.01372590649 0.2006052607715218
3602 16251.692944859831 0.15789683180321207 16251.33445569522 0.2005923328091407
3603 16233.366950041835 0.1578838915718984 16233.008486743447 0.20057940681616
3604 16224.286635326638 0.15787097159544092 16223.928197851725 0.20056650331742906
3605 16221.162811404507 0.15785807282347686 16220.804399707946 0.20055362373802918
3606 16199.228765348076 0.15784518271900835 16198.870379418213 0.20054074714461542
3607 16201.242586428412 0.15783231976889264 16200.88422620378 0.20052790486522704
3608 16181.222938790443 0.1578194654879839 16180.86460425939 0.2005150655647245
3609 16173.915668533027 0.15780663229085778 16173.557359650156 0.20050225057952484
3610 16165.56733910463 0.15779381648565302 16165.209055834648 0.20048945349474448
3611 16146.535467924026 0.1577810125228742 16146.177210246362 0.20047666513991025
3612 16144.862409804311 0.15776823207635277 16144.504177666866 0.200463905367746
3613 16124.337735227618 0.1577554610977655 16123.979528616203 0.20045115031764765
3614 16117.541350684203 0.15774271122319614 16117.18316955299 0.20043841998981754
3615 16105.152769527502 0.1577299759572194 16104.794613848278 0.2004257032664953
3616 16088.576130121584 0.15771725495482633 16088.217999866902 0.20041299972793672
3617 16083.097056785487 0.15770455417879486 16082.738951911722 0.20040031958741406
3618 16062.943929464438 0.15769186396828402 16062.585849954059 0.20038764641180273
3619 16055.617437610908 0.15767919418033177 16055.259383419581 0.20037499714582002
3620 16040.315567314763 0.15766653719505683 16039.95753841875 0.20036235881729142
3621 16025.601809098247 0.15765389610552616 16025.243805465361 0.2003497367801251
3622 16016.477859371864 0.15764127241256626 16016.119880965749 0.2003371337007854
3623 15997.24745145043 0.1576286605129982 15996.889498249882 0.20032454003502911
3624 15988.589032205302 0.15761606781696713 15988.23110416895 0.2003119685335956
3625 15971.41865679796 0.1576034869821569 15971.06075390424 0.2002994067389152
3626 15957.860900953438 0.1575909228950147 15957.503023167534 0.20028686300746246
3627 15945.509911196801 0.1575783739317453 15945.15205848816 0.200274334710021
3628 15927.431294342783 0.15756583793344056 15927.07346668669 0.20026181815969846
3629 15916.906272655095 0.15755331959125057 15916.548470014048 0.20024932145538282
3630 15898.773515368131 0.15754081286256028 15898.415737720892 0.20023683437567782
3631 15885.620810051998 0.1575283230178609 15885.263057363076 0.2002243659041962
3632 15870.656434223394 0.1575158466410727 15870.298706466388 0.20021191036614433
3633 15853.663993618013 0.15750338416915832 15853.30629076535 0.20019946849432557
3634 15841.02452812362 0.15749093770691622 15840.666850141944 0.20018704396848735
3635 15822.631534240893 0.15747850308891156 15822.27388110803 0.20017462977119435
3636 15809.180776119798 0.1574660849005834 15808.823147801188 0.2001622337107383
3637 15792.322141779016 0.15745367914217684 15791.964538250762 0.2001498491121194
3638 15776.113504189385 0.1574412878643652 15775.755925422061 0.2001374794595368
3639 15761.392851449029 0.1574289110674582 15761.035297413124 0.2001251248393265
3640 15743.186963680306 0.15741654658753956 15742.82943435208 0.20011278163927723
3641 15728.875595876381 0.15740419766996813 15728.518091223323 0.2001004553886422
3642 15710.840417743626 0.15739186069354072 15710.482937742889 0.20008814004271436
3643 15694.96455715293 0.15737953834571272 15694.607101774407 0.2000758401764888
3644 15678.434951365534 0.15736722923709778 15678.077520582794 0.20006355350256638
3645 15660.591917483785 0.15735493293444672 15660.234511271503 0.2000512793475403
3646 15645.069549679494 0.15734265112246573 15644.71216800778 0.2000390205920519
3647 15626.469270756481 0.15733038117743048 15626.111913602432 0.200026772871466
3648 15610.434650308258 0.1573181256000431 15610.077317642206 0.20001454045143371
3649 15592.528095241016 0.1573058824010696 15592.170787038598 0.20000232001593693
3650 15574.98048332357 0.15729365233307926 15574.623199558335 0.19999011290177565
3651 15558.140360277772 0.1572814356863416 15557.783100922461 0.19997791962540218
3652 15539.399061798109 0.15726923106834337 15539.04182682914 0.19996573789944472
3653 15522.782415332942 0.15725704024413806 15522.42520472195 0.19995357074671768
3654 15503.985913406648 0.15724486132289095 15503.628727130315 0.19994141501044732
3655 15486.49572194215 0.15723269558858827 15486.138559973637 0.19992927292538934
3656 15468.455286898272 0.1572205423753901 15468.098149212508 0.1999171433882411
3657 15449.771921833211 0.15720840140235454 15449.414808405822 0.19990502598712723
3658 15432.303450699897 0.15719627348510384 15431.946361504275 0.19989292213769258
3659 15413.050887148633 0.1571841573023685 15412.693822161687 0.1998808296436201
3660 15395.311690688253 0.15717205407787377 15394.954649883543 0.19986875063333862
3661 15376.344768084839 0.15715996273949404 15375.987751438784 0.19985668331623768
3662 15357.709242653855 0.1571478837494921 15357.352250141574 0.1998446285325854
3663 15339.312665890315 0.15713581707501273 15338.95569748698 0.19983258626080308
3664 15319.90051123077 0.1571237621401842 15319.543566913064 0.19982055556439854
3665 15301.643381632259 0.15711171971662372 15301.28646137474 0.19980853780105404
3666 15282.081495229151 0.15709968881943878 15281.724599009003 0.199796531329131
3667 15263.340398039607 0.15708767019008496 15262.983525831962 0.1997845374556512
3668 15244.117345113094 0.1570756632649732 15243.76049689457 0.19977255525960322
3669 15224.667239826285 0.1570636681122453 15224.31041557328 0.1997605848931207
3670 15205.74076224279 0.15705168492411378 15205.383961931138 0.19974862672774002
3671 15185.872530320716 0.15703971311129772 15185.515753927812 0.19973667979284435
3672 15166.82416278688 0.15702775329285787 15166.467410288404 0.19972474518271036
3673 15146.98943801992 0.1570158047630255 15146.632709393421 0.19971282173480934
3674 15127.46714810958 0.1570038679521673 15127.110443331414 0.1997009102126962
3675 15107.868349296481 0.15699194258601415 15107.5116683437 0.19968901019367366
3676 15087.868297995801 0.15698002854164847 15087.511640845762 0.19967712149735756
3677 15068.355521835249 0.1569681260906047 15067.998888464534 0.19966524462482516
3678 15048.1470011272 0.15695623469883194 15047.790391513796 0.19965337870343342
3679 15028.427907043757 0.15694435483653488 15028.071321164358 0.19964152456216497
3680 15008.277384726773 0.15693248601635712 15007.920822559343 0.19962968141394707
3681 14988.185944846564 0.1569206284510836 14987.829406368466 0.19961784964666635
3682 14968.155245879585 0.15690878205038608 14967.798731068391 0.19960602914480827
3683 14947.75204807344 0.15689694659668438 14947.395556907273 0.1995942195704494
3684 14927.705710540356 0.15688512236693739 14927.349242996566 0.19958242142340338
3685 14907.181347658088 0.15687330892167756 14906.82490371517 0.19957063399471486
3686 14886.93823726946 0.15686150658116882 14886.581816905025 0.19955885785354757
3687 14866.44652458555 0.1568497150387774 14866.090127777996 0.19954709251505323
3688 14845.925705023534 0.15683793435656077 14845.569331751063 0.19953533811334992
3689 14825.484637680605 0.15682616454521378 14825.128287921365 0.19952359469568134
3690 14804.744935472836 0.1568144053712716 14804.388609205565 0.19951186189926148
3691 14784.256091887048 0.1568026570595959 14783.899789089857 0.1995001401307381
3692 14763.429049463668 0.15679091928642638 14763.072770115507 0.19948842887373291
3693 14742.773874455359 0.15677919224066145 14742.417618534642 0.19947672847549303
3694 14721.959620576501 0.15676747574246364 14721.6033880621 0.19946503865917622
3695 14701.091033798873 0.15675576977608197 14700.73482466967 0.19945335942815948
3696 14680.295278301834 0.15674407437983617 14679.93909253658 0.1994416908722182
3697 14659.262661288234 0.15673238935764444 14658.906498866187 0.19943003268891724
3698 14638.411362180384 0.15672071486089428 14638.055223080364 0.19941838516035132
3699 14617.312221590619 0.15670905066614083 14616.956105792018 0.19940674793450305
3700 14596.321543757495 0.15669739687517828 14595.965451239408 0.1993951212114626
3701 14575.225478507184 0.1566857533747714 14574.869409248986 0.1993835048234161
3702 14554.068130374062 0.1566741201288681 14553.712084355197 0.19937189873678665
3703 14532.97301282221 0.15666249716264458 14532.61699002203 0.19936030301847035
3704 14511.692225904766 0.15665088433105775 14511.336226302987 0.19934871744786278
3705 14490.540663886555 0.15663928172522162 14490.184687462624 0.19933714220489038
3706 14469.209179779959 0.15662768918740563 14468.853226513726 0.19932557704541434
3707 14447.94343041964 0.1566161067755198 14447.587500290772 0.19931402209298843
3708 14426.607470358656 0.15660453440265074 14426.25156334703 0.19930247722337507
3709 14405.214687406282 0.15659297203845676 14404.858803491836 0.19929094240880305
3710 14383.867986310086 0.15658141968720404 14383.512125472718 0.19927941768034493
3711 14362.383414395474 0.15656987724396493 14362.027576615346 0.19926790288220841
3712 14340.985037482144 0.15655834476259825 14340.629222739251 0.19925639812932283
3713 14319.459284338242 0.15654682212293494 14319.103492612878 0.19924490323987293
3714 14297.972703189896 0.15653530936316504 14297.616934462232 0.19923341830076696
3715 14276.435193994721 0.1565238064072433 14276.07944824511 0.1992219432055152
3716 14254.855127272649 0.1565123132338599 14254.499404481478 0.1992104779387837
3717 14233.301142348382 0.15650082983298008 14232.945442496044 0.1991990225057732
3718 14211.651969419921 0.15648935612590803 14211.296292487 0.1991875767936281
3719 14190.056365003222 0.15647789214458746 14189.7007109702 0.19917614087743132
3720 14168.3707955895 0.15646643779294583 14168.015164437093 0.1991647146153182
3721 14146.711641374937 0.1564549930971845 14146.356033083768 0.1991532980713039
3722 14125.009647248993 0.15644355799000784 14124.65406179985 0.19914189115224198
3723 14103.283218550232 0.15643213245553675 14102.927655923926 0.19913049385040002
3724 14081.564846577226 0.15642071647576009 14081.209306754596 0.1991191061551544
3725 14059.785062884268 0.15640930999053673 14059.429545846293 0.19910772798406393
3726 14038.037314749201 0.15639791301599923 14037.681820476802 0.19909635938310616
3727 14016.224808778556 0.15638652547587295 14015.869337252838 0.19908500024258907
3728 13994.434138126077 0.15637514738562366 13994.078689328084 0.19907365060672255
3729 13972.604448776701 0.1563637786871925 13972.249022687618 0.1990623103960064
3730 13950.766186895704 0.15635241936774436 13950.410783496729 0.19905097960676155
3731 13928.923745754342 0.1563410694038761 13928.568365026722 0.19903965821713568
3732 13907.044349539667 0.1563297287509736 13906.688991464747 0.1990283461697176
3733 13885.183804190796 0.1563183974115502 13884.828468749898 0.1990170434858133
3734 13863.276598593768 0.15630707532711313 13862.921285768356 0.1990057500840968
3735 13841.389094311067 0.15629576250328694 13841.033804082574 0.19899446599096376
3736 13819.46704775158 0.15628445889069523 13819.11178010155 0.1989831911397166
3737 13797.547298685537 0.15627316447888165 13797.192053595529 0.19897192552952284
3738 13775.617121959513 0.1562618792401187 13775.261899411144 0.19896066912963253
3739 13753.667354803929 0.1562506031431475 13753.312154778883 0.19894942190371473
3740 13731.727997485024 0.15623933617906802 13731.372819964994 0.19893818385257295
3741 13709.756934555779 0.15622807830457222 13709.401779522555 0.19892695491887263
3742 13687.802815881298 0.15621682951712715 13687.447683316666 0.1989157351140868
3743 13665.820898201353 0.15620558977498736 13665.465788087195 0.1989045243829074
3744 13643.847346383187 0.1561943590694214 13643.492258701392 0.1988933227260773
3745 13621.86159641159 0.15618313737000308 13621.506531144114 0.19888213010707634
3746 13599.868840789439 0.1561719246558004 13599.513797918276 0.19887094650551887
3747 13577.880613091416 0.15616072090960037 13577.5255925986 0.1988597719070685
3748 13555.874059556241 0.15614952610012248 13555.519061423869 0.19884860627329162
3749 13533.880609608017 0.1561383402184627 13533.525633818195 0.19883744960368535
3750 13511.867888397428 0.1561271632298748 13511.512934932345 0.1988263018535751
3751 13489.866056159366 0.15611599512597385 13489.511125001218 0.19881516302293373
3752 13467.853330345788 0.15610483587609864 13467.498421476837 0.19880403307379
3753 13445.84261161151 0.15609368546596925 13445.487725014049 0.1987929119956629
3754 13423.832573917332 0.1560825438735108 13423.477709573694 0.1987817997649019
3755 13401.815868964237 0.156071411076346 13401.461026856803 0.19877069635694528
3756 13379.808196203303 0.15606028706072075 13379.45337631448 0.198759601761882
3757 13357.790415999574 0.15604917179864122 13357.435618311829 0.19874851594541887
3758 13335.783730163437 0.15603806528041705 13335.428954659252 0.1987374389040876
3759 13313.769681418233 0.15602696747771833 13313.414928080152 0.1987263706028403
3760 13291.763465753964 0.15601587837938202 13291.40873456455 0.19871531103532974
3761 13269.756394552507 0.15600479796168115 13269.401685494371 0.19870426017402476
3762 13247.751866284838 0.15599372620826657 13247.397179340625 0.19869321800354292
3763 13225.753184771673 0.1559826631020083 13225.398519924063 0.19868218450714195
3764 13203.753056018986 0.15597160862121148 13203.398413250705 0.1986711596602123
3765 13181.762963115147 0.15596056275375603 13181.408342408939 0.19866014345410773
3766 13159.770598057998 0.1559495254755043 13159.415999396662 0.19864913585987135
3767 13137.789005790359 0.15593849677564062 13137.434429156712 0.19863813687076864
3768 13115.80753303453 0.15592747663142592 13115.452978411438 0.19862714645991042
3769 13093.834836124202 0.15591646502990875 13093.480303494556 0.19861616461674086
3770 13071.866556685576 0.15590546195229577 13071.512046032303 0.19860519132070537
3771 13049.904021850347 0.15589446738206583 13049.54953315641 0.198594226555018
3772 13027.950239165966 0.15588348130459234 13027.595772414355 0.19858327030586728
3773 13005.999964453655 0.15587250370060848 13005.645519627402 0.19857232255158389
3774 12984.061222189901 0.1558615345580086 12983.70679927206 0.19856138328238573
3775 12962.125740569536 0.155850573856869 12961.771339543204 0.1985504524752055
3776 12940.202333359948 0.15583962158538175 12939.847954208242 0.19853953012056813
3777 12918.284054182071 0.15582867772498193 12917.929696888148 0.19852861619742077
3778 12896.37656985608 0.15581774226253461 12896.022234403123 0.19851771069383314
3779 12874.477324542017 0.15580681518190106 12874.123010913241 0.19850681359261443
3780 12852.586959691687 0.1557958964681084 12852.232667870341 0.19849592487848167
3781 12830.707864154705 0.1557849861074003 12830.353594124059 0.1984850445380699
3782 12808.836379746695 0.1557740840834366 12808.482131490058 0.19847417255352962
3783 12786.978046081753 0.15576319038402792 12786.623819582455 0.19846330891394748
3784 12765.127435334074 0.15575230499246326 12764.773230575482 0.19845245360061484
3785 12743.29037070855 0.15574142789703 12742.93618767405 0.1984416066032064
3786 12721.462460413693 0.15573055908168712 12721.108299086709 0.19843076790394729
3787 12699.647412899823 0.15571969853426235 12699.293273263798 0.1984199374915027
3788 12677.84361658367 0.15570884624011194 12677.48949862208 0.19840911535027483
3789 12656.051705111015 0.15569800218610133 12655.69760880736 0.1983983014670809
3790 12634.273014871142 0.1556871663592011 12633.918940208952 0.19838749582885606
3791 12612.50563694046 0.1556763387453547 12612.151583903293 0.19837669842066444
3792 12590.75279025003 0.1556655193328373 12590.398758821466 0.1983659092314357
3793 12569.011419824901 0.15565470810717263 12568.65740998855 0.19835512824535043
3794 12547.285106851403 0.15564390505727776 12546.931118590894 0.19834435545221227
3795 12525.5711129239 0.1556331101689707 12525.217146222894 0.19833359083652505
3796 12503.872118196308 0.1556223234310974 12503.51817303849 0.1983228343877793
3797 12482.186674036619 0.15561154483037434 12481.832750405696 0.19831208609181192
3798 12460.51592127549 0.1556007743551125 12460.162019155197 0.19830134593703777
3799 12438.86000182694 0.15559001199318145 12438.506121201037 0.19829061391104927
3800 12417.218528134226 0.1555792577322948 12416.864668986493 0.19827989000109172
3801 12395.592957397033 0.15556851156132995 12395.239119711276 0.1982691741962731
3802 12373.981856529908 0.15555777346769134 12373.628040289957 0.19825846648315365
3803 12352.387370799132 0.1555470434408559 12352.033575988838 0.19824776685168358
3804 12330.807730876437 0.15553632146836127 12330.45395747968 0.19823707528847648
3805 12309.245040926162 0.15552560753983688 12308.89128892684 0.19822639178358503
3806 12287.697887702714 0.15551490164333057 12287.344157084746 0.19821571632431273
3807 12266.167731135178 0.15550420376832197 12265.814021882508 0.19820504890030835
3808 12244.653986019055 0.15549351390355395 12244.300298115651 0.1981943894998854
3809 12223.157159035336 0.1554828320382648 12222.803492465186 0.19818373811213216
3810 12201.677623533362 0.1554721581618752 12201.323978280474 0.1981730947263551
3811 12180.214981570427 0.15546149226346365 12179.86135761883 0.1981624593312171
3812 12158.770354872851 0.15545083433297965 12158.416752206602 0.19815183191677477
3813 12137.342781673673 0.15544018435951068 12136.989200276843 0.19814121247155356
3814 12115.933704177965 0.1554295423333416 12115.580144034646 0.19813060098603516
3815 12094.542063906269 0.15541890824374777 12094.188525000576 0.19811999744891798
3816 12073.169166520247 0.1554082820811721 12072.815648836317 0.198109401850809
3817 12051.814261601723 0.15539766383522122 12051.460765123707 0.19809881418082995
3818 12030.478199106832 0.15538705349636855 12030.124723818906 0.19808823442949813
3819 12009.160751275 0.1553764510546379 12008.807297161358 0.19807766258650872
3820 11987.862208974075 0.15536585650046772 11987.508776018933 0.1980670986421838
3821 11966.58286647471 0.15535526982432002 11966.229454662298 0.1980565425868283
3822 11945.322544621695 0.15534469101659976 11944.969153936268 0.19804599441057885
3823 11924.081905238307 0.1553341200681629 11923.728535664133 0.19803545410427598
3824 11902.860495046343 0.15532355696944183 11902.507146567716 0.19802492165797966
3825 11881.659130327418 0.15531300171159346 11881.305802928644 0.19801439706291066
3826 11860.477294607088 0.15530245428517475 11860.123988272495 0.19800388030922036
3827 11839.31576556434 0.1552919146815299 11838.962480278271 0.19799337138832243
3828 11818.1741295414 0.15528138289144028 11817.820865288217 0.1979828702906296
3829 11797.052992371424 0.1552708589063391 11796.69974913551 0.19797237700758916
3830 11775.952142856026 0.15526034271730216 11775.598920621778 0.19796189152999266
3831 11754.871948579044 0.15524983431579567 11754.51874733088 0.1979514138492319
3832 11733.8124368145 0.1552393336932101 11733.45925653685 0.19794094395651488
3833 11712.773729127974 0.15522884084103897 11712.42056980529 0.19793048184317105
3834 11691.756074210361 0.15521835575096285 11691.402935827111 0.19792002750078683
3835 11670.75938716934 0.1552078784145344 11670.406269710005 0.19790958092068475
3836 11649.784079763745 0.15519740882367203 11649.430983212827 0.1978991420947471
3837 11628.829934672025 0.15518694697003568 11628.476859014041 0.19788871101437122
3838 11607.897441956105 0.15517649284572527 11607.544387175587 0.19787828767164423
3839 11586.986342801149 0.15516604644255086 11586.633308882647 0.19786787205811393
3840 11566.097114623211 0.15515560775274834 11565.744101551294 0.197857464165998
3841 11545.229542903491 0.15514517676830766 11544.876550662735 0.19784706398704782
3842 11524.384017569677 0.1551347534815705 11524.03104614468 0.19783667151356266
3843 11503.560428545059 0.1551243378847205 11503.207477920436 0.1978262867375255
3844 11482.75903616893 0.15511392997018958 11482.40610632931 0.19781590965129173
3845 11461.979858226621 0.15510352973035751 11461.626949156644 0.19780554024708363
3846 11441.22302064413 0.15509313715773967 11440.870132328455 0.1977951785173045
3847 11420.488657905069 0.15508275224490706 11420.13579032837 0.1977848244544092
3848 11399.776785918037 0.1550723749844593 11399.423939065002 0.19777447805085405
3849 11379.087622589079 0.15506200536914666 11378.73479644441 0.19776413929930753
3850 11358.421112461625 0.15505164339166042 11358.068307010042 0.19775380819229482
3851 11337.77751693737 0.155041289044912 11337.424732163603 0.19774348472267028
3852 11317.156747918052 0.15503094232169726 11316.803983806847 0.19773316888305212
3853 11296.559075297835 0.1550206032150673 11296.206331833953 0.19772286066644604
3854 11275.984408916876 0.1550102717179374 11275.631686085093 0.19771256006559082
3855 11255.43300181315 0.15499994782347637 11255.080299598252 0.19770226707361008
3856 11234.90478254236 0.1549896315247323 11234.552100929153 0.19769198168338661
3857 11214.399970962662 0.15497932281497395 11214.047309935959 0.1976817038881352
3858 11193.918527299656 0.15496902168738966 11193.565886844288 0.1976714336808973
3859 11173.46062848373 0.15495872813533762 11173.10800858454 0.19766117105496323
3860 11153.026273773101 0.15494844215214673 11152.673674414946 0.1976509160035359
3861 11132.615592420261 0.1549381637312608 11132.26301358801 0.1976406685199766
3862 11112.228625265148 0.15492789286614392 11111.876066943683 0.19763042859764343
3863 11091.865454026014 0.15491762955032617 11091.512916200234 0.1976201962299716
3864 11071.52615860036 0.1549073737773987 11071.173641255173 0.197609971410463
3865 11051.210778444545 0.1548971255409803 11050.858281564872 0.19759975413263234
3866 11030.919425073665 0.15488688483478052 11030.56694864444 0.19758954439011323
3867 11010.652105286044 0.15487665165250905 11010.299649292216 0.1975793421765055
3868 10990.40895137705 0.15486642598798622 10990.056515803577 0.19756914748556356
3869 10970.18994925234 0.15485620783501336 10969.837534084194 0.19755896031097603
3870 10949.995240378694 0.15484599718751563 10949.64284560086 0.19754878064660922
3871 10929.824800909326 0.1548357940393861 10929.4724265068 0.1975386084862431
3872 10909.678771713301 0.1548255983846487 10909.326417671093 0.1975284438238476
3873 10889.557127570657 0.1548154102172888 10889.204793873787 0.19751828665329665
3874 10869.460002290714 0.15480522953142314 10869.107688924214 0.19750813696865555
3875 10849.387374165317 0.15479505632112942 10849.03508111423 0.19749799476389432
3876 10829.33936681347 0.15478489058061193 10828.987094062855 0.19748786003316635
3877 10809.31596403256 0.15477473230404065 10808.963711567485 0.19747773277053923
3878 10789.317278373084 0.1547645814857024 10788.965046178628 0.19746761297024829
3879 10769.343299574228 0.15475443811985884 10768.991087635482 0.19745750062645875
3880 10749.394129145117 0.15474430220087548 10749.041937447182 0.19744739573348316
3881 10729.469762806299 0.15473417372310355 10729.11759133429 0.19743729828558318
3882 10709.570291107944 0.15472405268098485 10709.218139846986 0.19742720827714574
3883 10689.69571588546 0.1547139390689574 10689.343584820688 0.19741712570252534
3884 10669.846116729494 0.15470383288153763 10669.494005846056 0.1974070505561829
3885 10650.021501666386 0.15469373411324688 10649.66941094944 0.1973969828325613
3886 10630.221939568612 0.15468364275867527 10629.869869003327 0.19738692252619452
3887 10610.447444298326 0.1546735588124236 10610.095393869882 0.1973768696316102
3888 10590.698074824164 0.15466348226915447 10590.346044517752 0.19736682414341444
3889 10570.973849838234 0.1546534131235455 10570.621839639054 0.19735678605621584
3890 10551.274819846232 0.1546433513703297 10550.922829739497 0.19734675536469168
3891 10531.601006847211 0.15463329700425896 10531.249036818142 0.19733673206352825
3892 10511.952454651935 0.15462325002013524 10511.600504685766 0.1973267161474724
3893 10492.329186940393 0.1546132104127821 10491.977257022369 0.1973167076112859
3894 10472.731242466942 0.15460317817706803 10472.379332582315 0.19730670644978288
3895 10453.158645286461 0.1545931533078866 10452.806755420495 0.19729671265779805
3896 10433.611430271143 0.15458313580017122 10433.259560409113 0.19728672623021168
3897 10414.089621082685 0.15457312564888265 10413.737771209875 0.19727674716192858
3898 10394.593249335527 0.15456312284901763 10394.24141943723 0.1972667754478934
3899 10375.122338023399 0.15455312739560198 10374.77052808492 0.19725681108307877
3900 10355.67691572764 0.15454313928369443 10355.325125734293 0.19724685406249262
3901 10336.257004774972 0.15453315850838295 10335.905234712083 0.19723690438117217
3902 10316.862630782478 0.15452318506478718 10316.510880635378 0.1972269620341878
3903 10297.493815452988 0.1545132189480552 10297.142085207024 0.1972170270166388
3904 10278.15058155283 0.15450326015336557 10277.798871193354 0.19720709932365618
3905 10258.832950092778 0.1544933086759248 10258.481259605152 0.19719717895039973
3906 10239.540941241255 0.1544833645109686 10239.189270610852 0.1971872658920593
3907 10220.27457510739 0.15447342765376026 10219.922924319593 0.19717736014385306
3908 10201.033869623645 0.1544634980995908 10200.682238663843 0.19716746170102803
3909 10181.818843726578 0.15445357584377858 10181.467232580175 0.19715757055885924
3910 10162.629513467604 0.15444366088166825 10162.277922120009 0.19714768671264896
3911 10143.465896416097 0.1544337532086316 10143.114324852731 0.19713781015772744
3912 10124.328006952592 0.15442385282006538 10123.976455158881 0.1971279408894503
3913 10105.21586126903 0.15441395971139327 10104.864329230415 0.19711807890320196
3914 10086.129472083756 0.15440407387806226 10085.777959785684 0.1971082241943894
3915 10067.068854391511 0.1543941953155465 10066.717361819437 0.1970983767584492
3916 10048.034019089904 0.15438432401934185 10047.682546229295 0.19708853659083872
3917 10029.02498028143 0.1543744599849712 10028.673527117759 0.19707870368704514
3918 10010.041746798193 0.15436460320797776 10009.690313316944 0.19706887804257453
3919 9991.08433220724 0.15435475368393187 9990.732918393902 0.19705905965296303
3920 9972.15274299787 0.15434491140842266 9971.801348837947 0.1970492485137638
3921 9953.246992576398 0.15433507637706642 9952.895618055401 0.19703944462056092
3922 9934.367084790543 0.1543252485854966 9934.015729893988 0.197029647968953
3923 9915.513033290403 0.1543154280293743 9915.161698003818 0.1970198585545707
3924 9896.68483892815 0.15430561470437587 9896.333523237072 0.19701007637305618
3925 9877.882516100313 0.1542958086062061 9877.531219990287 0.19700030142008618
3926 9859.106062144712 0.15428600973058218 9858.75478560129 0.19699053369134426
3927 9840.355492937342 0.15427621807325212 9840.004235946088 0.1969807731825525
3928 9821.630801482035 0.15426643362997217 9821.279564028515 0.19697101988943366
3929 9802.932006238307 0.15425665639653274 9802.580788308102 0.19696127380775533
3930 9784.259094600462 0.15424688636872702 9783.90789617916 0.19695153493327655
3931 9765.612089271464 0.1542371235423877 9765.26091034466 0.1969418032618104
3932 9746.990970075545 0.1542273679133427 9746.639810628843 0.1969320787891496
3933 9728.395766447737 0.154217619477467 9728.044626466748 0.19692236151115386
3934 9709.826447686357 0.15420787823062013 9709.475327156702 0.196912651423645
3935 9691.28305364135 0.15419814416872057 9690.931952548659 0.1969029485225319
3936 9672.765538667396 0.1541884172876561 9672.414456997305 0.19689325280366027
3937 9654.273958516864 0.15417869758339006 9653.922896255017 0.19688356426299183
3938 9635.808245950437 0.15416898505183363 9635.45720308249 0.19687388289638885
3939 9617.368480860914 0.154159279688999 9617.017457372525 0.19686420869987273
3940 9598.954564360722 0.15414958149081356 9598.603560237561 0.19685454166931132
3941 9580.566612953406 0.1541398904533446 9580.215628181151 0.19684488180079646
3942 9562.20448075942 0.15413020657252605 9561.853515323757 0.19683522909018583
3943 9543.868339980247 0.15412052984448973 9543.517393866867 0.19682558353365945
3944 9525.557974111685 0.15411086026516144 9525.207047306294 0.1968159451270403
3945 9507.273640532198 0.15410119783075402 9506.9227330205 0.19680631386662412
3946 9489.015015423374 0.15409154253716276 9488.664127191088 0.1967966897481628
3947 9470.782487250719 0.1540818943807071 9470.43161828357 0.19678707276811147
3948 9452.575567473847 0.15407225335721722 9452.224717757566 0.19677746292209378
3949 9434.394847719293 0.1540626194631604 9434.044017239623 0.19676786020679343
3950 9416.239584218913 0.15405299269424821 9415.8887729616 0.19675826461761678
3951 9398.110685766103 0.1540433730471611 9397.759893716904 0.1967486761515867
3952 9380.007009637424 0.15403376051740708 9379.656236782104 0.19673909480375001
3953 9361.929963474024 0.15402415510198522 9361.579209798349 0.19672952057164633
3954 9343.877775649344 0.15401455679606474 9343.527041139097 0.1967199534497365
3955 9325.85264437158 0.154004965597133 9325.501929012546 0.19671039343636215
3956 9307.851798487642 0.1539953814998023 9307.501102265618 0.1967008405250329
3957 9289.878698630524 0.15398580450232457 9289.528021531307 0.19669129471535624
3958 9271.928972424039 0.15397623459840057 9271.578314433442 0.19668175599929655
3959 9254.00811171282 0.1539666717874984 9253.657472816654 0.19667222437848478
3960 9236.10915896681 0.15395711606182708 9235.758539150907 0.19666269984236726
3961 9218.240898934087 0.15394756742281376 9217.890298184268 0.19665318239584548
3962 9200.392168276467 0.15393802586021837 9200.041586578582 0.19664367202424243
3963 9182.577130252383 0.15392849137865894 9182.226567592266 0.1966341687377963
3964 9164.777727095758 0.15391896396385463 9164.427183459278 0.19662467251503812
3965 9147.016972838932 0.1539094436256706 9146.666448211932 0.19661518337499123
3966 9129.265423159886 0.1538999303431202 9128.914917528258 0.19660570128492685
3967 9111.56076476457 0.15389042413477202 9111.210278114157 0.19659622627844878
3968 9093.854608352127 0.15388092496843997 9093.504140668854 0.1965867583040339
3969 9076.209143454676 0.15387143287724503 9075.858694724378 0.1965772974196751
3970 9058.544229014129 0.15386194781017065 9058.193799222776 0.19656784354226026
3971 9040.963271135643 0.15385246982485967 9040.612860269048 0.1965583967708861
3972 9023.332526892045 0.1538429988384154 9022.98213493624 0.19654895696897404
3973 9005.825233076883 0.15383353495011 9005.474860017626 0.19653952430540522
3974 8988.216508926971 0.1538240780226976 8987.866154750396 0.19653009855246698
3975 8970.798745531973 0.15381462822663738 8970.448410223747 0.19652067999837666
3976 8953.19100152117 0.15380518533138166 8952.84068506758 0.19651126825898865
3977 8935.890422110353 0.15379574962999426 8935.540124496896 0.1965018638280482
3978 8918.246953386695 0.15378632073063722 8917.896674599913 0.196492466051012
3979 8901.112053081584 0.15377689913902565 8900.761793106667 0.19648307577808982
3980 8883.368371498838 0.15376748418256767 8883.018130322773 0.1964736918841013
3981 8866.48473304386 0.15375807673838152 8866.13451065128 0.19646431584180588
3982 8848.526755921717 0.15374867564180753 8848.176552300374 0.19645494570121366
3983 8832.046381541933 0.1537392824231073 8831.69619667548 0.1964455840298302
3984 8813.67093142481 0.15372989504929618 8813.320765302336 0.19643622742226868
3985 8797.86552940551 0.1537205162070819 8797.515382008918 0.19642688038426642
3986 8778.708358598358 0.15371114232080949 8778.358229919113 0.19641753692493696
3987 8764.066745895843 0.15370177813861752 8763.716635912699 0.1964082050048234
3988 8743.470585642312 0.15369241732571134 8743.120494350977 0.1963988740090418
3989 8730.877826657043 0.15368306832946782 8730.527754030616 0.1963895580974124
3990 8707.649023423763 0.1536737198473502 8707.298969465584 0.1963802383302087
3991 8698.717922481741 0.15366438700910276 8698.367887154667 0.19637094006505434
3992 8670.674915548663 0.15365504950882006 8670.324898869878 0.19636162927548276
3993 8668.363228859858 0.1536457346268745 8668.013230773553 0.19635235167897402
3994 8631.493936888292 0.1536364056330323 8631.143957436929 0.19634304572885972
3995 8641.2607684281 0.1536271120455674 8640.91080752165 0.19633379440264065
3996 8588.141289157351 0.15361778697761894 8587.791346884746 0.19632448562697752
3997 8620.127652426288 0.15360852091055086 8619.77772863437 0.19631527100953475
3998 8536.939074794687 0.15359919123046564 8536.589169658344 0.19630594511322697
3999 8610.107660251328 0.1535899643591185 8609.7577735002 0.19629678676933732
4000 8470.982361599908 0.15358061404667747 8470.632493568939 0.1962874169214939
4001 8621.035633017775 0.15357144839535175 8620.685783217634 0.19627835174411856
4002 8377.307812853407 0.15356204720897051 8376.957981918915 0.1962688872834292
4003 8671.963948743776 0.15355298458317518 8671.614135773918 0.19625998527605448
4004 8231.723779271706 0.1535434751307904 8231.373985466545 0.19625033002976586
4005 8800.494237270908 0.15353459538992392 8800.14446095066 0.19624172485731248
4006 7989.937448338421 0.15352486833014403 7989.5876917745845 0.19623169550614142
4007 9082.862366398265 0.1535163249309562 9082.512626429489 0.19622364384568244
4008 7574.864205850968 0.1535061719249612 7574.514486788315 0.19621289072817782
4009 9679.259979543842 0.15349826059168917 9678.910275396542 0.19620588670809028
4010 6870.348515099396 0.15348728912728274 6869.998834060743 0.19619374952560617
4011 10936.425776439499 0.15348057357741102 10936.076107132192 0.19618873373000925
4012 5780.331621706711 0.1534680800793317 5779.981979604613 0.1961740220184158
4013 13560.869529246645 0.1534635649952052 13560.519893012699 0.19617266895142302
4014 4541.070903914997 0.15344851458941125 4540.721301800464 0.19615359994305015
4015 18247.93217130718 0.1534475094740898 18247.58256569938 0.19615809832533776
4016 4070.1174848566675 0.15342946681409783 4069.7679215987714 0.19613379108191173
4017 21150.24381731818 0.15343159946513332 21149.894242181843 0.19614353687079245
4018 3950.8555478142107 0.15341368526857954 3950.5060149942938 0.19611913464819564
4019 12418.949799493164 0.15341321822288118 12418.60026186531 0.19612440963317104
4020 6535.954765320189 0.15340202877649087 6535.605251797176 0.19611149423734894
4021 4020.8134158818166 0.15339224078190292 4020.463922679173 0.19610096186189968
4022 13209.15046529312 0.15338939223934078 13208.8009734746 0.19610242628123983
4023 3305.357170838394 0.15337430991808346 3305.0077135368474 0.19608299162830922
4024 8352.817074660856 0.15337104066456334 8352.467619831608 0.19608378858427492
4025 6150.376385499371 0.1533610569471785 6150.026951198837 0.19607324358761005
4026 3142.843706220654 0.15334966283497056 3142.494296227845 0.19606032997395956
4027 9684.650563300826 0.15334573571166582 9684.30115726513 0.196060299985196
4028 3225.6106233419832 0.15333216992574572 3225.261247325887 0.19604384617081397
4029 4499.028511591262 0.15332477067722755 4498.679148807797 0.19603801278716665
4030 6918.478848579984 0.15331711784766278 6918.129499592802 0.19603186933337222
4031 2645.3077383992654 0.1533037333845248 2644.9584186752054 0.19601599067543143
4032 6125.434251424691 0.1532977371653181 6125.084940858681 0.1960128288449465
4033 4212.407877492066 0.15328668868862802 4212.058589703355 0.1960011000232605
4034 2784.626953432049 0.15327518741107823 2784.277689554232 0.19598869040588535
4035 6330.439112715628 0.15326835499469693 6330.089860021549 0.19598433908424545
4036 2907.167872863448 0.15325549263757418 2906.8186476479955 0.19596972281498823
4037 3462.3768574031333 0.15324581824197173 3462.0276509286473 0.19596065624426978
4038 5316.9694142347635 0.1532371037779387 5316.620223853669 0.19595327731586953
4039 2511.8564695674963 0.15322395523822316 2511.5073072401274 0.19593837213053358
4040 4283.486478173279 0.15321524012244978 4283.137331804474 0.1959311286821137
4041 4075.3741625160915 0.1532046106461245 4075.025037281834 0.19592062361101129
4042 2570.218132943034 0.1531921390926809 2569.869033759838 0.19590704410306606
4043 4733.7686001896145 0.15318342583335467 4733.419516821596 0.1958999421855869
4044 3202.371579386483 0.1531714293720249 3202.0225207383305 0.19588721878044432
4045 2929.0433541369825 0.15315996692018405 2928.694318677224 0.19587549283819936
4046 4638.374993197937 0.1531505715945017 4638.025975308832 0.19586731751025385
4047 2787.6205717751404 0.15313795073067724 2787.271580202177 0.1958536222330133
4048 3461.769434845238 0.15312735096978158 3461.4204640347893 0.19584345947865137
4049 4184.532520401567 0.15311697776526462 4184.183569757735 0.19583366606677188
4050 2724.292276566592 0.15310440021739063 2723.943352050172 0.1958201162030326
4051 3961.116156719247 0.1530942623296061 3960.7672516639977 0.19581079291977072
4052 3670.3607905493272 0.15308297106086993 3670.0119081231483 0.19579945511792768
4053 2913.029530037697 0.1530708747316852 2912.6806723904847 0.19578677248068313
4054 4237.183759963168 0.15306075248154166 4236.8349217205605 0.1957774901259568
4055 3302.0152216677834 0.15304884741622515 3301.666407711501 0.19576510886607298
4056 3276.305287808036 0.1530373889837537 3275.9564968852515 0.1957535338010179
4057 4234.236419926804 0.15302694443831047 4233.887649298131 0.19574368423492164
4058 3152.1467576859877 0.15301483251955658 3151.798011912208 0.19573094126003063
4059 3708.486537432041 0.1530039236907441 3708.1378132121204 0.19572029622976858
4060 4040.7377517602154 0.15299300982737055 4040.3890491450334 0.19570960535490964
4061 3212.9684303693393 0.15298106424655977 3212.619752179018 0.19569712607470954
4062 4074.9941625239217 0.15297046773719386 4074.6455050755403 0.1956869806440901
4063 3806.359439905752 0.15295913763332827 3806.0108052432197 0.19567552489906453
4064 3443.676939793784 0.15294759677904152 3443.32832849325 0.19566370375509648
4065 4272.857514060657 0.15293704496075614 4272.508923436993 0.195653578703378
4066 3653.4515254737285 0.15292549865656674 3653.1029582824012 0.19564169267067788
4067 3776.8909669629 0.15291442322182094 3776.5424219200745 0.19563061960387526
4068 4287.993512686302 0.1529037218147741 4287.644988798417 0.1956201660692984
4069 3641.3283631167315 0.15289221487700744 3640.9798626187867 0.1956082830677978
4070 4116.860364706861 0.1528815099065068 4116.511885415224 0.19559778173068182
4071 4192.373204602102 0.15287059718240037 4192.024747120993 0.1955868839265368
4072 3773.8645748381373 0.15285934381249955 3773.5161401269143 0.19557536741065762
4073 4367.442963825219 0.15284883071365382 4367.094549875184 0.19556511931983359
4074 4089.7287115250692 0.152837778601454 4089.3803198500746 0.19555389639318654
4075 4013.495922712404 0.1528268831541124 4013.1475529081067 0.1955429211433764
4076 4480.029078346013 0.1528163896391048 4479.680729335303 0.19553262107134303
4077 4060.489379349396 0.15280535347073998 4060.1410526565737 0.19552133935151036
4078 4290.629246360959 0.1527947935586882 4290.280940705287 0.19551086211335836
4079 4477.28929547751 0.15278422521537852 4476.941010910172 0.19550034212253362
4080 4137.870614641892 0.15277336700378716 4137.522351993649 0.19548928123908682
4081 4524.9332998975015 0.15276302989429297 4524.58505776415 0.195479103456585
4082 4430.51209125315 0.1527523972368405 4430.163870476049 0.1954683798642735
4083 4308.538391068078 0.15274181654679903 4308.190191539278 0.19545771225361622
4084 4662.5752855291585 0.15273156757860376 4662.227106363243 0.1954475983363232
4085 4413.585281535443 0.15272096278743175 4413.237123741552 0.19543683110326782
4086 4523.169402898655 0.15271066457186053 4522.821265668257 0.19542656582602672
4087 4703.63976825214 0.15270041365851886 4703.291651480025 0.19541635845619734
4088 4468.766961018163 0.15268995330127608 4468.418865313608 0.1954057512539878
4089 4717.3791650970625 0.1526798636406163 4717.03108947252 0.1953957609021752
4090 4694.930211072969 0.15266959974608196 4694.582156032194 0.19538544102879732
4091 4596.151013849323 0.15265936404387268 4595.80297934997 0.19537513530981224
4092 4843.431351704947 0.1526493808106772 4843.083337080535 0.19536524360131757
4093 4695.800490412774 0.1526391621629247 4695.452496337084 0.19535491352683187
4094 4760.649680872715 0.15262916092598 4760.301706782808 0.19534492898127434
4095 4895.021642230753 0.15261920997252493 4894.673688012525 0.19533500825506536
4096 4745.054444988551 0.15260912055303863 4744.7065110520425 0.19532481595504742
4097 4911.985553904646 0.15259930010416875 4911.6376395424 0.19531506214121214
4098 4904.986274451089 0.1525893675549159 4904.638379993886 0.1953050896482485
4099 4846.424809462416 0.15257946663698393 4846.076934854871 0.19529514090861083
4100 5012.633699459199 0.15256974897898296 5012.28584422527 0.1952854849508447
4101 4919.02078095552 0.15255987585126038 4918.672945545918 0.19527553375060228
4102 4973.111991013392 0.1525501686562784 4972.764175003806 0.1952658409299321
4103 5058.085215729345 0.1525404972594905 5057.737419045127 0.1952561869577127
4104 4967.383104956712 0.15253074453862636 4967.035327846815 0.19524636535805875
4105 5086.407138465042 0.15252118765292802 5086.059380420928 0.19523685646061237
4106 5074.284461053552 0.1525115533210063 5073.936722309546 0.1952271906848315
4107 5051.581838199756 0.1525019613148579 5051.234118666835 0.19521757160698536
4108 5159.791814622356 0.1524924949976968 5159.444113981266 0.19520814609089887
4109 5095.839073361403 0.15248292985676598 5095.4913919049695 0.19519852657655734
4110 5149.022576820205 0.15247349638717617 5148.674914214299 0.19518910952001478
4111 5193.683607473434 0.1524640808271747 5193.335963691473 0.19517970113370486
4112 5143.263656479432 0.15245462875308838 5142.916031644098 0.19517020658063503
4113 5230.4662481611385 0.1524453165970825 5230.11864191425 0.19516093029243037
4114 5210.438320275152 0.15243594963968657 5210.090732787603 0.19515153791005765
4115 5213.571881928217 0.15242663472153803 5213.224313080568 0.1951422129280582
4116 5279.740810978251 0.15241739928587175 5279.393260575752 0.19513300321331825
4117 5235.4331895461055 0.1524081076060927 5235.08565776287 0.19512367562969768
4118 5286.729491253037 0.15239892073379468 5286.381977824916 0.1951145073876119
4119 5302.425508886177 0.1523897372688791 5302.078013824678 0.19510532422997087
4120 5279.953639494888 0.15238055090680663 5279.606162827919 0.19509611606235683
4121 5341.848266314536 0.15237146021487188 5341.500807802042 0.1950870522792547
4122 5318.003143867107 0.1523623330751652 5317.655703628126 0.19507790590571222
4123 5336.730897035846 0.15235326269890723 5336.38347493495 0.19506883819777246
4124 5371.812720909655 0.15234423699839914 5371.465316844984 0.19505982767225927
4125 5343.620839333493 0.15233518791657644 5343.273453387326 0.1950507582493956
4126 5388.541147648802 0.15232621955760475 5388.193779619894 0.19504180935061802
4127 5385.961492142261 0.15231724671309407 5385.614142061786 0.1950328337617587
4128 5382.704850183476 0.15230829373541924 5382.357518014827 0.19502387491320244
4129 5422.3307615755875 0.15229940151787244 5421.983447171537 0.19501500253324872
4130 5400.208583528497 0.1522904900330207 5399.861286959316 0.19500607914753454
4131 5425.388633473241 0.15228163343705434 5425.041354606204 0.1949972335992551
4132 5438.18241505703 0.15227279808290814 5437.835153852092 0.1949884068550494
4133 5424.156323237508 0.1522639638987074 5423.809079707996 0.19497956561413518
4134 5458.385760566752 0.15225518781824704 5458.038534570858 0.19497080807536543
4135 5446.887794131986 0.1522464065752491 5446.540585700767 0.19496202464322057
4136 5455.382831332036 0.15223765742148168 5455.035640393561 0.1949532810537441
4137 5475.797999641054 0.1522289429865692 5475.450826117032 0.19494458103489354
4138 5459.709872732962 0.1522202253688089 5459.362716647903 0.194935859690262
4139 5483.776929609467 0.1522115547170519 5483.429790850342 0.19492720440795264
4140 5482.425808301461 0.15220289264899836 5482.078686860768 0.19491854804360784
4141 5479.738849970393 0.15219424799758136 5479.391745815351 0.19490990704410746
4142 5500.9984484992865 0.15218564128856923 5500.651361541246 0.19490131675262415
4143 5488.007069690641 0.15217703445618105 5487.659999945018 0.19489271116674206
4144 5501.263409120627 0.15216846252860622 5500.91635650615 0.19488415194899522
4145 5506.907117649591 0.15215990835842333 5506.560082132428 0.19487560880497973
4146 5498.581667280526 0.1521513643492226 5498.23464884703 0.19486706914607993
4147 5516.210626597391 0.15214285572783812 5515.863625164559 0.1948585771037238
4148 5508.177795918587 0.15213435209859616 5507.830811486925 0.19485007956302988
4149 5512.517115130493 0.15212587379782364 5512.170147644072 0.1948416126229954
4150 5521.328622275495 0.15211741775733212 5520.981671686907 0.1948331708305498
4151 5511.545563206212 0.15210896934204468 5511.198629508029 0.1948247288410095
4152 5523.557712944068 0.1521005516380778 5523.2107960650665 0.19481632736340268
4153 5520.036250165003 0.15209214342715313 5519.689350092329 0.19480792924728882
4154 5518.3283705234535 0.1520837539886047 5517.981487218432 0.19479955103311858
4155 5527.133409504668 0.15207538808283513 5526.786542915329 0.19479120125558072
4156 5518.260739994316 0.15206702959695317 5517.9138901129745 0.19478285174545254
4157 5524.597606381105 0.15205869700492355 5524.2507731489595 0.19477453514040827
4158 5524.02179672364 0.15205037704559876 5523.674980118228 0.19476622836771335
4159 5518.9550854085965 0.15204207168153566 5518.608285401996 0.19475793491906232
4160 5525.794234067941 0.15203378930992487 5525.447450608813 0.19474966981844552
4161 5518.638410846936 0.152025515059769 5518.291643924799 0.19474140707682955
4162 5520.316498110832 0.15201726247993141 5519.969747677809 0.1947331705436288
4163 5520.96779107703 0.15200902442058983 5520.621057104605 0.19472494800427778
4164 5514.46717253741 0.15200079838955627 5514.120455003971 0.19471673504877493
4165 5518.549650758567 0.15199259391270165 5518.202949616036 0.19470854861790618
4166 5512.932306638856 0.1519843985028022 5512.585621873332 0.19470036702213595
4167 5511.282692617695 0.15197622127981392 5510.936024190216 0.19469220619913558
4168 5511.83479383377 0.15196805950856668 5511.488141712552 0.19468406171027172
4169 5504.97580468287 0.1519599082609946 5504.629168849688 0.19467592492124836
4170 5506.3178840495775 0.15195177672883606 5505.9712644608035 0.19466781204462416
4171 5501.647829834444 0.1519436551736799 5501.301226472954 0.1946597063161072
4172 5497.841730582659 0.15193554903395964 5497.4951434164595 0.19465161716603152
4173 5497.515755178478 0.1519274585655459 5497.169184174585 0.19464354532773795
4174 5490.722694438773 0.15191937783086443 5490.376139580437 0.19463548050481583
4175 5489.739190410579 0.1519113148530611 5489.392651658988 0.1946274367377309
4176 5485.402571418818 0.151903262589118 5485.056048754213 0.19461940201559652
4177 5480.269059424807 0.15189522362458371 5479.922552820378 0.1946113808046159
4178 5478.74858676334 0.15188720002333714 5478.402096186428 0.1946033768886881
4179 5472.0691717908885 0.15187918583278667 5471.722697225018 0.19459538003743157
4180 5469.271058509636 0.1518711875081594 5468.924599920641 0.19458740148633327
4181 5464.812868235629 0.15186320037998788 5464.46642560191 0.19457943333984637
4182 5458.851401572407 0.15185522501746662 5458.504974870781 0.19457147660911128
4183 5456.112966978697 0.15184726434486256 5455.766556177872 0.19456353648017233
4184 5449.442351559334 0.1518393130232824 5449.095956642473 0.19455560383808718
4185 5445.277102615779 0.1518313758744614 5444.930723552842 0.19454768706257033
4186 5440.432580812525 0.15182345011842308 5440.086217580918 0.19453978148858317
4187 5433.908099499783 0.1518155350750607 5433.561752078696 0.19453188601198984
4188 5430.067403427818 0.1518076338382613 5429.721071787927 0.19452400605341433
4189 5423.280661607978 0.1517997419918076 5422.934345731883 0.19451613410337917
4190 5418.083178232089 0.15179186289513136 5417.736878093173 0.19450827602139614
4191 5412.736024448107 0.1517839951209738 5412.389740023553 0.19450042943331045
4192 5405.779117412361 0.1517761373645675 5405.432848682813 0.19449259218424952
4193 5400.991259778741 0.1517682924590436 5400.645006717063 0.19448476921925043
4194 5393.99768523658 0.15176045696895432 5393.6514478249055 0.19447695470558654
4195 5388.000891081474 0.15175263309126583 5387.654669295869 0.1944691525137556
4196 5382.125402692281 0.15174482025854333 5381.779196510303 0.1944613617192056
4197 5374.80366610689 0.1517370169844088 5374.457475510047 0.19445357985931971
4198 5369.2151305409125 0.15172922563659272 5368.868955504202 0.19444581107386996
4199 5361.9661642345345 0.1517214436568385 5361.62000473986 0.1944380510177485
4200 5355.330878385788 0.15171367240951258 5354.984734411241 0.19443030213773999
4201 5348.946225548265 0.15170591179838205 5348.600097072162 0.19442256430479166
4202 5341.303255333847 0.15169816042105141 5340.957142338236 0.19441483519027974
4203 5335.037501229206 0.1516904201381711 5334.691403691001 0.19440711806688277
4204 5327.5161228717425 0.15168268909038735 5327.17004077288 0.19439940977231415
4205 5320.358480788947 0.15167496810097858 5320.012414109024 0.1943917118220745
4206 5313.501634845446 0.15166725727888208 5313.155583563729 0.19438402443733055
4207 5305.573239478079 0.15165955542956988 5305.227203577019 0.1943763456298133
4208 5298.731955457615 0.15165186395931585 5298.38593491576 0.1943686778959621
4209 5290.939792291726 0.1516441815201971 5290.593787091265 0.19436101894134766
4210 5283.3492988178095 0.15163650861535188 5283.003308939472 0.19435336972186032
4211 5276.062505202014 0.1516288454020967 5275.716530626066 0.19434573054577733
4212 5267.881155622994 0.15162119092368428 5267.535196332253 0.19433809981702269
4213 5260.549660735955 0.15161354622276896 5260.203716710324 0.19433047940743858
4214 5252.49795422249 0.15160591030367623 5252.152025444562 0.19432286762428289
4215 5244.547086494654 0.15159828349655546 5244.2011729460455 0.19431526511239566
4216 5236.873417316287 0.15159066593087542 5236.527518978219 0.19430767213733674
4217 5228.468495782172 0.15158305686723345 5228.122612637841 0.19430008746426217
4218 5220.720202906821 0.15157545707702244 5220.37433493725 0.19429251249419907
4219 5212.425059905373 0.1515678657992952 5212.079207093634 0.19428494593903736
4220 5204.173728146795 0.15156028327781934 5203.827890475236 0.1942773882808745
4221 5196.155844506372 0.1515527095882652 5195.810021957088 0.1942698396960156
4222 5187.553364590444 0.15154514416920167 5187.207557147027 0.19426229924811894
4223 5179.452266439132 0.15153758759694913 5179.10647408354 0.19425476799488706
4224 5170.932634188168 0.1515300392673411 5170.586856903979 0.19424724492089307
4225 5162.43038435686 0.15152249938235618 5162.084622127053 0.19423973042405365
4226 5154.110012513481 0.15151496796399858 5153.764265320928 0.19423222458867728
4227 5145.332895222404 0.15150744458866303 5144.987163051103 0.19422472671189778
4228 5136.93470917086 0.15149992969298184 5136.588992003564 0.19421723760184442
4229 5128.2115263689875 0.15149242278210862 5127.865824189771 0.19420975643407143
4230 5119.499122460404 0.1514849240355906 5119.15343525281 0.19420228355847127
4231 5110.916446169035 0.151477433432154 5110.570773916621 0.19419481898258853
4232 5101.985243654656 0.15146995065293167 5101.63958634182 0.19418736218259675
4233 5093.338067950384 0.15146247603190202 5092.992425560571 0.1941799137809039
4234 5084.43368067835 0.1514550091563423 5084.088053196098 0.19417247309607757
4235 5075.544651334961 0.15144755018965797 5075.1990387443275 0.194165040443592
4236 5066.737618119804 0.15144009907943723 5066.392020404952 0.1941576157734201
4237 5057.671285752672 0.15143265558702065 5057.325702898385 0.19415019869967037
4238 5048.8162755192125 0.1514252199674087 5048.470707509544 0.19414278970088908
4239 5039.753781774458 0.1514177918746926 5039.408228594372 0.1941353882108772
4240 5030.715947801089 0.1514103714568043 5030.370409435118 0.19412799451402402
4241 5021.719681054986 0.15140295864061293 5021.374157487825 0.19412060851995064
4242 5012.536116190914 0.15139555325023524 5012.190607407713 0.19411322995087193
4243 5003.508322549881 0.1513881554769177 5003.162828535235 0.19410585916915793
4244 4994.3108372041925 0.15138076503244077 4993.965357943453 0.1940984957069424
4245 4985.147671894346 0.15137338204818246 4984.802207372481 0.19409113981712336
4246 4975.994119992194 0.15136600643830087 4975.648670194373 0.1940837913827882
4247 4966.71039218859 0.15135863807710567 4966.364957100301 0.19407645021228737
4248 4957.539707625308 0.15135127710259497 4957.194287231635 0.19406911657133238
4249 4948.229657034093 0.15134392327794705 4947.884251320736 0.19406179007877672
4250 4938.961374729054 0.15133657671680165 4938.615983681382 0.19405447095481793
4251 4929.679221345776 0.1513292373266742 4929.333844949382 0.19404715906692172
4252 4920.3115637624 0.15132190502235995 4919.9662020030855 0.19403985429239637
4253 4911.02366415401 0.15131457989679822 4910.678317017297 0.19403255681557327
4254 4901.622213214714 0.15130726175937106 4901.2768806866225 0.1940252663326981
4255 4892.266572674668 0.15129995070520433 4891.921254740933 0.1940179830303232
4256 4882.881356423458 0.15129264663998662 4882.536053070048 0.19401070676922066
4257 4873.445038403517 0.15128534951081848 4873.0997496165255 0.1940034374811473
4258 4864.06223219283 0.15127805937278663 4863.716957958175 0.19399617528233387
4259 4854.5888917125385 0.1512707760765849 4854.243632016524 0.19398891993791026
4260 4845.161761131703 0.15126349969852432 4844.816515960404 0.19398167160040286
4261 4835.696119826506 0.15125623014652426 4835.350889166228 0.19397443013151985
4262 4826.205303890896 0.15124896739259983 4825.860087728 0.19396719550443656
4263 4816.74723712408 0.15124171146082183 4816.402035444839 0.19395996777966615
4264 4807.219645839455 0.15123446223828282 4806.874458630434 0.1939527467828621
4265 4797.735394574288 0.1512272197826325 4797.390221821873 0.1939455326328164
4266 4788.209351375955 0.15121998400753373 4787.864193066749 0.1939383251987861
4267 4778.676996936016 0.15121275490303057 4778.331853056629 0.1939311244833444
4268 4769.161196973759 0.15120553246884827 4768.8160675107865 0.19392393050318849
4269 4759.5950437681195 0.1511983166234289 4759.24992870836 0.19391674313599222
4270 4750.066818826956 0.1511911074063943 4749.721718157081 0.1939095624679104
4271 4740.498051217733 0.15118390474010382 4740.152964924611 0.19390238838129026
4272 4730.9358910337505 0.15117670862626337 4730.590819104227 0.1938952208970905
4273 4721.3781563315415 0.15116951904673392 4721.033098752495 0.19388805999964115
4274 4711.787204617686 0.15116233594610498 4711.44216137613 0.19388090560989646
4275 4702.227134040452 0.1511551593471601 4701.882105123321 0.19387375778344948
4276 4692.631197349904 0.15114798918320416 4692.286182744301 0.19386661641995911
4277 4683.049789387271 0.15114082546192784 4682.70478908026 0.19385948154902896
4278 4673.4644470444055 0.15113366815347937 4673.119461023119 0.19385235313342333
4279 4663.860633007627 0.15112651722329098 4663.5156612592755 0.19384523112844754
4280 4654.2799808665195 0.15111937267912487 4653.935023378278 0.19383811556232303
4281 4644.6704841981355 0.15111223446659836 4644.325540957315 0.19383100635462971
4282 4635.079327395843 0.15110510259463233 4634.7343983897135 0.19382390353551454
4283 4625.479385354586 0.15109797702727348 4625.134470570503 0.19381680705600154
4284 4615.872972291584 0.15109085774550846 4615.528071716942 0.1938097168968149
4285 4606.282254519437 0.1510837447445329 4605.937368141628 0.19380263306312476
4286 4596.671002905476 0.15107663798262252 4596.326130711998 0.19379555549521063
4287 4587.078695930743 0.15106953746631702 4586.73383790906 0.1937884842176582
4288 4577.475916339356 0.1510624431583896 4577.13107247702 0.193781419178199
4289 4567.875693059826 0.15105535505029966 4567.530863344401 0.19377436037436815
4290 4558.284752257464 0.15104827312767566 4557.939936676543 0.1937673077935664
4291 4548.6818758323125 0.1510411973607374 4548.337074373557 0.19376026139567157
4292 4539.09629173122 0.15103412775132907 4538.751504382272 0.19375322119585117
4293 4529.501211052633 0.1510270642647543 4529.156437801224 0.19374618714520944
4294 4519.914722801265 0.15102000689832518 4519.569963635116 0.19373915925025365
4295 4510.332756461816 0.15101295563143574 4509.988011368698 0.19373213748648438
4296 4500.746848198755 0.15100591044457054 4500.40211716648 0.19372512183057716
4297 4491.175295930323 0.15099887133390516 4490.830578946702 0.19371811228674016
4298 4481.597218351659 0.15099183826986232 4481.252515404575 0.19371110881400694
4299 4472.03101572592 0.1509848112517326 4471.686326803247 0.19370411142128538
4300 4462.466556403289 0.15097779025603092 4462.121881492955 0.1936971200780861
4301 4452.904836064084 0.1509707752711016 4452.560175154039 0.19369013477380898
4302 4443.354182644601 0.1509637662877221 4443.009535722811 0.19368315550230156
4303 4433.801175247845 0.15095676328271665 4433.45654230233 0.19367618223282085
4304 4424.261061779654 0.15094976625448595 4423.916442798427 0.1936692149718245
4305 4414.721917080943 0.15094277517967827 4414.3773120520755 0.19366225368814732
4306 4405.190430557628 0.1509357900517294 4404.845839469198 0.19365529837919865
4307 4395.66716476005 0.15092881085728052 4395.322587600162 0.19364834903076875
4308 4386.146082383285 0.15092183757958907 4385.801519140083 0.1936414056224624
4309 4376.637336543999 0.15091487021446873 4376.292787205629 0.19363446815544935
4310 4367.130507947351 0.15090790874102225 4366.785972502008 0.19362753660199747
4311 4357.634358293214 0.1509009531550746 4357.289836729096 0.19362061096292
4312 4348.144588223849 0.15089400344099888 4347.800080529189 0.1936136912192863
4313 4338.66114993892 0.15088705958748674 4338.316656101973 0.19360677735938683
4314 4329.188695457232 0.15088012158725228 4328.844215466267 0.19359986937830362
4315 4319.720303685454 0.1508731894232296 4319.375837528777 0.19359296725420438
4316 4310.263895623437 0.15086626309141474 4309.919443289358 0.19358607098753225
4317 4300.813287131572 0.15085934257592182 4300.468848608438 0.19357918055820358
4318 4291.372214009324 0.15085242786921785 4291.027789285495 0.19357229596038655
4319 4281.940716706849 0.15084551896141832 4281.596305770704 0.19356541718402018
4320 4272.5159646018255 0.15083861583963726 4272.171567441772 0.19355854421384905
4321 4263.103232289259 0.15083171849861918 4262.758848893713 0.19355167704754722
4322 4253.696911233767 0.1508248269239148 4253.352541591176 0.19354481566688939
4323 4244.302117747843 0.15081794110991004 4243.957761846664 0.19353796006876986
4324 4234.915999753264 0.15081106104529293 4234.571657581979 0.1935311102400794
4325 4225.539198254637 0.15080418672080043 4225.194869801745 0.19352426617124255
4326 4216.1737818758365 0.1507973181294255 4215.829467129851 0.19351742785635667
4327 4206.816235935358 0.1507904552591932 4206.471934884818 0.19351059528091966
4328 4197.471049268813 0.15078359810481373 4197.1267619022665 0.19350376844184858
4329 4188.134430671195 0.15077674665493965 4187.790156977216 0.19349694732545525
4330 4178.809098737452 0.1507699009027807 4178.464838704624 0.1934901319259148
4331 4169.494442281205 0.15076306083990296 4169.150195898131 0.19348332223436424
4332 4160.189462114305 0.15075622645704415 4159.845229369607 0.19347651824049467
4333 4150.896830001551 0.15074939774824314 4150.552610883864 0.19346971993957776
4334 4141.613428733944 0.150742574703286 4141.269223231921 0.19346292731942297
4335 4132.342456033663 0.15073575731653974 4131.998264135971 0.1934561403757337
4336 4123.081816852266 0.15072894557899372 4122.737638547588 0.19344935909820699
4337 4113.832507311403 0.1507221394836286 4113.488342588439 0.19344258347996746
4338 4104.59515254724 0.15071533902354653 4104.251001394702 0.19343581351423145
4339 4095.3681874070057 0.15070854419029747 4095.024049813624 0.1934290491914436
4340 4086.154026008405 0.1507017549783382 4085.8099019629194 0.19342229050703855
4341 4076.950412159195 0.15069497137904944 4076.606301650365 0.19341553745099346
4342 4067.759282152684 0.15068819338677325 4067.4151851692786 0.19340879001838704
4343 4058.5797744246565 0.15068142099402712 4058.235690955462 0.193402048201035
4344 4049.411916241881 0.15067465419411863 4049.067846275695 0.1933953119920486
4345 4040.256753688332 0.15066789298105077 4039.9126972139657 0.19338858138569776
4346 4031.112828926924 0.15066113734729955 4030.768785933203 0.19338185637349864
4347 4021.981939664176 0.15065438728766337 4021.637910139937 0.1933751369509595
4348 4012.8626814434333 0.15064764279474227 4012.5186653775286 0.19336842310969055
4349 4003.7560801152786 0.15064090386310142 4003.412077496571 0.19336171484464276
4350 3994.661949631632 0.15063417048631436 3994.317960448997 0.1933550121490041
4351 3985.579957364955 0.15062744265817488 3985.2359816072803 0.19334831501625033
4352 3976.5110844361993 0.1506207203733405 3976.1671220923845 0.19334162344132394
4353 3967.454238911658 0.15061400362511074 3967.1102899706166 0.19333493741673455
4354 3958.4106231354253 0.15060729240862292 3958.066687586079 0.19332825693812003
4355 3949.3794295366038 0.15060058671743237 3949.0355073678884 0.19332158199833485
4356 3940.3611780249557 0.15059388654640363 3940.0172692258166 0.19331491259242004
4357 3931.3559355144594 0.15058719188991532 3931.012040073855 0.19330824871454766
4358 3922.363346831723 0.150580502742258 3922.019464738622 0.19330159035866304
4359 3913.384161172454 0.15057381909859946 3913.040292415835 0.19329493752018673
4360 3904.4176358708582 0.15056714095296603 3904.0737804397127 0.1932882901925171
4361 3895.464557901882 0.15056046830079425 3895.12071578521 0.19328164837142783
4362 3886.524449144436 0.15055380113642386 3886.1806203312485 0.19327501205076647
4363 3877.597605718086 0.1505471394550304 3877.2537901974056 0.1932683812257602
4364 3868.684132071826 0.15054048325161706 3868.340329832683 0.1932617558913024
4365 3859.783761469764 0.15053383252096425 3859.4399725012013 0.19325513604185493
4366 3850.8970244350944 0.15052718725862635 3850.5532487261626 0.19324852167316525
4367 3842.0234191568347 0.1505205474592779 3841.6796566965963 0.1932419127794297
4368 3833.1634858405446 0.15051391311861634 3832.8197366180693 0.19323530935655622
4369 3824.316905166517 0.1505072842316191 3823.973169170886 0.19322871139917677
4370 3815.4838861416843 0.15050066079378285 3815.140163361988 0.1932221189027768
4371 3806.664502429833 0.15049404280058234 3806.3207928551697 0.1932155318627607
4372 3797.8585767723366 0.1504874302472727 3797.514880391815 0.19320895027412285
4373 3789.066482002662 0.15048082312970415 3788.722798805399 0.1932023741328379
4374 3780.287865733684 0.15047422144311257 3779.9441957088075 0.19319580343379036
4375 3771.523121751571 0.15046762518343973 3771.1794648882146 0.19318923817304406
4376 3762.77201139709 0.15046103434616578 3762.428367684398 0.19318267834582892
4377 3754.0347038156287 0.1504544489271136 3753.6910732427536 0.1931761239479372
4378 3745.3112360821956 0.1504478689221143 3744.9676186382985 0.1931695749751345
4379 3736.601496749027 0.1504412943268591 3736.257892423277 0.19316303142291927
4380 3727.905748086299 0.15043472513744283 3727.562156867874 0.19315649328744897
4381 3719.2237369011864 0.15042816134956705 3718.8801587792723 0.1931499605641721
4382 3710.5557570405463 0.15042160295941245 3710.212192004338 0.19314343324933672
4383 3701.9016220519743 0.15041504996285154 3701.558070090673 0.1931369113386222
4384 3693.261473910179 0.15040850235601913 3692.917935012995 0.19313039482813865
4385 3684.635320301095 0.15040196013502846 3684.291794457246 0.19312388371392444
4386 3676.0230985702633 0.15039542329594968 3675.679585768976 0.19311737799191825
4387 3667.424986277225 0.15038889183509477 3667.0814865077314 0.1931108776584492
4388 3658.8408060327442 0.15038236574854305 3658.4973192842863 0.19310438270941468
4389 3650.2707728318555 0.15037584503270274 3649.9272990936815 0.19309789314125883
4390 3641.714741555148 0.15036932968375993 3641.3712808165146 0.19309140895001117
4391 3633.172831488888 0.15036281969812845 3632.8293837390574 0.19308493013207356
4392 3624.645026817256 0.15035631507215946 3624.3015920455 0.1930784566837132
4393 3616.131304034388 0.1503498158022389 3615.7878822299845 0.19307198860123306
4394 3607.631771151615 0.15034332188487698 3607.2883623038488 0.1930655258811299
4395 3599.146313299535 0.1503368333164603 3598.802917397699 0.19305906851966032
4396 3590.675079572796 0.15033035009360243 3590.3316966061893 0.19305261651345448
4397 3582.21795993475 0.1503238722127511 3581.8745898926786 0.19304616985883144
4398 3573.7750534395354 0.1503173996705558 3573.4316963113124 0.1930397285524389
4399 3565.34632623596 0.15031093246357793 3565.0029820109057 0.19303329259075175
4400 3556.9317855801664 0.15030447058846147 3556.588454247608 0.1930268619703656
4401 3548.5314830683283 0.15029801404189597 3548.1881646175984 0.1930204366879373
4402 3540.145354873612 0.1502915628205219 3539.8020492940514 0.19301401674001734
4403 3531.773494998083 0.1502851169211298 3531.4302022790384 0.19300760212339796
4404 3523.4158241652663 0.15027867634039302 3523.072544296091 0.19300119283465003
4405 3515.0724213303906 0.1502722410751541 3514.729154300445 0.19299478887061797
4406 3506.7432420675154 0.15026581112216292 3506.3999878661652 0.1929883902279699
4407 3498.428314042795 0.1502593864782729 3498.085072659413 0.1929819969035339
4408 3490.1276466232157 0.15025296714033343 3489.7844180471816 0.19297560889411586
4409 3481.8412150931395 0.1502465531051972 3481.4979993138377 0.19296922619650986
4410 3473.5690684221836 0.150240144369804 3473.225865429006 0.19296284880764444
4411 3465.3111550354793 0.15023374093102415 3464.967964817824 0.19295647672431354
4412 3457.0675319568754 0.1502273427858556 3456.724354504146 0.1929501099435144
4413 3448.8381534015107 0.1502209499312179 3448.494988703117 0.19294374846209614
4414 3440.623055404392 0.1502145623641331 3440.2799034497507 0.19293739227706855
4415 3432.4222202228584 0.1502081800815932 3432.0790810013914 0.19293104138537584
4416 3424.235649678303 0.15020180308062747 3423.8925231794387 0.19292469578401317
4417 3416.06335781411 0.15019543135830166 3415.7202440272818 0.19291835547002428
4418 3407.9053175527065 0.15018906491165743 3407.5622164673546 0.19291202044039904
4419 3399.761562169111 0.15018270373781734 3399.418473774681 0.19290569069225297
4420 3391.6320533225557 0.1501763478338534 3391.288977608499 0.1928993662226029
4421 3383.5168236827594 0.150169997196922 3383.173760638534 0.19289304702859816
4422 3375.4158431374804 0.1501636518241432 3375.072792752549 0.19288673310731339
4423 3367.3291271950893 0.15015731171269064 3366.986089458921 0.19288042445590473
4424 3359.256665900482 0.1501509768597393 3358.913640802551 0.19287412107151808
4425 3351.198451572094 0.15014464726247628 3350.85543910188 0.19286782295131016
4426 3343.1544944144234 0.15013832291812634 3342.8114945614125 0.19286153009249113
4427 3335.1247692182956 0.15013200382389633 3334.7817819719794 0.19285524249222977
4428 3327.1092963705796 0.15012568997704887 3326.766321720455 0.19284896014778086
4429 3319.1080458910765 0.15011938137482034 3318.7650838266454 0.19284268305634336
4430 3311.12103485989 0.15011307801449908 3310.778085370661 0.19283641121519648
4431 3303.14824104618 0.1501067798933583 3302.805304121665 0.19283014462158343
4432 3295.1896683450823 0.15010048700870438 3294.8467439748006 0.19282388327279543
4433 3287.245308596986 0.15009419935784957 3286.902396770462 0.1928176271661244
4434 3279.3151503382264 0.1500879169381163 3278.9722510449897 0.192811376298871
4435 3271.399197767619 0.15008163974685265 3271.056310997204 0.1928051306683714
4436 3263.497429139349 0.15007536778139965 3263.1545548812956 0.19279889027194091
4437 3255.609853709552 0.1500691010391348 3255.266991953406 0.1927926551069498
4438 3247.736447892178 0.1500628395174222 3247.39359862749 0.1927864251707367
4439 3239.8772177318547 0.150056583213662 3239.53438094818 0.19278020046069475
4440 3232.0321449855433 0.15005033212524524 3231.6893206724435 0.19277398097419365
4441 3224.201227236811 0.15004408624958934 3223.858415383853 0.192767766708641
4442 3216.384454618589 0.15003784558411437 3216.041655215344 0.1927615576614416
4443 3208.581815591569 0.15003161012625224 3208.2390286276127 0.1927553538300135
4444 3200.793307304397 0.1500253798734509 3200.4505327693114 0.19274915521179553
4445 3193.0189121164162 0.1500191548231573 3192.6761499997892 0.19274296180421777
4446 3185.258630189496 0.15001293497284351 3184.9158804809185 0.19273677360474728
4447 3177.5124422551694 0.15000672031997414 3177.1697049442387 0.19273059061083125
4448 3169.7803471879192 0.1500005108620405 3169.4376222642372 0.1927244128199572
4449 3162.0623278746475 0.14999430659652738 3161.7196153278214 0.1927182402295951
4450 3154.358379019107 0.14998810752094144 3154.0156788387485 0.19271207283724606
4451 3146.6684875862557 0.1499819136327896 3146.325799761982 0.19270591064040637
4452 3138.9926432521056 0.1499757249295908 3138.6499677735396 0.19269975363658726
4453 3131.3308370169543 0.14996954140887375 3130.9881738737217 0.1926936018233108
4454 3123.6830544011177 0.14996336306816985 3123.340403582851 0.19268745519809877
4455 3116.049289005761 0.14995718990502704 3115.7066505020975 0.1926813137584958
4456 3108.4295240684687 0.14995102191699047 3108.0868978690496 0.19267517750203672
4457 3100.8237537566465 0.14994485910162408 3100.4811398511188 0.19266904642628377
4458 3093.2319611079593 0.1499387014564884 3092.889359485974 0.19266292052878825
4459 3085.6541389576896 0.14993254897916072 3085.3115496089035 0.1926567998071255
4460 3078.0902717986405 0.14992640166721782 3077.7476947127147 0.1926506842588654
4461 3070.5403498870587 0.14992025951824817 3070.1977850536587 0.19264457388159367
4462 3063.004360014268 0.14991412252984493 3062.661807423065 0.19263846867289916
4463 3055.4822895094894 0.14990799069960717 3055.1397491501593 0.19263236863037703
4464 3047.9741273876125 0.14990186402514305 3047.6315992498357 0.19262627375163374
4465 3040.4798585693043 0.14989574250406262 3040.137342642766 0.19262018403427464
4466 3032.99947346334 0.1498896261339872 3032.65696973773 0.19261409947592112
4467 3025.532955683421 0.14988351491253823 3025.190464148434 0.19260802007419017
4468 3018.080295830865 0.149877408837349 3017.737816476201 0.19260194582671566
4469 3010.6414774547443 0.14987130790605238 3010.2990102701074 0.19259587673112727
4470 3003.216490225411 0.1498652121162919 3002.8740352005093 0.1925898127850692
4471 2995.8053185969034 0.14985912146571234 2995.4628757214514 0.19258375398618427
4472 2988.4079506098833 0.14985303595196667 2988.0655198735994 0.1925777003321259
4473 2981.024372067002 0.1498469555727109 2980.681953459609 0.19257165182054992
4474 2973.654569246463 0.1498408803256069 2973.3121627576884 0.19256560844911813
4475 2966.2985291902446 0.14983481020832157 2965.956134809821 0.19255957021549866
4476 2958.9562367698686 0.14982874521852513 2958.6138544875325 0.19255353711736162
4477 2951.6276797700557 0.1498226853538946 2951.2853095755495 0.19254750915238641
4478 2944.3128422688155 0.14981663061210856 2943.9704841518856 0.19254148631825163
4479 2937.011712175985 0.14981058099085337 2936.669366126381 0.1925354686126467
4480 2929.7242733853977 0.14980453648781566 2929.3819393928766 0.19252945603325894
4481 2922.450513410612 0.14979849710069018 2922.1081914649335 0.19252344857778647
4482 2915.190416413011 0.14979246282717235 2914.84810650394 0.19251744624392586
4483 2907.9439691796765 0.14978643366496397 2907.601671296982 0.19251144902938286
4484 2900.711156380302 0.1497804096117686 2900.3688705137583 0.19250545693186322
4485 2893.491963961679 0.1497743906652952 2893.149690101065 0.1924994699490793
4486 2886.28637713618 0.14976837682325536 2885.944115271278 0.192493488078746
4487 2879.0943810725917 0.14976236808336438 2878.7521311931896 0.19248751131858216
4488 2871.9159614223026 0.1497563644433414 2871.5737235181928 0.19248153966631115
4489 2864.7511027369787 0.14975036590090796 2864.408876797958 0.192475573119658
4490 2857.5997909368325 0.14974437245379024 2857.2575769527025 0.19246961167635374
4491 2850.462010157874 0.14973838409971596 2850.1198081184402 0.19246365533412985
4492 2843.3377463955135 0.14973240083641776 2842.995556290586 0.1924577040907244
4493 2836.2269835791326 0.14972642266162922 2835.884805398527 0.19245175794387517
4494 2829.129707593841 0.1497204495730889 2828.7875413273764 0.1924458168913264
4495 2822.045902345552 0.14971448156853642 2821.7037479830524 0.19243988093082223
4496 2814.975553461412 0.14970851864571572 2814.633410992706 0.1924339500601127
4497 2807.918644961745 0.14970256080237215 2807.5765143766657 0.19242802427694825
4498 2800.8751621169663 0.1496966080362547 2800.533043405351 0.192422103579084
4499 2793.8450891450375 0.14969066034511425 2793.502982296728 0.19241618796427643
4500 2786.8284109193437 0.14968471772670458 2786.486315924187 0.19241027743028566
4501 2779.825111878213 0.14967878017878164 2779.4830287260593 0.1924043719748739
4502 2772.8351765159528 0.14967284769910394 2772.493105196658 0.1923984715958058
4503 2765.8585894594185 0.14966692028543221 2765.516529962842 0.19239257629084916
4504 2758.895334886873 0.14966099793552934 2758.55328720288 0.1923866860577731
4505 2751.9453975483807 0.14965508064716082 2751.603361666839 0.19238080089435028
4506 2745.008761391392 0.14964916841809348 2744.6667373021755 0.19237492079835442
4507 2738.0854112103507 0.14964326124609711 2737.743398903337 0.1923690457675627
4508 2731.1753308096063 0.14963735912894277 2730.833330274678 0.19236317579975315
4509 2724.2785049554186 0.14963146206440434 2723.936516182461 0.19235731089270722
4510 2717.394917383849 0.14962557005025645 2717.0529403627547 0.1923514510442071
4511 2710.524552778066 0.14961968308427692 2710.18258749873 0.19234559625203823
4512 2703.6673948581956 0.14961380116424403 2703.3254413105174 0.1923397465139868
4513 2696.823428192539 0.14960792428793904 2696.4814863664233 0.19233390182784216
4514 2689.9926365146634 0.149602052453144 2689.650706400019 0.19232806219139392
4515 2683.17500426847 0.1495961856576434 2682.83308585521 0.19232222760243528
4516 2676.370515209206 0.14959032389922255 2676.028608487248 0.19231639805875947
4517 2669.579153661792 0.1495844671756692 2669.237258621058 0.19231057355816278
4518 2662.8009034044308 0.14957861548477178 2662.4590200348475 0.19230475409844214
4519 2656.035748649337 0.149572768824321 2655.6938769408353 0.19229893967739686
4520 2649.28367319829 0.1495669271921084 2648.941813140805 0.19229313029282716
4521 2642.544661158944 0.14956109058592748 2642.2028127424155 0.1922873259425353
4522 2635.8186963543785 0.14955525900357272 2635.4768595687506 0.19228152662432477
4523 2629.105762797073 0.1495494324428401 2628.7639376322945 0.1922757323360005
4524 2622.4058443300296 0.14954361090152682 2622.0640307760527 0.19226994307536882
4525 2615.718924876756 0.14953779437743153 2615.377122923538 0.1922641588402375
4526 2609.044988301131 0.14953198286835395 2608.7031979386343 0.19225837962841563
4527 2602.3840184445685 0.1495261763720951 2602.0422396627587 0.19225260543771341
4528 2595.735999187314 0.14952037488645717 2595.394231976162 0.19224683626594272
4529 2589.100914302669 0.14951457840924331 2588.759158652149 0.1922410721109161
4530 2582.478747678371 0.14950878693825803 2582.137003578462 0.19223531297044777
4531 2575.869483031768 0.14950300047130677 2575.5277504724545 0.19222955884235277
4532 2569.273104254585 0.14949721900619617 2568.9313832258545 0.19222380972444747
4533 2562.6895950145104 0.14949144254073363 2562.347885506355 0.19221806561454918
4534 2556.118939207683 0.14948567107272778 2555.7772412101 0.19221232651047648
4535 2549.561120456073 0.14947990459998808 2549.219433959063 0.1922065924100488
4536 2543.016122661358 0.1494741431203251 2542.674447654927 0.19220086331108666
4537 2536.48392940355 0.14946838663155 2536.142265877707 0.19219513921141146
4538 2529.964524590534 0.14946263513147526 2529.622872535294 0.1921894201088458
4539 2523.457891764233 0.14945688861791365 2523.116251169614 0.1921837060012128
4540 2516.9640148401922 0.1494511470886794 2516.6223856962174 0.19217799688633708
4541 2510.482877322037 0.14944541054158722 2510.141259618734 0.19217229276204337
4542 2504.014463142088 0.14943967897445268 2503.6728568694875 0.1921665936261581
4543 2497.558755756947 0.1494339523850921 2497.217160905085 0.19216089947650758
4544 2491.115739129882 0.1494282307713225 2490.7741556888 0.19215521031092006
4545 2484.6853966584754 0.1494225141309616 2484.3438246182172 0.19214952612722339
4546 2478.2677123560748 0.14941680246182829 2477.92615170669 0.19214384692324732
4547 2471.862669542532 0.14941109576174125 2471.521120274073 0.192138172696821
4548 2465.4702523036367 0.14940539402852096 2465.128714406162 0.19213250344577604
4549 2459.0904438652374 0.14939969725998722 2458.7489173288095 0.1921268391679428
4550 2452.723228403857 0.149394005453962 2452.381713218542 0.19212117986115437
4551 2446.3685890325273 0.14938831860826637 2446.027085188396 0.19211552552324232
4552 2440.026510049451 0.1493826367207233 2439.685017536578 0.19210987615204117
4553 2433.6969744164508 0.14937695978915513 2433.3554932249162 0.19210423174538355
4554 2427.379966602999 0.14937128781138612 2427.0384967228865 0.19209859230110557
4555 2421.075469366828 0.1493656207852394 2420.734010788226 0.19209295781704078
4556 2414.7834674122755 0.14935995870854082 2414.442020125276 0.19208732829102668
4557 2408.5039432199496 0.149354301579114 2408.16250721465 0.19208170372089758
4558 2402.236881822052 0.14934864939478618 2401.895457088553 0.19207608410449267
4559 2395.9822653101573 0.14934300215338184 2395.6408518385642 0.1920704694396466
4560 2389.740079182446 0.1493373598527295 2389.398676962869 0.19206485972420048
4561 2383.5103049799836 0.14933172249065382 2383.168914002537 0.1920592549559889
4562 2377.2929288614732 0.14932609006498504 2376.951549116275 0.1920536551328553
4563 2371.0879315872194 0.14932046257354817 2370.7465630643933 0.19204806025263366
4564 2364.8953002562776 0.149314840014175 2364.5539429459504 0.19204247031317015
4565 2358.715014512674 0.1493092223846902 2358.373668404977 0.19203688531229757
4566 2352.5470628031 0.14930360968292786 2352.205727888169 0.19203130524786544
4567 2346.391423164967 0.14929800190671164 2346.0500994329427 0.19202573011770444
4568 2340.2480859915127 0.1492923990538787 2339.906773432539 0.19202015991966848
4569 2334.1170269836634 0.14928680112225082 2333.7757255878896 0.19201459465158469
4570 2327.99823937809 0.14928120810966886 2327.656949135669 0.19200903431131316
4571 2321.8916954378606 0.1492756200139515 2321.5504163389496 0.19200347889667535
4572 2315.7973926037484 0.14927003683294507 2315.4561246385097 0.19199792840553984
4573 2309.7152980230862 0.14926445856446333 2309.3740411816857 0.19199238283571932
4574 2303.6454154162184 0.14925888520635996 2303.3041696888267 0.19198684218509462
4575 2297.5877042460033 0.14925331675644105 2297.2464696227953 0.19198130645146488
4576 2291.5421777032225 0.1492477532125711 2291.2009541743773 0.19197577563272944
4577 2285.508783598138 0.14924219457254417 2285.1675711538387 0.19197024972666588
4578 2279.48754954273 0.1492366408342411 2279.1463481731644 0.19196472873120143
4579 2273.478405505952 0.14923109199543688 2273.1372152013128 0.19195921264408086
4580 2267.481401276692 0.14922554805403715 2267.140222027175 0.19195370146327342
4581 2261.4964392497673 0.1492200090077874 2261.155271045573 0.19194819518647258
4582 2255.52360363329 0.1492144748546314 2255.182446464624 0.19194269381171317
4583 2249.5627538166204 0.14920894559226786 2249.2216076736913 0.1919371973366078
4584 2243.6140279252827 0.1492034212187004 2243.272892798305 0.19193170575929389
4585 2237.6772176596205 0.14919790173155356 2237.336093538812 0.1919262190772562
4586 2231.752546375885 0.14919238712892555 2231.411433251467 0.19192073728879455
4587 2225.8396982809136 0.1491868774083224 2225.498596143114 0.19191526039118975
4588 2219.9390326728826 0.14918137256799324 2219.597941511932 0.1919097883830008
4589 2214.050061523482 0.14917587260525372 2213.7089813296157 0.19190432126118057
4590 2208.173362902514 0.1491703775185962 2207.8322936659706 0.19189885902470633
4591 2202.3081703582066 0.14916488730502706 2201.9671120692315 0.1918934016699988
4592 2196.455417149814 0.1491594019634344 2196.1143697986536 0.19188794919671595
4593 2190.6138827931095 0.14915392149031903 2190.2728463700187 0.19188250160040804
4594 2184.7850822571245 0.14914844588521878 2184.4440567523575 0.19187705888185072
4595 2178.967048246634 0.1491429751437998 2178.626033650455 0.19187162103515815
4596 2173.16225662269 0.14913750926667596 2172.82125292536 0.19186618806295735
4597 2167.3675012079566 0.14913204824812473 2167.0265083997515 0.1918607599569728
4598 2161.5868586084816 0.14912659209055784 2161.2458766796685 0.1918553367229241
4599 2155.8150500882202 0.14912114078592242 2155.4740790290857 0.19184991834852702
4600 2150.0588413691535 0.14911569433965863 2149.717881169969 0.19184450484471052
4601 2144.309457477833 0.14911025273977122 2143.968508128901 0.19183909619240821
4602 2138.5782192023958 0.14910481599684486 2138.2372806939875 0.1918336924113987
4603 2132.8504049332155 0.14909938409215895 2132.509477255652 0.1918282934710465
4604 2127.145114702503 0.1490939570451095 2126.804197846052 0.1918228994062869
4605 2121.4374297446657 0.1490885348254095 2121.096523699674 0.19181751016658888
4606 2115.759843724009 0.1490831174676699 2115.418948480728 0.1918121258130582
4607 2110.069810592987 0.14907770492155092 2109.7289261418045 0.19180674626067176
4608 2104.4230695489528 0.14907229724814666 2104.0821958800884 0.19180137161608726
4609 2098.746359366336 0.14906689436207332 2098.40549647024 0.19179600173400554
4610 2093.136084541968 0.14906149637089028 2092.795232408796 0.1917906368010028
4611 2087.4650395191074 0.14905610312748518 2087.1241981394146 0.19178527656561142
4612 2081.9013282605583 0.14905071482158433 2081.5604976243812 0.19177992135572533
4613 2076.2222616934887 0.1490453311964918 2075.8814417915605 0.19177457073140816
4614 2070.7233470219744 0.14903995258836644 2070.382537844114 0.1917692252723932
4615 2065.011574891179 0.1490345785444639 2064.670776428433 0.19176388420158005
4616 2059.6105831817854 0.14902920966392272 2059.2697954235705 0.1917585485509657
4617 2053.8212182137127 0.1490238451405663 2053.4804411516366 0.19175321693563935
4618 2048.5787342008707 0.14901848604943185 2048.2379678236152 0.1917478912060024
4619 2042.6295109356638 0.14901313094233437 2042.2887552358484 0.19174256887310112
4620 2037.657101670538 0.14900778176203772 2037.3163566354963 0.19173725327951288
4621 2031.3961159024363 0.14900243588536435 2031.055381526635 0.19173193991575743
4622 2026.90067420321 0.14899709684910617 2026.5599504714953 0.1917266348654644
4623 2020.045377669071 0.1489917598635849 2019.7046645793139 0.19172132989375817
4624 2016.4132842044603 0.14898643141560272 2016.072581736888 0.19171603615684701
4625 2008.4343554965142 0.1489811026912616 2008.0936636553226 0.19171073850028308
4626 2006.3923145263523 0.14897578567702402 2006.0516332831385 0.1917054575366564
4627 1996.29115872223 0.1489704640293541 1995.9504880930356 0.1917001651649157
4628 1997.2157025399817 0.14896516006242824 1996.8750424801642 0.19169489975496293
4629 1983.095472061034 0.14895984324190115 1982.7548226089853 0.19168960880667418
4630 1989.6128384681822 0.14895455541638314 1989.2721995484899 0.191684364275894
4631 1967.8465184508823 0.14894923911433272 1967.5058901444186 0.19167906734946719
4632 1985.0042169909163 0.14894397339771717 1984.6635991635562 0.1916738539624532
4633 1948.6131011342143 0.14893864929812753 1948.27249394815 0.19166853676631126
4634 1986.1876012299365 0.14893341727323614 1985.8470044382248 0.19166337443856737
4635 1921.669430446071 0.14892806921176702 1921.3288443676734 0.1916580091857994
4636 1998.7588631229557 0.14892289351252386 1998.4182872926215 0.19165293682183188
4637 1879.8803562195221 0.14891748986306558 1879.5397912605265 0.19164746913245193
4638 2034.1705907934 0.14891241502988797 2033.8300358151062 0.19164256326382853
4639 1809.8930967288497 0.14890689355417958 1809.5525529492147 0.19163688608083973
4640 2116.7215906894467 0.14890200787330574 2116.3810563832476 0.1916322983254523
4641 1688.2093682113868 0.14889624557037878 1687.868845765895 0.19162619992145508
4642 2300.908035384371 0.14889172526088773 2300.5675214264706 0.1916222326396392
4643 1480.3229933452312 0.14888547905853308 1479.9824925721996 0.19161529397325205
4644 2718.544122716815 0.14888167722260973 2718.203628487474 0.1916125521185011
4645 1167.7812057520687 0.14887447330707335 1167.4407273252066 0.19160395355496138
4646 3711.2529583436717 0.14887208902731272 3710.9124826224934 0.1916036321506957
4647 906.8691163571633 0.1488630599560333 906.5286614375176 0.19159185968961648
4648 6114.2849592115535 0.14886336604481587 6113.944499715629 0.19159612987991934
4649 1490.0156410790603 0.14885129817309783 1489.675210780797 0.19157900009038223
4650 10681.061629153724 0.1488557989038011 10680.721182921217 0.19159043360396041
4651 3381.7768698117866 0.14884074348291482 3381.4364612985596 0.19156776974393894
4652 11202.258842640442 0.14884795147251062 11201.918410895383 0.19158379358702976
4653 1655.5691527331135 0.1488348710156517 1655.228753639893 0.19156422220474398
4654 1887.3875523317652 0.1488366417387094 1887.0471450858802 0.19157060414633503
4655 2618.1347954346566 0.1488326730106018 2617.794395479473 0.19156728217294364
4656 1353.138939739688 0.14882370381191257 1352.798560998457 0.1915550374190175
4657 5209.544059927119 0.14882677114099963 5209.203669001744 0.1915641542334444
4658 609.4827169756002 0.1488163691230804 609.1423509416212 0.1915496648558462
4659 259.30544016459686 0.14881401269606417 258.9650768477866 0.1915493041142213
4660 2568.3347265085804 0.14881183572519807 2567.9943650361 0.1915496367552906
4661 1102.413670052063 0.14880142663634624 1102.073333155493 0.19153546993385723
4662 1253.9767501099573 0.1488012292173779 1253.6364095035347 0.19153937720538022
4663 446.9235199103543 0.14879432530697864 446.58319383713996 0.19153174790733277
4664 586.719839555504 0.1487862647452747 586.3795311946998 0.19152209605895504
4665 1628.5185329030835 0.1487850026721697 1628.1782232932962 0.19152460711505453
4666 164.26237682677353 0.14877554365240675 163.9220884494367 0.19151283368440833
4667 123.4918043697274 0.14876959684509586 123.15152747757458 0.19150729530772637
4668 1112.5152461692414 0.14876604804933846 1112.1749739333427 0.19150618784950427
4669 381.47828301440774 0.14875579208202155 381.13803386007083 0.191493362254924
4670 93.53992071236178 0.14875095999414595 93.19967959351703 0.19149015885060236
4671 488.54313851531623 0.14874509890619173 488.20290810769995 0.19148530871008526
4672 431.22454236012567 0.14873506817993637 430.8843340960247 0.1914731959210619
4673 250.13090777019792 0.14873043742958872 249.79070666574 0.19147066702834836
4674 141.30330905865446 0.1487227414105471 140.9631234703736 0.19146284687029827
4675 303.4427520090816 0.14871338258850328 303.10258644657614 0.1914521799169768
4676 361.31147933609714 0.14870833996372165 360.9713218199545 0.1914491761789218
4677 50.80157496043545 0.14869941235882536 50.46143615708348 0.19143939099314816
4678 149.0147789589578 0.14869081620151878 148.67465787240465 0.19143027035165466
4679 361.57166317145555 0.14868503311005044 361.2315519977381 0.19142614060741067
4680 76.12862609722895 0.14867543864200908 75.7885353253682 0.19141533321872853
4681 66.2723627923556 0.14866750579988938 65.9322877620367 0.19140752451901175
4682 286.5512986413696 0.14866087128167316 286.2112357634429 0.1914020066450379
4683 109.85897532758099 0.14865107529113386 109.51893330423842 0.19139094805144702
4684 72.35627383963573 0.14864362085525415 72.01624615024403 0.1913840685364445
4685 194.71333168539837 0.14863617765982412 194.37331832679698 0.19137718094156828
4686 112.68108860457151 0.14862652873517357 112.34109563661261 0.1913664392237279
4687 134.16918780361334 0.14861934446987055 133.82920839037024 0.19136006877322867
4688 126.27504508572875 0.14861123817639288 125.93508182572266 0.19135202182970426
4689 95.69969847393658 0.14860196734639422 95.35975454537358 0.19134196121661284
4690 205.53913046324575 0.1485948598630151 205.19919989232372 0.1913357110590282
4691 93.88860006622214 0.1485862982722821 93.54868693311931 0.1913268348305439
4692 89.65460581503253 0.14857752558249157 89.31471066156983 0.1913176278802022
4693 253.42436112655463 0.14857034168353928 253.08447959796942 0.1913111869016501
4694 90.97398603505228 0.14856155983576488 90.63412260741119 0.19130186780531905
4695 118.26893703495163 0.14855330708501302 117.92909020963367 0.19129351823295238
4696 268.40471565066366 0.14854595077762156 268.0648830153771 0.19128668450891498
4697 106.01847311334619 0.148537178781505 105.67865862797198 0.19127730659269612
4698 183.89091696469285 0.14852938939321617 183.55111789074164 0.19126968455799093
4699 260.73462985621495 0.1485218306657883 260.39484564375925 0.19126238178988483
4700 133.79512249838004 0.1485132644717015 133.45535596055512 0.1912532733532379
4701 268.3953841665001 0.14850583047363186 268.05563217262153 0.1912461634048844
4702 248.44338086839574 0.1484981042182789 248.1036443252255 0.19123843895195883
4703 177.77111624847223 0.1484898821969901 177.43139653645628 0.19122982981895795
4704 345.94452162756613 0.1484826759432264 345.604815964162 0.1912229874608649
4705 246.36321631224757 0.14847486996974457 246.0235264523845 0.19121498989335423
4706 243.5730758427662 0.14846705956382958 243.23340179628315 0.1912069869192039
4707 398.3916400373107 0.1484599654716542 398.0519798765144 0.19120019532467403
4708 262.07860395417146 0.14845219864266443 261.73895962200805 0.1911921335207597
4709 329.55176821568955 0.14844479662569887 329.2121386984937 0.19118472057018746
4710 423.5252405137484 0.1484377368349619 423.18562494061047 0.1911778363029133
4711 298.20615717480393 0.1484301311212621 297.8665571162832 0.1911699273994819
4712 422.8127237815292 0.14842307814039893 422.4731377123364 0.19116299105241064
4713 432.5046646956876 0.1484160264174926 432.16509270096003 0.19115596831013004
4714 355.4426932762954 0.14840867917087774 355.10313621076403 0.19114838636053785
4715 504.7084890190458 0.14840188528772175 504.36894537216614 0.19114176159194268
4716 440.96923759038435 0.148394865950111 440.62970807542075 0.19113464901347826
4717 431.85617454331117 0.14838782973794448 431.5166592257015 0.19112748787168438
4718 561.6499700188181 0.14838120418667203 561.3104678030684 0.19112101156305378
4719 461.3751618775508 0.14837427680392382 461.0356736776725 0.19111392307441585
4720 519.6772174100838 0.1483675526910393 519.3377426732615 0.19110718413126265
4721 592.5497875165062 0.14836102947569302 592.210325745883 0.19110074114742248
4722 500.202238866255 0.14835426442806635 499.86279079145527 0.1910938103716549
4723 604.9882753078169 0.1483478105337245 604.6488400789635 0.1910874183196677
4724 607.7105612447184 0.14834136261432596 607.3711389153561 0.1910809667478883
4725 558.0571080947046 0.148334815722417 557.7176989787889 0.19107430019339383
4726 673.2648531392629 0.14832856759074686 672.9254564312648 0.1910681404073113
4727 621.6106968849654 0.14832220614688535 621.2713129694337 0.19106170938480813
4728 629.678170851321 0.1483159010468579 629.3387995960057 0.19105535426837922
4729 717.2236819529722 0.14830979612004955 716.8843228392175 0.19104931763469962
4730 645.8088930531987 0.14830355656705538 645.469546515777 0.19104298085469315
4731 704.3175303281218 0.14829748059221118 703.9781959296113 0.19103691791834426
4732 740.4408334133224 0.1482914778082683 740.1015109989538 0.19103093656032274
4733 685.4544610347159 0.1482853989779333 685.1151508623483 0.19102477338975557
4734 769.0647670397627 0.14827951286650168 768.7254685917881 0.1910189351082265
4735 754.1366409352237 0.14827360074243587 753.7973543377623 0.1910129967190251
4736 738.6999723967858 0.14826770596572578 738.3606976336987 0.19100705712135263
4737 814.8879465772761 0.14826196209720957 814.5486832536976 0.19100136148132627
4738 770.4553974646934 0.14825615364495864 770.1161458118081 0.19099549924032155
4739 797.7349974321107 0.14825044118910816 797.3957572047129 0.1909897862086427
4740 841.2157508331456 0.14824480190001882 840.8765218607622 0.19098417048345215
4741 797.0437874992019 0.14823912023701952 796.7045699431401 0.1909784358247995
4742 851.8175743013834 0.14823356600412915 851.4783678247938 0.19097291058539803
4743 855.3680421462192 0.1482280142840278 855.0288467810491 0.19096735088609035
4744 834.8693621991903 0.14822247643852515 834.5301779396165 0.19096178313526638
4745 892.243885431973 0.14821704610512615 891.9047119980293 0.19095638783863506
4746 867.6254066143158 0.14821158513083285 867.2862441312867 0.19095089789818878
4747 878.8077684945501 0.14820619163553453 878.4686167980386 0.19094550487602976
4748 916.662002645853 0.1482008553472189 916.3228616004997 0.19094019000616133
4749 885.799459704365 0.14819549878512395 885.4603294027537 0.1909348028261726
4750 920.4412476128867 0.14819023314701307 920.1021278197982 0.19092955994155583
4751 929.6027597351817 0.14818497545770007 929.2636504568626 0.19092430286135806
4752 912.2181654925355 0.14817973460009248 911.8790667113908 0.19091904654458194
4753 952.3715635276758 0.14817457144448656 952.0324750441465 0.19091391208477387
4754 939.0242667393364 0.148169392401379 938.6851886278753 0.1909087190596934
4755 943.6895021349591 0.14816426703606553 943.3504342682515 0.19090359967156098
4756 971.9802379763697 0.14815918348495127 971.6411802567277 0.19089853615712887
4757 951.65064449717 0.148154091717549 951.3115969760318 0.19089342942074905
4758 973.8760695201221 0.14814906887462972 973.5370320226715 0.19088842857597382
4759 982.2112310496639 0.1481440527376193 981.8722035787176 0.190883418208575
4760 969.9510001366662 0.14813905543007772 969.6119826640863 0.19087841714975698
4761 996.9919224544074 0.14813411545338373 996.6529148356501 0.19087350330397018
4762 989.0371253427272 0.1481291663576084 988.6981276261309 0.19086855023867658
4763 991.8112696681558 0.14812426201202109 991.4722817484123 0.19086365773139144
4764 1010.9107944915568 0.1481193874838896 1010.5718163011876 0.19085880288523713
4765 997.6951620819569 0.1481145114369756 997.356193647337 0.1908539231829061
4766 1012.5131614386343 0.14810968902077648 1012.1742026258174 0.1908491237960235
4767 1017.8036457061016 0.14810487108216006 1017.4646965195686 0.1908443154508182
4768 1010.1225679958812 0.14810007256054378 1009.7836284010237 0.1908395222969689
4769 1027.8135976829258 0.14809531653153632 1027.4746675748781 0.19083479151624533
4770 1022.1318309564008 0.14809055537735405 1021.792910367198 0.19083003382540725
4771 1024.67898461345 0.14808583189367366 1024.3400734543043 0.19082532725211435
4772 1036.3544226412178 0.14808112924998054 1036.0155208673546 0.19082064461333256
4773 1027.689786350781 0.14807642941480512 1027.3508939715846 0.19081594978160013
4774 1037.850328573887 0.14807177138671168 1037.511445486292 0.1908113162085807
4775 1039.976436733783 0.14806711622154078 1039.6375629436222 0.19080667393919742
4776 1035.6642280919539 0.14806248027687965 1035.3253635611397 0.19080205053732882
4777 1046.73342781908 0.1480578754446999 1046.3945724728069 0.19079747082821602
4778 1042.012424764163 0.14805326862623838 1041.673578622038 0.19079287349891824
4779 1044.596133308985 0.1480486933669336 1044.2572962963507 0.19078831926741413
4780 1050.7443656346497 0.14804413232447947 1050.4055377233326 0.19078377899265006
4781 1045.0164217657853 0.14803957725110656 1044.6776029526998 0.19077923583427292
4782 1051.8960815990388 0.14803505433457456 1051.5572718060191 0.19077473868523923
4783 1051.5619826004245 0.1480305335328866 1051.2231818330547 0.19077023383696046
4784 1049.4616492691723 0.1480260312292304 1049.1228574882384 0.19076574970481702
4785 1055.7661458352022 0.14802155114512608 1055.42736298912 0.19076129493709315
4786 1051.629769698011 0.14801707185645446 1051.290995795936 0.19075683021857612
4787 1053.9933144001805 0.1480126186234194 1053.6545493804022 0.19075240115487116
4788 1056.2540492423436 0.14800817490215265 1055.915293088215 0.19074797922636416
4789 1052.4858371367964 0.14800373945058984 1052.1470898361072 0.1907435612386588
4790 1056.776837361396 0.1479993281607687 1056.438098856518 0.1907391767172182
4791 1054.8750232202362 0.14799491903571232 1054.5362935147773 0.1907347864231607
4792 1054.0453208262513 0.14799052718988157 1053.7065998820183 0.19073041704318702
4793 1056.8875246388839 0.14798615076279 1056.5488124218455 0.19072606627554173
4794 1053.3228120593967 0.14798177760519204 1052.9841085697772 0.19072171201449128
4795 1055.099655868671 0.14797742548103193 1054.7609610568848 0.19071738630540114
4796 1054.7990181583257 0.14797307984597086 1054.4603320147853 0.1907130636944778
4797 1052.3410415010283 0.14796874395666626 1052.0023640074007 0.1907087496708974
4798 1054.4638350600667 0.14796442572437718 1054.1251661754197 0.1907044589223801
4799 1051.7908379516111 0.14796011035063703 1051.452177676141 0.19070016511953022
4800 1051.4935758229265 0.14795581055647147 1051.1549241214186 0.19069589095143163
4801 1051.8653118715122 0.14795152128438224 1051.5266687223843 0.19069162784363144
4802 1048.9106732471287 0.1479472373368233 1048.572038643324 0.19068736646761605
4803 1049.8055120289362 0.14794296988731023 1049.4668859320916 0.19068312695729278
4804 1047.9869878530078 0.1479387073425207 1047.6483702567934 0.19067888887182757
4805 1046.3294800835483 0.1479344551616941 1045.9908709664255 0.19067466196104035
4806 1046.6508948696394 0.14793021556398034 1046.3122942036732 0.1906704504022481
4807 1043.7954641108734 0.14792597989109493 1043.456871892092 0.19066623889022852
4808 1043.4721714827137 0.14792175768475177 1043.133587680503 0.1906620445259636
4809 1042.1915196959696 0.14791754280313815 1041.852944296651 0.1906578565155652
4810 1039.801160279719 0.14791333470154822 1039.4625932709891 0.19065367402816966
4811 1039.670267374506 0.14790913913837472 1039.3317087279665 0.19064950740117853
4812 1037.12164115369 0.14790494799110399 1036.7830908633978 0.1906453423010903
4813 1035.821419044997 0.14790076698681237 1035.482877088934 0.19064118907606487
4814 1034.7441125532625 0.1478965948782466 1034.4055789128554 0.1906370455289359
4815 1032.0527737426817 0.14789242780092823 1031.714248409912 0.1906329049686875
4816 1031.3235223507859 0.1478882718489496 1030.9850053006166 0.1906287783203594
4817 1029.0777547947646 0.14788412145414415 1028.7392460176013 0.19062465570917764
4818 1027.092203041084 0.14787997857197338 1026.753702521676 0.19062054083620497
4819 1025.9665943041755 0.14787584500331943 1025.6281020222955 0.19061643687670068
4820 1023.225736965178 0.14787171605328175 1022.8872529135117 0.19061233561313098
4821 1021.9083939103239 0.14786759634498076 1021.5699180685606 0.19060824541826643
4822 1019.8736561915958 0.14786348315331993 1019.5351885470565 0.19060416138608655
4823 1017.4616178949037 0.14785937584033826 1017.123158436452 0.19060008261149503
4824 1016.1340712436584 0.14785527737366622 1015.7956199519082 0.19059601437653165
4825 1013.4645168697309 0.14785118377504655 1013.1260737363156 0.19059194964030698
4826 1011.6481132342295 0.14784709770379548 1011.3096782431824 0.1905878933433209
4827 1009.7127847696371 0.1478430185965426 1009.374357906648 0.1905838443926184
4828 1007.0733315167018 0.14783894457946942 1006.7349127724954 0.19057979962699553
4829 1005.4725510790421 0.1478348785031196 1005.1341404363461 0.19057576419287833
4830 1002.9110480351716 0.14783081768296438 1002.5726454842244 0.19057173326431373
4831 1000.7142054722545 0.14782676312615775 1000.375811000272 0.19056770885624902
4832 998.7797344289523 0.14782271549268822 998.4413480213797 0.19056369208002755
4833 996.0498856686387 0.14781867268613244 995.711507316663 0.19055967928952552
4834 994.1650414523613 0.14781463684825466 993.8266711410774 0.19055567443558655
4835 991.6997084667948 0.14781060651952346 991.3613461854447 0.19055167483054408
4836 989.2412827441959 0.14780658165251614 988.9029284819666 0.1905476805768938
4837 987.2362506504619 0.14780256335928746 986.8979043934524 0.1905436936501956
4838 984.4985551067784 0.14779854986216856 984.1602168460261 0.19053971089020924
4839 982.3583289930984 0.1477945425045909 982.0199987157364 0.1905357348574167
4840 979.9545456144692 0.14779054070455555 979.6162233093335 0.1905317644311833
4841 977.3368418470777 0.14778654390989782 976.9985275044157 0.19052779875205333
4842 975.220513818145 0.14778255321871475 974.8822074250962 0.19052383983009877
4843 972.5149408288203 0.1477785673393503 972.1766423761617 0.19051988531916844
4844 970.1690832112653 0.14777458697906146 969.8307926876466 0.19051593663961672
4845 967.7876633700457 0.14777061206245617 967.4493807643764 0.19051199360687965
4846 965.0886080005431 0.14776664190155897 964.7503333035872 0.19050805505433674
4847 962.8478275923453 0.14776267738235802 962.5095607923098 0.1905041226531498
4848 960.1852230209121 0.14775871765519596 959.8469641084298 0.19050019482711364
4849 957.6896675632044 0.14775476301538834 957.3514165279589 0.1904962722300463
4850 955.2980656319124 0.14775081361779616 954.9598224631652 0.19049235512939103
4851 952.5702029814786 0.14774686882643565 952.2319676702509 0.19048844240127394
4852 950.2123848823912 0.147742929284759 949.8741574178085 0.19048453529796175
4853 947.5871456435325 0.14773899446501992 947.2489260162428 0.1904806328246974
4854 944.9936567207844 0.14773506443774043 944.6554449211536 0.19047673519307257
4855 942.5709870318344 0.14773113942636518 942.2327830495807 0.19047284282736712
4856 939.8450933777124 0.14772721890951535 939.5068972040235 0.1904689547793983
4857 937.3899436447205 0.14772330333268602 937.0517552694464 0.19046507194139115
4858 934.7900562697785 0.1477193923725567 934.4518756837026 0.19046119370329817
4859 932.140634644926 0.1477154859962102 931.8024618388754 0.19045732005445518
4860 929.6779862239646 0.14771158442196677 929.3398211881118 0.19045345143083728
4861 926.9689096566707 0.1477076872409239 926.6307523823549 0.19044958707494555
4862 924.4410250152241 0.14770379476099232 924.102875492848 0.19044572761509526
4863 921.8546215157457 0.1476999067784889 921.5164797362906 0.19044187267662768
4864 919.1799240988724 0.14769602322146091 918.8417900534995 0.19043802215155148
4865 916.6779040270623 0.14769214428065575 916.3397777063477 0.19043417643390165
4866 913.9905822762944 0.14768826963530046 913.6524636717334 0.19043033492579006
4867 911.4141403244647 0.14768439950493217 911.0760294268836 0.1904264980761958
4868 908.8327675238609 0.14768053375477092 908.4946643244552 0.19042266565083377
4869 906.1531910942907 0.14767667230171655 905.8150955844837 0.19041883750525432
4870 903.6184841695507 0.1476728153089666 903.28039634026 0.19041501398172853
4871 900.9528487861222 0.14766896251925976 900.6147686289992 0.19041119460384534
4872 898.3486230729994 0.14766511409565233 898.0105505792034 0.19040737970041627
4873 895.7680723946236 0.1476612699456861 895.4300075555544 0.19040356912339065
4874 893.0960949971833 0.14765742998463297 892.7580378044808 0.19039976271790074
4875 890.5382692166858 0.147653594354002 890.2002196615522 0.1903959607795923
4876 887.8925527480185 0.1476497628425071 887.5545108222527 0.19039216292325514
4877 885.2768299892895 0.14764593557467484 884.9387956843204 0.19038836939430068
4878 882.6965481587412 0.14764211248719633 882.3585214661526 0.19038458010125456
4879 880.039261559011 0.14763829349636648 879.7012424706252 0.19038079488950574
4880 877.4684141071318 0.1476344787267658 877.13040261439 0.1903770140149638
4881 874.840969225133 0.14763066800253835 874.5029653199673 0.19037323716320076
4882 872.2256975367875 0.14762686141928782 871.8877012108497 0.19036946451838063
4883 869.6476371805071 0.14762305893561492 869.3096484255432 0.1903656960282957
4884 867.0088722134653 0.14761926047011595 866.6708910214512 0.19036193154396158
4885 864.4342231632091 0.14761546613272536 864.0962495257901 0.1903581712863284
4886 861.8242530879149 0.1476116757769682 861.4862869971396 0.19035441499844427
4887 859.2177966115096 0.14760788947524284 858.8798380592168 0.1903506628175255
4888 856.6452638443689 0.1476041072028672 856.3073128224472 0.19034691471886464
4889 854.0271039173483 0.1476003288823606 853.6891604179029 0.19034317056303413
4890 851.4563697711133 0.14759655460964963 851.1184337859647 0.1903394305389047
4891 848.8640114351632 0.1475927842637166 848.5260829564619 0.19033569443760948
4892 846.2720653656133 0.1475890178980939 845.9341443853552 0.19033196235998096
4893 843.7088285015448 0.1475852555002471 843.3709150117448 0.1903282342996407
4894 841.1125465866138 0.14758149699853443 840.7746405794852 0.19032451012999657
4895 838.5518308621978 0.14757774247501157 838.2139323297127 0.19032079001000254
4896 835.9779389255964 0.14757399183086709 835.6400478599942 0.19031707377127485
4897 833.4043523923806 0.14757024510469935 833.066468785789 0.19031336148694364
4898 830.8540697327087 0.1475665022919709 830.5161935772552 0.19030965316149412
4899 828.2806272773133 0.14756276332857504 827.9427585653012 0.19030594868355566
4900 825.734585531218 0.14755902828305492 825.3967242547506 0.19030224818446395
4901 823.1804375408657 0.14755529707563836 822.8425836922605 0.19029855152953903
4902 820.6278443339177 0.1475515697336403 820.2899979054125 0.19029485877154906
4903 818.093762807396 0.1475478462569868 817.7559237912191 0.19029116991997697
4904 815.5440254695305 0.14754412659019375 815.2061938580604 0.1902874848798986
4905 813.0161330684405 0.14754041078912136 812.6783088538936 0.19028380375775758
4906 810.4831692311524 0.14753669878989661 810.1453524059161 0.1902801264464091
4907 807.9534219981099 0.147532990611757 807.6156125545137 0.1902764529842861
4908 805.438265904229 0.14752928625636702 805.100463834591 0.19027278338161854
4909 802.9130644892829 0.14752558567723342 802.5752697860456 0.19026911755999434
4910 800.4058895334572 0.1475218889187776 800.0681021889344 0.1902654556040292
4911 797.8955288109976 0.147518195930074 797.5577488176389 0.19026179742866525
4912 795.3899762381791 0.1475145067248855 795.0522035883915 0.19025814306267266
4913 792.8959504131052 0.14751082130475018 792.5581850992861 0.19025449251429594
4914 790.3960740446286 0.14750713963190992 790.0583160592759 0.19025084572076867
4915 787.9115115177341 0.14750346174082446 787.5737608532452 0.19024720274803483
4916 785.4250443317163 0.14749978759092555 785.0873009805969 0.19024356352854152
4917 782.9446990684604 0.14749611719244166 782.6069630231832 0.19023992808476808
4918 780.4735485609823 0.1474924505456973 780.1358198140151 0.1902362964215278
4919 777.9997183187745 0.14748878762097348 777.6619968626633 0.1902326684902121
4920 775.539172478102 0.14748512844428818 775.2014583053167 0.1902290443411027
4921 773.077711565717 0.14748147298329597 772.7400046688132 0.19022542392048442
4922 770.6233483949256 0.1474778212460056 770.2856487664329 0.19022180724677643
4923 768.1764363137502 0.14747417323105852 767.8387439461982 0.19021819432089787
4924 765.729280573875 0.1474705289158215 765.3915954598526 0.19021458510657777
4925 763.2937983214024 0.1474668883192964 762.9561204534419 0.1902109796411371
4926 760.8582661514499 0.14746325141568642 760.5205955221523 0.19020737788188535
4927 758.4304787805855 0.14745961821156983 758.0928153825295 0.19020377984449302
4928 756.0088613717019 0.14745598870387416 755.6712051974717 0.190200185526201
4929 753.5888999609252 0.14745236287598834 753.251251003148 0.1901965949011413
4930 751.1792650763348 0.14744874074115627 750.8416233275976 0.1901930079960033
4931 748.7704011893545 0.14744512227886297 748.4327666422986 0.1901894247770268
4932 746.3696369404552 0.14744150749464793 746.0320095877026 0.19018584525776783
4933 743.9741276799193 0.14743789638397498 743.636507514103 0.19018226943242703
4934 741.5817660331697 0.14743428893517954 741.2441530469509 0.19017869728363077
4935 739.1985657676087 0.14743068515682642 738.8609599536225 0.19017512882940923
4936 736.8169435687196 0.1474270850327387 736.4793449196435 0.1901715640433883
4937 734.4435280119446 0.14742348856754056 734.1059365204399 0.1901680029371972
4938 732.0747492825163 0.14741989575564077 731.7371649412578 0.19016444550285821
4939 729.7102812399555 0.14741630658929303 729.3727040416366 0.1901608917296887
4940 727.3539545206104 0.14741272107330433 727.0163844579083 0.19015734162873602
4941 725.0000012573544 0.14740913919512327 724.6624383229794 0.1901537951798499
4942 722.654158883519 0.1474055609584295 722.316603070168 0.1901502523926708
4943 720.3125820230234 0.14740198635705148 719.9750333234084 0.19014671325798335
4944 717.9761985940893 0.14739841538621107 717.638657000933 0.19014317777013534
4945 715.647071609724 0.1473948480477558 715.3095371157416 0.1901396459346456
4946 713.3210877019696 0.14739128433219414 712.9835602999008 0.1901361177366576
4947 711.0029607048293 0.1473877242421709 710.6654403874035 0.19013259318366876
4948 708.6889356323625 0.1473841677714074 708.3514223923249 0.19012907226613698
4949 706.3807370370585 0.14738061491723484 706.0432308671593 0.19012555498194003
4950 704.0790493662901 0.14737706567925032 703.7415502592784 0.19012204133236496
4951 701.7812252950823 0.14737352005053359 701.4437332437248 0.1901185313070308
4952 699.4908907694756 0.1473699780326118 699.1534057665318 0.19011502491116256
4953 697.2046668122014 0.1473664396195202 696.8671888504462 0.19011152213569157
4954 694.924676116377 0.14736290480994077 694.5872051885864 0.19010802298069826
4955 692.6505994460186 0.14735937360186263 692.3131355449724 0.19010452744441889
4956 690.3810302240287 0.14735584599047527 690.0435733425181 0.1901010355201584
4957 688.1185157164875 0.14735232197616194 687.7810658473005 0.19009754721084782
4958 685.8602557843578 0.14734880155360272 685.5228129202958 0.190094062508519
4959 683.6084334889922 0.14734528472218278 683.2709976228557 0.19009058141431978
4960 681.3620844753481 0.14734177147886818 681.0246555999447 0.19008710392451542
4961 679.120782804704 0.14733826182049814 678.7833609128483 0.19008363003529433
4962 676.8860799561689 0.1473347557463689 676.5486650406751 0.19008015974742662
4963 674.6558703070071 0.14733125325202145 674.3184623607007 0.19007669305445418
4964 672.4321295164806 0.14732775433702208 672.094728532186 0.19007322995767806
4965 670.2135778848947 0.1473242589978349 669.8761838554444 0.19006977045235793
4966 668.0004871473872 0.14732076723248527 667.663100065618 0.19006631453674572
4967 665.793562769216 0.14731727903933334 665.4561826279669 0.19006286220975335
4968 663.5914202843219 0.14731379441486644 663.2540470764403 0.19005941346660088
4969 661.395641683747 0.14731031335845088 661.0582754020804 0.1900559683080777
4970 659.204914330331 0.14730683586648846 658.8675549677353 0.19005252672925543
4971 657.0199220698478 0.14730336193773907 656.6825696191804 0.19004908872964302
4972 654.8407257229109 0.14729989156985948 654.5033801770342 0.1900456543067446
4973 652.6666043056854 0.14729642476023838 652.3292656574678 0.1900422234573858
4974 650.4986497647326 0.1472929615078134 650.1613180070434 0.19003879618145092
4975 648.3357317411824 0.14728950180925796 647.9984068668987 0.19003537247444796
4976 646.1786837732479 0.1472860456636552 645.8413657752478 0.19003195233640496
4977 644.0271512054411 0.14728259306824354 643.6898400766089 0.19002853576396253
4978 641.8809487687921 0.14727914402115627 641.5436445020157 0.1900251227552707
4979 639.7406722798072 0.1472756985208229 639.4033748679772 0.19002171330918613
4980 637.6055060809323 0.14727225656439677 637.2682155169458 0.1900183074220454
4981 635.4762208665995 0.14726881815094875 635.1389371433548 0.19001490509379274
4982 633.3522733844075 0.1472653832775946 633.0149964948091 0.19001150632076552
4983 631.2338406569053 0.14726195194297506 630.8965705938604 0.1900081111020106
4984 629.1210954685799 0.14725852414506743 628.7838322249994 0.19000471943547606
4985 627.0135805082167 0.14725509988157698 626.6763240770166 0.19000133131846925
4986 624.91186284137 0.14725167915133436 624.5746132154683 0.18999794675044288
4987 622.8154035532448 0.14724826195159027 622.4781607255652 0.1899945657279187
4988 620.7245552380649 0.14724484828122578 620.3873192015333 0.18999118825035524
4989 618.6391964138924 0.14724143813791954 618.3019671614393 0.18998781431508896
4990 616.5591905977425 0.14723803151987483 616.2219681223023 0.1899844439203071
4991 614.4848430415661 0.14723462842558085 614.1476273360757 0.18998107706479253
4992 612.4157516723523 0.1472312288525993 612.0785427297541 0.18997771374558772
4993 610.3522793957108 0.14722783279980758 610.0150772089488 0.18997435396212028
4994 608.2941617344812 0.14722444026478732 607.9569662965049 0.18997099771149573
4995 606.2414864437823 0.14722105124609142 605.9042977475436 0.1899676449925162
4996 604.1943167689825 0.14721766574188744 603.8571348074373 0.18996429580333865
4997 602.1524452126868 0.14721428375011744 601.815269978795 0.1899609501416631
4998 600.1161306177055 0.14721090526948327 599.7789621044294 0.18995760800657485
4999 598.0851029078724 0.14720753029765962 597.7479411081794 0.1899542693953073
5000 596.059551688584 0.14720415883335672 595.7223965954437 0.18995093430693039
5001 594.0393750415057 0.14720079087453308 593.702226647892 0.1899476027391867
5002 592.0245458888008 0.14719742641947228 591.6874041876911 0.1899442746903719
5003 590.0151715138539 0.14719406546662891 589.6780364982283 0.18994095015910073
5004 588.0110692951768 0.14719070801390027 587.6739409580199 0.18993762914297949
5005 586.0124191864849 0.14718735405997435 585.6752975207839 0.18993431164102206
5006 584.019054985982 0.14718400360275533 583.6819399847284 0.1899309976508447
5007 582.0310645312605 0.1471806566407501 581.6939561874486 0.18992768717112937
5008 580.0484202235878 0.14717731317219504 579.7113185302155 0.1899243802000756
5009 578.071059933593 0.14717397319524866 577.7339648836621 0.1899210767357408
5010 576.0990831183337 0.14717063670846037 575.7619947048485 0.18991777677687263
5011 574.1323482791581 0.14716730370981895 573.7952664951271 0.1899144803212202
5012 572.1709740410574 0.1471639741979066 571.8338988794919 0.18991118736758647
5013 570.2148576426102 0.1471606481708409 569.8777890965255 0.1899078979139394
5014 568.2640347957494 0.14715732562699296 567.9269728581637 0.1899046119587046
5015 566.3185075816583 0.14715400656474276 565.9814522455932 0.1899013295003101
5016 564.3782090347291 0.1471506909822432 564.04116029321 0.18989805053678693
5017 562.4432199355218 0.14714737887802837 562.106177781577 0.18989477506683672
5018 560.5134327952053 0.1471440702502151 560.1763972218666 0.18989150308841515
5019 558.588925399913 0.14714076509728513 558.2518964002155 0.18988823460013363
5020 556.6696320642144 0.14713746341749606 556.3326096311968 0.18988496960018855
5021 554.7555619371171 0.14713416520916567 554.418546063821 0.1898817080868974
5022 552.8467278845802 0.1471308704707195 552.5097185640508 0.18987845005875417
5023 550.9430677092337 0.14712757920036157 550.6060649345194 0.18987519551386417
5024 549.0446439363399 0.1471242913965777 548.7076477004924 0.18987194445083336
5025 547.1513747611818 0.14712100705758963 546.8143850572566 0.18986869686778698
5026 545.2633105604182 0.14711772618181912 544.9263273814731 0.18986545276322006
5027 543.3804080820577 0.14711444876759433 543.0434314211545 0.18986221213544247
5028 541.5026628393272 0.14711117481323277 541.1656926895313 0.18985897498275764
5029 539.6300898818354 0.14710790431715792 539.2931262362146 0.18985574130364938
5030 537.7626351987058 0.14710463727763345 537.4256780503318 0.18985251109631457
5031 535.9003450192906 0.14710137369310372 535.5633943612382 0.18984928435927895
5032 534.043157217393 0.147098113561857 533.7062130427404 0.1898460610907759
5033 532.1911033159303 0.14709485688229132 531.8541656177588 0.18984284128924855
5034 530.3441536208259 0.14709160365276194 530.0072223922201 0.1898396249530491
5035 528.5022975803694 0.1470883538716066 528.1653728144173 0.18983641208050644
5036 526.6655477494965 0.14708510753723403 526.3286294392891 0.18983320267007314
5037 524.833859622097 0.14708186464795397 524.496947760729 0.1898299967200196
5038 523.0072652857772 0.147078625202186 522.6703598663462 0.18982679422882112
5039 521.1857176265048 0.1470753891982544 520.8488186421118 0.18982359519477027
5040 519.3692354386474 0.14707215663455359 519.0323428823965 0.18982039961629524
5041 517.5577965971947 0.14706892750944567 517.2209104621936 0.18981720749175787
5042 515.751389224603 0.14706570182129033 515.4145095039622 0.1898140188195186
5043 513.9500209422007 0.14706247956848303 513.6131476290342 0.18981083359800263
5044 512.1536567159839 0.14705926074936354 511.8167898034089 0.18980765182552917
5045 510.36231688921697 0.14705604536233882 510.0254563703541 0.18980447350054588
5046 508.57596548522713 0.147052833405752 508.2391113532 0.18980129862137637
5047 506.7946130382396 0.14704962487799988 506.4577652861752 0.18979812718644773
5048 505.0182411105186 0.1470464197774456 504.68139973154706 0.18979495919412157
5049 503.24683908957354 0.14704321810246512 502.91000407682833 0.18979179464278292
5050 501.48040892968277 0.14704001985144483 501.1435802763005 0.18978863353083814
5051 499.7189240726734 0.14703682502274282 499.38210177179405 0.18978547585663721
5052 497.96239553191447 0.1470336336147598 497.6255795766811 0.18978232161861214
5053 496.21079544069187 0.14703044562584902 495.87398582425095 0.18977917081510431
5054 494.4641290321965 0.14702726105440994 494.12732574769757 0.1897760234445415
5055 492.722379441363 0.14702407989880562 492.38558248195886 0.1897728795052845
5056 490.98553826160276 0.14702090215742203 490.6487476204496 0.1897697389957342
5057 489.25360219450334 0.14701772782864003 488.9168178647604 0.18976660191428465
5058 487.5265517062437 0.14701455691082915 487.1897736810736 0.18976346825930585
5059 485.8043905819448 0.14701138940238498 485.4676188545132 0.18976033802921824
5060 484.0870969655971 0.14700822530166813 483.75033152907304 0.18975721122237638
5061 482.3746724331629 0.14700506460707802 482.0379132807186 0.189754087837206
5062 480.66710093770973 0.1470019073169786 480.3303480625207 0.18975096787206897
5063 478.9643760938958 0.14699875342976082 478.62762948914065 0.18974785132537475
5064 477.2664904130406 0.14699560294380173 476.9297500719013 0.18974473819550902
5065 475.57342983448547 0.14699245585747828 475.23669575014713 0.1897416284808557
5066 473.8851925906468 0.14698931216918087 473.5484647562978 0.18973852217982481
5067 472.2017615140066 0.14698617187727636 471.8650399228385 0.18973541929078222
5068 470.5231352353748 0.14698303498016116 470.1864198805825 0.1897323198121481
5069 468.8492986214406 0.14697990147620127 468.5125894962221 0.1897292237422879
5070 467.1802465064142 0.14697677136378914 466.84354360397083 0.18972613107961372
5071 465.51596855127906 0.14697364464129867 465.17927186481523 0.18972304182250604
5072 463.85645466409755 0.14697052130711183 463.5197641868211 0.18971995596935826
5073 462.2016988840641 0.14696740135961361 461.8650146091859 0.18971687351857022
5074 460.55168786497427 0.14696428479717596 460.2150097857086 0.1897137944685183
5075 458.9064175209815 0.14696117161819072 458.5697456305457 0.1897107188176144
5076 457.26587412097683 0.14695806182102641 456.9292084125916 0.1897076465642291
5077 455.6300526614936 0.14695495540407397 455.2933931283828 0.1897045777067731
5078 453.99894138727586 0.14695185236570574 453.66228802266653 0.189701512243624
5079 452.37253269290403 0.14694875270430602 452.03588549002654 0.18969845017318063
5080 450.7508176914022 0.14694565641825438 450.41417664349007 0.18969539149383433
5081 449.133786078164 0.14694256350592744 448.7971511784541 0.18969233620397002
5082 447.521431233275 0.14693947396571072 447.1848024750073 0.18968928430198995
5083 445.913741290981 0.14693638779597593 445.5771186673988 0.18968623578627133
5084 444.310710427697 0.14693330499511045 443.9740939320467 0.18968319065521935
5085 442.71232680996985 0.14693022556148594 442.37571643550115 0.18968014890721188
5086 441.1185838929502 0.14692714949348687 440.7819796329161 0.18967711054064898
5087 439.5294711544606 0.14692407678948854 439.1928730021172 0.1896740755539156
5088 437.94498040932183 0.14692100744786984 437.60838835792856 0.1896710439454027
5089 436.3651029392058 0.14691794146701093 436.02851698202534 0.18966801571350336
5090 434.78982886843204 0.146914878845286 434.45324899873015 0.18966499085660096
5091 433.2191509268406 0.14691181958107724 432.8825771378864 0.18966196937309318
5092 431.6530582350576 0.1469087636727572 431.31649052012347 0.18965895126136037
5093 430.0915440595652 0.14690571111870757 429.7549824119267 0.18965593651979978
5094 428.534597532943 0.14690266191730147 428.1980419458789 0.18965292514679336
5095 426.9822114640409 0.146899616066918 426.6456619308332 0.18964991714073426
5096 425.43437585919645 0.14689657356593236 425.09783237313053 0.1896469125000084
5097 423.8910824289856 0.14689353441272032 423.5545449833499 0.1896439112230037
5098 422.35232241819045 0.14689049860565892 422.0157910062767 0.1896409133081098
5099 420.8180863717068 0.14688746614312156 420.48156098680994 0.18963791875371072
5100 419.2883665594286 0.14688443702348578 418.95184719484695 0.1896349275581979
5101 417.76315280725015 0.14688141124512388 417.42663945628505 0.18963193971995349
5102 416.24243780310366 0.1468783888064128 415.9059304590599 0.18962895523736842
5103 414.7262113377745 0.1468753697057247 414.38970999395997 0.18962597410882517
5104 413.2144658426213 0.146872353941435 412.8779704923471 0.18962299633271257
5105 411.7071916629075 0.1468693415119163 411.3707022994882 0.18962002190741448
5106 410.2043805286981 0.14686633241554226 409.86789714545125 0.1896170508313168
5107 408.7060236039449 0.14686332665068588 408.3695461941914 0.1896140831028049
5108 407.212111846 0.14686032421571926 406.87564040306404 0.1896111187202624
5109 405.72263712849934 0.14685732510901553 405.38617164570826 0.18960815768207534
5110 404.2375898945353 0.14685432932894543 403.90113036521973 0.18960519998662564
5111 402.7569623653076 0.14685133687388188 402.4205087828014 0.18960224563229947
5112 401.2807448843265 0.1468483477421949 400.9442972419668 0.18959929461747765
5113 399.8089296050145 0.14684536193225645 399.4724878961417 0.1895963469405457
5114 398.3415071423928 0.14684237944243608 398.0050713603505 0.18959340259988428
5115 396.8784692901799 0.14683940027110498 396.5420394283149 0.18959046159387735
5116 395.41980712767804 0.14683642441663222 395.0833831793405 0.18958752392090586
5117 393.9655120020292 0.14683345187738783 393.62909396057245 0.18958458957935212
5118 392.51557544398275 0.14683048265174084 392.1791633027634 0.18958165856759748
5119 391.0699884514405 0.14682751673805985 390.7335822038184 0.1895787308840224
5120 389.6287428475037 0.14682455413471376 389.292342486842 0.1895758065270087
5121 388.1918294771237 0.14682159484007004 387.8554349967887 0.1895728854949352
5122 386.75924024663414 0.1468186388524972 386.4228516399955 0.18956996778618354
5123 385.330966048803 0.1468156861703618 384.9945833092335 0.1895670533991316
5124 383.9069986987891 0.1468127367920317 383.5706218196649 0.1895641423321604
5125 382.4873292731952 0.14680979071587266 382.1509582478957 0.1895612345836474
5126 381.07194940455196 0.14680684794025198 380.73558422645976 0.1895583301519723
5127 379.66085040076985 0.1468039084635348 379.3244910632708 0.1895554290355125
5128 378.2540237036772 0.146800972284087 377.91767020016044 0.18955253123264623
5129 376.85146082849985 0.14679803940027392 376.51511315235786 0.1895496367417511
5130 375.45315307480445 0.14679510981046007 375.1168112194328 0.18954674556120385
5131 374.0590921006888 0.14679218351301038 373.7227560594864 0.189543857689382
5132 372.66926913628686 0.14678926050628832 372.3329389026559 0.18954097312466078
5133 371.2836759080355 0.1467863407886584 370.9473514753814 0.1895380918654177
5134 369.9023036479774 0.1467834243584833 369.5659850097089 0.189535213910027
5135 368.52514408708686 0.1467805112141266 368.1888312366159 0.1895323392568654
5136 367.1521885127985 0.14677760135395052 366.8158814435402 0.18952946790430675
5137 365.78342861887336 0.14677469477631766 365.4471273242463 0.18952659985072653
5138 364.41885577882135 0.14677179147958966 364.0825602522473 0.18952373509449824
5139 363.05846162843596 0.14676889146212824 362.72217186333984 0.18952087363399633
5140 361.70223763946746 0.1467659947222945 361.3659536292776 0.18951801546759414
5141 360.3501753853239 0.1467631012584491 360.0138971234718 0.1895151605936647
5142 359.00226643390744 0.14676021106895284 358.6659939138279 0.18951230901058108
5143 357.65850230380073 0.14675732415216536 357.32223551893185 0.18950946071671523
5144 356.3188746470888 0.14675444050644665 355.9826135908719 0.18950661571043995
5145 354.9833749436257 0.14675156013015575 354.6471196095054 0.18950377399012613
5146 353.6519949099251 0.14674868302165195 353.31574529134934 0.18950093555414582
5147 352.32472600971596 0.1467458091792935 351.98848210013574 0.18949810040086934
5148 351.0015599999183 0.14674293860143897 350.6653217927882 0.18949526852866797
5149 349.682488352732 0.1467400712864458 349.3462558415096 0.1894924399359113
5150 348.36750284082206 0.14673720723267175 348.0312760189684 0.18948961462096975
5151 347.0565949691286 0.14673434643847383 346.7203738301079 0.18948679258221235
5152 345.7497565037575 0.14673148890220877 345.41354104103726 0.1894839738180087
5153 344.44697900119763 0.14672863462223293 344.1107692082487 0.18948115832672716
5154 343.14825420622833 0.14672578359690228 342.8120500765247 0.1894783461067364
5155 341.85357373784063 0.14672293582457246 341.51737526485965 0.18947553715640444
5156 340.56292931300885 0.1467200913035988 340.22673649023113 0.18947273147409893
5157 339.27631261463387 0.14671725003233607 338.94012543554334 0.18946992905818721
5158 337.9937153354455 0.14671441200913887 337.6575337935293 0.18946712990703618
5159 336.71512921450886 0.14671157723236142 336.3789533032575 0.18946433401901253
5160 335.4405459314806 0.14670874570035738 335.10437564438774 0.1894615413924823
5161 334.1699572682217 0.14670591741148017 333.83379259878444 0.18945875202581172
5162 332.90335490540235 0.14670309236408294 332.5671958471209 0.18945596591736588
5163 331.6407306547202 0.1467002705565184 331.3045772010982 0.18945318306551032
5164 330.38207620850636 0.1466974519871387 330.0459283530506 0.18945040346860934
5165 329.1273834000303 0.146694636654296 328.79124113625096 0.1894476271250279
5166 327.8766439398943 0.1466918245563417 327.5405072613048 0.18944485403312955
5167 326.6298496776884 0.14668901569162718 326.2937185778055 0.18944208419127842
5168 325.3869923462814 0.1466862100585032 325.0508668186251 0.1894393175978375
5169 324.14806380887484 0.14668340765532037 323.81194384696835 0.1894365542511701
5170 322.9130558221336 0.14668060848042866 322.5769414195035 0.18943379414963837
5171 321.681960262405 0.14667781253217801 321.3458514125812 0.18943103729160507
5172 320.4547689101349 0.1466750198089178 320.1186656066505 0.1894282836754317
5173 319.23147365471056 0.14667223030899693 318.8953758911021 0.1894255332994801
5174 318.012066300732 0.14666944403076418 317.67597407053916 0.1894227861621112
5175 316.79653875043266 0.146666660972568 316.4604520471984 0.18942004226168602
5176 315.5848828324925 0.14666388113275622 315.24880164976315 0.18941730159656484
5177 314.3770904622632 0.14666110450967643 314.0410147935884 0.18941456416510788
5178 313.17315349218154 0.14665833110167592 312.83708333111423 0.18941182996567488
5179 311.9730638508181 0.14665556090710155 311.63699919091437 0.1894090989966253
5180 310.77681341482094 0.14665279392429983 310.4407542496403 0.18940637125631793
5181 309.5843941253435 0.14665003015161696 309.2483404484488 0.18940364674311175
5182 308.39579788357514 0.14664726958739882 308.0597496885324 0.18940092545536485
5183 307.21101664334657 0.14664451222999064 306.8749739237251 0.1893982073914354
5184 306.03004232992805 0.14664175807773783 305.6940050793006 0.18939549254968088
5185 304.85286691109843 0.1466390071289849 304.51683512304095 0.1893927809284587
5186 303.6794823338934 0.14663625938207625 303.3434560019852 0.18939007252612564
5187 302.5098805828557 0.14663351483535603 302.1738597006793 0.18938736734103834
5188 301.3440536243911 0.14663077348716777 301.00803818553237 0.18938466537155285
5189 300.18199346157115 0.14662803533585492 299.8459834596193 0.18938196661602527
5190 299.0236920789117 0.14662530037976032 298.68768750745915 0.18937927107281097
5191 297.8691414988803 0.1466225686172267 297.5331423515228 0.18937657874026517
5192 296.7183337233512 0.14661984004659626 296.3823399936879 0.18937388961674262
5193 295.57126079539836 0.14661711466621088 295.2352724770316 0.18937120370059785
5194 294.4279147324752 0.14661439247441216 294.0919318190106 0.1893685209901849
5195 293.2882876005001 0.1466116734695414 292.95231008554674 0.18936584148385763
5196 292.1523714296819 0.14660895764993923 291.816399306852 0.18936316517996934
5197 291.0201583127181 0.14660624501394634 290.6841915756272 0.18936049207687322
5198 289.891640287485 0.1466035355599028 289.5556789297522 0.18935782217292188
5199 288.76680947869824 0.1466008292861486 288.4308534939456 0.1893551554664679
5200 287.64565792777415 0.14659812619102286 287.3097073096273 0.189352491955863
5201 286.5281777946553 0.14659542627286498 286.19223253674295 0.18934983163945926
5202 285.4143611208553 0.14659272953001357 285.07842121680966 0.18934717451560762
5203 284.30420010583214 0.1465900359608072 283.9682655492887 0.18934452058265946
5204 283.19768678631436 0.14658734556358377 282.8617575709118 0.18934186983896514
5205 282.0948134066398 0.14658465833668125 281.75888952602025 0.18933922228287534
5206 280.99557199250967 0.14658197427843675 280.6596534403185 0.18933657791273947
5207 279.89995484127735 0.14657929338718753 279.5640416111633 0.1893339367269079
5208 278.80795395681156 0.14657661566127003 278.47204604242654 0.18933129872372909
5209 277.7195617027656 0.14657394109902105 277.383659097765 0.18932866390155298
5210 276.63477004569427 0.14657126969877593 276.29887274373675 0.1893260322587271
5211 275.5535714343573 0.1465686014588712 275.21767942910486 0.18932340379360094
5212 274.475957774101 0.14656593637764126 274.1400710592188 0.18932077850452095
5213 273.40192162919294 0.14656327445342213 273.0660401983497 0.18931815638983648
5214 272.33145480561274 0.1465606156845472 271.9955786524803 0.18931553744789295
5215 271.26455003055145 0.1465579600693522 270.9286791488051 0.18931292167703945
5216 270.2011989522419 0.14655530760616967 269.86533333556014 0.18931030907561983
5217 269.141394532692 0.14655265829333483 268.8055341747567 0.18930769964198377
5218 268.0851281735321 0.14655001212917892 267.74927306802846 0.18930509337447307
5219 267.0323931813243 0.14654736911203753 266.69654332194085 0.1893024902714382
5220 265.98318057582054 0.14654472924024012 265.6473359562491 0.1892998903312187
5221 264.9374841757437 0.14654209251212283 264.6016447896794 0.18929729355216632
5222 263.8952944098859 0.14653945892601283 263.55946025102725 0.18929469993261724
5223 262.8566058706741 0.14653682848024766 262.520776932723 0.18929210947092628
5224 261.8214080684371 0.14653420117315133 261.4855843450985 0.18928952216542433
5225 260.7896967807553 0.14653157700306368 260.4538782657378 0.18928693801447097
5226 259.76146008071413 0.1465289559683045 259.42564676772946 0.18928435701638976
5227 258.7366955863198 0.1465263380672174 258.40088746908305 0.18928177916954814
5228 257.7153891050576 0.14652372329811578 257.37958617728725 0.18927920447225827
5229 256.6975411447071 0.14652111165934986 256.36174340012485 0.1892766329229004
5230 255.68313391384027 0.14651850314922316 255.34734134617128 0.18927406451976894
5231 254.6721725086015 0.1465158977660971 254.33638511157415 0.18927149926126524
5232 253.66463336994826 0.1465132955082594 253.32885113729432 0.18926893714565557
5233 252.66052895804862 0.14651069637409 252.32475188350315 0.1892663781713754
5234 251.65982638491937 0.14650810036185172 251.3240544622209 0.18926382233664604
5235 250.66255005429485 0.14650550746995464 250.32678327718494 0.18926126963995907
5236 249.6686518482429 0.14650291769662135 249.33289021046681 0.18925872007946234
5237 248.67817573418475 0.14650033104031226 248.3424192294907 0.1892561736537403
5238 247.6910485021667 0.1464977474991837 247.3552971243067 0.18925363036081977
5239 246.70734647554028 0.1464951670717803 246.37160021826907 0.18925109019943995
5240 245.72695472273116 0.1464925897561477 245.39121357980758 0.1892485531674258
5241 244.75000358886618 0.1464900155509724 244.41426755405143 0.18924601926377702
5242 243.7763081309469 0.14648744445411446 243.4405771980068 0.18924348848597852
5243 242.8060897354388 0.14648487646450062 242.47036389814082 0.1892409608334714
5244 241.8390449007242 0.14648231157967553 241.50332415284134 0.18923843630316292
5245 240.8755498552907 0.14647974979897752 240.53983419059648 0.18923591489524866
5246 239.91509851287074 0.14647719111940982 239.57938792514568 0.18923339660564445
5247 238.9583328424509 0.1464746355410209 238.622627325474 0.1892308814358479
5248 238.0043974980742 0.14647208305987697 237.66869704563427 0.1892283693800582
5249 237.05439459178302 0.14646953367726226 236.7186991976637 0.1892258604420381
5250 236.10686131697202 0.14646698738760622 235.77117097497143 0.1892233546129874
5251 235.1637035813374 0.1464644441943624 234.8280182852424 0.18922085190064572
5252 234.22239278233647 0.14646190408907517 233.88671252595645 0.18921835229092537
5253 233.2862511773867 0.14645936707903984 232.95057595450905 0.1892158557986077
5254 232.35086401985967 0.14645683315067082 232.0151938243088 0.1892133624002035
5255 231.42207079881666 0.14645430231812478 231.0864056243755 0.18921087212306967
5256 230.49209026230884 0.1464517745586161 230.15643010282338 0.18920838492685652
5257 229.57127382038217 0.14644924989865982 229.23561866962194 0.18920590086157105
5258 228.64578057676513 0.1464467282988309 228.31013042860994 0.18920341985636824
5259 227.73411733097566 0.14644420980809134 227.39847217916517 0.18920094200239515
5260 226.81144454250347 0.14644169435666815 226.4758043809736 0.1891984671731875
5261 225.91113294237147 0.14643918203463496 225.57549776480158 0.1891959955352392
5262 224.9882142247152 0.14643667271640767 224.65258402513896 0.18919352685980081
5263 224.1033734417798 0.1464341665679777 223.76774821375932 0.18919106145250192
5264 223.1745021278468 0.14643166336027885 222.8388818655916 0.18918859889494105
5265 222.3128885378788 0.1464291634006402 221.97727323472637 0.1891861397517782
5266 221.36733937515658 0.14642666626656103 221.03172902563992 0.18918368325010623
5267 220.54364919267385 0.14642417253063272 220.2080437897025 0.18918123044072832
5268 219.56108631160689 0.1464216814058629 219.22548585031828 0.18917877988274065
5269 218.80335681711668 0.14641919396667644 218.46776128960337 0.18917633354664534
5270 217.74490368021594 0.14641670873378557 217.40931308275935 0.18917388872278865
5271 217.1070114607606 0.14641422773853816 216.77142578388666 0.18917144913539338
5272 215.89776206577605 0.1464117481763513 215.56218130795372 0.18916900964598998
5273 215.48400640266817 0.14640927391763064 215.14843055140136 0.18916657734915787
5274 213.97853978101386 0.1464067996008672 213.64296883899252 0.1891641424204769
5275 213.99236311885426 0.14640433265837222 213.65679706771365 0.1891617184822267
5276 211.90629970799773 0.14640186275726558 211.5707385586412 0.18915928659925185
5277 212.74761131556173 0.1463994042818202 212.4120550381457 0.1891568731342085
5278 209.5209763654737 0.14639693715923527 209.1854249870122 0.18915444130225367
5279 211.9822647226047 0.14639448944604508 211.6467181906366 0.18915204252206796
5280 206.5054669860905 0.146392021841855 206.16992535947682 0.18914960477183415
5281 212.17108036733592 0.14638958949593162 211.83554354871956 0.18914722912042503
5282 202.2342844947134 0.14638711486474726 201.89875260638786 0.18914477346078687
5283 214.30450639682087 0.14638470718764776 213.96897925164697 0.18914243798625438
5284 195.49504222160652 0.14638221228954376 195.1595200691644 0.18913994015259977
5285 220.5214358971131 0.1463798482047996 220.18591836938285 0.18913767952545837
5286 184.050087221031 0.14637730607365385 183.71457482487972 0.18913509007764034
5287 235.70961776494312 0.14637502437497005 235.37410976522943 0.18913297533870047
5288 164.31296957477608 0.1463723797575882 163.97746700210806 0.18913019291043184
5289 272.062049679324 0.1463702606251511 271.72655104793324 0.18912837076562897
5290 133.21753795983446 0.14636739983282082 132.88204537346954 0.1891251865321033
5291 363.8063790470716 0.14636561042115573 363.47088947431905 0.18912396233137657
5292 103.22574072681036 0.14636229966505754 102.89025848136605 0.18911994577926075
5293 619.728178352134 0.146361190955762 619.3926972025091 0.18911995866910894
5294 180.78975062634166 0.14635695691839132 180.4542794360875 0.18911423333577673
5295 1411.8123808426456 0.1463572615109134 1411.4769067716752 0.18911680945935572
5296 890.8060898144258 0.14635121115521946 890.4706309040845 0.18910769918615988
5297 3859.337441401422 0.14635434435961417 3859.0019716847883 0.1891153722740836
5298 3764.042900151599 0.1463452444254824 3763.707454443548 0.18910046362535968
5299 8670.20790842441 0.1463529378165855 8669.872439246941 0.18911623965371502
5300 7194.805005899789 0.14634114124321837 7194.46956885305 0.1890959054949656
5301 6258.81141380471 0.1463513429704574 6258.475946758168 0.1891157035718871
5302 1510.1480120118144 0.14634243603314692 1509.8125687912757 0.18910078450564116
5303 404.42957434729396 0.14634545583757497 404.094121921654 0.18910696980240863
5304 2266.1354410366707 0.14634654484435328 2265.799983494931 0.18911099689544278
5305 4489.984383566309 0.14633899147165833 4489.648946152125 0.18909842271242236
5306 1398.867995658317 0.14634502492811446 1398.532539627784 0.18911100560491434
5307 119.12775820675094 0.14633912166318044 118.79231653040853 0.1891025546792443
5308 2754.380126873847 0.14633650556746006 2754.044691040918 0.1890993273614687
5309 1487.6687870467813 0.14633924220337025 1487.3333408830808 0.18910692149713676
5310 1690.1157245480783 0.14633113030973946 1689.7802986643283 0.18909475344032972
5311 1438.3756476582066 0.1463311280212595 1438.040219532621 0.18909699756441942
5312 607.4895429014642 0.1463297745847546 607.1541151840617 0.18909794281780978
5313 2883.1546369638713 0.14632178409981375 2882.81922874327 0.18908643650190776
5314 1057.9652774220701 0.1463220960142429 1057.6298652530418 0.18909007301416636
5315 248.80604789139218 0.1463176114921835 248.4706443461072 0.18908593379278274
5316 3160.752569348526 0.1463103779334528 3160.4171826647703 0.1890763058223226
5317 970.4133988440045 0.1463098063707966 970.0780099394959 0.18907909813771828
5318 432.2445512291102 0.14630327915500585 431.9091762201463 0.18907172980884918
5319 2957.2293215459545 0.14629674771980594 2956.893960925636 0.1890638725988538
5320 906.1565819794987 0.14629487323438617 905.8212221737272 0.18906493253714116
5321 803.2664264526388 0.14628713365199114 802.9310835758795 0.18905574310730955
5322 2583.7342253610823 0.1462810846374474 2583.398895073323 0.18904920312217796
5323 824.7961870530579 0.14627788719607623 824.4608608142687 0.18904835159311856
5324 1132.038138589453 0.14626950788588974 1131.7028307950313 0.1890382865358787
5325 2176.43435945177 0.1462637455463264 2176.099063077841 0.18903262838258264
5326 737.7193412029629 0.14625937723503235 737.3840518224443 0.18903000328349737
5327 1333.961680632929 0.14625074719594322 1333.6264102081443 0.18901967758902855
5328 1786.6493892722062 0.1462451408979745 1786.3141295573378 0.18901457397055485
5329 655.7294801071763 0.1462398138587067 655.394229859225 0.18901043409255464
5330 1402.4124252770384 0.14623120363277878 1402.0771938210157 0.1890002523899146
5331 1433.9451730690878 0.14622567950887577 1433.6099519111865 0.188995478392349
5332 583.6926553059066 0.14621961685267132 583.3574455727401 0.18899011631376383
5333 1361.3048250476427 0.1462112210024393 1360.9696334742666 0.18898035237356084
5334 1126.5563734547486 0.1462057427394061 1126.2211919559793 0.18897575602997455
5335 523.1549685243617 0.14619915912576778 522.8197999019727 0.18896946326317143
5336 1242.2669508750482 0.14619111946300944 1241.9317994512146 0.18896030437049435
5337 867.4677379877537 0.14618567106296723 867.1325965381484 0.18895577854228973
5338 473.8067720806194 0.14617876565793697 473.47164448189335 0.188948833068106
5339 1075.6385420518498 0.1461711817414949 1075.3034304691591 0.1889404009492016
5340 655.9657999039839 0.14616575579449442 655.6306982841996 0.18893586398975018
5341 433.6823275443697 0.1461587096909514 433.34724030858274 0.1889285260960027
5342 887.577211831655 0.14615164256212942 887.2421393041033 0.18892088498951498
5343 488.4697909593959 0.14614623449718978 488.13472845348645 0.18891627141227768
5344 399.24510845169266 0.1461392093637506 398.91006046069185 0.18890878163707123
5345 699.3221054179478 0.14613268310767988 698.9870707933654 0.18890194147467357
5346 359.6134608894813 0.146127290668388 359.2784363975342 0.18889720127867032
5347 366.0103447588734 0.14612042740581482 365.6753345536986 0.18888977776898624
5348 526.8995100418305 0.14611443157919304 526.5645119125224 0.18888369772880081
5349 263.41542055905234 0.14610905797267465 263.08043269950554 0.18887880157413336
5350 329.7526673571781 0.14610247488296477 329.4176932466124 0.18887163568272208
5351 380.7990048045693 0.14609696937102665 380.4640416041849 0.18886623101339534
5352 194.1122349456712 0.1460916279587024 193.7772821401373 0.1888611775752161
5353 287.92340171384933 0.14608541824618104 287.58846186818005 0.188854427423123
5354 265.8362726969742 0.14608034088018523 265.5013427755337 0.18884958056028728
5355 146.41655619198318 0.1460750590801417 146.08163673068674 0.18884440221627719
5356 240.68898042978356 0.14606928787637274 240.35407295701418 0.1888381848930005
5357 181.64902275609387 0.14606456424965725 181.31412443135545 0.1888337604887735
5358 115.32252752247595 0.14605938465234503 114.98763961369824 0.18882852412536347
5359 191.0485699287009 0.1460540862923219 190.71369293415762 0.18882290825099526
5360 124.06003832608437 0.14604964063689355 123.72516991477453 0.18881877067295577
5361 95.86840786864003 0.14604461818671588 95.53354967867963 0.188813571773678
5362 143.83044526080684 0.1460397949696017 143.49559689287446 0.1888085729627911
5363 87.04648712438248 0.14603556062187054 86.71164695978322 0.18880460397738608
5364 83.28234931325653 0.14603075590060555 82.94751900332325 0.18879955403267432
5365 103.90564327013408 0.14602637971725207 103.57082175452749 0.18879513588933533
5366 64.6322512451143 0.1460223075793277 64.29743768785157 0.18879124968340547
5367 73.62390565584494 0.1460177774352686 73.28910141949035 0.18878645891932305
5368 74.41576665624325 0.14601379520278499 74.08097031978578 0.18878254125468868
5369 52.02375886499049 0.14600985874226172 51.68897031235119 0.18877869389704496
5370 64.57340030764367 0.14600564640326588 64.23862040838141 0.1887742528589885
5371 55.86048551428531 0.14600198924842106 55.525712798052105 0.18877072698478223
5372 45.786472881440694 0.14599818504639236 45.451707778272734 0.1887669181215675
5373 55.771262344193204 0.14599431217107017 55.43650514970715 0.18876288231498553
5374 46.417357776386716 0.1459909070723688 46.08260723822151 0.1887596310928366
5375 43.44902006517399 0.14598725072886187 43.1142769173093 0.18875589713582536
5376 48.32740758276267 0.14598371348001826 47.99267159081571 0.18875227846693293
5377 43.148099142494814 0.14598049508438246 42.813369450348134 0.18874919706229779
5378 43.145406266903834 0.14597701329652032 42.81068365651711 0.18874559709020602
5379 43.69299745491103 0.1459737835487117 43.358281307045644 0.18874236431667107
5380 43.28939318222738 0.14597070353297323 42.95468310170979 0.18873937698461105
5381 43.6086713020347 0.14596742412669034 43.27396790340867 0.18873597449934199
5382 42.563506277337936 0.1459644556016346 42.22880875907476 0.18873306266154413
5383 44.956466636828395 0.14596148743043377 44.62177501771843 0.18873013167953162
5384 44.33449828377771 0.1459584297463923 43.99981287741421 0.1887269766171129
5385 44.4541104709726 0.14595566756962874 44.11943050032469 0.1887243030782816
5386 47.14469251051698 0.14595280569110503 46.81001827686512 0.18872142796075933
5387 45.52252364643398 0.1459499737377634 45.187855129245634 0.1887185434505863
5388 48.0741986870678 0.1459473650026045 47.73953529565424 0.18871602641095186
5389 49.39827541180064 0.14594461905096398 49.063617558557844 0.18871323419183114
5390 47.64536434310986 0.14594199914003866 47.31071173265105 0.18871061131877384
5391 52.072870666141135 0.1459395018287377 51.738222978269455 0.18870818604294706
5392 51.556976465612486 0.14593688777682215 51.22233406196953 0.1887055158661358
5393 50.901610857732265 0.14593445109087846 50.5669732892378 0.18870311740358073
5394 55.587059164941216 0.14593203922588255 55.25242637956413 0.18870074615120566
5395 53.68183194999886 0.14592957020576972 53.34720414691502 0.18869823287806983
5396 54.95215606400049 0.14592727929477817 54.61753278038078 0.18869600432493347
5397 58.338726041000704 0.1459249433290814 58.00410741976227 0.1886936779093572
5398 55.99452720737941 0.14592262276491025 55.65991324515646 0.18869133945804292
5399 59.09326589090155 0.14592043982108957 58.758656227470745 0.18868922360971369
5400 60.43034583483714 0.1459181826799793 60.09574069712317 0.18868695503399413
5401 58.699573649625314 0.1459160014873996 58.364972861423155 0.18868478671475605
5402 62.65820647557694 0.14591389581278966 62.32360984261413 0.18868273715002049
5403 62.116895080381965 0.14591172623044646 61.78230280407667 0.18868055007485188
5404 61.77444061684526 0.14590966444026243 61.43985242562603 0.1886785267789704
5405 65.3135128492938 0.14590761694924226 64.97892871601579 0.18867651632877222
5406 63.678070476256785 0.14590554241460846 63.3434905013763 0.18867443246587107
5407 64.91401670145709 0.1459035741550964 64.57944061027096 0.1886725170310208
5408 67.09160929402267 0.14590157787526492 66.7570371769153 0.18867053923210506
5409 65.33969646103895 0.14589959940648745 65.0051282929236 0.18866856870886056
5410 67.68764301925142 0.145897699210338 67.3530785970618 0.18866672297929316
5411 68.24433127609252 0.14589575614142447 67.9097707329658 0.18866478698529549
5412 67.18781141920472 0.1458938662989078 66.85325462855258 0.18866292435324306
5413 69.77424219325536 0.1458920144919409 69.43968905980778 0.18866111895565385
5414 69.07904407752287 0.1458901303503993 68.74449470667962 0.18865924049284943
5415 69.11647247104769 0.14588831467576308 68.78192668948907 0.18865746688285598
5416 71.09643569735043 0.14588650017688715 70.7618935105357 0.1886556866378389
5417 69.85251136671806 0.14588467909420103 69.51797280899413 0.188653878629733
5418 70.87853822605416 0.14588291997365718 70.54400313768294 0.1886521683975653
5419 71.79487405208478 0.14588113992912644 71.4603424999898 0.1886504121658439
5420 70.70847826550728 0.1458793809329422 70.3739502062611 0.1886486783132389
5421 72.2247460295467 0.14587766215504377 71.89022136024305 0.18864700714860533
5422 72.11380802684076 0.14587591901266794 71.77928682480659 0.18864528302150527
5423 71.64567493464524 0.1458742152463573 71.31115710325923 0.18864361613965266
5424 73.03293457257327 0.1458725254933169 72.69842007960258 0.18864196747736725
5425 72.29011400108618 0.1458708229579005 71.95560289235449 0.18864028577379274
5426 72.5378290266519 0.14586916346266704 72.20332119248651 0.18863867070272647
5427 73.3453913582357 0.1458674975992453 73.01088682231021 0.1886370383262509
5428 72.48270857153504 0.14586583712181608 72.1482073290876 0.18863540532561993
5429 73.21388835209981 0.1458642100692431 72.87939031748832 0.1886338245422494
5430 73.31644007878853 0.14586256807855605 72.98194529970958 0.1886322110003978
5431 72.74043153817875 0.14586094709675765 72.40593996543676 0.18863062564523145
5432 73.555681874858 0.1458593429638083 73.22119346695283 0.18862906494135984
5433 73.12790811897833 0.1458577273085592 72.79342291459928 0.18862747707050412
5434 73.00915360454339 0.1458561396033961 72.6746715335442 0.18862593139578712
5435 73.55199185871224 0.14585455302834796 73.2175129223309 0.18862438335300274
5436 72.9207933533837 0.14585296572583628 72.58631756050569 0.18862282715217701
5437 73.1802583659211 0.14585140336907568 72.84578565294548 0.1886213096065468
5438 73.28612832615325 0.14584983314790273 72.95165871917656 0.1886197738287816
5439 72.75914063560892 0.1458482737735214 72.42467411097464 0.18861825086075346
5440 73.15957281124133 0.14584672957553546 72.82510933102914 0.18861675063665514
5441 72.88244627988941 0.14584517710544256 72.54798587158982 0.1886152311941492
5442 72.62757405640893 0.14584364237337144 72.2931166763131 0.18861373772246984
5443 72.917239689584 0.14584211170223588 72.5827853297966 0.18861224808516297
5444 72.45059659002446 0.14584057878384454 72.11614526151574 0.18861074972487632
5445 72.4605807282903 0.14583906358763665 72.1261323862521 0.18860927845057215
5446 72.49349605976079 0.14583754487498618 72.1590507170862 0.18860779779960665
5447 72.05032757547765 0.14583603191721503 71.71588522079881 0.18860632276162884
5448 72.19007547454939 0.14583453110052072 71.85563607752951 0.18860486591936124
5449 71.96812704275537 0.1458330250300753 71.63369062121812 0.18860339650716984
5450 71.68332622290025 0.14583153035993712 71.34889274931359 0.1886019432267089
5451 71.78521995836597 0.14583004028170268 71.45078942268616 0.1886004953981115
5452 71.41960734135651 0.14582854824415037 71.08517975242441 0.18859904068795
5453 71.31051863471336 0.14582706861645633 70.9760939614874 0.18859760460950833
5454 71.26385853065123 0.1458255878201533 70.92943677882327 0.18859616400780083
5455 70.89527662623394 0.14582411045897778 70.56085778965996 0.18859472611500455
5456 70.8847820167782 0.14582264229703795 70.55036607264117 0.1885933018400025
5457 70.67584764403239 0.14582117112187237 70.34143460317668 0.18859186973384487
5458 70.40161704833737 0.14581970761972918 70.0672068925976 0.1885904481200569
5459 70.38080653346913 0.14581824825453493 70.04639925360061 0.18858903161398707
5460 70.07465283573838 0.14581678775468124 69.74024843748835 0.18858761049534267
5461 69.91453382358628 0.145815336052813 69.58013228523687 0.18858620229658465
5462 69.80635559181059 0.14581388435218293 69.47195691539085 0.18858479206755382
5463 69.49426913641311 0.14581243516479359 69.15987331757256 0.18858338367575236
5464 69.40198383953977 0.14581099282439097 69.06759086152724 0.18858198518813285
5465 69.19288766800753 0.1458095490051566 68.85849753696532 0.18858058203705716
5466 68.9405132091219 0.1458081107273085 68.6061259121583 0.1885791862363021
5467 68.84554953457292 0.14580667587324636 68.51116506411029 0.18857779458939203
5468 68.57599226723376 0.14580524073367637 68.24161062618434 0.18857640031573306
5469 68.39753721644621 0.14580381201893927 68.06315838920226 0.18857501522501488
5470 68.24929649545581 0.1458023838601614 67.91492048225203 0.18857362934361913
5471 67.9784624620948 0.14580095792635092 67.6440892589086 0.18857224525984334
5472 67.84369533447499 0.14579953710698984 67.50932492904566 0.18857086832232675
5473 67.63379923079142 0.1457981158339278 67.29943162615633 0.1885694888011689
5474 67.40369324431337 0.14579669887540533 67.06932843057447 0.1885681148635023
5475 67.26670347467679 0.1457952846745577 66.93234144589871 0.18856674410350524
5476 67.0224533196632 0.1457938708982596 66.68809407650464 0.18856537226030465
5477 66.84039695616528 0.14579246199452442 66.50604048701415 0.18856400715661176
5478 66.66966439373634 0.14579105392053326 66.33531069791296 0.18856264190285313
5479 66.42953096581677 0.14578964803793923 66.09518003910473 0.18856127867409775
5480 66.27396885328778 0.14578824604815876 65.93962068660859 0.18855992063104152
5481 66.0665653522383 0.14578684430867497 65.73221994652589 0.18855856140374222
5482 65.85589604602515 0.14578544615343306 65.52155339315235 0.1885572067193646
5483 65.69687204662851 0.14578405024478747 65.3625321419494 0.18855585443432232
5484 65.47251548884935 0.1457826553153619 65.13817833131915 0.18855450221484682
5485 65.29296557770714 0.14578126423138715 64.95863115836782 0.1885531551079322
5486 65.11215103037472 0.1457798741494643 64.77781934797946 0.1885518082457884
5487 64.89565921553914 0.14577848630516527 64.56133026557217 0.18855046366181608
5488 64.73100325956976 0.14577710151454998 64.39667703515207 0.1885491229031448
5489 64.52957869351354 0.1457757174843273 64.19525519408015 0.1885477819490716
5490 64.33495106086207 0.14577433657067926 64.00063027942764 0.18854644486374023
5491 64.16596151208005 0.14577295755874994 63.831643444879774 0.18854510964152277
5492 63.95861958056868 0.14577157994232423 63.62430422530828 0.18854377531807326
5493 63.78375560472078 0.14577020547174693 63.44944295426347 0.18854244498556358
5494 63.600995905378795 0.14576883215154562 63.266685958017526 0.18854111520972663
5495 63.403255576057944 0.1457674611128434 63.06894832705329 0.1885397878918077
5496 63.235875511858964 0.1457660925613287 62.90157095582703 0.18853846347060085
5497 63.04298322745501 0.14576472515679378 62.70868136271275 0.18853713958546484
5498 62.861353826926255 0.14576336053504152 62.52705464732037 0.18853581907084285
5499 62.68972515398718 0.14576199761337386 62.35542865627058 0.18853450010322043
5500 62.497499748549885 0.14576063638624365 62.16320592954456 0.18853318261908042
5501 62.3279361277498 0.1457592778139952 61.99364498160987 0.18853186832593996
5502 62.14839079481928 0.14575792054483785 61.81410231938979 0.18853055488465081
5503 61.96583342886023 0.1457565655670045 61.63154761931408 0.1885292439791463
5504 61.79940939916154 0.1457552127069377 61.46512625109697 0.18852793535763604
5505 61.61654196959104 0.14575386129425472 61.28226148046808 0.18852662782870874
5506 61.445461447210434 0.145752512401913 61.111183611547986 0.188525323260537
5507 61.27575582755312 0.14575116512275432 60.94148064232499 0.18852402010537844
5508 61.097031336449284 0.14574981973832374 60.76275879789111 0.18852271881985336
5509 60.93288739135065 0.14574847666043345 60.59861749454216 0.18852142014804796
5510 60.75968570853116 0.1457471350455905 60.425418450863354 0.18852012262221782
5511 60.58953811637654 0.1457457956900341 60.25527349307494 0.18851882761156852
5512 60.42638949072868 0.14574445822861412 60.0921274979898 0.18851753451027145
5513 60.25408613322092 0.14574312244344792 59.919826767857735 0.18851624291973781
5514 60.091693344813955 0.14574178896013926 59.75743660191823 0.18851495393558465
5515 59.92679267780096 0.14574045708727024 59.592538554345786 0.18851366636790656
5516 59.75997033209115 0.1457391272233848 59.42571882397643 0.18851238089133335
5517 59.60133222790888 0.14573779942388052 59.26708333086339 0.1885110976216005
5518 59.436194896061934 0.14573647324325384 59.10194860704058 0.1885098157780968
5519 59.27625672532446 0.1457351492526239 58.942013039722376 0.1885085363494568
5520 59.11800503904162 0.14573382704168703 58.78376395336239 0.18850725863753978
5521 58.956076829687014 0.145732506668226 58.62183834028941 0.18850598272938363
5522 58.80110491961076 0.145731188415326 58.4668690220696 0.18850470912582828
5523 58.64281755005384 0.14572987182485386 58.30858424119563 0.18850343703335692
5524 58.48633602955449 0.14572855728520479 58.1521053051507 0.18850216711858667
5525 58.33346225880155 0.14572724465467823 57.9992341149996 0.18850089914727314
5526 58.17712971594837 0.1457259337793456 57.84290414932374 0.1884996328452755
5527 58.02574360050777 0.14572462500169195 57.6915206066971 0.18849836880898213
5528 57.87360476532223 0.14572331796989496 57.53938434091891 0.18849710643342596
5529 57.721385069953904 0.14572201287179773 57.38716721104475 0.18849584603735342
5530 57.57313985844027 0.14572070975399565 57.238924560977395 0.1884945877088797
5531 57.42249811575975 0.1457194083772129 57.088285376351514 0.18849333103102778
5532 57.27494447790086 0.1457181090377037 56.94073429234716 0.18849207651600006
5533 57.12826443436018 0.1457168115253167 56.79405679902977 0.1884908238050987
5534 56.98077117361136 0.14571551587019926 56.646566084795325 0.18848957294583374
5535 56.83681504370216 0.1457142222161152 56.50261249729513 0.1884883241909148
5536 56.69164769779488 0.1457129303272641 56.357447690335086 0.18848707713252902
5537 56.548219225523525 0.14571164040930687 56.214021752989645 0.18848583212456915
5538 56.40647701928412 0.14571035237741894 56.072282077882285 0.18848458902441487
5539 56.263880062186644 0.14570906616532983 55.92968764830638 0.18848334771493666
5540 56.12411444940645 0.14570778194241238 55.78992455897338 0.18848210849065122
5541 55.98410676033018 0.14570649952238962 55.649919389776926 0.1884808710308606
5542 55.845016393411434 0.14570521901831923 55.51083153886383 0.188479635529284
5543 55.707874531268445 0.14570394043300455 55.3736921888419 0.1884784019935389
5544 55.570154134037374 0.14570266365808934 55.235974300143845 0.18847717023544053
5545 55.43458528740688 0.14570138884523426 55.100407958044094 0.18847594051755437
5546 55.29943827195162 0.14570011587074536 54.96526344345316 0.1884747126277153
5547 55.164792165718325 0.14569884477447978 54.83061983431012 0.1884734866337245
5548 55.032051575910394 0.1456975756080784 54.69788173767584 0.18847226262647326
5549 54.899092784105434 0.1456963082584997 54.5649254354362 0.18847104041073345
5550 54.76774915394685 0.1456950428408859 54.43358429092048 0.18846982018549036
5551 54.6372204938248 0.1456937792877844 54.30305811270144 0.18846860183557235
5552 54.50703585590152 0.14569251759108612 54.17287595296383 0.18846738534660817
5553 54.37858128134966 0.14569125782115003 54.04442385268742 0.1884661708410898
5554 54.25023612328773 0.1456899998805596 53.91608116525588 0.18846495815128703
5555 54.12313018437453 0.14568874384548217 53.78897769312018 0.1884637474088701
5556 53.99703598096298 0.14568748969034812 53.66288595270195 0.18846253857067952
5557 53.87127108886435 0.1456862373814152 53.53712351990431 0.18846133157861986
5558 53.747029179084116 0.1456849869886441 53.41288406554134 0.18846012655413427
5559 53.62314999806025 0.1456837384377227 53.28900733625298 0.18845892336954748
5560 53.50026817852625 0.14568249177187317 53.166127964654535 0.1884577220998414
5561 53.37847045621969 0.14568124699229382 53.04433268647959 0.1884565227477961
5562 53.2570516995684 0.14568000405572942 52.92291637027345 0.1884553252392237
5563 53.13696589194606 0.14567876302203167 52.802832999246014 0.1884541296780113
5564 53.01741947019671 0.14567752383969487 52.68328901038117 0.18845293597584073
5565 52.89872547789262 0.14567628652787018 52.56459744719839 0.18845174416635818
5566 52.78111787156083 0.14567505110216616 52.44699226618161 0.18845055427705137
5567 52.66395855095391 0.14567381751965025 52.32983536719981 0.18844936623444522
5568 52.547976450153314 0.14567258582684192 52.21385568420702 0.1884481801194502
5569 52.432647082153835 0.14567135599106618 52.09852873028658 0.18844699587618102
5570 52.31808884681047 0.1456701280158841 51.98397290528304 0.18844581351154258
5571 52.20458471670417 0.14566890192269516 51.870471181718514 0.18844463306295517
5572 52.09159558388459 0.14566767767380764 51.757484451744745 0.18844345446603583
5573 51.979663499983175 0.14566645530290454 51.645554766900645 0.18844227777963019
5574 51.868450783890474 0.14566523479115687 51.53434444612762 0.1884411029716923
5575 51.7579666211824 0.14566401613323793 51.42386267501527 0.18843993003388773
5576 51.6484905775669 0.14566279935109697 51.31438901921121 0.18843875900460033
5577 51.53958463647255 0.14566158441395538 51.205485462227216 0.188437589831371
5578 51.43164589243892 0.14566037134483284 51.09754909853935 0.18843642255473708
5579 51.32446108294275 0.14565916013418068 50.99036666564992 0.1884352571586432
5580 51.217984222327175 0.14565795077244684 50.88389217792722 0.1884340936275097
5581 51.11246694447979 0.14565674327941872 50.778377269204334 0.18843293199604216
5582 51.00756125838581 0.14565553763107392 50.673473948531324 0.18843177222341856
5583 50.90355644908805 0.14565433384236368 50.56947150090936 0.18843061433632557
5584 50.80031928788057 0.14565313190943283 50.46623669764259 0.18842945832853972
5585 50.697781009674756 0.14565193182141983 50.363700773671106 0.18842830418222964
5586 50.59615653212841 0.1456507335948855 50.26207864660693 0.18842715192659779
5587 50.49517265846126 0.14564953721157423 50.161097119718924 0.18842600153075412
5588 50.39504062513687 0.1456483426807381 50.06096742944454 0.1884248530115948
5589 50.29567699643788 0.14564715000167452 49.96160614006784 0.18842370636836483
5590 50.19700855924961 0.14564595916383744 49.86294003850201 0.18842256158376608
5591 50.09921290657266 0.14564477018044195 49.765146717710934 0.18842141868128623
5592 50.00207658895022 0.14564358303777628 49.668012728274576 0.18842027763786678
5593 49.905755293740384 0.14564239774128543 49.57169375753524 0.18841913846385577
5594 49.810195447378945 0.14564121429176163 49.47613623192606 0.18841800116111665
5595 49.715329003097494 0.14564003267974762 49.381272104703534 0.18841686571421148
5596 49.621299402740334 0.14563885291545137 49.287244817683394 0.188415732141486
5597 49.52793987520688 0.14563767498855715 49.19388759979258 0.18841460042574498
5598 49.43536694322112 0.1456364989020895 49.10131697374586 0.1884134705731638
5599 49.34354414971138 0.14563532465733467 49.00949648246754 0.1884123425865007
5600 49.252413043164346 0.14563415224618614 48.91836767446553 0.18841121645263145
5601 49.1620874671646 0.145632981676347 48.82804439330264 0.18841009218561283
5602 49.072436730037914 0.1456318129399512 48.73839594732547 0.18840896977248908
5603 48.98354980065365 0.14563064603855502 48.6495113053982 0.18840784921689657
5604 48.89539945118734 0.1456294809733857 48.561363239692426 0.18840673052153117
5605 48.80793829371178 0.14562831773767584 48.47390436229853 0.18840561367556688
5606 48.72125527827754 0.14562715633713155 48.38722362325077 0.1884044986896354
5607 48.635247548096494 0.14562599676561544 48.301218165777094 0.18840338555378278
5608 48.54998456075257 0.1456248390238362 48.215957447458564 0.1884022742701709
5609 48.465443637646516 0.1456236831126923 48.13141878969286 0.18840116484096353
5610 48.38158831382081 0.14562252902661943 48.047565727536785 0.18840005725740222
5611 48.29848693964294 0.14562137676976974 47.96446661134573 0.1883989515274484
5612 48.21605825160001 0.14562022633721466 47.88204017761954 0.18839784764325587
5613 48.13435764752064 0.14561907772919974 47.80034182418527 0.18839674560617245
5614 48.0533643945164 0.1456179309461937 47.719350818152556 0.18839564541765003
5615 47.97305199712604 0.14561678598365818 47.63904066407169 0.18839454707069617
5616 47.89347189228178 0.14561564284454753 47.55946279886602 0.18839345057120918
5617 47.81455976847681 0.14561450152478336 47.4805529110392 0.18839235591283252
5618 47.736360577605424 0.14561336202437228 47.40235595248457 0.1883912630964867
5619 47.658854252909 0.14561222434334511 47.32485185644276 0.18839017212289183
5620 47.582022953568554 0.1456110884780139 47.248022782104016 0.1883890829865219
5621 47.50590427613057 0.14560995443040764 47.17190632600849 0.18838799569167736
5622 47.430447442301436 0.14560882219705842 47.096451709871296 0.18838691023307738
5623 47.35568929936142 0.14560769177785468 47.021695780972145 0.1883858266114238
5624 47.28160999509064 0.14560656317242782 46.94761868709144 0.18838474482676723
5625 47.208198910401045 0.1456054363777839 46.87420980914848 0.1883836648747798
5626 47.13548233978216 0.14560431139522864 46.80149544162842 0.18838258675851022
5627 47.06342051739967 0.14560318822174914 46.72943581870444 0.18838151047348425
5628 46.99204366788873 0.145602066857172 46.658061165011276 0.1883804360202823
5629 46.92133220359839 0.14560094730078796 46.58735189289922 0.18837936339838396
5630 46.85128129697967 0.1455998295501644 46.517303174825074 0.18837829260443176
5631 46.78190805034454 0.14559871360603208 46.44793211309803 0.18837722364047682
5632 46.71318182035004 0.1455975994657352 46.379208064381615 0.188376156502681
5633 46.64512713257276 0.14559648712905549 46.311155554252174 0.18837509119153317
5634 46.57772499927507 0.14559537659500893 46.243755594974004 0.18837402770605383
5635 46.510975009751455 0.1455942678616139 46.17700777584618 0.18837296604366507
5636 46.44488686459796 0.1455931609291355 46.11092179746321 0.18837190620560884
5637 46.37943756995511 0.14559205579521411 46.04547466597132 0.18837084818857647
5638 46.31464653979552 0.14559095245958173 45.980685795342986 0.1883697919929575
5639 46.250495859196754 0.145589850921046 45.91653727065828 0.1883687376174263
5640 46.18698824012243 0.14558875117798334 45.85303180388443 0.18836768506002374
5641 46.1241275447245 0.145587653230276 45.7901732571729 0.18836663432132622
5642 46.06189721043564 0.14558655707582327 45.72794506796133 0.18836558539848733
5643 46.000311956273066 0.14558546271429046 45.66636195526701 0.1883645382917696
5644 45.93935544321171 0.1455843701443402 45.605407580067755 0.18836349299960992
5645 45.87903231107004 0.14558327936462717 45.54508658218489 0.1883624495205284
5646 45.819341986531555 0.14558219037471784 45.485398388302286 0.1883614078545527
5647 45.760273258024476 0.14558110317274348 45.42633178685248 0.18836036799925113
5648 45.701836516062286 0.14558001775828297 45.36789716834927 0.18835932995472518
5649 45.64401744940704 0.14557893412991232 45.31008022155785 0.18835829371927443
5650 45.58682155074266 0.14557785228649384 45.25288643916439 0.1883572592917752
5651 45.530245093115596 0.1455767722273348 45.19631209421645 0.1883562266718066
5652 45.4742811956893 0.14557569395077774 45.14035030588121 0.1883551958573121
5653 45.41893632248108 0.14557461745629569 45.08500753817658 0.1883541668482004
5654 45.36419852462925 0.14557354274242998 45.0302718422441 0.1883531396427237
5655 45.310073220865384 0.14557246980818686 44.97614863681719 0.1883521142400025
5656 45.25655470185106 0.14557139865266777 44.92263221255913 0.18835109063926098
5657 45.2036394167075 0.14557032927440344 44.86971901859432 0.18835006883877675
5658 45.151330393778515 0.1455692616727476 44.81741208326753 0.18834904883824272
5659 45.09961821265474 0.1455681958462514 44.765701986172544 0.18834803063594055
5660 45.04850747622348 0.14556713179400765 44.71459333019833 0.18834701423113448
5661 44.997991536350156 0.14556606951496234 44.66407946721241 0.1883459996227834
5662 44.948069187248144 0.14556500900780878 44.61415919143088 0.18834498680945116
5663 44.89874062155869 0.14556395027177527 44.5648326954963 0.18834397579060713
5664 44.849998913409124 0.14556289330545827 44.516093053539045 0.1883429665646221
5665 44.80184732945318 0.1455618381079862 44.46794353221438 0.1883419591308157
5666 44.75427916325399 0.14556078467819913 44.42037742508783 0.18834095348796848
5667 44.7072946131852 0.14555973301492195 44.373394930535405 0.1883399496348744
5668 44.660891731891894 0.14555868311726147 44.326994101203844 0.1883389475707886
5669 44.61506584776465 0.14555763498388305 44.28117026548656 0.1883379472942103
5670 44.56981862021494 0.14555658861390897 44.23592508279659 0.18833694880444188
5671 44.525143957121664 0.14555554400611978 44.191252461015374 0.18833595210016735
5672 44.481042615763 0.14555450115943638 44.14715315742322 0.18833495718034712
5673 44.43751125532343 0.14555346007285833 44.10362383120652 0.18833396404404867
5674 44.39454703593477 0.14555242074513106 44.06066164249972 0.18833297268991714
5675 44.35214999439655 0.14555138317533925 44.01826662810402 0.188331983117184
5676 44.31031507930268 0.14555034736224515 43.97643373661593 0.18833099532450867
5677 44.2690429190642 0.1455493133048281 43.93516359644842 0.1883300093109507
5678 44.22832950787904 0.14554828100200323 43.894452201801606 0.1883290250754327
5679 44.18817328816751 0.1455472504525943 43.85429799509818 0.18832804261673958
5680 44.148572890518665 0.14554622165562994 43.81469960692903 0.1883270619340015
5681 44.10952446642309 0.14554519460988624 43.775653188787295 0.18832608302590945
5682 44.07102804286039 0.14554416931436553 43.73715876765447 0.1883251058915589
5683 44.03307957654186 0.14554314576792718 43.699212300244156 0.18832413052977878
5684 43.99567819997294 0.14554212396945954 43.66181291906401 0.18832315693946883
5685 43.95882152570884 0.14554110391793051 43.62495823667126 0.18832218511965124
5686 43.92250682292459 0.14554008561215123 43.588645522243354 0.18832121506908361
5687 43.88673329255644 0.14553906905111672 43.55287397671848 0.1883202467868452
5688 43.851497306254785 0.14553805423366065 43.5176399717494 0.18831928027172504
5689 43.816798146707825 0.14553704115871494 43.48294279002641 0.1883183155226982
5690 43.78263287962967 0.14553602982519392 43.44877949726578 0.18831735253869386
5691 43.74899961551255 0.14553502023195175 43.41514820396205 0.1883163913185487
5692 43.715896746635224 0.14553401237795607 43.382047302395975 0.18831543186129132
5693 43.68332128924256 0.14553300626204096 43.34947380881481 0.1883144741657168
5694 43.65127227764517 0.14553200188315735 43.31742675753119 0.18831351823083126
5695 43.61974667923715 0.1455309992401825 43.28590311594147 0.18831256405550176
5696 43.588743070946364 0.14552999833200936 43.254901460975724 0.18831161163863414
5697 43.558259242148345 0.1455289991575699 43.224419582011585 0.18831066097919386
5698 43.528292860230344 0.1455280017157166 43.194455146438614 0.18830971207601246
5699 43.49884250803739 0.1455270060053972 43.16500673710391 0.1883087649280882
5700 43.46990538750362 0.14552601202547236 43.13607155594389 0.18830781953426257
5701 43.44148017468398 0.1455250197748602 43.107648279015635 0.1883068758934861
5702 43.41356436023796 0.14552402925246072 43.07973439698083 0.18830593400466816
5703 43.38615609507487 0.14552304045715156 43.05232806075103 0.18830499386668764
5704 43.359253508343 0.1455220533878626 43.02542739947663 0.18830405547850995
5705 43.3328541955982 0.145521068043456 42.99903000871576 0.18830311883898318
5706 43.30695666726238 0.14552008442285855 42.97313439889245 0.1883021839470717
5707 43.281558411495 0.14551910252494926 42.9477380581684 0.18830125080165058
5708 43.25665781076914 0.14551812234862793 42.922839369018874 0.18830031940163858
5709 43.23225268903988 0.14551714389280138 42.89843615540112 0.1882993897459606
5710 43.208341018793824 0.14551616715634508 42.87452638980399 0.18829846183349114
5711 43.18492103548738 0.14551519213817946 42.85110830768602 0.18829753566318233
5712 43.16199042362087 0.14551421883717708 42.82817959354979 0.18829661123390087
5713 43.13954756341842 0.1455132472522493 42.80573862762159 0.18829568854458564
5714 43.117590183568794 0.14551227738228434 42.78378313859238 0.18829476759413033
5715 43.09611649510156 0.14551130922617347 42.76231133749395 0.18829384838143887
5716 43.07512449819096 0.14551034278282257 42.7413212245027 0.18829293090543744
5717 43.054612133713114 0.14550937805110942 42.720810740497 0.18829201516500474
5718 43.03457764179042 0.1455084150299448 42.700778125601396 0.18829110115907827
5719 43.01501883293844 0.14550745371820825 42.68122119033369 0.1882901888865384
5720 42.995933984028845 0.14550649411480132 42.662138211567736 0.1882892783463079
5721 42.97732098899537 0.14550553621861564 42.64352708323947 0.18828836953728834
5722 42.959177984951054 0.14550458002853878 42.62538594246414 0.18828746245837813
5723 42.94150305523531 0.14550362554347304 42.607712872583335 0.18828655710849912
5724 42.92429417502807 0.14550267276229864 42.59050584877924 0.1882856534865355
5725 42.907549561926594 0.14550172168391887 42.57376308865126 0.18828475159141306
5726 42.89126713945877 0.1455007723072169 42.55748251572953 0.18828385142202
5727 42.875445124732494 0.1454998246310884 42.54166234712414 0.18828295297727018
5728 42.86008151725053 0.14549887865442473 42.52630058234004 0.18828205625606662
5729 42.84517443865796 0.1454979343761126 42.511395343024546 0.1882811612573067
5730 42.830722011550144 0.14549699179504957 42.49694475177519 0.18828026797990613
5731 42.81672226584329 0.145496050910118 42.482946838510415 0.18827937642275394
5732 42.8031734004788 0.14549511172021537 42.46939980217382 0.18827848658476717
5733 42.790073427822385 0.1454941742242261 42.45630165513332 0.18827759846483794
5734 42.77742054031828 0.14549323842104245 42.443650589835364 0.18827671206187482
5735 42.76521280639613 0.14549230430955415 42.43144467471179 0.18827582737477994
5736 42.753448360931365 0.1454913718886472 42.41968204464027 0.18827494440245074
5737 42.74212535004399 0.14549044115721532 42.40836084574298 0.1882740631437975
5738 42.73124185876967 0.1454895121141416 42.39747916305782 0.18827318359771192
5739 42.7207960795923 0.14548858475831955 42.38703518907087 0.18827230576310514
5740 42.710786093011855 0.14548765908863345 42.37702700428435 0.18827142963887075
5741 42.701210089384084 0.14548673510397298 42.367452799056196 0.18827055522391412
5742 42.692066186522375 0.14548581280322595 42.358310691202014 0.18826968251713525
5743 42.683352544354456 0.14548489218527794 42.349598840651744 0.188268811517432
5744 42.675067329408094 0.145483973249019 42.34131541393536 0.1882679422237098
5745 42.6672086761951 0.14548305599333256 42.333458545566906 0.1882670746348622
5746 42.659774781962554 0.1454821404171086 42.32602643279565 0.18826620874979552
5747 42.65276378133455 0.14548122651923096 42.319017210247914 0.1882653445674039
5748 42.64617387508531 0.14548031429858735 42.312429078700134 0.18826448208659013
5749 42.64000322149722 0.14547940375406337 42.306260196436895 0.1882636213062522
5750 42.63425000865583 0.14547849488454387 42.300508751546005 0.18826276222528784
5751 42.62891242554061 0.14547758768891617 42.2951729330091 0.1882619048425987
5752 42.62398864939238 0.14547668216606316 42.29025091806924 0.18826104915707909
5753 42.61947689095363 0.14547577831487235 42.285740917471124 0.18826019516763168
5754 42.61537532979015 0.1454748761342264 42.28164111078277 0.18825934287315027
5755 42.61168218401637 0.14547397562301134 42.277949716120816 0.1882584922725358
5756 42.60839564828988 0.1454730767801108 42.27466492814508 0.18825764336468406
5757 42.60551393890213 0.14547217960440878 42.27178496314922 0.1882567961484927
5758 42.60303527019193 0.14547128409479007 42.26930803547428 0.18825595062285974
5759 42.60095785656217 0.145470390250137 42.26723235952535 0.18825510678668003
5760 42.59927992831119 0.1454694980693346 42.26555616560301 0.188254264638853
5761 42.5979997040707 0.14546860755126453 42.264277672341166 0.1882534241782722
5762 42.597115423085576 0.14546771869481118 42.26339511898693 0.18825258540383646
5763 42.596625314622585 0.14546683149885628 42.262906734809285 0.18825174831443992
5764 42.59652762204541 0.14546594596228313 42.262810763174144 0.18825091290897936
5765 42.596820587913605 0.14546506208397394 42.26310544664328 0.1882500791863504
5766 42.59750245921959 0.14546417986281052 42.26378903221133 0.1882492471454476
5767 42.59857149041272 0.14546329929767562 42.264859774329885 0.18824841678516763
5768 42.600025934719966 0.14546242038744994 42.26631592622811 0.1882475881044037
5769 42.601864055368445 0.14546154313101606 42.26815575113538 0.1882467611020525
5770 42.604084114666655 0.14546066752725448 42.2703775113624 0.1882459357770069
5771 42.606684382478896 0.14545979357504693 42.27297947677568 0.18824511212816267
5772 42.609663131303385 0.14545892127327403 42.275959919875696 0.1882442901544131
5773 42.613018637533465 0.14545805062081654 42.27931711705799 0.18824346985465254
5774 42.616749183079406 0.14545718161655524 42.283049350235075 0.18824265122777506
5775 42.620853052145165 0.14545631425937006 42.28715490361312 0.18824183427267352
5776 42.625328534569135 0.14545544854814152 42.29163206703275 0.18824101898824244
5777 42.63017392365256 0.1454545844817492 42.29647913379744 0.18824020537337383
5778 42.63538751627546 0.14545372205907323 42.30169440078942 0.18823939342696192
5779 42.640967615086495 0.14545286127899273 42.307276170659605 0.1882385831478985
5780 42.64691252434703 0.14545200214038748 42.31322274767157 0.1882377745350771
5781 42.65322055519068 0.1454511446421364 42.31953244296115 0.1882369675873897
5782 42.65989002037285 0.14545028878311847 42.326203569286 0.1882361623037287
5783 42.6669192383285 0.14544943456221274 42.3332344450833 0.1882353586829864
5784 42.67430653125015 0.14544858197829738 42.3406233925478 0.18823455672405434
5785 42.682050224279244 0.14544773103025135 42.34836873682317 0.18823375642582502
5786 42.6901486491532 0.14544688171695228 42.356468809649066 0.18823295778718904
5787 42.69860013803977 0.14544603403727888 42.364921943195455 0.1882321608070387
5788 42.70740303145238 0.14544518799010855 42.37372647797801 0.18823136548426456
5789 42.71655566962254 0.1454443435743192 42.38288075423046 0.18823057181775818
5790 42.72605640064777 0.14544350078878832 42.39238312005257 0.18822977980641012
5791 42.73590357391446 0.14544265963239322 42.40223192483296 0.18822898944911123
5792 42.746095544206774 0.14544182010401116 42.41242552335801 0.18822820074475208
5793 42.75663067058924 0.145440982202519 42.4229622746945 0.1882274136922229
5794 42.7675073143586 0.14544014592679372 42.4338405401414 0.18822662829041414
5795 42.77872384402881 0.1454393112757119 42.445058688214885 0.1882258445382156
5796 42.79027862795296 0.14543847824815018 42.456615087270286 0.18822506243451737
5797 42.80217004321873 0.14543764684298466 42.46850811439754 0.18822428197820892
5798 42.814396466256845 0.14543681705909167 42.48073614602957 0.18822350316818015
5799 42.826956281652976 0.14543598889534715 42.49329756675431 0.1882227260033202
5800 42.83984787483316 0.14543516235062692 42.50619076200001 0.18822195048251836
5801 42.853069637159514 0.1454343374238067 42.51941412313104 0.1882211766046639
5802 42.86661996346552 0.14543351411376193 42.53296604498311 0.18822040436864548
5803 42.88049725171994 0.14543269241936807 42.54684492552722 0.18821963377335216
5804 42.89469990601952 0.14543187233950022 42.56104916886235 0.18821886481767228
5805 42.90922633132994 0.1454310538730336 42.57557717995641 0.1882180975004946
5806 42.92407494037214 0.14543023701884286 42.590427371532584 0.1882173318207072
5807 42.939244145808836 0.14542942177580295 42.60559815625584 0.1882165677771985
5808 42.95473236823794 0.14542860814278832 42.6210879547263 0.18821580536885635
5809 42.970538028707644 0.14542779611867354 42.6368951879944 0.18821504459456886
5810 42.98665955506112 0.14542698570233276 42.65301828390556 0.18821428545322352
5811 43.00309537716836 0.14542617689264015 42.669455672332006 0.1882135279437082
5812 43.01984392982101 0.1454253696884699 42.68620578806763 0.18821277206491016
5813 43.03690365180851 0.14542456408869558 42.7032670699041 0.18821201781571678
5814 43.05427298489953 0.1454237600921912 42.72063795961232 0.18821126519501544
5815 43.07195037660401 0.14542295769783 42.73831690470448 0.1882105142016929
5816 43.08993427592697 0.1454221569044858 42.756302354187845 0.18820976483463642
5817 43.1082231387296 0.14542135771103168 42.77459276392584 0.18820901709273255
5818 43.12681542167486 0.14542056011634083 42.79318659058365 0.18820827097486809
5819 43.14570958843788 0.14541976411928628 42.812082297838664 0.18820752647992942
5820 43.164904103852564 0.14541896971874094 42.83127835052702 0.18820678360680315
5821 43.18439743894289 0.1454181769135776 42.850773219674934 0.18820604235437538
5822 43.20418806701314 0.14541738570266888 42.870565378588935 0.1882053027215325
5823 43.22427446623212 0.14541659608488722 42.89065330544007 0.18820456470716024
5824 43.244655118434295 0.14541580805910514 42.911035482065046 0.18820382831014476
5825 43.26532850891963 0.14541502162419476 42.93171039376606 0.18820309352937173
5826 43.28629312795355 0.1454142367790283 42.9526765308108 0.1882023603637269
5827 43.30754746814379 0.1454134535224778 42.97393238580921 0.18820162881209582
5828 43.32909002785794 0.14541267185341508 42.99547645713116 0.1882008988733638
5829 43.35091930736109 0.14541189177071187 43.01730724504396 0.18820017054641633
5830 43.373033812726995 0.14541111327323994 43.03942325562362 0.18819944383013856
5831 43.395432052232394 0.14541033635987075 43.06182299714911 0.18819871872341565
5832 43.41811253933046 0.14540956102947575 43.08450498307585 0.1881979952251324
5833 43.44107379047442 0.1454087872809262 43.107467729859316 0.18819727333417388
5834 43.464314326429076 0.14540801511309337 43.13070975826656 0.18819655304942493
5835 43.48783267176661 0.14540724452484832 43.15422959287199 0.18819583436977003
5836 43.511627354619655 0.14540647551506208 43.1780257618105 0.18819511729409386
5837 43.53569690758837 0.14540570808260536 43.20209679768448 0.1881944018212809
5838 43.56003986621489 0.145404942226349 43.226441236038326 0.18819368795021535
5839 43.584654771057984 0.14540417794516378 43.251057617433034 0.18819297567978183
5840 43.60954016512161 0.14540341523792016 43.27594448487482 0.1881922650088641
5841 43.63469459679388 0.14540265410348857 43.30110038675404 0.1881915559363465
5842 43.660116616654825 0.14540189454073932 43.326523873652974 0.1881908484611129
5843 43.685804780790434 0.14540113654854286 43.35221350165985 0.18819014258204722
5844 43.71175764743242 0.14540038012576922 43.37816782900862 0.18818943829803333
5845 43.73797378025194 0.1453996252712884 43.4043854193727 0.18818873560795485
5846 43.764451745193 0.1453988719839705 43.430864838698334 0.18818803451069535
5847 43.791190113452025 0.14539812026268537 43.4576046581842 0.18818733500513846
5848 43.81818745869984 0.14539737010630271 43.48460345150337 0.18818663709016753
5849 43.84544235958599 0.1453966215136924 43.51185979730763 0.18818594076466605
5850 43.872953397554184 0.14539587448372387 43.53937227704294 0.18818524602751713
5851 43.900719158625954 0.14539512901526677 43.56713947673308 0.18818455287760416
5852 43.928738232074345 0.14539438510719052 43.595159985653346 0.1881838613138101
5853 43.95700921118349 0.1453936427583644 43.623432397090106 0.188183171335018
5854 43.98553069311339 0.14539290196765772 43.651955308205615 0.188182482940111
5855 44.014301278376934 0.14539216273393976 43.68072731951502 0.18818179612797176
5856 44.04331957193862 0.1453914250560796 43.70974703598505 0.18818111089748318
5857 44.072584181653305 0.14539068893294618 43.739013065472825 0.1881804272475281
5858 44.10209372011103 0.14538995436340868 43.76852402057063 0.18817974517698904
5859 44.13184680261709 0.14538922134633575 43.79827851658601 0.18817906468474868
5860 44.16184204930641 0.14538848988059636 43.828275173656124 0.1881783857696896
5861 44.19207808296097 0.14538775996505923 43.858512614565214 0.18817770843069415
5862 44.2225535311571 0.1453870315985931 43.88898946689186 0.1881770326666449
5863 44.25326702425414 0.1453863047800665 43.91970436099765 0.18817635847642414
5864 44.284217197143875 0.14538557950834796 43.95065593177661 0.18817568585891406
5865 44.3154026877915 0.14538485578230603 43.981842817196195 0.1881750148129969
5866 44.34682213841985 0.14538413360080912 44.01326365948149 0.18817434533755498
5867 44.378474194499304 0.14538341296272558 44.04491710410511 0.18817367743147032
5868 44.41035750565459 0.14538269386692373 44.07680180069404 0.18817301109362497
5869 44.442470724747324 0.1453819763122717 44.10891640211215 0.18817234632290086
5870 44.474812508880184 0.14538126029763782 44.14125956546437 0.18817168311818008
5871 44.507381518219745 0.1453805458218901 44.17382995091951 0.18817102147834444
5872 44.5401764173676 0.1453798328838968 44.20662622308142 0.1881703614022758
5873 44.57319587375855 0.1453791214825256 44.239647049387166 0.18816970288885607
5874 44.60643855943999 0.1453784116166449 44.27289110188637 0.1881690459369669
5875 44.63990314918978 0.14537770328512226 44.306357055359165 0.18816839054549003
5876 44.6735883223984 0.14537699648682573 44.340043589198274 0.1881677367133072
5877 44.70749276118543 0.14537629122062318 44.373949385525506 0.18816708443929994
5878 44.74161515227947 0.1453755874853823 44.40807313107174 0.18816643372234995
5879 44.7759541851619 0.14537488527997083 44.44241351532059 0.18816578456133862
5880 44.81050855374455 0.1453741846032564 44.47696923218614 0.18816513695514764
5881 44.84527695503061 0.14537348545410686 44.51173897867385 0.18816449090265844
5882 44.88025808996424 0.14537278783138974 44.54672145573009 0.18816384640275255
5883 44.915450663125725 0.14537209173397256 44.58191536793744 0.1881632034543112
5884 44.95085338241105 0.145371397160723 44.61731942319411 0.188162562056216
5885 44.98646496000727 0.14537070411050845 44.65293233368941 0.18816192220734812
5886 45.02228411074477 0.1453700125821965 44.688752814255984 0.18816128390658912
5887 45.05830955436574 0.14536932257465454 44.72477958463827 0.18816064715282008
5888 45.09454001259803 0.14536863408675 44.76101136656636 0.18816001194492243
5889 45.13097421283576 0.14536794711735027 44.797446887436635 0.18815937828177737
5890 45.16761088348872 0.1453672616653228 44.834084875661134 0.18815874616226633
5891 45.20444875981883 0.1453665777295347 44.87092406650403 0.18815811558527018
5892 45.24148657666569 0.1453658953088537 44.90796319480717 0.1881574865496705
5893 45.27872307736222 0.14536521440214667 44.94520100390573 0.18815685905434815
5894 45.316157002905236 0.14536453500828134 44.98263623479877 0.18815623309818472
5895 45.35378710502413 0.1453638571261244 45.02026763921795 0.18815560868006084
5896 45.391612130372515 0.14536318075454374 45.05809396381911 0.18815498579885837
5897 45.4296308397138 0.14536250589240604 45.096113969367934 0.18815436445345754
5898 45.4678419844661 0.1453618325385791 45.13432640728478 0.18815374464274065
5899 45.506244335506125 0.1453611606919294 45.172730048448614 0.18815312636558745
5900 45.54483664767855 0.14536049035132495 45.21132364770635 0.1881525096208806
5901 45.58361770357171 0.14535982151563204 45.25010598764858 0.1881518944074995
5902 45.62258625936016 0.14535915418371892 45.28907582445212 0.18815128072432735
5903 45.661741111973704 0.14535848835445156 45.328231955049006 0.18815066857024274
5904 45.70108101560731 0.1453578240266986 45.36757313363648 0.18815005794412992
5905 45.74060478563285 0.14535716119932532 45.40709817558865 0.18814944884486612
5906 45.78031116897339 0.14535649987120125 45.44680582783086 0.1881488412713372
5907 45.820199006174214 0.14535584004119065 45.4866949309106 0.18814823522241866
5908 45.86026702828358 0.1453551817081644 45.52676421587842 0.18814763069699855
5909 45.90051411194687 0.1453545248709849 45.567012559381936 0.18814702769394953
5910 45.94093895827901 0.14535386952852544 45.60743866253832 0.18814642621216324
5911 45.981540498047096 0.14535321567964563 45.64804145611694 0.18814582625050774
5912 46.022317379176336 0.14535256332322208 45.688819588045234 0.18814522780788073
5913 46.06326861660743 0.1453519124581102 45.729772073266176 0.18814463088314273
5914 46.104392765996465 0.145351263083192 45.77089746743807 0.18814403547520103
5915 46.145688977225106 0.1453506151973162 45.81219492044489 0.18814344158290391
5916 46.18715564758735 0.14534996879937334 45.85366282958281 0.1881428492051743
5917 46.22879214799397 0.14534932388820132 45.89530056576493 0.18814225834084083
5918 46.27059660484959 0.14534868046270458 45.937106255398035 0.18814166898885165
5919 46.31256875747214 0.14534803852170325 45.979079637802435 0.18814108114800296
5920 46.35470626781887 0.14534739806412494 46.02121837493746 0.18814049481728476
5921 46.39700949821798 0.14534675908875974 46.06352282913378 0.18813990999543956
5922 46.43947531046633 0.14534612159457413 46.10598986219023 0.18813932668152697
5923 46.48210513345883 0.1453454855803081 46.14862090300432 0.18813874487419904
5924 46.524894441325465 0.14534485104499337 46.191411425707834 0.1881381645726334
5925 46.567846509364536 0.145344217987285 46.23436470560192 0.18813758577532846
5926 46.610954386593406 0.14534358640632594 46.27747379170542 0.18813700848166276
5927 46.65422457758879 0.14534295630062555 46.320745188598295 0.18813643268987132
5928 46.69764585896292 0.1453423276695182 46.36416767289373 0.18813585839967917
5929 46.7412304375332 0.14534170051126144 46.40775345141307 0.18813528560886522
5930 46.78495949957343 0.14534107482552244 46.45148371043015 0.1881347143177568
5931 46.82885541517522 0.14534045061011822 46.49538082004176 0.18813414452333582
5932 46.872885769633044 0.1453398278653005 46.539412365540755 0.18813357622698718
5933 46.917091211808305 0.1453392065881095 46.58361899579591 0.1881330094242868
5934 46.96141474517619 0.145338586779832 46.62794371427787 0.18813244411849359
5935 47.00593018644384 0.14533796843612626 46.67246033770504 0.18813188030268027
5936 47.05053572685996 0.1453373515601293 46.71706705731638 0.18813131798345786
5937 47.09536589571045 0.14533673614501696 46.76189840241603 0.18813075714940045
5938 47.14023649075801 0.14533612219726466 46.80677017074757 0.1881301978131705
5939 47.18539413445166 0.1453355097055488 46.85192898479093 0.1881296399551842
5940 47.230501840051126 0.14533489868242358 46.897037857769575 0.1881290835991269
5941 47.276014955659946 0.14533428910833546 46.942552137841126 0.18812852871048802
5942 47.32131078354381 0.14533368100700614 46.987849127203596 0.18812797533321168
5943 47.367236621474966 0.14533307434369563 47.033776123726035 0.188127423405232
5944 47.412630998886634 0.1453324691628235 47.07917165671575 0.18812687300805625
5945 47.45908338894981 0.145331865401379 47.12562519952012 0.18812632402830123
5946 47.50440788798347 0.14533126314248082 47.17095084822326 0.1881257766177347
5947 47.55161096975666 0.14533066227003025 47.21815507692006 0.18812523056657074
5948 47.59654278923046 0.14533006294013007 47.263088040131194 0.18812468615913353
5949 47.64493746529174 0.14532946493613086 47.31148385735263 0.18812414300297986
5950 47.688849310074204 0.1453288685529601 47.35539683988658 0.1881236016346638
5951 47.739305767222525 0.1453282733818965 47.40585443252792 0.18812306131270531
5952 47.78096526175374 0.14532767998417023 47.4475150587119 0.1881225230576727
5953 47.83521052529575 0.14532708758106608 47.50176145225919 0.18812198545549466
5954 47.872174131492976 0.1453264972489455 47.5387261837807 0.18812145046332454
5955 47.93365907373444 0.14532590749040764 47.60021225088383 0.18812091536019793
5956 47.961042003454466 0.14532532038655685 47.627596299137274 0.1881203839306377
5957 48.036714362310924 0.1453247330324563 47.70326977838515 0.18811985089332356
5958 48.044679710638626 0.14532414948504485 47.71123623752614 0.18811932362745
5959 48.14864431260111 0.14532356406018027 47.81520195674627 0.1881187917946547
5960 48.11725685674783 0.14532298473194388 47.783815602113044 0.18811826990284092
5961 48.27841946414427 0.145322400284131 47.94497932631567 0.18811773754447048
5962 48.16708996846616 0.1453218265192964 47.833650918468365 0.18811722347850307
5963 48.445372841483305 0.14532124112119318 48.11193491327434 0.18811668708776885
5964 48.17134058283728 0.1453206756626999 47.83790372132663 0.1881161858479485
5965 48.69290909123836 0.14532008537843405 48.35947336760237 0.1881156382575572
5966 48.08832358438285 0.14531953386176824 47.75488889040548 0.18811516011560322
5967 49.12512674611253 0.14531893058813017 48.79169322896341 0.18811458656098853
5968 47.856452072322384 0.14531840467613275 47.52301951487164 0.18811415277460883
5969 50.01758039715514 0.1453177716017627 49.68414910294361 0.18811352260977793
5970 47.459338267049766 0.14531729561367537 47.12590779392964 0.1881131775064546
5971 52.19845227247412 0.14531659760810534 51.8650232482074 0.18811242665861475
5972 47.36598764877435 0.14531622264952523 47.03255916274084 0.18811226338398288
5973 58.5120933970464 0.14531538582239345 58.17866675422845 0.18811125699555528
5974 50.836187990721335 0.145315220146337 50.50276129778355 0.18811147279145135
5975 79.89546597918381 0.1453140883420121 79.56204196531307 0.1881099255287246
5976 75.07906308883749 0.14531436297299286 74.74563778486052 0.18811094100396925
5977 161.80736123711915 0.1453126063989781 161.47394038191644 0.18810824880372204
5978 203.174938952803 0.14531381571610172 202.84151417436243 0.18811096272447256
5979 499.7215402880853 0.14531075206692795 499.38812366764125 0.1881058683771635
5980 808.2379426615981 0.14531392855331354 807.9045165781231 0.18811215492173455
5981 1885.8792903875546 0.14530828686136107 1885.5458798282084 0.18810227248489067
5982 3226.1799610580383 0.1453152607348879 3225.84653032847 0.1881154688332623
5983 6367.983294433602 0.14530571275320475 6367.649890682471 0.18809803837853814
5984 8374.608113611623 0.14531744123848567 8374.27467610624 0.1881200641433673
5985 10720.806077725976 0.1453070123528377 10720.472670994503 0.18809971911985562
5986 4847.5488517666245 0.1453168186081134 4847.215416229527 0.1881187184888302
5987 3365.477234773243 0.1453157661964916 3365.1438044347583 0.18811457228816542
5988 1531.42703644759 0.1453129409687613 1531.093613065028 0.18811044159315468
5989 3080.1429766872716 0.145322168253516 3079.809527690163 0.18812682885472515
5990 6855.690917235608 0.14531489297678618 6855.357489174587 0.18811316804478215
5991 83.41100964743399 0.1453179599849928 83.07757126062697 0.18812042682202407
5992 3047.5748443168154 0.14532167224065523 3047.241395984726 0.18812665984879354
5993 5284.165004934147 0.14531360306688695 5283.8315777772395 0.18811355384018588
5994 705.7268402693803 0.14531824313185934 705.393398166161 0.18812386008741214
5995 4616.282504900414 0.14531699466923031 4615.949065714641 0.18812219110432363
5996 3538.5088697140723 0.14530946783743387 3538.17544873765 0.18811150858471082
5997 1725.2069830168145 0.14531333308506636 1724.873548908169 0.1881207755605274
5998 5343.696221730121 0.1453086922920271 5343.362798670046 0.18811436778275487
5999 2653.842899919668 0.14530156279085346 2653.509492937519 0.1881054193583836
6000 2838.262641932921 0.1453037754867018 2837.92922586971 0.18811228772379246
6001 5263.251419030685 0.14529697594274837 5262.918018787155 0.18810326758683169
6002 2352.6107231842434 0.14528988915633403 2352.2773381545358 0.1880951405516759
6003 3696.3597367891525 0.14529031944921442 3696.026347000266 0.18809946943748504
6004 4794.815978750521 0.1452821776416532 4794.48260749881 0.18808907406974446
6005 2323.0981528339435 0.14527491475732307 2322.7647967427542 0.1880811764318578
6006 4151.82625005044 0.1452737412451127 4151.492893054981 0.18808325421252212
6007 4188.474646509827 0.14526480042362042 4188.141309505865 0.1880722035383437
6008 2369.149891486565 0.14525730912686888 2368.816569906255 0.18806427118306349
6009 4226.932059981351 0.14525481123446018 4226.598740679328 0.18806449078778217
6010 3559.3722995215157 0.14524545637093916 3559.0390008337145 0.1880532314304298
6011 2390.2029871041764 0.14523780512005266 2389.869704070513 0.1880452285435327
6012 4012.275992047383 0.14523427928378835 4011.942713790237 0.18804397786233246
6013 2961.86618177171 0.14522480303626778 2961.5329241563945 0.18803281227920915
6014 2349.176076876407 0.14521712857414684 2348.842834912801 0.1880248350317619
6015 3608.3265688410197 0.14521285724092717 3607.9933335162336 0.18802246754497315
6016 2425.305437849888 0.14520349364168683 2424.9722227388343 0.1880116174127056
6017 2244.1394722745395 0.14519595752136516 2243.8062724969654 0.18800382005263963
6018 3102.964189858782 0.1451911965934263 3102.6309980140372 0.188000648151608
6019 1965.6906808147023 0.14518213617506065 1965.3575083951814 0.18799028334593684
6020 2087.5981158082877 0.14517489247842663 2087.264958089596 0.18798282621351767
6021 2565.583713111965 0.14516986444290705 2565.2505641291 0.1879791184222214
6022 1588.6254162875978 0.14516125946830175 1588.2922856593837 0.18796936874576115
6023 1894.4329744690351 0.14515443371863887 1894.0998576496531 0.18796238566316706
6024 2047.273021049545 0.14514932393962865 2046.93991336038 0.18795836522529585
6025 1290.9145158948245 0.14514128960850986 1290.581425280457 0.1879493247589526
6026 1677.162711795114 0.14513496859150998 1676.8296339191231 0.18794290739939523
6027 1582.6875540821795 0.1451299254183513 1582.3544854027039 0.1879387540572
6028 1062.8986637234118 0.14512254090564125 1062.5656106987126 0.18793048379354713
6029 1445.8864865277405 0.14511677221780395 1445.5534450756757 0.18792467984711125
6030 1192.0096875184756 0.14511191097470363 1191.6766550720042 0.1879205354966455
6031 891.2507355686798 0.14510522206557905 890.9177172799339 0.18791306668033714
6032 1210.1137733907574 0.1451000208017507 1209.780765482605 0.1879078873506904
6033 882.7707649682554 0.14509543000495329 882.4377656744347 0.1879038638158222
6034 761.4717791695036 0.14508945327968162 761.1387925141224 0.18789720210162197
6035 980.2816660960506 0.14508481223517494 979.9486886500006 0.18789263381486396
6036 652.020860045705 0.1450805593833811 651.6878906666134 0.1878888197083076
6037 659.7306378405701 0.1450752870362213 659.3976796042049 0.18788294932904728
6038 767.7218916986984 0.14507118681206643 767.3889415467419 0.18787896514448357
6039 489.3107475893368 0.1450673215897024 488.9778048382922 0.18787542945493313
6040 574.2041610252247 0.1450627261787005 573.8712279820727 0.18787031697328996
6041 582.9529989759296 0.14505914265464506 582.6200729484233 0.18786688485175543
6042 380.2961106124814 0.1450556970642832 379.96319123849827 0.18786367691889874
6043 496.2117229960159 0.14505173621861872 495.8788119848062 0.1878592749911539
6044 433.20529141953824 0.14504864443045157 432.87238641307584 0.18785636203192177
6045 310.08522222548635 0.14504563122693204 309.75232308459414 0.18785350966526088
6046 421.1127870330495 0.14504225278056992 420.77989501865864 0.1878497616103325
6047 320.61806282379354 0.14503962760243533 320.2851758613397 0.1878473348513763
6048 265.4395663674914 0.1450370393976385 265.1066844847428 0.18784484335094992
6049 348.49376160835953 0.14503418714083513 348.1608857324309 0.1878416887877839
6050 242.19133468444448 0.14503200191695076 241.858462968673 0.1878397138545382
6051 235.67461340620335 0.14502981297384526 235.34174602507625 0.18783756815325717
6052 281.15809145666196 0.1450274324212999 280.8252290753354 0.18783494890529473
6053 191.46584462786853 0.14502565682792984 191.13298558319127 0.18783338784934053
6054 212.86028942726622 0.14502382815284404 212.52743404077995 0.1878315583334326
6055 223.0637290245152 0.1450218710331747 222.73087773050563 0.18782942297638358
6056 160.85279950911365 0.14502046925094603 160.51995080743274 0.18782823242998312
6057 191.93931232580923 0.14501895594695954 191.60646668670407 0.18782668315818263
6058 177.1423906648897 0.1450173820843948 176.8095482941762 0.18782498862906286
6059 143.3822653530834 0.14501631207528676 143.04942492185094 0.18782411915715627
6060 170.77200858317065 0.1450150708786104 170.43917069619155 0.18782281610050397
6061 144.09305665383513 0.1450138469111769 143.76022128114593 0.18782152577801106
6062 133.41385427615194 0.14501306129574562 133.0810202918221 0.1878209230340949
6063 149.6833765721978 0.14501205618755028 149.3505446760139 0.18781983999637816
6064 122.52794766053891 0.14501115179970467 122.19511758960863 0.18781891913057508
6065 126.72045986978914 0.14501060045088307 126.3876307423497 0.18781852698855747
6066 130.35247107947842 0.14500980506536093 130.01964362657938 0.18781764783365837
6067 109.91485665560533 0.14500918846795413 109.58203040874886 0.18781705838852278
6068 120.52107337954101 0.14500882243636873 120.18824773351089 0.18781682359375582
6069 114.49411008596525 0.14500821916800805 114.16128572606195 0.1878161407352918
6070 103.46606144656975 0.14500785386382914 103.13323775472259 0.18781583798333876
6071 113.56681012811424 0.14500762973343365 113.23398678316298 0.18781571521783647
6072 102.99913934438086 0.14500720646361137 102.66631691245772 0.18781522545952636
6073 100.59547058179523 0.14500705071601705 100.26264837319972 0.1878151578794883
6074 105.9867137445127 0.14500693418600194 105.65389169655056 0.1878151137761385
6075 95.79286995412545 0.14500668009303044 95.4600484608293 0.18781481320312005
6076 99.13483383150327 0.14500668928569346 98.80201221643739 0.1878149257801868
6077 98.73102523254349 0.14500665688583797 98.39820363506931 0.18781494058833434
6078 92.13169144389168 0.14500655881278945 91.79887006484765 0.1878148202312335
6079 97.57047604340117 0.14500668966708788 97.23765429387346 0.18781505986063116
6080 92.8479842730936 0.14500672806900647 92.51516241885449 0.18781512617010945
6081 90.93431590998074 0.14500676850736477 90.60149397177732 0.1878151696960728
6082 95.25206144501857 0.1450069834685054 94.91923897088017 0.18781549066989425
6083 88.97334168516352 0.1450070866692479 88.6405189889012 0.187815609593063
6084 91.01449090349159 0.14500724376135002 90.68166786621669 0.18781579351355374
6085 92.35095647949613 0.14500751399064707 92.0181328042528 0.18781616125268813
6086 87.18276219119599 0.1450076793867255 86.8499381744697 0.18781633733957134
6087 91.30803981303954 0.1450079286687868 90.97521525096674 0.18781663340400748
6088 89.51620418576323 0.14500823481093147 89.18337892548722 0.1878170254650824
6089 87.08585133486748 0.14500845952289626 86.75302561333811 0.1878172620064732
6090 91.12673887145081 0.14500877662063738 90.79391245401177 0.18781764081839053
6091 87.42730524771605 0.1450091074453818 87.09447809497715 0.18781804529351917
6092 88.00261328752258 0.1450093860382809 87.66978556010059 0.18781834138369838
6093 90.3101704679542 0.14500974932627636 89.97734194261322 0.18781877601469224
6094 86.4782536738846 0.1450100990695199 86.14542438652305 0.18781918829203095
6095 89.17490030836107 0.1450104231492915 88.84207034699439 0.187819538217402
6096 89.15184891808568 0.14501081553067732 88.81901809579401 0.18782000676098817
6097 86.6724723951004 0.14501118104246083 86.33964078810135 0.1878204259565917
6098 90.00307787862967 0.14501154041496608 89.67024551768091 0.18782082053378543
6099 88.14129710800388 0.14501194979443036 87.80846385116318 0.18782130704626285
6100 87.67904619898485 0.14501232842026046 87.34621213734012 0.18782173322446774
6101 90.23041635980532 0.14501271294448287 89.89758148480345 0.1878221620573801
6102 87.68437641977458 0.1450131314890946 87.35154063231548 0.18782265597000886
6103 88.98686658241849 0.1450135201235957 88.65402997358137 0.18782308871351813
6104 89.97151685734873 0.14501392129236107 89.63867939383438 0.18782354222199515
6105 87.93386505035438 0.14501434400129964 87.60102666952213 0.1878240368309548
6106 90.10892838181158 0.14501473920358748 89.77608916752784 0.18782447508014957
6107 89.56990051838632 0.14501515082124475 89.23706042202359 0.18782494554148138
6108 88.76314487031205 0.14501557409509447 88.43030385982331 0.18782543639363458
6109 90.76513901433981 0.14501597276896466 90.43229716255973 0.18782587901111816
6110 89.38114887230456 0.14501639064503646 89.0483061211687 0.18782636049082826
6111 89.85435243288873 0.14501681140526496 89.52150877715943 0.1878268443240407
6112 90.95690743521786 0.14501721144718996 90.62406293306513 0.18782729070552842
6113 89.60223030395659 0.14501763250324706 89.26938489314605 0.1878277783072936
6114 90.85263961987019 0.14501804804982238 90.51979331903914 0.18782825278123197
6115 90.90001799181616 0.14501844854172213 90.5671708402532 0.18782870302124016
6116 90.21066161270629 0.14501886992807764 89.87781355065945 0.18782919211875387
6117 91.52058763316265 0.1450192783268097 91.18773869872454 0.1878296561112953
6118 90.86937110287153 0.14501967917721711 90.53652131309057 0.18783011060374025
6119 91.01199125718094 0.1450200978697044 90.67914056273487 0.18783059657635767
6120 91.81988889050912 0.14502049842551187 91.48703734153314 0.18783105055047597
6121 91.05085153162895 0.145020899675776 90.71799912268811 0.18783150926506495
6122 91.7560895090029 0.14502131268435922 91.42323620844404 0.18783198787450026
6123 91.88396497821168 0.1450217060816853 91.5511108382757 0.18783243385429965
6124 91.4695313817891 0.14502210725451775 91.1366763788205 0.18783289571408418
6125 92.2625188097795 0.1450225122241076 91.92966293369462 0.18783336386077396
6126 91.91088240384921 0.145022900159208 91.57802569884943 0.18783380484057835
6127 92.00996935822275 0.14502329997887087 91.67711179067791 0.18783426756596197
6128 92.4930795589257 0.14502369577633537 92.16022113919296 0.18783472395640963
6129 92.04731860308186 0.14502408021744387 91.71445935993897 0.1878351629254455
6130 92.50132029440532 0.14502447681928113 92.16846019412776 0.18783562345827487
6131 92.53963810387941 0.14502486375052837 92.2067771713476 0.18783606878127584
6132 92.32464212448336 0.14502524616925153 91.99178037053551 0.18783650777859792
6133 92.81600207888003 0.14502563766166562 92.48313947811816 0.18783696310020345
6134 92.54653053221931 0.14502601719154704 92.21366711544431 0.18783739958345114
6135 92.66797023853478 0.14502639811164464 92.33510600123468 0.18783783918846295
6136 92.92899882721778 0.14502678318938095 92.59613375687212 0.1878382871562793
6137 92.62172432477148 0.1450271573044978 92.28885844977592 0.18783871769106517
6138 92.95949142624613 0.14502753633090198 92.62662473278627 0.18783915712895993
6139 92.91084334245689 0.14502791464172837 92.57797583084668 0.18783959696847327
6140 92.78689670036624 0.14502828515965102 92.4540283910248 0.18784002418178503
6141 93.11377299218137 0.1450286613989617 92.78090386886174 0.1878404619206522
6142 92.86889668632398 0.1450290335197196 92.53602675860293 0.18784089420133385
6143 92.98526205646792 0.14502940163636355 92.65239133499422 0.18784131983733682
6144 93.12167216907727 0.14502977424373895 92.78880064048977 0.18784175434376066
6145 92.87984077539471 0.14503014133066583 92.54696845354003 0.18784218052401896
6146 93.13191674447752 0.14503050753957678 92.79904363163347 0.1878426053044874
6147 93.04231382629192 0.14503087611242207 92.70943991457096 0.18784303560851895
6148 92.95359903869515 0.14503123943794008 92.62072434184147 0.18784345741573452
6149 93.1711646943861 0.14503160375433022 92.838289209328 0.18784388130377852
6150 92.95643222198235 0.14503196842655386 92.62355594637066 0.18784430718515127
6151 93.04320053864306 0.14503232902908159 92.71032348349672 0.18784472611725903
6152 93.1062387917976 0.14503269132124416 92.77336095173014 0.18784514874620153
6153 92.91587958213826 0.14503305259759489 92.58300095896212 0.18784557057855256
6154 93.08638044090117 0.14503341116320773 92.75350104205194 0.1878459876860165
6155 92.98790226697834 0.14503377139374765 92.65502208687697 0.18784640870763183
6156 92.92031403927189 0.145034129889473 92.58743308222931 0.1878468271531088
6157 93.04863888672793 0.1450344868338625 92.71575715681523 0.18784724307883047
6158 92.87591960443915 0.14503484512030057 92.54303709701145 0.18784766230738476
6159 92.93006577436782 0.14503520137582113 92.59718249492502 0.18784807806697384
6160 92.94104083704298 0.1450355569961495 92.60815678684804 0.187848493198779
6161 92.80227482894117 0.14503591353312587 92.46939000482418 0.18784891058386516
6162 92.90074242855735 0.14503626797696215 92.567856836279 0.18784932430138043
6163 92.80579648495244 0.14503662254560554 92.47291012351961 0.18784973888722353
6164 92.75889053339615 0.14503697750459185 92.42600340145236 0.18785015443920466
6165 92.81402675018954 0.14503733051958 92.48113885294906 0.1878505667208925
6166 92.68459791797903 0.1450376842745947 92.35170925281673 0.187850980887706
6167 92.71307340477647 0.14503803777691432 92.38018397233724 0.1878513946623108
6168 92.685468445195 0.14503838976516586 92.35257824932648 0.18785180610334695
6169 92.59350068569732 0.14503874284597537 92.26060972302548 0.18785221982587494
6170 92.63562754264541 0.1450390950220176 92.30273581563952 0.1878526319838743
6171 92.54825144076557 0.1450394463922688 92.21535895125099 0.18785304312230813
6172 92.5196269534863 0.14503979880702678 92.18673369844834 0.18785345623093247
6173 92.52075255287679 0.14504014987739108 92.18785853589544 0.18785386710394866
6174 92.42833109260428 0.14504050095928903 92.09543631333312 0.1878542783118723
6175 92.4377295447117 0.14504085263410796 92.10483400149067 0.18785469058691145
6176 92.3857623191435 0.14504120293223155 92.0528660155462 0.18785510066506078
6177 92.32957768684923 0.14504155388853093 91.99668062090214 0.1878555120585677
6178 92.331552487331 0.14504190477536114 91.9986546591796 0.1878559233760402
6179 92.25464816571025 0.14504225468071053 91.9217495778373 0.18785633319222803
6180 92.23728660674466 0.14504260549206344 91.90438725661163 0.18785674464097343
6181 92.20415204048832 0.14504295566168499 91.87125192974555 0.18785715508109727
6182 92.14026882409007 0.14504330548383368 91.80736795355762 0.18785756504862255
6183 92.1339996414263 0.1450436560252967 91.80109800910327 0.1878579762977282
6184 92.07191359458973 0.14504400568150128 91.73901120276395 0.1878583861442857
6185 92.03829661130465 0.14504435557246922 91.70539345928832 0.1878587964438574
6186 92.01379889748232 0.14504470573340328 91.68089498446717 0.1878592072817512
6187 91.94985007741003 0.1450450551421423 91.6169454053555 0.18785961691239217
6188 91.93507970791914 0.14504540509193728 91.60217427533405 0.18786002749316053
6189 91.88475882747635 0.14504575486345514 91.55185263474355 0.18786043786933795
6190 91.84093227677305 0.1450461042492364 91.50802532491656 0.18786084760724797
6191 91.82081890486582 0.14504645415923928 91.48791119241564 0.18786125829094366
6192 91.75999189732741 0.14504680364254516 91.42708342535852 0.18786166832634985
6193 91.73684505906242 0.14504715312009364 91.40393582760136 0.18786207834097432
6194 91.69690497274243 0.145047502898822 91.36399498088706 0.18786248895655244
6195 91.64647038881984 0.14504785224610164 91.31355963771126 0.1878628988624596
6196 91.62740345055514 0.14504820182142122 91.29449193957 0.18786330916371652
6197 91.57275304169889 0.14504855144261675 91.23984077062197 0.18786371963430915
6198 91.54093257665426 0.14504890078324054 91.20801954626371 0.18786412960729873
6199 91.5095082848453 0.14504925040619432 91.17659449432688 0.18786454011223533
6200 91.45666792492611 0.14504959990691516 91.1237533745564 0.18786495046279056
6201 91.43486013041567 0.14504994930830392 91.10194482048668 0.18786536062068562
6202 91.38845875864787 0.14505029892977667 91.05554268848446 0.1878657712336328
6203 91.34934506496273 0.1450506483713704 91.01642823504694 0.187866181544417
6204 91.32276795688911 0.14505099784657643 90.98985036711947 0.18786659192305394
6205 91.27195725888399 0.14505134744445303 90.93903890885808 0.18786700258145084
6206 91.2449333411252 0.14505169687683278 90.91201423131142 0.1878674129369469
6207 91.20628306379372 0.14505204641475852 90.87336319385659 0.18786782352236303
6208 91.16320691851934 0.14505239598724795 90.83028628833117 0.18786823420091636
6209 91.13737763045276 0.14505274543949379 90.80445624034753 0.18786864466572525
6210 91.09133738518649 0.14505309502639094 90.75841523473574 0.18786905542436788
6211 91.05916533521982 0.14505344457620797 90.726242424522 0.18786946612161218
6212 91.0256431862934 0.14505379406644495 90.69271951548673 0.1878698767402266
6213 90.98218529174768 0.1450541436875964 90.64926086042922 0.1878702876308579
6214 90.95450722943063 0.1450544932178927 90.62158203785069 0.1878706983620531
6215 90.91350129001667 0.14505484276106226 90.58057533809433 0.18787110916127597
6216 90.87808060918819 0.1450551923949479 90.5451538966547 0.18787152013853703
6217 90.84674490395618 0.14505554191692366 90.5138174311023 0.18787193093695762
6218 90.80511402782872 0.1450558915194008 90.47218579438989 0.18787234191943228
6219 90.7750507354468 0.1450562411409695 90.44212174136118 0.18787275294465952
6220 90.73772843820021 0.14505659067788504 90.40479868366528 0.18787316385705216
6221 90.70120208314594 0.14505694032744895 90.36827156782375 0.18787357499473792
6222 90.67017299239129 0.1450572899221964 90.3372417164151 0.1878739860539963
6223 90.63088894169124 0.14505763949932712 90.29795690507024 0.18787439712167237
6224 90.59917381195328 0.14505798916610801 90.26624101442256 0.18787480836461784
6225 90.56393772020292 0.1450583387412015 90.23100416198355 0.1878752194781563
6226 90.52763177151539 0.1450586883683503 90.19469745243319 0.18787563071385086
6227 90.49629344809235 0.14505903802088396 90.1633583680558 0.18787604201566024
6228 90.4588850022448 0.14505938760038287 90.12594916141852 0.1878764532258928
6229 90.42644803258743 0.1450597372634075 90.09351143071808 0.18787686460594447
6230 90.39226744352408 0.1450600868874859 90.05933008068763 0.18787727594897044
6231 90.3565871066925 0.14506043649404188 90.02364898290557 0.18787768729287802
6232 90.32503671411791 0.1450607861641731 89.99209782918044 0.18787809877330366
6233 90.28887154512609 0.14506113576843743 89.95593189918358 0.18787851017405793
6234 90.25626092351422 0.14506148540700498 89.92332051644647 0.1878789216607534
6235 90.22273502702339 0.14506183506011758 89.88979385875798 0.187879333205282
6236 90.18760137638715 0.1450621846646328 89.85465944702563 0.187879744696891
6237 90.15605734923763 0.14506253432133798 89.82311465860958 0.187880156306698
6238 90.12075840111636 0.14506288395094424 89.78781494926012 0.1878805679052923
6239 90.0881263176351 0.14506323357010123 89.75518210455233 0.18788097951267443
6240 90.05517261558322 0.14506358322492438 89.72222764114302 0.1878813912152717
6241 90.02044876157285 0.14506393284002847 89.68750302585116 0.18788180288166556
6242 89.98898100718746 0.1450642824741664 89.65603451010472 0.18788221460858043
6243 89.9544254010413 0.14506463211468149 89.62147814254341 0.1878826263832206
6244 89.92175822591153 0.14506498172789678 89.58881020604524 0.18788303813839785
6245 89.88932670221686 0.14506533136771246 89.55637792087688 0.1878834499722665
6246 89.85498881260928 0.1450656809931605 89.5220392698007 0.18788386181542716
6247 89.82353658697959 0.1450660306111514 89.49058628269553 0.1878842736729104
6248 89.78969063074119 0.14506638024726107 89.45673956489586 0.18788468559807628
6249 89.75699544106347 0.14506672986334193 89.42404361368224 0.1878850975178816
6250 89.72496728088616 0.14506707948594083 89.3920146919201 0.18788550948012686
6251 89.69107347314493 0.1450674291141985 89.35812012254364 0.18788592148708858
6252 89.65956214833164 0.1450677787266125 89.3266080361109 0.18788633349413356
6253 89.62636016485249 0.1450681283512243 89.29340529094414 0.18788674555711848
6254 89.59371537733811 0.14506847797178363 89.2607597417226 0.18788715764373048
6255 89.56193901941207 0.14506882758424816 89.22898262208157 0.18788756974623488
6256 89.52854250737273 0.1450691772089808 89.19558534825931 0.18788798190443395
6257 89.49695980628648 0.14506952682370897 89.1640018853893 0.1878883940734847
6258 89.46428357981553 0.14506987643914945 89.13132489709969 0.1878888062766908
6259 89.43179965650951 0.14507022606273134 89.09884021192164 0.1878892185251421
6260 89.40015706568902 0.1450705756747896 89.0671968592314 0.18788963078281462
6261 89.3672570122479 0.14507092529562188 89.03429604386352 0.18789004308875548
6262 89.33565554570463 0.14507127491706315 89.00269381536314 0.18789045542442145
6263 89.30337257381058 0.14507162453150776 88.9704100814999 0.18789086777915684
6264 89.27113811395611 0.14507197415829037 88.93817485961186 0.18789128018597054
6265 89.23957618600521 0.14507232377847262 88.90661216961661 0.18789169261011762
6266 89.2071212957989 0.1450726734009641 88.87415651732834 0.18789210506959406
6267 89.1755804045371 0.1450730230322655 88.84261486393186 0.18789251757297248
6268 89.14358534979701 0.14507337265558642 88.81061904704909 0.1878929300923369
6269 89.11164146213252 0.14507372228951748 88.77867439718331 0.1878933426596847
6270 89.08016260428056 0.14507407192452737 88.74719477709878 0.1878937552572485
6271 89.04808152081259 0.14507442155768788 88.71511293137365 0.18789416788123478
6272 89.01666998991057 0.1450747712030753 88.68370063815306 0.1878945805544444
6273 88.98490232679744 0.14507512084449944 88.65193221270347 0.1878949932494791
6274 88.9532484508001 0.14507547049297934 88.62027757432219 0.1878954059849313
6275 88.92188300833126 0.14507582014883716 88.58891136942157 0.1878958187608589
6276 88.89011303067616 0.14507616980270205 88.55714062931202 0.18789623156144478
6277 88.85887227768812 0.14507651946858865 88.52589911380966 0.1878966444098739
6278 88.82731079972997 0.1450768691363472 88.49433687330445 0.18789705728918038
6279 88.79592497012278 0.14507721880885122 88.4629502811105 0.1878974702034421
6280 88.76470660014643 0.1450775684922172 88.43173114849095 0.1878978831632623
6281 88.73320701917793 0.14507791817657434 88.40023080484981 0.18789829615154613
6282 88.7021528036423 0.1450782678714387 88.36917582658707 0.18789870918379695
6283 88.67079936471465 0.1450786175734043 88.3378216248864 0.18789912225484268
6284 88.63965648297317 0.14507896728014624 88.30667798033352 0.18789953535950107
6285 88.60860926277228 0.1450793169989449 88.27562999726274 0.18789994851059405
6286 88.57736029876384 0.1450796667230603 88.24438027034444 0.18790036169634092
6287 88.54649282131749 0.14508001645665805 88.21351202993786 0.18790077492295942
6288 88.51535692029023 0.14508036620099354 88.18237536589584 0.18790118819339882
6289 88.48443825438711 0.14508071595209526 88.15145593693543 0.18790160149958296
6290 88.45357463417012 0.14508106571539603 88.1205915536036 0.18790201485112296
6291 88.42256960421831 0.1450814154882191 88.0895857604868 0.18790242824328943
6292 88.39188367704111 0.14508176527074831 88.05889907009495 0.1879028416754166
6293 88.36097343281928 0.14508211506619095 88.02798806259933 0.1879032551537526
6294 88.33026837997728 0.14508246487139873 87.99728224643412 0.18790366867176403
6295 88.2995929993932 0.14508281468896156 87.9666061024702 0.18790408223403518
6296 88.2688303912617 0.14508316451943254 87.93584273090082 0.18790449584144447
6297 88.23832183868241 0.14508351436102296 87.90533341483139 0.18790490949000618
6298 88.20764114936676 0.14508386421686567 87.87465196196423 0.18790532318565478
6299 88.17714492302089 0.14508421408563446 87.84415497201006 0.18790573692520082
6300 88.14665941222536 0.14508456396748728 87.81366869754896 0.18790615070890856
6301 88.1161377518851 0.14508491386475422 87.78314627347966 0.18790656454070154
6302 88.08580569634056 0.14508526377530742 87.75281345414908 0.18790697841616832
6303 88.05535479688339 0.1450856137012296 87.72236179084297 0.1879073923391984
6304 88.0250651969633 0.14508596364291776 87.6920714270106 0.18790780630977774
6305 87.9947713220736 0.14508631359908836 87.66177678814891 0.18790822032559903
6306 87.96448697092855 0.14508666357255995 87.63149167296463 0.18790863439135996
6307 87.93433349422979 0.1450870135617718 87.6013374321642 0.1879090485038166
6308 87.9041104520058 0.1450873635676257 87.57111362577358 0.18790946266459657
6309 87.87402555064665 0.14508771359162279 87.54102796017926 0.1879098768757581
6310 87.84392634353554 0.14508806363200397 87.51092798876941 0.1879102911341311
6311 87.81387333620752 0.14508841369127146 87.48087421707247 0.18791070544378002
6312 87.78390228079456 0.14508876376870086 87.45090239722279 0.18791111980308012
6313 87.7539042056982 0.14508911386433399 87.42090355762188 0.18791153421199186
6314 87.7240214857258 0.14508946398009476 87.39102007307227 0.1879119486734269
6315 87.69412104752855 0.14508981411441135 87.36111887022962 0.18791236318451926
6316 87.66429193370841 0.1450901642691374 87.33128899169114 0.18791277774813908
6317 87.63450786527238 0.1450905144442746 87.30150415846406 0.18791319236404833
6318 87.6047314818975 0.1450908646394398 87.27172701022671 0.18791360703134358
6319 87.57504804451484 0.1450912148564761 87.24204280790548 0.1879140217528828
6320 87.54535072760657 0.1450915650943212 87.21234472598559 0.187914436526665
6321 87.515737607069 0.1450919153541667 87.18273084036045 0.18791485135437236
6322 87.48614514771 0.14509226563648822 87.15313761583684 0.18791526623666718
6323 87.45658682298948 0.1450926159408326 87.1235785258762 0.18791568117244375
6324 87.42710001390348 0.14509296626869464 87.09409095147078 0.18791609616401705
6325 87.39760946015429 0.1450933166195854 87.06459963232435 0.18791651121035632
6326 87.36820482715098 0.14509366699417436 87.03519423384458 0.18791692631223014
6327 87.33880823412603 0.14509401739316888 87.00579687526213 0.1879173414707364
6328 87.30946380108163 0.1450943678162534 86.97645167658041 0.18791775668496635
6329 87.28017179896834 0.14509471826450202 86.94715890874728 0.187918171956547
6330 87.25089016197325 0.14509506873791692 86.91787650595006 0.18791858728526903
6331 87.22168753574776 0.14509541923682073 86.88867311383962 0.18791900267131859
6332 87.19249038644924 0.14509576976198527 86.85947519857136 0.18791941811590263
6333 87.16335511026801 0.14509612031330577 86.83033915633624 0.18791983361846804
6334 87.13425725760993 0.14509647089148653 86.80124053753842 0.18792024918002506
6335 87.10518478719834 0.1450968214968812 86.77216730090052 0.1879206648009423
6336 87.07617917631535 0.1450971721296186 86.74316092370462 0.1879210804811048
6337 87.04718406235844 0.14509752279044613 86.71416504334634 0.1879214962216505
6338 87.01825289669843 0.1450978734794559 86.6852331111966 0.1879219120223805
6339 86.98934966275397 0.14509822419708843 86.65632911067303 0.18792232788385582
6340 86.96048467951034 0.1450985749439071 86.62746336075966 0.1879227438067824
6341 86.9316728440583 0.1450989257199588 86.5986507585474 0.18792315979094265
6342 86.90288104229757 0.14509927652593463 86.5698581899343 0.18792357583733763
6343 86.874149122466 0.14509962736206863 86.54112550315789 0.18792399194604234
6344 86.84544168308868 0.14509997822865078 86.51241729674267 0.18792440811734987
6345 86.81678091087824 0.14510032912633603 86.48375575739979 0.1879248243521106
6346 86.7881613423531 0.14510068005516477 86.45513542164781 0.18792524065012658
6347 86.75957255245903 0.14510103101576663 86.426545864431 0.18792565701225497
6348 86.73103577325396 0.1451013820084588 86.39800831780676 0.18792607343874762
6349 86.7025253262579 0.14510173303347293 86.36949710329465 0.1879264899297789
6350 86.6740645357768 0.14510208409147132 86.3410355451991 0.18792690648620983
6351 86.64563711226889 0.1451024351825332 86.31260735397842 0.18792732310792973
6352 86.61724942937626 0.1451027863072313 86.28421890327336 0.18792773979566726
6353 86.58890490995604 0.1451031374659222 86.25587361594035 0.18792815654977285
6354 86.56059195392453 0.14510348865883949 86.2275598918953 0.18792857337040175
6355 86.53232679631721 0.14510383988660133 86.19929396617226 0.18792899025834822
6356 86.50409214539839 0.1451041911493524 86.17105854703541 0.18792940721361873
6357 86.47590238675738 0.14510454244761065 86.14286802007294 0.18792982423683266
6358 86.44774862234598 0.14510489378175062 86.11471348723585 0.18793024132839095
6359 86.41963244534492 0.14510524515203516 86.0865965417044 0.1879306584884801
6360 86.39155925522716 0.14510559655901825 86.05852258295035 0.18793107571779738
6361 86.36351795195894 0.1451059480029182 86.03048051093955 0.18793149301647005
6362 86.33552231381682 0.14510629948420065 86.00248410394761 0.18793191038502496
6363 86.30755889760182 0.14510665100325243 85.97451991877469 0.18793232782389235
6364 86.27963746938453 0.1451070025603686 85.94659772149086 0.18793274533330237
6365 86.25175377608159 0.145107354156042 85.91871325901168 0.18793316291385867
6366 86.22390560876812 0.1451077057905587 85.89086432241176 0.1879335805657943
6367 86.19610047699125 0.14510805746433605 85.86305842123734 0.1879339982895602
6368 86.16832744648653 0.14510840917777618 85.83528462122314 0.18793441608560948
6369 86.14059778788226 0.14510876093119493 85.80755419299686 0.18793483395420624
6370 86.11290234048535 0.14510911272504154 85.77985797586443 0.18793525189588445
6371 86.08524592467039 0.14510946455965204 85.75220079019978 0.1879356699109544
6372 86.05762854731707 0.14510981643540655 85.72458264288184 0.18793608799981226
6373 86.03004560617264 0.14511016835272345 85.69699893165698 0.1879365061629296
6374 86.0025045085634 0.14511052031192603 85.66945706385088 0.18793692440058976
6375 85.9749968028106 0.14511087231344147 85.64194858778387 0.18793734271328572
6376 85.94752971835825 0.14511122435763338 85.61448073289925 0.18793776110137272
6377 85.92009845337624 0.14511157644486067 85.58704869736616 0.1879381795652169
6378 85.89270441912878 0.14511192857555308 85.55965389244791 0.18793859810529942
6379 85.86534918967693 0.14511228075003432 85.53229789220498 0.18793901672191385
6380 85.83802872082136 0.14511263296872565 85.5049766524371 0.1879394354155351
6381 85.81074810738792 0.1451129852319985 85.47769526796938 0.18793985418653536
6382 85.78350212758946 0.14511333754020841 85.45044851701397 0.18794027303527466
6383 85.75629487717373 0.1451136898937854 85.42324049531771 0.18794069196223057
6384 85.729123736883 0.14511404229305597 85.39606858362222 0.18794111096770755
6385 85.70198936241425 0.14511439473844107 85.36893343762364 0.18794153005217226
6386 85.67489265820407 0.1451147472303096 85.34183596175777 0.1879419492159984
6387 85.6478312806116 0.14511509976902523 85.31477381238301 0.18794236845955573
6388 85.62080821385405 0.14511545235500847 85.28774997371573 0.18794278778330611
6389 85.59382013863964 0.14511580498859503 85.26076112646348 0.18794320718757138
6390 85.56686990873688 0.14511615767020303 85.23381012439387 0.18794362667280884
6391 85.53995530550975 0.14511651040019793 85.20689474887016 0.18794404623939115
6392 85.51307735481235 0.1451168631789546 85.1800160257457 0.18794446588770192
6393 85.48623607587483 0.14511721600687968 85.15317397424977 0.18794488561818293
6394 85.45943021193918 0.14511756888432326 85.12636733762369 0.18794530543117746
6395 85.43266174170368 0.1451179218116949 85.09959809456487 0.1879457253271292
6396 85.40592809327084 0.1451182747893622 85.07286367317506 0.18794614530641443
6397 85.37923170337052 0.14511862781770646 85.04616651018338 0.18794656536942592
6398 85.35257046083906 0.14511898089712363 85.01950449442535 0.1879469855165891
6399 85.32594553624735 0.14511933402797728 84.9928787964711 0.18794740574826713
6400 85.29935662302641 0.14511968721066648 84.96628910975086 0.18794782606488855
6401 85.27280291841475 0.14512004044556556 84.93973463150236 0.18794824646683814
6402 85.24628586937538 0.14512039373305602 84.91321680868782 0.18794866695451004
6403 85.21980346569158 0.14512074707352962 84.88673363108973 0.1879490875283225
6404 85.19335762333004 0.1451211004673578 84.86028701467403 0.1879495081886503
6405 85.16694662994922 0.1451214539149328 84.83387524709838 0.1879499289359121
6406 85.14057146857024 0.14512180741663488 84.80749931138311 0.1879503497705
6407 85.1142317499361 0.14512216097284314 84.78115881827044 0.18795077069280658
6408 85.08792703987942 0.14512251458395048 84.75485333359222 0.1879511917032488
6409 85.06165818622748 0.14512286825032963 84.72858370517494 0.18795161280220576
6410 85.0354238984639 0.14512322197237215 84.70234864250145 0.18795203399009325
6411 85.00922540596264 0.1451235757504596 84.67614937494487 0.18795245526730528
6412 84.98306150163769 0.1451239295849713 84.64998469541848 0.1879528766342358
6413 84.95693296075508 0.14512428347630071 84.62385537918748 0.18795329809130043
6414 84.93083926188514 0.14512463742482049 84.59776090482144 0.1879537196388799
6415 84.90478041255247 0.145124991430924 84.57170127984416 0.18795414127739116
6416 84.87875661454996 0.14512534549499104 84.54567670604774 0.1879545630072261
6417 84.85276728724544 0.1451256996174044 84.51968660279925 0.18795498482878345
6418 84.8268130375948 0.14512605379855495 84.49373157705378 0.18795540674247438
6419 84.80089307749583 0.14512640803881774 84.46781084070832 0.18795582874868413
6420 84.77500803482593 0.14512676233858662 84.4419250216395 0.18795625084782877
6421 84.74915726360797 0.1451271166982398 84.41607347386943 0.18795667304029864
6422 84.72334111893345 0.14512747111816413 84.3902565524888 0.18795709532649787
6423 84.6975593225083 0.14512782559874654 84.36447397920271 0.1879575177068318
6424 84.67181180914243 0.1451281801403668 84.33872568882038 0.18795794018169223
6425 84.64609872775885 0.14512853474341614 84.31301183026395 0.18795836275149158
6426 84.62041962903116 0.14512888940827423 84.28733195420627 0.18795878541662184
6427 84.59477495639166 0.14512924413532943 84.26168650407884 0.18795920817748943
6428 84.56916409456781 0.14512959892496666 84.23607486460834 0.18795963103449623
6429 84.54358750384554 0.1451299537775691 84.21049749607994 0.18796005398803944
6430 84.51804470083418 0.1451303086935256 84.18495391510213 0.1879604770385273
6431 84.49253589036373 0.14513066367321847 84.15944432650416 0.18796090018635547
6432 84.4670609251171 0.14513101871703535 84.13396858296812 0.1879613234319298
6433 84.44161964893365 0.14513137382536156 84.10852652833263 0.18796174677565183
6434 84.41621224515657 0.1451317289985817 84.08311834594008 0.187962170217921
6435 84.39083830472576 0.14513208423708365 84.05774362672953 0.18796259375914406
6436 84.3654981573507 0.14513243954125138 84.03240270040972 0.1879630173997188
6437 84.34019136347679 0.14513279491147207 84.00709512742526 0.18796344114005065
6438 84.31491817931337 0.14513315034813204 83.98182116398469 0.18796386498054146
6439 84.28967831765586 0.14513350585161594 83.95658052288265 0.1879642889215919
6440 84.26447183771279 0.14513386142231252 83.93137326332688 0.18796471296360862
6441 84.23929866070854 0.1451342170606054 83.90619930654096 0.18796513710698967
6442 84.21415865511888 0.1451345727668833 83.88105852099986 0.18796556135214182
6443 84.18905189671696 0.14513492854153157 83.85595098247596 0.18796598569946618
6444 84.16397814556211 0.14513528438493664 83.8308764510278 0.18796641014936527
6445 84.13893753958631 0.14513564029748666 83.80583506458657 0.18796683470224484
6446 84.11392981880273 0.14513599627956625 83.78082656316467 0.1879672593585042
6447 84.08895510722562 0.14513635233156458 83.7558510707755 0.1879676841185507
6448 84.06401318592161 0.14513670845386656 83.73090836848496 0.1879681089827847
6449 84.03910411776539 0.14513706464686044 83.70599851916693 0.18796853395161123
6450 84.01422776064851 0.14513742091093335 83.68112138071214 0.187968959025434
6451 83.98938409035674 0.14513777724647137 83.65627692890561 0.18796938420465517
6452 83.96457305750276 0.14513813365386333 83.63146511435922 0.1879698094896808
6453 83.93979454656177 0.14513849013349508 83.60668582154737 0.18797023488091238
6454 83.91504859150554 0.14513884668575522 83.58193908444103 0.18797066037875573
6455 83.89033500963886 0.14513920331103058 83.55722472034421 0.18797108598361392
6456 83.8656538800097 0.14513956000970885 83.5325428083041 0.1879715116958909
6457 83.84100500201754 0.14513991678217816 83.50789314771936 0.18797193751599198
6458 83.81638844479747 0.1451402736288255 83.48327580772433 0.18797236344431992
6459 83.79180404399322 0.14514063055003942 83.4586906239619 0.18797278948128057
6460 83.7672518125328 0.14514098754620736 83.43413760935931 0.1879732156272774
6461 83.74273165479353 0.1451413446177174 83.4096166682931 0.1879736418827152
6462 83.71824351201313 0.1451417017649578 83.38512774200018 0.1879740682479991
6463 83.69378735576964 0.14514205898831634 83.3606708020578 0.18797449472353286
6464 83.66936307182088 0.1451424162881817 83.33624573422298 0.18797492130972243
6465 83.6449706719451 0.1451427736649417 83.31185255027319 0.1879753480069718
6466 83.62061001910618 0.145143131118985 83.28749111317151 0.18797577481568634
6467 83.59628113239818 0.14514348865070018 83.2631614420112 0.18797620173627125
6468 83.5719838805785 0.14514384626047527 83.23886340554888 0.1879766287691311
6469 83.54771826833256 0.1451442039486995 83.21459700846918 0.18797705591467212
6470 83.5234841845157 0.145144561715761 83.19036213962663 0.18797748317329846
6471 83.49928161155863 0.145144919562049 83.16615878145117 0.18797791054541652
6472 83.47511046159248 0.14514527748795195 83.1419868460731 0.1879783380314312
6473 83.45097069438386 0.14514563549385895 83.11784629325824 0.18797876563174826
6474 83.42686224444994 0.14514599358015903 83.093737057523 0.1879791933467736
6475 83.4027850501768 0.145146351747241 83.06965907725265 0.1879796211769123
6476 83.37873906713546 0.1451467099954944 83.04561230801738 0.1879800491225711
6477 83.35472421393821 0.1451470683253081 83.02159666842874 0.18798047718415506
6478 83.330740464637 0.14514742673707168 82.99761213253787 0.18798090536207077
6479 83.3067877224979 0.14514778523117422 82.97365860361 0.18798133365672395
6480 83.28286597317883 0.14514814380800528 82.94973606730231 0.1879817620685209
6481 83.25897511379458 0.14514850246795438 82.92584442072875 0.187982190597868
6482 83.23511513078651 0.14514886121141113 82.90198365032992 0.1879826192451712
6483 83.21128592657918 0.1451492200387652 82.87815365852958 0.18798304801083734
6484 83.18748747764508 0.14514957895040634 82.8543544217994 0.18798347689527262
6485 83.16371970029974 0.14514993794672426 82.83058585645412 0.18798390589888364
6486 83.13998255551118 0.145150297028109 82.80684792346099 0.18798433502207726
6487 83.11627597593781 0.14515065619495032 82.78314055547759 0.18798476426525987
6488 83.0925999072633 0.1451510154476385 82.75946369818683 0.18798519362883873
6489 83.0689542960829 0.14515137478656334 82.73581729818311 0.18798562311322026
6490 83.0453390769207 0.14515173421211527 82.71220128998976 0.18798605271881177
6491 83.02175420509278 0.14515209372468443 82.68861562892207 0.18798648244602018
6492 82.99819960922517 0.14515245332466123 82.66506024360525 0.18798691229525266
6493 82.97467524914394 0.14515281301243602 82.64153509386459 0.18798734226691655
6494 82.95118105035807 0.1451531727883992 82.61804010520825 0.18798777236141884
6495 82.92771697551296 0.14515353265294142 82.59457524028086 0.18798820257916724
6496 82.90428294802443 0.14515389260645317 82.57114042249741 0.187988632920569
6497 82.88087893263207 0.14515425264932527 82.54773561659673 0.18798906338603183
6498 82.85750485150585 0.1451546127819484 82.52436074474794 0.18798949397596318
6499 82.83416067026187 0.1451549730047133 82.50101577256639 0.18798992469077078
6500 82.81084631138347 0.14515533331801106 82.4777006225346 0.1879903555308626
6501 82.78756173958953 0.14515569372223253 82.45441525937066 0.18799078649664613
6502 82.76430687946923 0.14515605421776875 82.43115960766293 0.18799121758852966
6503 82.74108169329428 0.1451564148050109 82.40793362968235 0.18799164880692104
6504 82.71788610886159 0.14515677548435008 82.38473725322501 0.18799208015222835
6505 82.69472008542473 0.14515713625617757 82.3615704375437 0.1879925116248598
6506 82.67158355398914 0.14515749712088466 82.33843311364302 0.18799294322522356
6507 82.64847647143917 0.14515785807886283 82.31532523840657 0.1879933749537282
6508 82.62539877069953 0.14515821913050345 82.29224674475824 0.1879938068107818
6509 82.60235040787413 0.14515858027619807 82.26919758880113 0.18799423879679297
6510 82.57933131640245 0.14515894151633826 82.24617770397393 0.18799467091217037
6511 82.55634145263797 0.1451593028513158 82.22318704662933 0.1879951031573225
6512 82.53338074979663 0.14515966428152235 82.20022554998245 0.1879955355326582
6513 82.51044916491051 0.14516002580734966 82.17729317106458 0.18799596803858615
6514 82.48754663094913 0.14516038742918969 82.15438984284442 0.18799640067551524
6515 82.46467310539082 0.1451607491474343 82.13151552279953 0.18799683344385434
6516 82.44182852109888 0.14516111096247564 82.1086701437924 0.18799726634401262
6517 82.41901283605856 0.1451614728747056 82.08585366380746 0.1879976993763991
6518 82.3962259830183 0.14516183488451648 82.06306601559236 0.18799813254142286
6519 82.3734679202068 0.14516219699230046 82.04030715737501 0.18799856583949337
6520 82.35073858057409 0.14516255919844975 82.01757702210462 0.1879989992710198
6521 82.32803792269182 0.1451629215033567 81.99487556835206 0.18799943283641155
6522 82.3053658790352 0.14516328390741384 81.97220272859171 0.18799986653607803
6523 82.28272240949477 0.14516364641101362 81.94955846271333 0.18800030037042903
6524 82.26010744501453 0.1451640090145485 81.9269427016601 0.18800073433987385
6525 82.2375209480468 0.14516437171841118 81.90435540788356 0.18800116844482248
6526 82.21496284653786 0.14516473452299422 81.88179650932918 0.18800160268568447
6527 82.19243310690035 0.14516509742869055 81.85926597240879 0.18800203706286983
6528 82.16993165295351 0.14516546043589287 81.83676372094082 0.18800247157678834
6529 82.14745845614597 0.1451658235449942 81.81428972637312 0.18800290622785007
6530 82.12501343479018 0.14516618675638726 81.79184390701732 0.18800334101646513
6531 82.10259656717093 0.14516655007046517 81.76942624115742 0.18800377594304354
6532 82.08020776398538 0.14516691348762106 81.74703663948978 0.1880042110079956
6533 82.05784701278608 0.14516727700824808 81.7246750895661 0.18800464621173169
6534 82.03551421351293 0.14516764063273926 81.70234149132553 0.18800508155466195
6535 82.01320936727353 0.1451680043614881 81.68003584587484 0.18800551703719703
6536 81.99093235770425 0.1451683681948878 81.65775803684961 0.18800595265974726
6537 81.96868320619296 0.14516873213333187 81.63550808563691 0.18800638842272344
6538 81.94646177220785 0.1451690961772136 81.6132858517041 0.18800682432653595
6539 81.92426810648578 0.1451694603269268 81.59109138578727 0.18800726037159582
6540 81.90210203378436 0.14516982458286473 81.56892451264318 0.18800769655831343
6541 81.87996364675138 0.14517018894542139 81.54678532491884 0.1880081328871003
6542 81.85785272000133 0.1451705534149901 81.52467359722797 0.18800856935836663
6543 81.83576940743912 0.14517091799196524 81.50258948347464 0.18800900597252415
6544 81.81371340934378 0.1451712826767399 81.48053268393706 0.18800944272998316
6545 81.79168497074727 0.14517164746970884 81.4585034436464 0.18800987963115573
6546 81.76968368071121 0.14517201237126512 81.4365013516635 0.18801031667645202
6547 81.74770992154819 0.14517237738180389 81.41452679030012 0.18801075386628474
6548 81.72576311282069 0.14517274250171774 81.3925791791179 0.18801119120106344
6549 81.70384384751695 0.14517310773140288 81.37065911110435 0.18801162868120183
6550 81.68195128377623 0.1451734730712511 81.34876574439787 0.18801206630710865
6551 81.66008634038529 0.14517383852165952 81.32689999778444 0.18801250407919887
6552 81.6382477692599 0.14517420408301906 81.305060623179 0.18801294199788002
6553 81.6164369979968 0.1451745697557284 81.28324904817751 0.18801338006356888
6554 81.59465214007227 0.14517493554017674 81.26146338625541 0.18801381827667105
6555 81.57289542734749 0.14517530143676513 81.23970586927312 0.18801425663760601
6556 81.55116395823148 0.1451756674458801 81.21797359563882 0.18801469514677624
6557 81.52946124993534 0.14517603356792655 81.1962700825628 0.18801513380460572
6558 81.50778276968376 0.14517639980328617 81.17459079726898 0.1880155726114913
6559 81.48613411128306 0.1451767661523702 81.15294133356282 0.18801601156786443
6560 81.46450809193868 0.14517713261555287 81.13131450864901 0.18801645067411293
6561 81.44291369716275 0.14517749919325504 81.10971930803882 0.18801688993067991
6562 81.42133939256877 0.14517786588583872 81.08814419734499 0.18801732933793866
6563 81.39979976215892 0.14517823269374108 81.06660376056882 0.18801776889635144
6564 81.37827605110502 0.14517859961730326 81.04507924288144 0.188018208606267
6565 81.3567921806603 0.14517896665698962 81.02359456553515 0.18801864846817953
6566 81.33531729092097 0.14517933381310638 81.00211886862547 0.18801908848239668
6567 81.31389103767309 0.14517970108616357 80.98069180793746 0.18801952864946678
6568 81.29246205773609 0.1451800684764082 80.95926202029005 0.1880199689696271
6569 81.27109679227804 0.14518043598442784 80.93789594685009 0.18802040944351794
6570 81.24970879912726 0.14518080361036834 80.91650714544564 0.18802085007125655
6571 81.2284105752522 0.1451811713549504 80.89520811304361 0.18802129085364125
6572 81.20705506218667 0.1451815392181446 80.87385179117794 0.18802173179058163
6573 81.18583473396836 0.1451819072009035 80.8526306538843 0.18802217288315023
6574 81.16449675390994 0.14518227530289132 80.83129186447616 0.18802261413089416
6575 81.14337383879683 0.14518264352546692 80.81016813973599 0.18802305553536722
6576 81.12202676878672 0.14518301186775476 80.7888202598235 0.1880234970954768
6577 81.10103655827824 0.14518338033183342 80.76782923913278 0.18802393881362953
6578 81.07963242183735 0.1451837489158658 80.74642429223388 0.18802438068759414
6579 81.05883918001346 0.14518411762321856 80.72563023966894 0.18802482272130208
6580 81.03729060977705 0.14518448645032633 80.70408085841623 0.1880252649104756
6581 81.01681227480054 0.14518485540288067 80.68360171213587 0.18802570726179998
6582 80.99495861527744 0.1451852244741817 80.66174724103598 0.1880261497672844
6583 80.9750134122321 0.14518559367415762 80.64180122611931 0.18802659243863246
6584 80.95255649147059 0.14518596299036973 80.61934349321916 0.188027035261056
6585 80.93355161739491 0.1451863324405384 80.60033780669887 0.18802747825548793
6586 80.90993304876581 0.1451867020016214 80.5767184253696 0.18802792139458074
6587 80.89263478317736 0.14518707170580109 80.55941934675515 0.18802836471639714
6588 80.86679966621358 0.14518744151026752 80.53358341653313 0.18802880817017487
6589 80.85266230980316 0.145187811474284 80.51944524650283 0.1880292518260546
6590 80.82260048655799 0.14518818151785884 80.4893826094509 0.1880296955892307
6591 80.81440754701843 0.14518855175141884 80.48118885567656 0.18803013959044987
6592 80.77625589841162 0.1451889220244159 80.44303639273588 0.18803058365132738
6593 80.77937993453158 0.1451892925447892 80.44615961396867 0.18803102801812224
6594 80.72565180324439 0.1451896630269323 80.392430667865 0.1880314723524581
6595 80.75054959687688 0.14519003386625012 80.41732764588795 0.1880319171226712
6596 80.66661535707682 0.14519040451636958 80.33339259087899 0.18803236168146933
6597 80.73380912458026 0.1451907757361998 80.40058554191624 0.18803280692781868
6598 80.5908469035151 0.14519114647157513 80.25762250543067 0.18803325161285445
6599 80.74094839082508 0.14519151819226117 80.40772317515513 0.18803369747769466
6600 80.48171963393273 0.14519188884688106 80.14849360299378 0.1880341420920609
6601 80.79576808072335 0.14519226130705443 80.46254123055839 0.18803458885789787
6602 80.30571251266495 0.14519263154663306 79.97248484811301 0.18803503300530997
6603 80.9467946715347 0.14519300522486728 80.61356618507088 0.18803548123894973
6604 79.99492334129782 0.14519337437249596 79.66169404280816 0.18803592411716377
6605 81.29415837448296 0.1451937502379054 80.9609282492784 0.18803637496666262
6606 79.41160591335337 0.14519411691369824 79.07837498149918 0.188036814940493
6607 82.0478221554638 0.14519449694615216 81.71459038776604 0.18803727075162718
6608 78.27786857082049 0.14519485831700238 77.9446360080395 0.1880377044639969
6609 83.65885058124213 0.14519524659551647 83.32561716457646 0.18803817007015208
6610 76.04484247636518 0.145195596802228 75.71160828898442 0.18803859057852776
6611 87.13519082924776 0.14519600180061185 86.80195575142541 0.18803907602174014
6612 71.69189086094822 0.14519632863954257 71.35865506344166 0.18803946886702086
6613 94.88022470001195 0.14519676811047547 94.54698793671287 0.18803999518860237
6614 63.64109089097868 0.14519704599833294 63.30785351491689 0.18804033006345913
6615 113.22701077174275 0.1451975574643003 112.89377227253011 0.1880409417483386
6616 51.123187665643954 0.14519773250304374 50.789948778318546 0.18804115482236342
6617 161.2121737976669 0.14519839602430704 160.8789334548104 0.1880419468321843
6618 44.15481656741062 0.14519835457965352 43.82157630920446 0.1880419036265084
6619 304.3605700714581 0.14519934249695998 304.02732764839243 0.18804308056869382
6620 116.14841462272211 0.14519884800192515 115.81517327312496 0.18804250159523234
6621 788.558492979964 0.1452005310156207 788.2252479445947 0.18804450435373812
6622 629.6080338605166 0.1451991209087068 629.2747918940029 0.1880428456049165
6623 2461.9998424447967 0.1452022509088235 2461.6665936220897 0.18804657179817416
6624 2680.8012494064906 0.14519925149619148 2680.4680071014127 0.18804305358143167
6625 6403.651208510968 0.14520487828504525 6403.317953853003 0.1880497796800555
6626 4913.027435618949 0.14520051849437646 4912.694190400749 0.18804469970520815
6627 5832.360732242131 0.14520771024086906 5832.027471033787 0.1880534981028803
6628 410.8995575164369 0.14520531270586748 410.5663016575601 0.18805054617096345
6629 78.43521583087703 0.14520851138732876 78.10195219585938 0.1880551236303165
6630 3984.7031070864045 0.14521070447516404 3984.3698391778503 0.18805720407907395
6631 1323.14156061418 0.14520915188179695 1322.8082950797893 0.18805638250892304
6632 3225.4396183457557 0.14521281756689014 3225.106345016488 0.18806051170057106
6633 679.9811757150089 0.1452124297344457 679.6479027850047 0.18806050026982182
6634 130.52866949747997 0.14521192391167906 130.19539696185052 0.18806061171775848
6635 4765.572164303007 0.14521397658708388 4765.23888750702 0.1880628194005003
6636 56.13703733635675 0.14521222362076577 55.80376328393776 0.1880618287982154
6637 501.9445669564324 0.1452117196645744 501.61129392779236 0.1880613089754549
6638 3841.498872138838 0.14521252314543362 3841.1655967820116 0.18806283368136914
6639 52.02265495763299 0.14520916228877406 51.68938621102776 0.1880595843164557
6640 1775.5127615485276 0.14520898015533532 1775.1794928829906 0.1880596853815562
6641 2505.326197796547 0.1452078304912819 2504.992930849895 0.1880591161607654
6642 89.49826923092863 0.14520381971725219 89.16501049632934 0.1880549148820257
6643 2744.959135584395 0.14520352049047383 2744.625876791283 0.1880552726211375
6644 1534.0844715991818 0.14520029533725853 1533.7512192540726 0.1880520497721622
6645 203.38822576588962 0.14519665099305573 203.05498054639787 0.18804856849867907
6646 3091.250015288494 0.1451952492573778 3090.9167724792346 0.18804756000172654
6647 953.5835051392118 0.14519094486604958 953.2502710533895 0.1880431409562179
6648 459.3388330333106 0.14518755234409367 459.0056053676825 0.18804011328399645
6649 2940.8621589085997 0.14518489420089797 2940.5289365618787 0.18803745251967904
6650 617.5823354412724 0.14518034574172523 617.2491220484538 0.1880330470768812
6651 781.2066073870618 0.14517669237160913 780.8734011771799 0.18802951751035338
6652 2497.7035200603177 0.145173394811818 2497.3703204387225 0.1880262267830699
6653 448.74155142222565 0.1451686495536487 448.4083611073778 0.18802166529422645
6654 1067.5547860734978 0.14516479487236347 1067.2216035565348 0.18801772209047973
6655 1950.0296897532235 0.14516125225233764 1949.6965141237256 0.18801437724556758
6656 378.3185617346506 0.14515622769967143 377.9853962067655 0.1880093001854602
6657 1241.232156014046 0.14515259781957676 1240.898997721586 0.188005694640327
6658 1435.170835242061 0.14514870654376352 1434.8376845828652 0.18800195265209688
6659 360.0868320051984 0.14514376246864955 359.7536913926035 0.18799685012621523
6660 1292.4257469871186 0.14514044545698246 1292.0926128255437 0.1879937161180071
6661 1011.857775818696 0.14513619336847472 1011.5246502228227 0.1879894025048732
6662 364.1402746686745 0.14513178538669996 363.80715789766936 0.18798498561848526
6663 1237.0867356629442 0.14512852542055754 1236.7536253052037 0.18798183231970275
6664 692.9574145196713 0.14512429134547103 692.6243127293328 0.18797749899294844
6665 389.29976112282185 0.14512045942453414 388.96666689665216 0.18797376674512928
6666 1097.754956750537 0.1451171981639092 1097.421869085664 0.18797046670909034
6667 470.1122499510515 0.14511332865134408 469.77916999414856 0.18796662825159297
6668 425.9349684948852 0.1451098799791735 425.6018954200968 0.18796319480925028
6669 904.8137612548016 0.1451068539115643 904.4806942397832 0.18796016110680297
6670 331.9499048454866 0.1451033397282974 331.6168447993489 0.1879567064094832
6671 457.90015695734553 0.14510030024601794 457.56710304004974 0.18795361704974242
6672 697.9522106901599 0.1450976166225797 697.6191620472212 0.1879510263160725
6673 254.978183730573 0.14509439394867046 254.64514156920234 0.1879477674219668
6674 469.7786622122704 0.14509192247242558 469.4456249569146 0.18794533288334117
6675 511.6505224118939 0.1450894474938673 511.3174900466746 0.18794291772543045
6676 216.70805386962638 0.14508668179244083 216.37502707808676 0.18794010974717767
6677 457.20440741406406 0.14508471375879034 456.87138445436045 0.18793824594484182
6678 363.4881175200068 0.1450824236957453 363.15509916027895 0.18793593603213282
6679 201.8070210983277 0.14508026304895688 201.47400700686134 0.18793382841741
6680 419.6568236677548 0.14507860351425222 419.32381284602434 0.1879322182161772
6681 257.22969728889507 0.1450766681334838 256.8966903239253 0.18793029683629464
6682 202.3726100727808 0.14507501621143923 202.03960633857835 0.1879287179909857
6683 362.3092987668021 0.1450736477289674 361.9762977507334 0.1879273683397031
6684 189.38229127976538 0.14507212677448297 189.049293230565 0.18792592242586298
6685 209.46558994371088 0.1450708697496533 209.132594382393 0.18792469156823396
6686 295.4774904968372 0.14506985622459312 295.1444968874682 0.18792375314441292
6687 151.57487767154228 0.14506865961281556 151.24188640744663 0.18792260448283649
6688 214.65131558109516 0.14506782753485295 214.31832593259105 0.18792182096925253
6689 232.08864166481794 0.14506708908314847 231.75565340309115 0.18792117264365676
6690 134.05106054274384 0.1450662225825536 133.71807398964754 0.18792033051375762
6691 212.41775140243112 0.1450657876803633 212.0847656188105 0.1879199959402587
6692 180.534913137546 0.14506523557273135 180.20192841139337 0.18791949057989735
6693 128.91147833558009 0.14506476846808866 128.57849447315238 0.18791909395962464
6694 200.96222553781786 0.14506458542081813 200.6292419583923 0.18791899400474296
6695 143.77724033541008 0.14506427027186833 143.44425733322973 0.18791873190849318
6696 131.22521071605752 0.1450641429650491 130.89222787688627 0.18791869620619603
6697 181.6824355941783 0.14506415085852586 181.34945267910587 0.1879187642138846
6698 120.97770130067222 0.1450641021313025 120.64471839514292 0.18791880339800038
6699 136.39060129409813 0.1450642177312438 136.0576180907 0.18791898566688392
6700 158.52590221023948 0.1450644348326444 158.19291848557543 0.18791928983139322
6701 109.62486011689288 0.14506458896547422 109.29187600866368 0.18791951926372788
6702 140.1056259177996 0.14506494028187253 139.7726410305485 0.18791994696921896
6703 136.5872876452582 0.14506531355996752 136.2543019176538 0.18792041404440366
6704 106.39911667186797 0.14506565831314783 106.0661301912765 0.18792082227833334
6705 139.7004606689053 0.1450662136087241 139.36747297658565 0.18792147871093154
6706 119.32583664279804 0.14506668871805947 118.99284793003326 0.1879220240467115
6707 108.11830905182913 0.14506724629704174 107.7853191354933 0.18792267003879246
6708 134.80862407288373 0.14506791449403458 134.47563273296421 0.1879234254254755
6709 107.85572456697564 0.14506851716457858 107.52273194441436 0.18792410539669963
6710 112.30257750663931 0.14506923406646186 111.96958335704092 0.1879249155319235
6711 126.63036723952781 0.1450699854460187 126.29737150933805 0.18792574474375706
6712 102.0109086135561 0.1450707163321731 101.67791132969452 0.18792656752940412
6713 116.4411359302761 0.14507153635754108 116.10813692725738 0.18792746666119128
6714 117.32957774492675 0.1450723753271447 116.99657697171752 0.18792839788209503
6715 100.9316972988639 0.14507319322209766 100.5986948097815 0.18792929586028195
6716 118.39816043587338 0.14507411115919638 118.0651560225378 0.18793030217638865
6717 109.33191603600697 0.1450750006702105 108.99890975613441 0.18793127920235664
6718 102.99103561258134 0.1450759057976389 102.65802744299431 0.18793226378938702
6719 117.53999416638293 0.14507688872429886 117.20698393654399 0.18793334111463478
6720 103.98273126023994 0.14507781435958586 103.64971910230454 0.18793434357582256
6721 106.43846444433747 0.14507880496607975 106.10545021340741 0.18793542596397933
6722 114.49132852913733 0.14507980889913524 114.15831220813631 0.1879365121018852
6723 101.51336855672844 0.1450807895932791 101.18035018873654 0.18793757839861314
6724 109.81579486425944 0.14508182433891545 109.48277434062643 0.18793869929409426
6725 110.36401945984184 0.14508285077928992 110.03099679998833 0.187939809074229
6726 101.73274433393856 0.1450838724935976 101.39971954400589 0.18794091743907
6727 111.80823709510382 0.14508493347448584 111.47521010117106 0.18794206045828624
6728 106.56510647229067 0.14508597916002466 106.23207729885264 0.18794319427799183
6729 103.82822509428748 0.1450870252114446 103.49519374908809 0.1879443199879465
6730 111.86156849406223 0.1450881085683195 111.5285348934126 0.1879454920813121
6731 104.18956152162887 0.14508915561106253 103.85652574641503 0.1879466196027777
6732 106.53919771317327 0.1450902312622947 106.20615970162841 0.18794778028256012
6733 110.46313669735241 0.14509131196564212 110.13009643988867 0.18794894549809527
6734 103.47845668487385 0.1450923688951077 103.14541423278894 0.18795008318979745
6735 108.87596181410484 0.14509345841919816 108.54291709662614 0.18795125905949886
6736 108.4072784618507 0.14509452965816957 108.07423152177846 0.18795241041407706
6737 104.23366131229008 0.14509559999805 103.90061214647858 0.18795356581345307
6738 110.15499071510101 0.14509668493522587 109.82193929849596 0.1879547316698226
6739 106.51475100446002 0.14509775455509105 106.18169736453926 0.1879558853656742
6740 105.95587623561457 0.14509882518638617 105.62282037361364 0.18795703681454767
6741 110.10554194584003 0.14509990696855743 109.77248383676391 0.18795820210756428
6742 105.50092221919402 0.14510096763772354 105.16786190728189 0.187959344274416
6743 107.79288251320637 0.14510203985354342 107.45981997536245 0.18796049799037143
6744 109.14235552101579 0.1451031103746512 108.80929075869462 0.18796165194652026
6745 105.51353343561783 0.1451041639409591 105.1804664866898 0.1879627849870723
6746 109.0827602098576 0.1451052345975927 108.7496910355436 0.18796393971640296
6747 107.90164667745891 0.14510628775497805 107.5685753172136 0.18796507249033018
6748 106.29016385523666 0.14510734099993378 105.9570903057083 0.1879662085284246
6749 109.54258408410061 0.14510839817481933 109.20950833946048 0.18796734646531782
6750 106.88533259280932 0.1451094418369088 106.5522546791477 0.18796847182471846
6751 107.4365957540918 0.14511048776454527 107.10351566745449 0.1879695988727711
6752 109.1588063297987 0.14511153292025417 108.82572407148162 0.18797072539682122
6753 106.47054635974926 0.1451125660770593 106.13746195377472 0.18797183989748306
6754 108.40403360726691 0.1451136039470487 108.07094704491453 0.18797295840533074
6755 108.29803201008782 0.14511463625586762 107.96494330094197 0.18797407288998366
6756 106.66666715745846 0.14511565912399801 106.33357632284003 0.18797517549443202
6757 108.81898403830095 0.14511668934846558 108.48589106067578 0.18797628827670296
6758 107.42864446879466 0.14511770592216797 107.09554937814903 0.18797738472344827
6759 107.18975364783952 0.14511872372814885 106.85665643970813 0.18797848440324738
6760 108.64397924960504 0.14511974000372016 108.3108799281966 0.18797958140472087
6761 106.83127189464626 0.14512074704804523 106.49817047799552 0.18798066960271234
6762 107.7316669903972 0.14512175605022917 107.39856347457986 0.18798175976711287
6763 108.01358538755527 0.1451227603756357 107.68047978205726 0.18798284512236751
6764 106.64480301519374 0.14512375852341872 106.31169533212527 0.18798392454504967
6765 107.97608961678151 0.14512475828772398 107.64297985329453 0.18798500519925235
6766 107.23649356152477 0.14512575184990575 106.90338172921936 0.18798608045549814
6767 106.7677777517696 0.14512674140808643 106.43466385984179 0.18798715051971154
6768 107.785826706601 0.14512773281915367 107.45271074974788 0.18798822403396734
6769 106.60424306813783 0.14512871501566965 106.27112506639043 0.1879892867317315
6770 106.94654201260475 0.14512969910203954 106.61342196072363 0.18799035277908685
6771 107.25963645055413 0.14513067913897312 106.92651435759832 0.18799141381683135
6772 106.22094024196839 0.14513165450929114 105.88781611666614 0.1879924707929591
6773 106.98145001926312 0.14513263049480565 106.64832386058174 0.1879935281865852
6774 106.56861260209952 0.14513360172707138 106.23548441940481 0.1879945809676447
6775 106.0761211316084 0.1451345702436073 105.74299093033686 0.18799563102793046
6776 106.73434122719173 0.14513553861598708 106.40120900757539 0.18799668100035755
6777 105.93054790234488 0.14513650191064512 105.59741367435603 0.18799772607820536
6778 106.01912257320845 0.1451374642195326 105.68598633914252 0.1879987698464047
6779 106.22764547689576 0.1451384253383701 105.89450723842894 0.18799981312844577
6780 105.4711021655518 0.14513938133917859 105.1379619337247 0.1880008504879235
6781 105.87536834481843 0.14514033867187692 105.54222611599205 0.18800189015450286
6782 105.60166582234578 0.14514129160398356 105.26852160610298 0.18800292463882712
6783 105.1746740138278 0.14514224306810036 104.84152781238464 0.18800395837506448
6784 105.56079944675942 0.14514319362936065 105.22765126236119 0.1880049907688661
6785 104.9903072711438 0.14514414090425265 104.65715710991606 0.1880060203234966
6786 104.96402007436761 0.14514508700890166 104.63086793896113 0.18800704839758284
6787 105.06310247384408 0.1451460320666527 104.7299483659215 0.18800807585593524
6788 104.50377859114309 0.14514697365988224 104.17062251793901 0.18800909954419992
6789 104.70790221338787 0.14514791545788036 104.37474417416067 0.1880101237693214
6790 104.47811330492833 0.14514885461411262 104.14495330503411 0.18801114528011592
6791 104.14101716335485 0.1451497919157743 103.80785520649975 0.1880121649393197
6792 104.33572098999127 0.14515072899345707 104.00255707637004 0.18801318462777825
6793 103.9103034800557 0.1451516629805177 103.57713761607927 0.18801420099591254
6794 103.83834497157088 0.14515259657523966 103.50517715767701 0.1880152173186177
6795 103.84781316528395 0.14515352857832653 103.51464340487198 0.18801623183365576
6796 103.42668701513692 0.14515445861315734 103.09351531184814 0.18801724467562023
6797 103.51508235423927 0.1451553879993171 103.1819087095764 0.18801825666353303
6798 103.29873907367818 0.14515631580672547 102.96556349044204 0.18801926742941008
6799 103.03882939512053 0.14515724175940703 102.70565187734522 0.18802027601591195
6800 103.10938466659181 0.14515816761920455 102.77620521398896 0.18802128498365495
6801 102.77356745244 0.14515909086419734 102.44038607062602 0.18802229094978254
6802 102.69004437721254 0.14516001387923058 102.35686106619657 0.18802329713673835
6803 102.63199086730282 0.14516093531129065 102.29880563054931 0.18802430144221263
6804 102.3108346707471 0.14516185537332138 101.9776475106549 0.1880253047188774
6805 102.32822804171253 0.14516277462576 101.99503896012273 0.1880263069640487
6806 102.11936533499562 0.1451636925950682 101.78617433415383 0.18802730824672834
6807 101.9181756333255 0.14516460907516496 101.5849827164635 0.18802830778683458
6808 101.90918229785389 0.14516552521676016 101.57598746528241 0.18802930735472626
6809 101.63379360315137 0.1451664393061341 101.30059685925322 0.18803030459202527
6810 101.54985166822534 0.1451673530575108 101.21665301333142 0.18803130183639788
6811 101.44643616474409 0.14516826535996324 101.11323560197232 0.1880322974118042
6812 101.19752666146795 0.1451691765662788 100.86432419273747 0.18803329216419584
6813 101.16937073274354 0.14517008690077704 100.8361663599686 0.18803428587416118
6814 100.9686045652528 0.145170996090371 100.63539829045978 0.18803527870265055
6815 100.81042597511511 0.14517190401896424 100.477217801029 0.18803627006714155
6816 100.74895430265538 0.14517281144007685 100.41574422997549 0.18803726123981837
6817 100.51950166373194 0.14517371711917978 100.18628969619448 0.1880382504182944
6818 100.43513842230146 0.1451746224375823 100.10192456028605 0.1880392395778264
6819 100.30514289743228 0.1451755262757474 99.9719271441557 0.1880402270008273
6820 100.10789034345842 0.14517642931732863 99.7746727001773 0.18804121396378562
6821 100.04890454325745 0.1451773312621504 99.71568501243033 0.18804219956497387
6822 99.85853606719687 0.14517823233291946 99.52531465019709 0.18804318466684636
6823 99.73061655250625 0.14517913206783434 99.39739325234451 0.18804416809389926
6824 99.63351293123158 0.145180031398598 99.30028774824069 0.18804515159229707
6825 99.44237761602864 0.1451809289337534 99.10915055425316 0.18804613284172625
6826 99.3532709126298 0.14518182636147076 99.02004197169374 0.18804711457458304
6827 99.21218376354533 0.14518272194700665 98.8789529477015 0.18804809389681362
6828 99.04989493802094 0.14518361732166693 98.71666224697708 0.1880490737221959
6829 98.97055055826038 0.14518451096138296 98.63731599620341 0.18805005109558356
6830 98.79119225709198 0.14518540446076497 98.45795582339774 0.18805102923348122
6831 98.68513364612487 0.14518629590876392 98.35189534585916 0.18805200435694394
6832 98.56153339080574 0.14518718776680203 98.22829322193759 0.1880529811013307
6833 98.4064905403362 0.14518807690689778 98.07324850963208 0.18805395379722914
6834 98.30418207005685 0.14518896713379187 97.97093817370151 0.18805492922154465
6835 98.168680140994 0.14518985402770088 97.83543438748727 0.1880558994790185
6836 98.02188927166644 0.1451907426004579 97.688641655414 0.18805687365198026
6837 97.93747924301196 0.1451916271720621 97.60422977456636 0.1880578412735355
6838 97.75984261322458 0.14519251431715832 97.42659128432703 0.18805881458038473
6839 97.68018221057015 0.14519339622695834 97.3469290353178 0.18805977902538915
6840 97.52330802058147 0.1451942823606844 97.1900529860903 0.1880607521304862
6841 97.41885509029774 0.14519516118196465 97.08559821644488 0.1880617126709077
6842 97.27625766372586 0.1451960467421636 96.94299893060418 0.18806268637953047
6843 97.18522876380563 0.1451969220084129 96.85196819970093 0.18806364209628165
6844 97.00590053847604 0.14519780757909556 96.6726381133384 0.18806461755855217
6845 96.97056930560527 0.14519867851436352 96.637305060129 0.18806556696190593
6846 96.73620005305757 0.14519956516156515 96.40293394174726 0.18806654614874227
6847 96.75211635960915 0.14520043036212849 96.41884844255827 0.1880674866887517
6848 96.47963578441546 0.1452013198940477 96.14636599166053 0.18806847286088918
6849 96.53983859049195 0.14520217710407257 96.20656701294571 0.1880694004421695
6850 96.21676114134523 0.14520307233946772 95.88348767025141 0.18807039875434492
6851 96.36944857930925 0.14520391803656665 96.03617335439132 0.1880713068813599
6852 95.93173453364255 0.14520482346003608 95.59845738456347 0.18807232561904444
6853 96.27277108614078 0.14520565190059212 95.93949223056346 0.18807320367672548
6854 95.643758383801 0.14520657495511624 95.31047755229437 0.18807425655150928
6855 96.29784501988598 0.14520737651870907 95.96456255652583 0.18807508684144156
6856 95.40967380417536 0.14520832970215977 95.07638927767327 0.188076196799923
6857 96.59231695545692 0.1452090882378403 96.25903091757196 0.18807694964712712
6858 95.3708706694831 0.1452100925657836 95.03758242162965 0.1880781552876514
6859 97.55714206466281 0.145210780851603 97.22385250319851 0.18807878061270245
6860 95.97724871975056 0.1452118719735822 95.64395670030757 0.18808014746940943
6861 100.23673610270569 0.14521244363742444 99.90344309917661 0.18808055989166483
6862 98.65323049735154 0.1452136827760808 98.31993461409068 0.1880822004847925
6863 107.5011858193778 0.14521405803738094 107.16788950827319 0.1880822530672154
6864 107.74632540404924 0.14521555135742853 107.41302549032153 0.18808436237029286
6865 127.5889475166491 0.14521559225589212 127.25564812356747 0.188083800825731
6866 136.40718173491314 0.14521752482234895 136.07387749165153 0.188086718439247
6867 184.55483830727704 0.14521699344169245 184.2215362104038 0.18808510343155144
6868 223.95456162853137 0.14521968651370484 223.6212525237334 0.18808941828423797
6869 347.62541519863805 0.1452181819086257 347.29211101011106 0.1880860066183967
6870 481.5094084404319 0.1452221745593895 481.1760935600561 0.1880927058164709
6871 796.999387440882 0.14521907689277916 796.6660820254915 0.18808633849763817
6872 1162.0904741714971 0.14522515968395477 1161.757152142193 0.18809686962013408
6873 1836.0143604549673 0.1452197759122181 1835.6810544642856 0.18808621476958384
6874 2431.8098068892823 0.14522858386215426 2431.476476555766 0.188101749654082
6875 3108.813718370835 0.14522110769255073 3108.4804102108437 0.18808705229856376
6876 2878.2403684167243 0.14523143141175457 2877.9070315894915 0.18810539582102123
6877 2216.921449627918 0.1452247950892239 2216.5881327577963 0.18809207503222644
6878 802.0925483763675 0.14523195120940574 801.7592118008695 0.1881046242886125
6879 300.9412394923944 0.1452307784164924 300.6079071129239 0.18810160105400722
6880 601.1570801151469 0.14523064888521856 600.8237486752626 0.18810079099909538
6881 1188.473448391518 0.14523559470537328 1188.1401032471447 0.1881095496680138
6882 1746.070559956668 0.14523080334051466 1745.7372289581876 0.18810019513960016
6883 950.5194080928425 0.14523646784545477 950.1860609745779 0.18811065041900096
6884 643.0006472454968 0.14523380433661073 642.6673079590631 0.18810548209703562
6885 496.90553360353147 0.14523417913155165 496.57219308565857 0.18810633874137322
6886 814.4514907253509 0.14523656242689495 814.1181431050755 0.1881110578485101
6887 1370.1448985033321 0.14523242855389124 1369.811562402208 0.18810367257022578
6888 749.7830912319454 0.14523576550737224 749.4497448837737 0.18811058266429698
6889 695.9715186653474 0.14523302006865507 695.6381795982667 0.1881060470121107
6890 641.2824941805726 0.14523213194396722 640.949156758246 0.18810529038266682
6891 750.7685124244025 0.14523325893286254 750.4351707323332 0.18810843313646114
6892 1157.7989759141285 0.14522911928705076 1157.4656450684727 0.18810172636870534
6893 613.8556048765419 0.14523046101572967 613.5222688251824 0.188105590343687
6894 645.7272674878975 0.14522792095435388 645.3939374474944 0.18810211944876779
6895 751.1385271300071 0.1452257302315963 750.8052019065841 0.18809949319138838
6896 679.880123051775 0.14522604564799887 679.5467952983645 0.188101707762455
6897 937.3999746047365 0.1452219693906059 937.0666570154132 0.18809561993271337
6898 541.934793964423 0.1452217565081209 541.6014751931922 0.18809701472268178
6899 567.8661793201547 0.14521952558046594 567.532865217486 0.18809457708823638
6900 754.3636619726647 0.14521651733990346 754.030354716312 0.18809073901271525
6901 574.603055790465 0.1452162272578979 574.2697474257662 0.18809213744083017
6902 710.1428754739753 0.14521248887438962 709.8095760411594 0.188086943941535
6903 495.7035304332927 0.1452112356903968 495.3702326433214 0.1880865542809021
6904 482.34857089685374 0.1452093572757496 482.01527657870867 0.18808496086935703
6905 658.8645341943634 0.14520610755745045 658.5312473461711 0.1880807406348296
6906 464.25144004499333 0.14520541628090702 463.9181532036022 0.18808142511020703
6907 518.6410316167904 0.14520224478110744 518.3077520573166 0.18807731469268274
6908 442.58727198490163 0.14520048108179787 442.25399561730137 0.1880758865184706
6909 397.1336338715566 0.1451989786308046 396.80035996538777 0.18807492753802021
6910 520.5982956935824 0.14519595005874766 520.2650287601579 0.18807098336577208
6911 368.9207498957239 0.14519508908472364 368.5874836455328 0.18807116110635444
6912 379.27216911757665 0.14519259725513092 378.9389083753107 0.18806814501087032
6913 374.87231994951037 0.1451907650447836 374.5390628545562 0.18806632990933334
6914 319.3056760731362 0.14518965180012525 318.972420579263 0.18806584207312574
6915 389.8504003001385 0.14518712299833297 389.5171506253961 0.18806255174409167
6916 292.45478866346195 0.14518630352927198 292.1215398845062 0.18806247542649446
6917 284.3201872554727 0.14518450255967294 283.98694231213096 0.18806044078208026
6918 303.1994079112664 0.14518290203236436 302.8661663081816 0.18805870105242414
6919 254.06580822026268 0.14518218245522502 253.73256745356454 0.18805858424292338
6920 288.8858899162142 0.14518027347412138 288.55265355111777 0.18805609162231152
6921 232.85134753585407 0.14517965496196478 232.51811188920556 0.18805599168655565
6922 220.4811917950371 0.1451785002375904 220.14795851018187 0.1880547846176333
6923 240.12592623744533 0.14517730116959615 239.7926955401542 0.18805339612155983
6924 203.30533680488637 0.14517697369077295 202.97210622817434 0.18805360302123902
6925 219.11468395641478 0.14517570302111352 218.78145634314785 0.18805191024580364
6926 187.95959006166768 0.14517538600890142 187.62636271682126 0.18805195883752696
6927 177.42948273177635 0.14517480946237743 177.09625649063818 0.18805143167577867
6928 191.64027012329953 0.14517408150034203 191.30704551830183 0.1880505234973601
6929 166.16074573498202 0.14517413134847437 165.8275205744866 0.18805102914691219
6930 173.65666054431296 0.14517345549338087 173.3234370273211 0.18805006149847717
6931 155.66729041810135 0.1451734802391727 155.33406658200906 0.18805035585310684
6932 148.42194758730406 0.14517339880756755 148.088723814915 0.18805037358147939
6933 157.56150482707102 0.14517313687141561 157.2282817226509 0.18804996754870382
6934 140.2823341343083 0.14517352722940816 139.94910986607326 0.18805074100560748
6935 144.83700104313186 0.14517336479913837 144.5037772936524 0.188050384680323
6936 133.495725188505 0.14517372017537425 133.16250051550895 0.18805095282066686
6937 129.08079580540507 0.1451740418781017 128.74757037137934 0.18805139214763936
6938 134.93470887837728 0.1451741942602624 134.60148323966428 0.18805144445274605
6939 122.99592196934083 0.14517487154941702 122.66269465450156 0.18805244328984622
6940 126.80756143444162 0.1451751269284934 126.47433373195379 0.18805257555934318
6941 118.93838953932773 0.1451757716401623 118.6051603667326 0.1880534009549563
6942 116.49350127602533 0.14517640760163408 116.16027071244885 0.18805415597483616
6943 120.50767740335637 0.14517690385196977 120.17444590448494 0.1880545950194538
6944 111.96195734404239 0.1451778098382561 111.62872376150817 0.1880557726959626
6945 115.70585493783125 0.14517839093698395 115.37262026547174 0.18805628142251257
6946 109.84373701364119 0.14517927169082545 109.51050041641322 0.18805732553714766
6947 108.65769553028375 0.1451801429666541 108.32445707806487 0.18805830925222516
6948 111.65807554374936 0.14518090953944437 111.32483557754561 0.1880590566643032
6949 105.33900284491095 0.14518198695272638 105.00576049202094 0.1880603659372917
6950 109.0741088257942 0.14518281085595103 108.74086486078771 0.18806115415052965
6951 104.52233508400319 0.14518387046319153 104.1890888458449 0.1880623676950951
6952 104.12715508440661 0.14518490785593013 103.79390666877855 0.18806350777213302
6953 106.48433745411081 0.14518587410710485 106.15108709321753 0.18806448678618348
6954 101.72782750508686 0.14518706863776615 101.39457455547314 0.18806588097595894
6955 105.31765156831969 0.14518806313163568 104.9843966384077 0.1880668667803486
6956 101.70642377452648 0.14518924618325257 101.37316633051489 0.18806819782834025
6957 101.82281439123855 0.14519039121118704 101.48955456475542 0.18806943527194303
6958 103.6627636398696 0.1451914947514766 103.32950156771628 0.1880705774018424
6959 100.08979276268789 0.1451927593208062 99.75652798826287 0.18807201510421107
6960 103.37406452480657 0.14519386591781894 103.04079752527541 0.1880731336133393
6961 100.47966358422295 0.14519512494068623 100.14639392349957 0.1880745357826873
6962 100.94271590616287 0.14519633230526333 100.60944374747561 0.18807582638200085
6963 102.29425564360726 0.14519752311378128 101.96098104422363 0.1880770762698531
6964 99.67409087922607 0.1451988210861301 99.34081353283972 0.18807852530022418
6965 102.52648093924364 0.14519999587797508 102.19320121475435 0.18807972861130967
6966 100.20006383108739 0.14520129372180263 99.86678137266021 0.18808116470537897
6967 100.89942349564086 0.14520253066293665 100.56613848726487 0.18808247771305756
6968 101.7748713750592 0.14520377070771778 101.44158381154311 0.18808379280837764
6969 99.94431624142238 0.1452050751628509 99.61102593637835 0.18808522988117501
6970 102.28434489919023 0.14520628620018688 101.95105212946814 0.18808648352190688
6971 100.42157258428249 0.14520759482470402 100.08827706458587 0.1880879248719295
6972 101.26390765555946 0.14520883840292045 100.93060957745229 0.18808923970424943
6973 101.6947850113091 0.14521009938430038 101.36148432417293 0.18809058775186066
6974 100.51619743221428 0.14521139147210008 100.18289404366662 0.18809199707555396
6975 102.30750926806373 0.14521261620553888 101.97420337514103 0.18809327671715206
6976 100.83496696909235 0.14521391560305477 100.50165835102516 0.188094702464135
6977 101.72898515289015 0.14521515102189103 101.39567399515106 0.1880960067171957
6978 101.77730054255065 0.14521641309883843 101.44398676510153 0.1880973643502828
6979 101.12245980381289 0.14521768137430122 100.78914338516934 0.18809873726923793
6980 102.3697994485778 0.14521890522425793 102.03648051644768 0.18810002690586278
6981 101.23766699206809 0.1452201828505862 100.90434538542117 0.18810142379634304
6982 102.09453631051028 0.14522140224172286 101.76121219634857 0.18810271191999278
6983 101.85029502219095 0.14522265279022112 101.51696830599528 0.18810406340545371
6984 101.59589671934218 0.1452238921166858 101.26256742967917 0.18810539754631994
6985 102.34118190429376 0.14522510661139665 102.00785011030845 0.18810668737392264
6986 101.51424521125547 0.14522635593588956 101.18091080677466 0.1881080485449204
6987 102.25398657233707 0.14522755633729625 101.92064969633994 0.18810931965984892
6988 101.82289523125199 0.14522878795253422 101.48955578844198 0.18811065485748016
6989 101.84886776030626 0.14522999758419186 101.51552581047423 0.1881119522478333
6990 102.16413314186931 0.14523119811903432 101.83078870757271 0.1881132361775713
6991 101.61021443631056 0.14523241681481217 101.27686746006782 0.18811455942793348
6992 102.1695186195212 0.1452335981333121 101.8361692063258 0.18811581506208128
6993 101.65678653787859 0.14523480692541282 101.32343460325018 0.18811712770299707
6994 101.84736210406807 0.14523598890118222 101.51400772208366 0.18811839308323602
6995 101.82602489976483 0.14523717321556623 101.49266805945484 0.18811966709442057
6996 101.50679276684195 0.1452383619663405 101.17343345113235 0.1881209537432593
6997 101.84767407024889 0.14523952568970908 101.5143123481735 0.18812219638567756
6998 101.34436890362 0.14524071036373834 101.01100470999627 0.18812348325998024
6999 101.59363561506572 0.14524186845220782 101.2602690236874 0.1881247229261144
7000 101.341375809099 0.14524303579306322 101.00800678901696 0.1881259842889898
7001 101.20810857255385 0.1452441974552495 100.87473713672908 0.18812723836951883
7002 101.3246741879095 0.14524534573520073 100.991300371689 0.18812847048529047
7003 100.89789972074662 0.14524650691994648 100.5645234828911 0.18812973093556992
7004 101.11788154267379 0.1452476456148595 100.78450294548236 0.1881309515765732
7005 100.74139197930936 0.14524879608420063 100.40801098486216 0.18813219836299463
7006 100.73473067187423 0.14524993477191844 100.40134731148356 0.1881334256187381
7007 100.65365465689483 0.14525106961739448 100.32026893845367 0.18813464882378197
7008 100.33972760348325 0.14525220921437326 100.00633951007185 0.1881358841970247
7009 100.46805969452485 0.1452533327783904 100.13466927003346 0.18813709171299836
7010 100.06176329076622 0.14525446689800606 99.72837050129792 0.18813832257029597
7011 100.11569188057096 0.145255587129761 99.78229676406828 0.1881395293729241
7012 99.8894654623368 0.14525670994773962 99.5560680083398 0.1881407440492511
7013 99.6918188164443 0.1452578306592825 99.35841902855014 0.1881419572348714
7014 99.69767371072804 0.14525894249728377 99.36427161231168 0.18814315591907402
7015 99.33204480281377 0.14526006111733403 98.99864037146403 0.1881443702323989
7016 99.38309116839841 0.14526116717935872 99.04968443857048 0.18814556264857654
7017 99.07823920753928 0.14526227875122008 98.74483016063753 0.18814676815053274
7018 98.97196818460962 0.14526338374601397 98.63855683770885 0.18814796315476828
7019 98.85811948132513 0.14526448613942816 98.52470583981436 0.18814915537134835
7020 98.57253626011621 0.14526559051702653 98.23912031601803 0.18815035358115015
7021 98.57193824417219 0.14526668597875592 98.23852002160909 0.18815153658433972
7022 98.25429789195256 0.14526778669674242 97.92087737343212 0.18815273182369205
7023 98.19662823461651 0.14526887923797074 97.86320544221262 0.18815391316591926
7024 97.99439283599537 0.1452699733497966 97.6609677631855 0.18815509946007888
7025 97.7955590970001 0.14527106516789237 97.46213174864641 0.18815628318579242
7026 97.71925809170871 0.1452721525276326 97.38582847913405 0.1881574600470267
7027 97.43914262907711 0.14527324271596453 97.10571074218531 0.18815864417584222
7028 97.38364800943195 0.14527432571745832 97.0502138676326 0.1881598160818924
7029 97.14020311175699 0.14527541183228257 96.80676670424218 0.18816099568252528
7030 97.007276082787 0.14527649306139925 96.67383742224236 0.18816216748324013
7031 96.85926233781055 0.14527757361329643 96.52582142466696 0.18816333953029296
7032 96.6411314926968 0.14527865381386873 96.30768832638387 0.18816451249906244
7033 96.55268952809303 0.14527972943315867 96.21924412054993 0.18816567810993506
7034 96.31454099720901 0.14528080738585944 95.98109334008 0.18816684974315417
7035 96.2113318553656 0.14528187999947856 95.87788196282268 0.18816801254344656
7036 96.01825348804324 0.14528295400179847 95.68480135458995 0.18816917945148784
7037 95.85884832026251 0.14528402511582827 95.52539395290579 0.18817034224088772
7038 95.72443607364143 0.14528509453017802 95.3909794759828 0.1881715031284461
7039 95.52262162022367 0.14528616418880672 95.18916279014215 0.18817266589272794
7040 95.41389364078154 0.145287229808942 95.08043258873919 0.18817382223340431
7041 95.21188642329504 0.14528829691506043 94.87842314359219 0.18817498278779562
7042 95.08770023772948 0.1452893601148983 94.75423474044844 0.18817613716613715
7043 94.9178430113661 0.1452904235687418 94.58437529444824 0.18817729334912325
7044 94.76001939993616 0.14529148516520382 94.42654946749116 0.18817844727979735
7045 94.62572436972923 0.14529254475612605 94.29225222632124 0.18817959865185585
7046 94.44435121335519 0.1452936045327364 94.11087685714456 0.18818075167788387
7047 94.32586708513233 0.1452946609504185 93.99239052465022 0.1881818995317031
7048 94.14550080272991 0.1452957180626287 93.81202203466249 0.1881830500047908
7049 94.01819545283698 0.14529677221631415 93.68471448456015 0.18818419606052447
7050 93.85932330922985 0.1452978259741338 93.52584014062037 0.1881853426353385
7051 93.71004466059044 0.1452988782907437 93.37655929460111 0.18818648769858592
7052 93.57691233038378 0.1452999286479983 93.24342477146818 0.1881876302675874
7053 93.41033276128385 0.14530097887621657 93.07684300855772 0.18818877384991975
7054 93.29058013267871 0.1453020263355602 92.95708819297738 0.18818991336577112
7055 93.12381084761732 0.14530307388078126 92.79031671941794 0.18819105431859454
7056 92.99874472282546 0.14530411902341533 92.66524841190589 0.18819219189614955
7057 92.84832149418312 0.14530516344638103 92.51482300137201 0.18819332936473393
7058 92.7064622589682 0.14530620651304357 92.37296158698283 0.188194465472333
7059 92.57672600469922 0.145307247801517 92.24322315747392 0.1881955994237949
7060 92.42114123504138 0.1453082886051695 92.08763621273073 0.18819673370547488
7061 92.30239352012906 0.14530932708807165 91.96888632826952 0.18819786477147404
7062 92.14682699819393 0.14531036523542382 91.81331763649138 0.18819899646713983
7063 92.02401656783002 0.14531140128802653 91.69050504116498 0.1882001253770027
7064 91.88151065465351 0.1453124364839555 91.54799696425779 0.1882012539117607
7065 91.74585457416366 0.1453134702725748 91.41233872289742 0.18820238099366582
7066 91.61931141550092 0.14531450248754357 91.28579340670542 0.18820350630795588
7067 91.473640742138 0.14531553390902774 91.14012057686357 0.18820463136540955
7068 91.35532913537455 0.14531656333768456 91.02180681819829 0.188205753838574
7069 91.21001744886722 0.1453175921425795 90.87649298033708 0.18820687638756775
7070 91.08898334978099 0.14531861903272397 90.75545673424391 0.18820799650435918
7071 90.95313168851911 0.1453196450097249 90.61960292737534 0.18820911613404304
7072 90.82346850152177 0.14532066949915035 90.48993759785871 0.18821023416389737
7073 90.69883415697879 0.14532169259401367 90.36530111361492 0.18821135076986586
7074 90.56254351662199 0.14532271465137145 90.22900833532013 0.18821246665048577
7075 90.44403633464236 0.14532373496583423 90.11049901924483 0.1882135804317112
7076 90.30772190813357 0.14532475444527806 89.97418245981133 0.18821469387696269
7077 90.18846021355337 0.145325772145562 89.85491863625255 0.1882158051552456
7078 90.05781843444615 0.14532678889650852 89.72427472967914 0.1882169158704914
7079 89.93394802036646 0.14532780410550442 89.60040219138114 0.1882180248798136
7080 89.8104682562693 0.14532881806180087 89.47692030547265 0.18821913273486254
7081 89.6825679463997 0.14532983080020223 89.34901787609084 0.18822023950864925
7082 89.56391978462307 0.14533084200281227 89.23036759804064 0.1882213445796231
7083 89.43523638514978 0.14533185220133502 89.10168208397151 0.1882224489769295
7084 89.31779950682129 0.14533286075676932 88.98424309460056 0.18822355146395722
7085 89.1915809665878 0.14533386831660447 88.8580224449836 0.18822465328759763
7086 89.07275571412762 0.14533487432867565 88.73919508641599 0.18822575338295156
7087 88.95060984503796 0.145335879185756 88.61704711334937 0.1882268525028395
7088 88.82969009897568 0.14533688270433914 88.49612526597785 0.18822795029348063
7089 88.711405840236 0.14533788486122032 88.37783890866815 0.18822904670663074
7090 88.58922935830212 0.14533888587209237 88.2556603302742 0.18823014215582787
7091 88.47344595438342 0.14533988538760148 88.13987483303006 0.1882312359657636
7092 88.35158598377859 0.145340883839199 88.01801277097478 0.188232328964623
7093 88.23661445570417 0.1453418807913818 87.90303915460223 0.18823342031056187
7094 88.11661980242538 0.14534287663533976 87.78304241503474 0.18823451075528766
7095 88.00111387495471 0.14534387108371818 87.66753440413066 0.18823559974032625
7096 87.88393710656848 0.14534486430456578 87.55035555467501 0.1882366875889181
7097 87.76735187533288 0.14534585627133217 87.4337682448175 0.18823777424405105
7098 87.65302344227042 0.14534684689290822 87.31943773584845 0.18823885952906144
7099 87.53577256782718 0.14534783636755025 87.20218478763802 0.18823994382161036
7100 87.42344161572319 0.14534882443908084 87.08985176465993 0.18824102662418854
7101 87.30664344723469 0.1453498113977742 86.97305152734225 0.18824210849465794
7102 87.19502920154807 0.14535079697189607 86.86143521567345 0.1882431889027185
7103 87.07990839507337 0.14535178139825083 86.74631234537027 0.1882442683048545
7104 86.96796360389862 0.1453527645135276 86.6343654930059 0.18824534637918447
7105 86.85521957954782 0.14535374641069868 86.52161940983318 0.1882464233039438
7106 86.74263198438382 0.14535472708520175 86.40902975823334 0.18824749906526508
7107 86.63214090003899 0.1453557064764859 86.29853662001992 0.188248573542588
7108 86.51938753915647 0.14535668471193894 86.18578120746531 0.18824964697921978
7109 86.41038661617803 0.1453576616329867 86.07677823548188 0.18825071906315793
7110 86.29835546885343 0.14535863742458222 85.96474504127872 0.18825179015013502
7111 86.18994012522201 0.1453596119128613 85.85632765341093 0.18825285989820834
7112 86.07940317076003 0.14536058525912987 85.74578865688409 0.18825392861681028
7113 85.9709978634783 0.14536155734553574 85.63738131005934 0.18825499607342314
7114 85.86226263278714 0.14536252825445195 85.52864404210935 0.18825606242333764
7115 85.7538081728423 0.14536349795957687 85.42018754727025 0.18825712761246755
7116 85.64669693234246 0.1453644664496885 85.31307427427876 0.18825819161401106
7117 85.5385267744702 0.1453654337848007 85.20490208614406 0.18825925454132914
7118 85.43260119954955 0.14536639988230135 85.09897448343766 0.18826031622958986
7119 85.32516782345739 0.14536736485343363 84.99153908171327 0.1882613768906986
7120 85.22000026818576 0.1453683285872377 84.88636950329268 0.18826243630583492
7121 85.11364641206544 0.14536929120016392 84.7800136261692 0.18826349469607473
7122 85.00898092464173 0.14537025259718278 84.67534612017036 0.18826455187418842
7123 84.90385378564864 0.14537121286132676 84.57021696479116 0.18826560799615258
7124 84.79962307191558 0.14537217194352944 84.46598423700827 0.18826666296377065
7125 84.69570885809264 0.14537312987369608 84.36206801138846 0.18826771683049276
7126 84.59196915281633 0.14537408665753918 84.25832629655515 0.1882687696036383
7127 84.48916804815102 0.14537504227338358 84.15552318464017 0.18826982123745956
7128 84.38602979796259 0.14537599677122148 84.05238292936694 0.1882708718244314
7129 84.28421055947013 0.14537695009519894 83.95056168812187 0.18827192125306214
7130 84.18180067334086 0.14537790231767309 83.8481498013642 0.1882729696589865
7131 84.08082461425973 0.14537885337256862 83.74717174397632 0.18827401691084447
7132 83.9792702592118 0.1453798033308888 83.64561539273893 0.18827506314198264
7133 83.87900605401958 0.14538075213788143 83.54534919363915 0.1882761082425513
7134 83.77841655725618 0.14538169984525517 83.44475770510189 0.18827715230902306
7135 83.67876342265639 0.14538264642300264 83.34510258095429 0.1882781952791004
7136 83.57920326494026 0.14538359189500247 83.24554043584963 0.18827923719563625
7137 83.48011800958966 0.14538453625971917 83.14645319527851 0.1882802780514316
7138 83.38158464668463 0.1453854795138174 83.04791784933425 0.18828131783655644
7139 83.28309414054567 0.14538642167998578 82.94942536227468 0.18828235659099787
7140 83.18551853816284 0.1453873627346914 82.85184778116273 0.18828339426541704
7141 83.08770501807997 0.14538830271596812 82.75403228443413 0.1882844309298752
7142 82.99097908152194 0.14538924158996175 82.65730437341718 0.1882854665147991
7143 82.89394352462148 0.14539017939995416 82.56026684412092 0.18828650110060963
7144 82.79796091218951 0.14539111611145547 82.46428226146158 0.18828753461648082
7145 82.70178351591377 0.14539205176422043 82.3681028970136 0.188288567135955
7146 82.6064729420554 0.1453929863306493 82.27279035712301 0.18828959860173863
7147 82.51118973633056 0.14539391984091207 82.17750518742103 0.18829062906861696
7148 82.41652665478087 0.1453948522787994 82.08284014400047 0.1882916585016041
7149 82.32212956119555 0.14539578366195846 81.98844109060254 0.18829268693106221
7150 82.22812617023273 0.14539671398702833 81.89443574189866 0.18829371434703981
7151 82.13458011624269 0.1453976432590238 81.80088773222826 0.18829474075540398
7152 82.04126469130276 0.14539857148637622 81.70757035364734 0.18829576616903607
7153 81.94852848878081 0.1453994986634847 81.61483219954397 0.1882967905733544
7154 81.85592720259713 0.14540042480782342 81.52222896379067 0.18829781399864293
7155 81.76396717623909 0.14540134990643402 81.43026698991642 0.18829883641623285
7156 81.67209590837847 0.14540227398229227 81.33839377652922 0.18829985786695463
7157 81.58088885222132 0.14540319701870422 81.2471847768876 0.1883008783150143
7158 81.48975453027244 0.14540411904063152 81.15604851342674 0.18830189780506254
7159 81.39928354283063 0.14540504003090926 81.06557558649932 0.1883029163004038
7160 81.30888955088399 0.14540596001358924 80.9751796570264 0.18830393384399438
7161 81.2191388640345 0.1454068789734927 80.8854270346581 0.1883049504029177
7162 81.12948891663356 0.14540779693178743 80.79577515368712 0.18830596601465766
7163 81.04044195954357 0.14540871387677254 80.70672626501384 0.1883069806529535
7164 80.95154003536103 0.14540962982570213 80.61782241118753 0.18830799434780007
7165 80.86318123231209 0.1454105447709718 80.52946168046029 0.18830900708083645
7166 80.77502870752174 0.1454114587256581 80.44130722992209 0.18831001887399404
7167 80.68734672315692 0.1454123716862338 80.35362332175384 0.1883110297168405
7168 80.5999395225707 0.1454132836618355 80.26621419928522 0.18831203962364254
7169 80.5129291906462 0.14541419465262448 80.17920194740239 0.18831304859118844
7170 80.42625717258137 0.1454151046642842 80.0925280112901 0.1883140566269979
7171 80.33991874366409 0.14541601370012733 80.00618766622992 0.18831506373404203
7172 80.25396770830645 0.14541692176293966 79.92023471662932 0.18831606991418423
7173 80.16830393792162 0.14541782885863935 79.83456903388749 0.18831707517549004
7174 80.08305902630782 0.14541873498763622 79.74932221180498 0.1883180795152163
7175 79.99807176335207 0.1454196401579687 79.66433304024856 0.188319082945541
7176 79.91352047645283 0.1454205443681152 79.5797798466247 0.18832008546001192
7177 79.82920835642204 0.14542144762783693 79.49546582172009 0.18832108707412096
7178 79.74534197655633 0.14542234993402942 79.4115975388439 0.18832208777839857
7179 79.66169992988695 0.1454232512978817 79.32795359099799 0.1883230875910745
7180 79.57851318007289 0.14542415171494516 79.24476494185782 0.18832408650011648
7181 79.49553342863385 0.1454250511976606 79.16178329291002 0.18832508452616753
7182 79.41302307581577 0.14542594974034426 79.07927104442061 0.18832608165482093
7183 79.33069668229015 0.14542684735665323 78.9969427570244 0.1883270779090891
7184 79.24886009074294 0.14542774403962566 78.91510427343123 0.1883280732720835
7185 79.16717812168416 0.14542863980426285 78.83342041411044 0.188329067769454
7186 79.08601251687752 0.14542953464210723 78.75225292085402 0.188330061381394
7187 79.00496630130802 0.145430428569818 78.67120481860138 0.1883310541368047
7188 78.92446899533464 0.14543132157702704 78.59070562774545 0.18833204601215864
7189 78.84404947386909 0.14543221368257447 78.5102842231459 0.18833303704061657
7190 78.76421885782615 0.14543310487354155 78.4304517257589 0.18833402719369793
7191 78.68441534909543 0.14543399517172015 78.35064633741341 0.18833501651030424
7192 78.60525226999432 0.14543488456072318 78.27148138047836 0.18833600495523806
7193 78.52605102143309 0.14543577306637961 78.19227825579148 0.18833699257523281
7194 78.44756025462323 0.14543666066755265 78.11378561462978 0.18833797932589805
7195 78.3689429469472 0.14543754739562353 78.03516643428684 0.18833896526473248
7196 78.29113474313662 0.1454384332229094 77.95735635957905 0.18833995033467116
7197 78.21307681270143 0.14543931818847955 77.87929655990483 0.18834093460812154
7198 78.13596881365089 0.1454402022555564 77.80218669338494 0.18834191801039593
7199 78.05843715151883 0.14544108547394913 77.72465316541015 0.18834290063473869
7200 77.98205724893009 0.1454419677941177 77.64827139875426 0.1883438823817146
7201 77.90500657739453 0.14544284928103418 77.57121886473949 0.1883448633739947
7202 77.82939753934266 0.14544372986704554 77.49560796599862 0.18834584347700753
7203 77.75276450382243 0.1454446096387777 77.41897307132821 0.18834682285545293
7204 77.67799149786936 0.1454454885025673 77.34419820804249 0.18834780132429224
7205 77.60168512469534 0.14544636657632948 77.26788997901006 0.18834877910895587
7206 77.52784778385661 0.14544724372860213 77.19405078417695 0.18834975595106146
7207 77.45173426165653 0.14544812012305114 77.11793540936864 0.18835073216483106
7208 77.37898587053294 0.1454489955726272 77.0451851675763 0.18835170738402185
7209 77.30286437120078 0.14544987030868659 76.96906181883789 0.18835268205422187
7210 77.23144240029805 0.14545074406145825 76.89763800058792 0.18835365564867101
7211 77.15500649166816 0.14545161716364088 76.82120024569488 0.18835462880962844
7212 77.08528154766421 0.1454524892208922 76.75147345767472 0.18835560076860172
7213 77.00805705885293 0.1454533607194385 76.67424712566769 0.18835657246579904
7214 76.9406121560287 0.14545423107511432 76.60680038218923 0.18835754276435399
7215 76.8618560840943 0.1454551010094858 76.5280424700236 0.18835851306121035
7216 76.7976163968769 0.1454559696457113 76.46380094557969 0.18835948165149868
7217 76.71615074126635 0.14545683807034918 76.38233345255546 0.1883604506405491
7218 76.65659820259194 0.14545770495000968 76.32277908020453 0.18836141743741208
7219 76.57053420753785 0.14545857194391731 76.23671325033501 0.1883623852589107
7220 76.51806602993241 0.14545943699825412 76.18424324281837 0.18836335011579847
7221 76.42434241507314 0.14546030268109134 76.09051779540309 0.18836431698896375
7222 76.38287609861882 0.14546116578877252 76.04904965317274 0.18836527965730188
7223 76.2764792469328 0.14546203034813804 75.94265097065137 0.1883662459332851
7224 76.25248411635664 0.14546289129961693 75.91865401906375 0.18836720599327408
7225 76.12512091304244 0.14546375503772688 75.79128898575892 0.18836817224578778
7226 76.12939626791498 0.14546461347398423 75.79556252545353 0.18836912898746155
7227 75.96722024016103 0.1454654768882711 75.63338466710348 0.1883700961692709
7228 76.01799795197647 0.14546633219456803 75.68416057139571 0.18837104838618954
7229 75.79769438831381 0.1454671961181263 75.46385517409388 0.18837201810180895
7230 75.92612978149381 0.14546804723805185 75.5922887705258 0.18837296372995913
7231 75.60816464619265 0.14546891308659798 75.27432179439087 0.18837393871516955
7232 75.86822707990008 0.14546975819369076 75.53438244751116 0.18837487419523896
7233 75.3852563924287 0.14547062840376077 75.05140990485702 0.1883758591679231
7234 75.87196647298356 0.1454714643164636 75.53811823035811 0.18837677830899718
7235 75.10925752019526 0.14547234312997195 74.77540739557286 0.18837778149243478
7236 75.99342629272236 0.1454731642601879 75.65957445503265 0.18837867342952944
7237 74.75713203415815 0.14547405914181952 74.42327826571218 0.18837970930414372
7238 76.35465015772185 0.1454748555891392 76.02079474733736 0.18838055479533794
7239 74.3255748115294 0.14547577981021806 73.99171738260509 0.1883816491141041
7240 77.24467760430639 0.145476533879479 76.91081865665512 0.18838241377178516
7241 73.93092013958457 0.14547751127096284 73.59705901553087 0.18838361278273028
7242 79.41181281565581 0.14547819106162094 79.07795038998847 0.18838423460570342
7243 74.18560926235692 0.14547926483487375 73.8517443753657 0.18838562215634508
7244 84.96051992614406 0.14547981237294538 84.62665412534837 0.18838598842274912
7245 77.54618309855934 0.1454810616190739 77.21231431902217 0.18838771791809267
7246 100.22715186336066 0.14548137085783713 99.89328287023689 0.188387622265937
7247 93.03709784856518 0.14548294152928695 92.70322493047306 0.18838997656285078
7248 145.24726024248145 0.14548281802979748 144.9133883844413 0.188389040010357
7249 152.48707989884835 0.1454849804682557 152.15320237609285 0.1883925422872265
7250 284.78324274368697 0.14548407123950016 284.44936859790977 0.18839007453774062
7251 363.24129326803944 0.14548731992397823 362.90741026848264 0.18839567963282633
7252 720.8235070114156 0.14548501495016755 720.4896315176545 0.18839047881086965
7253 1043.423356336765 0.14549019093689813 1043.0894663392844 0.18839980654363245
7254 1956.4310756826146 0.14548562183676328 1956.0971999354297 0.18839012534820865
7255 2734.1426111918745 0.14549375818643934 2733.808712267682 0.188405166005952
7256 4231.1529548781255 0.14548655757938958 4230.819078203334 0.18839011721180668
7257 4249.862340331327 0.14549722582186916 4249.528433005769 0.18841009973605702
7258 4302.870510395857 0.14549007324383453 4302.536625665866 0.1883946567471712
7259 1463.0087107539116 0.14549809723751497 1462.6748027849678 0.1884098717061217
7260 1461.8465775334523 0.14549711583040945 1461.5126743290202 0.18840608860154948
7261 488.73205652314243 0.14549619780712042 488.39815558303854 0.18840474229676316
7262 2441.459016464738 0.14550268651274345 2441.125097906993 0.1884158712325246
7263 2101.8380431165947 0.14549629529574962 2101.5041427017663 0.18840411953246522
7264 1021.1866339929713 0.14550196641838578 1020.8527170030334 0.1884150235195798
7265 1350.3868462368157 0.14549997388232716 1350.0529349105934 0.1884113523398619
7266 664.538491610629 0.14549705755561426 664.2045872041896 0.18840734888375846
7267 2688.9945924781996 0.14550123291004266 2688.6606756005644 0.18841564472514588
7268 1117.4727473141797 0.14549453960167075 1117.1388477059963 0.1884050685816861
7269 1113.2051510909707 0.1454958980442546 1112.8712460984218 0.18840909450485713
7270 1388.5790707357512 0.1454943298011808 1388.2451682248452 0.18840818110504098
7271 1159.511496704672 0.14548839503059588 1159.1776085908193 0.18839971882230305
7272 2225.756601409755 0.14548997271067504 2225.422706579792 0.188404857252938
7273 645.8479863177703 0.1454840134728954 645.5141053018701 0.18839700242727894
7274 1432.7557985758192 0.14548073711395726 1432.421924171708 0.18839366699708898
7275 1510.968191198374 0.14547949077297526 1510.634316944326 0.1883947632751101
7276 1067.379150565338 0.14547235638960446 1067.0452931715306 0.18838503741794838
7277 1569.2798606806805 0.14547050510096785 1568.9460052076824 0.18838496789698486
7278 729.077160416238 0.1454661703904749 728.7433132231483 0.1883810226991654
7279 1523.8916252749436 0.14545995489901484 1523.5577922768261 0.18837304321837298
7280 1129.5288807281308 0.14545782078562774 1129.1950496802442 0.1883732271009219
7281 784.2487181202501 0.14545172828969227 783.9149004267173 0.18836596524321517
7282 1260.6235811433612 0.1454468739327116 1260.2897734320086 0.18836083741975865
7283 773.7267672949052 0.14544367964978674 773.392964303596 0.1883593116593837
7284 1142.317934899363 0.14543719967096316 1141.9841465954569 0.1883511042351542
7285 703.7062442340992 0.145433409503987 703.3724625198436 0.1883483047516625
7286 714.4723640226633 0.1454291972684395 714.1385902852909 0.18834454010402296
7287 972.2133040656753 0.14542322305792868 971.8795435687695 0.18833727384783128
7288 529.2781691002158 0.14542012238628266 528.9444133252194 0.18833565261003088
7289 771.0245996449322 0.14541519209110856 770.6908543506687 0.18833010217233231
7290 511.705273713592 0.1454103374390683 511.3715384661622 0.18832490999081877
7291 595.6604124487659 0.1454075060467694 595.326681701154 0.18832324156501404
7292 601.5841276509185 0.1454023409633391 601.2504083025398 0.18831700741541038
7293 332.33823036945876 0.14539893382431204 332.00451730061627 0.18831413501819316
7294 568.5090111171276 0.14539587940038723 568.1753037455841 0.18831149214309295
7295 355.49089532967685 0.14539126940092942 355.15719803566355 0.18830602461234783
7296 399.5804586013486 0.1453890793569054 399.24676475408205 0.18830476790964104
7297 354.57343708625547 0.14538563974097152 354.2397504172291 0.18830102928537462
7298 254.22635840977446 0.14538234566501154 253.89267859403188 0.18829747007757117
7299 394.55097758415246 0.14538065735673097 394.21730034514286 0.18829658165288607
7300 210.94644864048422 0.14537730871389742 210.612778744094 0.1882925876763287
7301 267.5815685295323 0.14537548084077007 267.2479019547014 0.18829109399019658
7302 233.29472571724742 0.14537373417062766 232.96106230343847 0.18828967963831827
7303 196.65078727222922 0.14537122023065677 196.31712943128352 0.18828662071505908
7304 242.99836467763848 0.14537034822937947 242.6647079316641 0.1882863977449878
7305 137.25990264107048 0.14536859998405735 136.92624955554408 0.18828448554233457
7306 200.73664810068735 0.14536726914566492 200.40299781203922 0.18828301950247336
7307 157.8607436878696 0.14536677325919187 157.52709381830206 0.18828309630833814
7308 146.9174105242328 0.14536544550690195 146.58376372275978 0.18828135596610368
7309 151.94667705810173 0.14536510891340632 151.61303062685465 0.18828132233367137
7310 113.64352488710813 0.14536477651531246 113.30987889792453 0.1882812126682836
7311 153.83619731688046 0.14536415485106988 153.50255287853298 0.18828028349639758
7312 108.082300007203 0.14536446270901768 107.7486544506993 0.18828109379469146
7313 119.98782896112067 0.14536433647306637 119.65418378456708 0.18828084008052431
7314 109.17351762924477 0.1453644654915997 108.8398721765674 0.18828098718577804
7315 103.36059515008985 0.14536514585726465 103.026947946819 0.18828205741357135
7316 116.99880463809752 0.1453653124956152 116.66515734886644 0.18828197673546565
7317 84.91973656497858 0.14536612590483405 84.58608734504833 0.1882830940254161
7318 108.40855096724805 0.1453669571606589 108.07489996539722 0.18828404469016694
7319 89.09112797056908 0.14536755696814338 88.7574758828844 0.18828453071653078
7320 95.97745690465254 0.1453688572119365 95.64380183944944 0.18828620799116597
7321 94.24278594458006 0.1453697365620505 93.90912920727557 0.18828700074245203
7322 80.12661689004634 0.14537089825862337 79.79295771098431 0.1882882808034056
7323 100.31461682162566 0.14537236136096152 99.98095446213969 0.18828999812501657
7324 79.90818697803093 0.14537341799435857 79.57452261873469 0.18829094130187804
7325 92.2678820474948 0.14537504730165463 91.93421415285829 0.18829284733484497
7326 83.97247900658468 0.1453764677145474 83.6388082012102 0.18829433765993803
7327 83.18342410980242 0.14537789125225375 82.8497504493601 0.18829576919006372
7328 92.54668335740207 0.14537969223606742 92.21300581127991 0.18829785388609863
7329 78.63706957158652 0.14538113567818434 78.30338918160915 0.1882992542991919
7330 91.17639195685518 0.14538290719900093 90.8427078577975 0.18830119185866623
7331 81.38886170895564 0.1453846685136905 81.05517391609777 0.1883031243441931
7332 87.89308221052924 0.14538628368003992 87.55939121229562 0.1883047145535854
7333 86.97891263155887 0.1453882098401395 86.64521753303669 0.1883068886820483
7334 82.95635806715259 0.14538992691365235 82.62265949282484 0.18830864741409906
7335 90.53503312930542 0.14539173506701397 90.20133085248888 0.18831054174953551
7336 83.21799205019474 0.14539366157081055 82.88428570967794 0.1883126789459884
7337 91.5510630648614 0.14539539907887727 91.21735325497498 0.18831441080753164
7338 85.19582865316869 0.14539732663988336 84.86211479959773 0.18831652693106946
7339 89.33925687094687 0.14539919413053962 89.0055391738888 0.1883185029275338
7340 89.83848551031058 0.14540098919484234 89.50476417587585 0.18832034523988225
7341 87.68253374214719 0.14540295327074354 87.34880827397184 0.18832251490460453
7342 93.33992652971753 0.14540474807918627 93.00619743552683 0.18832434611150936
7343 87.05512492709366 0.14540662052869605 86.72139195438123 0.1883263521837403
7344 94.46532926918557 0.1454085304942669 94.13159232943772 0.18832840925358038
7345 89.9705880281661 0.1454102929190639 89.63684752267898 0.18833021256805996
7346 92.89972194507193 0.1454122133400346 92.56597742047217 0.18833231125972405
7347 93.76745167568708 0.14541401105720175 93.43370347689037 0.18833418773951688
7348 91.15570641324321 0.14541580929748016 90.82195452218977 0.18833608175596486
7349 96.79127729758356 0.14541768339074138 96.45752149798221 0.1883381162106031
7350 91.64273520388328 0.14541940619968868 91.30897590576656 0.18833989191702347
7351 96.76879767541895 0.14542123956188663 96.4350345639912 0.18834187186587723
7352 94.00466398951033 0.1454230031748143 93.67089724115141 0.18834374518411048
7353 95.4683571494074 0.14542472526402375 95.13458688012726 0.18834554401611223
7354 96.8596364258257 0.1454265210012139 96.52586240833809 0.18834749648640697
7355 94.49790399211051 0.14542820184752925 94.16412654166481 0.1883492485981743
7356 98.16809051869305 0.14542993465185844 97.83430948186808 0.18835110217310966
7357 94.92635489389049 0.1454316460047387 94.59257030777178 0.1883529401139671
7358 98.14999271911064 0.14543329701672875 97.81620475838747 0.18835466370644674
7359 96.24273125252591 0.14543500343903143 95.90893973412021 0.18835651496666603
7360 97.22644056339573 0.14543664056285266 96.89264568200277 0.18835824083011238
7361 97.61001508773352 0.14543827992855327 97.27621682350619 0.1883599842987656
7362 96.4552345543202 0.14543993383477732 96.12143285024527 0.1883617702401496
7363 98.50695825408681 0.14544152159786095 98.17315329710425 0.1883634353846987
7364 96.11506805271804 0.145443147115327 95.78125971374698 0.18836519185573602
7365 98.45435197325263 0.14544473841477118 98.12054034954244 0.1883668852954258
7366 96.49736621478667 0.14544630255981073 96.1635513672605 0.18836854496636846
7367 97.65406753693811 0.1454479000477373 97.32024936394579 0.18837027294458197
7368 97.27376782942156 0.1454494349813534 96.93994650085547 0.18837189358472603
7369 96.51807221628526 0.14545099531375874 96.18424764821873 0.18837357275278108
7370 97.794577007739 0.14545254119159537 97.46074923706728 0.18837522948012203
7371 95.83990881703032 0.14545405151271876 95.50607793315812 0.18837683235947997
7372 97.56816481510867 0.14545559699238153 97.23433071425875 0.1883785038575566
7373 95.79007699049743 0.14545709219216166 95.45623980534974 0.18838009295552957
7374 96.63816653118269 0.1454586026561642 96.30432621483618 0.18838171369035273
7375 96.07479433403054 0.14546010861427 95.74095089031564 0.18838333510062896
7376 95.6002673726699 0.14546158327754058 95.26642088660958 0.1883849027827846
7377 96.14369194480106 0.1454630842607782 95.80984233559371 0.18838652494656588
7378 94.84245626130772 0.14546455260015015 94.50860361513757 0.1883880935700034
7379 95.76194077131926 0.1454660252754954 95.42808507432794 0.1883896717158288
7380 94.46119561287404 0.1454675006615353 94.12733684817678 0.18839126403571294
7381 95.05508894108051 0.14546895125112452 94.72122717981564 0.18839281001375704
7382 94.2486893118461 0.14547041792636223 93.914824500252 0.18839439366775426
7383 94.21658959544935 0.14547186829285738 93.88272177844257 0.18839594871391815
7384 94.0492902609186 0.14547331300712749 93.71541945094177 0.18839749696969665
7385 93.42386334286293 0.14547476705586612 93.08998950832758 0.18839906747948035
7386 93.74608334659388 0.14547619987313248 93.41220654785567 0.18840059886507526
7387 92.76223604298934 0.14547764309662697 92.42835624419752 0.18840215569520644
7388 93.25319786072683 0.14547907960569745 92.91931508131238 0.1884036998087562
7389 92.31289903930556 0.14548050545831046 91.97901330494527 0.1884052289019789
7390 92.56700543302559 0.14548194408562964 92.2331167061798 0.18840678276015038
7391 92.02844855097354 0.1454833636805 91.69455688325296 0.18840830404007508
7392 91.7881167152746 0.14548479178037788 91.4542220801926 0.18840984330162086
7393 91.76204890927877 0.1454862162267453 91.42815131576121 0.1884113772908127
7394 91.09964811730372 0.14548763072570914 90.76574759112371 0.1884128954542956
7395 91.36882311003794 0.1454890564346013 91.03491961836379 0.18841443523955076
7396 90.59116624094047 0.14549046713412997 90.25725982369852 0.188415950107827
7397 90.82001041203651 0.14549188409126826 90.48610105113671 0.18841747680851942
7398 90.22876116330649 0.14549329847280526 89.8948488629746 0.1884190018590927
7399 90.20795013310995 0.1454947054556423 89.87403491435715 0.18842051329715276
7400 89.90864336869797 0.14549611964441816 89.57472520835776 0.18842204069578808
7401 89.62447194229696 0.14549752418059742 89.29055086695732 0.18842355115904486
7402 89.56002085434613 0.1454989310505262 89.22609685606234 0.18842506723326277
7403 89.11303884943173 0.14550033749663735 88.77911192714583 0.18842658478925267
7404 89.17039186533023 0.14550173722300694 88.83646203808293 0.1884280900243014
7405 88.67156396268703 0.14550314170743442 88.33763121398188 0.18842960699771014
7406 88.74178780030027 0.14550453998988283 88.40785214780274 0.1884311125076471
7407 88.29493845725804 0.14550593756606892 87.96099990047006 0.188432619221907
7408 88.28130511724142 0.14550733662114052 87.9473636511506 0.18843412946968321
7409 87.9735213425018 0.1455087283559652 87.6395769863128 0.1884356278330349
7410 87.80672420793009 0.145510124398453 87.47277694777769 0.18843713575395055
7411 87.67405440239048 0.14551151484824104 87.3401042530539 0.1884386344883518
7412 87.35774093552706 0.1455129041477143 87.02378789837414 0.18844013300521964
7413 87.35518383464473 0.14551429454912365 87.02122790544152 0.1884416346540804
7414 86.9685802396263 0.14551567827575682 86.63462143540478 0.18844312594576193
7415 86.99454424966376 0.14551706535752934 86.66058255976722 0.18844462453901512
7416 86.63979845047932 0.14551844706471515 86.30583388809731 0.1884461153172973
7417 86.60638876750353 0.14551982792983234 86.27242133398578 0.188447605587931
7418 86.34471500584296 0.14552120844242256 86.01074469997813 0.1884490974224044
7419 86.22044106294993 0.14552258397023962 85.88646789774724 0.18845058123246342
7420 86.05416135725417 0.1455239608027986 85.72018532698667 0.18845206946469906
7421 85.85515121205496 0.14552533353332617 85.52117232675803 0.18845355176360756
7422 85.7569247125074 0.1455267046200538 85.42294297529023 0.18845503259711788
7423 85.51296457758399 0.14552807500916062 85.17897998826876 0.18845651430605467
7424 85.45334105713947 0.14552944108099727 85.11935362675585 0.1884579893026263
7425 85.19060960046008 0.14553080723246012 84.85661932639692 0.18845946683069456
7426 85.14297024400612 0.14553217013231523 84.80897713420381 0.18846093966999003
7427 84.88866162701503 0.14553353059468802 84.55466568615418 0.18846241026615623
7428 84.82371312155419 0.1455348905383047 84.48971434951207 0.18846388150381724
7429 84.60639333375534 0.14553624598508486 84.27239174129446 0.18846534647579888
7430 84.49810990414589 0.14553760144363773 84.16410548939773 0.18846681330452986
7431 84.33563976167187 0.14553895335709616 84.00163253279331 0.1884682755214671
7432 84.17629971844624 0.14554030317118619 83.84228967948123 0.18846973579383774
7433 84.06418479693943 0.1455416517814963 83.73017194939868 0.1884711957592432
7434 83.86830043734848 0.14554299643197996 83.53428479050095 0.18847265041554803
7435 83.78419390212319 0.14554434060348795 83.45017545547982 0.1884741060398783
7436 83.5763714305335 0.14554568125411932 83.24235019198137 0.18847555729800083
7437 83.49673286504377 0.14554702005600423 83.16270883811109 0.18847700687667698
7438 83.2957748336668 0.14554835699049998 82.96174802140844 0.18847845526785845
7439 83.20710835851088 0.14554969070563994 82.87307876841295 0.1884798993922869
7440 83.02093761926207 0.14555102316146853 82.68690525264786 0.1884813434527409
7441 82.91857131904638 0.14555235264905841 82.58453618260631 0.18848278379100084
7442 82.74992059040274 0.14555367994348847 82.41588268824883 0.18848422221041464
7443 82.63124983542757 0.14555500546911346 82.29720917068036 0.18848565927808375
7444 82.48276032984715 0.14555632780163155 82.14871690961677 0.1884870924287534
7445 82.34513336574132 0.14555764883326028 82.01108719170544 0.18848852520261675
7446 82.2180849616167 0.14555896688534567 81.8840360403553 0.18848995437605437
7447 82.06237916991782 0.1455602828878312 81.72832750521822 0.188491381811768
7448 81.95291580274376 0.1455615969437576 81.61886139825822 0.1884928075417836
7449 81.78575589426396 0.14556290803003932 81.4516987564144 0.18849422981951677
7450 81.68515359071301 0.14556421774226186 81.35109372153802 0.1884956514327259
7451 81.51589703374148 0.1455655244540282 81.18183443974331 0.18849706954414688
7452 81.41546467240246 0.14556682938808396 81.08139935681844 0.18849848619593887
7453 81.25097590794569 0.14556813203796937 80.91690787521323 0.18849990069449454
7454 81.14621137698593 0.14556943221024518 80.81214063238312 0.18850131239256382
7455 80.98870755816962 0.1455707306235999 80.65463410464274 0.18850272290327313
7456 80.87905363879528 0.14557202642511524 80.54497748200761 0.18850413036255562
7457 80.72827282533834 0.14557332028528827 80.39419396881263 0.18850553624040936
7458 80.61404647227312 0.1455746120079765 80.27996492028376 0.1885069399813812
7459 80.47018410432717 0.1455759012889603 80.13609986190251 0.18850834113570514
7460 80.35062959401337 0.14557718886625526 80.01654266415582 0.18850974099128937
7461 80.2148131817476 0.145578473853678 79.88072356996824 0.1885111379256919
7462 80.08895200903227 0.14557975705483622 79.75485971856456 0.1885125334128787
7463 79.9616169983289 0.14558103802020986 79.62752203370422 0.18851392660446553
7464 79.8299654187685 0.14558231678688896 79.4958677844145 0.1885153175671054
7465 79.70969621861227 0.14558359374463445 79.37559591786427 0.18851670700336146
7466 79.57444078845292 0.14558486827230546 79.24033782641196 0.18851809376864723
7467 79.45877352790001 0.14558614106442966 79.12466790772689 0.18851947910869443
7468 79.32227835759184 0.14558741159453947 78.9881700839052 0.18852086209209964
7469 79.20941982723254 0.14558868014174703 78.87530890394557 0.18852224314523136
7470 79.07279339500118 0.14558994674763956 78.73867982581046 0.18852362244308934
7471 78.96239068576082 0.14559121116427068 78.62827447520866 0.18852499938789796
7472 78.82548952873667 0.14559247375796827 78.49137068018817 0.18852637479053405
7473 78.71795716576875 0.14559373423905825 78.38383568356994 0.18852774795975752
7474 78.58044451323448 0.1455949927438133 78.24632040121026 0.1885291192804133
7475 78.47589787352828 0.14559624939122287 78.14177113530745 0.18853048882960635
7476 78.33800076932957 0.14559750386468676 78.00387140932564 0.18853185613923965
7477 78.23598609816445 0.14559875664512745 77.90185411955251 0.18853322196681332
7478 78.09825391813743 0.1456000072370232 77.76411932538693 0.18853458551347663
7479 77.99836739599111 0.14560125608632488 77.66423019244527 0.18853594745951932
7480 77.86091038055515 0.1456025029095888 77.5267705702228 0.1885373074227836
7481 77.76346637685447 0.14560374784563176 77.42932396352441 0.18853866548443177
7482 77.62555934803511 0.1456049909098703 77.29141433527666 0.18854002184857854
7483 77.53163123108314 0.14560623203876957 77.19748362285252 0.1885413761918503
7484 77.3919877808427 0.14560747129896923 77.05783758070494 0.18854272883878706
7485 77.30294654025172 0.14560870873162052 76.96879375188071 0.18854407963939623
7486 77.16020242612373 0.1456099441786712 76.82604705342372 0.18854542852134198
7487 77.07737185517578 0.1456111779596134 76.74321390138736 0.18854677582880972
7488 76.93018231628905 0.14561240965459754 76.5960217856006 0.1885481210338489
7489 76.8550198997822 0.1456136397702358 76.52085679522523 0.18854946478674606
7490 76.70164044298312 0.1456148678012616 76.36747476872505 0.18855080645681024
7491 76.6363087494264 0.14561609424260957 76.30214050858201 0.18855214660178424
7492 76.47398181481705 0.14561731866231034 76.13981101134081 0.18855348481394088
7493 76.42191723435307 0.14561854147094802 76.0877438714896 0.18855482139252314
7494 76.24639478178942 0.14561976227781065 75.91221886338747 0.1885561561241413
7495 76.21270278005419 0.1456209815361686 75.87852430926498 0.18855748925304333
7496 76.017876269096 0.14562219870672677 75.68369524994483 0.18855882044444217
7497 76.00977402788418 0.14562341449541524 75.67559046315633 0.18856015023243833
7498 75.78705336631809 0.14562462802461315 75.45286726042761 0.1885614778658681
7499 75.81477647015802 0.1456258403956644 75.48058782540224 0.18856280436012102
7500 75.55181327023254 0.14562705030402046 75.21762209145196 0.1885641284765663
7501 75.63033419326847 0.14562825929414663 75.29614048229047 0.18856545168385966
7502 75.30881246042819 0.14562946559887682 74.97461622249645 0.18856677233286812
7503 75.4606121714074 0.14563067126655094 75.12641340785682 0.18856809228404084
7504 75.05284335014292 0.14563187394500815 74.71864206673621 0.18856940946171133
7505 75.3121067390503 0.14563307640008097 74.97790293639196 0.18857072625826918
7506 74.77587505213485 0.1456342753708775 74.44166873688044 0.18857203988352633
7507 75.19494536312705 0.14563547478356378 74.8607365346444 0.18857335369908243
7508 74.46544321089159 0.1456366699038026 74.13123187735967 0.18857466362811934
7509 75.12513122466808 0.14563786650801044 74.79091738347054 0.1885759746895245
7510 74.10194446576047 0.145639057562461 73.7677281274709 0.18857728072710145
7511 75.12837982334788 0.1456402516812307 74.79416098234461 0.18857858932204818
7512 73.6542131347677 0.14564143833735008 73.31999180524248 0.18857989118786472
7513 75.2466467708021 0.14564263045138498 74.91242294262214 0.18858119772856297
7514 73.07242150755003 0.14564381216536385 72.73819520042069 0.18858249496398383
7515 75.54941666829015 0.14564500303525538 75.21518786514554 0.18858380010935027
7516 72.27683345294696 0.1456461788990138 71.94260218211953 0.1885850919284164
7517 76.15382776882855 0.14564736975662548 75.81959400230821 0.1885863967637169
7518 71.14046579036331 0.14564853825973387 70.80622957026492 0.18858768183865376
7519 77.26195032972338 0.14564973111240767 76.92771161046808 0.18858898814288502
7520 69.46414506179407 0.1456508897543236 69.12990390776977 0.18859026426996914
7521 79.23312168185103 0.14565208789606748 78.89887801899712 0.18859157495784298
7522 66.94682003808319 0.14565323252483287 66.6125739670704 0.18859283848795386
7523 82.73249676993812 0.14565444142484613 82.3982481701257 0.1885941583875794
7524 63.172333716489824 0.14565556509032043 62.83808274817088 0.18859540322861726
7525 89.05705552864777 0.14565679395395215 88.72280199422826 0.18859674046555625
7526 57.69838361760361 0.14565788491942058 57.36412777633583 0.18859795634835805
7527 100.90372272706185 0.14565914944378214 100.56946425281117 0.18859932480689406
7528 50.54550123451685 0.1456601877548261 50.21124055244819 0.1886004943138349
7529 124.30546059132614 0.1456615150268604 123.97119715826256 0.18860191803672427
7530 44.05506117926253 0.14566246665697186 43.72079570099292 0.18860301161263324
7531 173.77986590172094 0.14566390390681977 173.44559746508688 0.18860453272724742
7532 49.111676829637105 0.14566471110835594 48.777406617807536 0.1886055007212169
7533 286.3469946505408 0.14566634118614485 286.01272111574303 0.18860719361163375
7534 104.11313663874729 0.14566690827081546 103.77886177494065 0.18860795553583418
7535 557.8608226166126 0.14566887510228724 557.5265437911049 0.18860995040545872
7536 322.9873680329594 0.14566905555992193 322.6530885877328 0.18861038966670587
7537 1212.272080993844 0.1456715935235566 1211.9377965009498 0.18861289937053866
7538 946.1346416389661 0.1456712178166829 945.8003575131559 0.1886129079934947
7539 2542.338448411752 0.1456746154434055 2542.004157608719 0.18861618758922852
7540 1971.3037469512292 0.1456737029033395 1970.9694573425095 0.18861590581621526
7541 3839.7777278706344 0.14567791087360196 3839.4434301074234 0.18861985233746387
7542 1779.779423311367 0.14567720831887424 1779.4451259310529 0.18862017199546555
7543 2454.9668605544252 0.14568087552407594 2454.6325562941456 0.1886233847553396
7544 119.59506463570035 0.14568175911448378 119.2607573330492 0.18862554353666675
7545 183.20078349803148 0.14568283731722198 182.86647449647324 0.18862616424101725
7546 1379.1847766472188 0.1456853993771226 1378.8504616328653 0.18862961497645933
7547 343.47190103629316 0.1456844458666401 343.1375877441816 0.1886288462449263
7548 2494.5204419506226 0.14568680816800336 2494.1861240108474 0.18863113160703904
7549 105.10706725884246 0.14568647262325563 104.77274881705573 0.18863196916348787
7550 707.6742974439451 0.1456863753816663 707.3399800231947 0.18863104536872013
7551 997.0109117363679 0.14568761241175912 996.676590499042 0.1886336249140905
7552 65.2660064706521 0.1456854150206175 64.9316900516799 0.18863100395158422
7553 1996.4619321640685 0.14568629314086884 1996.1276137013645 0.18863216956303283
7554 87.2483099327563 0.1456847816672022 86.91399364073678 0.1886315103523206
7555 737.1717425090592 0.1456831151309682 736.8374304215863 0.18862897234192882
7556 1022.5733303352014 0.14568320159949869 1022.239016687873 0.1886304457289518
7557 91.5657002937927 0.14567980220895768 91.23139412949942 0.18862636208431735
7558 1511.3233537052643 0.14567934372550617 1510.98904804775 0.18862631378863717
7559 194.39135009448876 0.1456770116753948 194.05704846406235 0.18862461875102507
7560 569.3796536372942 0.1456740999228254 569.0453586821105 0.18862085526073213
7561 1000.9478278594903 0.1456733467352535 1000.6135331246734 0.18862138808165962
7562 131.68947738496792 0.1456692742138021 131.35519153568444 0.18861657506965263
7563 1049.4945956981185 0.14566783888728368 1049.1603123284658 0.18861553076534548
7564 303.2845891422046 0.14566517779040206 302.9503105772575 0.18861338715671014
7565 394.96986073642927 0.14566161106040856 394.6355901050334 0.188609020335513
7566 853.6993494188247 0.14566041003006092 853.3650800512189 0.1886089575757955
7567 152.46860415696597 0.14565628484576562 152.1343437297187 0.1886041424015068
7568 669.6252950196945 0.14565437436580084 669.2910380786254 0.18860256670328798
7569 344.1781777096361 0.14565183551303665 343.84392540579984 0.18860046832321822
7570 266.3854925051927 0.14564825113125687 266.05124807449033 0.18859617957108737
7571 643.4576840516961 0.1456469956801715 643.1234411505428 0.18859590547310254
7572 155.39906893268767 0.14564332856865234 155.06483395852297 0.188591645596066
7573 405.67711684976695 0.1456414462581634 405.34288534459586 0.18859005891297428
7574 319.50270612625764 0.14563935303437855 319.16847843831584 0.18858833490744817
7575 181.80331092442532 0.1456362563684353 181.4690900005262 0.18858466753068473
7576 447.06796436639564 0.14563525777529793 446.7337446111237 0.18858449749660197
7577 145.0059456369896 0.14563236086882134 144.67173216122717 0.1885811148935848
7578 244.71253729377113 0.14563088335515095 244.3783264887494 0.18857992166659818
7579 263.09903433002165 0.14562941039578314 262.7648261804479 0.18857873917796517
7580 128.34385971834428 0.14562710145210112 128.0096566037601 0.18857601313207706
7581 300.63373209245105 0.14562655315807815 300.2995293897809 0.18857614951208315
7582 127.68693586595458 0.1456245590577957 127.35273753414583 0.1885737727509572
7583 155.2654795398717 0.14562370188780926 154.93128263042018 0.18857320756369958
7584 204.85872881191784 0.1456229126182312 204.5245332713438 0.18857262795580435
7585 95.60490307500248 0.14562151325950104 95.27071059304103 0.1885709687019581
7586 205.4653853716329 0.1456215034861775 205.1311923572821 0.18857151086461066
7587 109.66522494314516 0.145620423425214 109.33103437217959 0.18857014754036275
7588 108.91091309620398 0.1456202594012155 108.5767225498048 0.18857028699797534
7589 159.1245040858694 0.14562014062913026 158.79031363874583 0.18857030649444476
7590 76.63854305470365 0.14561963675299625 76.30435372918662 0.18856968876403132
7591 148.75269230841357 0.14562016184093415 148.41850150245162 0.1885706441210258
7592 94.62195507872408 0.14561992039152216 94.28776494137047 0.1885702169620921
7593 86.17402032504783 0.1456204044858559 85.83982891598963 0.18857100457235038
7594 128.10730302544314 0.14562088267164466 127.77311057450544 0.18857156826607052
7595 66.67761811594222 0.14562116097491123 66.34342510084521 0.18857185412210561
7596 116.90735473108764 0.14562214745729474 116.57315942213728 0.1885731614930738
7597 83.66064014168815 0.14562261226982134 83.32644399447102 0.18857353494731607
7598 75.67109906199862 0.14562362542062013 75.33690060441162 0.18857483216636975
7599 108.69040664152972 0.1456245937762589 108.35620618996421 0.18857585778924912
7600 62.401879780147844 0.14562549034333427 62.06767743982107 0.18857684998344124
7601 100.07763165489024 0.1456268351954654 99.74342639572147 0.18857842397329339
7602 76.5478380482503 0.14562785264729322 76.21363075857286 0.18857943703014354
7603 71.6064341056536 0.14562925234294416 71.27222376974173 0.18858108356893646
7604 96.9389774174189 0.1456305979989391 96.60476433538187 0.18858248403808142
7605 61.61030178952476 0.14563193894832743 61.27608587812151 0.18858397245492453
7606 91.95697122410878 0.1456335389106675 91.62275195135032 0.1885857338477923
7607 72.61871129151811 0.14563495485984787 72.28448911850697 0.18858721815129137
7608 71.28128772522925 0.14563660500926082 70.94706205202853 0.1885890681914685
7609 89.83726784093314 0.14563821866128615 89.50303886744635 0.18859075482549342
7610 62.96844692672109 0.14563984125738702 62.634214542659514 0.1885925428041956
7611 88.51483524696668 0.14564160376294963 88.18059921686358 0.18859442634015175
7612 71.11253043405519 0.14564327348763423 70.7782909447999 0.18859621576765193
7613 73.24303677949517 0.1456450597686193 72.90879356382656 0.18859815589997853
7614 85.51985876642604 0.1456468407423722 85.18561188698254 0.188600038701128
7615 65.70621928768819 0.14564860912883346 65.37196871432101 0.1886019642383494
7616 87.18158463166105 0.14565045923594244 86.84733025147929 0.18860392094582712
7617 71.29733568002868 0.14565225956306635 70.96307755309418 0.18860586737144008
7618 76.31796322626553 0.1456540997021006 75.98370130011571 0.18860782644771681
7619 82.9555943006118 0.14565596295298577 82.62132851762446 0.18860982003435767
7620 69.27941918876728 0.14565777934763663 68.94514963815924 0.18861177126041723
7621 86.5012369298214 0.1456596621097271 86.1669635015284 0.1886137661832822
7622 72.55756194127697 0.14566149991569738 72.22328468782946 0.18861575353180965
7623 79.42938840449057 0.14566334342763768 79.0951073625604 0.1886176985025286
7624 81.55608630910166 0.14566522190106715 81.22180136083878 0.18861972636181015
7625 73.11588537246489 0.1456670264379418 72.78159670395448 0.18862164207245763
7626 85.85481361789445 0.14566890208906963 85.52052107011025 0.1886236456951316
7627 74.40413590386713 0.1456707152698804 74.06983959284393 0.18862559575330345
7628 81.80373479463286 0.1456725346294869 81.46943474336786 0.18862751663552446
7629 80.91505476049824 0.14567437896242258 80.58075086649264 0.18862951504317466
7630 76.57779207874103 0.14567614257135844 76.2434845615494 0.18863137462027044
7631 85.10260658605485 0.14567798171901344 84.76829524720883 0.18863335712700138
7632 76.40393495476158 0.14567973729119488 76.06961998685826 0.18863523061213533
7633 83.13903291584454 0.1456815188821263 82.80471427118502 0.18863712577739236
7634 80.71071665373739 0.14568329863085722 80.37639430426579 0.18863905084075064
7635 79.14368311867803 0.1456850141646905 78.80935724435953 0.1886408601538038
7636 84.27577022052424 0.14568679658991093 83.94144063088994 0.1886427930443867
7637 78.1408957282695 0.14568848644235338 77.80656265639476 0.18864458543238088
7638 83.54496868467415 0.14569022370394968 83.21063200925151 0.18864645171867692
7639 80.67945535486868 0.14569192765097058 80.34511514234214 0.1886482848755664
7640 80.62246334950623 0.14569359968086748 80.28811968980455 0.1886500600208162
7641 83.41938054384762 0.14569531453813195 83.08503330770134 0.18865192160815125
7642 79.29124036611813 0.14569694720367296 78.95688976747564 0.1886536514388132
7643 83.31493651112123 0.14569863606884048 82.9805823950575 0.18865547999489063
7644 80.58760741710121 0.14570026912967857 80.25324992089644 0.18865722707509505
7645 81.17077045156984 0.14570190447382775 80.8364095670508 0.18865898004521978
7646 82.53654010554817 0.1457035505827041 82.20217579365436 0.188660761311099
7647 79.74667813571097 0.1457051412093892 79.41231054011283 0.1886624543887428
7648 82.71233890882226 0.14570677916166486 82.37796789613967 0.18866423352091757
7649 80.24516407259681 0.1457083566205314 79.91078979871045 0.18866591726581944
7650 81.10562980140006 0.14570995917816423 80.77125219280855 0.18866764941334788
7651 81.57435516600006 0.14571154473672962 81.2399742639624 0.18866935730094453
7652 79.64406921444834 0.14571310693373493 79.30968507425327 0.18867103326133305
7653 81.88476695943235 0.14571469510782759 81.55037950821833 0.18867275610619913
7654 79.59232467901654 0.14571623560189423 79.25793403891177 0.1886744045028745
7655 80.70148023055592 0.14571780636518575 80.36708631484682 0.18867610934391996
7656 80.4646887850661 0.1457193464475336 80.13029167456193 0.1886777640566362
7657 79.24405702844422 0.1457208880946999 78.90965671036699 0.18867942998253434
7658 80.87461597332283 0.14572243316383446 80.54021243950501 0.18868110065397686
7659 78.74761156033024 0.14572395201428417 78.41320487325417 0.1886827350617833
7660 80.0986458553532 0.14572549198402066 79.76423595704247 0.1886844063267037
7661 79.21471782365285 0.14572700326394147 78.88030478826862 0.18868603212028143
7662 78.75461055669271 0.14572852667491318 78.42019434540012 0.1886876846176726
7663 79.67910384666911 0.14573003977000312 79.34468448938289 0.1886893175162206
7664 77.91535990306613 0.14573154516985848 77.58093741171325 0.18869094618302468
7665 79.31347670719786 0.14573305807481834 78.97905106435309 0.18869258476995662
7666 77.95464498220754 0.14573455317538975 77.62021622973994 0.1886941992922113
7667 78.23648103241555 0.1457360585222272 77.90204914129441 0.1886958325989129
7668 78.34599578293866 0.14573755139781555 78.01156078641432 0.18869744512652176
7669 77.23117618574041 0.14573904529536633 76.89673807476666 0.18869906567837896
7670 78.31948193890942 0.14574053786835783 77.98504072050027 0.188700680540797
7671 76.8654981053173 0.1457420227808523 76.53105379277049 0.1887022897659581
7672 77.62729188897116 0.14574351176668382 77.29284447374127 0.1887039034632127
7673 77.02619808133889 0.14574499264932012 76.69174758134683 0.18870550734273478
7674 76.683160326425 0.14574647482891173 76.34870673632544 0.18870711527065015
7675 77.15955195316693 0.1457479541204469 76.82509528152285 0.18870871752362017
7676 76.04713136909487 0.145749429776463 75.71267162031037 0.1887103190080352
7677 76.84566013006594 0.14575090624397555 76.51119730490244 0.18871191891951913
7678 75.90214950541171 0.14575237809453012 75.56768361085197 0.1887135164652162
7679 76.14684282323657 0.1457538495060309 75.8123738618987 0.18871511183182485
7680 75.98519680216236 0.14575531943851774 75.65072477546536 0.18871670725847334
7681 75.44997255528962 0.1457567854528924 75.1154974719408 0.1887182978959354
7682 75.90512303173585 0.14575825281925572 75.57064488866934 0.1887198902472758
7683 75.05992100178102 0.14575971521880954 74.72543980830473 0.18872147825747243
7684 75.50029528618532 0.14576117802032482 75.16581104287687 0.18872306528813673
7685 74.967546862014 0.14576263864040698 74.63305957088302 0.1887246524905761
7686 74.9235206717752 0.14576409586841704 74.5890303423995 0.1887262335072765
7687 74.93278046634694 0.14576555469578867 74.59828709242399 0.1887278192271693
7688 74.43859410368029 0.1457670073597346 74.10409770020651 0.1887293961140477
7689 74.73361316734906 0.14576846261659165 74.39911372712203 0.18873097761045174
7690 74.17719389704341 0.14576991268761783 73.84269143119472 0.18873255316107293
7691 74.34239469020132 0.14577136254354767 74.00788919958863 0.18873412806914275
7692 74.06735691194153 0.14577281108608467 73.73284839740793 0.18873570344751256
7693 73.89961139180146 0.14577425523164758 73.5650998647712 0.1887372717986188
7694 73.94155699141449 0.14577570149972857 73.60704244439816 0.1887388455165981
7695 73.55698853972832 0.1457771412353131 73.22247098890107 0.18874040959194716
7696 73.69353962515947 0.145778583374782 73.35901906304164 0.18874197874305024
7697 73.3538005992623 0.14578002035923485 73.01927703778915 0.1887435411139117
7698 73.3475857132524 0.1457814569030399 73.01305915274845 0.18874510360090369
7699 73.21447973861801 0.14578289178457554 72.87995018168138 0.18874666515205846
7700 73.00542328051247 0.14578432263102414 72.67089073684615 0.18874822103529462
7701 73.03623596210522 0.14578575465256796 72.70170042695818 0.1887497804944803
7702 72.74540328506674 0.14578718086814252 72.41086477261406 0.1887513315845357
7703 72.77651866928325 0.14578860857303 72.44197717404856 0.18875288666166207
7704 72.56645546146956 0.14579003138940091 72.23191099511942 0.18875443496073757
7705 72.47198320807394 0.1457914536973968 72.13743577038922 0.188755983987316
7706 72.40743687112449 0.14579287359446466 72.07288646722569 0.18875753030434436
7707 72.19068081912309 0.1457942904015584 71.8561274555903 0.18875907313123844
7708 72.20775222135606 0.14579570690858892 71.87319589765984 0.1887606167876323
7709 71.97171375444951 0.14579711889718763 71.63715448105705 0.1887621544952603
7710 71.95369508548995 0.1457985310858134 71.61913286033501 0.18876369406911983
7711 71.8014811181897 0.14579993906282573 71.46691595116013 0.18876522796674405
7712 71.67876842983095 0.14580134622818008 71.34420032127495 0.18876676232781708
7713 71.63464904740599 0.14580275055672606 71.30007800376998 0.18876829307927237
7714 71.42853646439522 0.14580415258105198 71.09396248984955 0.18876982196462172
7715 71.43369228480623 0.14580555306096038 71.09911538237354 0.18877134937171425
7716 71.22463800675028 0.14580695030288293 70.89005818318783 0.18877287325956857
7717 71.19426643616727 0.14580834645644908 70.85968369305746 0.1887743966533602
7718 71.0540735345065 0.14580973937087865 70.71948787891348 0.1887759162221375
7719 70.94150210359793 0.14581113083062872 70.60691353773876 0.18877743502853664
7720 70.88503510909938 0.1458125196468028 70.55044363877776 0.18877895067481845
7721 70.70659027892229 0.1458139063595797 70.37199590782663 0.18878046473608665
7722 70.69209611756118 0.14581529101245452 70.35749885010512 0.18878197644361272
7723 70.50456778128552 0.14581667317816707 70.16996762214283 0.18878348596452327
7724 70.4715947489986 0.14581805346351479 70.13699170203891 0.18878499349617275
7725 70.3279101134919 0.1458194313268106 69.99330418339409 0.1887864987709986
7726 70.23927156079856 0.14582080711002604 69.90466275173772 0.18878800195081097
7727 70.15616823810085 0.145822180787024 69.82155655418902 0.1887895031248093
7728 70.0159921843266 0.14582355210832987 69.68137763023026 0.18879100198801985
7729 69.9715162118607 0.14582492155569302 69.63689879129754 0.1887924990074814
7730 69.8136977931578 0.1458262885873823 69.47907751081908 0.1887939937513278
7731 69.76897718676129 0.14582765369677592 69.43435404658051 0.18879548648401767
7732 69.63031575059217 0.14582901661854386 69.29568975666724 0.18879697730637623
7733 69.55631278961475 0.1458303773409426 69.22168394657035 0.18879846570345327
7734 69.45439191932462 0.14583173623639517 69.11976023041865 0.18879995266958421
7735 69.34629266184926 0.14583309264539954 69.01165813235889 0.1888014368449698
7736 69.27410973740014 0.1458344474834763 68.93947237004731 0.18880291986934514
7737 69.14800499360189 0.14583579974836686 68.81336479379652 0.18880440005699686
7738 69.0842084137389 0.1458371504439204 68.74956538430355 0.18880587899143722
7739 68.96259299998303 0.14583849874717178 68.62794714580664 0.18880735542922542
7740 68.88731236191391 0.1458398452469025 68.55266368648455 0.18880883018247338
7741 68.7846735422236 0.14584118970713386 68.45002204950933 0.18881030300714446
7742 68.69040467524819 0.14584253204401174 68.3557503695867 0.18881177361747842
7743 68.60707198897234 0.14584387268824314 68.27241487345343 0.18881324283066708
7744 68.49977979356302 0.14584521097907746 68.16511987312627 0.18881470945767284
7745 68.42530696839923 0.14584654776962494 68.0906442456608 0.18881617496880929
7746 68.3177257666695 0.14584788216869723 67.98306024667687 0.18881763782392405
7747 68.23940318577989 0.14584921505824014 67.90473487119004 0.18881909953161707
7748 68.14228398195627 0.1458505457011401 67.8076128774588 0.188820558796339
7749 68.05276707407094 0.14585187468058486 67.71809318273245 0.18882201665790968
7750 67.96936459824983 0.14585320164937982 67.63468792416674 0.18882347243370506
7751 67.86953683697061 0.1458545267657246 67.53485738371404 0.1888249264908343
7752 67.79544410284285 0.14585585008771565 67.46076187395742 0.18882637879771763
7753 67.69223220018372 0.14585717143038537 67.35754719959685 0.18882782915649113
7754 67.61927365621759 0.14585849110250212 67.28458588714652 0.18882927796856314
7755 67.52084284701463 0.14585980877287893 67.18615231348652 0.1888307247552336
7756 67.44198817328552 0.1458611247931694 67.10729487844584 0.18883217004651068
7757 67.3534232624307 0.14586243887634617 67.01872721018805 0.18883361336629684
7758 67.26599639740425 0.14586375126564974 66.93129759099601 0.18883505514259405
7759 67.18748517886047 0.14586506181710562 66.85278362198362 0.18883649505974912
7760 67.09353318101421 0.14586637062344662 66.7588288770249 0.18883793336586743
7761 67.02129279831499 0.14586767767268619 66.68658575073427 0.1888393699080377
7762 66.9256643534249 0.1458689829612111 66.59095456564953 0.18884080481417148
7763 66.85447263207537 0.14587028652590076 66.51976010755754 0.1888422379919258
7764 66.76208586550467 0.14587158836310624 66.4273706075699 0.1888436695716635
7765 66.68784459670816 0.14587288846428406 66.35312660884406 0.18884509939981658
7766 66.60158723497082 0.14587418690537282 66.26686652035315 0.1888465277122939
7767 66.52276839936177 0.14587548357656574 66.1880449615624 0.18884795422281264
7768 66.44278571151722 0.14587677866079812 66.10805955355045 0.1888493793059844
7769 66.36043108955526 0.14587807194869346 66.0257022150575 0.18885080254906386
7770 66.28473501429634 0.14587936370263857 65.95000342616966 0.18885222442405342
7771 66.20139960117403 0.14588065366134914 65.8666653030525 0.18885364446017971
7772 66.12718620413501 0.1458819421065328 65.79244919888666 0.18885506314182346
7773 66.04554949985582 0.14588322878966148 65.71080979103544 0.1888564800307213
7774 65.97049353634986 0.14588451395024032 65.63575112686145 0.18885789553818386
7775 65.89228903030518 0.1458857974046624 65.55754392357036 0.18885930933016126
7776 65.81530779345019 0.14588707931200665 65.48055999244495 0.18886072169323373
7777 65.74090175090372 0.14588835957545385 65.40615125890241 0.18886213242585548
7778 65.66224158429286 0.14588963826867388 65.32748840433861 0.1888635416855771
7779 65.59083895004706 0.1458909153710835 65.25608308529036 0.18886494938561504
7780 65.51164416440365 0.14589219089441632 65.17688561791873 0.18886635559050224
7781 65.44186593230789 0.14589346486155838 65.10710470716727 0.18886776027906027
7782 65.36353718653652 0.14589473726046537 65.0287732857965 0.18886916347954938
7783 65.29405257016802 0.1458960081179277 64.95928599687242 0.1888705651776613
7784 65.21768553085668 0.14589727743569053 64.8829162879997 0.18887196542128198
7785 65.14765966313911 0.1458985452117302 64.8128877537735 0.1888733641538793
7786 65.07373602895808 0.14589981148762396 64.73896145598778 0.1888747614826797
7787 65.00299383497091 0.14590107621422468 64.66821660147667 0.18887615728000667
7788 64.9313544650356 0.14590233948347314 64.5965745738216 0.1888775517305255
7789 64.86029103918987 0.14590360119575124 64.52550849336691 0.18887894462720176
7790 64.79031470214316 0.14590486149081683 64.45552950441999 0.18888033623235803
7791 64.7196590338855 0.1459061202254061 64.38487118739512 0.1888817262649753
7792 64.65052527424629 0.14590737757788438 64.31573478161155 0.18888311505685618
7793 64.58107936983816 0.14590863337103863 64.246286234206 0.18888450226113715
7794 64.51200417273466 0.1459098878134962 64.1772083966474 0.18888588827376454
7795 64.44445012308032 0.14591114069946495 64.10965170969881 0.18888727268204306
7796 64.37482518081266 0.1459123922668378 64.04002413259222 0.18888865595360463
7797 64.30964464083031 0.1459136422767472 63.97484096096065 0.1888900375929156
7798 64.23905928158575 0.14591489100724483 63.904252972411065 0.18889141816743
7799 64.1765661168171 0.1459161381683947 63.84175718159069 0.1888927970580232
7800 64.10472679732236 0.14591738410413418 63.7699152382314 0.18889417498682962
7801 64.04518764944338 0.14591862843938277 63.71037346986344 0.18889555114054637
7802 63.97176530496713 0.14591987162715875 63.63694850685565 0.1888969264843192
7803 63.915577801512825 0.1459211131539155 63.58075838845691 0.18889829990200183
7804 63.84000894327837 0.14592235364663073 63.505186916897514 0.18889967273422462
7805 63.787919790511836 0.1459235923748754 63.45309515473587 0.1889010434010859
7806 63.709168138986705 0.1459248302342676 63.37434089493823 0.1889024138142105
7807 63.66253782516138 0.14592606616287218 63.32770797730678 0.1889037816917253
7808 63.57879457084014 0.14592730146438213 63.24396211956802 0.18890514980773815
7809 63.539948179512756 0.14592853457472146 63.20511313011809 0.18890651481994
7810 63.44821243756221 0.145929767415761 63.11337478933845 0.18890788080799997
7811 63.42095812934472 0.1459309976610243 63.0861178888649 0.1889092428187916
7812 63.31639101501925 0.1459322281746964 62.98154817992023 0.1889106069243229
7813 63.306846901492534 0.14593345546224318 62.97200148033018 0.18891196570011456
7814 63.18172176243883 0.14593468383999153 62.84687375030606 0.18891332829278423
7815 63.19968549518454 0.14593590800219708 62.8648349037416 0.18891468344074022
7816 63.04164211068744 0.14593713453137364 62.706788931061986 0.1889160450940795
7817 63.10289779253763 0.14593835527709084 62.768042041301335 0.1889173959592109
7818 62.89201396325903 0.1459395804038214 62.55715562527126 0.18891875758395293
7819 63.02225691024281 0.1459407972367715 62.687396009930076 0.18892010307596743
7820 62.726118197410074 0.1459420216722166 62.39125470959231 0.18892146614554398
7821 62.96770098593115 0.14594323375238616 62.632834947734146 0.18892280444462528
7822 62.533086372750375 0.14594445865416436 62.19821774271595 0.18892417138026724
7823 62.95677068797623 0.14594566456008834 62.621899523983835 0.18892549943231013
7824 62.295648894138886 0.14594689184505652 61.960775128026796 0.18892687426703306
7825 63.02145365489579 0.14594808916226956 62.686577378823955 0.18892818690956437
7826 61.987575987488725 0.14594932205090436 61.65269708899404 0.1889295764437828
7827 63.22269890224093 0.14595050665296838 62.88781753070939 0.18893086487857108
7828 61.57329488511989 0.14595175062575644 61.238410853784075 0.1889322807100618
7829 63.68353108670751 0.14595291540719535 63.34864464148987 0.18893352981045053
7830 61.01977691605153 0.14595417990062814 60.68488774421772 0.18893499193318578
7831 64.67067143693534 0.1459553125252889 64.33577994895344 0.18893617545660255
7832 60.35671482501738 0.14595661396777954 60.021820492349924 0.18893771869967707
7833 66.81114093116906 0.1459576928370302 66.47624444762415 0.1889387907078859
7834 59.90741934328577 0.1459590601344924 59.57251980679143 0.18894047635983613
7835 71.70519005815864 0.14596004712370006 71.37028865529503 0.188941355739916
7836 61.09892572570377 0.1459615316600092 60.76402090133546 0.18894329270830354
7837 83.75191818199038 0.14596235899902063 83.41701198784784 0.18894383514351804
7838 69.20342581748078 0.14596405298901122 68.868515545805 0.18894621868676784
7839 115.78676699626743 0.14596459971925635 115.45185623042596 0.18894616612221624
7840 102.42458959612642 0.14596666982680445 102.08967357781292 0.1889493484867067
7841 206.73322228865572 0.14596672091702376 206.39830732720458 0.18894824053412015
7842 220.9669882948455 0.14596946785280693 220.63206597173505 0.18895285525765307
7843 474.84207968129385 0.1459686514003088 474.5071611400225 0.18894988987101813
7844 609.5039592357695 0.14597260038400228 609.1690295974628 0.1889570379227373
7845 1247.2544276705592 0.14597033659737416 1246.9195063906302 0.18895094333155685
7846 1709.6456895373924 0.1459762797814215 1709.310750983594 0.18896227401693602
7847 3095.361131723904 0.14597198237730993 3095.026208061462 0.18895168006446902
7848 3713.819002662429 0.1459804657500606 3713.4840538617323 0.1889683349465608
7849 5262.427358851423 0.14597476917665098 5262.0924297957545 0.18895428649203863
7850 3737.335892496732 0.14598386442192723 3737.0009361655384 0.18897246677167673
7851 3816.5571864868953 0.14598066781466368 3816.222242951882 0.1889628671990459
7852 459.7980659254782 0.1459844728227245 459.46311042271196 0.18897102994354764
7853 1899.6333550033098 0.14598792967712218 1899.2983919123571 0.1889751612754909
7854 1397.890617239738 0.14598394930227568 1397.5556652173016 0.18896807313425545
7855 1905.5926082620495 0.1459907234048047 1905.2576367233567 0.1889808152880181
7856 2365.3989795339867 0.14598583530371662 2365.064022411136 0.18897128754682802
7857 92.09305943617117 0.14598715849037427 91.75809654280258 0.18897573487822525
7858 2585.814284541001 0.14598821001217116 2585.4793185342187 0.18897779677050666
7859 1151.7660768412698 0.1459818573876916 1151.4311264925734 0.1889684913087123
7860 1890.9210229911585 0.14598496536076272 1890.5860618952888 0.18897613050872716
7861 1548.524846461453 0.14597920175390008 1548.1898995214221 0.1889677382771708
7862 419.91913630463245 0.14597577468004674 419.58419558462 0.18896494533240266
7863 2718.6092168827386 0.14597542291006602 2718.274274474498 0.18896698533067127
7864 1001.951191503951 0.14596688107023584 1001.6162692150714 0.18895540780940814
7865 1456.953645230688 0.14596564739231915 1456.6187226737852 0.18895690951040328
7866 1421.1800934209202 0.14596026680521992 1420.84518192468 0.1889512294348637
7867 805.5722767897101 0.1459527693600681 805.2373817492559 0.1889422710941866
7868 2248.419061425941 0.1459508104597653 2248.084167559751 0.18894305572965583
7869 661.159800639813 0.1459422253748159 660.824925831334 0.18893258310426447
7870 1106.0324621641003 0.14593698098222965 1105.6975973843844 0.18892779873368776
7871 1440.1961010824882 0.14593244969769203 1439.8612439066744 0.1889247261159746
7872 679.125713396083 0.14592351083896332 678.790876131585 0.1889137536590059
7873 1460.9441829772184 0.14591954217446104 1460.6093519848628 0.18891145018116304
7874 550.8090111193802 0.1459126299207307 550.4741940581392 0.18890443132026433
7875 867.0480619236648 0.1459052833770462 866.7132606808792 0.18889595940853315
7876 1094.6676453332707 0.14590116003316492 1094.3328505249733 0.1888936482642439
7877 366.8384916664414 0.14589339643847993 366.50371356573817 0.18888470426481058
7878 924.3467779526815 0.14588800972825175 924.0120104917062 0.18887945124703973
7879 509.3214013176596 0.14588308751651283 508.986642604572 0.1888756255710671
7880 533.1395445175202 0.14587609985607455 532.8048011626012 0.18886725506299668
7881 647.891541106775 0.14587204895570857 647.5568047905911 0.1888642672282527
7882 241.519451082528 0.14586667924189486 241.18472546212513 0.1888589411609846
7883 599.7596133602998 0.14586131878249622 599.4248992605908 0.18885278092642918
7884 338.3176584187295 0.14585791156989147 337.98294986498087 0.18885064217871284
7885 271.8872540277527 0.14585290478774543 271.55255622964575 0.1888448933191841
7886 382.49094907731546 0.14584922305136933 382.15625853215886 0.18884132210525822
7887 194.2343294681762 0.14584618886267367 193.8996442016792 0.18883907763436827
7888 349.80530477995285 0.145842189813078 349.4706283989904 0.18883419114933817
7889 175.32957589352588 0.14583988817688237 174.9949033278254 0.1888326775236007
7890 167.53197693846963 0.14583729858458713 167.19730951070872 0.18883012917632389
7891 242.9467544085593 0.14583461364734557 242.6120927888223 0.18882700608963557
7892 128.2642697753408 0.14583336937933677 127.92960974340284 0.18882666255863575
7893 195.8052355624128 0.14583137014982303 195.47058000557135 0.18882418669162318
7894 102.872721113808 0.145830090824614 102.53806790036687 0.1888231226165077
7895 129.43489778271868 0.14582959284631136 129.1002450446088 0.18882314526357208
7896 152.62769739622516 0.1458283628669742 152.29304761979319 0.18882141356500776
7897 76.78107844960965 0.14582839745316323 76.4464279686164 0.18882208354008706
7898 131.36370816310603 0.14582834473222503 131.02905777981564 0.18882203855816806
7899 79.82787371255317 0.1458281348058363 79.4932238866085 0.18882169113882857
7900 99.66495581485185 0.14582913204863696 99.33030336215188 0.18882332065134438
7901 100.80404009378049 0.14582942008913619 100.46938734693651 0.18882332675482189
7902 58.55746369863711 0.14583038054200725 58.22280873839884 0.18882457969625735
7903 107.32258789526915 0.14583182282301416 106.98792972173571 0.1888263507104317
7904 68.02903768266803 0.14583265648560606 67.69437806851867 0.18882695766374905
7905 78.41550594944518 0.14583458625501738 78.0808419661267 0.18882939706346258
7906 80.3234901348615 0.14583613747903296 79.98882304904973 0.18883094833273764
7907 58.04652442864804 0.14583779146326506 57.71185398829728 0.18883264888749746
7908 93.63165972744419 0.1458401816043231 93.29698406396693 0.1888354818729269
7909 61.03407534007073 0.14584190824982565 60.6993963651297 0.18883706669119735
7910 71.12950721403212 0.14584435745533106 70.79482302842436 0.18883982815242115
7911 75.30388839548432 0.14584677464402956 74.96919916290265 0.18884245793763846
7912 61.27908755137663 0.14584894422833067 60.94439403694965 0.1888445701986383
7913 84.92189137565056 0.1458518116085406 84.58719171835111 0.18884784569091487
7914 60.40233767539162 0.14585418762494404 60.06763326059294 0.18885022717373656
7915 73.3697563869003 0.14585688445544176 73.03504643374622 0.1888530686986435
7916 74.75137129467775 0.14585976532380635 74.41665526502896 0.18885626432498298
7917 65.34431740854359 0.14586228227197148 65.00959639585439 0.18885873041721915
7918 81.8867232413652 0.1458652897230651 81.551995908502 0.1888620431401531
7919 64.54946289118608 0.14586804119545005 64.21472991953627 0.1888649304543543
7920 78.74241316019646 0.14587081466654753 78.40767459393095 0.18886775159896044
7921 75.45332992972617 0.14587383636091747 75.11858499656667 0.18887109679858438
7922 70.98823444864958 0.14587654045408338 70.65348409551669 0.18887381267880246
7923 82.90893756589378 0.14587948660891215 82.57418112214961 0.18887695713525038
7924 70.49811918028016 0.14588237360547332 70.16335674753576 0.18888005913891703
7925 83.88901032431944 0.1458851225976441 83.55424237479183 0.18888282692997593
7926 77.2449161131634 0.14588807656216385 76.91014197696687 0.18888605963436564
7927 77.71136837572237 0.14589083231244945 77.3765886429861 0.18888890042381598
7928 85.18193663108907 0.14589362401726488 84.84715119340619 0.18889181366562013
7929 76.30257162256534 0.14589647555627538 75.96778023973188 0.18889490727718472
7930 87.79718032172764 0.14589914355538164 87.46238356780442 0.18889761036782599
7931 79.76759838104537 0.14590192579599492 79.43279584492939 0.18890061031999233
7932 83.89518372818776 0.14590463272147858 83.56037563617777 0.18890345928851554
7933 86.84760193285992 0.14590724516208523 86.51278853318244 0.1889061545153935
7934 81.12496455485345 0.14590996307094845 80.79014548687339 0.18890910490911406
7935 90.14362716109899 0.14591252075058653 89.80880290709165 0.18891173325676433
7936 82.19053066307181 0.14591510266772628 81.85570108095342 0.18891447945065945
7937 88.19573318191817 0.14591769939980195 87.86089823226584 0.18891725025253212
7938 87.33490745440511 0.1459201449345718 87.00006753903246 0.18891977043807368
7939 84.60092820304696 0.14592269305444325 84.26608298606469 0.18892252392782335
7940 90.78240631686359 0.1459251316922307 90.44755611560427 0.18892506956707653
7941 83.86930143366057 0.1459275315234867 83.53444630402088 0.18892759811620496
7942 90.1473560482209 0.14592999475975485 89.81249580761254 0.18893024584861698
7943 86.80125656008487 0.1459323038608089 86.46639161636203 0.1889326398620313
7944 86.57475801559643 0.1459346899638556 86.23988812379454 0.1889352018380373
7945 89.86397256923286 0.14593701722076455 89.529097888062 0.18893766395009742
7946 84.62262805638261 0.1459392752218496 84.28774874780574 0.1889400333550271
7947 90.0009868267342 0.14594161029135133 89.66610266677071 0.18894254967215504
7948 85.62287107433797 0.14594381812801513 85.28798239630397 0.18894485990597878
7949 87.09261541976699 0.14594607247380728 86.75772208076908 0.18894726652410215
7950 87.84643206381939 0.14594830568987496 87.51153410652563 0.18894965160389637
7951 84.57102037821502 0.14595046523396352 84.23611799425196 0.1889519187291099
7952 88.3499452792332 0.14595269314405684 88.01503826760946 0.1889543184796855
7953 84.14994416284256 0.14595483156032985 83.81503275475835 0.18895657652388448
7954 86.38277379863688 0.14595699035046306 86.0478579358219 0.1889588724645114
7955 85.31356971603913 0.14595915104471016 84.97864937218984 0.18896119280458681
7956 83.91127124456892 0.14596124919075282 83.57634659283134 0.1889634025468265
7957 85.8569027274618 0.14596339696109586 85.52197361861506 0.18896571188563832
7958 82.63293430683296 0.14596549198039738 82.2980008748066 0.18896794004596904
7959 84.78935208354795 0.1459675884655416 84.45441432874274 0.18897016633967362
7960 82.78132719522225 0.14596969857618858 82.44638505890626 0.18897243773979155
7961 82.81230266470229 0.14597176288803748 82.4773562808036 0.18897462101064919
7962 83.1111241748207 0.14597385674075655 82.77617345003742 0.1889768680425303
7963 81.20881125410502 0.1459759273874027 80.8738562458465 0.1889790808711262
7964 82.6963778958941 0.14597798710580143 82.36141864013646 0.18898126865184608
7965 80.58521333641141 0.14598006507525552 80.2502497651236 0.18898350621257218
7966 81.40396227210017 0.14598211267182737 81.06899447889454 0.18898568053379927
7967 80.55134792988316 0.14598417328231633 80.21637586806138 0.18898788853946555
7968 79.90480157369838 0.1459862308876268 79.56982524933471 0.18899009347604012
7969 80.4607566032665 0.1459882702545714 80.12577607064858 0.1889922623633407
7970 78.85082827521433 0.14599032879154017 78.51584346900292 0.18899447741987296
7971 79.79988698714325 0.14599236791985276 79.46489796929154 0.18899664993184997
7972 78.43114210158036 0.1459944091548539 78.09614885733583 0.18899883508967716
7973 78.67116805988499 0.14599645865118305 78.33617056693298 0.1890010343008239
7974 78.36834794068109 0.14599848665433415 78.03334625936782 0.18900319465893317
7975 77.53181258370472 0.14600053287936715 77.19680665662112 0.18900539420422618
7976 78.12574120343595 0.14600256592191502 77.79073107179946 0.18900756571457716
7977 76.82753586081347 0.1460045955663639 76.49252152772436 0.18900973752274128
7978 77.44349617322692 0.1460066373827903 77.10847760605837 0.1890119297857451
7979 76.60938681713749 0.14600865767221077 76.27436407398704 0.18901408547823337
7980 76.48422519046191 0.14601069383138243 76.14919822437015 0.1890162722603677
7981 76.52421175712244 0.14601271961131235 76.18918059746932 0.1890184400418157
7982 75.67494449291056 0.1460147402627361 75.3399091504572 0.18902060219060574
7983 76.19808729047169 0.14601677189528425 75.86304773444363 0.18902278413276744
7984 75.25946083898609 0.14601878436984683 74.92441711998246 0.18902493463377512
7985 75.54514518383137 0.14602080905011774 75.21009726684672 0.18902710793453853
7986 75.12414001601493 0.14602282465641828 74.7890879236112 0.18902926774731224
7987 74.81452003828933 0.14602483519150677 74.47946378335318 0.1890314197446348
7988 74.97162840922218 0.14602685302555105 74.63656796883568 0.18903358736094994
7989 74.27675244878444 0.14602885545028488 73.94168786352287 0.18903572981128272
7990 74.60175263480572 0.14603086550100702 74.26668388213919 0.18903788716552272
7991 73.99821354787733 0.1460328677710133 73.66314064525763 0.18904003484869306
7992 74.06436122688405 0.1460348651405432 73.72928418771939 0.1890421740241032
7993 73.84231109783642 0.1460368659230667 73.50722990796872 0.18904432394462414
7994 73.53252809035195 0.14603885511300263 73.19744278062548 0.189046454613454
7995 73.63106498245493 0.14604084725041724 73.29597554189955 0.1890485933049632
7996 73.13623343829094 0.1460428333341046 72.80113987960796 0.1890507253488814
7997 73.29352181785411 0.1460448139542725 72.95842415555502 0.1890528483448091
7998 72.8805787704205 0.14604679531910392 72.5454769968943 0.1890549782070945
7999 72.86935165414883 0.14604876783445708 72.53424579304367 0.1890570932707077
8000 72.68523529986821 0.1460507395618072 72.35012534912018 0.18905921118622712
8001 72.44843358664659 0.14605270697633152 72.11331955493351 0.1890613247367365
8002 72.46392910357773 0.14605466781515525 72.12881100713939 0.18906342862318543
8003 72.09797616738143 0.1460566282798066 71.76285400209372 0.18906553700790196
8004 72.16861342357504 0.14605858113574058 71.83348720918866 0.18906763325062423
8005 71.83287588800937 0.1460605311450369 71.49774562755834 0.1890697293059822
8006 71.80875592886983 0.1460624778907795 71.47362162874991 0.189071822229133
8007 71.61956943283674 0.14606441719041527 71.28443111038828 0.18907390525804785
8008 71.43376343794793 0.1460663559339549 71.09862109054083 0.18907599147314957
8009 71.39783093313746 0.1460682872153855 71.06268457907015 0.18907806685192294
8010 71.09919903974222 0.14607021520887759 70.76404868364746 0.18908014088587224
8011 71.12260575913383 0.14607213994975876 70.78745140731897 0.18908221186509405
8012 70.82995242469485 0.1460740572723789 70.49479409387484 0.18908427354764107
8013 70.79188406468116 0.14607597386141727 70.45672175347964 0.18908633734010216
8014 70.60370535792272 0.1460778829303647 70.26853908387149 0.18908839112085685
8015 70.44420957416473 0.14607978910366728 70.10903934162636 0.18909044343471113
8016 70.37321248086224 0.14608169134630433 70.03803829747302 0.18909249204290618
8017 70.12532797737865 0.14608358709873487 69.79014985756638 0.18909453271354149
8018 70.10334742703755 0.14608548144509573 69.76816537141124 0.18909657418121328
8019 69.85293551485164 0.14608736872235856 69.51774953943914 0.18909860669013387
8020 69.79441808329578 0.1460892534156304 69.45922819215086 0.1891006377293035
8021 69.61071021258896 0.14609113357757672 69.2755164145806 0.1891026644307936
8022 69.47396135405897 0.1460930084582278 69.13876366085667 0.1891046847440758
8023 69.36781681495016 0.14609488098921636 69.03261522949958 0.18910670446136357
8024 69.17013410276645 0.14609674744502507 68.83492863872347 0.18910871659795384
8025 69.10388439936082 0.14609861114558903 68.76867506126695 0.18911072694828865
8026 68.89372298221312 0.14610047030859924 68.55850977906093 0.1891127328435983
8027 68.81862125844076 0.14610232499774795 68.48340419996346 0.18911473347955743
8028 68.63769326535974 0.14610417669425718 68.30247235615592 0.1891167325095715
8029 68.52437990467612 0.14610602331639666 68.18915515612296 0.18911872523677226
8030 68.38820615583634 0.146107866801478 68.05297757330281 0.18912071573205766
8031 68.23489346926237 0.14610970620017055 67.89966106099278 0.18912270206941897
8032 68.13438856016708 0.14611154137768925 67.79915233507107 0.18912468371831195
8033 67.95853668374171 0.1461133734931437 67.62329664690506 0.1891266633434994
8034 67.87146149716092 0.14611520106794357 67.53621765863441 0.1891286374585687
8035 67.69737346025165 0.14611702540105495 67.36212582568739 0.1891306091632173
8036 67.60050194399503 0.14611884602815747 67.26525052099909 0.18913257696777527
8037 67.44836453523119 0.14612066253376954 67.11310933224259 0.18913454045483435
8038 67.32702876647976 0.14612247619163127 66.99176978847117 0.18913650181694902
8039 67.20487332370949 0.1461242854483067 66.86961058019767 0.18913845806351307
8040 67.05870295851786 0.1461260917321961 66.72343645473042 0.1891404120552388
8041 66.95974497090147 0.14612789432870357 66.62447471445822 0.18914236211455573
8042 66.80176792938897 0.14612969314279514 66.46649392786722 0.18914430837895288
8043 66.7091348979507 0.1461314891420185 66.37385715649923 0.18914625230945276
8044 66.55762558121837 0.14613328091575306 66.2223441087884 0.18914819151422188
8045 66.45459005644865 0.1461350699949845 66.11930485783131 0.1891501286223651
8046 66.32248422788741 0.1461368552653459 65.98719531094976 0.18915206167231766
8047 66.2016323313316 0.14613863725025913 65.86633970254731 0.18915399153403153
8048 66.09039712256498 0.1461404161921515 65.75510078770668 0.1891559186661385
8049 65.95580279053402 0.14614219132382275 65.62050275756549 0.18915784164471452
8050 65.85718134603638 0.1461439637482263 65.52187761986963 0.18915976241852242
8051 65.71947135761995 0.14614573245146167 65.38416394594503 0.1891616792234556
8052 65.62235539916044 0.1461474981759286 65.2870443077566 0.18916359322790385
8053 65.49147590705412 0.1461492606817516 65.15616114217809 0.1891655041942795
8054 65.38817763908351 0.14615101980281367 65.05285920771804 0.18916741156265646
8055 65.26896716057338 0.14615277605304017 64.93364506804276 0.1891693164775791
8056 65.15741583539197 0.1461545288606702 64.82209008882086 0.18917121771043838
8057 65.049481497713 0.1461562787278069 64.71415210273832 0.1891731162468783
8058 64.93184254667149 0.1461580254367389 64.5965095095487 0.18917501168606612
8059 64.83177481218587 0.14615976895606805 64.49643813937713 0.18917690385266447
8060 64.71203302394485 0.14616150957758126 64.3766927209313 0.18917879343597396
8061 64.61555372702774 0.14616324694793864 64.28020980050908 0.1891806795707186
8062 64.49783526515228 0.14616498140282452 64.16248772068961 0.189182563059847
8063 64.40103445174996 0.14616671281023857 64.06568329546243 0.18918444347729454
8064 64.28869337978912 0.14616844111004468 63.95333861786112 0.18918632081794795
8065 64.18879302132703 0.1461701665991557 63.85343465917576 0.18918819555210284
8066 64.08368522055596 0.14617188889209046 63.74832326469727 0.18919006696660493
8067 63.979726532769 0.1461736084098216 63.64436098850535 0.1891919358538244
8068 63.88165883557979 0.14617532487252793 63.54628970907809 0.189193801629176
8069 63.774789004249094 0.14617703840440488 63.43941630126929 0.18919566457540218
8070 63.681639226438406 0.14617874912201181 63.34626295249053 0.18919752482586155
8071 63.57452378301444 0.14618045676471061 63.23914394429837 0.189199381951361
8072 63.48325503183407 0.14618216172270845 63.14787163351289 0.18920123659846771
8073 63.37877218598006 0.1461838636335072 63.04338523420405 0.1892030881425005
8074 63.28682813440797 0.1461855628075483 62.951437634513454 0.18920493708696756
8075 63.186814710233975 0.14618725910510424 62.85142066791249 0.18920678321637402
8076 63.09304423373235 0.14618895254217626 62.75764665469551 0.18920862649466122
8077 62.99781354726812 0.1461906432639024 62.66241243678282 0.18921046722140328
8078 62.90248625824905 0.14619233107996865 62.5670816221683 0.18921230500078134
8079 62.81120860641737 0.14619401622387213 62.475800449930446 0.1892141402630476
8080 62.715374470996345 0.14619569853896902 62.379962799741705 0.18921597271566934
8081 62.62682117313282 0.14619737813198916 62.29140599249088 0.18921780250994927
8082 62.53161242308072 0.14619905501739128 62.196193738352335 0.18921962971099876
8083 62.44470198057563 0.14620072914108048 62.10927979729386 0.1892214541406926
8084 62.35098669035842 0.14620240062441675 62.01556101365431 0.18922327607969017
8085 62.26493915252919 0.14620406938448002 61.92950998785033 0.18922509529437273
8086 62.17331163832206 0.14620573549445065 61.837878990864134 0.18922691196347913
8087 62.087583466881334 0.1462073989753227 61.75214734183655 0.1892287260694642
8088 61.99843803004638 0.14620905977575385 61.66299843274013 0.18923053753049388
8089 61.91268422112596 0.14621071802526026 61.57724115653998 0.1892323465607153
8090 61.82619775497302 0.14621237360972258 61.49075122842862 0.18923415293468185
8091 61.74033283067602 0.14621402666104516 61.40488284712309 0.18923595689188344
8092 61.65638948318635 0.1462156771215111 61.32093604776732 0.18923775829752232
8093 61.570639864409905 0.14621732502447687 61.23518298216951 0.18923955721591462
8094 61.48883208383261 0.14621897042759402 61.153371759682074 0.18924135372293988
8095 61.403663848779765 0.14622061325939686 61.06820008783064 0.18924314768973005
8096 61.323432195842145 0.14622225364960198 60.987965002868 0.18924493932453856
8097 61.23936282628779 0.14622389149987386 60.90389220633666 0.18924672845125615
8098 61.160201306874725 0.14622552692085644 60.82472726471527 0.18924851523859837
8099 61.0776115552619 0.14622715986932744 60.7421340957748 0.18925029961777529
8100 60.99920918036997 0.14622879038155556 60.66372830837353 0.1892520816148828
8101 60.9182652733916 0.14623041848867988 60.582780993601006 0.18925386130191565
8102 60.84051572616283 0.1462320441691533 60.50502804339563 0.18925563859803854
8103 60.761217419030324 0.14623366748449218 60.42572633791819 0.18925741362763543
8104 60.684132187111175 0.146235288412917 60.34863771238112 0.18925918631714003
8105 60.606414266637394 0.14623690699024797 60.270916402914295 0.18926095673285354
8106 60.53002824458209 0.1462385232360078 60.194526996456155 0.18926272488992676
8107 60.453830552502886 0.1462401371412473 60.118325924602026 0.1892644907596111
8108 60.378163693644694 0.14624174876148074 60.04265569044853 0.18926625443468242
8109 60.30343772068255 0.1462433580686468 59.96792634677134 0.18926801584256517
8110 60.22851204371064 0.14624496511634363 59.892997303516005 0.18926977507829051
8111 60.15519175010833 0.14624656989751622 59.81967364810551 0.18927153210530764
8112 60.081059972781155 0.14624817243083152 59.745538513395424 0.18927328695489867
8113 60.0090436348471 0.14624977274941206 59.67351882243221 0.18927503966547993
8114 59.935790737191326 0.14625137083454862 59.60026257615836 0.18927679019842064
8115 59.86495666681375 0.14625296674632585 59.529425161424875 0.18927853864254904
8116 59.79267040208884 0.14625456045317517 59.45713555669955 0.1892802849361143
8117 59.72291351281237 0.14625615201260317 59.38737533163817 0.18928202916159328
8118 59.65164849271141 0.14625774140809333 59.316106980015455 0.18928377128786175
8119 59.58290851308401 0.1462593286738311 59.24736367305902 0.18928551135115704
8120 59.51267033474909 0.14626091381849773 59.177122171560285 0.1892872493703095
8121 59.444933449926836 0.146262496854236 59.109381967734414 0.18928898533818722
8122 59.37568989448637 0.14626407780381084 59.04013509738095 0.18929071930161118
8123 59.30896826211246 0.14626565667485883 58.97341015419312 0.1892924512444841
8124 59.24067398793838 0.1462672334845526 58.90511257325068 0.18929418120314645
8125 59.174981978161554 0.1462688082536423 58.83941726072103 0.18929590918687952
8126 59.10759698813192 0.14627038098141254 58.77202897195279 0.1892976351977092
8127 59.04294073469238 0.14627195170690813 58.70736942370536 0.18929935928011568
8128 58.97643195861665 0.14627352041363015 58.640857356796694 0.18930108140632648
8129 58.91281578494161 0.1462750871508517 58.57723789615101 0.18930280163974283
8130 58.84714494090792 0.14627665189800385 58.51156376906362 0.18930451994629133
8131 58.78458642949104 0.1462782147020267 58.44900197840598 0.18930623638303012
8132 58.71969500574505 0.14627977554907598 58.384107279264484 0.18930795093149283
8133 58.6582377861643 0.14628133447675606 58.32264678805977 0.18930966362777554
8134 58.59403788667857 0.14628289148009482 58.2584436207242 0.18931137447426943
8135 58.53375704486272 0.14628444659015713 58.1981595147822 0.18931308349036222
8136 58.47012895633411 0.14628599980393123 58.134528165842994 0.18931479068718146
8137 58.41113217961039 0.14628755115554823 58.07552813237028 0.18931649608456746
8138 58.34792251099277 0.14628910063336778 58.01231521067584 0.18931819968356445
8139 58.2903548445532 0.14629064828455826 57.9547442947469 0.18931990152174347
8140 58.22736699180066 0.14629219408073943 57.8917531961431 0.18932160157681857
8141 58.1714267055468 0.14629373808771726 57.835809667547146 0.1893232999119356
8142 58.10839760660227 0.14629528025732552 57.772777329865725 0.18932499647921322
8143 58.05436758205641 0.14629682067506444 57.71874407001632 0.18932669136502228
8144 57.990927670693914 0.14629835927293783 57.655300926919885 0.1893283845010849
8145 57.93922483629793 0.14629989615642408 57.60359486415032 0.18933007599119145
8146 57.87483820791948 0.14630143123590184 57.53920501093276 0.1893317657508182
8147 57.82608562374699 0.14630296464131207 57.490449205205 0.18933345390067274
8148 57.75996302187017 0.14630449625331457 57.424323385281454 0.18933514033539983
8149 57.71509590386887 0.14630602623868583 57.37945305242705 0.18933682520313436
8150 57.646064309313125 0.1463075544313032 57.3104182465208 0.18933850836102203
8151 57.606492174943895 0.14630908105681822 57.2708429038798 0.18934019000727226
8152 57.5327917703704 0.1463106058750396 57.19713929456208 0.18934186993328447
8153 57.50065441434657 0.1463121292034746 57.16499873672219 0.18934354842090642
8154 57.419614985265405 0.1463136506884111 57.08395610942015 0.18934522515684252
8155 57.39819316579133 0.14631517078642842 57.062531094453306 0.18934690055159295
8156 57.30571282496025 0.14631668897336603 56.970047561852276 0.18934857413461303
8157 57.30009224508817 0.1463182059142799 56.96442379266632 0.18935024650758245
8158 57.1897925062983 0.1463197208289582 56.85412086850263 0.18935191696671363
8159 57.207944157027356 0.14632123469760888 56.87226933593074 0.18935358639901165
8160 57.0697912157134 0.14632274634998213 56.73411321561428 0.18935525374914383
8161 57.12434303174638 0.14632425725067252 56.788661854156246 0.18935692033945634
8162 56.942379483791015 0.14632576562485358 56.60669513359424 0.18935858457191726
8163 57.05354894301202 0.14632727369415288 56.71786142086954 0.1893602484483226
8164 56.80212820846158 0.1463287787320514 56.46643752021357 0.18936190951596862
8165 57.00262578302839 0.14633028415985883 56.66693192801356 0.18936357085497232
8166 56.64010459110189 0.14633178573394545 56.30440757672025 0.18936522864769698
8167 56.98341810335394 0.14633328879892546 56.64771792684896 0.18936688770605073
8168 56.44150216510555 0.14633478666601582 56.10579883643023 0.18936854200929562
8169 57.016044221471965 0.14633628779616767 56.68033773449734 0.1893701991784564
8170 56.181656952039745 0.1463377815180111 55.845947320919976 0.1893718496017528
8171 57.13520432383966 0.14633928139529628 56.799491536942135 0.189373505502222
8172 55.819445281087674 0.14634077020090763 55.48372935953172 0.18937515135504615
8173 57.40190857174431 0.14634226994353375 57.06618949479972 0.18937680700105586
8174 55.28671610971813 0.14634375248864676 54.95099391015376 0.18937844707571722
8175 57.926162108896996 0.14634525397135875 57.5904367507607 0.18938010416492945
8176 54.47272763253691 0.14634672791477585 54.13699916826791 0.18938173635421937
8177 58.91323008529325 0.14634823433677166 58.57749845317463 0.1893833977818536
8178 53.20611069606223 0.14634969558829192 52.870375982073185 0.18938501840075364
8179 60.764577657505875 0.14635121248997715 60.428839755834765 0.18938668918113197
8180 51.25295886438215 0.14635265386534446 50.917217918761494 0.18938829175531133
8181 64.31620273885767 0.1463541909672716 63.980458567198646 0.18938998069175364
8182 48.410440265005185 0.14635559976785273 48.074693111454586 0.1893915537827496
8183 71.45001171356509 0.1463571743324518 71.11426126270312 0.18939327652950896
8184 44.99056883041942 0.14635852797579568 44.65481550261755 0.18939479982607377
8185 86.78734969980258 0.14636017102033105 86.45159294420834 0.18939658457389585
8186 43.72768563160266 0.14636142917731018 43.39192618050492 0.1893980219204348
8187 122.67720281942154 0.1463631970631533 122.3414397022818 0.1893999200765858
8188 56.606725896396604 0.1463642877849358 56.27096040120676 0.18940120740491248
8189 214.4159698404326 0.14636628383157288 214.08020024290096 0.18940331370008295
8190 127.7236952410627 0.14636708069699214 127.38792382026925 0.18940434009645202
8191 465.81360248597105 0.14636949393699789 465.47782616305966 0.18940682897435082
8192 400.48919063882477 0.14636978716503454 400.1534134344803 0.18940741717941403
8193 1161.9993886021666 0.14637294852238159 1161.6636050585228 0.18941059512136996
8194 1233.1935764826742 0.14637245530046555 1232.8577934908992 0.1894105364743984
8195 2816.147280497211 0.1463768309127124 2815.8114888410846 0.18941482521371514
8196 2807.697472972855 0.1463754669959909 2807.361683296014 0.18941420984518753
8197 4781.636067932509 0.14638112517427976 4781.300267233403 0.18941957393105502
8198 2727.746166322154 0.14637993966782603 2727.4103666284727 0.18941975401308034
8199 3038.635068705693 0.14638481624712488 3038.2992599759614 0.18942391348458168
8200 190.31441089981544 0.14638617578205276 189.97859744190035 0.18942728213303298
8201 205.55268306418066 0.1463867379782594 205.21686957540518 0.1894267507972122
8202 2171.3557328818983 0.14639090885857764 2171.019909212488 0.1894327605517871
8203 622.6975491000333 0.14638827276791672 622.3617311515675 0.18942967569786912
8204 2786.0754181710367 0.14639170696175174 2785.739592834175 0.1894336299000562
8205 96.47917790818805 0.1463907327300748 96.14335332415443 0.18943385130354365
8206 409.1323968668663 0.14638917349175837 408.7965765102079 0.18943118316665702
8207 2201.9554287685387 0.1463912482598982 2201.6196021436963 0.18943537658234763
8208 192.94534116525892 0.14638629996963842 192.60952563859115 0.18942922669815024
8209 1895.9255478589523 0.14638720308795705 1895.5897294407737 0.18943121509082236
8210 460.98604942165133 0.14638431166739607 460.6502362906947 0.18942881928920705
8211 267.6875709521302 0.14638012167258146 267.35176705053703 0.18942377992063555
8212 2209.5335487389984 0.14638003243154984 2209.197743231949 0.18942547461803494
8213 161.50268645043158 0.14637363742820675 161.16689495886249 0.18941785414088652
8214 936.2366994100322 0.14637175322580043 935.9009106763108 0.1894169804956429
8215 1053.0766486020225 0.14636792707361496 1052.7408672945749 0.18941338037394415
8216 154.94207946477675 0.14636193173487583 154.60631080286356 0.18940673017832788
8217 1595.762101679873 0.1463600308886935 1595.4263354889022 0.18940616008214695
8218 329.7873095539949 0.14635354275213988 329.45155728101867 0.18939873022405873
8219 322.5022359750575 0.14634959456756425 322.16649087345064 0.18939550703929184
8220 1229.490359211921 0.1463456299370934 1229.154621900449 0.18939168153492403
8221 114.4258079689687 0.1463393327634034 114.0900836695939 0.18938496661139537
8222 786.2886159819623 0.1463362240429391 785.952897033365 0.18938272455426802
8223 533.1765691434747 0.14633074278265035 532.8408617219949 0.189376678697125
8224 105.2450047142852 0.14632606695344305 104.90930615569626 0.18937249163549597
8225 907.0154777494557 0.14632246550505826 906.6797863244306 0.18936895952014446
8226 134.37315806501937 0.1463172221690216 134.037477242344 0.18936360050634918
8227 277.8835660694968 0.1463137303135068 277.54789176897214 0.18936057021116223
8228 559.7325712014791 0.1463098114517403 559.3969049596917 0.1893564303356462
8229 62.60086559051176 0.1463056879255932 62.26520723020881 0.1893526723773635
8230 471.3434109126639 0.14630277760651939 471.0077583866202 0.189349748437155
8231 179.08466760743391 0.146299309682015 178.7490218432079 0.1893464545439971
8232 91.95002743840675 0.146296251569597 91.61438762641224 0.18934356042492048
8233 415.1511990598602 0.14629399216190156 414.8155637300253 0.18934133767295808
8234 61.50276772786964 0.1462912053517616 61.16713766070494 0.18933886181294382
8235 194.31699989389386 0.14628924286103095 193.98137382192243 0.18933682911041197
8236 194.00623623495144 0.14628767495212258 193.67061291958984 0.18933564040947443
8237 51.09085144766966 0.14628564327693697 50.755232207519455 0.18933359687325924
8238 241.67615481067676 0.1462849132722606 241.34053681974797 0.18933307765652888
8239 69.39649923813502 0.14628372583767865 69.06088335055377 0.18933216174358095
8240 82.8047665392509 0.14628289397483896 82.46915238001459 0.18933126526147728
8241 169.34445914201166 0.1462829927217256 169.00884431412308 0.1893318351668574
8242 46.53639939742562 0.14628226327699123 46.200786106918244 0.1893310272303808
8243 127.49821927781403 0.14628283101432588 127.16260453797412 0.189331908825576
8244 77.63877309525883 0.14628312891769582 77.30315753659647 0.1893324297446554
8245 52.23669465035645 0.14628345912458818 51.90107843163041 0.1893327596014495
8246 129.76526415469368 0.1462848233443264 129.42964474997967 0.18933458136969197
8247 48.44238769269568 0.1462853731751972 48.10676725038885 0.18933506913163622
8248 74.86641725528727 0.14628694184600208 74.53079332424329 0.18933698919798958
8249 82.42058084885434 0.14628841134020057 82.0849538075318 0.1893386299823443
8250 46.15433611875967 0.14628976797022614 45.81870627341791 0.18934007737153838
8251 96.63199652077924 0.1462919721336594 96.29636189355756 0.18934265508802806
8252 53.20045478433867 0.14629358749914928 52.86481691883213 0.18934427800738332
8253 56.098075389595294 0.14629584416791397 55.762432678824915 0.189346866602464
8254 83.52556035375592 0.14629812851087745 83.18991293798076 0.18934928726427672
8255 45.979800057509124 0.14630026983762065 45.64414818701494 0.1893516006565626
8256 76.64916278153581 0.14630295696233228 76.3135052703032 0.18935455427027953
8257 59.826321358845426 0.14630534372845075 59.49065897597835 0.1893570391386251
8258 50.91211417364019 0.1463080044818894 50.5764461962656 0.18935997289270404
8259 82.1336720648198 0.14631078464339192 81.79799839638495 0.1893628837914564
8260 48.95818206456293 0.14631342872217856 48.622502890637385 0.18936574520336658
8261 67.45262919795864 0.14631633561725813 67.11694403364251 0.18936882869887622
8262 66.69313827630353 0.14631918670814517 66.35744723216412 0.18937185743127163
8263 51.257752527431656 0.14632202101876224 50.92205561528237 0.18937489113052722
8264 79.49102423089087 0.14632503850272593 79.15532113311886 0.18937805926929216
8265 54.667812290832096 0.1463279200445637 54.332103210161904 0.18938116062563132
8266 64.35214663067804 0.14633087230765077 64.0164315192089 0.18938423916149147
8267 72.33696973043 0.146333917069084 72.00124830535005 0.18938750801087118
8268 54.66263974510895 0.14633676663015716 54.32691248350986 0.189390494968931
8269 76.67953080179973 0.1463398318065604 76.3437972292501 0.18939374074307586
8270 61.720961651246654 0.14634275032225774 61.38522204920826 0.1893968517161386
8271 63.885762745364815 0.14634564947280226 63.550017227376784 0.18939986851523052
8272 76.00053465106572 0.14634868858392797 75.66478282307338 0.1894031394084182
8273 59.464793099047114 0.14635146933280288 59.12903560419804 0.18940602551627547
8274 74.42422922386325 0.14635445785799525 74.08846554932973 0.18940921667552413
8275 68.28083250760992 0.14635729466120692 67.94506300165848 0.18941221129022903
8276 64.4583180862576 0.14636009224833524 64.12254284910388 0.18941514490539166
8277 77.69756287999093 0.14636300528126617 77.36178160655375 0.18941826815590532
8278 64.02078497756845 0.14636568552993282 63.684998237281825 0.18942105475670007
8279 72.87340464792948 0.14636852522242103 72.53761202309285 0.18942409961419562
8280 72.90404043207353 0.14637123164030033 72.56824225868398 0.18942694174925087
8281 65.46892886859223 0.1463739050736312 65.13312518861805 0.18942977490055043
8282 77.81844710141762 0.146376642928198 77.48263776751946 0.18943269096994894
8283 67.33030295945707 0.1463792193905541 66.99448834340559 0.1894353966609245
8284 71.77552893741843 0.14638188340866384 71.43970880434496 0.18943824966480233
8285 75.01608908519447 0.14638446030661442 74.68026366319009 0.18944096169774846
8286 66.50814014483268 0.14638700437662402 66.17230946254624 0.18944367790981997
8287 76.75919647939705 0.14638957487623316 76.42336050115136 0.18944640336945112
8288 69.20322352177642 0.1463920565794213 68.86738242405313 0.1894490411438736
8289 70.8374328605229 0.14639455747565427 70.5015865951409 0.18945170790633484
8290 74.99810993635681 0.14639702971791593 74.66225857509767 0.18945433154122596
8291 67.23602195426156 0.14639945390950215 66.90016557566898 0.18945692468308745
8292 74.88380675886637 0.14640189601111442 74.54794534580932 0.18945951704593023
8293 69.8774499761482 0.14640429338589547 69.54158359659732 0.18946208616498586
8294 69.83541648364191 0.14640666877977057 69.49954520318765 0.1894646116744829
8295 73.71573716447163 0.14640906174175627 73.37986092747671 0.189467175253165
8296 67.48057047289161 0.14641138802050138 67.14468942573161 0.18946965913950214
8297 72.60741367342224 0.1464137450096299 72.27152775176371 0.1894721766489037
8298 69.67467794133017 0.14641606915613053 69.33878719945757 0.18947467271647847
8299 68.6373753248793 0.14641836493274973 68.30147984214582 0.18947711780072396
8300 71.92285669248274 0.1464206959888915 71.58695636750556 0.1894796289882751
8301 67.20923367146165 0.14642295628469065 66.87332867562347 0.18948203955348805
8302 70.35203449827203 0.14642526011691112 70.01612472123821 0.18948451691690696
8303 68.90585972348778 0.14642752795562183 68.56994524671593 0.1894869488162189
8304 67.30595188550919 0.1464297827748287 66.97003273928341 0.18948936345094802
8305 70.07161720812532 0.14643206461961392 69.7356933210265 0.1894918224791967
8306 66.50449920989533 0.1464342918723621 66.16857071466615 0.18949420335682143
8307 68.39549501763476 0.14643655942668313 68.05956180883682 0.18949664937125046
8308 67.81471754924318 0.14643879308206953 67.4787797136665 0.18949904249462338
8309 66.03677310563636 0.14644102815556098 65.70083062932268 0.1895014481581129
8310 68.36658076234491 0.1464432741226459 68.03063362490406 0.1895038633182012
8311 65.56736224165576 0.14644549032361884 65.23141050801324 0.18950624331890858
8312 66.81311504998096 0.14644772956557334 66.47715866389804 0.1895086565173427
8313 66.57134649750957 0.1464499489130485 66.23538550959599 0.18951103900053673
8314 64.96448380118326 0.1464521697578789 64.62851819838994 0.1895134330354393
8315 66.8373517106719 0.1464543949797771 66.50138149174809 0.1895158239440298
8316 64.625314272094 0.1464566065571762 64.28933945867239 0.18951820686443394
8317 65.54110785849673 0.14645882519638403 65.20512844023571 0.18952059306462463
8318 65.3475372190774 0.14646103997019191 65.01155320081422 0.1895229782929861
8319 64.10252126319465 0.1464632466984849 63.76653266261651 0.18952535387965344
8320 65.47668144579444 0.14646546279748754 65.14068824395103 0.18952773904592055
8321 63.811349827352245 0.1464676662022533 63.475352047506696 0.1895301136432941
8322 64.47079358089887 0.1464698730357321 64.13479122080113 0.18953248706201042
8323 64.28918689838122 0.14647208132692902 63.953179948061596 0.18953486899268918
8324 63.380768523380304 0.14647427614171915 63.04475701818193 0.18953722905665282
8325 64.3250772254463 0.14647648516713457 63.989061128665 0.18953961161417085
8326 63.13056754688371 0.1464786763929345 62.79454690054472 0.18954196994606454
8327 63.54840660855913 0.14648087563429268 63.2123813933959 0.18954433952893257
8328 63.432193585870245 0.14648307076345957 63.09616380954288 0.18954670556390887
8329 62.7220235421641 0.14648525673345322 62.38598922710136 0.1895490583292865
8330 63.40556838879926 0.14648745280338293 63.06952950826827 0.1895514277276093
8331 62.51358128968836 0.14648963177477892 62.17753788537175 0.18955377254183253
8332 62.7837219412716 0.1464918198989965 62.44767398803772 0.18955613333488355
8333 62.71143763374901 0.14649399853938774 62.37538515562499 0.18955847958462577
8334 62.1216967371036 0.14649617445740937 61.785639736869186 0.18956082577699884
8335 62.66640585031527 0.1464983519280668 62.33034432525805 0.1895631731291595
8336 61.92323007021112 0.14650051893730037 61.58716404263773 0.18956550863608282
8337 62.16536739647981 0.14650268937362187 61.82929685716063 0.1895678499455627
8338 62.04925175653105 0.1465048520072984 61.71317672375908 0.189570180764675
8339 61.606139416047505 0.14650701205554428 61.27005989245977 0.1895725115321942
8340 62.01382182098794 0.1465091701032135 61.67773781278159 0.18957483810313766
8341 61.38459212408891 0.14651132153035817 61.048503642560384 0.18957715999816624
8342 61.62490478329773 0.14651347128181427 61.28881183359106 0.1895794784248509
8343 61.43283443626838 0.14651561686156298 61.09673702492398 0.1895817944828308
8344 61.15182705827684 0.14651775631064173 60.81572519923418 0.1895841027320135
8345 61.39540800870827 0.1465198955335614 61.05930170096652 0.18958641220819306
8346 60.90718982043719 0.1465220263823186 60.571079081551105 0.18958871250376338
8347 61.095751233302806 0.14652415620952985 60.75963606528366 0.18959101180962046
8348 60.8803388280575 0.14652628093448963 60.544219240060464 0.18959330706254832
8349 60.70100084798322 0.1465283996691552 60.36487685386881 0.18959559444524973
8350 60.82162702440462 0.14653051813485538 60.48549862206634 0.18959788420342624
8351 60.45146447131393 0.14653262720098165 60.11533168231598 0.1896001617969645
8352 60.57526419294203 0.14653473691486132 60.239127013322225 0.1896024427049478
8353 60.372496957702765 0.14653683882060714 60.03635540499488 0.18960471388727837
8354 60.235900072800874 0.14653893788594669 59.89975415147851 0.18960698343641075
8355 60.294260122274295 0.1465410333709726 59.958109839664694 0.18960924923863134
8356 59.98548016265626 0.14654312231620273 59.64932553227953 0.18961150806052351
8357 60.082384810700816 0.14654520999209217 59.74622583398371 0.18961376672501762
8358 59.87064507383436 0.1465472906963288 59.5344817659026 0.1896160172354379
8359 59.78084313769321 0.14654936903779572 59.44467550192744 0.18961826672797713
8360 59.78069947130792 0.14655144253906685 59.444527518412244 0.18962051035660835
8361 59.5253772856322 0.14655351155887633 59.189201023568536 0.18962275050479221
8362 59.60080107094656 0.14655557733684005 59.26462050686414 0.18962498674558004
8363 59.37592310525871 0.14655763823093665 59.03973824816953 0.18962721885824435
8364 59.337418351304485 0.1465596953668725 59.00122920927792 0.18962944665968903
8365 59.26920790084116 0.14656174899621174 58.93301448016102 0.18963167168392345
8366 59.085626087960506 0.14656379750571086 58.749428399375404 0.1896338910793906
8367 59.112058084824284 0.14656584362297054 58.775856132548554 0.18963610865275643
8368 58.909192439298835 0.1465678844713125 58.572986234042546 0.18963832078498202
8369 58.885837228285446 0.1465699223590624 58.549626775912664 0.189640530013717
8370 58.781568722252814 0.14657195642180823 58.4453540299617 0.18964273586930486
8371 58.64958163342307 0.14657398594999582 58.313362710858 0.18964493661506657
8372 58.63368252280545 0.14657601324892858 58.297459373452064 0.18964713610446046
8373 58.46142116642226 0.14657803513196438 58.125193802010465 0.18964932927983238
8374 58.4346148729052 0.14658005509947475 58.09838329621897 0.18965152158675433
8375 58.31943524898359 0.1465820702354793 57.98319947042776 0.18965370832034362
8376 58.21510901730658 0.1465840825291829 57.878869041852596 0.18965589292480398
8377 58.17714051380325 0.14658609127893482 57.840896348864725 0.18965807365959167
8378 58.02274512885403 0.14658809620719593 57.68649678177564 0.1896602508711921
8379 58.000262283597415 0.146590098346694 57.66400975994665 0.18966242530407232
8380 57.87050654791653 0.1465920965640925 57.53424985546756 0.18966459588488016
8381 57.798647285583215 0.14659409180745003 57.462386430158105 0.18966676361765764
8382 57.73156491697478 0.1465960837427412 57.39529990516263 0.1896689280694111
8383 57.6070704306946 0.14659807219124946 57.2708012693319 0.18967108917145045
8384 57.57427043407934 0.14660005782805202 57.23799712879398 0.18967324745730513
8385 57.44589656048005 0.14660203992286527 57.109619118142824 0.1896754024143618
8386 57.393993128847924 0.14660401906455753 57.05771155550324 0.1896775542801305
8387 57.30476394456466 0.14660599520329856 56.96847824583543 0.18967970352593244
8388 57.21166411811753 0.14660796785258837 56.875374301300106 0.18968184896484094
8389 57.15932218979069 0.14660993811940057 56.823028259120356 0.1896839925509425
8390 57.04818768782074 0.14661190457785522 56.71188965131909 0.18968613192380004
8391 56.997358147581465 0.1466138688244117 56.66105600913535 0.18968826962170704
8392 56.9048347911894 0.14661582947618296 56.56852855832524 0.18969040338797669
8393 56.827538649026415 0.14661778760249836 56.49122832638696 0.18969253503695266
8394 56.76648231124774 0.14661974265467087 56.43016790515967 0.189694663433397
8395 56.66665985178556 0.14662169478397188 56.330341367845485 0.18969678915609994
8396 56.61920690434091 0.14662364421558585 56.28288434799085 0.1896989121344714
8397 56.52236339693574 0.14662559062479633 56.186036774061414 0.1897010322495318
8398 56.462738312062605 0.14662753434677014 56.12640762804018 0.18970314967565943
8399 56.38820103254954 0.14662947526997838 56.05186629282673 0.18970526445283215
8400 56.30765363891771 0.14663141330514334 55.971314849281946 0.1897073763306191
8401 56.25249196467645 0.14663334881577128 55.91614913001725 0.18970948584343209
8402 56.16347805593904 0.1466352813339617 55.82713118224586 0.18971159235921434
8403 56.10978990631191 0.14663721139329333 55.77343899837481 0.18971369654381193
8404 56.030481742728035 0.14663913860400674 55.694126806189956 0.18971579793407015
8405 55.964219119411446 0.14664106319578327 55.627860159460724 0.18971789675494236
8406 55.901464028721705 0.14664298522609664 55.56510105034017 0.18971999315544358
8407 55.82369862302154 0.14664490444003236 55.487331631873275 0.18972208670823532
8408 55.76956416066704 0.14664682130852405 55.43319316123671 0.18972417812180956
8409 55.692253049444275 0.14664873531198216 55.3558780475344 0.18972626659789335
8410 55.63396587831806 0.14665064700047264 55.29758687833438 0.1897283529832103
8411 55.567435728419625 0.14665255594783866 55.23105273591454 0.18973043655725014
8412 55.4991626057332 0.1466544624885887 55.162775625307894 0.18973251793670995
8413 55.44378117311069 0.14665636645922941 55.10739020996179 0.18973459668966708
8414 55.369958594407294 0.1466582679612657 55.03356365326409 0.18973667318193807
8415 55.31795328514154 0.14666016697168693 54.9815543710539 0.1897387471159508
8416 55.24739174616706 0.14666206357846423 54.910988863705064 0.18974081888353522
8417 55.19094703712508 0.14666395764202098 54.854540191487416 0.18974288799564273
8418 55.128682539630084 0.14666584947100422 54.79227173498894 0.189744955170143
8419 55.06626881074889 0.14666773864574556 54.729854052591904 0.1897470195112346
8420 55.01026048375144 0.1466696257633485 54.67384177582553 0.18974908216255917
8421 54.9465436668687 0.14667151015201724 54.61012101487976 0.1897511418369226
8422 54.89070400417452 0.1466733925964489 54.55427741157601 0.18975320000206317
8423 54.831629263180496 0.1466752723091098 54.495198735750975 0.18975525512040822
8424 54.77129858694508 0.14667715013293414 54.434864127955166 0.1897573088569792
8425 54.719340154307396 0.14667902524932072 54.382901769569344 0.18975935948873499
8426 54.65436091923964 0.14668089854513872 54.317918611786396 0.1897614089081048
8427 54.60758258706429 0.1466827691047056 54.27113636289213 0.18976345506746026
8428 54.54116359592518 0.14668463799964793 54.20471345759555 0.1897655003299745
8429 54.49593283110696 0.14668650401865074 54.15947878509379 0.18976754199452256
8430 54.43112289360855 0.1466883686513778 54.09466494167302 0.18976958328415733
8431 54.38561990272487 0.14669023014492458 54.04915805216161 0.18977162041833734
8432 54.322528607990606 0.14669209064998454 53.986062859412435 0.18977365792818598
8433 54.27833763292269 0.14669394763692875 53.94186799480244 0.18977569048332385
8434 54.21387670366911 0.1466958041519306 53.8774031750851 0.1897777244320738
8435 54.17507314949952 0.14669765663585335 53.8385957405503 0.1897797523133661
8436 54.104660553691616 0.14669950932975628 53.76817926136955 0.189781782992305
8437 54.075833374379926 0.14670135726414715 53.739348211115086 0.18978380600068753
8438 53.99514934293136 0.1467032063753929 53.65866030271601 0.18978583383996478
8439 53.98030694764802 0.14670504962382916 53.64381404642541 0.18978785159878012
8440 53.88550463768834 0.14670689550126556 53.54900786493843 0.18978987724863963
8441 53.888883390569404 0.14670873379347427 53.55238276766549 0.18979188911043943
8442 53.77493143807875 0.146710576946618 53.438426947579146 0.18979391355298975
8443 53.80345510293807 0.14671240981621056 53.46694677466266 0.18979591845919846
8444 53.66132779602441 0.14671425099616364 53.32481560183855 0.18979794318969515
8445 53.7279266095629 0.14671607767249464 53.391410592457774 0.189799939432634
8446 53.541446222302014 0.1467179180167201 53.20492633751248 0.18980196677281072
8447 53.668994633363155 0.14671973723195025 53.332470944547325 0.18980395158388103
8448 53.41139289346354 0.14672157851898285 53.07486532972343 0.18980598522112452
8449 53.63838381766281 0.14672338817453076 53.301852475420496 0.18980795406778597
8450 53.267770155300084 0.14672523325904882 52.93123492207008 0.18980999997095738
8451 53.65873438622865 0.14672702986040692 53.32219541100231 0.18981194536593424
8452 53.111479609431974 0.14672888340982743 52.77493671268323 0.18981401333891604
8453 53.77817921228246 0.14673066110835029 53.44163262835929 0.1898159228148197
8454 52.96090001135487 0.14673253085947238 52.62434945134146 0.18981802915394308
8455 54.10717143715391 0.14673427980982195 53.77061727556116 0.1898198817829287
8456 52.89463699054895 0.14673617874091968 52.558078757932876 0.189822053875156
8457 54.916235371310485 0.1467378822512001 54.57967367483538 0.18982381422390968
8458 53.1845166066243 0.14673983238246108 52.84795067565218 0.18982609858966049
8459 56.90774423519521 0.1467414619233383 56.57117506714536 0.18982770612650962
8460 54.703322451794314 0.14674350103206985 54.3667487681456 0.18983018261664505
8461 61.99935160035051 0.146745007445995 61.662775059869254 0.1898315330352625
8462 60.173714799673746 0.14674720101963368 59.83713325859142 0.18983434006268657
8463 75.64287139996186 0.14674849903179404 75.30628764861902 0.1898352523110559
8464 78.0003522634264 0.14675096159445875 77.66376267007306 0.18983863175886811
8465 113.7863123747955 0.14675190286117049 113.44972168147466 0.1898387904596695
8466 133.92700016167998 0.14675483553307708 133.590402159713 0.18984316643390917
8467 223.52104443586634 0.1467551640431928 223.18444724588971 0.18984202593343663
8468 304.75625933256896 0.1467589165149754 304.4196522824169 0.1898481336371196
8469 538.9402021107038 0.1467582073746801 538.6035991192718 0.18984478405731406
8470 797.5636461077756 0.14676335452205136 797.2270289276317 0.18985382562188668
8471 1378.8594167284948 0.1467609944865773 1378.5228087928244 0.18984694118372952
8472 1984.4334184302363 0.1467682902331317 1984.0967896625796 0.18986047742346662
8473 3035.5251814731596 0.14676380186523658 3035.1885686806727 0.18984899062153227
8474 3512.492445816631 0.14677340384619803 3512.1558050809617 0.18986733182339247
8475 3936.6781321967196 0.14676779232333004 3936.3415110845813 0.18985331981516917
8476 2411.3913082180493 0.1467770440251422 2411.0546600659345 0.18987110808983407
8477 1497.64420416894 0.14677414786040902 1497.3075672012608 0.18986281981875858
8478 73.99777041984885 0.14677758812823638 73.66112357372072 0.1898692579999084
8479 724.3467649331714 0.1467804304095472 724.0101108071575 0.18987369560431266
8480 1697.19690633625 0.14677694453199483 1696.8602629015295 0.1898664901887865
8481 1446.995338015421 0.1467823415955715 1446.6586779206702 0.1898777531553249
8482 1710.406546418375 0.1467779475265461 1710.0698995676541 0.18986890319443867
8483 156.63503745646668 0.14677895824579093 156.29838569972193 0.1898727984989569
8484 1038.2291296991423 0.1467789265048315 1037.8924771686993 0.18987360393827887
8485 1186.2398730330792 0.1467736807603013 1185.9032337058727 0.18986564644608475
8486 1029.5621265556435 0.14677541258500285 1029.2254794597636 0.1898716832949844
8487 1313.0781566043881 0.14676986474444892 1312.7415235545418 0.1898631851018111
8488 227.82845088531343 0.14676710546356456 227.49182200085355 0.1898617789963234
8489 1224.9631595004935 0.14676546352951272 1224.6265324056446 0.18986163131921835
8490 956.319401457964 0.1467582225843829 955.982791455665 0.18985177971461537
8491 704.3837827453489 0.14675689811418693 704.047172299235 0.18985354799977328
8492 961.8910846491239 0.14675107910038931 961.5544872816417 0.18984628838177978
8493 319.4594913605929 0.14674542584611786 319.1229054257843 0.18984050896242574
8494 1083.8919527492535 0.14674293221577672 1083.5553698001052 0.18984001693252325
8495 636.4781907952869 0.14673516474461948 636.1416255922095 0.18983003833269094
8496 403.7399012543616 0.1467317309310855 403.40334111532894 0.18982840810154228
8497 722.1236951278782 0.14672669608345829 721.7871451689947 0.1898232628001337
8498 315.13143742456225 0.14671994567339633 314.7949019916324 0.18981548725647598
8499 737.5775211885785 0.14671724916297074 737.2409891957146 0.18981474370091414
8500 344.5363876161393 0.14671058674674034 344.19987036057705 0.18980666881550762
8501 226.76393145468353 0.1467063634611727 226.42742199616976 0.18980309505260687
8502 528.727955825961 0.1467028002609015 528.3914527275773 0.18980029812275712
8503 217.57764612921483 0.14669674745039765 217.24115637842314 0.18979300334130178
8504 405.069609558316 0.14669446339517853 404.7331228888699 0.18979220605094396
8505 183.69606491957094 0.1466899100880325 183.35958789466375 0.1897871148191668
8506 147.71506736399843 0.14668618293307228 147.37859791615068 0.1897832649146638
8507 347.9153348594068 0.14668433557169586 347.5788679813155 0.18978254251957447
8508 117.62537185368508 0.1466801341726394 117.28891437754137 0.18977734197106805
8509 201.2883668779961 0.14667876647890818 200.95191123330642 0.18977687821077183
8510 120.8423986389888 0.1466766010145514 120.50594718638337 0.1897748515908853
8511 107.48995645408083 0.14667424114335917 107.15351019789385 0.1897720150436088
8512 204.4905379534851 0.14667406176285527 204.154090945446 0.18977294627623226
8513 64.34959197418084 0.14667212927177714 64.0131494122912 0.18977043261785853
8514 110.74204702228717 0.14667197662612164 110.4056043452337 0.18977070042733982
8515 95.71701220818113 0.14667199633207664 95.38056895477207 0.18977125707699044
8516 81.60660999744277 0.14667135505041465 81.27016855148872 0.18977009090363894
8517 116.55905250536792 0.1466726266710431 116.22260760158498 0.18977227711188147
8518 48.841561944743205 0.14667282998130537 48.50511681672485 0.1897722980370515
8519 79.49970766052535 0.14667392590587122 79.16326023332066 0.18977350129881435
8520 79.43350009381862 0.14667567157559494 79.09704847781178 0.18977594443124973
8521 65.74437562791057 0.14667665456984208 65.40792245874995 0.18977651459077813
8522 74.60415928853554 0.14667904042300808 74.26770067583831 0.18977957227422532
8523 48.69136565612205 0.14668092504366606 48.35490316309952 0.189781567978863
8524 70.29952021988882 0.14668306939458722 69.96305349179032 0.18978365870392208
8525 66.50652198681532 0.14668598964984564 66.17004871815088 0.18978727901459863
8526 58.6387075831086 0.1466882366270463 58.30223006840489 0.18978927807666174
8527 59.538205951682166 0.14669135286760568 59.201721750343054 0.1897928484715063
8528 51.92915655322601 0.14669436151767948 51.592666046551756 0.18979614515657103
8529 67.62041717220762 0.1466972392536592 67.28392101650199 0.18979891645197505
8530 58.40725925638481 0.14670082080681457 58.07075531801016 0.18980311756784296
8531 58.318628935286526 0.14670389159971534 57.98211894458101 0.18980609910580204
8532 56.86345334720417 0.14670738488160454 56.526936080391074 0.18980988193149245
8533 55.925472928998396 0.1467110033639683 55.58894805505199 0.18981387058243504
8534 67.18872231706867 0.14671428847894097 66.85219096752041 0.18981706106930432
8535 55.92875899462526 0.14671811995041034 55.5922194735035 0.1898214011713543
8536 62.15434142069347 0.14672160695484718 61.81779488887189 0.18982492486673413
8537 58.78434247785011 0.1467251935185785 58.44778859282018 0.18982869151135487
8538 60.75952964847488 0.14672901566371477 60.42296773213674 0.1898329006744281
8539 67.93799623831725 0.14673243233282243 67.60142754035341 0.18983626563101189
8540 57.768169790147056 0.14673622594326927 57.431593105591034 0.18984045861275128
8541 67.33165374921109 0.14673981498515104 66.99506976230678 0.1898441719191438
8542 61.7623737915117 0.1467433041850868 61.425782708620076 0.18984777870653433
8543 65.88218505337508 0.14674706095125467 65.54558608996005 0.18985190246377132
8544 69.05162785922207 0.14675042234961008 68.71502217161714 0.18985526525532462
8545 61.58881749344059 0.14675401890273282 61.252204303563566 0.18985917097429042
8546 71.56155394796747 0.14675751508361917 71.22493358680094 0.18986284608290135
8547 64.34038899586633 0.14676081336972546 64.00376194760226 0.18986623489434953
8548 70.10554785647045 0.14676436663812398 69.7689133697498 0.18987012008253748
8549 69.72694672188629 0.14676757725747924 69.3903057613344 0.18987338329441508
8550 65.33997099120076 0.14677092082565607 65.00332309982826 0.1898769705468389
8551 73.6224868313788 0.14677423242442736 73.28583210769696 0.1898804912574041
8552 65.99441256019253 0.14677731893843332 65.65775157694023 0.1898836643138642
8553 72.4643538528943 0.1467806263449443 72.12768595950608 0.18988726704326844
8554 69.5000363748425 0.1467836595588575 69.16336231932249 0.18989039596113935
8555 67.82744649721351 0.14678676134259458 67.49076603665836 0.18989369921256685
8556 73.36381743743736 0.14678987112380698 73.0271305341328 0.18989703218076517
8557 66.64298694382863 0.1467927724490829 66.30629414232267 0.18990002905687647
8558 72.68736189779169 0.14679585451322047 72.35066266765892 0.1899033756195468
8559 68.39324186321312 0.14679873150141776 68.05653674996438 0.18990638174731403
8560 68.7169360801976 0.14680164191332237 68.3802249679264 0.18990947035787595
8561 71.40321242132308 0.14680458048268943 71.06649520382642 0.18991263701395647
8562 66.47437197934869 0.14680734839679033 66.13764911552786 0.18991551542403615
8563 71.19362747962367 0.1468102578792637 70.856898554848 0.1899186668963993
8564 66.78515645601084 0.14681302316656009 66.4484218472237 0.1899215856205855
8565 68.25098457959584 0.1468158042189175 67.91424424033161 0.1899245350453081
8566 68.64948577982223 0.1468186206638322 68.31273957958055 0.1899275795778392
8567 65.77118003866876 0.14682130879384675 65.43442833558836 0.18993039428655256
8568 68.72292292381462 0.1468241032387791 68.38616540480544 0.18993341577039755
8569 65.09725598667656 0.14682680271405066 64.7604928988988 0.1899362850637157
8570 66.87734358870468 0.1468295088249287 66.54057492190235 0.18993915797740676
8571 65.87158577451477 0.14683225098196923 65.53481139790027 0.18994212563252375
8572 64.76214858925485 0.14683490240351857 64.42536876858668 0.1899449182646572
8573 65.9861690791462 0.1468376307469784 65.64938358404419 0.1899478643550296
8574 63.60693165781174 0.14684030148896737 63.2701406411938 0.18995071512897682
8575 65.05059522236901 0.14684297288464407 64.71379869328989 0.18995355619447923
8576 63.54590020343902 0.1468456785171928 63.20909804147592 0.1899564834459036
8577 63.60620888230628 0.14684832155089084 63.269401280828475 0.18995927992690712
8578 63.51166579388603 0.14685101848791243 63.17485258644934 0.1899621889487796
8579 62.42075902511665 0.14685368361052062 62.08394030163676 0.18996503986936847
8580 63.156174627601374 0.14685634391384775 62.81935040922953 0.18996787445799904
8581 61.85550773835787 0.14685903585944388 61.51867791905504 0.18997078344339582
8582 62.4027510489062 0.1468616828644301 62.06591577251215 0.1899735935296131
8583 61.58099127768444 0.146864367166203 61.24415042440838 0.1899764861098573
8584 61.49349731620077 0.14686703499548578 61.15665093872308 0.1899793424821993
8585 61.460248893995285 0.14686969321675347 61.123397021144285 0.18998217963424746
8586 60.748092107755916 0.14687238022513333 60.41123464872834 0.18998507880244492
8587 61.215980965018325 0.14687503151294545 60.87911803305107 0.18998790045430464
8588 60.25361710635465 0.14687770955779497 59.91674861304006 0.18999078375679668
8589 60.70668547111116 0.14688037793140046 60.36981145152643 0.18999364165332144
8590 60.11460678051508 0.1468830338359691 59.77772726632628 0.18999648035283004
8591 60.04441740371962 0.14688571488491534 59.70753231997806 0.1899993688566465
8592 60.118045392967176 0.1468883642098927 59.78115483483048 0.19000219392679987
8593 59.441201576087 0.146891034297436 59.104305475186656 0.190005066602917
8594 59.960539023798574 0.14689369523063928 59.62363741137711 0.1900079171908253
8595 59.168080917953134 0.14689634346951885 58.83117382344095 0.19001075104266715
8596 59.53080111147275 0.14689901162363803 59.19388847734984 0.19001362249927342
8597 59.184351207864324 0.1469016501291759 58.8474331171316 0.190016440603551
8598 58.963455091854705 0.1469043058397376 58.626531489502156 0.1900192965128082
8599 59.21696350855528 0.14690694953639707 58.88003442935836 0.1900221296605239
8600 58.5674587585667 0.14690958281066316 58.230524225341746 0.19002495041428952
8601 59.031224762121056 0.14691222926008 58.69428473606325 0.19002779679772058
8602 58.46115078869643 0.14691484879938466 58.124205341271534 0.19003059862550914
8603 58.611794523407426 0.1469174825308672 58.274843610273756 0.19003343060280603
8604 58.50436382314193 0.1469201009970328 58.1674074838905 0.19003623825439542
8605 58.18545176920239 0.14692271262452541 57.848490017937365 0.19003903864049948
8606 58.46710051239388 0.14692533012122225 58.13013332871233 0.1900418535603209
8607 57.94232258714506 0.1469279249927838 57.605350029506255 0.19004463264602175
8608 58.22450046365533 0.14693053035717712 57.887522498405936 0.1900474348922209
8609 57.880853397689975 0.14693311883542942 57.54387006651766 0.19005021233688577
8610 57.86750197354556 0.14693570365190198 57.530513282908 0.19005298698565962
8611 57.85987191096494 0.1469382879028146 57.522877856198534 0.19005576686359396
8612 57.55856941720288 0.14694085470032217 57.22157004310145 0.19005851940110594
8613 57.734627380883275 0.14694342760903795 57.39762266490085 0.19006128837338335
8614 57.374511674992505 0.14694598432677944 57.03750165673655 0.1900640339291734
8615 57.48853336618903 0.146948539063207 57.15151804752407 0.1900667796017468
8616 57.27736112642088 0.14695108899188822 56.94034051358124 0.19006952384774684
8617 57.2024887525773 0.14695362623453675 56.86546287806987 0.1900722482728984
8618 57.172435921102135 0.14695616552112956 56.83540477241606 0.1900749831649378
8619 56.954666544308424 0.14695869094861838 56.61763015585821 0.19007769750159875
8620 57.0057306707937 0.14696121458667172 56.668689042945154 0.19008041326187658
8621 56.76871022969641 0.14696373166324303 56.43166337434737 0.19008312368579647
8622 56.78688106144447 0.14696623939312164 56.449829001900525 0.19008582015081865
8623 56.61615249513829 0.14696874639928342 56.27909522629836 0.19008852244064414
8624 56.55057164234623 0.14697124210708917 56.21350919278408 0.19009120745505204
8625 56.462298307769075 0.14697373559294327 56.12523067797904 0.19009389419708983
8626 56.325243328635125 0.14697622240326658 55.9881705325416 0.190096573690258
8627 56.29195107416436 0.1469787017602678 55.954873128978704 0.19009924342538437
8628 56.1200108172675 0.1469811791546274 55.78292772234678 0.19010191576609373
8629 56.10179258681598 0.14698364706305792 55.764704366008715 0.19010457374420708
8630 55.934258098141235 0.1469861126647853 55.59716475198337 0.19010723349307704
8631 55.89468428616568 0.1469885718604973 55.557585829245824 0.1901098850593536
8632 55.76565205949653 0.14699102488539792 55.42854850458366 0.19011253002747802
8633 55.67827181979748 0.1469934755473644 55.3411631689595 0.1901151752906224
8634 55.60448315920531 0.14699591781611454 55.26736943271875 0.19011780867044079
8635 55.466083903864615 0.14699835824577262 55.128965101806266 0.19012044381257734
8636 55.43539266210826 0.14700079216800732 55.098268799765194 0.19012307017505906
8637 55.27400493705167 0.14700322134880145 54.936876023095195 0.19012569260767492
8638 55.247798548500775 0.14700564762543572 54.91066458763945 0.1901283132358915
8639 55.10746555325302 0.1470080665746622 54.770326562251725 0.19013092442663365
8640 55.044835598563616 0.1470104840817491 54.7076915775377 0.19013353694416427
8641 54.95581355985049 0.14701289481526808 54.61866452454434 0.1901361404908787
8642 54.843151740913996 0.1470153023644717 54.50599769628265 0.19013874226687336
8643 54.80094230500583 0.14701770599491068 54.46378325884698 0.19014134016393944
8644 54.660076480731355 0.14702010381719832 54.322912445643375 0.19014393127078147
8645 54.63100434750061 0.14702249986948637 54.293835325141835 0.1901465224892882
8646 54.5004166528215 0.14702488939543776 54.16324265806487 0.19014910536119176
8647 54.44874688239002 0.1470272767767511 54.11156791795064 0.19015168766262877
8648 54.355184697285644 0.1470296592702667 54.01800077352645 0.1901542644889239
8649 54.26748042932209 0.1470320376184307 53.930291554687265 0.19015683701639857
8650 54.21039001594309 0.14703441321649427 53.87319619484255 0.1901594078840466
8651 54.09936124414936 0.14703678326243824 53.76216248901858 0.19016197186834358
8652 54.057643581252066 0.14703915124564892 53.720439894733936 0.19016453527248245
8653 53.94755600077482 0.14704151406491595 53.61034739411517 0.1901670925947274
8654 53.89840745810174 0.14704387383808495 53.56119393694737 0.19016964731628289
8655 53.80682848839807 0.14704622993644892 53.46961005970465 0.19017219875696678
8656 53.73982990962567 0.14704858165733367 53.402606582919375 0.19017474504896398
8657 53.66950039510935 0.14705093076995718 53.33227217441285 0.1901772899265466
8658 53.58807835380797 0.14705327513775726 53.250845249600324 0.19017982906989142
8659 53.531120512309506 0.14705561675899687 53.19388252926058 0.1901823662899339
8660 53.444975263977724 0.14705795435744268 53.10773241031933 0.19018489930095567
8661 53.391674815817716 0.14706028835032953 53.05442709892954 0.19018742853784643
8662 53.30884119484416 0.1470626192472677 52.97158862019653 0.1901899554003741
8663 53.2531854972125 0.14706494596800854 52.91592807393124 0.1901924773132449
8664 53.177287191952686 0.14706726987081806 52.84002492477221 0.1901949973096621
8665 53.11724733781851 0.1470695898162892 52.7799802351798 0.19019751282242367
8666 53.049003111838694 0.14707190651182325 52.711731179909975 0.19020002541689277
8667 52.98436449784353 0.1470742199212031 52.647087743002054 0.19020253492027336
8668 52.923493843368036 0.14707652954155506 52.586212273541264 0.1902050402852173
8669 52.85468896051822 0.14707883631928031 52.51740258071348 0.1902075434854599
8670 52.80012745768849 0.14708113923879337 52.46283627615991 0.19021004228978622
8671 52.728765348892374 0.14708343919484196 52.391469371005634 0.19021253869189453
8672 52.67793149542613 0.1470857357334934 52.340630728190526 0.19021503150211078
8673 52.60728803627101 0.1470880288601317 52.269982486443126 0.19021752096774872
8674 52.55622852367019 0.14709031909596246 52.218918196709154 0.1902200078650825
8675 52.49026075767041 0.1470926056330283 52.15294566128648 0.19022249075090822
8676 52.43533126919077 0.1470948894628482 52.09801140828458 0.19022497144334308
8677 52.37661957955713 0.14709716974060902 52.03929496152134 0.19022744829517474
8678 52.31650727550709 0.14709944708557024 51.97917790589968 0.19022992252183563
8679 52.26473654308117 0.14710172132396954 51.92740242808009 0.19023239367710523
8680 52.20115096286426 0.1471039922783988 51.863812109079845 0.19023486150601812
8681 52.15336692821984 0.14710626051740988 51.81602334075132 0.19023732695110443
8682 52.08987666923078 0.14710852533104435 51.75252835514895 0.1902397887507921
8683 52.04230216469135 0.14711078752049697 51.70494912887875 0.19024224829210004
8684 51.98223522171744 0.1471130464636541 51.644877470782 0.1902447044717897
8685 51.93228209723538 0.14711530260660827 51.59491963661466 0.19024715801410946
8686 51.87714216289599 0.14711755584940964 51.53977499825724 0.19024960878933717
8687 51.82433872321017 0.1471198060753698 51.48696686065616 0.19025205647864027
8688 51.77359349759545 0.14712205367064343 51.43621694208619 0.19025450183861486
8689 51.719136269267274 0.14712429819825223 51.38175502707954 0.19025694398948348
8690 51.671148308573294 0.14712654015680743 51.333762384571905 0.1902593838445808
8691 51.6167308162761 0.14712877919961737 51.27934021631952 0.19026182075696327
8692 51.569930949664844 0.14713101557929786 51.2325356789731 0.19026425511244513
8693 51.51676728168646 0.14713324927804802 51.17936734546729 0.19026668694112253
8694 51.4702988097764 0.14713548021687722 51.13289421359891 0.1902691159606144
8695 51.41884608057266 0.1471377086414764 51.08143682920947 0.19027154272171867
8696 51.37250741151309 0.14713993432380004 51.03509351053013 0.1902739666591569
8697 51.32276485744003 0.1471421575262503 50.98534631157749 0.1902763883362907
8698 51.27659225492251 0.14714437812261366 50.93916906938303 0.19027880741687678
8699 51.22851711103281 0.14714659618975373 50.891089290777124 0.19028122406592735
8700 51.18246243994962 0.1471488118201632 50.84502998971553 0.1902836384139225
8701 51.13614028811962 0.14715102488804746 50.79870321304016 0.19028605019141345
8702 51.09005915854716 0.14715323562918756 50.75261746307285 0.1902884598451185
8703 51.04558425542111 0.14715544385780324 50.70813794460548 0.1902908669578214
8704 50.99943385685065 0.14715764977857398 50.66198293513145 0.19029327194063198
8705 50.95669825532696 0.14715985331389103 50.619242727443066 0.1902956745700009
8706 50.910703257194314 0.1471620545076948 50.573243127731594 0.19029807495502468
8707 50.86931645165226 0.14716425346024514 50.5318517249777 0.1903004732143118
8708 50.823944294896705 0.14716645005245393 50.486474975704425 0.19030286913982458
8709 50.783355555068454 0.14716864450321954 50.44588164747995 0.19030526308528772
8710 50.73912197620265 0.14717083663439506 50.40164348484619 0.19030765472206088
8711 50.69884918913117 0.14717302665780463 50.361366118075196 0.1903100443981702
8712 50.65609702868933 0.14717521445931162 50.31860938232853 0.19031243190148642
8713 50.61590406241665 0.1471774001443578 50.278411844889696 0.19031481738259287
8714 50.57469473159512 0.14717958372395135 50.23719794700747 0.19031720086369697
8715 50.53461983494792 0.14718176518033838 50.19711848750134 0.1903195822662446
8716 50.49478094689688 0.1471839446245824 50.15727504047544 0.19032196179685917
8717 50.455029120180434 0.14718612197360056 50.117518658945365 0.19032433926147324
8718 50.416299091635956 0.14718829736165565 50.07878407937359 0.19032671490070815
8719 50.37708778491329 0.14719047072111618 50.03956822562964 0.19032908856254283
8720 50.33925627196798 0.14719264213876293 50.00173216944492 0.1903314603842987
8721 50.30070795669996 0.14719481161262737 49.96317931473471 0.1903338303526235
8722 50.26367994366294 0.14719697915807478 49.92614676604803 0.19033619845684174
8723 50.22580369481161 0.14719914483587088 49.88826598516182 0.19033856481391637
8724 50.1895778025898 0.1472013086159882 49.852035564654834 0.19034092931897933
8725 50.15232052338775 0.14720347057998592 49.81477376067355 0.1903432921342115
8726 50.11692224433183 0.14720563070159398 49.779370960470615 0.19034565315962187
8727 50.08023734071585 0.1472077890357031 49.742681539173056 0.19034801250708427
8728 50.04566049130448 0.1472099455982191 49.70810017554743 0.19035037015883557
8729 50.0095481663314 0.1472121003931461 49.671983339810886 0.19035272612736534
8730 49.97573690398006 0.14721425348645983 49.63816756999994 0.1903550804936562
8731 49.94024031245092 0.14721640483919776 49.60266647442597 0.1903574331857472
8732 49.90711132817434 0.14721855454670235 49.56953298928474 0.19035978434289677
8733 49.87228250602741 0.14722070255607497 49.53469966960553 0.19036213386580217
8734 49.83976429808997 0.14722284895995205 49.502176967241375 0.19036448188864163
8735 49.80562683785457 0.14722499372162853 49.468035015788494 0.19036682834444613
8736 49.77368983132557 0.1472271369070299 49.43609352110399 0.19036917331454928
8737 49.74021968127414 0.14722927851080456 49.4026188859686 0.19037151679473704
8738 49.70888314113733 0.14723141856703897 49.371277863767546 0.19037385880274518
8739 49.67601328626627 0.1472335570972373 49.33840352978007 0.19037619938896402
8740 49.645331271592454 0.14723569411613002 49.30771703894501 0.1903785385313217
8741 49.61297169310771 0.14723782965415988 49.27535298715315 0.19038087630040296
8742 49.58301092016744 0.1472399637271418 49.24538774376672 0.19038321267357308
8743 49.55106922033717 0.147242096354384 49.21344157627955 0.19038554770323804
8744 49.52189294499022 0.14724422757008285 49.18426083602124 0.19038788139889823
8745 49.490283867799235 0.14724635736962755 49.15264729665841 0.19039021377120205
8746 49.461950044428285 0.14724848581301234 49.12430901374078 0.19039254487449467
8747 49.430589602324936 0.14725061286969848 49.0929441147793 0.19039487467594043
8748 49.403163794446726 0.14725273862280294 49.06551385255709 0.19039720326683154
8749 49.371950587725095 0.14725486302195656 49.034296194117196 0.19039953058594425
8750 49.34552896266228 0.14725698616547606 49.00787011975452 0.19040185674228613
8751 49.31431819290179 0.14725910799121553 48.976654903244196 0.19040418166637546
8752 49.289055391364094 0.14726122860608393 48.951387657291114 0.1904065054668939
8753 49.25762947021326 0.14726334793999354 48.919957294193665 0.19040882807960482
8754 49.2337695520169 0.1472654661083348 48.896092936302985 0.19041114960558306
8755 49.20180455937175 0.14726758302888407 48.864123506356854 0.19041346998600953
8756 49.17971863841656 0.14726969883421917 48.842033150260946 0.1904157893213922
8757 49.146740158419895 0.14727181341682544 48.80905023745847 0.19041810754459385
8758 49.1269800738899 0.1472739269438344 48.78928572217103 0.1904204247750376
8759 49.092296268701766 0.14727603926113916 48.754597488527445 0.19042274091318806
8760 49.07567929769132 0.14727815059548136 48.73797609097088 0.19042505612495703
8761 49.03827310347783 0.14728026071731204 48.70056547251231 0.19042737024820686
8762 49.026019496505185 0.14728236994600635 48.688307443031434 0.19042968352774606
8763 48.98437360363253 0.14728447793856436 48.64665712998987 0.1904319957040957
8764 48.97832931227345 0.14728658515132867 48.64060841998331 0.1904343071388167
8765 48.93014372808612 0.14728869107524 48.592418419578266 0.19043661743261966
8766 48.933139284134015 0.14729079636713635 48.59540956065373 0.1904389271131511
8767 48.874876719369354 0.1472929002739944 48.537142583513294 0.190441235582066
8768 48.891306117751455 0.14729500374983728 48.55356757039546 0.1904435436061574
8769 48.81745746621706 0.147297105676636 48.479714510244136 0.19044585029628283
8770 48.85421821102469 0.14729920745800132 48.516470846791876 0.1904481567748081
8771 48.7561063601338 0.14730130741830577 48.418354591002206 0.190450461713287
8772 48.8241409132359 0.1473034076547252 48.48638473880173 0.19045276677944523
8773 48.68795431648173 0.14730550562443268 48.35019374089435 0.19045506996295042
8774 48.804805055858395 0.14730760451165933 48.46704007755985 0.1904573737868852
8775 48.608335018122084 0.1473097004055077 48.27056564255362 0.19045967516295362
8776 48.80242606510074 0.14731179821594342 48.46465228890894 0.19046197797586054
8777 48.50960760330886 0.14731389184804167 48.17182943404913 0.19046427741168204
8778 48.827502734758234 0.14731598898221707 48.48972016622947 0.19046657954655055
8779 48.37921523488357 0.14731807999887175 48.041428278108896 0.1904688767758019
8780 48.89807209381884 0.147320177073542 48.560280738008025 0.19047117873727762
8781 48.19655571728444 0.14732226483780236 47.85875997917807 0.19047347326856856
8782 49.045798680470654 0.14732436283813602 48.70799854177861 0.1904757758539152
8783 47.92819795512036 0.1473264462296339 47.590393442078884 0.1904780668118432
8784 49.32788659156219 0.14732854677449012 48.99007767346553 0.19048037132217563
8785 47.521481511242555 0.1473306238395268 47.183668230233714 0.19048265716931398
8786 49.851773223015634 0.1473327296480841 49.5139555275858 0.1904849657817505
8787 46.899252573751 0.14733479698291232 46.56143053293932 0.1904872438287701
8788 50.83006985614066 0.14733691270325855 50.49224338317897 0.19048956025842975
8789 45.96913546114311 0.14733896435864943 45.63130467098956 0.19049182579490373
8790 52.71281369400358 0.1473410980536684 52.37497843946501 0.1904941564849043
8791 44.69849967006836 0.14734312357578597 44.36066014526413 0.19049640122844202
8792 56.531935652998136 0.1473452894153917 56.19409160606902 0.19049875751372145
8793 43.43508362542995 0.14734727032474815 43.097235388269624 0.1905009668355748
8794 64.86426179025952 0.1473494935162432 64.52640892781636 0.19050336892690495
8795 44.08526471109005 0.14735139697570046 43.74740779720587 0.190505516908477
8796 84.68124940494874 0.14735372288412235 84.34338768074404 0.19050800132058582
8797 54.19085132644755 0.14735549042356186 53.85298579390444 0.19051004211954845
8798 136.10753576370976 0.14735800152882567 135.7696650865525 0.19051267562843943
8799 100.49373820297203 0.14735952972728333 100.15586414388918 0.19051452935556795
8800 279.48856851506383 0.1473623766421922 279.15068870362416 0.19051743479747354
8801 271.0771246500143 0.14736348821703274 270.739242192456 0.19051896934125787
8802 692.6669811222682 0.14736694086966856 692.3290918134728 0.19052236792577584
8803 818.8321031990814 0.14736736380304707 818.4942124335457 0.19052340173267815
8804 1813.2695278361728 0.14737185639842804 1812.931628337189 0.19052764258532262
8805 2181.6916607523854 0.1473713315454315 2181.353761315568 0.1905281052716579
8806 4000.166607310428 0.14737725839521382 3999.8286966224587 0.19053342957404837
8807 3608.497611274929 0.14737619132794105 3608.1597009912275 0.1905340923737201
8808 4831.266654702719 0.1473826076701115 4830.928732814683 0.1905392803664983
8809 1641.5353111687764 0.14738321758097134 1641.1973852235874 0.19054272760806362
8810 1524.785642035489 0.14738618977355528 1524.447712210004 0.19054363571149
8811 762.30215869729 0.1473905526781753 761.9642167294948 0.1905514151170043
8812 513.7412677033493 0.14738797614283178 513.4033329453899 0.19054678181663237
8813 3284.4898419176743 0.14739367509217044 3284.151893445258 0.19055479732436753
8814 277.35938026710033 0.1473902305272983 277.0214388313727 0.19055120520035046
8815 1440.0528601816318 0.1473914130563624 1439.714916667746 0.19055210082958735
8816 1048.2435260461307 0.14739201099418814 1047.905578979547 0.19055505558927482
8817 426.6711424563563 0.14738640383409918 426.3332088270753 0.19054722544690975
8818 2758.957050712962 0.14738881252889774 2758.619109466691 0.19055243374218975
8819 133.6368706073016 0.14738235791173435 133.29894351590062 0.19054473348925077
8820 671.4600570718418 0.14737995996132996 671.1221342624151 0.19054284946538314
8821 1665.8406293879411 0.14737765532858624 1665.5027098388782 0.19054189373419853
8822 284.26379007228496 0.14736959094288946 283.9258883661873 0.19053211515475973
8823 1760.5751868661453 0.14736839275165353 1760.2372853148713 0.19053315852249034
8824 514.9606406569169 0.14736093186983548 514.62275523402 0.1905244910271011
8825 184.49032897251456 0.14735536948136393 184.15245413851815 0.1905194645150238
8826 1690.26993276523 0.14735152905038676 1689.9320647992981 0.1905164368814055
8827 186.0740588505205 0.14734293018301453 185.73620921643942 0.19050670389805474
8828 694.9576398201805 0.14733909456228073 694.6197963460777 0.1905043795405091
8829 860.8185707228157 0.14733238379577984 860.4807414832824 0.19049685573757894
8830 57.08335152126858 0.14732568366590904 56.745535231418785 0.19049060618388416
8831 1023.5509557619574 0.14732140036425143 1023.2131476000407 0.19048676155255687
8832 218.34494052180005 0.1473143267839338 218.00714701660547 0.1904791784106394
8833 169.18982687696283 0.14730952132203792 168.8520420950835 0.1904752605572831
8834 790.1681700052568 0.14730459456636028 789.8303954957963 0.1904699148941294
8835 52.045876844353785 0.1472989542272543 51.708113125812744 0.19046476431379028
8836 374.0328198287962 0.14729513057761529 373.69506364179193 0.19046105642669087
8837 280.9167586675396 0.1472907663210444 280.5790111532545 0.19045674796411657
8838 56.31062881671449 0.14728666694151166 55.97288904183962 0.19045310793335524
8839 454.6952392891789 0.14728386267742177 454.3575052604911 0.19045016601041798
8840 71.11897292102971 0.14728060170838425 70.78124482297787 0.19044749634344657
8841 94.61750144737594 0.14727798511749807 94.27977869934102 0.1904447629174261
8842 257.8293804921149 0.14727652044129838 257.4916602153738 0.1904437562997595
8843 48.328660665896386 0.14727423210354207 47.99094475624963 0.19044167754321534
8844 180.33848750225874 0.14727350619224444 180.00077299497056 0.19044100109593978
8845 93.2587204341567 0.14727293946888087 92.9210064120767 0.1904410826111311
8846 47.12734514573968 0.1472720305901126 46.789633152231595 0.19043996291797735
8847 174.73886850589307 0.14727304810955494 174.40115381343736 0.19044164434615732
8848 43.791729896124465 0.14727295632562462 43.45401530047412 0.1904416393247251
8849 66.64682842380532 0.14727407942739737 66.30911139891349 0.19044294546443982
8850 99.82010239965915 0.14727582960005717 99.48238126368126 0.1904453063778212
8851 50.40159513520823 0.14727674956693323 50.06387233308711 0.1904460525541886
8852 101.82926878904887 0.14727955961744665 101.49153967483109 0.19044955460033347
8853 46.716123813500985 0.14728145294780684 46.37839086779707 0.19045149275610054
8854 44.08885266952303 0.14728404157250508 43.75111427102239 0.19045435692813387
8855 91.0172125249384 0.14728739785954972 90.67946692140981 0.19045820566904617
8856 48.00234749725299 0.14728990020357335 47.664596943522206 0.19046065352721273
8857 63.4695060465403 0.14729377958773865 63.13174713899407 0.190465127958489
8858 59.31885891866463 0.1472971253074993 58.98109326409666 0.19046852926047508
8859 43.29976255851417 0.14730071874108605 42.96198939166217 0.1904724481109122
8860 78.59874034516763 0.14730495592053128 78.26095835989213 0.19047702935496635
8861 46.47291788275958 0.147308594750745 46.13512852950984 0.1904807584989924
8862 49.69407603222792 0.14731295285748375 49.35627752289269 0.19048555647774312
8863 72.05462556291268 0.14731715612222987 71.71681854747445 0.19048985931600343
8864 43.22706938726027 0.14732130771300778 42.88925373643728 0.19049434310998492
8865 69.85709632561918 0.14732585398403156 69.51927136632074 0.19049910531441333
8866 53.16885334957272 0.14733013285238547 52.831019619288185 0.19050359743215067
8867 47.18051927566017 0.14733455501320294 46.84267641683392 0.1905083038130443
8868 78.06787522750732 0.14733909532763023 77.73002313069925 0.19051300148044598
8869 46.16085262962001 0.1473434248248821 45.822991570971816 0.1905176338233146
8870 64.95238025167428 0.14734790414035187 64.61451009671063 0.19052225082330354
8871 64.1290331213996 0.14735238539368375 63.79115371632488 0.19052701968104158
8872 49.44577755340455 0.14735663250453718 49.10788948681481 0.19053143408519466
8873 77.35873650046547 0.14736114164665526 77.02083920346745 0.1905361553513689
8874 53.83756218939968 0.1473653879059791 53.499656145917406 0.1905406555762946
8875 61.99984015256527 0.1473696192108067 61.6619255304333 0.190545002921161
8876 72.60535657855678 0.14737400168206227 72.26743288168458 0.1905496951901239
8877 53.92884898471571 0.1473779883252136 53.590917207129294 0.19055378926120287
8878 73.31085316239601 0.14738226599616844 72.97291257803245 0.1905583183673905
8879 62.8770128137133 0.1473862960428155 62.53906396373697 0.1905625539335099
8880 60.17105148970134 0.1473902376660377 59.833094618663715 0.19056663337158516
8881 75.66027327779258 0.1473943620279532 75.32230786642502 0.19057104933961008
8882 58.698228601837215 0.14739809794425537 58.360255616234774 0.19057488765818623
8883 68.76306402112708 0.147402071714443 68.42508282074787 0.1905791286647721
8884 69.17077164748194 0.14740585326590896 68.8327827102849 0.19058308393112602
8885 59.33677815798511 0.14740953814369503 58.998781672274966 0.19058694756644606
8886 74.16916645319857 0.14741336391947438 73.83116206277302 0.19059102650607868
8887 62.139442651047155 0.1474169076939913 61.80143103720544 0.19059470614772378
8888 64.87378555443397 0.14742059387439455 64.53576630891362 0.19059865164594214
8889 71.10351021027397 0.1474241666389848 70.76548365168992 0.19060239194505735
8890 59.17612860458924 0.14742766000713067 58.8380948438868 0.19060610069530287
8891 70.40093131310739 0.14743123138002873 70.06289019324113 0.19060988848623497
8892 63.64048992015916 0.14743465426719368 63.30244176983563 0.190613496056337
8893 61.872241600951014 0.14743811749723343 61.53418628822824 0.19061719522554554
8894 69.5673879796738 0.14744155197021655 69.22932561286231 0.1906208148412676
8895 59.139642482009684 0.1474449183170545 58.80157314960196 0.19062441409066772
8896 66.17954294275165 0.14744831692149216 65.8414666162544 0.1906280095757644
8897 63.4828943958644 0.14745167382273955 63.14481112970572 0.19063159233593685
8898 59.681669333387035 0.14745499247851998 59.34357921942054 0.19063512148797288
8899 66.36970639095269 0.1474583537639136 66.03160934012992 0.19063869705886505
8900 58.86300380042381 0.14746164409350734 58.524899939147495 0.19064221718280652
8901 62.40315249127409 0.14746495258636194 62.06504181430266 0.19064572438506994
8902 62.28320100161246 0.1474682753612078 61.94508343389645 0.19064929235480857
8903 58.10312032933827 0.1474715230517011 57.76499607013361 0.19065273615295436
8904 62.99113239612318 0.1474748538306133 62.65300123647423 0.1906563058183318
8905 58.35007437617664 0.14747810754479698 58.01193649254443 0.1906597760874116
8906 59.41572329124337 0.14748138675939002 59.07757863471313 0.19066326977084974
8907 60.68632820515851 0.14748469000653075 60.34817669982632 0.1906668153256601
8908 56.91005702494921 0.14748792188177448 56.57189885754131 0.19067024552612197
8909 60.18409414582876 0.14749123867082126 59.845929097399384 0.1906738097585529
8910 57.714174956935835 0.14749448405926227 57.376003210688694 0.19067726218787626
8911 57.28917133099408 0.14749776184857694 56.95099279912148 0.1906807700240214
8912 59.15897607810759 0.14750105103646013 58.82079073961322 0.19068428745791505
8913 55.97066195495775 0.14750429461267936 55.63246991768424 0.1906877426608255
8914 58.132821209029466 0.14750759618736453 57.79462232922237 0.19069128361972565
8915 56.9935071049306 0.14751084894733035 56.65530151089151 0.1906947450917615
8916 55.91360655648139 0.14751412559215205 55.57539417477988 0.19069825610935862
8917 57.86546712396787 0.14751740419239878 57.52724796783947 0.19070175193599778
8918 55.271884297254374 0.1475206606349641 54.933658404077285 0.19070523254212507
8919 56.74302400200935 0.14752394182667306 56.40479132171774 0.19070873846494038
8920 56.249724571064576 0.1475272033132619 55.91148514939241 0.19071221835890198
8921 55.09414390424202 0.14753046669203987 54.75589772891402 0.1907157086359549
8922 56.772196707906 0.14753373611764972 56.43394377713049 0.19071919465785983
8923 54.80451211172473 0.1475369896582681 54.46625244682664 0.1907226752398272
8924 55.787400235393065 0.14754024812722882 55.44913383802724 0.1907261492386003
8925 55.5876168024229 0.14754350576470313 55.24934366333855 0.19072963331964513
8926 54.60860077056682 0.1475467447932203 54.27032093705252 0.19073308872107952
8927 55.84931389037173 0.14754999993011914 55.51102732386442 0.19073656657719093
8928 54.49593957728578 0.14755323174362797 54.15764632615625 0.19074001938590548
8929 55.04850379481896 0.14755646636588823 54.71020385819468 0.19074347025839114
8930 55.05257250629706 0.1475597013050274 54.71426587350067 0.19074693149136415
8931 54.241717657374465 0.1475629115720708 53.903404391829355 0.19075035397303935
8932 55.108497127567055 0.14756614060434312 54.770177177157876 0.19075380980483667
8933 54.232143372583444 0.1475693398204418 53.89381680926801 0.19075722349499383
8934 54.43804428297277 0.14757254628619187 54.099711085036986 0.19076065164959174
8935 54.60587390078334 0.14757574432268403 54.26753408625128 0.1907640702093716
8936 53.87221711516202 0.1475789246362282 53.533870724071775 0.19076746645402293
8937 54.525863255398235 0.14758211507552457 54.187510258875406 0.19077088144730767
8938 53.913314456306566 0.14758527964553209 53.57495491629288 0.1907742603681493
8939 53.93956775373156 0.1475884499113621 53.60120164919818 0.19077765462201893
8940 54.16738079013342 0.14759160692345072 53.82900815476448 0.19078102844549472
8941 53.49553428576852 0.14759475385862372 53.15715513539589 0.1907843965140011
8942 54.027251986401645 0.14759789997449294 53.68886632390389 0.19078776252326746
8943 53.52266329920119 0.14760103022959073 53.184271156977395 0.19079111199421078
8944 53.5158490254945 0.14760415801871474 53.17745040623677 0.1907944612390058
8945 53.685163084092196 0.1476072766039864 53.346758008780505 0.19079779870770483
8946 53.13270844325362 0.14761038509614646 52.794296928910896 0.19080112924657705
8947 53.5344748956208 0.14761348953050976 53.19605695343203 0.19080445265826426
8948 53.1073994591349 0.14761658369808395 52.76897510594236 0.19080776949446052
8949 53.10606243342696 0.14761966975194382 52.76763168903892 0.19081107463609273
8950 53.18045161614496 0.14762275232536767 52.84201448363453 0.190814380185057
8951 52.77177293638503 0.14762582104554228 52.43332944643903 0.19081766890045238
8952 53.02533492912011 0.14762888914558978 52.68688508080039 0.19082095917413794
8953 52.6983290591508 0.14763194552496645 52.359872876078455 0.1908242375473853
8954 52.670595510513046 0.14763499562721458 52.3321330065627 0.1908275083231312
8955 52.696692898312165 0.14763804214252518 52.358224077354265 0.19083077881537625
8956 52.384106415773914 0.14764107540511545 52.045631308369515 0.19083403199927929
8957 52.53208720647352 0.14764410964115454 52.19360580601097 0.19083729082139386
8958 52.2864413916874 0.14764713067524446 51.9479537284118 0.1908405326003572
8959 52.22526679055578 0.14765014935396398 51.886772866182014 0.1908437750197996
8960 52.24139037249182 0.14765316103728465 51.90289020226933 0.19084700918520317
8961 51.970806982183376 0.14765616439601298 51.632300582652064 0.19085023513529958
8962 52.0772640544763 0.1476591656770865 51.73875142852504 0.19085346027417485
8963 51.86032257039825 0.14766215692221393 51.52180373978515 0.19085667369088988
8964 51.805153062958965 0.14766514554765964 51.46662803077699 0.19085988663431736
8965 51.79662832390088 0.1476681270862572 51.45809710614273 0.19086309067189863
8966 51.56805395458662 0.14767110295274416 51.22951656082951 0.1908662908043678
8967 51.648725931206094 0.14767407450519104 51.31018237136471 0.1908694853361923
8968 51.44229689035613 0.14767703960509293 51.10374717606526 0.19087267468577981
8969 51.414481106912994 0.14767999990625272 51.07592524872501 0.19087585828173273
8970 51.36421850805964 0.14768295577884397 51.02565651381841 0.1908790384623881
8971 51.19617033407481 0.1476859049771168 50.85760221779834 0.1908822112993554
8972 51.2337475098863 0.14768885128467119 50.89517327682861 0.1908853817730219
8973 51.05928364912749 0.14769179101603616 50.720703312378625 0.19088854573282202
8974 51.037188741518754 0.1476947266995015 50.69860230961083 0.19089170520842708
8975 50.96741138143793 0.1476976582443312 50.628818861547906 0.19089486164568745
8976 50.84351128430749 0.14770058334962363 50.504912690680314 0.19089801027755177
8977 50.8466642497 0.14770350645032085 50.50805958462666 0.19090115862301987
8978 50.70688503584945 0.1477064223318769 50.36827431532268 0.1909042981948927
8979 50.67752166065509 0.1477093359445147 50.338904887764016 0.1909074369465606
8980 50.609549845790696 0.1477122439032589 50.27092703275418 0.19091056913325857
8981 50.50465505891298 0.14771514767366578 50.16602621351923 0.19091369772008587
8982 50.497855471277035 0.14771804786175802 50.15922060070722 0.19091682270805752
8983 50.3721279729956 0.14772094254649282 50.033487088432764 0.1909199420163427
8984 50.34981211397413 0.14772383429350266 50.01116522076764 0.19092305891299552
8985 50.274578898028444 0.14772672089374556 49.93592600694034 0.19092617019435795
8986 50.192674312625016 0.14772960379638395 49.85401543042781 0.1909292784008196
8987 50.17360529255651 0.14773248263115205 49.83494042783094 0.19093238209442107
8988 50.06224300157427 0.14773535706647756 49.72357216253968 0.1909354819681014
8989 50.04621183933372 0.14773822779700896 49.70753503383343 0.19093857770328854
8990 49.96228887082541 0.1477410944500403 49.62360610638167 0.1909416699936999
8991 49.90603331690876 0.14774395680628077 49.567344602631245 0.1909447574712349
8992 49.86745644216373 0.147746815958226 49.5287617837554 0.19094784245009958
8993 49.78054736215234 0.1477496702205065 49.441846769902284 0.19095092202954783
8994 49.75614662106244 0.14775252162795074 49.41744010008966 0.1909539993448382
8995 49.67897905913618 0.14775536839602943 49.340266618983755 0.1909570717564044
8996 49.63205890846362 0.1477582117699778 49.29334055567017 0.1909601410234711
8997 49.58677339911159 0.1477610514178192 49.248049140998106 0.19096320669567196
8998 49.51438766055607 0.14776388687043127 49.175657505641496 0.19096626804414318
8999 49.485845550243106 0.14776671933144767 49.147109504067295 0.19096932684435738
9000 49.41428810360102 0.14776954732868608 49.075546175421636 0.19097238085069865
9001 49.37383555338398 0.1477723723711081 49.03508774857848 0.19097543243438522
9002 49.32512693974581 0.1477751933419991 48.9863732667745 0.19097847962930775
9003 49.26290016740265 0.14777801095344767 48.924140632525656 0.1909815239235499
9004 49.23299584388955 0.14778082502473527 48.89423045440751 0.1909845644573006
9005 49.16406840747917 0.14778363549727713 48.82529717021138 0.1909876017705178
9006 49.13215409148309 0.1477864425907658 48.79337701336141 0.19099063553091744
9007 49.07637371949366 0.14778924628976675 48.73759080693607 0.19099366626782402
9008 49.02885347630115 0.14779204640317262 48.69006473666967 0.19099669322830823
9009 48.990351153394435 0.1477948435211932 48.65155659228881 0.1909997175844336
9010 48.93245530666068 0.14779763687248965 48.59365493180403 0.19100273798415454
9011 48.89904367224243 0.1478004274146774 48.56023748890114 0.1910057559266108
9012 48.845592335798685 0.147803214337869 48.50678035131808 0.19100877014273718
9013 48.804076429771264 0.1478059983014574 48.46525864983822 0.19101178163158702
9014 48.763111706757634 0.14780877905031908 48.42428813776975 0.19101478993755935
9015 48.71209420885968 0.1478115565802419 48.37326485716178 0.19101779511765907
9016 48.67867774431959 0.14781433125017895 48.339842615481444 0.19102079758796978
9017 48.62726991501497 0.14781710262498735 48.28842901561954 0.19102379677044698
9018 48.59097002829265 0.14781987124233442 48.252123363657304 0.19102679339301698
9019 48.54790611133652 0.147822636739205 48.209053687710366 0.1910297868869522
9020 48.503753529946444 0.1478253993972868 48.164895352815954 0.1910327777332049
9021 48.46929115209498 0.14782815918779446 48.13042722719139 0.19103576571579922
9022 48.4212184192338 0.1478309160924687 48.08234875214337 0.19103875099796946
9023 48.38867023954898 0.14783367025779595 48.04979483575791 0.1910417335332761
9024 48.34402480741621 0.14783642166017621 48.00514367223474 0.1910447135213035
9025 48.30728631916196 0.14783917028440619 47.96839945820142 0.19104769067613364
9026 48.26946969070994 0.14784191638682095 47.93057710874202 0.1910506655810972
9027 48.22834221773383 0.14784465962556334 47.889443920597856 0.19105363751041554
9028 48.19462313960615 0.1478474005512599 47.85571913160788 0.1910566074470185
9029 48.15369533883591 0.14785013861891041 47.8147856258387 0.19105957437829515
9030 48.118934777748926 0.14785287445805884 47.78001936386877 0.19106253942209647
9031 48.0825160312998 0.14785560756267999 47.7435949221626 0.19106550157451024
9032 48.044145669618544 0.1478583384367786 47.7052188693397 0.1910684618420637
9033 48.01259842104531 0.14786106673106078 47.67366593494872 0.1910714193655293
9034 47.97223419446133 0.14786379281523923 47.63329602660377 0.19107437504232203
9035 47.94254742482424 0.14786651640209714 47.603603580397944 0.19107732802420221
9036 47.90364193894287 0.14786923789550005 47.56469242171913 0.1910802793282418
9037 47.87276390620549 0.14787195687078136 47.53380872148877 0.1910832278459429
9038 47.83721424309587 0.14787467395221224 47.498253394170426 0.19108617497323763
9039 47.80468938265118 0.1478773884393612 47.46572287507531 0.19108911913651294
9040 47.77148183105518 0.1478801012495056 47.43250966756578 0.19109206223989392
9041 47.73936928365582 0.1478828113980886 47.40039147006991 0.19109500218781392
9042 47.70589189316425 0.14788552005821384 47.366908431704466 0.19109794140157385
9043 47.67668998825334 0.14788822601439558 47.33770088497494 0.19110087726399866
9044 47.64098974658153 0.14789093065960676 47.30199500317453 0.19110381274738966
9045 47.615747903620246 0.14789363253711035 47.27674752647707 0.19110674460606775
9046 47.57765694722264 0.14789633333643182 47.23865093731459 0.19110967657161895
9047 47.55578189946302 0.14789903120834524 47.21677026380897 0.19111260444570785
9048 47.516240696025854 0.14790172836241186 47.177223434501876 0.19111553316156485
9049 47.496802251478144 0.1479044222710632 47.15777937219379 0.19111845701329494
9050 47.45627658921317 0.14790711600029582 47.11724809041624 0.19112138279663307
9051 47.43951686170112 0.1479098059661957 47.10048275320277 0.19112430253216056
9052 47.39685546118763 0.147912496510052 47.057815738916595 0.19112722576098187
9053 47.38481722775653 0.1479151825220042 47.045771904032534 0.1911301412019866
9054 47.337167515559614 0.14791787016166746 46.99811658303446 0.19113306236348587
9055 47.333379444571314 0.14792055214226155 46.994322919250344 0.19113597317871242
9056 47.27673276971923 0.14792323724670656 46.93767063951375 0.19113889295877798
9057 47.28574564740416 0.14792591499673444 46.94667793385348 0.19114179855394883
9058 47.21518138895284 0.1479285980882008 46.87610807289406 0.19114471797058047
9059 47.24287920932659 0.14793127121093463 46.903800320787774 0.19114761732787686
9060 47.151824127410755 0.14793395305483242 46.81273963642823 0.19115053792769007
9061 47.20701013284554 0.1479366208468657 46.8679200826372 0.1911534293614803
9062 47.08540978626559 0.1479393025891888 46.746314130146544 0.19115635352985919
9063 47.18279844758229 0.1479419638641047 46.84369724942998 0.19115923428820777
9064 47.01448252398086 0.14794464726161435 46.67537571095253 0.19116216576671127
9065 47.17948063364693 0.14794730004865556 46.8403683022404 0.1911650313578754
9066 46.93904312668418 0.14794998786472807 46.599925162695634 0.19116797612382264
9067 47.21593939470393 0.14795262889094044 46.87681594664359 0.19117081916939896
9068 46.86562436343066 0.14795532557411842 46.52649525092172 0.1911737869348272
9069 47.33361391218604 0.147957949379194 46.99447936759213 0.1911765952147115
9070 46.8223825005664 0.14796066222343893 46.483242236355196 0.19117960198776443
9071 47.630302912176724 0.14796325964530194 47.29115729743919 0.19118235509223208
9072 46.904013112563405 0.1479660007846005 46.5648616841938 0.19118542758500415
9073 48.35144998128315 0.1479685563492153 48.01229333379854 0.191188091135401
9074 47.40527793312551 0.1479713462207005 47.066115312483234 0.1911912744215736
9075 50.144999850948835 0.1479738336023206 49.80583222733961 0.19119379000690812
9076 49.21892083837389 0.14797670702112867 48.87974697040262 0.19119716095013614
9077 54.79429397168244 0.14797908109136323 54.45511546210745 0.19119942848362978
9078 55.02906840022431 0.1479820979930915 54.68988318277503 0.19120311945619228
9079 67.37493694081765 0.14798428087194404 67.03574769377029 0.191204966175414
9080 72.91064751480242 0.1479875453606387 72.57145076241684 0.1912092070249403
9081 102.68296515881646 0.14798940220056445 102.3437654230811 0.1912103335347915
9082 127.12503487632033 0.14799309591318074 126.78582625560232 0.19121552480482748
9083 204.17152841185583 0.14799439469489117 203.83231860207732 0.19121541508359047
9084 289.0609267382495 0.1479988317918185 288.7217056587236 0.19122224773409843
9085 495.21297948554525 0.14799918662779707 494.87376025783726 0.19122004108021065
9086 750.5373212354536 0.14800488351836824 750.1980867069237 0.1912296450114616
9087 1273.265637849299 0.14800372591716368 1272.926410055399 0.1912240679829524
9088 1870.2414055792617 0.14801137519609892 1869.9021562604137 0.1912379436519905
9089 2860.0418144092973 0.14800819714267663 2859.702578360527 0.19122785162802242
9090 3429.200652098045 0.14801803126451596 3428.8613875726437 0.19124649413661585
9091 3955.898733099524 0.14801351969955423 3955.559486153132 0.1912334266928428
9092 2651.992587163465 0.14802329219326352 2651.6533116924834 0.19125217878847006
9093 1717.5023742104047 0.14802077148152884 1717.1631097821212 0.19124365680197425
9094 121.57138449060488 0.14802524434085468 121.23210733426635 0.19125191199768468
9095 529.5551498866693 0.14802782264398334 529.2158666124957 0.19125545152957982
9096 1548.479112423476 0.14802519050570148 1548.1398377169353 0.1912495160350797
9097 1444.0032572480893 0.14803037716993597 1443.6639662775472 0.19126059337219664
9098 1829.1947744489269 0.14802590705165036 1828.8554972404427 0.1912513014323621
9099 209.6737387982542 0.1480271677013966 209.33445555590902 0.19125607464376682
9100 833.6379659940884 0.1480263046031754 833.2986842170079 0.1912554724773396
9101 1100.9324853712535 0.14802116162589019 1100.5932162423112 0.19124796731658777
9102 990.0622986878479 0.14802217136148546 989.7230231823974 0.191253334089063
9103 1330.1481941155753 0.14801593313634961 1329.808934408513 0.19124377392593273
9104 190.46827786572175 0.14801292799890187 190.12902227492702 0.1912426627958294
9105 958.2088739951945 0.14801017445504902 957.8696228378438 0.1912409828955428
9106 897.3207262648984 0.14800256689921318 896.9814927808338 0.19123091716537122
9107 632.8544863985685 0.14800052930904464 632.5152536868195 0.1912321824399969
9108 847.9158368242595 0.14799387162304567 847.5766192742204 0.19122367841600366
9109 204.0202383509573 0.14798801347570106 203.68103218612274 0.19121815135887626
9110 815.4902329925726 0.14798475236200753 815.1510315576489 0.19121668256157684
9111 572.1035013680226 0.14797673371715486 571.7643182151157 0.19120641918973655
9112 293.63359073618415 0.14797318513589452 293.2944125190203 0.19120503202799347
9113 526.9267730611286 0.14796781699538997 526.5876060504647 0.19119919366841268
9114 191.93441071785927 0.14796140840395589 191.59525720789912 0.19119210155619085
9115 529.3518188775906 0.1479588512171862 529.0126685086096 0.19119151776382545
9116 270.9171278041095 0.14795256816931773 270.57799156827116 0.19118366766902328
9117 106.57035091207848 0.14794917412861217 106.23122038774717 0.1911813502027016
9118 347.5485694636349 0.14794622665258708 347.20944430359447 0.19117893338787162
9119 140.51838182904302 0.1479413037749413 140.1792675537212 0.19117297154690563
9120 267.7418289845217 0.147940268354178 267.40271508818563 0.1911736279818429
9121 115.54435253981245 0.14793694810135313 115.20524601603982 0.19116957567128157
9122 56.32972010250405 0.14793497835661845 55.990617238776025 0.19116788537140553
9123 231.83650438030494 0.1479347706697819 231.49740088714316 0.19116872249198627
9124 87.98478250274127 0.14793244528593444 87.64568457962768 0.19116547782765733
9125 116.5745441829828 0.1479332720215165 116.23544339858886 0.191167512372427
9126 71.88314091965961 0.14793312575933787 71.54404044991047 0.1911673439898042
9127 58.387927053635885 0.14793318603837005 58.048826625291035 0.1911672423064771
9128 147.81173848931286 0.14793543618872704 147.47263239714144 0.19117065598269833
9129 57.45319715928331 0.1479358899630716 57.114090739286205 0.19117053003403742
9130 60.06189700965089 0.1479384846425303 59.722784669196734 0.1911738558116277
9131 67.3498081342153 0.14794101955606348 67.01069027938841 0.19117683527082013
9132 62.10447351730544 0.14794306967127666 61.76535188125894 0.19117856637522532
9133 93.59905262089362 0.14794713320364553 93.25992181750976 0.19118367018021526
9134 45.3142963213732 0.14794988338825368 44.97516023086251 0.1911862071224389
9135 50.730281746177795 0.1479538111994026 50.39113744180534 0.19119049317305387
9136 65.60772760329925 0.14795817220520685 65.26857390629131 0.19119552480273175
9137 58.11436566786374 0.14796173388632528 57.77520514831358 0.19119878566382922
9138 67.19413671035329 0.14796683598854057 66.8549651774054 0.1912046969593492
9139 43.23928363073578 0.1479711013832684 42.90010348438012 0.19120904497238597
9140 55.90565775574503 0.14797579662944596 55.56646810447073 0.19121385464485705
9141 62.02960669408844 0.1479811000332813 61.69040571901061 0.19121987504454824
9142 53.19239166108245 0.1479855607342158 52.85318196008769 0.19122414026055326
9143 60.50753032980522 0.14799102072937326 60.16830914390678 0.19123016516907027
9144 46.62069745287436 0.1479960355254511 46.281465958597344 0.1912354587515602
9145 62.25950901511951 0.14800099125614627 61.920267621018866 0.1912404028444965
9146 60.28305539980637 0.14800652792376515 59.943802277294324 0.1912465945882851
9147 52.645202781483604 0.14801133946542702 52.305940099785175 0.1912513422330053
9148 63.10098667792854 0.14801667296592702 62.761712968241056 0.19125703672155311
9149 52.42841546311827 0.14802184205155186 52.08913103332349 0.19126258774322907
9150 66.41542434240318 0.14802669792261228 66.07613024876639 0.19126739571417736
9151 61.00029302646509 0.14803201005638508 60.66098776209944 0.19127325430926284
9152 56.04633996350905 0.14803679030286915 55.707025080195095 0.1912780930110867
9153 66.79452124660106 0.14804174355772043 66.4551962361902 0.19128326685313204
9154 57.750508892203 0.14804671302982164 57.411173526062996 0.19128865311018536
9155 68.11105350140309 0.14805129408069076 67.77170899810464 0.19129320921776116
9156 62.11444141124912 0.14805618467522041 61.775086690754904 0.19129853581899386
9157 60.18050765631875 0.14806074766748123 59.84114365393685 0.1913032547144236
9158 67.86531275585808 0.14806526891365043 67.52593956659834 0.19130792034609145
9159 60.71560715180735 0.14806990580055113 60.37622427780749 0.19131296819930296
9160 67.7107028425834 0.14807418662046481 67.37131137840355 0.19131727755939865
9161 61.924374471290236 0.1480786480798918 61.584973736732266 0.19132208647808405
9162 62.5387594033135 0.14808295579534778 62.19934982897644 0.19132661854171298
9163 66.07799969061824 0.14808711559470505 65.73858167826174 0.19133089676180326
9164 61.039584957295624 0.14809143411435755 60.700157921429444 0.19133560175182077
9165 65.70331151134356 0.14809547750930524 65.36387629831505 0.19133973551921252
9166 60.22062016619252 0.1480996083361653 59.88117640361592 0.19134415424043594
9167 62.5082395147633 0.14810371336373784 62.16878727496452 0.19134852643503794
9168 62.72046511236211 0.1481076381889342 62.381004898266426 0.19135257590675278
9169 59.58673195671047 0.14811173079928835 59.24726319951572 0.19135702639546723
9170 62.791365198548064 0.14811563630304986 62.451888483270615 0.19136107897440524
9171 57.78916528522885 0.14811957060128927 57.449680447216736 0.19136526741082552
9172 60.838912582100505 0.14812355871615815 60.49941947748288 0.19136954590146585
9173 59.1486365062356 0.14812737342324891 58.80913562578237 0.19137350702998074
9174 57.497220977914616 0.14813134482745258 57.157711822750485 0.1913778103366721
9175 59.70377132785226 0.14813520052843127 59.36425426955958 0.19138185776424574
9176 55.45956626934577 0.14813905188579787 55.12004127024821 0.19138594721176458
9177 58.5663872454887 0.14814299559844357 58.226854059490094 0.19139019040016275
9178 56.139757723099926 0.14814678834641365 55.80021678007923 0.19139415467427898
9179 55.55909097788028 0.1481507169609304 55.21954186734529 0.19139839357406208
9180 56.95858813467584 0.14815457830063458 56.61903107887011 0.19140247750509953
9181 53.676476701640404 0.14815841938696847 53.33691173165652 0.1914065505969149
9182 56.424049192534845 0.14816236206521954 56.08447603784526 0.19141079262435837
9183 53.954027160406326 0.14816617917088526 53.61444617813399 0.19141480310145287
9184 54.11696959303222 0.14817010756936466 53.777380461028095 0.19141902443476733
9185 54.81540525519253 0.14817399594040287 54.47580810518979 0.19142315406233443
9186 52.53874898187237 0.1481778577393969 52.19914387778817 0.19142724634479816
9187 54.73599817846552 0.1481818114159764 54.39638487319662 0.19143149385292899
9188 52.5503385036618 0.14818566185260013 52.210717288069816 0.19143555373938126
9189 53.18698347890909 0.14818959830479658 52.8473541113184 0.19143976928589598
9190 53.298150315919436 0.14819350667689388 52.95851288106613 0.19144392817641115
9191 51.93283531596739 0.14819738722427486 51.59318988957956 0.1914480391635566
9192 53.51606104675245 0.14820134054535697 53.17640742798935 0.191452278217737
9193 51.74850226913817 0.14820520938005366 51.408840692834076 0.19145636692404025
9194 52.61480554832352 0.1482091409138421 52.275135840672945 0.1914605667367301
9195 52.291493916351676 0.14821304815433856 51.95181614062455 0.19146472757278568
9196 51.66423051263039 0.1482169290947227 51.32454474416156 0.1914688393741127
9197 52.64251460477214 0.14822086140698584 52.30282069440517 0.19147304895998687
9198 51.34267857260826 0.14822472511064408 51.00297670865174 0.19147713884587372
9199 52.21513255663761 0.1482286312961479 51.875422619928486 0.19148130541298097
9200 51.6428046441587 0.148232513875125 51.3030866889365 0.19148544134707315
9201 51.53971513909001 0.1482363727025162 51.19998923448241 0.19148953190509152
9202 51.979154594051586 0.14824026354371017 51.63942063792423 0.19149369258364474
9203 51.145693716495174 0.14824409947612344 50.805951858445724 0.1914977585733295
9204 51.840978737300006 0.1482479614773876 51.50122890004799 0.19150187577462832
9205 51.20910958152756 0.14825180078048855 50.86935181386037 0.1915059668867049
9206 51.40208055997444 0.14825561914880228 51.062314922313185 0.1915100185124528
9207 51.42517076856031 0.14825945479654998 51.08539719552847 0.19151411823528527
9208 51.004969962227186 0.14826324747487096 50.665188570971615 0.19151814378070015
9209 51.41407399283409 0.14826705396663664 51.07428473616735 0.1915222027001091
9210 50.88080677909562 0.14827084014025746 50.54100969984446 0.1915262391109042
9211 51.158838196713134 0.14827460789047625 50.819033346360534 0.1915302424621245
9212 50.931258477643794 0.1482783833788504 50.59144581620664 0.1915342780583079
9213 50.81895933295399 0.14828212573488198 50.47913895133677 0.19153825588233664
9214 50.92743634955496 0.1482858735842438 50.58760822070803 0.19154225526269222
9215 50.58534840233296 0.1482896046014812 50.245512562257055 0.19154623547442637
9216 50.78818899259639 0.14829331915416613 50.448345484822774 0.19155018861945147
9217 50.48153774330555 0.14829703645679035 50.14168654332952 0.191554163519245
9218 50.53691783840772 0.14830072806278735 50.19705901707444 0.19155809327049186
9219 50.41535253344513 0.148304420442938 50.07548607555548 0.1915620374467117
9220 50.27602766838999 0.1483080996524124 49.93615360332928 0.19156596540830337
9221 50.32163339082108 0.14831176406802182 49.981751755066945 0.19156987168611211
9222 50.07022974856991 0.14831542948752705 49.7303405258999 0.19157379318248838
9223 50.15534559306536 0.14831907428968089 49.81544883990472 0.1915776788709665
9224 49.92343315248731 0.14832271810044736 49.583528859123355 0.1915815752635109
9225 49.929658827527646 0.14832635152663948 49.58974701851821 0.19158545748279615
9226 49.820503067790284 0.14832997191143718 49.48058377299776 0.19158932288108665
9227 49.690424432088356 0.14833359308520333 49.350497639823764 0.1915931991793885
9228 49.70845839741784 0.14833719678910823 49.368524154233754 0.1915970463949814
9229 49.48455642919397 0.1483407996810471 49.14461472684397 0.19160090266895605
9230 49.54403971006388 0.14834439349832038 49.204090570978714 0.1916047455868439
9231 49.34483415818717 0.14834797644717743 49.004877605511034 0.1916085762289569
9232 49.32875583117959 0.1483515600470504 48.98879185688371 0.19161241424882675
9233 49.24700739718508 0.14835512827510158 48.90703604062334 0.19161622828664224
9234 49.10566382975838 0.14835869670977178 48.76568508241449 0.19162005063411516
9235 49.13454763493989 0.14836225608170275 48.79456151935404 0.1916238595041469
9236 48.931420603790194 0.14836580725296208 48.591427136123365 0.19162766041386206
9237 48.972065431928705 0.14836935816726152 48.632064608610506 0.19163146515094023
9238 48.81877075918782 0.14837289565064374 48.478762613223175 0.1916352503139981
9239 48.77274938937966 0.14837643410937404 48.43273391236935 0.19163904290094072
9240 48.7298165347312 0.14837996291253921 48.38979375022153 0.19164282159713789
9241 48.58742617129902 0.148383486278638 48.24739608888604 0.19164659613434037
9242 48.61709639077823 0.14838700759107726 48.27705901244424 0.1916503707429159
9243 48.452328425164374 0.14839051775458603 48.11228377738183 0.19165413002795645
9244 48.46363228331699 0.1483940287057526 48.12358035953084 0.19165789508039485
9245 48.35949728963995 0.14839752967099532 48.01943811367544 0.19166164629351065
9246 48.29523863150222 0.148401027433003 47.955172207887216 0.19166539618200193
9247 48.27313050375856 0.148404521014524 47.93305684013017 0.19166914261386409
9248 48.14970734571061 0.14840800602475054 47.80962646182802 0.19167287785783874
9249 48.16289900546106 0.1484114906157526 47.82281089844187 0.19167661640343434
9250 48.04159971368012 0.14841496571228727 47.701504405869656 0.1916803420981809
9251 48.02840088068744 0.14841843879877514 47.68829837391246 0.19168406797620605
9252 47.957028520022845 0.14842190603253466 47.61691882625597 0.19168778773434517
9253 47.89238666038435 0.14842536707609327 47.5522697933645 0.19169149994375995
9254 47.870756059919124 0.14842882598083615 47.530632021301 0.19169521263728678
9255 47.77543427647566 0.1484322766636167 47.43530308547574 0.191698914336301
9256 47.76857942430819 0.14843572541973854 47.428441082490025 0.19170261639842748
9257 47.68116277008239 0.14843916761406545 47.3410172915194 0.19170631094892518
9258 47.65519521751348 0.14844260528135308 47.315042611581504 0.19171000065062402
9259 47.598420118562444 0.1484460393099252 47.258260390917194 0.1917136883353299
9260 47.54390408080047 0.14844946666537437 47.203737246872464 0.1917173672626329
9261 47.51377633185193 0.14845289150980442 47.173602394501614 0.19172104584050717
9262 47.444002445769144 0.14845631000821466 47.1038214190294 0.191724716731527
9263 47.42200153513979 0.14845972478651157 47.08181342595629 0.19172838439698683
9264 47.35583738191904 0.14846313513141224 47.015642198449726 0.1917320483378937
9265 47.32606652392624 0.14846654008300506 46.985864278256265 0.19173570558696348
9266 47.27387851238229 0.14846994190466636 46.93366920898291 0.19173936149471088
9267 47.231459482688884 0.14847333804467655 46.89124313433629 0.19174301030791374
9268 47.1929060742523 0.14847673072153703 46.85268268685254 0.19174665667822638
9269 47.1417294450724 0.1484801188359528 46.80149902779273 0.1917502984437143
9270 47.11082295228107 0.14848350237071425 46.7705855147824 0.19175393512795694
9271 47.05742101518658 0.14848688249716666 46.717176563067646 0.19175756962176402
9272 47.0277283863817 0.148490257577022 46.68747693090937 0.1917611978953099
9273 46.97762471370568 0.14849362935890745 46.637366260281944 0.19176482406482595
9274 46.94452192259596 0.14849699673578198 46.60425648055231 0.19176844530786932
9275 46.901275662484984 0.1485003600951576 46.561003239696205 0.1917720626936196
9276 46.86232148506594 0.148503720047337 46.52204208775723 0.19177567726137743
9277 46.82704148812632 0.14850707544553376 46.486755126128756 0.19177928655202361
9278 46.782521119940014 0.14851042782420737 46.442227798248794 0.19178289386701203
9279 46.75329275628978 0.14851377594491205 46.412992484095795 0.1917864962490758
9280 46.70659158291045 0.1485171206332266 46.36628436651756 0.19179009575965658
9281 46.6788565822532 0.14852046191152665 46.33854242840989 0.19179369193178297
9282 46.635111843539725 0.14852379916996736 46.29479076051687 0.19179728385289535
9283 46.60388494776825 0.14852713364411352 46.26355694043364 0.19180087369049428
9284 46.56707662622105 0.14853046403681217 46.22674170329708 0.19180445888716552
9285 46.52998570944368 0.14853379159671543 46.1896438759208 0.191808041926169
9286 46.500441203381456 0.14853711564670388 46.16009246650918 0.19181162122557388
9287 46.45921142382682 0.1485404363732185 46.1188557900994 0.19181519735419925
9288 46.433478396667695 0.14854375431115038 46.093115871332955 0.19181877102358907
9289 46.39262120636067 0.14854706858224867 46.05225179705759 0.19182234072083398
9290 46.36588938241304 0.14855038039348642 46.02551309348188 0.1918259085376734
9291 46.329651093975926 0.14855368870819444 45.98926793272347 0.19182947254425825
9292 46.29885496729713 0.148556994377999 45.95846493864771 0.19183303427142614
9293 46.268680818084015 0.14856029710523966 45.92828392788084 0.19183659309793422
9294 46.234046163163434 0.14856359681255565 45.89364241748139 0.1918401488694875
9295 46.20820005948398 0.1485668940918534 45.86778946279722 0.19184370259490963
9296 46.17246902212922 0.148570188200214 45.832051581022846 0.19184725290615462
9297 46.14769319838417 0.14857348004420387 45.80726891696797 0.1918508013719908
9298 46.11399376470767 0.14857676894084323 45.77356264899734 0.19185434676948804
9299 46.08769678184318 0.1485800554121819 45.74725883650959 0.19185788992141112
9300 46.05770315074279 0.14858333935890733 45.717258380669534 0.1918614307143449
9301 46.02917355997438 0.14858662066346506 45.688721970530636 0.19186496878027756
9302 46.00262063548056 0.1485898997750395 45.66216223070378 0.1918685050017404
9303 45.97281052156605 0.14859317621774204 45.632345306947144 0.19187203840116573
9304 45.94825658089745 0.1485964505545603 45.607784560350325 0.191875569992564
9305 45.91871382034303 0.14859972242566635 45.57823499880545 0.19187909911191775
9306 45.89467720706916 0.14860299210124372 45.554191588834975 0.19188262613294008
9307 45.86655017347242 0.1486062595983366 45.526057762698905 0.19188615117517846
9308 45.842216035145626 0.14860952481561987 45.50171683646029 0.19188967386971606
9309 45.815888156378705 0.1486127880524967 45.47538217344868 0.19189319487753115
9310 45.7911518416731 0.14861604905958872 45.4506390790342 0.1918967135793087
9311 45.76644957778846 0.14861930813358562 45.425930039081976 0.19190023057289976
9312 45.74157047715746 0.14862256515335703 45.40104416644241 0.19190374556168918
9313 45.71814377489487 0.14862582020543522 45.3776106960305 0.19190725865892908
9314 45.693416729121736 0.1486290733992946 45.352876885634004 0.19191077008843785
9315 45.67096152132347 0.1486323246234511 45.330414917178906 0.19191427952111545
9316 45.646613036256745 0.1486355741084097 45.306059674692456 0.19191778745587873
9317 45.624876002384205 0.1486388217160424 45.28431588717348 0.19192129349468787
9318 45.60112207323667 0.148642067609503 45.26055520762415 0.19192479800301285
9319 45.579828281441614 0.14864531178649337 45.239254668786764 0.191928300868358
9320 45.55692146564527 0.1486485542389703 45.21634110931622 0.19193180209008456
9321 45.5357761831365 0.14865179512926038 45.19518908608993 0.1919353019173041
9322 45.51394706599971 0.14865503432380078 45.17335323161273 0.19193880006317687
9323 45.49273908197352 0.14865827204566318 45.15213851299302 0.19194229693483394
9324 45.47207332950075 0.14866150817193743 45.131466029095115 0.19194579223369804
9325 45.450789845494334 0.14866474284810544 45.11017581640541 0.19194928624081734
9326 45.43115017393826 0.14866797607528517 45.09052941897925 0.19195277888372494
9327 45.40999940192088 0.148671207852729 45.06937192390138 0.19195627016676972
9328 45.39106518863861 0.14867443832042535 45.05043099003081 0.1919597602873779
9329 45.370379135681944 0.1486776673684121 45.02973821927996 0.19196324903356982
9330 45.35178473345787 0.1486808951979942 45.01113710152997 0.19196673672990866
9331 45.33186222074223 0.14868412169048853 44.99120787591306 0.19197022313868545
9332 45.31334800895552 0.1486873470048165 44.97268695343833 0.19197370851237536
9333 45.29433124444558 0.14869057110225636 44.95366348058424 0.19197719275908473
9334 45.27582334846097 0.1486937940391456 44.93514887847942 0.19198067594240428
9335 45.25766858341828 0.14869701588142775 44.916987409372744 0.19198415816410971
9336 45.23925856910533 0.14870023659372975 44.89857069319116 0.19198763932044027
9337 45.221797099251575 0.14870345630619433 44.88110252331775 0.1919911196276275
9338 45.20365403054153 0.1487066749515734 44.86295275665864 0.1919945989313074
9339 45.18669131971284 0.14870989265718448 44.84598334962365 0.19199807743200156
9340 45.16896683221203 0.14871310938628263 44.82825216778078 0.19200155504496227
9341 45.15236073326143 0.1487163252150954 44.81163937618287 0.1920050318634687
9342 45.1351350752246 0.1487195401655526 44.79440702713545 0.1920085079236014
9343 45.118822013323125 0.14872275425647738 44.778087275862774 0.1920119832038792
9344 45.102103500905656 0.14872596755484624 44.76136207552163 0.1920154578291819
9345 45.08607815736786 0.14872918005060734 44.74533004559261 0.1920189317246385
9346 45.069836685068594 0.14873239181901737 44.729081888222794 0.19202240502678333
9347 45.05411306207728 0.14873560285896667 44.71335158153248 0.1920258776858257
9348 45.03831699997929 0.1487388132214606 44.697548836974896 0.192029349782931
9349 45.02289891195238 0.14874202293691452 44.68212406767583 0.19203282133963898
9350 45.00753379986303 0.14874523202190906 44.66675227547998 0.1920362923611437
9351 44.99240772264878 0.14874844053599579 44.65161951917773 0.19203976293505665
9352 44.977472988982456 0.14875164847445077 44.636678107490084 0.19204323301791948
9353 44.96261900174478 0.1487548559053961 44.621817443118616 0.19204670272076818
9354 44.94811282557646 0.14875806282678614 44.60730459074843 0.19205017200124558
9355 44.93352028437824 0.1487612692919602 44.59270537414107 0.19205364094520944
9356 44.91942638599897 0.14876447532080364 44.57860480112639 0.19205710955177738
9357 44.90510236296574 0.1487676809391588 44.56427410417212 0.19206057785446445
9358 44.89138726721375 0.1487708861938411 44.55055233511453 0.1920640459053727
9359 44.87735348787159 0.14877409108586312 44.53651188309599 0.19206751368973493
9360 44.86397435050022 0.1487772956798213 44.52312607352507 0.19207098129532882
9361 44.85025613643541 0.14878049996564863 44.50940118778393 0.19207444868583343
9362 44.83717315830028 0.1487837040097442 44.49631153833726 0.19207791595328022
9363 44.823787525876035 0.14878690780687215 44.482919234997944 0.1920813830712189
9364 44.81097383933032 0.1487901114114906 44.47009887781014 0.19208485010869564
9365 44.797922748178905 0.1487933148333106 44.45704111627642 0.1920883170691688
9366 44.785367565390914 0.1487965181092552 44.44447926329403 0.19209178398762902
9367 44.77263837929555 0.14879972126494248 44.43174340713136 0.19209525089924862
9368 44.76034344626475 0.14880292432302802 44.41944180413015 0.19209871781156884
9369 44.74791476229123 0.14880612731850842 44.40700645019438 0.1921021847783425
9370 44.735887249338695 0.14880933026840187 44.39497226727335 0.19210565179694397
9371 44.72373628218182 0.14881253320770121 44.38281463005318 0.19210911892093127
9372 44.711982019586344 0.1488157361567527 44.37105369727421 0.19211258615537555
9373 44.70009005791202 0.148818939143046 44.359155065230226 0.19211605353874486
9374 44.68860982288562 0.14882214219565149 44.34766815959557 0.19211952109439803
9375 44.67696405239883 0.1488253453316542 44.33601571822702 0.19212298884016038
9376 44.66575357972328 0.14882854858930533 44.32479857431573 0.19212645681824167
9377 44.65434554345896 0.14883175197703424 44.313383866452206 0.19212992502971804
9378 44.64339823255183 0.14883495553887013 44.3024298834846 0.1921333935283631
9379 44.63222044206146 0.14883815927905944 44.29124542047444 0.19213686230796412
9380 44.62153100861828 0.14884136324257663 44.28054931395209 0.19214033142360895
9381 44.61057342474545 0.14884456743409408 44.26958505643974 0.19214380087162278
9382 44.60014100086542 0.14884777189570336 44.259145958269634 0.19214727070008147
9383 44.58938850848336 0.14885097663520752 44.24838679093419 0.19215074091396067
9384 44.57921851937661 0.1488541816904814 44.23821012613525 0.19215421155087695
9385 44.56864961167152 0.1488573870723936 44.22763454197395 0.1921576826251713
9386 44.558754648659324 0.14886059281601535 44.217732901677444 0.19216115416586427
9387 44.54834075315298 0.14886379893273075 44.2073123280276 0.19216462619265018
9388 44.538741280190045 0.14886700545827336 44.19770617600017 0.19216809873160431
9389 44.52844572110091 0.14887021240046275 44.18740393689934 0.19217157180111188
9390 44.51917170647577 0.1488734198001521 44.178123241244194 0.19217504543142058
9391 44.50894718458261 0.14887662765700427 44.167892037293036 0.19217851963256752
9392 44.500041761707514 0.14887983602159255 44.15897993124035 0.19218199444557243
9393 44.48982525829173 0.14888304488090137 44.1487567435446 0.19218546986622112
9394 44.48135151842534 0.14888625429971306 44.14027631817417 0.1921889459514606
9395 44.47105544724125 0.14888946424777613 44.12997356031512 0.1921924226783509
9396 44.463107700300874 0.14889267480893573 44.12201912536813 0.19219590012380908
9397 44.45260569918608 0.14889588593027353 44.11151043501359 0.19219937824221628
9398 44.44532723483745 0.148899097721102 44.10422527998154 0.19220285713480592
9399 44.43443197753134 0.14890231009801264 44.093323330705324 0.19220633672800425
9400 44.428042759132076 0.14890552320559136 44.08692741877227 0.19220981715421245
9401 44.41647129950695 0.14890873691752332 44.075349264286636 0.1922132983027919
9402 44.41131147264675 0.14891195142947478 44.0701827408678 0.19221678034947898
9403 44.398630461760185 0.14891516655212902 44.057495032077576 0.1922202631304783
9404 44.395229663538544 0.14891838255774856 44.054087534094876 0.19222374688592214
9405 44.38076749951207 0.14892159916171896 44.039618668978726 0.19222723137162312
9406 44.379956813928445 0.14892481675371977 44.03880128024769 0.1922307169270355
9407 44.36266093854926 0.14892803490232212 44.02149870046384 0.19223420318310527
9408 44.36575594611547 0.1489312541796495 44.02458700130079 0.19223769063503418
9409 44.34395848758134 0.148934473925346 44.002782834938515 0.1922411787174792
9410 44.35306176109409 0.14893769499783552 44.01187939792447 0.19224466817179087
9411 44.32409094195724 0.14894091637624784 43.98290186745916 0.1922481581218273
9412 44.34259692338154 0.1489441393724364 44.00140113430868 0.19225164970042713
9413 44.30212700151387 0.1489473623922352 43.96092449758587 0.19225514153576287
9414 44.335572997451216 0.14895058747257858 43.99436377459062 0.19225863538802485
9415 44.27652771097946 0.14895381209828273 43.93531176979321 0.19226212908796755
9416 44.33404295470978 0.14895703947770134 43.99282028982179 0.19226562541028494
9417 44.24473144831515 0.14896026560019318 43.903502061824796 0.19226912089016115
9418 44.34153149658284 0.1489634955868454 44.00029538103637 0.1922726199596191
9419 44.20245811555436 0.14896672297241875 43.861215275555416 0.1922761170265218
9420 44.36419073311419 0.14896995603497298 44.02294115781985 0.19227961925936304
9421 44.142568019865664 0.14897318423652114 43.80131171809416 0.19228311753497687
9422 44.412992040976455 0.14897642112192677 44.07172899626551 0.19228662358901297
9423 44.053286190605945 0.14897964932278196 43.7120164189093 0.19229012237386503
9424 44.508078392547404 0.14898289126433537 44.16680186795356 0.19229363332951271
9425 43.915783995929196 0.1489861180012668 43.57450074656582 0.19229713136211116
9426 44.68794432160078 0.14898936708957314 44.346654305465826 0.19230064904538718
9427 43.70216684969759 0.14899258975718294 43.3608701158692 0.1923041440712067
9428 45.03029025349721 0.14899584960763615 44.688986732254165 0.1923076716354132
9429 43.37922247648247 0.14899906356418124 43.037912253289 0.19231115962928197
9430 45.703489625863476 0.14900234052916747 45.362172582721676 0.1923147026126344
9431 42.93904522138619 0.14900553747044532 42.59772150755052 0.19231817636522328
9432 47.10453751938336 0.14900884286176996 46.763206931888554 0.19232174463304003
9433 42.53307225663413 0.14901200784296806 42.19173505762598 0.1923251911651768
9434 50.257066683553354 0.14901536204634083 49.915722518992965 0.19232880251404902
9435 42.97817894819349 0.14901846799870047 42.63682828186614 0.19233219832865184
9436 58.030602458918125 0.14902190816651775 57.68924466550298 0.19233588524862666
9437 47.56615184710698 0.14902490578892091 47.22478775369046 0.19233918762760613
9438 79.04547297669966 0.149028500348289 78.7041014662326 0.19234301011875746
9439 68.37212421620427 0.14903129964308437 68.03074677513425 0.19234614142694487
9440 140.5086422344636 0.14903517570751193 140.1672568473922 0.19235021136388022
9441 147.6671513179064 0.14903761356637216 147.32576067197556 0.19235303236444945
9442 330.03114558248024 0.14904200736369352 329.6897460166448 0.19235755847175723
9443 425.1120251456857 0.14904379856446923 424.7706215149126 0.19235983220861394
9444 916.9218053930816 0.1490491353263248 916.5803910680164 0.19236518973894468
9445 1289.3167746861054 0.14904984397819207 1288.9753582565784 0.192366585548905
9446 2530.205385944382 0.14905677312503277 2529.8639558440113 0.19237332724600334
9447 3211.7307472591715 0.1490560585131518 3211.3893174474115 0.19237375324702224
9448 5189.154055984618 0.1490648939713184 5188.8126091191125 0.1923819715342237
9449 4062.998053451976 0.14906379432198197 4062.6566066593577 0.19238299829617433
9450 4536.232692972825 0.14907201174523013 4535.891231288434 0.19238967264558235
9451 810.8140642749802 0.14907423647224483 810.4725945665122 0.19239547199587853
9452 829.9807622503013 0.1490758412961023 829.639292059879 0.19239434912619177
9453 2280.8162695640144 0.14908283420195292 2280.474781342306 0.19240538750643923
9454 891.8216307038492 0.1490780851525252 891.4801542661904 0.19239835250625825
9455 3372.6814220484875 0.14908431433356728 3372.339931032424 0.1924067017298517
9456 71.90947816088472 0.14908133136154542 71.56799249232313 0.19240433720005085
9457 608.7011305775175 0.1490789708741538 608.3596509783657 0.19240062827762908
9458 2850.048296987867 0.14908126606260202 2849.7068095141462 0.1924062076580454
9459 456.53564130974536 0.14907238303731474 456.19417428979045 0.1923946369175997
9460 1895.5536635187964 0.1490730771689498 1895.2121926217023 0.19239781992523788
9461 833.806030865771 0.14906714617363584 833.464572130094 0.19239158950348464
9462 214.64075404062226 0.14905960928758696 214.2993111816907 0.19238324964396236
9463 2574.219720011463 0.14905799557702504 2573.878278038937 0.19238397694881548
9464 319.3910021488986 0.14904753827314465 319.049583143863 0.19237146676251773
9465 473.04490689932857 0.14904283852413547 472.70349554863543 0.19236851216900935
9466 1617.9124451918 0.1490365831308095 1617.5710465340214 0.19236207464782887
9467 89.51056014532068 0.14902679821251655 89.16918161971046 0.19235172739771317
9468 1105.3800538882335 0.14902256993365337 1105.0386822843966 0.1923490339034159
9469 607.2679627250028 0.1490139166002156 606.9266095663095 0.1923392420931197
9470 69.72531189348872 0.14900678117363497 69.3839719596776 0.19233315263749232
9471 1164.611243627604 0.14900169812476613 1164.2699138575636 0.19232807191560386
9472 82.33229951361929 0.14899382848301146 81.99098556017644 0.19232012495983183
9473 172.26516380007908 0.14898879916410332 171.92385908546413 0.1923159154508503
9474 707.5468688145982 0.14898383722484312 707.205574363074 0.19231061429935306
9475 80.09659787258731 0.1489780822537227 79.7553141521391 0.1923056381944872
9476 329.7350348254293 0.14897474238109856 329.39375782558136 0.1923022574668556
9477 203.2454763107014 0.14897120452881052 202.90420588731723 0.19229921885536747
9478 64.34096120088923 0.14896758507097796 63.999697665603634 0.19229595021461926
9479 370.6248075688624 0.14896635048546536 370.2835463905647 0.19229482781223942
9480 75.42224026394565 0.14896438416831007 75.08098219780256 0.1922936819747854
9481 48.7737969561065 0.14896318543005574 48.43254147025925 0.19229230041719442
9482 227.25035871466784 0.14896409890008944 226.90910052118898 0.19229409457877542
9483 71.0205130522314 0.14896351483678733 70.6792558525654 0.1922936848291899
9484 90.63585861086679 0.1489652175669926 90.29459775445797 0.1922956388418332
9485 98.4184627685434 0.14896741379715953 98.0771966129132 0.19229874183304793
9486 71.84267494926641 0.1489687252570536 71.50140641226193 0.19229981174742566
9487 125.3851887209116 0.14897288595874283 125.04391090095444 0.1923049339984211
9488 43.1644142654439 0.1489757021581975 42.823130632902675 0.19230793038302832
9489 46.59362204499028 0.14897951568205745 46.252330545051066 0.19231198425715634
9490 106.05709385647405 0.14898478917793898 105.71579094061563 0.19231812668047768
9491 65.42832141862873 0.14898854790617827 65.0870111557724 0.19232171495015934
9492 53.63318541738141 0.14899445002239914 53.29186253554955 0.19232843180946127
9493 59.94722678834391 0.14899987891702807 59.605892823478925 0.19233408594795748
9494 57.1136829484453 0.1490051265652331 56.7723382688099 0.19233955307016878
9495 77.88131245536596 0.1490119029754815 77.53995353419162 0.19234701819884092
9496 51.62614146727168 0.14901752952117703 51.284771316980844 0.19235262076966098
9497 42.71925697153625 0.14902405014594974 42.377873186721665 0.1923597346686362
9498 85.21827860599272 0.1490308234503851 84.87688104763191 0.19236673491042672
9499 45.889733197043775 0.14903696840742087 45.54832310043799 0.19237312819836203
9500 53.71639895022749 0.14904398249208473 53.374974376483244 0.19238059125216456
9501 72.29163118605854 0.14905061441605916 71.95019322783293 0.1923873438095594
9502 42.608354267579124 0.14905715309358347 42.26690281451983 0.19239429996570806
9503 82.46932682815567 0.14906411951433113 82.12786126386816 0.19240144477317994
9504 51.21962680236428 0.14907066125712487 50.87814784279667 0.19240829831048128
9505 46.96080736641481 0.14907723450647242 46.61931501284588 0.19241511906245898
9506 89.10056001959416 0.14908402469769944 88.7590538697281 0.19242212516834886
9507 45.27414203056204 0.14909033288003012 44.932622937326975 0.19242876035503245
9508 67.1609271272247 0.14909681143641298 66.81939495495668 0.1924353608316082
9509 73.34034316452549 0.1491033128698608 72.9987976195564 0.19244223209923464
9510 47.90029066776911 0.1491092973601593 47.55873301412465 0.19244835628430543
9511 82.07446472518174 0.14911569778039804 81.73289400885982 0.19245501854151806
9512 59.39979138200034 0.1491217084478971 59.058208342582326 0.19246133097011153
9513 56.84995205759723 0.14912753633299516 56.50835725956136 0.1924672617028742
9514 83.05021571757288 0.1491337055271981 82.70860818481736 0.1924738272283197
9515 53.629894390227065 0.14913923407402677 53.288275676934084 0.19247947921895117
9516 66.90491717773747 0.14914506547622355 66.56328651925725 0.19248559300401427
9517 73.0474711452715 0.14915077192438375 72.70582877213111 0.19249160121600753
9518 53.60855198950002 0.14915610254457626 53.26689882079296 0.19249706616248696
9519 75.40029241213321 0.14916183081668385 75.05862739867364 0.19250318264289631
9520 61.756010270474825 0.14916709449816531 61.4143345675623 0.19250860841435583
9521 56.82525739908099 0.14917245206496305 56.48357068324239 0.19251426377363648
9522 74.33791167460896 0.14917788475306026 73.99621379388525 0.19251999597065772
9523 54.677093112774145 0.1491829681294909 54.33538486622145 0.19252527842320413
9524 63.21714213528205 0.1491883145359925 62.87542283737754 0.1925309833685196
9525 66.0325566810148 0.14919346450210735 65.69082686590701 0.1925363506056808
9526 52.764224799992604 0.14919855827688416 52.42248448367474 0.1925417580409804
9527 66.616611700036 0.14920378302262688 66.27486064582685 0.19254727118653017
9528 56.88823981145699 0.1492088168788565 56.546478421486455 0.19255257309168408
9529 54.86809120545645 0.14921392303131087 54.526319280610046 0.1925580018150958
9530 64.15291890256304 0.14921904258942684 63.81113647430546 0.19256338566816003
9531 51.943081015226085 0.14922405659339963 51.60128823496016 0.19256872367252892
9532 58.14409162636204 0.14922915352277538 57.80228837839361 0.19257409444565182
9533 57.657000945134314 0.14923423256704135 57.31518722158019 0.1925794909870845
9534 51.05123974918558 0.1492392391076409 50.70941572171121 0.1925847883667233
9535 59.061902909005674 0.14924436116559608 58.72006834339073 0.1925902044493522
9536 52.30682224042843 0.1492493990722323 51.96497727611213 0.19259556524406976
9537 52.71584672526991 0.14925444324380577 52.373991408401366 0.1926008736247443
9538 56.41437972088716 0.14925958098374204 56.07251379028702 0.19260634961639794
9539 50.02849609974231 0.1492645828811754 49.686619895771926 0.19261162108920976
9540 54.239938764563966 0.14926971121803378 53.89805199651097 0.19261705683496383
9541 52.71303741392861 0.1492747987790703 52.37114015996492 0.19262245518462887
9542 50.142223115678426 0.14927983823056537 49.8003155190938 0.19262775835406376
9543 54.180230590156995 0.14928500188503407 53.83831233271279 0.19263325555917285
9544 50.24871258232766 0.1492900353713776 49.90678399721619 0.1926385497400936
9545 51.086123174937285 0.14929515551540407 50.744184041175636 0.19264397824624344
9546 52.642279627593545 0.1493002692891978 52.30032997262423 0.19264938568011078
9547 49.248395239564275 0.1493053179207544 48.90643521655505 0.19265470508846547
9548 52.05149490531446 0.14931046221762273 51.709524279834596 0.1926601632622497
9549 50.68905212920942 0.14931552013577506 50.34707112484459 0.19266548422906107
9550 49.47858044841795 0.1493206104052087 49.13658896204031 0.19267087597242868
9551 52.053362808069174 0.14932571161273428 51.711360839683536 0.19267625677290232
9552 49.17850641300511 0.14933075756242262 48.8364940720806 0.1926815833620847
9553 50.51688074106105 0.14933584650498985 50.17485793072412 0.19268696383194014
9554 50.84896254956265 0.14934090055471172 50.50692935826625 0.19269229074168673
9555 48.87949353196728 0.14934593992904316 48.53744997080331 0.1926976212349296
9556 51.16490692172088 0.14935099486446424 50.82285297686169 0.1927029499947263
9557 49.401753063254574 0.14935601292801107 49.059688794170555 0.1927082561560117
9558 49.564370046700304 0.1493610262895977 49.22229547519285 0.19271354521785813
9559 50.63031563137973 0.1493660435105452 50.288230740992034 0.19271884687714722
9560 48.786819004336685 0.14937101625795035 48.4447238870688 0.19272410100993298
9561 50.22152642249132 0.14937600325610648 49.879421054708885 0.1927293645263277
9562 49.56689359175182 0.14938096766482317 49.224778004676345 0.19273461941064857
9563 48.99235636457533 0.14938590003266494 48.650230642274124 0.1927398222685409
9564 50.13516764453416 0.14939085429737148 49.79303172105761 0.19274506917917447
9565 48.82993385477266 0.14939575395637056 48.48778785607844 0.19275024473785105
9566 49.38431376783648 0.14940066384090842 49.04215766568002 0.19275543831555272
9567 49.50088714613432 0.14940555806657732 49.15872096685325 0.1927606212144913
9568 48.608998261080146 0.14941041392970153 48.26682209553858 0.19276575161186305
9569 49.50371389922668 0.14941529075701698 49.16152768512058 0.19277092334907803
9570 48.782350811596864 0.14942011929947885 48.440154664047675 0.19277602824970838
9571 48.70242852252288 0.1494249511666163 48.36022242130668 0.19278115004958615
9572 49.187224695195944 0.14942977040770994 48.84500866961339 0.19278625517484796
9573 48.28738463467396 0.14943455763882416 47.94515875191452 0.19279132512061842
9574 48.8438432011605 0.1494393543536488 48.5016074327161 0.19279641409075504
9575 48.558805057985644 0.14944411879282934 48.216559478994924 0.1928014601978928
9576 48.1533090353767 0.14944887714072502 47.8110536478087 0.19280651042727728
9577 48.69743201775377 0.1494536267230645 48.35516684576395 0.19281154526675928
9578 47.966049237555026 0.14945835322237794 47.62377432312438 0.19281656120826965
9579 48.22177360057742 0.14946307706425674 47.879488950180026 0.19282157333314257
9580 48.18664261407346 0.14946778567636512 47.84434825808498 0.19282657031212397
9581 47.6988629006117 0.1494724788425913 47.35655886840373 0.19283155336538266
9582 48.12766064465722 0.1494771690365224 47.785346944507474 0.19283653111322224
9583 47.62925668429573 0.149481841446804 47.286933347675685 0.19284149517324156
9584 47.66254213334576 0.14948650477790704 47.32020918366295 0.19284644490489924
9585 47.74156877331126 0.14949116399008422 47.39922621256718 0.19285139675399118
9586 47.30478408819503 0.1494958024450532 46.96243196353778 0.192856322212194
9587 47.56264820189393 0.1495004430165972 47.22028650524792 0.19286125362940731
9588 47.2834218474798 0.14950506750616147 46.94105061172972 0.19286616824392025
9589 47.16974633027909 0.14950968282455368 46.82736557638627 0.19287107106826734
9590 47.2928318392166 0.14951429725321377 46.95044156357081 0.19287597839258144
9591 46.94524701572789 0.14951889181252032 46.60284726477197 0.19288085914340086
9592 47.05952229138219 0.1495234895695403 46.717113052444844 0.19288574936780475
9593 46.939093094717556 0.14952807277539998 46.59667440129646 0.1928906206456961
9594 46.747456910977405 0.1495326489854729 46.405028775371775 0.19289548662016
9595 46.87965222114722 0.14953722267180794 46.537214647489535 0.19290035098587158
9596 46.61086124805463 0.149541781561998 46.26841426875652 0.19290519773611112
9597 46.639370483126825 0.14954634035910688 46.29691409472789 0.19291004803982773
9598 46.603585253631394 0.14955088827142649 46.26111948139993 0.19291488396003903
9599 46.39678343956846 0.14955542954612353 46.05430829401987 0.19291971600246124
9600 46.51096257334495 0.14955996667894933 46.16847806454833 0.19292454211766905
9601 46.30690597507466 0.14956449390082371 45.964412121805125 0.19292935936870864
9602 46.2933190549012 0.1495690166533526 45.95081586653825 0.19293417170959734
9603 46.28703275647357 0.1495735331453594 45.944520245357346 0.1929389779708683
9604 46.10724250596387 0.14957804107604378 45.764720688942624 0.19294377594520293
9605 46.18275178445738 0.14958254550205682 45.84022066915196 0.1929485698033631
9606 46.03867134335457 0.14958704176399704 45.696130944734335 0.19295335685624593
9607 45.99977228400708 0.14959153153414337 45.65722261684392 0.1929581356290216
9608 46.00116591416008 0.1495960176266819 45.658606983461645 0.1929629130717523
9609 45.85900393762397 0.1496004935602296 45.51643576583352 0.19296767823021765
9610 45.89297031763727 0.1496049673201047 45.55039290727454 0.19297244304262953
9611 45.80065623557289 0.14960943245034752 45.45806960460915 0.1929771985133915
9612 45.74119289116222 0.14961389173164433 45.39859705142414 0.1929819480064327
9613 45.74840542827565 0.1496183469803586 45.4058003864969 0.19298669479839475
9614 45.63302688743591 0.14962279282341467 45.29041266414613 0.19299143046636053
9615 45.64003432839294 0.14962723623458987 45.29741092631363 0.1929961658447153
9616 45.58052592468363 0.14963167118642642 45.23789336237118 0.1930008911260158
9617 45.51044304806127 0.14963610116531106 45.16780133410868 0.19300561278727135
9618 45.52061433321164 0.1496405259597768 45.177963478454735 0.19301032879712926
9619 45.42120806676685 0.14964494337562032 45.07854808578967 0.19301503760155986
9620 45.416793651807154 0.14964935675194913 45.074124552241585 0.19301974281361597
9621 45.37018455931991 0.14965376338092085 45.02750635503165 0.19302444090734588
9622 45.30340129535992 0.1496581645625422 44.96071399657977 0.19302913421760193
9623 45.30758601013161 0.14966256080246185 44.96488962716174 0.19303382216740897
9624 45.22366526152484 0.14966695071684605 44.88095980633295 0.19303850447504095
9625 45.21206245909314 0.14967133579183153 44.8693479418692 0.19304318143211124
9626 45.17030132483299 0.14967571570546384 44.82757775507855 0.19304785404897792
9627 45.11275734709271 0.14968008949257147 44.77002473767902 0.1930525199211149
9628 45.10610835102771 0.14968445950681392 44.7633667087362 0.19305718278469117
9629 45.03942437252584 0.14968882312669993 44.69667371047766 0.1930618389214797
9630 45.018961755314834 0.1496931826241978 44.67620208152005 0.1930664911705821
9631 44.98374220943285 0.14969753721880846 44.64097353335813 0.1930711388559132
9632 44.93178951232197 0.14970188627958367 44.58901184548023 0.19307578056215072
9633 44.91888560794397 0.1497062319564666 44.576098956242106 0.1930804197453973
9634 44.864552209850615 0.14971057165816076 44.52175658594863 0.19308505224382647
9635 44.83844566114263 0.149714907969469 44.49564107099535 0.19308968217781217
9636 44.809215671808374 0.14971923936922185 44.466402125670946 0.19309430676821035
9637 44.760193427485994 0.14972356641339835 44.417370933664216 0.1930989274083778
9638 44.74633115714744 0.14972788976181733 44.40349972302806 0.19310354435755267
9639 44.69781440196124 0.14973220838024184 44.354974036956754 0.19310815662424027
9640 44.67246701717655 0.14973652349873762 44.32961772805226 0.19311276562554971
9641 44.64441118860845 0.14974083451444312 44.30155298363141 0.1931173704625931
9642 44.601208593599964 0.14974514159610436 44.25834148036801 0.19312197163584682
9643 44.585604296911235 0.1497494452584545 44.242728282343265 0.19312656930951572
9644 44.54243029978703 0.1497537449890925 44.19954539142798 0.19313116336995853
9645 44.51906417604232 0.14975804126619377 44.176170380965594 0.19313575381052786
9646 44.490943912737684 0.14976233426692387 44.14804123707118 0.19314034139957384
9647 44.45471867200934 0.1497666234203875 44.111807123693936 0.19314492489501767
9648 44.43621377968261 0.14977090986532476 44.09329336369617 0.1931495061211174
9649 44.39980437282708 0.14977519251494786 44.05687509692429 0.19315408338784854
9650 44.37636366681365 0.14977947237293637 44.03342553631063 0.19315865813008903
9651 44.350701849738854 0.14978374906903338 44.00775487088698 0.19316322978284528
9652 44.318422345286145 0.14978802254560597 43.97546652450569 0.19316779823484626
9653 44.299759367540375 0.1497922934760946 43.956794709635645 0.1931723644286303
9654 44.2677143575476 0.14979656107260783 43.92474086930994 0.19317692716505055
9655 44.245383327301944 0.14980082623781443 43.902401013246255 0.19318148781787398
9656 44.221773540260536 0.14980508843272222 43.87878240643521 0.1931860453926074
9657 44.19255166916529 0.1498093479855049 43.84955172056708 0.19319060061271173
9658 44.174924141895836 0.14981360499655652 43.831915383641196 0.19319515325808181
9659 44.14536081113954 0.14981785931289868 43.80234324839043 0.1931997034362135
9660 44.1256216139659 0.14982211120370909 43.78259525157205 0.19320425119014067
9661 44.10231395035942 0.1498263606637 43.7592787929646 0.19320879673111466
9662 44.07728625165277 0.1498306075940299 43.73424230431415 0.19321333974458468
9663 44.059200498193476 0.14983485239824978 43.71614776495516 0.19321788084006727
9664 44.03315862326936 0.14983909469394044 43.69009710911157 0.19322241946385332
9665 44.014460226145715 0.14984333492582932 43.67138993505228 0.19322695616760618
9666 43.99254884338366 0.14984757292754064 43.649469779689284 0.19323149076683507
9667 43.9702869192236 0.14985180873818021 43.62719908726472 0.19323602322069783
9668 43.9524371249078 0.14985604265439714 43.609340528258286 0.19324055399511894
9669 43.929201303838376 0.14986027433051 43.58609594699713 0.19324508251073655
9670 43.91134784263948 0.14986450426613218 43.568233728841435 0.19324960953190767
9671 43.89105691511061 0.14986873212767296 43.5479340485207 0.19325413446223835
9672 43.87059940522597 0.14987295822116573 43.52746778916033 0.19325865784446786
9673 43.85373508073768 0.14987718250024962 43.510594718804604 0.19326317943282445
9674 43.83214177855763 0.14988140499344482 43.48899267414394 0.1932676994202463
9675 43.815881689575725 0.1498856258343694 43.472723845941644 0.1932722177997123
9676 43.79619570729851 0.14988984501240052 43.453029127593894 0.19327673469221526
9677 43.778182931172935 0.14989406256677218 43.43500761860292 0.19328125000324783
9678 43.761339689166974 0.14989827866310135 43.41815564646503 0.19328576403883804
9679 43.74211870753285 0.1499024931545697 43.39892593786858 0.19329027650969738
9680 43.72637031627127 0.14990670633300435 43.38316882209637 0.19329478784189563
9681 43.708145452519524 0.14991091802717033 43.36493523674037 0.1932992977519869
9682 43.69150792069806 0.14991512844342794 43.34828898572903 0.1933038065256048
9683 43.67540110644666 0.14991933757594103 43.332173454753615 0.19330831411710123
9684 43.65780534398622 0.1499235454342939 43.31456897801393 0.19331282053799945
9685 43.64288432779691 0.14992775218350543 43.29963924963092 0.19331732598247428
9686 43.62581325042329 0.14993195772797904 43.282559462388875 0.19332183030643907
9687 43.61051231708212 0.1499361622516481 43.26724982107985 0.19332633375062167
9688 43.59508539183781 0.14994036571442784 43.25181418990401 0.19333083621937142
9689 43.57897466042931 0.1499445681976598 43.235694754386934 0.19333533784471807
9690 43.564839041142925 0.1499487697675828 43.2215504327285 0.19333983864684007
9691 43.54881984280638 0.149952970429058 43.20552253369989 0.19334433867743578
9692 43.53481299996225 0.14995717026818453 43.19150699172517 0.1933488379688912
9693 43.51989888338523 0.1499613693269208 43.176584177427856 0.19335333663045065
9694 43.50539550301746 0.1499655676072359 43.16207210083018 0.19335783458004235
9695 43.49164827809271 0.14996976525235362 43.148316180777805 0.1933623320625547
9696 43.47706427761106 0.14997396217034692 43.133723486570695 0.19336682887002227
9697 43.463726335442715 0.14997815856379695 43.120376851547775 0.19337132533114226
9698 43.44986651730054 0.14998235432272414 43.10650834177259 0.19337582120523109
9699 43.43628133354976 0.14998654962495606 43.092914467122746 0.1933803168020535
9700 43.42344755322166 0.1499907444095161 43.080071996883 0.19338481192915022
9701 43.40967238402631 0.14999493879741804 43.066288138388444 0.19338930684044545
9702 43.39746888284149 0.14999913276765878 43.054075948696855 0.19339380137696852
9703 43.38404801868592 0.15000332642877162 43.04064639646106 0.1933982957960889
9704 43.37191419687672 0.15000751973504192 43.0285038872548 0.1934027898868823
9705 43.359226669560776 0.1500117128490676 43.015807672712725 0.19340728399898371
9706 43.347013748146516 0.1500159056488337 43.00358606469973 0.19341177779795157
9707 43.33492165832237 0.15002009837743213 42.9914852881774 0.19341627176753745
9708 43.32295114365607 0.15002429083726526 42.97950608737899 0.19342076543981568
9709 43.31101347967915 0.15002848333051472 42.967559736929616 0.1934252594190191
9710 43.29968365949832 0.15003267561446856 42.956221230757706 0.19342975312614327
9711 43.28760051063155 0.15003686802473032 42.94412939533447 0.19343424727235084
9712 43.27701825689597 0.1500410602828217 42.93353845545582 0.19343874115732698
9713 43.264833219488686 0.15004525277207503 42.921344731073624 0.19344323564298685
9714 43.25481217200675 0.15004944513913088 42.911314997039746 0.1934477298278705
9715 43.242736473437354 0.15005363787540796 42.89923061072473 0.19345222483721486
9716 43.23308500927326 0.15005783047819682 42.88957045936462 0.1934567194304418
9717 43.22118404707199 0.15006202362826263 42.87766080829153 0.19346121515220085
9718 43.21196366245521 0.15006621659110148 42.868431735610876 0.1934657102532325
9719 43.200009430292255 0.1500704103190208 42.85646881309158 0.1934702068816531
9720 43.191553421800535 0.15007460376075774 42.84800411546611 0.1934747025736641
9721 43.17911726569404 0.15007879823557477 42.83555926713602 0.19347920032244106
9722 43.17187356995475 0.15008299225877605 42.82830688104268 0.1934836966532929
9723 43.15849104562903 0.1500871876674398 42.81491566218296 0.19348819577862644
9724 43.15290793109623 0.1500913823450198 42.80932385601588 0.19349269273533237
9725 43.13810722256324 0.15009557890586273 42.79451445009343 0.19349719356394937
9726 43.1347145770703 0.15009977426766616 42.79111311176102 0.19350169104161255
9727 43.117841130265695 0.1501039722451218 42.77423096401322 0.19350619400735283
9728 43.11751468442497 0.15010816826027024 42.77389582440088 0.19351069176381966
9729 43.09743202109689 0.15011236798816338 42.75380445564222 0.1935151974665104
9730 43.10174408043804 0.15011656453341582 42.758107820860005 0.19351969504462163
9731 43.076507539634484 0.1501207664582309 42.73286256882301 0.19352420435324547
9732 43.08814054743069 0.15012496325978752 42.744486883226095 0.19352870094481292
9733 43.05463550218718 0.1501291680177634 42.71097311899379 0.19353321517562724
9734 43.07801180360741 0.15013336455060203 42.7343407296671 0.19353770938970286
9735 43.03143335444816 0.15013757309823475 42.68775355074303 0.19354223060689188
9736 43.07392829826803 0.15014176841747562 42.730239809770566 0.1935467200799854
9737 43.00697498301674 0.150145982249905 42.66327774916462 0.19355125160221354
9738 43.08139207505751 0.15015017470714714 42.73768616801202 0.1935557323383416
9739 42.98326659923306 0.15015439622869117 42.63955192340207 0.19356027960230407
9740 43.11299351066826 0.1501585829864158 42.76927018284164 0.1935647448402083
9741 42.96905968926405 0.1501628161503362 42.62532755622071 0.19356931689300358
9742 43.19939359378868 0.1501669923380036 42.855652846312964 0.19357375513771272
9743 42.99477156419019 0.1501712437650868 42.65102195318069 0.19357836724441074
9744 43.41979149191811 0.15017540099782767 43.07603333210633 0.19358275881396345
9745 43.158106422813646 0.15017968194960962 42.814339303809206 0.1935874370548274
9746 43.98962613462848 0.15018380570813306 43.64585058094783 0.19359174797251863
9747 43.76386613477711 0.15018813559596356 43.42008146176449 0.19359653741666208
9748 45.52067685035994 0.15019220055907473 45.17688394127511 0.19360070852575556
9749 45.7561943748629 0.15019661323568967 45.41239207374404 0.19360568788317173
9750 49.81211343300122 0.15020057491403618 49.4683032427663 0.1936096153208882
9751 52.06947390053897 0.1502051300364269 51.72565384711345 0.19361492338909983
9752 62.305415430302446 0.15020890973758522 61.96158809710528 0.19361842345958236
9753 71.88629285818574 0.1502137133504698 71.54245483787346 0.19362430696181027
9754 99.78918841267847 0.15021717137590743 99.44534418788203 0.19362705342053058
9755 134.0113149633529 0.15022241277598408 133.66745859816976 0.19363395240717823
9756 214.29044319915297 0.1502253025142468 213.94658252779652 0.1936353688421973
9757 327.03787249370686 0.1502313163701943 326.69399711781034 0.19364405952633854
9758 560.9640292866371 0.15023321691049044 560.6201529084008 0.1936431613258559
9759 898.1212158458791 0.15024056264790456 897.7773203487302 0.19365493450090346
9760 1525.092999235481 0.15024084103948787 1524.7491081505075 0.19365024393404187
9761 2301.8642206538557 0.1502502573427489 2301.520303610081 0.19366678643180799
9762 3461.0684194566256 0.150248365896806 3460.724514031174 0.1936570595550387
9763 4031.8315553030384 0.1502599242347678 4031.4876168293667 0.19367854943688154
9764 4299.368874174203 0.15025679564536873 4299.024951258498 0.1936661200601442
9765 2374.939882907452 0.1502674361421043 2374.595929442017 0.19368602929251733
9766 1198.8363574964187 0.1502668767453739 1198.492410479482 0.1936801401913625
9767 144.38053250700673 0.15027079090444262 144.03657532616197 0.19368638994033666
9768 867.2078994786126 0.15027525321272514 866.863930496999 0.1936937284008688
9769 2375.054282246654 0.15027207523515748 2374.7103245588914 0.1936856125274376
9770 1367.50329171806 0.15027734525867423 1367.1593168672923 0.1936975055089079
9771 1379.493628482489 0.15027379850444128 1379.1496649160333 0.19368976795105633
9772 271.9485550965492 0.1502729660487798 271.6045915025082 0.19369062799229908
9773 950.7401720493601 0.15027321130958046 950.3962054537516 0.19369338429898406
9774 1767.434047460113 0.15026656636416144 1767.090098199994 0.19368269375514488
9775 682.4203318027579 0.15026630821576964 682.0763784277099 0.19368706683229142
9776 926.613327182384 0.15026089300091466 926.2693866727111 0.19367961667192998
9777 487.91393019521234 0.15025498305879742 487.57000188006566 0.19367333208789395
9778 922.1264232142352 0.15025280043030584 921.7824960826489 0.193674331156014
9779 1071.4569374760647 0.15024448643384766 1071.1130303014681 0.1936626881626914
9780 219.03396984555093 0.15024043661115447 218.69006822538637 0.19366118355342837
9781 630.6766533276855 0.15023555498065475 630.3327612714812 0.1936565012235353
9782 507.80324313510624 0.1502277584934418 507.45936848693657 0.19364688967622995
9783 531.4811577771334 0.15022502943418423 531.137285514889 0.19364723281027302
9784 440.08500328486616 0.15021855671868323 439.7411457862789 0.1936389418685701
9785 81.61866520079882 0.15021358446752106 81.27481709472421 0.19363452160707798
9786 478.45906469324524 0.15021126241067212 478.115219510582 0.19363392025259546
9787 286.72606915000813 0.15020541304325608 286.38223762055156 0.19362611641334354
9788 154.956701848694 0.1502038252987618 154.61287141831795 0.19362660507726506
9789 210.92661650802594 0.15020156305466398 210.5827906902441 0.19362425472716988
9790 112.8846031315755 0.15019845686298625 112.54078421874705 0.19362045596547342
9791 278.33968402240424 0.15019942937041827 277.995861040886 0.1936235521477898
9792 98.33190295792717 0.15019785278475214 97.98808425894126 0.19362084620115647
9793 42.721563250650604 0.15019848784546752 42.377742446594006 0.19362231621113465
9794 181.19433067522615 0.1502008026781232 180.8505041311256 0.19362574142244407
9795 108.0778023823759 0.15020113253282846 107.73397617094557 0.19362507889751843
9796 101.82926877352624 0.15020505236134654 101.48543305668397 0.1936306644809175
9797 57.306847036193695 0.15020805689196612 56.96300536201567 0.1936336172860504
9798 72.74295428039035 0.15021122553707517 72.39910634344926 0.19363671140401725
9799 131.4598462157683 0.15021705723350734 131.11598510456378 0.1936440539710034
9800 64.98380574971783 0.15022093227060054 64.6399375181219 0.19364729932533278
9801 42.39544559133359 0.15022687465881357 42.05156460495158 0.19365411172319533
9802 74.15165414709749 0.15023330759395168 73.80775955767092 0.19366128183261458
9803 85.45398533815356 0.15023859529975894 85.11008061877025 0.19366612408355602
9804 70.21402976477403 0.15024628617808675 69.87010839177914 0.19367508681679954
9805 44.01585573015399 0.1502527460130797 43.67192147112289 0.1936815130180118
9806 55.46229057102696 0.1502596556937329 55.11834231536113 0.19368859997209809
9807 77.85509817443753 0.15026779817746155 77.51113259926674 0.1936977769933209
9808 63.33465562238362 0.1502744155461803 62.99067717210459 0.19370403473285636
9809 50.785961970292995 0.15028249374304103 50.441966622168934 0.19371285438102168
9810 53.8125377056111 0.15029023205312714 53.468526421610136 0.1937210519478345
9811 66.598008823669 0.1502973243710379 66.25398353656475 0.19372796273321452
9812 71.08225379536356 0.15030569678303837 70.73821084648507 0.19373725209545092
9813 49.28615400517834 0.15031285966657149 48.94209676971936 0.19374437579240675
9814 60.18445578267472 0.1503204506529569 59.8403831157728 0.19375221624896044
9815 68.70564366868471 0.15032834927158123 68.36155451449255 0.19376080492058337
9816 60.25855024763113 0.15033520664724365 59.91444757723942 0.19376746374446246
9817 68.56693444479255 0.15034294136280948 68.22281570381165 0.19377579961809407
9818 55.00610609479026 0.15035006926959923 54.66197280891402 0.19378321660663858
9819 65.50374059628595 0.15035691277481905 65.15959364219631 0.1937900413148193
9820 73.01616907032474 0.1503643217840148 72.67200662263934 0.19379812590137763
9821 54.1146006558648 0.15037084155169578 53.770425176542346 0.19380463777075332
9822 67.90099635232423 0.15037772402099447 67.55680680590592 0.1938118223973083
9823 63.40831924081234 0.1503845369664598 63.06411557603806 0.19381912780781343
9824 60.74787011417317 0.1503907927798823 60.4036539851038 0.19382533628948578
9825 68.6580793596074 0.15039755466513618 68.31384917537832 0.19383262956393607
9826 54.534538926903714 0.15040381813901418 54.19029598821678 0.19383912054792363
9827 63.79394755298251 0.1504100552875611 63.44969200508224 0.193845492612707
9828 63.50937508366182 0.15041652173128267 63.16510605346278 0.1938525084677631
9829 54.83522637161316 0.15042248980047232 54.49094533389959 0.19385854791310267
9830 61.89350233070952 0.15042875767589187 61.54920838281342 0.19386519022021093
9831 55.47562398925518 0.1504348990251005 55.13131735881665 0.19387173141342798
9832 57.6076189966599 0.1504408325052324 57.26330039367264 0.1938777704820321
9833 58.015964358067556 0.15044706351509315 57.67163278561937 0.1938845089330899
9834 51.695341020226905 0.15045300321206953 51.35099734100106 0.19389067601377255
9835 56.159571136733796 0.15045903584395567 55.815215122783044 0.19389697810679177
9836 53.441894021488835 0.1504651697990527 53.097525262977044 0.19390358871273577
9837 52.58305242207162 0.15047107989433214 52.23867168264932 0.19390965952796532
9838 52.653287247188416 0.15047721296266595 52.308893814529334 0.19391621969642078
9839 49.980367902688805 0.1504832589689559 49.635962029983844 0.19392261373600786
9840 52.273680401025516 0.150489258386807 51.92926230289064 0.19392883974806885
9841 50.15230591997388 0.1504954337218316 49.80787499611905 0.19393549013299793
9842 49.6671043402765 0.1505014534222344 49.32266113709139 0.19394174976288
9843 49.62674194009979 0.1505075744286936 49.282286144408594 0.19394822126250427
9844 48.51170916883972 0.1505137413247866 48.16724063069476 0.19395479682018094
9845 49.93140836773823 0.15051980044729685 49.58692748371694 0.1939610835739908
9846 47.82590030856722 0.1505260090328338 47.481406576920016 0.1939677226143778
9847 48.253711270244075 0.15053214807284074 47.90920495532779 0.19397416684344476
9848 48.376819599949165 0.15053828116436357 48.03230072167432 0.1939805971104836
9849 47.39166370509195 0.15054451340744535 47.0471319444249 0.1939872472596043
9850 48.64521488293167 0.15055063268381533 48.3006706339378 0.1939936163100536
9851 46.89286997182437 0.1505568313135157 46.548312950620655 0.19400018989019727
9852 47.638026736444125 0.15056302710150324 47.29345698034078 0.1940067290018421
9853 47.85985090711814 0.1505691488401141 47.51526863735267 0.19401312092535342
9854 46.81119447847566 0.15057536674526523 46.466599375764346 0.19401973596604935
9855 47.98150131439009 0.15058149641835922 47.63689367576806 0.19402614220366698
9856 46.69244251702329 0.1505876351494429 46.34782227215113 0.19403260972271513
9857 47.35807123978794 0.15059380957288696 47.013438288542616 0.1940391416724341
9858 47.50132050614712 0.150599882808779 47.15667514376355 0.19404547957478666
9859 46.58868004679038 0.15060602291762176 46.24402203709672 0.19405198677603633
9860 47.60909496139605 0.1506121089759521 47.26442447947402 0.19405837294608136
9861 46.61563569574246 0.15061815446388557 46.2709528223687 0.19406471890987698
9862 47.148259051416915 0.15062424991471846 46.80356362986677 0.19407117163542242
9863 47.14915707728439 0.15063024629668653 46.80444938981325 0.194077441174454
9864 46.445848640263165 0.15063627526051393 46.10112855377605 0.19408381122659796
9865 47.29703341275728 0.15064228093081003 46.95230099703398 0.1940901347924906
9866 46.43160168025667 0.15064822101777725 46.08685709483498 0.1940963644039095
9867 46.86645719215566 0.15065420990708006 46.52170027788101 0.19410270436756763
9868 46.772807874378984 0.15066011769772403 46.428038856281695 0.19410890039955983
9869 46.22560721937173 0.15066603068457082 45.880826050983764 0.19411513770339786
9870 46.91425928420362 0.15067194266707593 46.56946596192827 0.19412137960827242
9871 46.13149902523734 0.15067778386299535 45.78669372965557 0.19412751171877599
9872 46.47915257987984 0.15068366520829143 46.134335177482306 0.19413373718923946
9873 46.35679051800922 0.15068948802403326 46.011961165766756 0.1941398642184265
9874 45.91088398380699 0.15069529863276818 45.56604269392948 0.1941459912447418
9875 46.43954350581305 0.15070112097482 46.094690234295115 0.19415215054311152
9876 45.765616608046024 0.1507068790686364 45.42075152181134 0.19415820716604706
9877 46.024944489416036 0.15071266630428823 45.68006749038341 0.19416433272834066
9878 45.904142861546944 0.1507184153275185 45.5592540471096 0.1941703991098299
9879 45.54438737539668 0.15072414357286895 45.19948679009378 0.19417644173003915
9880 45.91863811145101 0.15072988847594393 45.57372569653116 0.1941825264439037
9881 45.37909754929284 0.15073558068049356 45.034173442559684 0.1941885260526539
9882 45.56245922985925 0.1507412915709657 45.217523367567416 0.1941945707208683
9883 45.44525595444899 0.15074697941481432 45.100308390361754 0.1942005846724231
9884 45.17560935632644 0.150752643917259 44.83065014812398 0.19420656428520064
9885 45.41584533125377 0.15075832459002195 45.07087442219649 0.19421258446726034
9886 45.009707282127096 0.15076396457589117 44.664724778376836 0.19421853917436796
9887 45.139007982132476 0.15076961446969375 44.79401384848936 0.19422451917342443
9888 45.02083844595681 0.15077525103989214 44.67583270861389 0.19423048630303394
9889 44.83855893327559 0.15078086505666924 44.49354165134481 0.19423641687411122
9890 44.974447136282336 0.15078649175988323 44.62941826375018 0.19424238077227116
9891 44.68117812936426 0.15079208809199018 44.33613774461208 0.19424829666019014
9892 44.77399167631739 0.15079768758236425 44.428939765490824 0.19425422324419958
9893 44.65472660838746 0.15080327919919442 44.309663182507734 0.19426014668053593
9894 44.54502460127066 0.150808850601811 44.19994971472376 0.19426603594509328
9895 44.60583325731025 0.15081443016598542 44.260746877539226 0.19427194960504118
9896 44.40071850252627 0.15081998739484218 44.05562068600209 0.19427782912934385
9897 44.46591590201952 0.15082554295419515 44.12080664951153 0.19428370955379437
9898 44.35067439755175 0.1508310932704974 44.00555371306039 0.19428959122086856
9899 44.29332600577764 0.15083662610900453 43.948193936609066 0.19429544305956306
9900 44.302511716027404 0.15084216272098094 43.957368242405394 0.19430131090102642
9901 44.16428501549912 0.15084768285485403 43.8191301778282 0.19430715481606944
9902 44.20442022685541 0.15085319806027536 43.8592540351919 0.194312993603231
9903 44.099523025946674 0.1508587090802293 43.75434548188543 0.19431883498100896
9904 44.07484923192704 0.1508642051932133 43.72966037545716 0.19432465127666426
9905 44.049729928816724 0.1508697015199832 43.704529750495134 0.19433047680161236
9906 43.961615316748386 0.1508751855367943 43.61640384561945 0.19433628559213875
9907 43.977574408061734 0.1508806626467377 43.63235165942525 0.19434208598975103
9908 43.88819066281098 0.15088613597658795 43.54295663792653 0.19434788890786622
9909 43.88028288062366 0.15089159659263987 43.5350376129307 0.19435367110031904
9910 43.83433866222677 0.1508970549302607 43.48908214967972 0.19435945761678886
9911 43.78267759680328 0.1509025038651609 43.43740986067661 0.1943652322615085
9912 43.776416262132564 0.15090794486183204 43.431137320200094 0.19437099707063196
9913 43.70526617388403 0.1509133822937979 43.359976027799 0.1943767637912274
9914 43.70210626203867 0.1509188087470274 43.35680493990701 0.19438251338462825
9915 43.64618557400513 0.15092423144592712 43.30087307848706 0.19438826407214407
9916 43.618924640229245 0.15092964672684578 43.2736009874643 0.1943940060381027
9917 43.59421783146426 0.1509350537467707 43.248883039828186 0.19439973788930398
9918 43.54155535123149 0.15094045745426724 43.19620942280063 0.19440547097659017
9919 43.535022736128056 0.15094585154185827 43.18966569481036 0.19441118977584332
9920 43.47807615815442 0.15095124128291168 43.13270800905033 0.1944169078211778
9921 43.46474508397273 0.15095662495329495 43.11936583990029 0.19442261911914796
9922 43.42715252109096 0.150962000593491 43.081762199722284 0.19442832077518776
9923 43.39112471038872 0.15096737325554993 43.045723314028585 0.19443402310458788
9924 43.37685821937095 0.15097273738432618 43.03144576863423 0.19443971335239307
9925 43.32558321174782 0.1509780972216903 42.98015971251991 0.19444540200622268
9926 43.317538811213566 0.15098345186850218 42.972104274262236 0.1944510850828248
9927 43.27349849461434 0.1509887991176965 42.92805293604094 0.19445675945569865
9928 43.25050755505903 0.15099414374419565 42.90505097725202 0.19446243406281996
9929 43.22762316781013 0.1509994807711137 42.88215558868427 0.19446809835474974
9930 43.18603603479949 0.15100481397739732 42.84055745993003 0.1944737608920679
9931 43.177053339505164 0.15101014256655892 42.83156377840812 0.19447941853048648
9932 43.13286690829552 0.15101546468164584 42.78736637491448 0.19448506869939636
9933 43.11828863553954 0.15102078448410275 42.772777132304455 0.19449071875098392
9934 43.08875218636649 0.15102609756941965 42.74322972880325 0.19449635999382325
9935 43.05798434631834 0.15103140748542468 42.71245093913903 0.19450199969388354
9936 43.04458601809124 0.15103671316333508 42.69904167003639 0.19450763489151263
9937 43.00524498185699 0.15104201343675203 42.659689704439344 0.19451326398089605
9938 42.99429682718145 0.1510473115940796 42.6487306229663 0.19451889262107505
9939 42.961780812034846 0.1510526039165485 42.6162036943041 0.19452451381419794
9940 42.94037887534613 0.1510578937064608 42.59479084784063 0.1945301337990399
9941 42.92180331212166 0.15106317955129456 42.57620438300919 0.19453574956117345
9942 42.89014154989878 0.15106846107519406 42.54453172826053 0.19454136056305707
9943 42.87891633733168 0.15107374056271575 42.53329562598557 0.19454697078339267
9944 42.84746750563041 0.15107901511545124 42.50183591567803 0.19455257483693583
9945 42.83229999674539 0.1510842876343248 42.48665753114035 0.19455817797071231
9946 42.810001910029044 0.1510895565020732 42.46434857636891 0.1945637771580599
9947 42.78640505841855 0.15109482201946778 42.44074086361197 0.19456937278711736
9948 42.77267424303212 0.15110008549855483 42.42699919022314 0.1945749673104241
9949 42.74542009616733 0.1511053449243126 42.399734194385566 0.19458055685744993
9950 42.73289648291285 0.1511106026256912 42.38719973464889 0.19458614563826682
9951 42.70954781339492 0.15111585702326297 42.363840225563585 0.1945917308080708
9952 42.69232276139051 0.1511211088447391 42.34660433915794 0.19459731338782477
9953 42.67580790392769 0.15112635862295218 42.330078650705246 0.19460289459949293
9954 42.65410994142409 0.15113160516556085 42.308369864349196 0.1946084719093363
9955 42.641408873191104 0.1511368501475408 42.295657974556455 0.19461404848711164
9956 42.61970603565188 0.1511420922511586 42.27394432152268 0.1946196218780507
9957 42.606079624833214 0.151147332341168 42.260307099097105 0.19462519339494405
9958 42.58808565713397 0.15115257045750333 42.242302323273876 0.1946307634025946
9959 42.571416279138695 0.151157806041703 42.22562214266858 0.19463633042841605
9960 42.55728200249896 0.15116304016477283 42.211477065634575 0.194641896699608
9961 42.538900518186296 0.15116827188375942 42.19308478603148 0.19464746027105356
9962 42.52624753344204 0.15117350197591442 42.18042100899982 0.19465302246630667
9963 42.508726528016574 0.1511787302753393 42.162889214581476 0.194658583159756
9964 42.49526352563001 0.15118395660913156 42.14941542739876 0.1946641416221193
9965 42.48005622253713 0.15118918160927863 42.134197341593506 0.19466969933434697
9966 42.46516198346791 0.1511944046839534 42.11929232392765 0.19467525485629683
9967 42.45199857202092 0.15119962642771323 42.10611813622614 0.1946808093670695
9968 42.43648855288607 0.15120484666209905 42.09059734370225 0.1946863625217226
9969 42.424192444905934 0.15121006537955517 42.07829046547643 0.1946919140499473
9970 42.40922715346405 0.15121528296989314 42.0633144055836 0.19469746491055845
9971 42.39675086357667 0.1512204990720211 42.05082735043585 0.1947030140687981
9972 42.38304274779471 0.15122571412675515 42.03710847113917 0.19470856252878838
9973 42.369969549112426 0.15123092800339147 42.02402451124493 0.19471410986409912
9974 42.357577479584286 0.15123614074127414 42.01162168276422 0.19471965607878655
9975 42.34409698454267 0.1512413526295411 41.998130430129166 0.19472520178395727
9976 42.332579099144695 0.15124656341116338 41.98660178949715 0.1947307462363822
9977 42.319250625616434 0.15125177346045127 41.97326256185564 0.19473629030033918
9978 42.30795643641542 0.1512569826558927 41.96195762025589 0.1947418335036377
9979 42.2953901670245 0.15126219107504338 41.949380599903385 0.1947473760460759
9980 42.28379810107554 0.15126739894486063 41.93777778385772 0.19475291827296326
9981 42.27231220928724 0.15127260605444318 41.92628114356063 0.19475845967217095
9982 42.260321876679455 0.15127781276832641 41.914280062923815 0.19476400098731206
9983 42.24974571976569 0.1512830189192653 41.903693159136196 0.19476954171022962
9984 42.237736426535996 0.1512882246652263 41.89167311966221 0.19477508220855652
9985 42.227521816720156 0.15129343013354077 41.88144776400902 0.19478062257759488
9986 42.216079332990496 0.15129863518535827 41.869994535263146 0.19478616254199643
9987 42.20568355512107 0.15130384015590895 41.859588012277804 0.19479170268735252
9988 42.19517562577075 0.15130904483555274 41.84906933841362 0.19479724252158218
9989 42.18443948330634 0.1513142494749391 41.83832245130244 0.19480278252896452
9990 42.17476522273971 0.15131945406556507 41.828637446097616 0.19480832257652483
9991 42.16398770794336 0.15132465859493696 41.8178491867038 0.1948138626446217
9992 42.15468784384749 0.15132986329884207 41.8085385774551 0.1948194030935446
9993 42.14435752432115 0.15133506799489185 41.7981975127808 0.19482494354545607
9994 42.13497578375198 0.15134027296886102 41.78880502628966 0.19483048449346477
9995 42.12539727805479 0.15134547810493226 41.779215774289526 0.19483602566033298
9996 42.11579061440021 0.15135068352507813 41.76959836362939 0.1948415672457356
9997 42.10689712479599 0.15135588931896216 41.760694126118494 0.1948471093585354
9998 42.09727232282161 0.15136109540930862 41.75105857559152 0.19485265182078038
9999 42.08873213865822 0.1513663020246618 41.742507641624194 0.19485819500936996


==> data/high_frequency/loss_data_withNTK_withoutdata_1e-4_1x64_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 9142.847546264382 0.229977317574715 9142.34484167408 0.2727272727272727
1 12735.995078166037 0.2298955032464788 12735.492529767154 0.27265289563788453
2 16999.87415513071 0.22981375829161735 16999.371762752864 0.27257861955562934
3 19187.779382790017 0.22973207900071912 19187.27714623862 0.2725044723947953
4 22336.91258726498 0.22965041342687087 22336.410506435335 0.2724304162131905
5 27301.148128406578 0.22956866235223033 27300.646203377808 0.2723563664179392
6 34163.636680671094 0.2294866257393492 34163.13491191084 0.27228213451690964
7 42686.38521560802 0.22940401775869418 42685.88360414852 0.2722074417379282
8 52616.59943792722 0.22932057445459786 52616.097985321096 0.2721320316686764
9 64067.60145915102 0.2292362066268772 64067.100167113655 0.2720558307332956
10 77728.02609268017 0.2291510287008481 77727.52496267468 0.27197897678631106
11 94773.18199316548 0.22906524770069886 94772.68102621782 0.27190169996333435
12 116694.11850174586 0.22897906427796863 116693.61769846352 0.27182421805199325
13 145190.01470745725 0.22889263949947664 145189.51406811483 0.2717467028934536
14 182117.39391269427 0.22880609588787196 182116.89343731524 0.2716692831382874
15 229464.6347197719 0.22871952726489325 229464.134408189 0.2715920556284688
16 289333.08703849505 0.22863300878903603 289332.58689039 0.2715150962561379
17 363915.1036100127 0.22854660508086683 363914.6036249392 0.271438468362325
18 455464.4829254401 0.22846037598825902 455463.98310283566 0.27136222850295444
19 566258.1711227855 0.22837438000611401 566257.6714619757 0.2712864297923125
20 698549.9173680958 0.22828867560462135 698549.417868297 0.27121112317302426
21 854517.0628999626 0.22820332089106254 854516.5635602847 0.27113635705429995
22 1036201.1330636574 0.22811837212368932 1036200.6338831094 0.27106217580694775
23 1245441.9427135857 0.22803388160553817 1245441.4436910865 0.2709886175983398
24 1483804.0296936624 0.2279498954339967 1483803.530828055 0.2709157120093148
25 1752493.6762727601 0.2278664514998149 1752493.1775628307 0.27084347781223383
26 2052264.6046221994 0.2277835780394599 2052264.1060667003 0.27077192121045823
27 2383310.582370125 0.22770129296795064 2383310.0839677975 0.27070103476409774
28 2745143.654436254 0.2276196041740668 2745143.1561858524 0.2706307971841194
29 3136457.7332426147 0.22753851093768815 3136457.2351429295 0.2705611741655194
30 3554979.3606056035 0.22745800657954696 3554978.8626554767 0.2704921204010715
31 3997311.5816971636 0.22737808229189194 3997311.0838954984 0.2704235827884441
32 4458784.497881904 0.22729873172183707 4458784.000227667 0.2703555045218745
33 4933338.589378681 0.22721995521416852 4933338.0918708965 0.2702878291800697
34 5413483.604146419 0.22714176176392828 5413483.106784154 0.2702205031671434
35 5890389.467304041 0.22706416620392114 5890388.9700864 0.27015347438462894
36 6354158.718247174 0.22698718002419482 6354158.221173308 0.2700866857324297
37 6794282.862551514 0.22691079736543388 6794282.365620652 0.270020064717797
38 7200206.532654334 0.22683498197298363 7200206.035865838 0.26995351409740903
39 7561872.646837212 0.22675966236601006 7561872.15019064 0.2698869097640318
40 7870158.057015104 0.22668473844221712 7870157.560510256 0.26982010865899286
41 8117204.13430009 0.22661009623532047 8117203.637937031 0.26975296390332437
42 8296705.830935771 0.22653562434253816 8296705.334714805 0.26968534151465945
43 8404202.592480104 0.22646122711293928 8404202.096401742 0.2696171342987659
44 8437356.172303572 0.22638683293903372 8437355.67636847 0.2695482711851007
45 8396159.619413923 0.22631239812601267 8396159.123622803 0.26947872207338874
46 8283018.3414361905 0.2262379074239925 8283017.845789785 0.2694084988454795
47 8102668.026945868 0.22616337216955207 8102667.531444842 0.269337653212029
48 7861927.1273363875 0.22608882673245426 7861926.631981289 0.2692662720093442
49 7569310.1043790085 0.22601432381769823 7569309.609170214 0.269194470577185
50 7234545.710331878 0.2259399291138705 7234545.215269564 0.26912238488813583
51 6868051.4462864995 0.22586571574023193 6868050.95137062 0.26905016310045493
52 6480413.040225956 0.22579175888893666 6480412.54545624 0.2689779571487252
53 6081909.371781688 0.22571813098003277 6081908.877157642 0.26890591488563254
54 5682111.845582988 0.22564489755674688 5682111.351103918 0.26883417317032704
55 5289575.241331677 0.22557211406042207 5289574.746996711 0.26876285218417234
56 4911626.125247045 0.22549982354758155 4911625.631055171 0.26869205115180306
57 4554245.804043701 0.2254280553498418 4554245.309993801 0.26862184555404095
58 4222037.868714068 0.22535682463026774 4222037.374804958 0.26855228583538177
59 3918265.7477060244 0.22528613275354212 3918265.2539364942 0.2684833975290176
60 3644943.428597029 0.22521596835731983 3644942.934965878 0.2684151826466537
61 3402962.464468993 0.22514630898534277 3402961.970975062 0.26834762211298324
62 3192240.023117867 0.22507712312013678 3192239.529760065 0.26828067897339175
63 3011875.266144702 0.2250083724391557 3011874.772922028 0.2682143020769444
64 2860304.059475391 0.22494001411918818 2860303.566386947 0.2681484299411066
65 2735444.5659679645 0.22487200303351684 2735444.073012967 0.26808299454031387
66 2634828.6258044564 0.22480429372327623 2634828.1329822377 0.2680179248206807
67 2555716.083166822 0.22473684207201067 2555715.59047683 0.2679531498153997
68 2495191.385910631 0.22466960666089494 2495190.893352423 0.2678886013053663
69 2450243.737032588 0.22460254982220285 2450243.2446058225 0.26782421602517736
70 2417833.591921393 0.2245356384340271 2417833.099625817 0.2677599374488226
71 2394949.1902089044 0.22446884450758112 2394948.698044343 0.2676957172008169
72 2378657.0340420394 0.2244021456110508 2378656.5420083776 0.2676315161307468
73 2366149.8614160866 0.22433552515540126 2366149.3695132565 0.2675673050690516
74 2354794.865614277 0.22426897254435357 2354794.3738422394 0.2675030652577871
75 2342183.8108261386 0.22420248317011493 2342183.319184867 0.267438788430418
76 2326185.3561890814 0.22413605822444416 2326184.864678547 0.2673744765059119
77 2304998.352440097 0.22406970429465614 2304997.861060252 0.26731014086804383
78 2277203.182461493 0.2240034327263136 2277202.6912122592 0.2672458012208632
79 2241806.571150692 0.22393725875585482 2241806.0800319496 0.26718148404274467
80 2198274.0461135167 0.22387120044279182 2198273.5551250954 0.26711722069935523
81 2146543.8407307877 0.2238052774574601 2146543.349872465 0.2670530453143497
82 2087016.8727789563 0.22373950980221438 2087016.3820504542 0.2669889925297574
83 2020519.6028356128 0.22367391655805774 2020519.1122366008 0.266925095310605
84 1948239.7796451093 0.22360851475293808 1948239.2891752117 0.2668613829563149
85 1871638.6840741048 0.22354331844161282 1871638.1937329068 0.2667978794726019
86 1792346.7406907377 0.22347833807057327 1792346.2504777974 0.26673460243179287
87 1712051.650457016 0.22341358017651974 1712051.1603718735 0.26667156240870954
88 1632389.1498473072 0.22334904743565662 1632388.6598894969 0.2666087630273706
89 1554846.040976921 0.22328473904678084 1554845.5511459804 0.2665462015962276
90 1480683.4011976277 0.2232206513977041 1480682.9114931058 0.26648387025292075
91 1410885.1556764713 0.22315677893627883 1410884.666097935 0.2664217574904285
92 1346133.8792693864 0.22309311514817431 1346133.3898164213 0.26635984990117983
93 1286812.2687266106 0.2230296535362646 1286811.7793988232 0.2662981339586655
94 1233025.7293859713 0.22296638850170372 1233025.240182985 0.2662365976592035
95 1184639.4684191034 0.22290331604302008 1184638.9793405554 0.26617523186871733
96 1141322.7640655136 0.2228404342138479 1141322.2751110482 0.26611403125710453
97 1102593.8158578654 0.22277774330869116 1102593.3270271274 0.2660529947509171
98 1067860.5634225039 0.22271524577614324 1067860.0747151326 0.265992125488044
99 1036455.5513923808 0.22265294588762707 1036455.0628080047 0.26593143031051336
100 1007665.5742325782 0.22259084921470973 1007665.08577081 0.26587091887849673
101 980758.7213722054 0.2225289619872439 980758.2330326409 0.2658106025257157
102 955012.0418809527 0.22246729041588933 955011.5536631692 0.26575049300000286
103 929742.2100221413 0.2224058400643406 929741.7219257001 0.2656906012401813
104 904339.5713474491 0.2223446153482133 904339.0833718973 0.26563093633077156
105 878303.4226160272 0.22228361921987586 878302.9347609032 0.26557150475050756
106 851274.1693559549 0.22222285307389197 851273.6816207918 0.26551230999251285
107 823056.9048532982 0.22216231687953233 823056.4172376287 0.26545335258810854
108 793631.4291483039 0.22210200951870285 793630.9416516639 0.26539463051815443
109 763145.720515866 0.22204192928282193 763145.2331377967 0.2653361399508389
110 731892.8076531437 0.2219820744630351 731892.320393193 0.2652778762073196
111 700273.988359446 0.22192244395617275 700273.5012171672 0.26521983482986616
112 668753.5566212777 0.22186303780494007 668753.0695962273 0.26516201261358313
113 637811.1225944014 0.2218038575956365 637810.6356861353 0.26510440846416894
114 607897.1830087621 0.22174490665060861 607896.6962168314 0.2650470239615894
115 579396.16258742 0.22168618997551798 579395.6759113665 0.264989863542937
116 552599.2600114464 0.22162771395206637 552598.7734507981 0.2649329342651392
117 527687.6745419634 0.22156948580223387 527687.1880962324 0.26487624516507247
118 504725.59465545585 0.2215115128857844 504725.1083241367 0.26481980629397667
119 483661.87518514635 0.2214538019230951 483661.3889677169 0.2647636275559843
120 464339.49747462495 0.22139635825450113 464339.01137054915 0.2647077175179128
121 446512.335132946 0.22133918525074922 446511.8491416784 0.2646520823715543
122 429868.96697289473 0.2212822839745141 429868.48109388555 0.26459672521600397
123 414062.91003477236 0.2212256531608912 414062.42426747346 0.26454164578590694
124 398747.58390442445 0.22116928953900516 398747.0982482942 0.2644868406864375
125 383612.8191359232 0.2211131884637702 383612.33359043056 0.2644323041164568
126 368418.3471984903 0.2210573447747492 368417.86176311655 0.26437802898014656
127 353019.1148238957 0.22100175375703704 353018.6294981337 0.26432400821854724
128 337377.9220927401 0.220946412055291 337377.4368760919 0.2642702361488467
129 321562.83364975 0.22089131839199946 321562.348541722 0.2642167095902821
130 305729.608183117 0.22083647396645772 305729.12318321445 0.2641634285845107
131 290092.2557281873 0.22078188245879973 290091.77083590825 0.26411039658177954
132 274886.9647466663 0.22072754962671626 274886.4799614966 0.26405762005225236
133 260335.51311224367 0.2206734825509215 260335.02843365356 0.2640051075797412
134 246613.7957502681 0.22061968864729598 246613.31117771086 0.26395286858598654
135 233829.59332611895 0.2205661746077372 233829.10885903245 0.26390091190141274
136 222011.74916002684 0.22051294544953 222011.26479783698 0.26384924443041025
137 211111.08852724917 0.22046000384018818 211110.60426937518 0.263797870148848
138 201012.03291044236 0.22040734982206434 201011.54875630292 0.26374678961877096
139 191552.91130957298 0.220354980994414 191552.42725859187 0.26369600011713445
140 182552.19509136863 0.22030289313012102 182551.71114297913 0.2636454963652226
141 173837.06401132396 0.2202510811230864 173836.5801649711 0.2635952717313494
142 165269.93091890487 0.22019954009524506 165269.4471740451 0.26354531968280903
143 156768.24404320246 0.22014826645378127 156767.76039930078 0.263495635204939
144 148313.59237048306 0.22009725869041596 148313.1088270085 0.26344621590183226
145 139948.10922394635 0.2200465177595305 139947.62578036604 0.2633970625507376
146 131759.05410933416 0.21999604695438457 131758.57076510822 0.2633481789924759
147 123855.35689701338 0.21994585130472424 123854.8736515907 0.2632995713811005
148 116341.79203570871 0.21989593662180523 116341.30888852513 0.26325124695592
149 109296.65679519184 0.21984630839442296 109296.17374567085 0.2632032126050199
150 102757.40447744259 0.21979697077343627 102756.92152499827 0.26315547353623747
151 96716.31177450655 0.2197479258640494 96715.82891854834 0.26310803234779245
152 91125.84191679575 0.21969917347819273 91125.35915673357 0.2630608887012883
153 85911.54799618223 0.21965071139779244 85911.06533143116 0.2630140396638831
154 80989.30060175613 0.2196025360850351 80988.8180317394 0.2629674806333377
155 76283.13980766892 0.2195546436727086 76282.65733181863 0.2629212066230641
156 71739.99658349344 0.21950703100014324 71739.51420124885 0.2628752135963532
157 67338.02917815343 0.21945969644629754 67337.54688895747 0.2628294995236558
158 63086.64178680864 0.21941264035842598 63086.15959010339 0.26278406490302536
159 59018.39572773401 0.21936586497473348 59017.91362295641 0.26273891261972077
160 55175.429140384666 0.21931937386893435 55174.9471269636 0.2626940471936049
161 51594.70630504705 0.21927317106943833 51594.22438240236 0.26264947362563823
162 48296.60840324248 0.21922726009095866 48296.126570786226 0.2626051961609097
163 45279.93649276863 0.21918164313708596 45279.45474990819 0.26256121730403836
164 42524.0066700786 0.21913632068249744 42523.52501622057 0.26251753734769356
165 39996.23037047685 0.21909129153668613 39995.74880503078 0.2624741545277326
166 37662.19088271338 0.2190465533567705 37661.70940509428 0.262431065740528
167 35494.956322349666 0.21900210345199075 35494.47493197861 0.26238826759935274
168 33480.96134696824 0.2189579396418135 33480.48004327108 0.2623457575123402
169 31620.927190293813 0.2189140609171381 31620.44597269843 0.2623035344631245
170 29925.78314153888 0.21887046771567625 29925.302009471892 0.2622615992698011
171 28409.187424007385 0.21882716174194 28408.70637689138 0.26221995426216343
172 27079.544056394196 0.21878414540370802 27079.06309364629 0.26217860250079084
173 25934.716948814534 0.21874142105522854 25934.236069846673 0.2621375468046231
174 24961.575382559815 0.21869899029367995 24961.09458678061 0.2620967889078324
175 24140.40520984209 0.21865685353082648 24139.924496659543 0.2620563290137459
176 23452.08371296375 0.21861500996512762 23451.603081787915 0.2620161658722653
177 22884.798768758497 0.21857345794378388 22884.318219003228 0.26197629732701977
178 22437.45134517705 0.21853219557502643 22436.97087626035 0.2619367211214439
179 22118.39020173997 0.21849122137159782 22117.909813082926 0.2618974356724768
180 21940.043066160528 0.21845053470341957 21939.562757185282 0.26185844054364804
181 21911.630056116635 0.21841013591181369 21911.149826244255 0.26181973646706297
182 22032.992201975474 0.21837002606305267 22032.512050624475 0.26178132493327744
183 22292.316741155773 0.21833020644983128 22291.836667741794 0.261743207526098
184 22669.08163750015 0.21829067803680716 22668.601641436846 0.26170538526596065
185 23141.253889030177 0.2182514410580416 23140.773969730908 0.2616678582083004
186 23693.648718477834 0.21821249490704223 23693.168875357496 0.2616306254315331
187 24323.563467045962 0.21817383834208992 24323.08369952223 0.26159368539024425
188 25040.910524849056 0.21813546990773586 25040.43083234268 0.26155703646790635
189 25862.590921532927 0.218097388395054 25862.111303467034 0.2615206774954626
190 26803.522033455352 0.21805959315760606 26803.042489254163 0.2614846080314455
191 27868.323277322095 0.21802208416723304 27867.84380640962 0.26144882830992544
192 29047.514679161897 0.21798486180495305 29047.035280961187 0.26141333890568863
193 30320.220780456948 0.21794792649075356 30319.741454390176 0.26137814028025474
194 31662.44136401142 0.217911278316742 31661.962109500695 0.2613432324100364
195 33057.16096564144 0.217874916836814 33056.681782109954 0.26130861464652255
196 34501.37086447348 0.21783884109040005 34500.89175134654 0.2612742858457588
197 36006.354743503005 0.217803049833287 36005.87570020849 0.26124024468461826
198 37590.88990767457 0.217767541861241 37590.4109336427 0.26120649000793184
199 39270.64030657604 0.21773231627885048 39270.16140123871 0.2611730210519745
200 41049.04269569774 0.21769737259871474 41048.56385848768 0.2611398374590842
201 42914.367325195635 0.21766271063803477 42913.8885555459 0.26110693909895927
202 44844.62636133192 0.21762833027279524 44844.14765867584 0.2610743257968329
203 46817.973081472715 0.21759423117153284 46817.49444524444 0.26104199710035036
204 48823.17382064282 0.2175604126338124 48822.695250278004 0.26100995218598466
205 50864.43370806177 0.21752687360352696 50863.95520299824 0.2609781899326379
206 52957.78560845214 0.21749361284151286 52957.30716813019 0.2609467091123664
207 55120.93739331346 0.21746062916641332 55120.45901717569 0.26091550860077223
208 57362.22939861987 0.2174279216424953 57361.75108611072 0.2608845875095293
209 59674.96849439886 0.21739548962239028 59674.49024496406 0.2608539451860908
210 62040.45629586813 0.21736333262768626 62039.978108954405 0.2608235810895073
211 64438.06247324946 0.2173314501340733 64437.58434830472 0.2607934946079484
212 66856.460291977 0.21729984137739297 66855.98222845071 0.26076368490858304
213 69299.2411413357 0.21726850528548877 69298.76313867953 0.260734150893432
214 71781.39618400077 0.21723744057235614 71780.91824166891 0.26070489128293334
215 74318.7868411194 0.21720664594067138 74318.30895856868 0.2606759047845688
216 76917.19035775732 0.21717612027569033 76916.7125344468 0.26064719025707267
217 79567.8818364458 0.21714586271591896 79567.40407183631 0.2606187467779445
218 82252.63386151161 0.21711587255715506 82252.15615506549 0.2605905735712165
219 84954.92797206888 0.2170861490479453 84954.45032325 0.2605626698325439
220 87669.96218066564 0.21705669120468618 87669.48458893987 0.2605350345549328
221 90406.67408906548 0.21702749776612792 90406.19655390125 0.26050766646648443
222 93180.35307955561 0.2169985673195331 93179.87560042416 0.26048056412748166
223 96000.95388255556 0.21696989851659873 96000.4764589309 0.2604537261306971
224 98865.33119664909 0.21694149023258655 98864.85382800759 0.2604271512725716
225 101758.94389808796 0.216913341556431 101758.46658390784 0.2604008385728649
226 104665.82518976441 0.21688545161626696 104665.34792952567 0.26037478712089634
227 107579.51303225539 0.2168578193647537 107579.03582544017 0.2603489958532915
228 110506.7693348276 0.21683044348262964 110506.29218092067 0.2603234634271598
229 113461.24692030545 0.2168033224751037 113460.76981879468 0.26029818829021306
230 116451.96608869854 0.21677645489012332 116451.48903907475 0.2602731689016446
231 119475.58342901657 0.2167498394901036 119475.10643077314 0.260248403934678
232 122518.56708809997 0.21672347524056682 122518.09014073243 0.26022389229696696
233 125567.54497577522 0.21669736112310617 125567.06807878116 0.2601996329463435
234 128619.40487641939 0.21667149592437907 128618.92802929881 0.2601756246493625
235 131682.78801750284 0.21664587817657147 131682.31121975876 0.2601518658853482
236 134769.7205092557 0.21662050630074103 134769.24376039443 0.2601283549820332
237 137884.51263568617 0.21659537883132662 137884.035935217 0.2601050903699315
238 141019.50617860505 0.21657049452686242 141019.02952603978 0.26008207073311723
239 144161.38255896262 0.2165458522690517 144160.9059538154 0.2600592949196984
240 147302.41954010545 0.21652145084074836 147301.9429818929 0.26003676169019196
241 150446.54540964114 0.21649728878498423 150446.06889788283 0.26001446953403384
242 153604.66537256076 0.21647336447494833 153604.18890677957 0.259992416726502
243 156783.6232981465 0.2164496763287703 156783.14687786862 0.25997060157402796
244 159979.19240671984 0.21642622296481526 159978.71603147427 0.25994902261346736
245 163179.7544008163 0.21640300314880398 163179.2780701346 0.25992767857148424
246 166377.0685145564 0.21638001558627115 166376.59222797267 0.2599065681241549
247 169573.5476007663 0.21635725876704798 169573.07135781783 0.25988568969739684
248 172778.8310651114 0.21633473101693237 172778.35486533886 0.2598650415101817
249 175999.171940832 0.216312430701591 175998.69578377946 0.25984462181510276
250 179230.51699786112 0.21629035637115598 179230.04088307568 0.25982442908529807
251 182462.40547856083 0.21626850669613248 182461.92940559218 0.25980446195189233
252 185688.51215525554 0.2162468802660063 185688.0361236563 0.259784718961527
253 188912.57707490903 0.21622547546835705 188912.10108423512 0.25976519841786794
254 192143.3830818736 0.21620429057773077 192142.90713168454 0.2597458984790072
255 195384.37496803497 0.21618332395257686 195383.8990578936 0.2597268173991366
256 198629.44844921582 0.21616257411955694 198628.97257868806 0.25970795364176724
257 201869.54379126648 0.2161420396534887 201869.06795992109 0.25968930573905863
258 205102.42930015284 0.21612171899482446 205101.9535075618 0.2596708720641184
259 208334.39690378518 0.21610161041653508 208333.921149524 0.2596526507825464
260 211572.01854828175 0.21608171217490912 211571.54283192955 0.25963464003585934
261 214813.82814248552 0.21606202266124358 214813.35246362473 0.25961683813308295
262 218051.8453674398 0.21604254037362405 218051.36972565588 0.2595992435202827
263 221280.9265057418 0.21602326374886227 221280.4509006235 0.25958185457184685
264 224504.36869925392 0.21600419106478613 224503.8931303934 0.259564669465982
265 227728.90814604957 0.21598532053140757 227728.43261304274 0.259547686296811
266 230955.59649251928 0.2159666504503649 230955.12099496555 0.2595309032741756
267 234178.20715086133 0.2159481792385988 234177.73168836333 0.259514318753933
268 237391.0421378447 0.21592990529140366 237390.56671000834 0.2594979310662713
269 240595.78224626626 0.21591182686874133 240595.306852701 0.2594817383736147
270 243798.4077972018 0.2158939421529375 243797.93243752088 0.2594657387442699
271 247000.5409565855 0.21587624939438751 247000.06563040576 0.2594499303350848
272 250196.9990338283 0.21585874694658677 250196.5237407699 0.2594343114328534
273 253382.70906594733 0.21584143314822038 253382.23380563388 0.2594188803046675
274 256559.19739997835 0.21582430622098406 256558.72217203706 0.2594036350721302
275 259731.6384683914 0.21580736432411382 259731.1632724533 0.2593885737835141
276 262900.91420447687 0.21579060568207292 262900.43904017657 0.25937369457309917
277 266062.14550118067 0.21577402860142642 266061.6703681564 0.2593589956772686
278 269211.5882238869 0.2157576313585986 269211.1131217803 0.2593444752919446
279 272351.5687591834 0.2157414121276734 272351.0936876398 0.2593301314869201
280 275486.2709312672 0.2157253690519385 275485.7958899358 0.2593159622999164
281 278614.98002895754 0.21570950034617178 278614.5050174913 0.25930196586137055
282 281733.03509994433 0.21569380427566007 281732.56011799973 0.2592881403617938
283 284838.73709862534 0.21567827905071782 284838.26214586233 0.2592744839205923
284 287935.363577272 0.21566292280252122 287934.8886533546 0.2592609945629268
285 291025.3683542072 0.21564773367315604 291024.8934588032 0.2592476703340766
286 294106.19686563563 0.21563270987350733 294105.7219984164 0.25923450936493436
287 297174.2758266534 0.21561784962024388 297173.800987294 0.25922150978906366
288 300230.421130585 0.215603151059522 300229.9463187643 0.2592086696531172
289 303277.8514348517 0.21558861230095064 303277.37665025244 0.25919598696518004
290 306316.40216319356 0.2155742315004175 306315.92740550224 0.25918345979386265
291 309342.67340113316 0.21556000685357393 309342.19867004006 0.25917108625300744
292 312355.57295426447 0.21554593651670614 312355.0982494636 0.25915886440559954
293 315357.64897733484 0.2155320185920736 315357.17429852404 0.2591467922531663
294 318350.15995648014 0.215518251198757 318349.68530336116 0.25913486782285866
295 321330.67560711957 0.21550463250329943 321330.20097939787 0.25912308919770605
296 324297.23728141264 0.2154911606604152 324296.7626787976 0.25911145444273365
297 327251.43899311434 0.21547783377297247 327250.96441531903 0.2590999615628811
298 330195.0363770454 0.2154646499406588 330194.5618237869 0.25908860856435656
299 333126.49453752034 0.2154516073058183 333126.0200085195 0.2590773935040724
300 336043.70509318035 0.2154387040150369 336043.2305881619 0.25906631444052997
301 338947.58115635876 0.2154259381717554 338947.1066750512 0.2590553693821482
302 341839.86941131874 0.21541330786746762 341839.3949534545 0.25904455632741913
303 344719.56572412804 0.21540081122946608 344719.0912894435 0.2590338733171537
304 347584.73343165964 0.2153884463956125 347584.2590198948 0.25902331840186926
305 350435.97904392204 0.2153762114685955 350435.504654821 0.2590128895917486
306 353274.84741520364 0.215364104538384 353274.3730485142 0.2590025848852254
307 356100.5163038029 0.2153521237261483 356100.0419592769 0.25899240231689596
308 358911.32854158647 0.21534026716362478 358910.85421897937 0.25898233993184583
309 361707.88177100813 0.2153285329526127 361707.40747007943 0.2589723957415781
310 364491.44695664 0.21531691918651133 364490.97267715307 0.2589625677497823
311 367261.1383562952 0.21530542398786784 367260.6640980172 0.25895285399314033
312 370015.6425251289 0.2152940454855757 370015.1682878309 0.25894325251495237
313 372755.73197696795 0.2152827817820342 372755.2577604248 0.25893376132932266
314 375482.3176146611 0.21527163097924287 375481.8434186517 0.2589243784504764
315 378194.3282360482 0.21526059120693616 378193.8540603551 0.2589151019237448
316 380890.9106684634 0.2152496605937191 380890.436512873 0.25890592979359833
317 383573.0555871926 0.21523883724602785 383572.5814514953 0.2588968600799261
318 386241.1598647944 0.21522811928058688 386240.6857487843 0.2588878908138722
319 388894.0153515402 0.21521750483775465 388893.5412550153 0.25887902005362107
320 391531.40128178836 0.21520699204762625 391530.9272045505 0.2588702458465976
321 394154.35940540535 0.21519657902700384 394153.88534726005 0.2588615662246504
322 396762.6130289007 0.21518626391345697 396762.1389896576 0.25885297924275324
323 399355.1143693144 0.21517604485797168 399354.6403487866 0.25884448297228635
324 401932.35664723616 0.21516591999522042 401931.8826452407 0.258836075466166
325 404495.00616786286 0.21515588746209505 404494.5321842206 0.25882775477859205
326 407042.18685343285 0.21514594541976892 407041.7128879684 0.2588195189921327
327 409573.51268003305 0.21513609202728018 409573.03873257485 0.258811366187897
328 412089.8720824187 0.21512632543236224 412089.3981527988 0.25880329443267913
329 414591.09005003655 0.2151166438017805 414590.6161380909 0.25879530181471716
330 417076.295642973 0.21510704531606242 417075.82174854126 0.2587873864394753
331 419546.0115284276 0.2150975281434869 419545.53765135305 0.2587795463974647
332 422000.68106283067 0.21508809045965022 422000.20720296045 0.2587717797863129
333 424439.45604119636 0.21507873046224663 424438.98219838116 0.2587640847303944
334 426862.3374693983 0.2150694463442053 426861.8636434926 0.25875645934839375
335 429270.0525935678 0.21506023629633492 429269.57878442976 0.2587489017547066
336 431662.05159552436 0.21505109853211354 431661.5778030157 0.2587414100907325
337 434037.9448969065 0.21504203126953292 434037.47112089273 0.2587339825034203
338 436398.46506858844 0.21503303272020852 436397.9913089386 0.2587266171303125
339 438743.39411538595 0.21502410111503703 438742.92037197266 0.25871931213156696
340 441072.1496873198 0.2150152346966042 441071.6759600194 0.2587120656814825
341 443385.34291103034 0.2150064317009451 443384.8691997227 0.25870487594472524
342 445682.99781456054 0.21499769037948727 445682.52411912906 0.2586977411037117
343 447964.48524462484 0.21498900899955126 447964.01156495645 0.2586906593599354
344 450230.2859047474 0.21498038582366652 450229.8122407326 0.25868362890731805
345 452480.55172516254 0.21497181912712257 452480.07807669544 0.25867664795429335
346 454714.68166173575 0.21496330720295484 454714.2080287138 0.2586697147304122
347 456933.0724492682 0.21495484834150866 456932.59883159236 0.25866282746009406
348 459135.9080597166 0.21494644084494735 459135.4344572914 0.25865598438116816
349 461322.6453332007 0.21493808303351392 461322.17174593394 0.2586491837527124
350 463493.65318220475 0.214929773226494 463493.1796100077 0.258642423830683
351 465649.0755881418 0.2149215097555532 465648.6020309292 0.2586357028852221
352 467788.44417009316 0.21491329096974945 467787.970627783 0.25862901920652237
353 469912.139621457 0.21490511521853314 469911.66609397077 0.25862237108329295
354 472020.21312921843 0.2148969808653951 472019.7396164808 0.2586157568205171
355 474112.2971873065 0.21488888628965006 474111.82368924544 0.25860917474088274
356 476188.7912700693 0.21488082987240506 476188.3177866163 0.25860262316746124
357 478249.622916627 0.2148728100110054 478249.14944771654 0.2585961004421874
358 480294.56558548776 0.21486482511619262 480294.0921310577 0.2585896049213459
359 482324.0030666121 0.21485687360260436 482323.52962660353 0.25858313496448065
360 484337.74491328065 0.21484895390303776 484337.27148763783 0.25857668895198016
361 486335.74255891057 0.21484106446067786 486335.26914758084 0.2585702652747758
362 488318.29527806904 0.21483320372595446 488317.821881003 0.25856386233139156
363 490285.1514784031 0.21482537016805048 490284.67809555435 0.2585574785413635
364 492236.4409451601 0.21481756226382254 492235.96757648553 0.25855111233172245
365 494172.30788497697 0.2148097785018865 494171.8345304363 0.25854476214244076
366 496092.53933410416 0.21480201738797233 496092.06599366036 0.25853842643216773
367 497997.38178664836 0.2147942774345374 497996.90846026724 0.2585321036662709
368 499886.7976703392 0.21478655717029355 499886.32435798965 0.2585257923279593
369 501760.71827185526 0.21477885513721964 501760.2449735092 0.2585194909147003
370 503619.38642564695 0.21477116988630196 503618.91314127913 0.25851319793327904
371 505462.6342336293 0.21476349998688513 505462.1609632174 0.25850691191062647
372 507290.6008836649 0.21475584401747672 507290.1276271895 0.25850063138326224
373 509103.36633260205 0.21474820057099972 509102.8930900466 0.2584943549029953
374 510900.80432913534 0.2147405682560203 510900.33110048604 0.2584880810389633
375 512683.1787308634 0.21473294569018705 512682.70551610936 0.2584818083692339
376 514450.32816555223 0.214725331509895 514449.8549646852 0.25847553549270136
377 516202.41268681287 0.2147177243613601 516201.9394998275 0.25846926101830203
378 517939.4753357617 0.21471012290639055 517939.0021626552 0.25846298357165587
379 519661.44478022883 0.21470252582171462 519660.9716210012 0.2584567017948302
380 521368.57086848223 0.21469493179490728 521368.0977231361 0.2584504143405421
381 523060.6454958829 0.21468733953248903 523060.17236442346 0.25844411988300525
382 524737.9811358374 0.21467974774988582 524737.5080182726 0.25843781710450087
383 526400.3781262396 0.21467215518201269 526399.9050225797 0.25843150470962656
384 528048.1008897593 0.21466456057388925 528047.6278000172 0.2584251814122131
385 529681.0140701688 0.21465696268832649 529680.5409943602 0.25841884594668035
386 531299.3395931567 0.2146493603004767 531298.8665312994 0.2584124970587839
387 532902.9378147579 0.21464175220167372 532902.4647668722 0.2584061335138085
388 534492.124199484 0.2146341371966865 534491.6511655927 0.2583997540881661
389 536066.5320286271 0.2146265141069245 536066.0590087554 0.25839335758078197
390 537626.9268818761 0.21461888176512472 537626.4538760515 0.2583869427950514
391 539172.1255643985 0.2146112390259664 539171.6525726509 0.2583805085701283
392 540704.3578341382 0.21460358474551586 540703.8848564997 0.2583740537258427
393 542219.8173694216 0.21459591782042745 542219.3444059265 0.2583675771607875
394 543725.5030250031 0.21458823711490754 543725.0300756884 0.258361077676881
395 545208.8094255076 0.21458054159641013 545208.3364904117 0.2583545542965254
396 546693.2583797134 0.21457283008310343 546692.7854588776 0.2583480056823209
397 548134.6926446734 0.21456510171828763 548134.2197381405 0.25834143121477443
398 549617.9259063026 0.2145573550685999 549617.4530141186 0.2583348289589298
399 550977.7454756097 0.21454958986262915 550977.2725978201 0.2583281995650621
400 552542.0356890415 0.21454180358828384 552541.5628256992 0.25832153865930274
401 553649.6371120616 0.21453399825615066 553649.1642632114 0.25831485193838666
402 555656.6994764034 0.21452616674094174 555656.2266421119 0.2583081247220251
403 555737.7210921508 0.21451832079317648 555737.2482724456 0.258301384371768
404 559878.1793213479 0.21451043264418748 559877.706516345 0.2582945702007587
405 555229.527705556 0.21450255843649396 555229.0549151889 0.25828780865342654
406 569826.8956441104 0.2144945723488253 569826.4228687169 0.2582808211283054
407 542801.2620982971 0.21448674336818482 542800.789337344 0.2582742098190817
408 603902.5950285788 0.214478444283775 603902.1222835148 0.25826661960128405
409 505959.5396027985 0.21447096493731088 505959.066871057 0.258260776613096
410 631113.4801354627 0.21446155317451487 631113.0074223329 0.2582515766939629
411 541058.6770144617 0.21445443524018085 541058.2043141837 0.25824584273316853
412 541801.6107991621 0.21444559612481162 541801.1381154549 0.2582381110913489
413 620478.4270866615 0.21443625698549224 620477.9544212965 0.258229107906148
414 554340.8252483724 0.21442886137812248 554340.3525965785 0.25822293247000283
415 540921.8585943977 0.21442010183497384 540921.3859589959 0.2582152999172439
416 612688.2932323929 0.21441045153925442 612687.8206159078 0.2582060335530991
417 577906.7716289582 0.2144026065933293 577906.2990271837 0.2581991679379711
418 538095.8891932248 0.2143942852833485 538095.4166068706 0.2581920689558542
419 597123.7125347169 0.21438446645721954 597123.2399675115 0.2581827390596757
420 602025.696095692 0.21437588327816662 602025.2235449468 0.2581748620390832
421 547105.75820841 0.21436790791339447 547105.2856723745 0.258168127498131
422 575418.368071462 0.21435836974035485 575417.8955538039 0.25815928844557157
423 614731.0170577075 0.2143490045581809 614730.5445582863 0.258150416622794
424 569541.3371216048 0.21434092137257188 569540.8646372395 0.258143443915152
425 559046.6253965005 0.21433197776786184 559046.1529290746 0.25813544809218225
426 609237.0064882796 0.2143221718547242 609236.5340400315 0.25812607623658057
427 595930.9252690173 0.21431349487666568 595930.452837265 0.25811825750720563
428 558502.191859825 0.21430500042759504 558501.7194439628 0.2581108618390481
429 592066.3701040274 0.21429528704781634 592065.8977070416 0.25810169880632483
430 612735.5036904868 0.21428589622388092 612735.0313116723 0.25809291822556024
431 573359.5901722051 0.21427738189052645 573359.1178093445 0.2580854786277869
432 576881.2308433418 0.21426808837303774 576880.7584983136 0.2580769399048861
433 613546.3588938967 0.2142582629029183 613545.8865680357 0.2580675981574496
434 593772.42788918 0.21424930088068037 593771.955580333 0.2580595460769465
435 573337.0242983913 0.21424033402158973 573336.5520065682 0.2580514890957572
436 603789.2641558092 0.21423048563213043 603788.7918831761 0.25804214747146176
437 608617.9166444105 0.21422096490107417 608617.4443901032 0.25803334227181884
438 581361.0427783298 0.21421198438796407 581360.5705410426 0.25802530283730873
439 593663.779719357 0.21420235500405116 593663.3075007129 0.2580162890474146
440 613118.4786354073 0.2141924540195486 613118.0064359786 0.2580069747050665
441 594310.713073028 0.21418315942554175 594310.240891323 0.2579985456978743
442 589935.3580532704 0.21417371171415034 589934.8858897446 0.2579898140689484
443 610157.78785081 0.214163692746778 610157.3157067717 0.25798034547662213
444 605184.5802298444 0.21415398554259502 605184.1081044696 0.2579713893016721
445 593213.8212652851 0.21414452219101635 593213.349158083 0.25796267992755306
446 605506.5178883737 0.21413455045192203 605506.0458005393 0.25795328391766265
447 610734.262284774 0.21412450969090716 610733.7902163641 0.2579439001308353
448 600247.1783362344 0.21411484168426392 600246.7062864314 0.25793496135405275
449 603267.0529051133 0.21410492917319365 603266.5808745222 0.2579256620111028
450 611744.437252478 0.21409469695357636 611743.9652417446 0.25791603640234684
451 607345.899317717 0.21408473423652197 607345.4273262376 0.2579067452442594
452 604496.0263730822 0.21407479424645043 604495.5544008532 0.25789743479658367
453 610767.5186504191 0.21406447967406442 610767.046698227 0.25788771247377673
454 612400.8547787516 0.21405422942851185 612400.3828464485 0.2578780736840786
455 608175.4070595484 0.21404415766653928 608174.935146772 0.2578686188371676
456 609995.4978027848 0.21403380059490434 609995.0259101286 0.2578588555079939
457 615129.3854893817 0.21402331966109633 615128.9136171221 0.2578489399935048
458 612713.190898266 0.2140130448168697 612712.7190459725 0.25783924870327984
459 610442.6575205105 0.21400262894669783 610442.1856884548 0.25782942678581633
460 616297.145007179 0.21399197783414492 616296.6731958896 0.25781931156978677
461 616907.1086454521 0.21398147299663245 616906.6368546303 0.25780934875111916
462 612129.494935734 0.21397095698406635 612129.0231653595 0.25779941743238916
463 616861.1410565486 0.21396017547322926 616860.6693072196 0.2577891535001894
464 620220.5053898079 0.21394944612670416 620220.0336614357 0.2577789260098888
465 614598.6976919085 0.21393878898649468 614598.2259842852 0.25776883419527197
466 617501.0529347055 0.21392789208702906 617500.5812483727 0.2577584408351221
467 622633.1851158192 0.21391695847064138 622632.713450886 0.25774797487214984
468 617336.1589456877 0.2139061318069928 617335.6873018688 0.25773768713674033
469 618526.1768563566 0.21389511670248482 618525.7052340792 0.2577271606957595
470 624371.4396453139 0.21388400050783124 624370.9680448287 0.257716484654131
471 619978.3533730791 0.2138729901963062 619977.8817941054 0.257705983497338
472 619972.8541235977 0.21386184553027515 619972.3825664428 0.2576953093362786
473 625698.378280103 0.21385056329017677 625697.9067450945 0.2576844452272366
474 622352.3760791494 0.21383936592524672 622351.904566057 0.2576737264959702
475 621737.9795110875 0.21382807885793445 621737.5080201206 0.2576628881834545
476 626812.2254926115 0.21381664045747636 626811.7540241214 0.2576518496151831
477 624432.5812659243 0.2138052587042414 624432.109819749 0.25764091648695503
478 623676.1611075959 0.21379381869947495 623675.6896838763 0.25762990084294135
479 627828.0743153559 0.21378222854471768 627827.602914433 0.25761869435703183
480 626276.2738457433 0.21377066746913603 626275.8024675231 0.25760755263101726
481 625648.6744085029 0.21375906752789184 625648.2030530839 0.25759635149174104
482 628802.2654523053 0.21374732647584582 628801.79412 0.25758497879259484
483 627967.9821897356 0.21373559138227186 627967.51088051 0.2575736342472196
484 627539.8345863593 0.21372382782420063 627539.3633002872 0.25756224429186264
485 629767.560717567 0.21371193487580903 629767.0894549281 0.2575507041072131
486 629579.0322812601 0.21370003041172464 629578.561042068 0.2575391616690027
487 629261.5942727826 0.21368810205578867 629261.1230570972 0.2575275832938902
488 630759.755212814 0.21367605551085525 630759.2840208858 0.25751587258065306
489 631140.8480864859 0.21366398557187505 631140.3769183636 0.25750413668655564
490 630761.2421052201 0.21365189279653904 630760.7709609548 0.2574923724400525
491 631825.0045745944 0.21363969095106064 631824.5334544162 0.25748048722208083
492 632632.6614332186 0.2136274589425121 632632.190337197 0.25746856266013735
493 632035.8884940333 0.21361520284410143 632035.417422215 0.2574566155076824
494 633003.9779052659 0.21360284443967065 633003.5068578697 0.25744455181484305
495 633989.8761399256 0.21359045354744383 633989.4051170278 0.2574324443076991
496 633144.2397007879 0.21357803530271244 633143.7687024365 0.25742031605654925
497 634298.8960690742 0.21356551989814884 634298.4250954831 0.25740807124473325
498 635139.3666908579 0.21355297314501057 635138.8957420976 0.25739578715585526
499 634196.6298865465 0.21354039366890848 634196.1589626753 0.2573834775948232
500 635644.0003443289 0.21352772195595815 635643.5294455552 0.2573710518019672
501 636054.8755959128 0.21351502198785202 636054.4047222941 0.25735859678106293
502 635308.3381622841 0.21350228197402185 635307.867313898 0.2573461041575869
503 636911.0716625113 0.21348945588663665 636910.6008395544 0.2573335010391868
504 636801.2224297145 0.2134766046337547 636800.7516322316 0.25732087821701194
505 636526.8056909201 0.21346370497594297 636526.3349190139 0.25730820118479997
506 637971.2242634736 0.2134507274019923 637970.7535173193 0.2572954269558144
507 637520.9235059908 0.21343772590701324 637520.4527856288 0.25728263605583335
508 637781.7593080953 0.21342466827121306 637781.288613651 0.2572697760885687
509 638788.7953128552 0.21341154238613463 638788.324644476 0.25725683684366846
510 638343.4703770081 0.2133983910667986 638342.9997347415 0.2572438754831113
511 638921.5829533151 0.21338517816554659 638921.1123372993 0.25723083774437305
512 639466.0991433982 0.21337190674582196 639465.6285537548 0.25721773673288234
513 639273.1668097859 0.2133586060580357 639272.6962465761 0.2572046035879175
514 639842.5126720048 0.21334524133035945 639842.0421353685 0.25719139490668974
515 640162.1465799593 0.213331826533507 640161.6760700005 0.2571781322991743
516 640175.2391170266 0.2133183775309516 640174.7686338195 0.25716482948453284
517 640600.75885015 0.21330486452197467 640600.2883938306 0.25715145488466135
518 640927.2750352187 0.21329130826881124 640926.8046058797 0.2571380307568899
519 640921.9840736269 0.21327771250541672 640921.513671352 0.25712456256212873
520 641353.8430458149 0.2132640546584298 641353.372670736 0.25711102419351484
521 641639.7513913122 0.21325035902204703 641639.2810435116 0.2570974415293757
522 641561.7402885376 0.21323661805274818 641561.269968109 0.2570838105703196
523 642149.1690753067 0.2132228191929099 642148.6987823766 0.2570701109379656
524 642175.7091665401 0.21320898598692584 642175.2389011799 0.25705637419461513
525 642262.3304308037 0.21319510149230464 642261.8601931218 0.25704258034981975
526 642834.4208035519 0.2131811661415042 642833.9505936601 0.25702872569350765
527 642623.6575534614 0.21316719608783763 642623.1873714292 0.25701483606825015
528 643042.3853511591 0.213153170990768 643041.9151971072 0.25700088095431406
529 643285.2797088418 0.21313910336326852 643284.8095828597 0.2569868786548462
530 643183.7115409753 0.21312499640349425 643183.2414431453 0.25697283355080214
531 643698.1662599132 0.21311083555371693 643697.6961903534 0.2569587243351367
532 643641.4642082772 0.21309663797511247 643640.9941670623 0.25694457686042854
533 643837.0693107157 0.2130823951138782 643836.5992979443 0.2569303761296758
534 644125.4985694239 0.21306810396968215 644125.0285851986 0.25691612130762187
535 644097.668738306 0.2130537769742486 644097.1987827023 0.2569018267512894
536 644370.284303553 0.2130394014710537 644369.8143766755 0.2568874760921675
537 644495.6709716184 0.2130249841162612 644495.201073555 0.2568730792807742
538 644572.4109369688 0.21301052832017991 644571.9410678021 0.2568586382776447
539 644773.1613645252 0.21299602466633247 644772.6915243568 0.25684414371144915
540 644895.2047389094 0.21298148365832303 644894.7349278193 0.25682960633600566
541 644940.6225113785 0.21296690073679178 644940.1527294553 0.2568150224535849
542 645186.8120409324 0.21295227349040086 645186.3422882713 0.2568003874789617
543 645188.2933830789 0.21293761059016597 645187.8236597553 0.25678571299585473
544 645330.5968325356 0.21292290313488402 645330.1271386445 0.25677098800433484
545 645503.7628543368 0.21290815676574765 645503.2931899616 0.2567562183326792
546 645451.6275087128 0.2128933727965476 645451.1578739324 0.2567414076405139
547 645723.3615764846 0.21287854512518511 645722.8919713938 0.25672654566819636
548 645670.7514404454 0.21286368257729785 645670.2818651168 0.25671164607646346
549 645822.0474646031 0.21284877887723863 645821.5779191254 0.2566966986679781
550 645918.3593627128 0.21283383636696848 645917.8898471686 0.25668170797676554
551 645922.5093297642 0.2128188582846372 645922.0398442287 0.2566666771355041
552 646080.2011687227 0.21280383897093286 646079.7317132845 0.25665159918997715
553 646084.5569100011 0.21278878486180547 646084.0874847337 0.256636482518645
554 646168.6050514998 0.21277369268594656 646168.1356564849 0.2566213222652882
555 646241.8053707379 0.2127585626262084 646241.3360060557 0.2566061195510527
556 646268.6930793417 0.2127433984006813 646268.2237450654 0.2565908778858819
557 646329.8459744394 0.2127281955036566 646329.376670651 0.2565755928668623
558 646402.1425194404 0.21271295833334583 646401.6732462136 0.2565602684453606
559 646373.0888104456 0.2126976855963708 646372.6195678553 0.25654490473400726
560 646516.3160917056 0.21268237622044045 646515.846879831 0.2565294983049701
561 646428.6540841063 0.2126670343410947 646428.1849030154 0.25651405655425175
562 646573.5874434242 0.2126516554911107 646573.1182931972 0.25649857142252364
563 646504.0414527156 0.21263624417790472 646503.5723334205 0.2564830510339685
564 646596.8271234287 0.2126207983494568 646596.3580351402 0.2564674901579817
565 646558.7660144794 0.2126053185055317 646558.2969572688 0.2564518921289266
566 646629.7622354891 0.21258980658748547 646629.2932094261 0.2564362563276224
567 646560.8672672397 0.2125742605203155 646560.3982723956 0.25642058354039865
568 646686.6778733332 0.21255868261986713 646686.208909778 0.25640487254133404
569 646514.4259209397 0.21254307263090802 646513.9569887391 0.25638912796816415
570 646753.5188978397 0.2125274294992873 646753.049997068 0.2563733422025817
571 646434.319255693 0.21251175690691884 646433.8503864084 0.25635752772409676
572 646826.4656342475 0.21249605022109566 646825.9967965288 0.256341668561782
573 646306.3705949637 0.21248031575118065 646305.9017888623 0.2563257856685238
574 646944.4485205816 0.21246454724957534 646943.9797461804 0.25630985401048156
575 646065.1217544449 0.21244875205874358 646064.6530117873 0.25629390555044207
576 647205.0970244341 0.21243292259390284 647204.6283136116 0.25627789998112427
577 645575.9016187291 0.2124170689171539 645575.4329397683 0.2562618919179367
578 647798.9447471739 0.21240117799437788 647798.4761001893 0.2562458067330114
579 644572.2947039801 0.21238526929476392 644571.8260889604 0.2562297504036914
580 649124.8681632801 0.21236931446710314 649124.3995803938 0.25621357170523507
581 642483.1346634126 0.21235335572499206 642482.666112568 0.25619748888041477
582 652071.885593557 0.2123373298693135 652071.4170750431 0.2561811840419025
583 638114.1361826215 0.21232132828580633 638113.6676961754 0.2561651178434819
584 658416.2952656586 0.21230520933231156 658415.8268118404 0.25614860889768476
585 629819.2237139635 0.2122891733783719 629818.7552921545 0.25613263561013777
586 669166.352425139 0.2122728906400619 669165.8840364926 0.2561157558723577
587 620502.4661372146 0.2122568309772313 620501.9977804503 0.2560999332360253
588 673240.1738552237 0.21224023490630295 673239.7055324316 0.2560825571575566
589 625478.9874211887 0.21222422783505548 625478.5191302508 0.2560667101209796
590 656688.2181392196 0.2122073499322286 656687.7498825536 0.25604931603737113
591 645999.2095205267 0.21219138624965936 645998.7412960678 0.25603307262352737
592 638358.5516817676 0.2121745883193708 638358.0834910031 0.25601617608955973
593 656751.0146751811 0.21215820677922606 656750.5465177237 0.25599925064073914
594 636096.3468194965 0.21214186574338786 636095.8786948202 0.25598281057269306
595 651877.7602803366 0.2121249215622526 651877.2921899054 0.25596550954242536
596 641994.6423097203 0.21210892363397504 641994.1742516167 0.25594917994256394
597 648760.6335260421 0.21209184461974198 648760.1655023297 0.25593186774008775
598 641134.6858301413 0.2120755700997122 641134.217839281 0.25591529022807297
599 649353.4048529632 0.21205891121278747 649352.9368958016 0.2558982503529648
600 643352.6909670567 0.21204211556106242 643352.2230436566 0.2558812846329169
601 642128.0387341032 0.21202579552538822 642127.5708437269 0.25586458083172814
602 653116.9554646212 0.21200879413501503 653116.487608583 0.25584724406023607
603 633318.6339397316 0.21199240408928294 633318.1661166139 0.2558307136731713
604 655283.9164454116 0.21197554322575887 655283.44865654 0.2558133284617109
605 638989.8585542629 0.21195890342645055 638989.3907987952 0.255796564223399
606 642959.3442524383 0.21194219004582096 642958.8765307585 0.2557794897375932
607 651674.152173489 0.21192538267102334 651673.6844858176 0.25576228865445355
608 634287.7151302363 0.21190875256042052 634287.2474759521 0.25574553165463765
609 652781.699823227 0.21189180883781697 652781.2322033219 0.2557280963514758
610 638976.5482812277 0.21187522416052573 638976.0806946935 0.2557113100411442
611 644701.2277773139 0.2118582178516039 644700.7602251129 0.25569398317635617
612 645450.7301587174 0.21184155498825755 645450.262640215 0.25567694746526004
613 641193.7277117989 0.21182465435380923 641193.2602273389 0.25565980559169216
614 645138.9183877257 0.21180776027920656 645138.4509374073 0.2556425581136245
615 642146.5792178537 0.21179103588546408 642146.1118013081 0.2556255097184913
616 644712.3243842864 0.21177396267137724 644711.8570021775 0.2556081462448578
617 640199.9744505396 0.2117572623287785 640199.5071021587 0.2555911185091203
618 647041.4899718761 0.2117401952616276 647041.0226579903 0.25557369048453693
619 638206.1012168166 0.21172336416658563 638205.6339368345 0.25555661784418693
620 645956.4696307009 0.21170638822473528 645956.0023850861 0.2555392265090106
621 641575.5868629745 0.21168942038265706 641575.1196515642 0.25552198987497343
622 640310.1343972447 0.211672488776736 640309.6672200246 0.25550473118081335
623 646265.6256962323 0.2116554442245113 646265.158553491 0.25548729708039203
624 637193.0389510292 0.21163851980005338 637192.5718423782 0.25547013119860945
625 645970.046850235 0.21162140954229242 645969.5797762236 0.25545260176662093
626 639073.0198334783 0.21160448830286055 639072.5527935942 0.2554353957638156
627 642676.6060431602 0.2115873298887857 642676.1390379419 0.25541788843844
628 641117.6487656957 0.21157037353957175 641117.1817947461 0.2554005762195088
629 641365.6894877134 0.21155322660168285 641365.2225513802 0.25538310661514585
630 640609.3316638971 0.21153617442821157 640608.8647620161 0.2553657065889184
631 641540.6818844831 0.21151908079387977 641540.2150171516 0.25534825069258765
632 640377.5813097275 0.2115019277139001 640377.1144770235 0.2553307763210512
633 640069.6629260305 0.21148486076065925 640069.1961278289 0.255313340851194
634 642032.5597177569 0.21146765193961742 642032.0929543297 0.2552957753527323
635 637577.2935229316 0.21145056779007865 637576.8267939937 0.2552783701541837
636 643204.7224421246 0.21143333381090637 643204.2557480638 0.2552607269824514
637 636866.450261433 0.21141622293199008 636865.9836018941 0.2552433159272287
638 642098.0241666116 0.2113989589353953 642097.5575420076 0.2552256449977778
639 637912.3243122951 0.2113818306766696 637911.8577222831 0.25520818129453254
640 640364.3197137243 0.21136453617644993 640363.8531586734 0.2551905147655508
641 638380.6297749648 0.2113473819928076 638380.1632545904 0.2551729923522959
642 639922.2241104242 0.21133007557960978 639921.7576250308 0.25515531767997024
643 637533.6441723726 0.2113128766985044 637533.1777217368 0.2551377591664933
644 640171.509182811 0.2112955721502805 640171.0427671798 0.25512005907877433
645 636836.8482640904 0.21127832798055002 636836.3818832906 0.2551024718553492
646 639599.9961260898 0.2112610162464059 639599.5297803202 0.25508475339063
647 637146.5821039379 0.211243743122324 637146.115793071 0.2550671237991277
648 638303.1348997832 0.21122640952813057 638302.6686239726 0.2550494010779728
649 637562.6983211726 0.21120911826637728 637562.232080329 0.2550317253387708
650 637515.2759925309 0.21119176133229434 637514.8097867771 0.2550139924227157
651 637086.486482922 0.21117444853455794 637086.0203121862 0.25499628725067486
652 637606.7286118413 0.21115707506577563 637606.2624762414 0.2549785249177471
653 636038.3261794895 0.21113973751640308 636037.8600789438 0.254960808257778
654 637793.6636435861 0.21112234710700947 637793.1975782315 0.2549430075101852
655 635288.8651047878 0.21110499239493585 635288.3990745136 0.2549252817798447
656 637493.3386972814 0.21108757431121394 637492.8727022605 0.25490744656988745
657 634914.7924884823 0.21107021611877158 634914.3265285571 0.25488970903748076
658 637126.2885765097 0.21105275867570367 637125.8226519127 0.2548718383843267
659 634186.494839858 0.211035408534799 634186.028950349 0.2548541004920819
660 637479.1951050601 0.21101790214579633 637478.729250984 0.2548361740142842
661 632483.3226504304 0.21100057261316804 632482.8568313908 0.2548184669327195
662 638911.3518875309 0.21098300006335904 638910.8861040849 0.25480044587175593
663 629656.817704174 0.21096571866307848 629656.3519556382 0.25478281717403956
664 641553.5230822533 0.210948038955973 641553.0573695708 0.2547646435054597
665 625400.0506790135 0.21093086317954582 625399.5850009852 0.25474716518097407
666 646117.1296309282 0.21091299527295412 646116.6639891927 0.2547287401450653
667 618639.6971248562 0.21089602471287514 618639.2315172965 0.25471153490390247
668 653915.7924404952 0.21087783562556167 653915.3268699719 0.25469268760225594
669 608773.6784732544 0.21086119737793152 608773.2129361324 0.25467592460977595
670 663459.6597189803 0.210842557182413 663459.1942199476 0.2546564756534246
671 601640.7152758468 0.21082622824950695 601640.2498094827 0.2546401357698255
672 662492.916484672 0.2108073616976554 662492.4510569382 0.25462037224167644
673 612275.2017918323 0.2107907448525577 612274.7363974188 0.2546036686627676
674 640042.115500595 0.21077255151905708 640041.6501432537 0.25458478976402393
675 638332.6877613154 0.21075488496506728 638332.2224397397 0.25456669062870324
676 615441.0899443098 0.2107377771641476 615440.6246572562 0.254549276418887
677 653469.9611477724 0.21071929626386107 653469.49589842 0.25453005614735313
678 612293.4439066539 0.21070249984572645 612292.9786910454 0.2545131086281475
679 642732.5893742645 0.21068423142368828 642732.124195911 0.25449412210737266
680 630443.7578938103 0.21066673572791894 630443.2927507953 0.254476279288087
681 621957.275391379 0.21064934899109455 621956.8102835681 0.254458461918379
682 645027.8965089519 0.21063111265352658 645027.4314382338 0.25443960537304494
683 616303.4899861522 0.21061408476673804 616303.0249497438 0.2544223236084641
684 639302.127187322 0.21059594608361581 639301.662187848 0.2544035279323494
685 628240.2882199318 0.21057842007725341 628239.8232558653 0.2543856464179715
686 624509.8896343801 0.2105609423329456 624509.4247057425 0.254367695312407
687 638626.1690416326 0.21054285305422563 638625.704149717 0.2543490624361
688 620083.3406794886 0.2105256427352774 620082.8758223379 0.2543315078955586
689 634788.7102588896 0.21050763739769543 634788.2454383309 0.25431292128101624
690 627804.4951077701 0.210490051119426 627804.03032278 0.25429493893994487
691 625048.5920733464 0.21047253222327952 625048.1273238714 0.2542769428483042
692 634017.8240966788 0.21045454179736212 634017.3593836874 0.2542584495009167
693 622638.5474551239 0.21043719754773732 622638.08277723 0.25424069629703117
694 630675.4799933904 0.21041928931359682 630675.0153518306 0.2542222704074944
695 627874.9994412798 0.21040165470614833 627874.5348354339 0.2542041911247401
696 624245.1245299423 0.210384105790903 624244.6599596535 0.25418618296406437
697 631160.4925385283 0.2103661797454766 631160.0280045882 0.25416776037425454
698 623479.5030398191 0.2103487469495028 623479.0385411838 0.2541498882608313
699 627703.2960967751 0.21033089264108687 627702.8316343313 0.25413155125999015
700 627677.0323684019 0.21031323296652255 627676.5679417597 0.254113409228152
701 622747.4039444934 0.2102956529488086 622746.9395534472 0.25409539323137825
702 629690.2015510406 0.21027776670550685 629689.7371962816 0.2540769923391498
703 622593.1422378436 0.2102602816444508 622592.6779184915 0.25405907038769454
704 626265.8827838467 0.21024244255120306 626265.4185006572 0.25404074698794044
705 626446.9092394349 0.21022478525623137 626446.444992052 0.2540225975476171
706 621539.734056301 0.21020716321909858 621539.2698445912 0.25400454655297305
707 628625.6917357146 0.21018931070358055 628625.2275602437 0.25398616010974406
708 620730.4386584539 0.21017179057287275 620729.9745184436 0.2539682197614235
709 626077.652951466 0.21015394374447435 626077.1888476621 0.2539498601990091
710 623877.5402601752 0.21013631082923784 623877.0761921083 0.25393175612153346
711 621481.4108468185 0.21011862977884352 621480.9468145672 0.2539136215921248
712 626694.2947416361 0.2101008247153814 626693.8307455229 0.25389528853073157
713 619307.7597418623 0.2100832619810776 619307.2957812948 0.2538773055526556
714 625886.4731086303 0.21006541281122595 625886.009184298 0.2538589195378067
715 620812.4661562346 0.2100478052039176 620812.0022675605 0.2538408689510344
716 622332.2447321103 0.2100300593129503 622331.7808794254 0.2538226255636514
717 623478.8631983224 0.21001231726832562 623478.3993816158 0.25380438927200794
718 619323.9683130955 0.20999469045403665 619323.5045320964 0.25378630855641676
719 624257.4657715628 0.20997686874591392 624257.0020267345 0.25376795958744197
720 618884.456347749 0.20995925946360977 618883.9926385831 0.2537499063865911
721 622515.3922704605 0.20994147294838986 622514.9285973896 0.25373159788863675
722 620276.1702502855 0.20992378532980033 620275.7066130573 0.2537134429606991
723 619971.6782146193 0.2099060895828229 619971.2146132777 0.25369525194910136
724 621400.13308676 0.20988831884529363 621399.6695214568 0.2536769842226827
725 618527.2722067129 0.20987067486393982 618526.8086771738 0.25365886418544153
726 620994.2148197561 0.20985288865428622 620993.7513262993 0.25364056818901887
727 618587.4264292808 0.20983522150868544 618586.9629716355 0.253622423689874
728 619463.4394440074 0.20981748336933348 619462.9760223427 0.2536041813919958
729 619170.9703538929 0.20979975586633706 619170.5069681739 0.25358596310894377
730 618040.7596066083 0.20978207248134498 618040.2962567506 0.2535677852928565
731 619136.3886615589 0.2097643067807633 619135.9253477332 0.2535495189086695
732 617516.6713400116 0.2097466369082942 617516.2080620193 0.25353135538204763
733 618169.6070865585 0.20972888187994793 618169.1438445757 0.2535131008966029
734 617724.1333444105 0.20971118179487344 617723.6701383309 0.2534948977958914
735 616808.450654932 0.20969346794132862 616807.9874847715 0.25347669245893734
736 617933.4996726814 0.20967572636774034 617933.0365385185 0.25345843658025735
737 615790.6594827042 0.20965804681689865 615790.1963843867 0.25344027070329206
738 617559.8580070831 0.20964028594780607 617559.3949448064 0.2534219908387709
739 615446.4791851668 0.20962261037276209 615446.016158731 0.25340382543696516
740 616556.1346867196 0.20960486247437937 616555.6716962944 0.25338556269926493
741 615569.1208054053 0.20958716394887578 615568.6578508777 0.25336736356222156
742 615307.5753031815 0.2095694472586159 615307.1123845935 0.25334914084651516
743 615694.835806102 0.20955171936798841 615694.3729234826 0.25333090015069204
744 614261.9788221192 0.20953402987145367 614261.5159753775 0.2533127118508691
745 615469.7187736598 0.2095162857457423 615469.2559629272 0.2532944467227496
746 613631.5387313034 0.20949860544409882 613631.0759564285 0.25327626946403525
747 614836.3071695904 0.20948086501161717 614835.8444307197 0.25325800555902495
748 613332.5478023716 0.2094631763053673 613332.0850993786 0.2532398166869546
749 613984.4135963852 0.2094454531918287 613983.9509293606 0.2532215713662361
750 613115.6062835772 0.2094277488114441 613115.1436524667 0.2532033617024178
751 613177.7461112636 0.20941004456440127 613177.2835160824 0.253185136591248
752 612742.9395013435 0.2093923289249192 612742.4769421023 0.2531669122253638
753 612601.1692661083 0.20937463534287093 612600.7067427768 0.2531486961116625
754 612095.77895986 0.20935691955933394 612095.3164724683 0.25313047213731843
755 612307.2851881649 0.20933922505518718 612306.8227366909 0.25311224895549905
756 611176.8885842626 0.20932152047052177 611176.4261687007 0.25309404141035063
757 612256.9789853466 0.20930381566827314 612256.5166057339 0.25307579709898936
758 610040.8737864968 0.20928612975869032 610040.4114427489 0.2530576181369883
759 612405.1182836392 0.20926840962416465 612404.6559758867 0.25303934280619605
760 608704.7694957078 0.2092507456371525 608704.3072237612 0.25302120098116526
761 612786.1815881673 0.20923300793842098 612785.7193522734 0.25300288593645137
762 607072.9645618855 0.20921536752226827 607072.502361727 0.2529847908952578
763 613582.366981692 0.20919760870810739 613581.9048176616 0.2529664215997084
764 604882.6102018503 0.20917999598052603 604882.1480734628 0.2529483915432568
765 615177.8068006441 0.2091622053107574 615177.3447085016 0.2529299372524486
766 601677.1024443881 0.2091446309572824 601676.6403877498 0.25291200743583525
767 618162.0143199608 0.20912678248328623 618161.5522997708 0.2528934076034008
768 596928.2217601584 0.2091092662508399 596927.7597752569 0.2528756352819869
769 622977.7097414043 0.2090913083394352 622977.2477933072 0.2528567888143255
770 590799.3092658235 0.20907387619159912 590798.8473527117 0.25283923560705945
771 628307.4380401369 0.20905573076826844 628306.9761643714 0.2528200348557853
772 585989.7836176984 0.2090384031271342 585989.3217766095 0.2528026856975092
773 629182.8906100995 0.2090200278060617 629182.428806882 0.2527831898140625
774 587321.3246718097 0.20900280466594837 587320.8629031488 0.2527658562360654
775 622412.8373873405 0.20898431072879645 622412.3756565992 0.25274643058514334
776 595315.621440387 0.208967116239075 595315.1597444284 0.25272884245945404
777 611886.9322600635 0.20894873009463186 611886.4706014944 0.2527098389197542
778 604874.1201592572 0.20893134034254393 604873.6585361367 0.2526917800611629
779 602566.3245200576 0.20891328282623503 602565.8629334696 0.2526733052197327
780 610614.6725832003 0.20889550443672816 610614.2110329333 0.25265476243039925
781 598003.2282438888 0.20887787421631296 598002.766729308 0.2526367066849268
782 611660.0642489248 0.2088597473300966 611659.6027712695 0.2526179080562356
783 597418.3108492217 0.2088424240052229 597417.8494067488 0.25260004887349785
784 610461.9258679823 0.20882415028106832 610461.4644626286 0.2525812035277283
785 598043.4447303242 0.2088068568588208 598042.9833601427 0.25256332466849885
786 608225.1852166662 0.20878870558026436 608224.723883365 0.25254459561377735
787 599382.2857514357 0.20877120000969038 599381.8244536793 0.2525265563668851
788 605018.0289034264 0.2087533614246337 605017.5676419855 0.25250807948561493
789 602131.2410864837 0.20873556804358356 602130.7798611117 0.2524898038876573
790 600676.1873469439 0.20871801869082157 600675.7261573117 0.25247161348809777
791 605635.698764462 0.20870002980414668 605635.2376113362 0.252453096106055
792 596288.7713145235 0.20868261211057373 596288.3101967792 0.2524351322202782
793 607888.2769120525 0.2086646017362563 607887.815830974 0.2524164767246227
794 594379.2692604243 0.20864715377259618 594378.8082146747 0.2523985957771808
795 606833.294668373 0.20862925767419307 606832.833659134 0.2523799813851976
796 596167.3628809674 0.20861168229774 596166.9019072932 0.25236199190493647
797 602423.1759241758 0.20859394492963398 602422.7149866504 0.25234358041871857
798 600252.6698914686 0.2085762356720641 600252.2089898712 0.252325361725451
799 597084.1227767642 0.20855863611808573 597083.6619109123 0.252307215853599
800 603777.0545487915 0.2085408392098119 603776.5937191703 0.252288781947822
801 593713.2493593453 0.2085233227218544 593712.7885651976 0.2522708249344569
802 604486.927010646 0.20850549089670978 604486.4662528607 0.25225229435668395
803 593450.1384950265 0.20848799866248427 593449.6777726554 0.252234372379296
804 602284.2722360947 0.2084701826493727 602283.8115500186 0.25221589343334005
805 595358.0902088654 0.20845266919787586 595357.6295583157 0.25219788043670993
806 598879.2152470102 0.20843491258223507 598878.7546325511 0.2521795465024824
807 597511.8595327975 0.20841734468531445 597511.3989540549 0.2521613978303591
808 596076.6350952236 0.20839967188631317 596076.174552341 0.25214321077104007
809 598531.6203024879 0.20838203353854878 598531.1597954989 0.25212495538326035
810 594586.4135307875 0.20836444665469397 594585.9530594785 0.2521068622720076
811 598324.665936207 0.2083467467890899 598324.2055009009 0.252088559390633
812 594021.3984691886 0.20832922697762304 594020.9380694557 0.2520705059667111
813 597601.3077528619 0.20831149293559548 597600.8473891706 0.2520521983734187
814 593623.3291715763 0.2082940072320428 593622.8688434135 0.2520341555032777
815 596966.3258679131 0.20827627188037742 596965.8655757842 0.25201585691005485
816 593012.7639774608 0.2082587876692753 593012.3037208554 0.25199781780011443
817 596501.2366618223 0.20824107852045687 596500.7764412136 0.25197953025437897
818 592354.4453703626 0.20822357501407576 592353.9851852951 0.25196149247673844
819 595912.8878186416 0.20820590639797368 595912.427669512 0.251943223143103
820 591993.2230973858 0.20818837656258155 591992.7629838344 0.2519251749849929
821 594922.4751016119 0.2081707492592775 594922.0150239236 0.2519069391131072
822 592066.4566172671 0.20815319608227142 592065.9965752084 0.2518888626881396
823 593541.6475846154 0.2081356039761222 593541.1875783352 0.25187067632878796
824 592408.1590708768 0.2081180346151569 592407.6991002827 0.25185255942915225
825 592048.5290893499 0.20810047115629715 592048.0691544495 0.25183442925605315
826 592698.5227469943 0.20808289149223635 592698.0628478302 0.25181627253880356
827 590755.358736633 0.20806535241481308 590754.8988730891 0.25179819148549326
828 592691.9787431941 0.2080477649047747 592691.5189154225 0.251780006686259
829 589802.2015575719 0.20803024864675795 589801.7417653638 0.25176195944960733
830 592357.2769063071 0.20801265331667115 592356.8171498922 0.2517437616376521
831 589110.1770849052 0.20799516042468244 589109.7173640099 0.2517257347477301
832 591859.0238651724 0.20797755614041877 591858.5641800828 0.2517075335056197
833 588463.941636459 0.20796008845788252 588463.4819868478 0.2516895226776245
834 591436.6339720146 0.20794247286009435 591436.1743582251 0.2516713167117568
835 587634.2933832055 0.2079250336393328 587633.833804843 0.25165332884325725
836 591289.7802817827 0.20790740207200561 591289.3207392747 0.25163510588321203
837 586459.2824838796 0.20788999742038597 586458.822976725 0.251617157260439
838 591540.7655594844 0.20787234122312376 591540.3060882462 0.2515988968926633
839 584845.1108951874 0.20785498231913346 584844.6514591944 0.2515810106716687
840 592273.7440658116 0.20783728635877038 592273.2846658392 0.2515626860054434
841 582702.4983264086 0.20781999203284462 582702.0389615247 0.25154489184511125
842 593612.5655063724 0.2078022313370794 593612.1061776737 0.2515264673603947
843 579867.2833112421 0.20778503117042563 579866.8240174062 0.25150880477449555
844 595785.6870668702 0.2077671668020518 595785.2278094732 0.2514902302387143
845 576073.2163031766 0.20775010410785477 576072.7570803182 0.25147275423770726
846 599090.9621471802 0.20773208011104527 599090.5029611418 0.251453958309629
847 571108.3534832097 0.20771520982505526 571107.8943312607 0.2514367392669888
848 603542.6321369365 0.2076969605130264 603542.1730223395 0.2514176365686104
849 565454.0053920555 0.20768032486425936 565453.5463110002 0.25140073030301474
850 607810.1410603009 0.20766182097700028 607809.6820171991 0.25138128081463534
851 561582.3818580104 0.20764537022699092 561581.9228480156 0.25136462464344955
852 607959.3707120415 0.2076267390331129 607958.9117403097 0.25134499272952965
853 564001.3370265268 0.2076102176201299 564000.8780880561 0.2513282531032282
854 599934.9372602586 0.2075918314665428 599934.478359499 0.25130892808258765
855 574231.9217076908 0.20757485133657455 574231.4628412477 0.2512915917855528
856 586258.4465310883 0.2075570824362791 586257.9877009355 0.25127307050764486
857 586642.4863820872 0.20753947098033623 586642.0275877177 0.25125489847798993
858 574585.5354536416 0.2075223192101551 574585.0766941255 0.25123719683893875
859 594000.4111485014 0.20750426637143482 593999.9524258148 0.25121842027625957
860 570213.7559446061 0.20748739300789243 570213.2972561016 0.2512011115110464
861 592959.8330751624 0.20746929870582131 592959.3744236234 0.2511822401676191
862 573775.5163440866 0.2074522782868958 573775.0577270322 0.25116477618254424
863 585521.5889537208 0.20743451891001533 585521.1303729016 0.2511463001743489
864 581043.9030386299 0.2074171024236757 581043.4444931762 0.2511283513117983
865 577613.9017160448 0.20739978085584876 577613.4432058489 0.2511104149657105
866 586053.1423113494 0.2073820272110517 586052.6838372783 0.2510920439648797
867 574101.344869393 0.20736494926047216 574100.8864300332 0.2510744104692507
868 585580.9546070518 0.2073471236460366 585580.4962039825 0.2510559456618577
869 575993.7157192507 0.20732998938214967 575993.2573510208 0.25103824050681584
870 580578.2477751396 0.20731236446487564 580577.7894427521 0.25102002299113757
871 580714.4784120689 0.20729497563630017 580714.0201150944 0.25100199893689323
872 574786.7237181889 0.20727765562225173 574786.2654563761 0.2509841572107391
873 584352.1727221977 0.20726001686593207 584351.714496357 0.2509658238398476
874 571647.6631518586 0.20724290288362557 571647.2049607269 0.25094822890503327
875 584429.732395851 0.2072251741240136 584429.2742408848 0.25092979202463606
876 572310.2458123347 0.2072080694884315 572309.7876920734 0.25091219176036045
877 581032.0846938639 0.20719044374400827 581031.6266095222 0.2508938979062255
878 575556.1648570906 0.20717318789747902 575555.7068078148 0.2508760878937924
879 576233.4734759649 0.2071557745503283 576233.0154621148 0.2508580754970998
880 578960.1370807742 0.2071383249892065 578959.6791024458 0.25084000333198614
881 572432.8703086072 0.20712110365284914 572432.4123652596 0.2508222440169061
882 580548.9967713685 0.2071035309897892 580548.5388638353 0.25080400229769056
883 570917.7459588017 0.2070863934587492 570917.2880860529 0.25078635536441757
884 579754.1298559022 0.2070688179865811 579753.6720189843 0.250768099763604
885 571519.5393859724 0.2070516459520562 571519.081583914 0.25075041250482644
886 577344.2602793521 0.20703416615226272 577343.8025129163 0.25073226961143624
887 573064.0941990906 0.2070168922937815 573063.6364677423 0.2507144561287118
888 574716.0322511721 0.20699954039168372 574715.5745551657 0.25069646596908884
889 574180.0877517761 0.20698216823552568 574179.6300910749 0.2506785329656661
890 573055.1369598308 0.20696490967747286 573054.6793342731 0.2506606480040141
891 573982.2751896402 0.20694749463899914 573981.8175994749 0.25064267072491647
892 572882.7064683979 0.20693025943697582 572882.2489133426 0.2506247958073726
893 572290.8531794016 0.20691287311206524 572290.3956596559 0.25060687262898373
894 574082.0691877841 0.20689559209990163 574081.6117032809 0.250588911022752
895 569450.1179164044 0.20687829106536343 569449.6604669893 0.25057112403637744
896 576194.0546919901 0.2068609184013214 576193.5972780661 0.2505530056292445
897 565982.018060363 0.20684372900684467 565981.5606812324 0.2505354016450309
898 578740.3110555713 0.20682624558937548 578739.8537122385 0.25051708721616345
899 562332.1639761857 0.2068091655229472 562331.7066673414 0.2504996787369633
900 581331.268701051 0.2067915694592221 581330.8114283306 0.2504811508760519
901 558924.2861432722 0.2067745768609384 558923.8289047744 0.2504639208610785
902 583381.3075612466 0.20675687544092197 583380.8503591848 0.25044518636638335
903 556535.9263971939 0.2067399341368029 556535.4692291848 0.2504280749247776
904 583647.0410173921 0.20672215440943933 583646.5838860322 0.2504092054691856
905 556455.2198016609 0.20670521413783496 556454.7627043646 0.2503920821050378
906 580751.4579486948 0.20668742932437348 580751.0008880001 0.2503732653249808
907 559460.4694492435 0.20667043344478322 559460.0124228598 0.2503559503351056
908 575048.6709640536 0.20665275089855564 575048.2139738789 0.2503374238994001
909 564499.4549657663 0.20663564943105645 564498.9980103305 0.2503197863391129
910 568653.0529855763 0.20661814392665237 568652.5960657651 0.25030166727287056
911 569403.0479900975 0.2066008984898803 569402.591105514 0.25028368508386245
912 563479.2586778951 0.20658358177511152 563478.8018283915 0.25026592179583007
913 572386.3449335387 0.20656618278882338 572385.8881196801 0.250247675855822
914 560596.3979484418 0.20654902343044568 560595.941169298 0.25023012035378783
915 572749.773468297 0.20653151081251073 572749.316725016 0.25021177015587504
916 560090.5939898504 0.20651445675572247 560090.1372811325 0.25019426110495263
917 571161.9911202289 0.20649690056159986 571161.534447364 0.25017596431435735
918 561014.064649788 0.20647989219029464 561013.6080115025 0.2501583932812054
919 568876.8317741612 0.20646235414065697 568876.375171583 0.25014022404771064
920 562167.9177412092 0.20644533335001583 562167.4611733229 0.25012255291647395
921 566776.3522209901 0.20642785583208006 566775.8956886275 0.2501045067605729
922 562822.5645531735 0.2064107812453159 562822.1080556399 0.25008675229585536
923 565222.7170124241 0.20639339076289598 565222.2605502406 0.25006879274357596
924 562891.1847737933 0.20637624760372358 562890.7283465485 0.2500509972439722
925 564123.0727189772 0.2063589534736558 564122.6163269317 0.25003309201945884
926 562730.7202984304 0.20634174573621283 562730.2639414012 0.2500152835591067
927 563100.8560109327 0.2063245399511724 563100.3996889712 0.2499974214910512
928 562721.7671811534 0.20630727848959043 562721.3108942794 0.24997959553359245
929 561823.7105910644 0.2062901433743296 561823.2543391346 0.2499617864425265
930 563022.7778409454 0.20627284139278723 563022.321624185 0.24994391906609842
931 560221.134776704 0.20625575982098737 560220.6785947605 0.24992618370281172
932 563551.6971387212 0.20623843145893747 563551.2409920361 0.24990825366602676
933 558492.8195162027 0.2062213905852686 558492.3634042051 0.24989060699507284
934 564061.9084117218 0.20620404860016298 564061.4523350633 0.2498726099405038
935 556939.1542802181 0.20618703786793866 556938.698238133 0.24985504724755142
936 564294.9909592737 0.2061696914148765 564294.5349525849 0.24983699734821083
937 555760.407355193 0.20615270169449698 555759.9513829963 0.249819494997849
938 564122.1630928959 0.20613535600307523 564121.7071561223 0.24980141756536225
939 554980.621949629 0.2061183813287632 554980.1660473023 0.24978394537049498
940 563587.3639446894 0.2061010386107994 563586.9080777841 0.24976586670784062
941 554476.8010575651 0.2060840777254467 554476.3452250864 0.2497484009821856
942 562869.78533154 0.2060667372127526 562869.3295344642 0.24973033872646414
943 554039.3885306125 0.20604979370011936 554038.9327679486 0.24971287015199514
944 562206.6581534424 0.20603245051592783 562206.2024261653 0.24969482652892436
945 553440.7261241248 0.20601553221461946 553440.2704312305 0.24967736207895133
946 561814.4553167236 0.2059981765204287 561813.9996592245 0.2496593225792279
947 552492.955920624 0.20598129509206806 552492.5002974458 0.24964188308754406
948 561846.4606294214 0.20596391221395488 561846.0050416893 0.24962381999307737
949 551073.2555335093 0.20594708308579548 551072.7999799903 0.24960643590362394
950 562391.0543219744 0.20592965407056915 562390.5988040069 0.24958831339251464
951 549121.2321741834 0.20591289628314377 549120.7766902666 0.24957102046891527
952 563481.794461753 0.20589539853936964 563481.3390135556 0.24955279893662974
953 546637.6044875074 0.20587873354662195 546637.1490731399 0.24953563399806053
954 565082.4369929562 0.20586114256911836 565081.9816145394 0.24951727416483188
955 543721.9040899484 0.2058445903251442 543721.4487450891 0.2495002689356026
956 567010.2525791646 0.2058268852796553 567009.7972705398 0.24948173946970678
957 540682.5288770563 0.20581045472324697 540682.0736016933 0.24946490839354912
958 568781.8683863415 0.20579263212030274 568781.4131475063 0.24944620315189617
959 538194.0611107436 0.20577630338215175 538193.6059049192 0.24942952097260923
960 569485.0640059635 0.20575840046310956 569484.6088368742 0.2494106887316206
961 537295.8133995708 0.20574210383510252 537295.3582634032 0.24939406371043105
962 568014.8226314494 0.20572421872036187 568014.3675319967 0.24937523404262538
963 538876.3487698194 0.2057078336640021 538875.8937034789 0.24935850684993316
964 563912.8728728285 0.20569010835651227 563912.4178428522 0.249339867934899
965 542783.8452171616 0.20567350871091009 542783.3902207824 0.24932287053794694
966 558074.953678884 0.2056560603208301 558074.4987182441 0.24930457944728665
967 547636.3611612801 0.20563918208834378 547635.9062348744 0.24928722354022764
968 552221.4556196523 0.20562203849080257 552221.0007282917 0.249269322105181
969 551774.2971373799 0.20560490591588834 551773.8422808405 0.24925163340642512
970 547738.3579395383 0.2055880062790882 547737.9031174836 0.2492340484483482
971 554162.9177496381 0.205570704975253 554162.4629628008 0.24921613234428663
972 545226.1050794831 0.20555394307577132 545225.6503268087 0.24919873132606962
973 554501.8318062226 0.20553658195549843 554501.3770889164 0.24918072431643992
974 544671.1358663525 0.20551984615958777 544670.6811831399 0.249163366381082
975 553035.4823673122 0.2055025285526433 553035.0277193841 0.24914539950661285
976 545624.2573251808 0.20548572882526553 545623.8027114822 0.24912796980998136
977 550401.0050786511 0.20546852920835448 550400.550499983 0.2491101388936055
978 547356.5401971168 0.20545161425828246 547356.0856529318 0.2490925706819274
979 547391.8289861873 0.20543456416828063 547391.3744767053 0.24907491785961772
980 549123.9985251758 0.20541752466056293 549123.5440504542 0.24905719701156767
981 544661.948192833 0.20540061532248766 544661.4937525041 0.24903971355755175
982 550409.0111811217 0.20538347316261246 550408.5567757832 0.24902186533465587
983 542570.648415808 0.20536667068057732 542570.1940446266 0.2490045106980653
984 550985.9723018494 0.20534946326877215 550985.5179658062 0.24898657997260387
985 541209.2069513696 0.2053327251366894 541208.7526493418 0.24896930265420955
986 550854.9001649118 0.20531549254554754 550854.4458980814 0.24895133772900432
987 540494.3946567689 0.20529877913518974 540493.9404238998 0.24893408990044344
988 550154.4540683817 0.2052815559584313 550153.9998706937 0.2489161320777369
989 540244.3474185166 0.20526483690562153 540243.8932548019 0.24889887789477977
990 549098.5045894529 0.20524764753998698 549098.0504608501 0.24888095516774608
991 540229.4739913596 0.2052309046268257 540229.0198967801 0.24886367484804736
992 547929.2868933409 0.20521376110573153 547928.8328337813 0.2488457985930308
993 540211.7179476471 0.20519698860636038 540211.263922169 0.24882848950521452
994 546882.123015676 0.2051798906332182 546881.6690251317 0.24881065371712233
995 539970.9631217505 0.20516309384585021 539970.5091653272 0.24879332945281635
996 546169.8802414963 0.205146030233757 546169.4263199546 0.2487755114395109
997 539310.4025092814 0.20512922323196775 539309.9486218579 0.24875820027938367
998 545991.7014159281 0.2051121733336898 545991.2475633938 0.24874036093223245
999 538045.130339141 0.20509537693167273 538044.6765206591 0.24872310494116326
1000 546549.436865432 0.20507831072244156 546548.9830819342 0.24870518716027612
1001 536007.6947483238 0.2050615506418404 536007.2409987322 0.24868804103418465
1002 548008.1980887586 0.2050444275151446 548007.7443743628 0.24866996832319782
1003 533161.9042832177 0.2050277302829609 533161.4506024965 0.24865299093486617
1004 550235.3420349258 0.20501050136999777 550234.8883897451 0.2486346793499324
1005 529971.529098758 0.20499388180848174 529971.0754869774 0.24861789895525976
1006 552157.0985790448 0.20497651208062617 552156.6450032146 0.24859931810890554
1007 527856.111903784 0.20495995013750457 527855.6583611781 0.24858265566838247
1008 551637.6746110538 0.2049424748722649 551637.2211046251 0.24856395380843235
1009 528449.6985773025 0.20492591250945288 528449.2451042037 0.24854718631154488
1010 548033.7939723673 0.204908452651378 548033.3405352257 0.24852868895383376
1011 531174.38551059 0.20489185023059497 531173.9321071211 0.24851161865258184
1012 544118.2109255438 0.20487447831284794 544117.7575575622 0.24849350330179226
1013 533025.277659921 0.20485785934253697 533024.8243259008 0.24847616096243347
1014 542869.5028174091 0.20484050573134935 542869.0495186461 0.24845825730204404
1015 531427.1189295903 0.20482394764647527 531426.6656647588 0.24844088388383523
1016 545221.4465052626 0.2048064803072711 545220.9932759391 0.24842284314297727
1017 526283.4258847894 0.20479009320107322 526282.9726889275 0.2484057686413232
1018 549787.625208006 0.20477242975812196 549787.1720482578 0.24838731839869277
1019 520611.22817651904 0.2047562583857835 520610.77504954615 0.248370714460901
1020 553042.6929004111 0.20473843799366548 553042.239810109 0.2483518640007629
1021 518284.1113943771 0.204722363482583 518283.6583364694 0.24833554419187537
1022 551635.527718929 0.2047045537228454 551635.074697771 0.24831660432127528
1023 521169.4297945146 0.2046883499283634 521168.9768060213 0.24830014340738352
1024 545003.5105303155 0.20467078526199275 545003.0575779671 0.24828156322163028
1025 528125.3322437883 0.204654260329819 528124.8793249467 0.24826458134067753
1026 535927.3872113335 0.20463710620875208 535926.9343275583 0.24824666906902762
1027 535736.790510837 0.20462020117985494 535736.3376615874 0.24822904841709073
1028 528192.4788557515 0.2046034491229146 528192.0260405231 0.24821177922894014
1029 540716.0228941466 0.2045862415632792 540715.5701142246 0.24819368058032315
1030 524015.5485754165 0.20456974647188994 524015.09582889435 0.2481767757265661
1031 541764.8373095135 0.20455239524221136 541764.3845986116 0.2481585066242565
1032 523531.22565943276 0.20453597920066616 523530.77298181184 0.24814164175535086
1033 539635.4428343453 0.2045186502204729 539634.9901922082 0.24812348685838415
1034 525435.7098816782 0.20450217372316729 525435.2572730592 0.2481064453453728
1035 536021.65215548 0.20448497836088206 536021.1995819535 0.24808854817369874
1036 528006.6643534892 0.2044683666084119 528006.2118138571 0.24807126555539216
1037 532439.1513682544 0.2044513442303614 532438.6988632878 0.24805362241074325
1038 530012.907121528 0.20443458711360799 530012.4546507907 0.2480361502775358
1039 529691.8310247906 0.20441772352970755 529691.3785883869 0.24801868019198747
1040 531103.6769577499 0.20440085247218442 531103.2245557881 0.2480011093059759
1041 527801.8194976937 0.2043841097906736 527801.3671298512 0.24798373255427017
1042 531558.6168565026 0.20436716379929656 531558.164523217 0.24796612174467048
1043 526376.4793261238 0.20435050385778086 526376.0270268187 0.24794880128296626
1044 531735.8268919799 0.20433351223951776 531735.3746273079 0.24793115985705755
1045 525124.1046234829 0.20431690553533433 525123.6523926818 0.24791389548546539
1046 531736.8790347584 0.20429989141820198 531736.4268386541 0.2478962129265935
1047 524085.24818898086 0.20428331348253706 524084.79602665827 0.24787900911053962
1048 531406.8427205437 0.20426630184716096 531406.3905929511 0.24786129077477065
1049 523496.45810583123 0.204249726155119 523496.00601197715 0.24784412792373584
1050 530532.9249501332 0.20423274540055186 530532.4728909791 0.24782640862687788
1051 523517.76388584176 0.20421614296669804 523517.3118604592 0.24780923962591048
1052 529055.3802492716 0.20419922012590652 529054.9282584789 0.24779157257315113
1053 524084.2227361476 0.20418256653246522 524083.7707792385 0.2477743425318378
1054 527142.2084014253 0.20416572054667786 527141.756478928 0.24775677670097662
1055 524936.0246014047 0.2041490032330541 524935.5727129544 0.24773944702388317
1056 525111.0230772516 0.20413223990118418 525110.5712230043 0.24772200739706712
1057 525743.5186787829 0.2041154604540966 525743.0668587533 0.24770456902209692
1058 523277.717296292 0.204098771748623 523277.26551027095 0.24768724931393302
1059 526243.5610487817 0.2040819429488456 526243.1092971177 0.24766972115212607
1060 521831.85798180173 0.20406531150571075 521831.40626399906 0.24765249112975624
1061 526325.5390171186 0.20404845145557352 526325.0873337591 0.24763490802600055
1062 520795.2292182838 0.20403185783779085 520794.77756869677 0.24761772919967945
1063 526039.8385775199 0.20401498363793247 526039.3869624095 0.24760012672112475
1064 520054.1079770645 0.20399841277630607 520053.6563956843 0.24758296746568156
1065 525545.087373522 0.20398153557966298 525544.6358266167 0.24756536970231707
1066 519426.5693410442 0.203964980303885 519426.1178278497 0.24754821414588477
1067 525033.3377334017 0.20394810289011245 525032.8862546708 0.24753062795637798
1068 518729.4746818359 0.20393156448825406 518729.0232367938 0.24751347762448345
1069 524670.5023080073 0.2039146814595222 524670.0508974324 0.24749589346075387
1070 517821.2650253162 0.2038981683473146 517820.81364838406 0.24747876383081877
1071 524570.9327658449 0.20388126790365652 524570.4814234164 0.24746116050913808
1072 516612.3408253896 0.20386479369189314 516611.8895165202 0.24744407568956134
1073 524803.1561047768 0.20384785953068202 524802.7048304916 0.24742642566040568
1074 515050.6599454747 0.20383144145534676 515050.20870461944 0.24740941382908976
1075 525411.2542217652 0.20381445381947952 525410.8030156249 0.2473916865938781
1076 513099.6456062291 0.20379811193799097 513099.1944333397 0.24737477746168968
1077 526432.6284803203 0.2037810477566521 526432.177342332 0.24735694066256125
1078 510729.9325443021 0.20376480450061885 510729.481439333 0.24734016452934843
1079 527889.144750382 0.20374763768978693 527888.6936805601 0.24732218424188276
1080 507951.9557435505 0.20373151609939488 507951.50470646424 0.24730557014789528
1081 529719.661447539 0.2037142206789303 529719.210445904 0.2472874142592068
1082 504923.2746026143 0.20369823779406177 504922.8236333943 0.24727098217737084
1083 531618.8251212195 0.2036807987131297 531618.3741877871 0.24725263367271502
1084 502144.6036738268 0.20366494909849597 502144.15277250385 0.24723637380772487
1085 532811.8925935164 0.2036473863218479 532811.4417282686 0.24721786150581662
1086 500623.2442149233 0.20363161462042265 500622.7933816096 0.24720169906445336
1087 532039.1919760167 0.20361401611161808 532038.7411788604 0.24718314019374824
1088 501604.95160926314 0.20359819641368865 501604.5008441579 0.24716690884274764
1089 528251.1301710608 0.2035807264465734 528250.6794418148 0.24714851956145778
1090 505582.39707283233 0.20356468984603857 505581.9463761448 0.247131997681704
1091 521792.4856733421 0.2035475268069571 521792.0350118037 0.24711401160764135
1092 511449.5122219521 0.2035311468923388 511449.0615937711 0.24709703409847517
1093 514529.0940691295 0.20351438014040638 514528.64347518183 0.2470795675298342
1094 517123.06712071825 0.20349764154486497 517122.6165609614 0.24706211526737376
1095 508502.7071861309 0.20348123014632705 508502.2566597873 0.24704511349709204
1096 520897.4815624999 0.2034642200235028 520897.031070978 0.24702730186263497
1097 504903.472844138 0.20344803380678153 504903.0223855109 0.2470105932301813
1098 521970.8711552022 0.20343089500273248 521970.4207316967 0.24699261048675217
1099 504060.90540044074 0.2034147723174917 504060.4550096861 0.24697598228463402
1100 520343.3231727928 0.2033976614886322 520342.8728170968 0.24695803444718495
1101 505599.1696966315 0.203381454609408 505598.71937388426 0.24694129260196138
1102 516749.44243468734 0.2033645012717683 516748.9921466364 0.24692354964241847
1103 508519.62689016346 0.20334811449161955 508519.17663548025 0.24690656869806618
1104 512422.7786860476 0.20333138370832704 512422.3284655482 0.24688911567176833
1105 511566.1745664721 0.20331479305153408 511565.72437981446 0.24687186458650592
1106 508556.3759916677 0.20329827558537986 508555.9258387033 0.24685468880904587
1107 513739.85468854336 0.20328151889678858 513739.4045698066 0.24683721790740193
1108 505887.10256775166 0.2032651527600975 505886.65248236165 0.24682023725607666
1109 514546.757991966 0.2032483026759129 514546.3079410205 0.24680264275456545
1110 504643.78959662054 0.2032320048460441 504643.3395788685 0.24678574726173286
1111 513953.22302888357 0.20321514238209354 513952.7730456046 0.24676813663434982
1112 504674.51584752434 0.20319883437687294 504674.06589746795 0.2467512219822508
1113 512250.4019850974 0.20318202898809753 512249.9520693805 0.2467336878932024
1114 505588.2841259144 0.2031656531578372 505587.8342435846 0.24671667663517197
1115 509903.33599566465 0.20314894985627285 509902.88614743453 0.24669928026751067
1116 506906.0222632218 0.20313247640016466 506905.57244861464 0.2466821307306944
1117 507383.04642881884 0.20311589186019338 507382.5966480299 0.24666489708567454
1118 508214.88826425583 0.20309931658286423 508214.43851733935 0.24664759991654958
1119 505027.6015262161 0.2030828444284617 505027.15181284625 0.24663052540906702
1120 509270.6533413853 0.2030661798853549 509270.2036621143 0.24661309113370292
1121 502983.6336794875 0.20304980120436952 502983.18403352785 0.24659615842960256
1122 510020.6562582722 0.2030330657683894 510020.2066466046 0.24657860181606475
1123 501221.6639843011 0.20301675977621128 501221.2144057459 0.24656179542903095
1124 510573.41209523886 0.2029999678794301 510572.9625511502 0.2465441207773856
1125 499587.57459927985 0.20298371966286188 499587.12508812075 0.24652743945207164
1126 511144.302575933 0.20296687425567667 511143.85309943033 0.2465096284201295
1127 497883.1105395677 0.20295067793955224 497882.6610957985 0.24649309130300226
1128 511947.1944282134 0.20293376622101922 511946.74501935043 0.24647509675008897
1129 496046.42628539266 0.20291761971824226 496045.976909039 0.24645873390878723
1130 512869.59029672213 0.202900619178102 512869.14095560554 0.2464404974113387
1131 494581.04556448595 0.20288450016502643 494580.596255689 0.2464242968319511
1132 512718.0239297694 0.2028674187883793 512717.5746565094 0.24640584127633183
1133 495066.52592074784 0.2028512347817176 495066.0766798908 0.24638962227444344
1134 509005.33973516984 0.20283420490581375 509004.89052971837 0.24637124661187837
1135 499312.09307493747 0.20281777471382625 499311.64390258014 0.24635458259910506
1136 501086.694582907 0.20280106500965256 501086.2454449828 0.2463368592181281
1137 506426.8158389729 0.202784241421676 506426.3667353706 0.24631936093172316
1138 492724.98851121427 0.2027679971058593 492724.5394406263 0.2463025909005325
1139 512370.47435362055 0.2027508047726166 512370.02531852294 0.2462842928263524
1140 487950.9737921531 0.20273487502707127 487950.52478911023 0.24626816783621341
1141 513532.09972570965 0.2027175059092519 513531.6507586874 0.2462495163098904
1142 488192.8729052947 0.2027015965673577 488192.4239702892 0.246233409001445
1143 509609.74584020977 0.20268433710298706 509609.2969408432 0.24621502945207183
1144 492011.3001923289 0.20266822447431526 492010.8513256686 0.24619843582818948
1145 504110.0376077613 0.2026512526863421 504109.58877582 0.24618068860289033
1146 495630.23935535166 0.20263490613088495 495629.7905568992 0.2461635463686979
1147 500860.1554033557 0.20261814899173655 500859.7066389505 0.24614625620450847
1148 495916.290016389 0.20260170838856922 495915.8412857761 0.24612890444008517
1149 501135.01476741896 0.20258496003714377 501134.56607085164 0.2461116072921942
1150 492918.40546942654 0.20256862266526485 492917.95680630725 0.24609449665670233
1151 503458.5120741366 0.20255173670991214 503458.0634455496 0.24607685026306525
1152 489468.29431727657 0.20253558604146685 489467.84572152136 0.2460601692010187
1153 504882.7501734312 0.2025185732644495 504882.3016126677 0.2460421902345728
1154 488217.9217426106 0.20250251173700512 488217.47321436316 0.24602573571520173
1155 503477.5016786629 0.20248550867849574 503477.0531854262 0.2460077279647615
1156 489704.9984970447 0.2024693690236333 489704.5500365383 0.24599113737541076
1157 499813.8227020275 0.20245252725145035 499813.37427607004 0.24597343024612295
1158 492451.8246572089 0.20243621136578988 492451.376264515 0.24595648261263445
1159 496100.40061134414 0.20241957637532756 496099.95225259423 0.24593917354003433
1160 494285.29946749273 0.20240310831879013 494284.8511424657 0.2459219186929126
1161 494101.4688138812 0.20238659876621803 494101.020522446 0.2459048364776335
1162 494047.50527204486 0.20237008625614436 494047.0570144504 0.2458875082325596
1163 494039.2969328161 0.20235358035499015 494038.84870884154 0.24587039423315052
1164 492283.03463628615 0.20233712905957574 492282.5864459412 0.24585321592966083
1165 494827.31957091705 0.20232055659854642 494826.8714144377 0.24583592273361737
1166 490451.8189606492 0.20230419589411736 490451.37083750265 0.24581895063239692
1167 495069.43585824664 0.20228756913043358 495068.9877691643 0.24580151319973292
1168 489633.8848057724 0.20227124934865964 489633.4367498886 0.24578463447865964
1169 494106.7235276362 0.20225463311225161 494106.27550580126 0.24576720183793418
1170 489912.5346089111 0.20223828302933564 489912.0866203714 0.24575025672593653
1171 492331.464043898 0.20222173698172363 492331.016089198 0.24573296299133573
1172 490570.7238716621 0.20220532049492587 490570.27595047385 0.2457158677975496
1173 490663.9388598564 0.20218885440148462 490663.4909722641 0.2456987378915513
1174 490728.8585991499 0.2021723888672953 490728.41074523446 0.24568152662554377
1175 489795.810091162 0.20215596196640007 489795.3622707228 0.24566447722692467
1176 489954.1647569028 0.20213949925284055 489953.7169701448 0.24564725875582175
1177 489821.6849510472 0.20212305450346335 489821.23719782097 0.24563017170407545
1178 488435.4143230973 0.20210664557333205 488434.966603401 0.2456130507881889
1179 490347.83324120805 0.2020901445563218 490347.3855552145 0.24559584900619794
1180 486692.37953482463 0.2020738122726491 486691.93188214465 0.24557886772334517
1181 490867.89638235973 0.20205724794188268 490867.44876356714 0.24556154467452532
1182 485132.39972907025 0.20204098530299502 485131.9521434065 0.24554467848027542
1183 491137.7357414724 0.20202437101332874 491137.2881898257 0.24552727567903587
1184 483783.33991308766 0.2020081617609887 483782.8923944505 0.24551047543165427
1185 491334.761493216 0.20199150750673342 491334.31400867563 0.2454930328540184
1186 482286.3715829617 0.20197535188589566 482285.92413133295 0.2454762768596029
1187 491970.04374124075 0.2019586412570701 491969.59632381203 0.24545878749050334
1188 480053.78905385965 0.20194257298958687 480053.3416691727 0.2454421139786471
1189 493683.2061983724 0.20192575057843742 493682.75884811877 0.2454245030592336
1190 476473.2287615959 0.20190984106639623 476472.78144374065 0.24540801421020042
1191 497040.5753270872 0.20189281247456317 497040.12804412923 0.24539014544894644
1192 471144.81662269245 0.20187716190038457 471144.36937154405 0.24537398650218895
1193 502211.0409645349 0.2018598086291293 502210.5937490342 0.24535569203806915
1194 464433.7553310608 0.20184451120239616 464433.30814655364 0.24533999596127326
1195 507983.1530566367 0.20182674808784085 507982.7059087293 0.24532115933287663
1196 458833.69688517053 0.2018117875647786 458833.24976747733 0.24530590565365315
1197 509988.6604955776 0.20179372771859655 509988.21341517183 0.2452866780833143
1198 459873.82646774687 0.2017787862216391 459873.3794175143 0.2452714463725915
1199 502131.71506715484 0.2017609443396574 502131.2680537051 0.24525250540615273
1200 471240.6322182927 0.20174540103002472 471240.18523640925 0.2452364823924168
1201 485531.33256391744 0.20172844409947255 485530.88561677636 0.24521869701015084
1202 487152.38787285564 0.20171189950004695 487151.9409595876 0.24520136856106028
1203 470332.04599241074 0.2016959565992745 470331.5991115594 0.2451848947744211
1204 497083.79550204455 0.20167863468407465 497083.3486568404 0.24516656945918425
1205 465045.4527091856 0.20166318254751367 465045.00589529536 0.24515070771092945
1206 495027.8194597422 0.20164575160978615 495027.3726817188 0.24513227186834335
1207 471366.0762460113 0.20163003507169105 471365.62949994754 0.24511602872096352
1208 483367.5262739921 0.20161318820891586 483367.0795624176 0.2450983863110658
1209 483093.9770152611 0.20159673956271645 483093.53033736016 0.2450811613494416
1210 471533.3331702306 0.20158067028833215 471532.88652501407 0.2450645462590473
1211 490537.40689096326 0.2015636182124356 490536.9602808126 0.24504653245788136
1212 467513.18144966994 0.20154792531609186 467512.7348713512 0.24503039343313385
1213 488527.68076049467 0.2015308122461728 488527.23421735736 0.2450123250710293
1214 472413.86941557465 0.2015149014201205 472413.42290480767 0.24499586553764513
1215 479639.062804553 0.20149824492144694 479638.61632787756 0.24497843048860624
1216 480791.48961171956 0.20148178934340338 480791.0431687088 0.244961221405826
1217 471194.62314277806 0.20146569236033388 471194.17673253926 0.2449445464507566
1218 485500.61654670467 0.2014488215511844 485500.17017111037 0.24492677270758262
1219 468713.6294160891 0.20143296479891978 468713.1830727045 0.24491041981569542
1220 483368.18772860477 0.20141608692898075 483367.74141988024 0.24489263757686502
1221 472392.26526571246 0.2014000480647714 472391.818989631 0.2448760333888609
1222 476805.0238886174 0.20138351117281203 476804.57764639147 0.24485871473410253
1223 478031.0646549828 0.20136708639079634 478030.61844631506 0.24484158139257586
1224 470942.7418685864 0.20135093386311367 470942.29569286475 0.244824787800401
1225 480856.71080365917 0.20133423442435422 480856.2646621527 0.24480727205488778
1226 469276.69362671574 0.20131823559373643 469276.2475177844 0.2447906957128115
1227 479063.72492743796 0.20130154422864502 479063.27885271714 0.24477317659861147
1228 471657.0622591305 0.2012854172903631 471656.6162172748 0.24475643836396377
1229 474463.1342603721 0.2012689585809171 474462.6882521938 0.24473921972944646
1230 475201.7689078778 0.2012525755928088 475201.3229331585 0.244722143696831
1231 470406.28651530255 0.20123637086448326 470405.8405736721 0.24470525957362113
1232 476853.9419673441 0.20121980905826173 476853.49605959194 0.2446879430541411
1233 469101.5816893678 0.20120370635127874 469101.13581446535 0.2446711961428094
1234 475500.78510421026 0.20118715071721788 475500.33926317835 0.24465388120077042
1235 470443.60233207996 0.20117096658416073 470443.1565240828 0.24463703054839853
1236 472278.17585000803 0.20115456426932632 472277.730075533 0.24461991079014825
1237 472623.27095924027 0.20113821155995218 472622.8252181871 0.24460284154944426
1238 469295.9449414499 0.2011219821352003 469295.499233525 0.24458594276878498
1239 473681.1132631759 0.201105504512908 473680.66758895887 0.24456871247068424
1240 468032.6410065881 0.2010893548142002 468032.1953653214 0.2445519118863645
1241 472792.70792748337 0.20107287045814368 472792.2623199367 0.24453467618730987
1242 468572.99999588623 0.20105667842879732 468572.5544213946 0.24451781321951704
1243 470518.2773090292 0.20104029106390137 470517.8317680299 0.24450070821455466
1244 469893.24049217225 0.2010239867408338 469892.7949844939 0.24448369159081712
1245 468131.1502699802 0.20100772540507972 468130.70479550055 0.24446675423510456
1246 470730.8600895325 0.20099132080211124 470730.41464861034 0.24444960138126665
1247 466683.1136788855 0.2009751386555675 466682.6682709787 0.24443276816727033
1248 470380.0207680484 0.20095870264075358 470379.5753937741 0.24441557166540046
1249 466456.15276795847 0.2009425208391219 466455.7074267006 0.24439873698103384
1250 468959.8043252497 0.20092612799077725 468959.3590175251 0.24438159657047595
1251 466999.0109427304 0.2009098866922387 466998.5656681633 0.24436468044520093
1252 467145.13245508523 0.20089357514738027 467144.687213863 0.24434764707055237
1253 467552.5973199716 0.2008772611754009 467552.15211207856 0.24433063187200554
1254 465661.2605765569 0.20086102046642082 465660.8154018448 0.2443136916159696
1255 467528.24542031804 0.200844663212777 467527.8002790383 0.2442966165283014
1256 464891.58553664264 0.20082845103109087 464891.14042847865 0.24427971296565892
1257 466768.1233788023 0.20081209758779967 466767.67830406385 0.2442626408641094
1258 464773.86073409475 0.20079586859293896 464773.41569251276 0.24424571340073828
1259 465513.7011289689 0.20077955637074735 465513.25612071814 0.24422869441099715
1260 464946.9662544092 0.20076328489472176 464946.5212794159 0.24421170849060808
1261 464183.40285154246 0.2007470259409669 464182.9579097574 0.24419475913467706
1262 465001.4282156775 0.2007307131767917 465000.9833072485 0.2441777157963801
1263 463126.8505605199 0.20071449473200711 463126.4056852054 0.24416081975135231
1264 464683.07647392445 0.20069816144780794 464682.6316320171 0.24414374591146523
1265 462482.728452534 0.20068195797483357 462482.28364370594 0.24412687004811903
1266 463967.41972258245 0.20066563025566486 463966.9749471527 0.24410979947148986
1267 462173.5586619781 0.20064941807089748 462173.11391964665 0.24409291339765993
1268 463010.1891926531 0.20063311438209938 463009.74448366935 0.24407586937587888
1269 461995.43234366033 0.20061688165875916 461994.9876678198 0.24405895889246723
1270 462034.95858847006 0.200600606379296 462034.51394591824 0.24404194545206365
1271 461733.6165611954 0.20058435571723152 461733.17195182346 0.2440250162184455
1272 461227.1967911426 0.20056809988828866 461226.75221502385 0.24400801880934286
1273 461246.66846897977 0.20055184477172253 461246.22392604296 0.24399109202202457
1274 460678.2662061919 0.20053559140946253 460677.8216965164 0.24397408409840346
1275 460493.79017411656 0.2005193500153414 460493.3456975777 0.2439571888682434
1276 460386.61036588025 0.2005030801642914 460386.1659226609 0.24394013918112226
1277 459512.2250390315 0.20048686996966641 459511.7806288552 0.24392330631911122
1278 460297.8033736468 0.20047056646983763 460297.3589968976 0.24390618275979534
1279 458369.77772322705 0.20045440172745713 458369.33337938244 0.24388944287719005
1280 460356.0883223449 0.20043804934972959 460355.6440120846 0.24387221095686318
1281 457121.95258073416 0.2004219416115566 457121.5083031954 0.24385559718691147
1282 460539.6949231817 0.20040552396621966 460539.25067944394 0.24383821384103388
1283 455804.4789877731 0.20038948367452034 455804.0347765235 0.24382176601160932
1284 460842.6752609532 0.20037297945010377 460842.2310838002 0.24380417357097076
1285 454507.1457447436 0.2003570132044883 454506.7015997967 0.24378793368117735
1286 461117.892898737 0.20034039955830707 461117.4487882672 0.24377007019428767
1287 453599.4256049776 0.2003244911011885 453598.98152644327 0.2437540432512217
1288 460647.04129882774 0.20030777516045875 460646.5972551404 0.24373591213002274
1289 454041.0777753806 0.20029183537268502 454040.6337635916 0.24371995362623974
1290 457800.9373669399 0.20027513829619634 457800.493390004 0.24370179760468566
1291 457023.7171987574 0.20025895906133953 457023.2732543124 0.24368548593187292
1292 451703.20706569124 0.20024256368071092 451702.76315524656 0.24366788101686154
1293 462006.6401100047 0.200225926716486 462006.1962333739 0.2436507040860361
1294 445258.6992342793 0.2002100406132475 445258.255390132 0.243634106675988
1295 465450.7871514068 0.2001929743872025 465450.34334242716 0.243616005224778
1296 443000.6764766242 0.20017741526653454 443000.23269905016 0.24360015878785607
1297 463644.0023264585 0.20016025111741187 463643.5585845182 0.24358168918340778
1298 446581.6206720035 0.20014456105113537 446581.1769616451 0.24356579732046782
1299 456250.951804232 0.20012774788534646 456250.5081286977 0.24354778643551345
1300 454062.83463775733 0.2001115330075341 454062.39099513093 0.2435310934325697
1301 446966.9413347854 0.20009535961273026 446966.4977253076 0.24351411825507685
1302 461042.92300568044 0.20007854002541736 461042.47943074425 0.24349639617221788
1303 440859.09288925654 0.20006290255086712 440858.64934600604 0.24348034797185514
1304 463157.12203117635 0.20004575090861929 463156.6785234074 0.24346201806465223
1305 440709.85248852026 0.20003022598592968 440709.4090120843 0.24344620997676514
1306 459076.1886665993 0.20001319805238524 459075.74522536225 0.24342803892992276
1307 445674.95587922796 0.19999734829845803 445674.51247015205 0.24341172761293653
1308 451478.82389808976 0.1999807988175662 451478.38052297296 0.24339431800718533
1309 452075.15465651074 0.19996443867936226 452074.7113148935 0.24337717855092914
1310 444769.6541591397 0.1999483979645638 444769.2108501579 0.24336058382370718
1311 455928.9570446242 0.19993165390356848 455928.5137701389 0.24334283135426085
1312 441840.35190779937 0.19991586501295183 441839.9086653154 0.24332661889180543
1313 455500.42444242694 0.1998990439191178 455499.9812346077 0.2433087752795754
1314 442852.56934306293 0.19988318450080628 442852.1261674735 0.2432924049413075
1315 451906.4368980678 0.19986656467487562 451905.9937565753 0.2432749278747901
1316 445837.6057552844 0.19985044648768585 445837.16264673794 0.2432581000294843
1317 447709.4007598483 0.19983411970082887 447708.957684613 0.24324111558647044
1318 448293.85628505563 0.19981775369792448 448293.41324341996 0.2432238819889062
1319 444945.20886772376 0.1998016228215455 444944.7658589075 0.24320719342351582
1320 448828.19226547814 0.19978515343001724 448827.74929049547 0.24318982921491264
1321 444125.6191990427 0.1997690524815381 444125.1762568563 0.24317313386895004
1322 447703.1027273586 0.19975263081620806 447702.65981882164 0.24315590612125423
1323 444435.8025463589 0.19973644958341838 444435.3596708922 0.24313901713216507
1324 446112.59622027155 0.1997201346295561 446112.15337812324 0.24312201369540584
1325 444653.8757583549 0.19970386755524858 444653.432949544 0.24310494336011645
1326 445068.26969302155 0.19968761746131655 445067.8269173379 0.2430880661595971
1327 444086.215227178 0.19967133203934123 444085.772484886 0.2430709599671827
1328 444802.6263042462 0.19965506711373723 444802.18359513435 0.24305404471436132
1329 442900.70378132944 0.19963883406064073 442900.26110544766 0.24303704775094023
1330 444845.41943607305 0.19962250681467425 444844.97679357143 0.24301999481545528
1331 441774.05192105065 0.19960634377650902 441773.6093115589 0.24300314798687148
1332 444513.44517994736 0.19958996885384198 444513.0026039998 0.24298597870748906
1333 441279.30154093704 0.19957383314930566 441278.8589978972 0.24296920668784217
1334 443434.1469012197 0.1995574696812527 443433.7043917201 0.24295202988563092
1335 441511.5554087128 0.19954129457655959 441511.11293220986 0.24293520838475127
1336 441760.5346577388 0.19952500328682773 441760.09221459605 0.24291813949063268
1337 442105.7476660451 0.19950874303691243 442105.305256123 0.24290117905913453
1338 440001.55594293715 0.19949254862349114 440001.11356611876 0.24288426973004645
1339 442516.4619714406 0.19947620252242523 442516.0196280762 0.24286716189549945
1340 438665.716585433 0.1994600830217434 438665.2742749705 0.24285037943770732
1341 442345.69269064127 0.1994436900463588 442345.2504137627 0.2428331885167784
1342 437986.54913302965 0.19942759454348002 437986.1068889883 0.24281644682552858
1343 441527.747052692 0.19941120834972184 441527.3048422187 0.24279926498551116
1344 437861.76800916455 0.19939508657206606 437861.3258316006 0.24278247738071063
1345 440297.96557422495 0.1993787479179004 440297.5234301022 0.2427653748497338
1346 437973.9984892182 0.19936257285712414 437973.5563781503 0.2427484949990556
1347 439012.0322835919 0.1993462939563231 439011.590205806 0.24273149196173618
1348 437985.7887825439 0.1993300680122091 437985.3467379506 0.2427145253365949
1349 437951.24829576875 0.1993138341622351 437950.8062843398 0.2426975947805353
1350 437696.99922106543 0.19929758032733674 437696.5572429021 0.2426805830034946
1351 437217.4175891236 0.1992813637555111 437216.97564408457 0.24266367527544674
1352 437097.7196209558 0.1992651098801512 437097.2777091779 0.24264666796696036
1353 436739.61854701536 0.19924888578100725 436739.17666839034 0.2426297392398311
1354 436318.85760981595 0.1992326508092533 436318.4157643956 0.2426127695603594
1355 436354.8093156082 0.19921640751760977 436354.36750340083 0.24259579987000773
1356 435532.96104470006 0.19920019536858394 435532.5192656308 0.2425788738767884
1357 435905.0234722236 0.19918393589279354 435904.58172641805 0.24256186966836207
1358 434866.5590694404 0.1991677376739384 434866.1173567322 0.24254497053585708
1359 435304.1557616791 0.199151474508995 435303.71408224944 0.2425279551379098
1360 434359.6918593156 0.19913527569486453 434359.2502129838 0.24251105615019383
1361 434554.23244120495 0.1991190230725033 434553.7908281262 0.24249405572454738
1362 433974.4139185077 0.19910281104860528 433973.9723385628 0.24247713385025765
1363 433719.2690559772 0.19908657857371545 433718.8275092327 0.24246016595317244
1364 433632.8448901885 0.1990703472566855 433632.4033766311 0.24244321015121587
1365 432880.79001253744 0.19905413716461945 432880.3485321214 0.24242627885790796
1366 433260.38250467496 0.19903788769066427 433259.94105749595 0.24240929131059655
1367 432099.0674886274 0.199021695845311 432098.6260745425 0.24239238903102067
1368 432815.78862567473 0.19900543419280517 432815.3472448597 0.242375380874979
1369 431393.4080619097 0.19898925340850865 431392.96671416203 0.24235849427738296
1370 432300.9802680947 0.19897298668470986 432300.53895362903 0.24234147897952904
1371 430742.22564103303 0.19895681050310848 430741.7843596268 0.24232459566902056
1372 431753.78503919655 0.19894054353163498 431753.34379107 0.24230758302165514
1373 430095.53663455433 0.19892436906042824 430095.0954194888 0.24229069647351958
1374 431232.7279945045 0.19890810223378097 431232.2868127133 0.242273688955303
1375 429390.2050426685 0.1988919315263831 429389.76389393624 0.24225680074177852
1376 430803.41143867973 0.19887566005877036 430802.9703232272 0.2422397925062386
1377 428559.9901183998 0.19885950030125224 428559.54903598723 0.2422229122423362
1378 430533.0723026681 0.19884321435520635 430532.6312535639 0.2422058898447213
1379 427535.87261959293 0.19882707759612253 427535.4316034813 0.2421890340910365
1380 430496.1128355843 0.19881076241694107 430495.67185284436 0.2421719775148042
1381 426235.36141910934 0.19879466571849075 426234.9204692745 0.24215516908389484
1382 430790.7216437446 0.19877830086487314 430790.2807273922 0.2421380516192774
1383 424541.6278635925 0.1987622676754931 424541.18698000436 0.24212132052600158
1384 431565.20641643193 0.1987458245581886 431564.765566501 0.24210410635308185
1385 422275.6111488297 0.19872988787228194 422275.1703314486 0.2420874931889953
1386 433049.0663180853 0.19871332508974712 433048.62553462817 0.24207013203451302
1387 419173.0653519523 0.1986975323272309 419172.62460072635 0.24205369358340248
1388 435565.96152382815 0.19868078926575558 435565.52080692566 0.2420361132051921
1389 414914.7457600247 0.1986652065041936 414914.30507489113 0.2420199270698316
1390 439435.5050564105 0.19864819975363301 439435.06440618116 0.24200202960809084
1391 409373.54599404096 0.19863290486449234 409373.10537495185 0.24198618429210478
1392 444471.41366395034 0.19861554631923672 444470.97308053327 0.2419678707108984
1393 403456.9474644856 0.19860057886602986 403456.50691150647 0.24195240023970468
1394 448599.2870850569 0.1985828670377565 448598.8465685018 0.24193368806585314
1395 400597.3082679335 0.1985680819022648 400596.86778146646 0.24191838514943817
1396 446622.52543618344 0.1985503098772721 446622.08498620195 0.24189967160834358
1397 406045.21537737164 0.19853520598951188 406044.7749582889 0.2418838768193178
1398 434567.57448946196 0.1985180385800667 434567.13410540135 0.2418660220695001
1399 419891.13720948313 0.19850198593360516 419890.6968585581 0.24184893911085517
1400 417965.6202001683 0.1984859115660891 417965.1798817233 0.24183253339834446
1401 433206.67904030334 0.19846881163654667 433206.2387573886 0.2418141030968763
1402 407450.13246791373 0.19845354502434048 407449.69221568183 0.24179868687184783
1403 436848.7099359769 0.19843600254490595 436848.2697201794 0.24177979497085295
1404 408301.2510665216 0.1984207341117058 408300.8108815669 0.24176422063705508
1405 429345.00958910777 0.19840359937209878 429344.56943946256 0.24174604582792758
1406 417755.2812195429 0.19838762035678104 417754.84110256954 0.24172935305011273
1407 417306.73384450824 0.19837138106734928 417306.2937606012 0.2417125259774007
1408 427393.14054673066 0.19835455079458 427392.70049760357 0.24169457627025234
1409 409536.8486058108 0.19833900426767181 409536.40858805145 0.2416787550857897
1410 429828.33621983015 0.1983217746404333 429827.89623781573 0.24166023976577902
1411 410177.8292231342 0.19830627922898345 410177.3892723801 0.24164447486226398
1412 424094.59763457946 0.19828931264161812 424094.1577188978 0.24162636900240428
1413 416829.36664259905 0.19827331071776014 416828.92675945064 0.24160983765652427
1414 415404.7708701702 0.1982569876222434 415404.33102047886 0.24159270373316333
1415 423217.02350279375 0.19824036963413225 423216.58368719235 0.24157523178303736
1416 410081.40327469615 0.19822455737246944 410080.96349124773 0.2415588910242145
1417 424343.6611963655 0.19820764645730965 424343.22144778207 0.24154093699235402
1418 410761.5820422511 0.19819189599810635 410761.14232561016 0.24152474486888068
1419 419911.4715181516 0.1981751477852402 419911.0318360305 0.24150697335619253
1420 415403.13427872193 0.19815907248477635 415402.6946292948 0.24149035465308044
1421 413679.22525217175 0.1981427388466373 413678.78563627624 0.2414731566439367
1422 419585.9235556021 0.19812626086118829 419585.4839733793 0.2414559618816282
1423 409907.3607109057 0.19811025749285044 409906.92116139125 0.24143925691250798
1424 420036.65599111904 0.19809358835222635 420036.2164757801 0.24142175059925775
1425 410299.4618078439 0.19807762760599118 410299.02232505725 0.24140515901550516
1426 416701.49373966816 0.1980610624801189 416701.0542908638 0.24138774188131104
1427 413390.10964035126 0.19804489727289087 413389.6702245348 0.24137091914822414
1428 412174.34968608106 0.19802859323670727 412173.9103036677 0.24135382011141535
1429 416156.0803806853 0.19801217697047993 416155.64103182545 0.241336682878833
1430 409318.4224203064 0.1979960737038538 409317.9831043906 0.24131984212807517
1431 416392.39189567795 0.19797954534702703 416391.95261357556 0.24130255706698855
1432 409283.70596208324 0.1979634562351459 409283.26671288523 0.24128574176861697
1433 414027.72493911494 0.19794700524657063 414027.28572356136 0.24126854827195957
1434 411144.76284803107 0.19793077304329706 411144.3236656988 0.2412515592283397
1435 410730.8214396124 0.1979144985683029 410730.3822905325 0.24123458131897618
1436 412930.6710596353 0.19789809628952706 412930.23194415064 0.24121738833662
1437 408420.01158292656 0.1978819562538623 408419.5725004041 0.24120056624401823
1438 413127.91725847026 0.19786547890018857 413127.478209694 0.24118329737137417
1439 407964.1616366979 0.1978493462961879 407963.72262088885 0.2411664627150144
1440 411555.46139132476 0.1978329245852088 411555.0224091113 0.24114928881786307
1441 408887.34553768986 0.19781668737991193 408886.90658870444 0.24113229799560246
1442 409181.7167380559 0.1978003962407497 409181.27782234864 0.241115311016584
1443 409966.69126807066 0.19778402592461294 409966.25238590915 0.2410981356123977
1444 407256.004908929 0.19776784674231834 407255.56605978217 0.24108130009887405
1445 410148.0265235067 0.19775140036727323 410147.5877080793 0.24106402702918553
1446 406478.0186918704 0.19773524981546647 406477.5799093989 0.24104722164311135
1447 409148.15432515997 0.19771881970062838 409147.71557635744 0.24102998281417384
1448 406712.1252651524 0.19770261181387183 406711.6865494545 0.24101308612435063
1449 407446.54372029426 0.197686264860041 407446.10503805435 0.24099597503903494
1450 407262.7476420342 0.19766996076384127 407262.30899313994 0.24097893346528912
1451 405824.23179250787 0.19765370544188407 405823.7931768418 0.24096196064519795
1452 407404.39718231343 0.1976373249624655 407403.95860018494 0.24094480351377068
1453 404843.26174271526 0.19762111900991844 404842.8231936881 0.24092790811521209
1454 406800.5122818135 0.19760471711155517 406800.0737663822 0.24091071422205318
1455 404584.92898477253 0.19758850173099293 404584.4905024588 0.24089381197948417
1456 405600.76342664845 0.19757213136429386 405600.32497785945 0.24087665762782198
1457 404719.7164565272 0.19755586612653347 404719.2780409715 0.2408596895639036
1458 404244.4596728675 0.19753955086552913 404244.02129070624 0.2408426103404914
1459 404780.5439949647 0.1975232302627438 404780.1056461684 0.24082556602550015
1460 403156.40438752656 0.1975069590320156 403155.9660720183 0.24080854919682051
1461 404440.7585005495 0.19749060679314714 404440.32021848345 0.2407914591972149
1462 402529.3382738016 0.19747434794023894 402528.9000249907 0.24077446290264795
1463 403649.4550914196 0.19745799784992987 403649.0168760493 0.2407573724603799
1464 402282.2073336301 0.1974417202237958 402281.7691515552 0.2407403547103711
1465 402591.5447838259 0.19742539660340602 402591.1066351325 0.24072329681161425
1466 402166.0899462719 0.19740908508831545 402165.6518309498 0.24070623699172786
1467 401539.53365644795 0.19739279276980976 401539.09557443677 0.24068921840272786
1468 401925.39363627124 0.19737645204253007 401924.9555876966 0.2406721226511578
1469 400700.8227775631 0.197360178366136 400700.3847622583 0.24065512644655038
1470 401420.9297838179 0.19734382617882004 401420.4918019731 0.24063801863485404
1471 400136.5776109725 0.1973275509079733 400136.13966240396 0.24062101762109894
1472 400666.06208059686 0.1973112068455913 400665.62416546594 0.2406039240777779
1473 399770.1257609953 0.19729491318914327 399769.68787918636 0.24058689578839657
1474 399782.8680958331 0.19727858930345366 399782.43024741125 0.2405698325503811
1475 399455.4241267132 0.19726227065829396 399454.9863116741 0.24055276841907697
1476 398920.9017835095 0.19724596775710984 398920.4640018055 0.24053573620332827
1477 399057.96315102366 0.19722962828716054 399057.5254027531 0.24051864231413905
1478 398185.78594978806 0.19721333806193858 398185.3482348205 0.24050162947009504
1479 398509.0558539433 0.1971969885022281 398508.618172434 0.24048452077499385
1480 397606.1067507687 0.1971806990279312 397605.66910255887 0.24046751084719925
1481 397817.63229339983 0.19716435076247568 397817.19467864605 0.24045040302483628
1482 397141.48618229665 0.19714805214327852 397141.048600862 0.24043338251112426
1483 397046.7337931976 0.197131712459384 397046.2962451997 0.24041628544257249
1484 396716.41408242896 0.19711540027295246 396715.97656778013 0.24039924853520442
1485 396274.64804476924 0.19709907038096144 396274.21056353534 0.24038216356944195
1486 396258.67625649023 0.19708274616783236 396258.2388086312 0.24036511285113152
1487 395560.8289605095 0.19706642199995741 395560.3915460536 0.24034803387027776
1488 395725.938845293 0.19705009144413324 395725.5014642237 0.2403309778592848
1489 394928.46907263895 0.19703376613752516 394928.0317249782 0.2403138946314029
1490 395113.8279041647 0.19701743628848456 395113.39058988437 0.24029684404039933
1491 394365.25028897927 0.1970011029228249 394364.81300813047 0.24027974588500287
1492 394448.0838479655 0.19698477977699266 394447.6466004753 0.2402627104193642
1493 393836.3896421994 0.19696843325541674 393835.95242817746 0.24024558864196377
1494 393768.58785926906 0.19695212050748212 393768.15067857306 0.24022857547274368
1495 393301.44663786807 0.19693575809303462 393301.00949068606 0.24021142387182717
1496 393113.6252067698 0.19691945723179108 393113.1880928745 0.24019443805597787
1497 392727.70255234087 0.1969030778361667 392727.26547201147 0.24017725159641765
1498 392510.11278584023 0.19688678926998499 392509.6757387529 0.2401602980599407
1499 392096.31654778065 0.19687039193368588 392095.8795343184 0.24014307026148893
1500 391971.87906977267 0.1968541166097668 391971.4420894994 0.2401261566769053
1501 391400.90022947034 0.1968376986773791 391400.46328289533 0.2401088763408301
1502 391505.34028100595 0.19682143966764132 391504.90336755005 0.24009201625476367
1503 390640.16990284185 0.19680499504980864 390639.7330231828 0.24007466400745586
1504 391121.19438532187 0.19678875863897585 391120.7575386836 0.24005787962495356
1505 389806.02434122044 0.196772276484458 389805.58752851916 0.24004042477724097
1506 390852.5811060293 0.1967560720878845 390852.14432620886 0.24002374830247183
1507 388864.64064150356 0.1967395366004671 388864.20389581943 0.2400061475482162
1508 390784.4028842168 0.19672337375943114 390783.96617122536 0.23998961768468527
1509 387718.8987331472 0.19670676774835363 387718.4620545583 0.2399718211366999
1510 391100.13724269945 0.19669064556006316 391099.7005965889 0.2399554650402918
1511 386130.29981122416 0.19667396518084862 386129.86319981376 0.23993744518673993
1512 392121.02899548755 0.19665784546089046 392120.59241641616 0.23992122593011175
1513 383635.1269542125 0.19664113913468784 383634.6904100166 0.23990305669009002
1514 394165.70274496905 0.19662490246340397 394165.26623329055 0.23988677600556257
1515 379830.17144574673 0.1966083251549615 379829.7349686727 0.23986874887798856
1516 396866.9004640572 0.1965917672058378 396866.4640202867 0.23985200335143989
1517 375663.48192619346 0.1965755408009228 375663.0455160713 0.23983458134716273
1518 398218.56626169145 0.19655853426798886 398218.12988613656 0.23981702060978172
1519 374241.8300119144 0.1965426949425475 374241.3936688175 0.2398004020323623
1520 395409.9786136725 0.19652542955382765 395409.5423060591 0.23978218385446934
1521 377981.9831671014 0.19650965313674643 377981.5468914963 0.23976595200963088
1522 388007.63074333075 0.19649256777079893 388007.1945030438 0.23974771920404664
1523 385393.9041146785 0.19647641599729385 385393.46790708794 0.23973117451753084
1524 379040.22546655097 0.19645985698299276 379039.78929315275 0.2397135412335496
1525 392253.74232060526 0.1964431185371277 392253.30618124775 0.23969623893445852
1526 372803.1869892885 0.19642711103127675 372802.75088278437 0.2396793930788374
1527 394362.87819216814 0.19640993726638242 394362.44212082156 0.23966140929731905
1528 372506.44541055633 0.19639415758645332 372506.0093713943 0.23964500443022202
1529 389992.63145099045 0.1963769889241353 389992.1954471156 0.23962688599627774
1530 377936.2157144682 0.19636096600057357 377935.7797432102 0.2396102920311826
1531 381697.49017410673 0.19634422230150597 381697.0542372511 0.23959263332184938
1532 385026.46917507023 0.19632768439226067 385026.033271954 0.23957543186741218
1533 374467.74172847054 0.1963114554234911 374467.30585859745 0.23955841769599884
1534 388936.01943915716 0.19629449585568318 388935.58360399154 0.2395406697562895
1535 371996.3513784046 0.19627852344307467 371995.91557586985 0.2395240113424765
1536 387306.195973117 0.19626149283137337 387305.76020548266 0.23950614148810415
1537 374712.718205489 0.19624538933871463 374712.2824707473 0.23948935232516272
1538 381545.64910229354 0.19622863692799575 381545.2134018495 0.23947180709084762
1539 379799.8351147839 0.1962121615336728 379799.39944804704 0.2394545753667457
1540 375523.36424174055 0.19619579191507275 375522.92860845674 0.2394374918707039
1541 383359.5943114377 0.19617898963357863 383359.15871257416 0.23941987388804087
1542 372511.9201843219 0.19616283092604217 372511.4846184592 0.23940303175621902
1543 383162.6003433803 0.1961459489408253 383162.1648120878 0.23938534355481308
1544 373273.22246890323 0.19612972302330944 373272.78697078954 0.23936839066394355
1545 379745.0247941031 0.19611301157205557 379744.5893301492 0.2393509423921137
1546 376153.28074474446 0.19609653830299306 376152.8453145405 0.23933366570008888
1547 375526.4435091593 0.19608008364608143 375526.00811253244 0.23931654319990442
1548 378572.50216920435 0.1960633799210952 378572.0668068313 0.23929899314349742
1549 372836.08766935393 0.19604707816799774 372835.65234024165 0.23928203412289042
1550 378852.56705139484 0.19603030499316879 378852.1317566483 0.23926444156642793
1551 372471.3357682397 0.1960139723884853 372470.9005068726 0.23924739469063053
1552 377046.3731463127 0.19599729835772242 377045.93791903486 0.23922997949499195
1553 373628.2782345031 0.19598080915369948 373627.84304100106 0.23921269286172223
1554 374452.35688295437 0.19596429912391422 374451.9217231386 0.23919551660901728
1555 374816.1451684521 0.1959476538809643 374815.7100427765 0.23917802170191702
1556 372472.77252743655 0.19593124944769885 372472.33743521327 0.2391609737890782
1557 374959.85065638984 0.19591454658561264 374959.41559841105 0.2391434321564542
1558 371716.56947744696 0.1958981317136472 371716.13445298164 0.2391263336050582
1559 373951.9886703387 0.19588148213353107 373951.5536799484 0.2391089081593333
1560 371855.78871103754 0.19586497082159454 371855.353754427 0.23909163976934047
1561 372432.6117122298 0.19584842384783221 372432.1767894159 0.23907439005918565
1562 372106.3444991644 0.19583180777821235 372105.90961040044 0.2390569561518939
1563 371160.5796738749 0.19581533362464676 371160.14481872093 0.23903982035132054
1564 371858.60546604823 0.19579867001079673 371858.1706450555 0.23902232277476718
1565 370496.74374667817 0.1957821964528093 370496.3089593027 0.23900517897356793
1566 371022.2281019948 0.19576555784679536 371021.7933487 0.23898773691170933
1567 370286.01769393205 0.19574902484569576 370285.58297441906 0.23897048810805374
1568 369940.1423860521 0.19573245045385468 369939.70770043804 0.2389531636277218
1569 370097.89765452954 0.19571584456776106 370097.4630028954 0.238935789567144
1570 369043.7792993525 0.19569932297193604 369043.34468146675 0.23891856277987963
1571 369581.8090155316 0.19568267560507469 369581.37443174043 0.2389011155872958
1572 368542.5813701534 0.195666162403707 368542.1468200777 0.23888391334729836
1573 368685.6455842576 0.1956495216135232 368685.21106826334 0.23886647266634636
1574 368332.9042785285 0.19563297296199322 368332.4697963342 0.23884922134784983
1575 367632.4398705759 0.1956163715236034 367632.0054223604 0.23883184398097485
1576 368123.8645455763 0.19559976985163607 368123.43013129616 0.23881451027337103
1577 366727.0554280725 0.19558320903317572 366726.6210476595 0.23879720396003745
1578 367652.25267009804 0.19556656793950597 367651.8183237263 0.23877980380694105
1579 366151.9791325235 0.19555002289202664 366151.5448199665 0.23876253417985707
1580 366839.4182108822 0.19553337332946003 366838.9839323961 0.23874511276567795
1581 365876.94496283936 0.195516812132578 365876.5107181956 0.2387278316514581
1582 365810.3142771687 0.19550018187829704 365809.8800665544 0.23871043240633183
1583 365708.45753274526 0.1954835844084154 365708.02335605415 0.2386931067057268
1584 364792.73306393996 0.1954669836126497 364792.29892120766 0.23867574869745273
1585 365420.2389717034 0.19545034995346755 365419.8048629793 0.23865837419324656
1586 363979.39080268465 0.19543376920093525 363978.9567278676 0.23864104787900026
1587 364876.1362689048 0.19541711557377323 364875.7022281447 0.23862364452235912
1588 363435.98984174174 0.19540053461512122 363435.5558348836 0.23860632351740932
1589 364082.2729186539 0.19538388186667205 364081.8389458527 0.23858891931805895
1590 363092.53145008156 0.19536728199127637 363092.09751122154 0.23857157802898535
1591 363157.18955144007 0.1953506442490488 363156.7556466032 0.23855419267059838
1592 362802.9342805861 0.19533401714095033 362802.5004097496 0.2385368192639612
1593 362253.6647493322 0.19531739630558875 362253.23091248004 0.23851945585886103
1594 362427.79442228057 0.19530074581287202 362427.36061947956 0.23850205517941375
1595 361482.17043530045 0.19528413323967375 361481.7366664649 0.2384847023114754
1596 361895.03183706483 0.19526747090488789 361894.5981023041 0.23846728980661794
1597 360872.1524311086 0.19525085372762999 360871.71873032453 0.23844993030494016
1598 361215.30100488407 0.19523419172846515 361214.8673381702 0.23843252214969626
1599 360379.32745988126 0.195217559677854 360378.8938271789 0.23841514265014466
1600 360456.552495096 0.19520090511982296 360456.1188964431 0.23839774775153266
1601 359923.57112426293 0.19518425453764632 359923.1375596641 0.2383803442831617
1602 359700.00454207667 0.19516760740003933 359699.57101150777 0.23836296149295322
1603 359432.406148385 0.19515094131837749 359431.9726519043 0.23834553944675976
1604 359002.18328067486 0.19513429608018323 359001.74981821876 0.23832816002387033
1605 358869.47844202636 0.19511762131962407 358869.0450136752 0.23831072987992408
1606 358378.0030596512 0.19510097061474907 358377.56966533774 0.23829334281685166
1607 358239.75343208277 0.19508429393188995 358239.32007187424 0.2382759145660173
1608 357806.2632709479 0.19506763211506148 357805.8299448041 0.23825851171947804
1609 357575.69633184565 0.1950509573093998 357575.2630397976 0.23824109073625377
1610 357248.8516134896 0.1950342824215472 357248.41835553764 0.2382236695877702
1611 356915.7138541753 0.19501760939158036 356915.28063031053 0.23820625536811227
1612 356671.6721178796 0.19500092310663172 356671.23892813764 0.2381888188311799
1613 356286.14524428 0.19498424875325424 356285.7120886248 0.23817140642118617
1614 356058.0917129006 0.1949675548471861 356057.6585913853 0.23815396050532775
1615 355693.2616444906 0.19495087497868693 355692.82855707227 0.2381365433697172
1616 355411.48423247726 0.19493417732192986 355411.05117920577 0.23811909417593088
1617 355125.68391532305 0.19491748853413685 355125.2508961675 0.23810166700035892
1618 354748.9165644526 0.19490078952939627 354748.48357944464 0.23808421839837093
1619 354563.2903161285 0.19488409032494447 354562.85736525944 0.23806677875094207
1620 354091.00147420575 0.19486739028631467 354090.568557484 0.2380493314590133
1621 353987.26825148636 0.19485068119752869 353986.8353689252 0.238031879972357
1622 353452.98496140895 0.194833978666283 353452.55211299827 0.23801443202520361
1623 353387.0896930511 0.19481726159316257 353386.6568788181 0.23799697141617174
1624 352840.15631045686 0.1948005542301086 352839.72353038314 0.23797951948625778
1625 352762.6071512768 0.19478383144105202 352762.17440539226 0.23796205307566962
1626 352248.1061570352 0.19476711701955415 352247.67344532424 0.2379445939450618
1627 352121.8340887914 0.1947503902626499 352121.40141127683 0.23792712433859609
1628 351666.39643980167 0.19473366738172893 351665.96379647835 0.23790965595995384
1629 351476.4036011047 0.19471693739074478 351475.970991983 0.23789218430950082
1630 351083.38886166294 0.19470020573354763 351082.95628675097 0.23787470619798537
1631 350836.9527788164 0.19468347219497134 350836.520238112 0.23785723214208612
1632 350490.23119055544 0.1946667323649195 350489.7986840779 0.23783974514456907
1633 350210.0424195571 0.194649994235301 350209.60994729557 0.23782226726605965
1634 349882.88335412584 0.19463324733634663 349882.45091610553 0.23780477295140745
1635 349597.2151206122 0.1946165033127313 349596.7827168194 0.23778728946318212
1636 349262.06038389273 0.19459975047766873 349261.6280143529 0.23776978943279015
1637 348995.8988992209 0.19458299942978985 348995.46656392264 0.23775229881101337
1638 348631.6934358197 0.1945662414591937 348631.2611347841 0.23773479416817586
1639 348401.3523069683 0.1945494826992095 348400.92004019005 0.2377172955506528
1640 347996.80393113394 0.19453271989199727 347996.37169862736 0.23769978664762045
1641 347808.7647668239 0.19451595324414378 347808.3325685907 0.23768227994214203
1642 347361.59240558674 0.19449918541833172 347361.16024163493 0.23766476640258147
1643 347214.85621541756 0.19448241112263012 347214.42408575426 0.2376472521556364
1644 346728.2222749526 0.1944656377681504 346727.79017958173 0.237629733086675
1645 346618.68463962065 0.19444885629137879 346618.2525785522 0.23761221222073142
1646 346096.40864447603 0.19443207677532864 346095.97661771276 0.23759468649665094
1647 346021.7100242557 0.1944152886074218 346021.27803180704 0.23757716003221577
1648 345463.6346119447 0.1943985023609716 345463.20265381585 0.23755962654398965
1649 345427.3843134179 0.19438170785551392 345426.9523896146 0.2375420953950947
1650 344825.66915651783 0.19436491449831472 344825.23726705014 0.23752455319774085
1651 344840.6168572445 0.19434811378558514 344840.18500211264 0.23750701808671743
1652 344177.0430541494 0.19433131317423752 344176.6112333698 0.23748946641965651
1653 344267.43475384655 0.19431450614652301 344267.0029674125 0.23747192791717156
1654 343511.2045761704 0.1942976983583689 343510.7728241059 0.23745436610628068
1655 343715.07433254045 0.19428088470745383 343714.642614831 0.2374368247769837
1656 342820.16618860787 0.19426406998479884 342819.73450528586 0.2374192520431962
1657 343192.6613080079 0.19424724926286463 343192.22965904995 0.23740170866987584
1658 342093.5172111268 0.1942304279456224 342093.085596575 0.2373841238671009
1659 342712.6065928884 0.19421359962136023 342712.17501270905 0.23736657973519326
1660 341316.6840003741 0.19419677209092126 341316.252454621 0.23734898102309443
1661 342292.8884881624 0.19417993557826688 342292.4569767886 0.23733143826807435
1662 340468.2580662303 0.19416310222588865 340467.82658930536 0.23731382269693907
1663 341960.520116343 0.1941462568684796 341960.08867380134 0.23729628474420417
1664 339516.09846970096 0.19412941809071033 339515.6670616351 0.23727864769285004
1665 341756.7018497997 0.1941125630856782 341756.2704761168 0.23726111984709397
1666 338411.81739960023 0.19409571929846073 338411.3860604267 0.2372434542131654
1667 341744.3498985815 0.19407885353174734 341743.9185937835 0.2372259444696996
1668 337083.4135147851 0.19406200518314315 337082.9822445404 0.2372082394747806
1669 342018.51529207727 0.19404512691277603 342018.0840561908 0.23719075959088698
1670 335426.98968106176 0.19402827446124535 335426.55847978825 0.23717299907767647
1671 342718.2805643718 0.19401138069817128 342717.8493974253 0.23715556573500382
1672 333302.98894020333 0.19399452452060326 333302.5578079527 0.23713772608497355
1673 344030.1916066088 0.1939776097679563 344029.7605086378 0.2371203612270226
1674 330556.36789320444 0.19396075003767177 330555.9368300443 0.23710241013149091
1675 346143.32360613026 0.1939438037310554 346142.8925771892 0.2370851373518685
1676 327115.50920915854 0.1939269406961917 327115.0782151796 0.2370670382691913
1677 349034.3516884662 0.19390994269836237 349033.92072865635 0.23704986716899015
1678 323280.9240414 0.19389307878214793 323280.4931167188 0.23703160244923235
1679 351860.6384572439 0.1938759956744928 351860.2075667592 0.23701448903762656
1680 320267.09268236207 0.19385914004780053 320266.6618271042 0.23699611779524768
1681 352170.4102409434 0.1938419395826824 352169.97942008777 0.23697891612500852
1682 320463.76820712374 0.19382510179980222 320463.3374213948 0.23696062715821237
1683 347011.85392234946 0.1938078126721741 347011.4231713998 0.23694313696458005
1684 325789.61907974933 0.1937909599263421 325789.18836364395 0.23692514542677648
1685 337085.31229703675 0.19377371192621792 337084.8816160221 0.2369073027532532
1686 334443.24588631245 0.1937567516992766 334442.815239933 0.23688962771142186
1687 327296.51901197847 0.19373966216418756 327296.08840075607 0.23687156022805467
1688 341268.7919370839 0.19372252969827716 341268.3613605328 0.23685402140715092
1689 322101.07900381746 0.19370558441570193 322100.6484623246 0.23683590847321292
1690 341876.1854042274 0.1936883227843932 341875.75489760295 0.23681830167783696
1691 323288.9852267759 0.19367140446534736 323288.5547550882 0.23680028328129418
1692 335931.5700412372 0.19365415548646014 335931.1396045674 0.23678251435915768
1693 329205.7721261593 0.1936371331039569 329205.34172438545 0.2367646407450065
1694 327834.22227033507 0.1936200149293902 327833.79190358816 0.2367467319752154
1695 334992.5658750995 0.19360284288848828 334992.13554329186 0.2367289648078914
1696 322782.7932511634 0.1935858332297857 322782.3629543604 0.23671096975051426
1697 336165.58084258495 0.19356858133451163 336165.1505807655 0.23669323811958334
1698 322978.41401186713 0.1935515602445434 322977.98378509586 0.23667521105070377
1699 332111.4115399609 0.193534347212876 332110.9813481622 0.2366574514178345
1700 326936.4522792848 0.19351722086748796 326936.02212260506 0.2366394588580192
1701 326225.86845116894 0.19350010250661212 326225.43832945224 0.23662161421001568
1702 330804.3403006214 0.19348287800220007 330803.9102140282 0.23660371523570478
1703 322521.186900922 0.1934658008437421 322520.7568493745 0.23658574660998158
1704 331373.1800819901 0.19344855767216002 331372.7500654863 0.23656794611484874
1705 322543.8421867105 0.19343143064260074 322543.41220540093 0.23654987890913476
1706 328419.6154183001 0.19341423783618 328419.18547195464 0.23653210763790716
1707 325014.2403611704 0.1933970267947345 325013.8104501014 0.236514042198257
1708 324360.29515505076 0.19337988192813976 324359.8652789781 0.2364961907596501
1709 327274.26100153645 0.19336262800787843 327273.83116067783 0.23647823062232404
1710 321797.204050408 0.1933454721074577 321796.7742447041 0.23646023176066738
1711 327375.1066257762 0.19332823474625352 327374.6768551497 0.23644239176164808
1712 321609.2684776855 0.1933110209556487 321608.8387423805 0.23642428404966756
1713 325312.05891766533 0.19329381959417985 325311.6292173712 0.23640647446958693
1714 322905.35274286056 0.19327655691021978 322904.92307792604 0.23638837761471476
1715 322578.1014676438 0.19325936180448333 322577.67183780455 0.2363704774604116
1716 324083.29687562434 0.1932420938851025 324082.86728103954 0.2363524909212594
1717 320696.94184952945 0.19322486449887122 320696.5122902169 0.23633444802047512
1718 324020.72258884285 0.19320761914939863 324020.293064656 0.2363165677107159
1719 320204.3894762348 0.19319034590185102 320203.95998745057 0.23629843831687222
1720 322668.5072184445 0.19317311254109057 322668.0777647635 0.2362805684921226
1721 320657.5570427918 0.19315582068265463 320657.1276245069 0.23626246422882238
1722 320793.85846309277 0.1931385690629647 320793.42908001994 0.2362445037519082
1723 321195.61803437496 0.19312128705820747 321195.1886865918 0.23622649611223945
1724 319258.9358925257 0.19310400028290242 319258.5065801064 0.23620841901370848
1725 321127.49418875057 0.19308673117291453 321127.06491153204 0.2361904873568521
1726 318491.83541499416 0.1930694195668705 318491.4061732219 0.23617235269469183
1727 320267.04416946037 0.19305214344820407 320266.61496290215 0.23615441476761334
1728 318403.47811620263 0.1930348300394323 318403.0489450644 0.23613630817300002
1729 318912.1420401747 0.19301752787157125 318911.71290435287 0.23611829392924485
1730 318572.4305603901 0.19300022410042814 318572.00145990815 0.23610025781537275
1731 317565.4824994881 0.19298289560414336 317565.0534344327 0.2360821597937895
1732 318515.77514663775 0.19296559245278566 318515.34611687553 0.2360641698175659
1733 316627.40049523104 0.19294825296790596 316626.97150094237 0.23604603572211005
1734 317946.97965613735 0.19293093340238585 317946.55069717066 0.23602803331793876
1735 316216.4198575829 0.19291359702469874 316215.9909340667 0.2360099191542189
1736 316908.06509159936 0.19289625349244632 316907.6362034838 0.2359918621072589
1737 316146.8104917403 0.19287892043706972 316146.3816390297 0.23597379018123257
1738 315705.8907343648 0.19286156000871707 315705.4619171264 0.23595567838723044
1739 316056.5557087433 0.19284421898379508 316056.1269268939 0.23593763041575033
1740 314704.73665628006 0.19282685415016707 314704.3079099316 0.23591949435604298
1741 315632.8634284823 0.19280949482478713 315632.4347175518 0.23590143565284039
1742 314108.36259999435 0.19279213137371756 314107.9339245562 0.2358833067439373
1743 314799.9993725488 0.19277475350699466 314799.5707325806 0.23586521465029398
1744 313855.0635465997 0.19275738682629315 313854.6349421086 0.23584710426422997
1745 313742.5830337323 0.19273999843615944 313742.154464755 0.23582897889409524
1746 313681.1852017365 0.19272261971749088 313680.7566682387 0.2358108780675562
1747 312759.06771962607 0.1927052282848224 312758.63922166394 0.23579273384266636
1748 313307.3838894355 0.19268783313460341 313306.95542697574 0.23577462662062512
1749 312060.72461983084 0.19267043920454396 312060.29619291384 0.23575647779690662
1750 312617.1269426664 0.1926530305606283 312616.6985512822 0.23573835361801884
1751 311653.2605884527 0.19263562881953392 311652.8322326176 0.23572020629522397
1752 311706.8580560438 0.1926182127860524 311706.42973576783 0.23570206320390505
1753 311364.8037458928 0.19260079799052604 311364.3754611785 0.23568391631679358
1754 310790.57216473966 0.19258337777237425 310790.1439156047 0.23566575719975988
1755 310981.38803683245 0.1925659493121926 310980.95982327603 0.23564760715104532
1756 310046.1845561828 0.1925485230107891 310045.75637822424 0.23562943559234895
1757 310386.0986568702 0.19253108444124997 310385.67051450675 0.23561127896293346
1758 309514.6065832029 0.19251364781304842 309514.17847645684 0.23559309820170862
1759 309611.0094481515 0.19249620282651192 309610.581377017 0.2355749316388799
1760 309104.2988994094 0.1924787535170089 309103.8708639107 0.23555674517967695
1761 308785.5608124747 0.19246130259848301 308785.132812607 0.23553856509693014
1762 308674.9849587553 0.1924438418507842 308674.55699453736 0.23552037615222704
1763 308037.41351155326 0.19242638240341042 308036.9855829907 0.23550218020207872
1764 308130.61772373697 0.19240891327883555 308130.18983083416 0.23548398954898067
1765 307419.56108777766 0.1923914424354921 307419.13323055644 0.23546577881217315
1766 307462.61385475734 0.1923739667706117 307462.1860332073 0.23544758327566606
1767 306900.91942593845 0.192356483942012 306900.49164009193 0.23542936256290073
1768 306730.5359566792 0.19233900089021244 306730.10820652207 0.23541115625521403
1769 306407.3653623925 0.19232150790713629 306406.93764795316 0.23539293144463969
1770 306009.89367812074 0.19230401501765296 306009.46599939634 0.23537470938363203
1771 305873.7866994617 0.19228651418366824 305873.35905646393 0.23535648354308125
1772 305347.9220841927 0.19226900966216717 305347.49447693804 0.2353382449697389
1773 305274.12038441206 0.192251501722402 305273.69281289406 0.2353200162739931
1774 304749.643337649 0.19223398578843998 304749.2158018981 0.23530176507798622
1775 304620.66178292036 0.1922164695034236 304620.23428292276 0.23528352812529005
1776 304190.39426710893 0.19219894388990236 304189.96680289495 0.23526527008838496
1777 303944.80332835735 0.19218141727381402 303944.37589992053 0.23524701954337052
1778 303637.3861017249 0.19216388359890507 303636.95870908274 0.2352287585307012
1779 303276.8537468082 0.19214634553729196 303276.42638997023 0.2352104923819481
1780 303065.63580049534 0.19212880404191665 303065.2084794631 0.23519222819025254
1781 302635.08708733576 0.19211125495422252 302634.65980213234 0.23517394847460302
1782 302463.8593582351 0.19209370451920865 302463.432108853 0.2351556775538378
1783 302024.0124026351 0.1920761457381567 302023.58518910094 0.23513738844252718
1784 301833.4725704939 0.19205858491873798 301833.0453928024 0.2351191065594092
1785 301437.16354781156 0.19204101750981295 301436.7364059825 0.23510081149411755
1786 301185.0162294577 0.19202344560217052 301184.5891234958 0.2350825162777261
1787 300861.0654176883 0.19200586962053437 300860.6383476025 0.23506421615006176
1788 300533.80747197376 0.1919882869624465 300533.38043777883 0.2350459079575578
1789 300279.9078024734 0.19197070160188592 300279.48080417054 0.23502760122164537
1790 299894.75768773374 0.1919531090571309 299894.3307253425 0.23500928219766584
1791 299681.062811509 0.19193551338103368 299680.6358850293 0.23499096635853725
1792 299276.89601505565 0.19191791157139174 299276.46912450535 0.23497263873796334
1793 299060.01656281424 0.19190030515778783 299059.58970819716 0.2349543119365715
1794 298679.7402623153 0.19188269405894195 298679.31344364444 0.23493597682576822
1795 298422.1317511594 0.19186507711402442 298421.7049684437 0.23491763854877706
1796 298093.81775029283 0.19184745621666643 298093.3910035409 0.2348992957518317
1797 297779.75162525685 0.1918298292094439 297779.32491448114 0.23488094654409444
1798 297505.57333182194 0.19181219798404092 297505.1466570288 0.2348625951648755
1799 297145.901023448 0.19179456119218868 297145.47438465094 0.23484423588740835
1800 296904.13155167026 0.1917769194389416 296903.7049488758 0.2348258750459923
1801 296528.04186234565 0.1917592727624079 296527.61529556656 0.2348075063103664
1802 296286.15632613114 0.19174162061825195 296285.729795375 0.23478913549148978
1803 295925.267181812 0.19172396372890327 295924.84068709076 0.2347707575366435
1804 295656.3313588983 0.19170630141541864 295655.9049002204 0.2347523765302273
1805 295330.07414333994 0.19168863404349568 295329.6477207165 0.23473398939275905
1806 295023.75574862707 0.1916709616129468 295023.32936206734 0.23471559809283882
1807 294733.1136034068 0.19165328371683488 294732.68725292134 0.2346972017704731
1808 294396.8236429432 0.19163560099352495 294396.39732854214 0.23467880009134232
1809 294127.8989310998 0.19161791270705944 294127.4726527925 0.2346603945362718
1810 293779.54884807114 0.19160021942771865 293779.12260586926 0.23464198249141557
1811 293513.0525181974 0.19158252087208938 293512.626312109 0.23462356749775218
1812 293170.8885040663 0.19156481687635152 293170.4623341041 0.2346051453001417
1813 292891.5414804251 0.19154710800889665 292891.11534659663 0.23458672045736637
1814 292566.6332176789 0.19152939332248595 292566.20711999707 0.2345682884864054
1815 292268.10675034695 0.19151167393359841 292267.68068881973 0.23454985329746617
1816 291962.18094020203 0.19149394869702877 291961.75491484144 0.23453141191161425
1817 291646.7094242542 0.1914762185354815 291646.28343506966 0.23451296601710128
1818 291354.546679307 0.1914584828540367 291354.1207263088 0.23449451533418264
1819 291029.2386504909 0.19144074177004092 291028.8127336904 0.234476058686443
1820 290742.90337787784 0.1914229956051199 290742.4774972838 0.234457598487466
1821 290415.63199974055 0.1914052436064103 290415.2061553656 0.23443913135150812
1822 290127.97719839244 0.19138748677858955 290127.5513902445 0.23442066117493157
1823 289804.7550763592 0.19136972397367719 289804.32930445124 0.23440218395609752
1824 289511.10020864423 0.19135195625829518 289510.6744729846 0.23438370331859573
1825 289195.25381008297 0.19133418274282082 289194.8281106839 0.23436521632978527
1826 288893.5552261049 0.19131640397970398 288893.129562976 0.2343467249349314
1827 288585.97510204196 0.1912986197497122 288585.549475194 0.23432822824171298
1828 288276.367582784 0.19128082989393813 288275.94199222804 0.23430972606235415
1829 287976.02072384814 0.1912630348362024 287975.5951695938 0.23429121947868317
1830 287660.32909727504 0.191245233929433 287659.90357933444 0.23427270669037623
1831 287364.71614048217 0.19122742787926914 287364.2906588644 0.23425418989851526
1832 287045.98700153874 0.19120961597611472 287045.561556256 0.23423566673011506
1833 286751.6849936947 0.1911917987923908 286751.2595847565 0.23421713943409533
1834 286433.5160678665 0.19117397589702734 286433.0906952846 0.23419860603310694
1835 286136.99830789823 0.19115614750463192 286136.57297168265 0.2341800680578221
1836 285822.59306335176 0.1911383135537362 285822.16776351375 0.23416152443570906
1837 285521.2318251825 0.19112047393580275 285520.8065617328 0.23414297573667078
1838 285212.4401598393 0.19110262882634027 285212.0149327887 0.23412442179743928
1839 284905.30802423664 0.19108477798415077 284904.88283359626 0.234105862405452
1840 284602.0881957504 0.1910669216169647 284601.6630415307 0.23408729801385447
1841 284290.1568797006 0.191049059531103 284289.7317619131 0.23406872796740696
1842 283990.747662579 0.19103119183878628 283990.32258123416 0.2340501530051341
1843 283676.3635931157 0.19101331845566655 283675.938548225 0.23403157231242538
1844 283378.094907479 0.19099543940130506 283377.6698990529 0.23401298669564088
1845 283063.9852148886 0.19097755464679642 283063.5602429386 0.23399439533557462
1846 282764.33277699247 0.1909596642023044 282763.9078415293 0.23397579900043133
1847 282452.61405840225 0.1909417680062311 282452.1891594373 0.23395719694393066
1848 282150.0197571044 0.19092386613009016 282149.5948946485 0.2339385898252181
1849 281841.6254483851 0.19090595844224698 281841.2006224496 0.23391997705104728
1850 281535.78388166253 0.1908880450721172 281535.3590922584 0.23390135907537146
1851 281230.46188627795 0.1908701258605409 281230.03713341657 0.23388273556698708
1852 280922.0759999077 0.19085220092287883 280921.65128360013 0.2338641066645169
1853 280618.81608286046 0.19083427015889842 280618.3914031179 0.23384547239289932
1854 280309.06454105803 0.19081633358599395 280308.63989789196 0.23382683251583597
1855 280006.65698821057 0.19079839122842357 280006.2323816319 0.23380818742390827
1856 279696.6789649589 0.190780442970227 279696.25439497933 0.2337895365557701
1857 279394.1348536465 0.19076248895932782 279393.71032027696 0.2337708805574838
1858 279084.7339604751 0.19074452898308497 279084.3094637274 0.23375221870522553
1859 278781.45038684196 0.19072656324681053 278781.02592672704 0.23373355170108923
1860 278473.0474975724 0.1907085915264306 278472.623074102 0.23371487887436052
1861 278168.7633459142 0.1906906139933794 278168.33895909943 0.23369620077421593
1862 277861.498513944 0.19067263049643518 277861.0741637965 0.2336775169639144
1863 277556.16888989625 0.19065464110685462 277555.7445764274 0.23365882770410532
1864 277250.0217718626 0.19063664578711437 277249.59749508393 0.23364013287161037
1865 276943.7225066734 0.1906186444960289 276943.2982665965 0.23362143241834604
1866 276638.5736964191 0.19060063729472435 276638.1494930553 0.2336027264994131
1867 276331.4733707323 0.19058262406693036 276331.0492040934 0.23358401483881036
1868 276027.10767761065 0.1905646049203504 276026.683547708 0.23356529775767032
1869 275719.4757553127 0.19054657972167346 275719.0516621581 0.2335465748798348
1870 275415.577044192 0.19052854856962728 275415.1529877969 0.23352784656463876
1871 275107.77379305253 0.19051051135997327 275107.34977342875 0.23350911245066097
1872 274803.95809987537 0.19049246815039197 274803.5341170344 0.2334903728426961
1873 274496.3763420517 0.19047441888188243 274495.9523960054 0.2334716274598692
1874 274192.27163559926 0.19045636357004853 274191.8477263592 0.23345287651400573
1875 273885.24378451356 0.19043830218995011 273884.81991209154 0.23343411981902432
1876 273580.5849000192 0.19042023473417552 273580.161064427 0.23341535749800754
1877 273274.2980709182 0.1904021611897526 273273.8742721675 0.2333965894438748
1878 272968.99083461723 0.19038408154684586 272968.56707272 0.23337781571151664
1879 272663.4512091284 0.19036599578890326 272663.02748409635 0.2333590362532038
1880 272357.57592064596 0.19034790391206105 272357.15223249095 0.2333402510705893
1881 272052.6366841534 0.19032980589547965 272052.2130328874 0.23332146016668345
1882 271746.3935087794 0.19031170173521467 271745.9698944142 0.23330266349257003
1883 271441.82832138997 0.19029359141690858 271441.4047439375 0.23328386110327412
1884 271135.4544919955 0.19027547492374267 271135.0309514677 0.233265052897057
1885 270831.039806828 0.19025735225984705 270830.6163032368 0.23324623898099286
1886 270524.73651287134 0.19023922338677324 270524.3130462288 0.23322741920547274
1887 270220.3088872516 0.19022108833091306 270219.8854575695 0.23320859371787186
1888 269914.203584571 0.19020294703419216 269913.7801918617 0.23318976233981728
1889 269609.6768713767 0.19018479953767356 269609.2535156519 0.23317092523327343
1890 269303.8247841963 0.19016664577578044 269303.4014654682 0.23315208222153075
1891 268999.17381959833 0.19014848578928153 268998.7505378791 0.23313323344869682
1892 268693.5839186627 0.19013031952089637 268693.1606739644 0.23311437877113966
1893 268388.81439607276 0.19011214699647833 268388.39118840743 0.2330955182876771
1894 268083.4785980889 0.19009396817877694 268083.0554274688 0.23307665190878263
1895 267778.6027838251 0.1900757830710835 267778.17965026235 0.23305777967496444
1896 267473.5128137858 0.19005759165918015 267473.0897172926 0.23303890155520307
1897 267168.5410045139 0.19003939392534538 267168.11794510245 0.23302001753553273
1898 266863.6892056705 0.19002118987296723 266863.26618335303 0.2330011276326205
1899 266558.6349016155 0.19000297947152264 266558.21191640425 0.23298223179395508
1900 266254.0055437044 0.1899847627323365 266253.5825956116 0.23296333006506742
1901 265948.8949688056 0.1899665396218658 265948.4720578436 0.2329444223743885
1902 265644.4563611597 0.1899483101506673 265644.0334873408 0.23292550877813478
1903 265339.33284182753 0.1899300742889257 265338.91000516404 0.2329065892010507
1904 265035.0375293154 0.18991183204213946 265034.61472981964 0.2328876636983815
1905 264729.9565373049 0.18989358338596415 264729.53377498937 0.23286873219885038
1906 264425.7503948549 0.18987532832137358 264425.32766973187 0.2328497947527717
1907 264120.76756757026 0.18985706682723885 264120.34487965214 0.23283085129383316
1908 263816.6030383616 0.18983879890327038 263816.1803876608 0.23281190186840914
1909 263511.76140403433 0.18982052452805195 263511.3387905634 0.23279294641327394
1910 263207.60825557326 0.18980224370308718 263207.1856793446 0.23277398497262547
1911 262902.9306767612 0.18978395640459447 262902.50813778734 0.23275501748546312
1912 262598.7796831828 0.1897656626366605 262598.35718147614 0.23273604399328957
1913 262294.269171694 0.18974736237371562 262293.84670726716 0.23271706443937662
1914 261990.12819366943 0.18972905562063122 261989.70576653496 0.23269807885912744
1915 261685.77463247624 0.18971074235275412 261685.35224264668 0.2326790872044303
1916 261381.66015952238 0.18969242257255955 261381.2378070103 0.23266008949988506
1917 261077.4493350617 0.18967409625950662 261077.02701987972 0.23264108571043138
1918 260773.37797372253 0.18965576341089832 260772.95569588325 0.23262207584628747
1919 260469.29867185344 0.1896374240123222 260468.87643136954 0.23260305988771265
1920 260165.28206969617 0.1896190780548714 260164.8598665803 0.23258403782985898
1921 259861.32886089187 0.18960072553025223 259860.90669515665 0.23256500966734683
1922 259557.37315653168 0.18958236642433823 259556.95102818985 0.2325459753827266
1923 259253.54504357526 0.18956400073317345 259253.12295263956 0.23252693498131932
1924 258949.6535899526 0.18954562843971834 258949.23153643572 0.23250788843751086
1925 258645.95054792747 0.18952724954183237 258645.52853184217 0.23248883576258517
1926 258342.12746823643 0.18950886402200198 258341.70548959548 0.23246977692734247
1927 258038.5473546124 0.18949047187780657 258038.12541342858 0.232450711945007
1928 257734.7997467035 0.1894720730928269 257734.3778429896 0.2324316407859763
1929 257431.33722225737 0.18945366766342442 257430.91535602623 0.23241256346322917
1930 257127.67506060176 0.18943525557457286 257127.25323186626 0.23239347994793103
1931 256824.32274504253 0.18941683682168942 256823.90095381544 0.23237439025256196
1932 256520.75692056405 0.18939841139043043 256520.3351668583 0.23235529434858831
1933 256217.50782057233 0.18937997927624753 256217.0861044008 0.23233619224892896
1934 255914.04760978222 0.1893615404644178 255913.62593115785 0.23231708392421707
1935 255610.89741062006 0.18934309495140594 255610.47576955572 0.23229796938888994
1936 255307.54869959728 0.1893246427213541 255307.12709610592 0.232278848611931
1937 255004.49684331758 0.18930618377218408 255004.0752774122 0.23225972160971398
1938 254701.26182200122 0.1892877180868118 254700.84029369478 0.23224058834961667
1939 254398.31107066103 0.18926924566437162 254397.88957996652 0.23222144884946033
1940 254095.18929251828 0.18925076648707892 254094.76783944873 0.23220230307587444
1941 253792.344229466 0.1892322805545649 253791.9228140344 0.23218315104703008
1942 253489.33433106405 0.18921378784914722 253488.91295328346 0.2321639927299988
1943 253186.5996416912 0.1891952883701743 253186.1783015747 0.23214482814217408
1944 252883.70086468293 0.18917678210073102 252883.27956224358 0.23212565725200074
1945 252581.08016265847 0.18915826903940733 252580.65889790936 0.23210648007546542
1946 252278.2930871576 0.18913974917030066 252277.87186011186 0.23208729658265606
1947 251975.7886501852 0.1891212224912423 251975.3674608559 0.23206810678825862
1948 251673.11502015102 0.18910268898711885 251672.69386855137 0.23204891066355304
1949 251370.72832452346 0.18908414865541023 251370.3072106666 0.23202970822266017
1950 251068.17026509586 0.18906560148126192 251067.74918899496 0.23201049943712188
1951 250765.902888905 0.1890470474623928 250765.4818505732 0.23199128432152252
1952 250463.46200826467 0.18902848658362434 250463.04100771525 0.23197206284663743
1953 250161.31641536672 0.18900991884343643 250160.89545261287 0.23195283502846314
1954 249858.99321603798 0.18899134422591024 249858.57229109295 0.23193360083620296
1955 249556.97310249525 0.18897276273057667 249556.55221537224 0.23191436028789666
1956 249254.7668880789 0.18895417434061948 249254.3460387912 0.2318951133507269
1957 248952.8770440457 0.18893557905666053 248952.45623260658 0.23187586004506558
1958 248650.78624029012 0.1889169768610394 248650.36546671294 0.23185660033590752
1959 248349.03211181302 0.18889836775536237 248348.61137611102 0.2318373342460604
1960 248047.05474811996 0.1888797517212467 248046.63405030651 0.23181806173823097
1961 247745.44198419375 0.18886112876118802 247745.02132428216 0.23179878283782368
1962 247443.57605577193 0.18884249885611712 247443.1554337756 0.2317794975049842
1963 247142.11028314088 0.18882386200947265 247141.68969907312 0.2317602057681439
1964 246840.3538120909 0.18880521820134225 246839.9332659651 0.2317409075842744
1965 246539.04074529305 0.18878656743637579 246538.6202371226 0.23172160298564518
1966 246237.3915102848 0.18876790969344429 246236.97104008318 0.2317022919250482
1967 245936.2373567487 0.18874924497887893 245935.81692452927 0.231682974439782
1968 245634.69238785122 0.18873057326978707 245634.27199362745 0.2316636504771033
1969 245333.704414286 0.18871189457478976 245333.28405807135 0.23164432008084224
1970 245032.25940249668 0.1886932088685807 245031.8390843046 0.2316249831910922
1971 244731.44651811663 0.18867451616275074 244731.0262379606 0.23160563985995886
1972 244430.09526084128 0.18865581642888118 244429.67501873482 0.23158629001851663
1973 244129.4685331206 0.18863710968225275 244129.0483290772 0.23156693372912712
1974 243828.2024547472 0.18861839589058874 243827.7822887804 0.23154757091172132
1975 243527.7755661985 0.18859967507364736 243527.3554383218 0.2315282016412216
1976 243226.5832601623 0.1885809471944471 243226.16317038928 0.2315088258238875
1977 242926.37299824908 0.18856221227815798 242925.95294659326 0.23148944355001175
1978 242625.2396696051 0.18854347028204527 242624.8196560801 0.23147005470902982
1979 242325.26658870064 0.18852472123788794 242324.84661332 0.23145065941017362
1980 242024.1732507861 0.18850596509582215 242023.75331356347 0.23143125752199684
1981 241724.4626512297 0.18848720189582646 241724.04275217862 0.23141184917729918
1982 241423.38493930924 0.1884684315790722 241422.96507844343 0.23139243421847172
1983 241123.9682893245 0.18844965419585447 241123.5484666575 0.23137301280790737
1984 240822.874776737 0.18843086967594966 240822.45499228255 0.23135358475496975
1985 240523.79168362162 0.1884120780827531 240523.3719373933 0.23133415025945953
1986 240222.64159596112 0.1883932793314706 240222.2218879727 0.23131470908883003
1987 239923.94243763035 0.18837447350221487 239923.52276789534 0.2312952614903825
1988 239622.68263739365 0.1883556604915107 239622.26300592598 0.23127580717819832
1989 239324.4320086791 0.18833684040085985 239324.01241549227 0.23125634646010101
1990 239022.99305848373 0.18831801310279758 239022.57350359164 0.23123687898199932
1991 238725.27427229963 0.1882991787262563 238724.8547557158 0.23121740512908176
1992 238423.56527822954 0.1882803371128998 238423.14579996796 0.2311979244598974
1993 238126.4862876986 0.18826148842694637 238126.06684777272 0.2311784374588898
1994 237824.38808000836 0.18824263247020917 237823.9686784323 0.23115894357224265
1995 237528.08935052113 0.18822376945247796 237527.66998730827 0.23113944341226195
1996 237225.4453761012 0.18820489912391725 237225.02605126583 0.2311199362799977
1997 236930.11044141764 0.18818602175344362 236929.69115497294 0.23110042295320188
1998 236626.71451126746 0.18816713702398172 236626.2952632279 0.2310809025446389
1999 236332.58421074954 0.1881482452815317 236332.16500112822 0.23106137604710653
2000 236028.16394306134 0.1881293461210804 236027.7447718729 0.23104184232802047
2001 235735.55568907314 0.1881104399895929 235735.1365563305 0.2310223026609364
2002 235429.7500760529 0.18809152636654428 235429.33098177097 0.23100275559218578
2003 235139.08398701737 0.1880726058317308 235138.66493120877 0.23098320276344775
2004 234831.41293758567 0.1880536777122636 234830.99392026567 0.23096364229910643
2005 234543.24735589602 0.18803474276342544 234542.82837707695 0.2309440763255117
2006 234233.07025442287 0.1880158001105546 234232.65131412033 0.2309245024103176
2007 233948.15013290913 0.1879968507417024 233947.73123113508 0.23090492332055398
2008 233634.60930962086 0.1879778935139715 233634.19044639147 0.23088533588641305
2009 233353.93230820834 0.1879589297253669 233353.5134835349 0.23086574372516183
2010 233035.8757074683 0.1879399578750435 233035.45692136776 0.2308461426863413
2011 232760.78274932684 0.18792097967532653 232760.36400180962 0.2308265375199256
2012 232436.65782279728 0.18790199314590567 232436.23911388137 0.230806922766427
2013 232168.957537314 0.18788300055503956 232168.53886700876 0.23078730469060607
2014 231836.66521630203 0.18786399927778127 231836.24658462667 0.23076767607900592
2015 231578.80546086095 0.18784499233113902 231578.3868678234 0.2307480452297619
2016 231235.4985978863 0.1878259762202558 231235.0800435075 0.23072840257051827
2017 230990.8035552148 0.18780695497430594 230990.3850395007 0.23070875913902425
2018 230632.6079275482 0.18778792392025462 230632.1894505221 0.2306891021788373
2019 230405.60677073293 0.18776888846049444 230405.18833239804 0.23066944643228485
2020 230027.23383145305 0.18774984232060307 230026.8154318359 0.23064977482951948
2021 229824.1175678802 0.18773079277265753 229823.6992069803 0.23063010714018145
2022 229418.32550163983 0.18771173135799143 229417.90717948804 0.23061042043052896
2023 229247.58368643746 0.1876926679031859 229247.16540302822 0.23059074131642476
2024 228804.4253880114 0.1876735909600948 228804.00714338158 0.23057103886479965
2025 228677.73585140184 0.18765451385736312 228677.31764553892 0.23055134904674873
2026 228183.5069265573 0.18763542104149072 228183.08875950627 0.23053162997973278
2027 228116.98222320134 0.1876163306582756 228116.56409494023 0.23051193046161114
2028 227552.74578784988 0.18759722149786173 227552.32769843482 0.2304921935723442
2029 227568.6836414953 0.18757811835380994 227568.26559089118 0.23047248575426377
2030 226908.19702188036 0.18755899219775685 226907.77901015882 0.23045272936824715
2031 227037.5440776463 0.18753987702664887 227037.12610475408 0.23043301520653792
2032 226244.33921210174 0.1875207329708786 226243.92127813178 0.23041323699190996
2033 226530.1654274673 0.1875016068085851 226529.74753234125 0.23039351922573317
2034 225553.43151692825 0.18748244359145005 225553.01366076875 0.23037371592464229
2035 226055.83625781265 0.18746330790105487 226055.41844050636 0.23035399839749365
2036 224824.6099951149 0.1874441237546751 224824.1922168257 0.23033416544550053
2037 225627.6513389705 0.1874249806046025 225627.23359953632 0.23031445356165264
2038 224042.62785237975 0.18740577304367867 224042.21015202216 0.23029458454893098
2039 225264.0910020574 0.1873866253610574 225263.6733405461 0.23027488592076392
2040 223186.1292899639 0.18736739088380955 223185.7116676012 0.23025497183210297
2041 224991.21491395409 0.18734824281338883 224990.79733041406 0.23023529719405925
2042 222225.3680286528 0.18732897648149363 222224.95048435096 0.23021532534650024
2043 224845.60085436792 0.18730983388881411 224845.1833488442 0.2301956898309658
2044 221119.42487650624 0.18729052874800928 221119.00741033506 0.23017564241811922
2045 224877.9500541188 0.18727139990829228 224877.53262665158 0.230156067291435
2046 219813.47600688293 0.18725204622030178 219813.05861891725 0.23013591947401996
2047 225156.49036984248 0.18723294271234941 225156.0730204654 0.23011643436462959
2048 218238.1053377726 0.18721352702629937 218237.68802809354 0.2300961520101281
2049 225766.85498766945 0.18719446474718138 225766.43771640732 0.23007679737480924
2050 216316.38867098792 0.18717496903801242 216315.97143968378 0.23005633509271292
2051 226798.36344546857 0.1871559689184942 226797.94625233588 0.23003716376518088
2052 213992.8754014589 0.18713637058902377 213992.45824862292 0.23001646539822312
2053 228290.81649443915 0.1871174576689664 228290.3993794418 0.22999753965434386
2054 211312.5621105887 0.187097732596447 211312.14503630917 0.22997654696102623
2055 230090.89151518728 0.1870789300309974 230090.47447833497 0.22995792228011244
2056 208581.9100811599 0.18705906337994582 208581.4930854928 0.2299366037296255
2057 231579.4467423973 0.18704037486936173 231579.02978373895 0.2299182834556556
2058 206568.73116162608 0.18702038586850372 206568.31424454297 0.2298966972524797
2059 231461.9953231763 0.18700176175231203 231461.57844286505 0.22987854948357123
2060 206451.72888050255 0.1869817378805205 206451.31204183976 0.22985692491784568
2061 228330.23989663634 0.18696304427277444 228329.8230949771 0.2298386149512235
2062 209080.8120825931 0.1869431447086801 209080.3953220982 0.22981735020353633
2063 222254.84262912004 0.18692419657944323 222254.4259064903 0.2297984331769756
2064 213869.6750995528 0.18690457471143201 213869.25841707984 0.22977789827200984
2065 215361.19168604145 0.18688525147035123 215360.77504269165 0.22975809833920874
2066 218733.50384268526 0.18686594769710485 218733.0872383571 0.22973838044383432
2067 210112.88467129055 0.18684627850625762 210112.46810722808 0.2297177839383222
2068 221382.56164177635 0.18682719289266708 221382.14511595212 0.22969863131778984
2069 207864.25249433232 0.18680733574135733 207863.83600936885 0.22967762773051104
2070 220582.39498599526 0.18678827694013603 220581.97853914308 0.22965857523572344
2071 208748.2827751434 0.18676844048131472 208747.86636903608 0.22963766682951228
2072 216830.65811484726 0.1867492100080882 216830.24174739668 0.22961824059804817
2073 211697.30775438718 0.18672955416138826 211696.89142702523 0.22959780776318028
2074 212115.46162550652 0.18671004701150398 212115.04533769996 0.22957775954665322
2075 214734.79614743538 0.1866906047672464 214734.37989895078 0.22955787983594866
2076 208561.3821676778 0.1866708578619489 208560.96595952302 0.2295372969158757
2077 215987.77001425214 0.1866515359384287 215987.35384496875 0.2295177474333294
2078 207302.55745376204 0.18663168693943688 207302.14132511913 0.22949695598235098
2079 214730.18565370954 0.18661233293536506 214729.76956400476 0.22947737183609923
2080 208237.81009734407 0.18659253289260844 208237.39404807918 0.22945673199856093
2081 211710.76786911447 0.18657302226784708 211710.35185927944 0.22943681275706157
2082 210233.75741836734 0.18655335538710766 210233.34144848413 0.22941652782736788
2083 208523.68015237493 0.18653365415998108 208523.26422253303 0.2293961877234612
2084 211741.42231786373 0.18651410610115834 211741.00642753235 0.22937622526807488
2085 206533.9506368127 0.18649427359884446 206533.53478693636 0.22935560271736538
2086 211682.67957311077 0.1864747582872482 211682.26376259685 0.22933575563543185
2087 206223.95535612237 0.18645489830086273 206223.5395861256 0.22931509847046
2088 210023.09882095407 0.18643531590999352 210022.68309051366 0.22929512450559075
2089 207139.09367596213 0.18641551473887646 207138.6779858071 0.22927464029368813
2090 207642.40653510435 0.18639580653530102 207641.99088490178 0.22925439604217004
2091 208252.70696243853 0.18637609204564218 208252.29135219535 0.2292341511434325
2092 205649.61606252042 0.186356264712201 205649.2004926039 0.22921365179176395
2093 208591.86560698834 0.18633660321909257 208591.45007682205 0.22919356308660097
2094 204714.9996601287 0.18631671404730557 204714.58417046862 0.2291729460447197
2095 207781.79384166942 0.18629703901642775 207781.3783917785 0.22915285191877427
2096 204817.31378578875 0.18627715732037092 204816.89837634919 0.22913228224259344
2097 206165.85447540943 0.18625740992183445 206165.43910595757 0.22911204193272075
2098 205391.974838174 0.1862375789738579 205391.55950897475 0.22909162027156565
2099 204469.78248954462 0.1862177386289584 204469.3672006197 0.22907118630604742
2100 205723.0724816533 0.18619795736825873 205722.65723278915 0.22905090678644358
2101 203310.07171875908 0.18617804724529083 203309.6565103765 0.22903033534376344
2102 205360.06017227325 0.18615827821952605 205359.64500388774 0.22901010727825272
2103 202888.14803783313 0.1861383460246254 202887.73290997677 0.2289895103449071
2104 204321.74407433197 0.18611854158305616 204321.32898656867 0.2289692217352092
2105 202977.77139995288 0.186098629885513 202977.35635262597 0.2289486970019076
2106 202994.07801542198 0.18607876023006362 202993.66300838225 0.22892827950328465
2107 203127.6731323433 0.18605888414554478 203127.25816559934 0.2289078598244276
2108 201839.21078684018 0.18603895138377619 201838.79586056952 0.2288873192786182
2109 202940.66126236288 0.1860190949341816 202940.24637630174 0.2288669662000588
2110 201131.6839151563 0.18599912689752496 201131.26906966264 0.22884636676003717
2111 202276.45098081956 0.18597925727299658 202276.03617555794 0.22882600433818945
2112 200857.70982526543 0.18595928777131607 200857.29506055472 0.22880542292817266
2113 201278.7864468573 0.18593937667001398 201278.37172249428 0.2287849863245462
2114 200781.10057646575 0.18591942579765303 200780.68589257167 0.22876446826617716
2115 200241.53597228735 0.1858994645726098 200241.12132888523 0.22874393755842462
2116 200606.54958054266 0.18587953028198675 200606.1349775345 0.22872347789080907
2117 199421.88399885097 0.18585953123988086 199421.46943643902 0.2287028807180172
2118 200145.05905088485 0.18583959483059528 200144.64452885336 0.22868243666939106
2119 198913.77962630577 0.1858195805271349 198913.3651449011 0.22866182412255084
2120 199395.77659316515 0.18579962022348526 199395.3621521992 0.2286413457205439
2121 198631.17350797358 0.18577960926040699 198630.75910760407 0.2286207602612275
2122 198512.16926899203 0.18575961270404667 198511.7549091606 0.22860021872350558
2123 198385.47145676077 0.18573961065965 198385.05713747678 0.2285796733380578
2124 197690.81391694682 0.18571957969295833 197690.39963829482 0.22855907229690278
2125 198002.73514303673 0.18569957895302744 198002.3209049081 0.22853854967598747
2126 197058.69306807037 0.18567952579468439 197058.27887062775 0.22851791681708336
2127 197414.1111155232 0.18565951232895941 197413.69695862627 0.2284973846201003
2128 196619.3953525872 0.18563945113787564 196618.98123638364 0.22847675242501572
2129 196674.20079023545 0.18561941311806107 196673.78671463914 0.22845618317797728
2130 196274.19581751165 0.18559935238449693 196273.78178258808 0.22843557120022692
2131 195908.60281346162 0.18557928585477504 195908.18881922017 0.22841495560578257
2132 195893.18667250607 0.1855592252634905 195892.77271891778 0.2283943630142171
2133 195232.74661744494 0.18553913467335112 195232.332704599 0.22837371127527262
2134 195390.3897048158 0.1855190669937757 195389.9758326276 0.22835312124343987
2135 194692.44606416736 0.1854989614122674 194692.03223275175 0.22833245418853065
2136 194761.5077389017 0.1854788774566873 194761.09394817872 0.22831184553059308
2137 194253.57429503975 0.18545876518524324 194253.16054509254 0.22829118202722806
2138 194070.18809341776 0.18543865885045754 194069.77438421804 0.2282705408878967
2139 193835.95889873998 0.18541854336618654 193835.54523030805 0.22824988855762718
2140 193400.42847895142 0.18539841427090648 193400.01485132286 0.22822921428235943
2141 193364.63069623904 0.18537829327504984 193364.21710937817 0.2282085675886881
2142 192808.2678531907 0.18535814605238596 192807.85430717384 0.22818787080081537
2143 192807.946208533 0.1853380136201562 192807.53270330315 0.22816721621765143
2144 192298.63777538383 0.18531785472365656 192298.22431101772 0.2281465113873858
2145 192185.1325105344 0.18529770500589246 192184.71908699357 0.22812583583559032
2146 191833.55186631647 0.1852775390512319 191833.13848364432 0.22810513309461597
2147 191545.78026658544 0.1852573693700948 191545.36692478534 0.22808443073399506
2148 191360.322383374 0.18523719701632171 191359.90908244564 0.22806373134477825
2149 190938.18965783226 0.18521700878620548 190937.7763978181 0.22804300540645253
2150 190841.23274888372 0.18519682706624055 190840.81952975396 0.22802230267882312
2151 190385.26448254543 0.18517662436545618 190384.8513043589 0.22800156218009188
2152 190269.54427799056 0.1851564289082015 190269.13114071524 0.22798084643166677
2153 189878.2258374501 0.18513621585654727 189877.81274113385 0.22796010040668058
2154 189666.72126379554 0.18511600347875465 189666.30820842745 0.2279393646144836
2155 189387.26524925677 0.18509578206016936 189386.8522348573 0.2279186173941289
2156 189066.13653733255 0.1850755522474043 189065.7235639199 0.2278978603896414
2157 188880.45890178412 0.1850553216836023 188880.04596935218 0.22787711025526472
2158 188494.06881190234 0.18503507636185507 188493.65592048975 0.22785633622394288
2159 188340.15967227358 0.18501483407421154 188339.746821862 0.2278355774923618
2160 187957.87125670398 0.18499457613643835 187957.45844733506 0.2278147927752264
2161 187769.26807231916 0.1849743194556674 187768.85530398018 0.22779401952370307
2162 187445.75688125155 0.18495405109006233 187445.3441539715 0.227773228954641
2163 187186.0312198439 0.18493377865266009 187185.61853362713 0.22775243810504855
2164 186936.21785890943 0.18491350038958984 186935.80521376617 0.227731642877195
2165 186611.98380603932 0.1848932125692575 186611.57120199155 0.22771083519332921
2166 186410.71365839307 0.18487292337039318 186410.3010954367 0.22769003300877821
2167 186060.36477068928 0.18485262174670103 186059.95224885558 0.2276692119565297
2168 185862.62334059298 0.1848323198517837 185862.21085987423 0.22764839888497415
2169 185530.86636950797 0.1848120062000272 185530.4539299334 0.22762756838877443
2170 185298.46484027494 0.1847916901455162 185298.05244184364 0.22760674114824103
2171 185012.3051350016 0.1847713655437684 185011.8927777325 0.22758590358043074
2172 184732.08865300028 0.18475103482941377 184731.6763369044 0.2275650610422854
2173 184490.40918000342 0.18473069927948732 184489.99690508776 0.2275442163680104
2174 184176.1662007096 0.18471035444399614 184175.7539669954 0.22752335972125226
2175 183955.7263733381 0.1846900070782263 183955.31418082508 0.22750250597628854
2176 183635.9426872467 0.18466964926438215 183635.5305359597 0.22748163773444646
2177 183407.5052824356 0.1846492889320448 183407.0931723743 0.22746077235384737
2178 183108.05513323992 0.18462891923630992 183107.6430644258 0.22743989489465644
2179 182852.32895191415 0.184608545129208 182851.91692435293 0.2274190161012058
2180 182583.98193971865 0.18458816407978834 182583.56995342404 0.22739813052620805
2181 182299.29606816755 0.18456777609090824 182298.88412315334 0.22737723809393295
2182 182055.3786023619 0.1845473834881454 182054.9666986345 0.22735634391262075
2183 181754.9554305891 0.18452698216587582 181754.5435681679 0.22733543903046605
2184 181518.19338526865 0.18450657731275436 181517.78156415664 0.2273145346935827
2185 181220.59741245792 0.1844861634904348 181220.1856326753 0.22729361914016974
2186 180973.77775812172 0.1844657456415076 180973.36601967306 0.2272727030194688
2187 180692.7131392766 0.1844453199784054 180692.30144217843 0.2272517781766865
2188 180427.11336773465 0.18442488874350457 180426.7017119965 0.22723084942034127
2189 180165.68834270805 0.1844044514296132 180165.27672834095 0.2272099156575585
2190 179883.65465359308 0.18438400692739673 179883.24308061166 0.22718897450116923
2191 179634.9486297049 0.1843635576819964 179634.537098116 0.22716803118607035
2192 179346.5983481853 0.18434310040249627 179346.18685800623 0.22714707865119502
2193 179098.96794804948 0.18432263871814392 179098.5564992861 0.2271261246720486
2194 178815.7808692739 0.18430216921749776 178815.36946194276 0.22710516191828461
2195 178559.4249695199 0.1842816946764843 178559.01360362887 0.22708419635334934
2196 178288.39469861682 0.18426121329601888 178287.98337417943 0.22706322408416943
2197 178019.79367640705 0.1842407257792251 178019.38239343461 0.22704224664485376
2198 177760.84037336698 0.18422023253081188 177760.42913186958 0.2270212648617613
2199 177483.3260372742 0.18419973223251448 177482.91483726606 0.2270002759284748
2200 177230.62941638235 0.1841792268743528 177230.2182578714 0.22697928408701104
2201 176951.5008002642 0.1841587141571108 176951.08968326563 0.22695828440451135
2202 176697.41174521248 0.18413819637982992 176697.0006697343 0.22693728180886025
2203 176423.6127226685 0.1841176715778072 176423.20168872486 0.22691627206565287
2204 176162.76996212878 0.18409714118384599 176162.35896972934 0.22689525825555018
2205 175897.51492824155 0.18407660446255725 175897.1039773983 0.2268742387784257
2206 175629.0868085356 0.18405606145367684 175628.67589926042 0.22685321372228592
2207 175370.95180593632 0.18403551278021907 175370.5409382391 0.22683218440797673
2208 175098.21125523397 0.18401495733268683 175097.80042912817 0.22681114845185021
2209 174842.70905489844 0.18399439654562508 174842.298270393 0.22679010891754048
2210 174570.6349834933 0.18397382890914868 174570.22424060182 0.22676906256529755
2211 174313.02758671847 0.18395325583478803 174312.61688545023 0.2267480124023516
2212 174045.50726757786 0.18393267621696746 174045.0966079456 0.2267269560636687
2213 173783.20479841006 0.1839120907700461 173782.79418042421 0.2267058950562477
2214 173521.32306253648 0.18389149926151435 173520.9124862083 0.22668482888575836
2215 173254.74268667595 0.18387090148733304 173254.33215201736 0.22666375709898887
2216 172996.80212993117 0.1838502980548267 172996.39163695212 0.2266426809854218
2217 172728.56604257156 0.1838296881029551 172728.15559128477 0.22662159870434656
2218 172471.4761958782 0.1838090726429526 172471.06578629315 0.22660051238951792
2219 172204.68889821984 0.18378845069513444 172204.2785303492 0.22657941996234726
2220 171945.752849863 0.18376782311371687 171945.34252371665 0.22655832321211516
2221 171682.3978129771 0.18374718930728468 171681.98752856694 0.22653722088868733
2222 171420.5390018207 0.18372654958348036 171420.1287591575 0.22651611362438437
2223 171160.74831813626 0.18370590396884845 171160.33811723083 0.2264950014700091
2224 170896.70433751808 0.18368525217202963 170896.2941783821 0.22647388380137481
2225 170639.0661635086 0.1836645947209376 170638.65604615217 0.2264527617172268
2226 170374.67629452463 0.1836439309800512 170374.2662189598 0.2264316338759371
2227 170117.21522094836 0.18362326163276518 170116.80518718503 0.22641050169851773
2228 169854.32784164354 0.183602586080688 169853.91784969353 0.22638936392234552
2229 169595.55755372337 0.183581904801509 169595.14760359703 0.22636822153817757
2230 169335.14776778687 0.18356121752751337 169334.73785949536 0.2263470739732449
2231 169074.68818257816 0.18354052433835777 169074.27831613243 0.22632592138772106
2232 168816.55763262272 0.1835198253718832 168816.1478080333 0.22630476405527503
2233 168555.1112301462 0.18349912035062388 168554.70144742445 0.2262836013892511
2234 168298.20117955914 0.1834784096787226 168297.79143871524 0.2262624342214437
2235 168037.01809215668 0.18345769293010777 168036.6083932021 0.2262412616514483
2236 167780.07675914955 0.18343697053282076 167779.66710209445 0.22622008456434056
2237 167520.25338017478 0.1834162421524081 167519.84376503038 0.22619890224776693
2238 167262.47723202396 0.1833955080345074 167262.06765880072 0.22617771520761593
2239 167004.45339534414 0.18337476808503347 167004.04386405283 0.22615652323289392
2240 166745.79774152208 0.18335402228935893 166745.3882521735 0.2261353262847807
2241 166489.26228183522 0.18333327079821232 166488.85283443975 0.2261141246652878
2242 166230.32627653598 0.1833125133983792 166229.91687110465 0.2260929179184785
2243 165974.5072841577 0.1832917503725848 165974.0979207007 0.22607170662363055
2244 165716.12329295583 0.18327098145313686 165715.71397148416 0.22605049020990267
2245 165460.2527136997 0.18325020690100455 165459.84343422359 0.22602926921091926
2246 165203.0356403296 0.18322942653685706 165202.6264028598 0.2260080432409377
2247 164946.72622489635 0.18320864048504534 164946.3170294433 0.22598681254708355
2248 164690.81435712424 0.18318784872962596 164690.4052036984 0.22596557708529727
2249 164434.17739172958 0.18316705122888696 164433.76828034158 0.22594433675585066
2250 164179.25786648906 0.18314624811461336 164178.84879714914 0.22592309182186687
2251 163922.75265623754 0.18312543923371874 163922.34362895635 0.22590184195283045
2252 163668.30354591765 0.1831046247824469 163667.89456070535 0.22588058754387716
2253 163412.44625436122 0.18308380459500817 163412.0373112284 0.2258593282399646
2254 163158.0322404456 0.18306297883209177 163157.6233394024 0.22583806436044168
2255 162903.13591191778 0.18304214740345762 162902.72705297466 0.2258167957078771
2256 162648.60176614873 0.1830213103682896 162648.19294931597 0.2257955223908996
2257 162394.66763235332 0.18300046774874695 162394.25885764114 0.22577424444387267
2258 162140.15728415147 0.18297961949718705 162139.7485515702 0.2257529617556739
2259 161886.93771669434 0.18295876572391764 161886.52902625408 0.22573167454093246
2260 161632.76674737642 0.18293790632252738 161632.35809908752 0.22571038256860154
2261 161379.9335266602 0.1829170414281159 161379.52492053265 0.2256890861031136
2262 161126.40637829434 0.1828961709442796 161125.99781433848 0.2256677849343626
2263 160873.72297874917 0.1828752949664897 160873.31445697494 0.22564647924514591
2264 160620.99199677774 0.18285441346008907 160620.58351719534 0.22562516895155368
2265 160368.4086763683 0.18283352644769604 160368.00023898776 0.22560385408732858
2266 160116.43209942887 0.1828126339683628 160116.02370426018 0.22558253471892245
2267 159864.07498361456 0.18279173598071427 159863.66663066784 0.22556121074913313
2268 159612.67408498286 0.18277083257108515 159612.26577426796 0.22553988234100314
2269 159360.7535590934 0.18274992367276377 159360.34529062037 0.22551854934503474
2270 159109.7238161913 0.18272900937493616 159109.31558997 0.22549721193037195
2271 158858.4197519206 0.18270808962919852 158858.011567961 0.22547586998427285
2272 158607.634248197 0.18268716449047584 158607.2261065089 0.22545452360604956
2273 158357.01620816233 0.18266623395501438 158356.6081087556 0.22543317277384733
2274 158106.4736295281 0.1826452980302349 158106.0655724126 0.22541181748966663
2275 157856.488092923 0.18262435675684205 157856.08007810844 0.22539045782256162
2276 157606.29170406 0.18260341010691009 157605.88373155618 0.22536909370177066
2277 157356.81115495999 0.18258245814433785 157356.40322477662 0.22534772524390895
2278 157107.10061565554 0.1825615008325089 157106.69272780232 0.2253263523600151
2279 156858.00005124754 0.18254053823045804 156857.59220573417 0.2253049751566957
2280 156608.87756502713 0.1825195703186071 156608.46976186323 0.22528359357964775
2281 156360.0960100997 0.18249859713076208 156359.68824929488 0.22526220768362656
2282 156111.58429546948 0.18247761867733742 156111.17657703333 0.22524081747555777
2283 155863.14350370533 0.18245663496227715 155862.7358276474 0.22521942294893743
2284 155615.19070353828 0.1824356460225135 155614.7830698681 0.22519802416462883
2285 155367.1696256662 0.1824146518425075 155366.76203439326 0.22517662107632885
2286 155119.68992775405 0.18239365247037656 155119.28237888782 0.22515521376728936
2287 154872.17605066553 0.1823726478889871 154871.76854421545 0.22513380218806017
2288 154625.09896824794 0.18235163813970862 154624.69150422342 0.22511238640770959
2289 154378.1451269034 0.18233062321948101 154377.73770531378 0.22509096640541407
2290 154131.44744607966 0.18230960315135286 154131.0400669343 0.2250695422127736
2291 153885.05416270182 0.1822885779526563 153884.64682601002 0.2250481138501065
2292 153638.76254304365 0.18226754762743752 153638.3552488147 0.22502668131048204
2293 153392.8891522449 0.1822465122088487 153392.48190048806 0.22500524464584026
2294 153147.0582771502 0.18222547169070893 153146.65106787469 0.2249838038286283
2295 152901.65143780183 0.18220442611053642 152901.2442710168 0.2249623589192285
2296 152656.33329246382 0.18218337546429283 152655.92616817847 0.2249409098943593
2297 152411.35570432592 0.18216231978231662 152410.94862254933 0.2249194567997123
2298 152166.57633030033 0.18214125907194917 152166.16929104162 0.2248979996347148
2299 151922.02213510423 0.1821201933504592 151921.61513837246 0.2248765384186609
2300 151677.7751891309 0.18209912263862058 151677.36823493507 0.22485507317772152
2301 151433.667579306 0.18207804694233273 151433.26066765515 0.22483360390823845
2302 151189.92434284388 0.18205696629093746 151189.51747374694 0.22481213065338693
2303 150946.29996573765 0.18203588068602317 150945.89313920357 0.2247906534006624
2304 150703.02800557428 0.18201479015741887 150702.62122161192 0.22476917219409687
2305 150459.91789487953 0.181993694710311 150459.5111534978 0.22474768702815753
2306 150217.0980784786 0.1819725943683228 150216.6913796863 0.22472619793432294
2307 149974.51467411628 0.18195148914494344 149974.1080179222 0.22470470492349398
2308 149732.14881251997 0.18193037905528997 149731.7421989329 0.22468320800992697
2309 149490.08416718172 0.1819092641209997 149489.6775962104 0.22466170722071227
2310 149248.19123881703 0.18188814435100933 149247.78471047012 0.22464020255749267
2311 149006.62538381785 0.1818670197711422 149006.21889810404 0.22461869405563534
2312 148765.23007949782 0.1818458903890597 148764.82363642572 0.22459718171400408
2313 148524.143780619 0.1818247562296582 148523.73738019718 0.22457566556596484
2314 148283.26426152806 0.18180361730396155 148282.85790376514 0.22455414561694262
2315 148042.64915105354 0.18178247363232117 148042.24283595802 0.22453262189100973
2316 147802.29020076324 0.18176132523136027 147801.88392834362 0.22451109440466213
2317 147562.15171600427 0.1817401721161747 147561.74548626898 0.22448956317125043
2318 147322.30574386488 0.1817190143082301 147321.89955682235 0.22446802821680661
2319 147082.65869411555 0.18169785181935078 147082.2525497742 0.22444648954797053
2320 146843.31265937936 0.18167668467300008 146842.90655774748 0.2244249471945733
2321 146604.1730014055 0.18165551288099221 146603.76694249143 0.2244034011631032
2322 146365.31668566936 0.18163433646556343 146364.9106694814 0.22438185148072964
2323 146126.69433240432 0.18161315544129217 146126.28835895073 0.22436029815932235
2324 145888.32558795187 0.18159196982718095 145887.91965724083 0.22433874121941627
2325 145650.22160377004 0.18157077964161447 145649.8157158097 0.22431718068029427
2326 145412.34660207687 0.18154958490033662 145411.9407568754 0.2242956165558576
2327 145174.7552623544 0.18152838562462706 145174.3494599199 0.22427404887094643
2328 144937.38465613438 0.18150718182861625 144936.9788964749 0.2242524776361278
2329 144700.29835646815 0.18148597353437834 144699.89263959174 0.2242309028776194
2330 144463.44206461802 0.18146476075666404 144463.03639053265 0.2242093246070759
2331 144226.85612471262 0.18144354351628553 144226.45049342624 0.2241877428480398
2332 143990.5195181922 0.18142232183022863 143990.11392971274 0.2241661576164241
2333 143754.43462128026 0.1814010957170468 143754.0290756156 0.22414456893115078
2334 143518.61762243957 0.18137986519625776 143518.21211959756 0.22412297681295926
2335 143283.03922568526 0.1813586302845336 143282.6337656737 0.2241013812769054
2336 143047.73815612245 0.18133739100298518 143047.3327389491 0.22407978234670392
2337 142812.67374846133 0.181316147367719 142812.26837413394 0.22405818003613281
2338 142577.88452620676 0.1812948993999597 142577.479194733 0.22403657436897662
2339 142343.34042753323 0.18127364711667085 142342.93513892076 0.22401496536053161
2340 142109.06136181304 0.18125239053801054 142108.6561160695 0.2239933530323288
2341 141875.04065407484 0.18123112968260052 141874.63545120775 0.22397173740276582
2342 141641.2735876836 0.18120986456917604 141640.86842770054 0.22395011849041122
2343 141407.7759634801 0.18118859521792446 141407.37084638854 0.22392849631659156
2344 141174.52550035866 0.18116732164663757 141174.1204261661 0.22390687089784916
2345 140941.54877672912 0.1811460438763048 140941.143745443 0.2238852422569412
2346 140708.82029060117 0.18112476192468832 140708.41530222882 0.2238636104101844
2347 140476.36257120056 0.18110347581264888 140475.95762574938 0.22384197537992917
2348 140244.1601763953 0.1810821855587406 140243.75527387255 0.2238203371838928
2349 140012.2214855727 0.18106089118307622 140011.81662598567 0.22379869584279274
2350 139780.54698369515 0.18103959270535638 139780.14216705106 0.22377705137645085
2351 139549.12964763868 0.1810182901448723 139548.72487394474 0.22375540380380549
2352 139317.98280853155 0.18099698352227991 139317.5780777949 0.22373375314640506
2353 139087.09061216612 0.18097567285645155 139086.68592439385 0.22371209942220768
2354 138856.47040910914 0.18095435816845365 138856.06576430833 0.22369044265341023
2355 138626.10717649784 0.18093303947733974 138625.7025746755 0.22366878285817782
2356 138396.01317607213 0.180911716804011 138395.60861723527 0.223647120058221
2357 138166.18159779115 0.1808903901681791 138165.77708194673 0.22362545427284813
2358 137936.6147764216 0.1808690595902527 137936.2103035765 0.22360378552264742
2359 137707.3160228102 0.18084772509074562 137706.91159297127 0.2235821138283463
2360 137478.27871656074 0.18082638668961315 137477.87432973483 0.22356043920949586
2361 137249.51287012585 0.18080504440796724 137249.10852631976 0.22353876168783682
2362 137021.00806004604 0.18078369826563476 137020.60375926647 0.2235170812825241
2363 136792.7749845909 0.1807623482839307 136792.37072684462 0.22349539801553872
2364 136564.80540596298 0.1807409944829563 136564.4011912566 0.22347371190642534
2365 136337.10553776982 0.1807196368838711 136336.70136610998 0.22345202297671063
2366 136109.67308146908 0.18069827550731696 136109.26895286233 0.2234303312468435
2367 135882.50777756333 0.18067691037414924 135882.10369201622 0.2234086367376119
2368 135655.6134098807 0.18065554150556862 135655.20936739972 0.2233869394704022
2369 135428.98477807423 0.18063416892222584 135428.58077866584 0.22336523946545964
2370 135202.62891189405 0.18061279264568475 135202.22495556466 0.2233435367447279
2371 134976.53930674042 0.18059141269664422 134976.1353934964 0.2233218313284005
2372 134750.72235952533 0.18057002909675812 134750.318489373 0.2233001232384514
2373 134525.17384723408 0.18054864186702382 134524.7700201797 0.22327841249550673
2374 134299.896685878 0.18052725102898706 134299.49290192782 0.22325669912118717
2375 134074.89073836038 0.1805058566040648 134074.48699752064 0.22323498313678838
2376 133850.15481882228 0.18048445861365534 133849.7511210991 0.22321326456350166
2377 133625.6923431577 0.18046305707955224 133625.2886885572 0.22319154342321026
2378 133401.4995303328 0.18044165202311435 133401.09591886104 0.22316981973688504
2379 133177.58116209073 0.18042024346635727 133177.17759375373 0.2231480935266991
2380 132953.933371817 0.1803988314307721 132953.52984662075 0.22312636481373627
2381 132730.55984363286 0.18037741593842868 132730.1563615833 0.22310463362013475
2382 132507.45871379675 0.1803559970110889 132507.0552748998 0.223082899967362
2383 132284.63110293465 0.18033457467077962 132284.2277071961 0.22306116387733158
2384 132062.07785349563 0.18031314893957764 132061.6745009213 0.2230394253719826
2385 131839.79760419417 0.18029171983947234 131839.39429478985 0.22301768447301543
2386 131617.79312444906 0.18027028739280207 131617.38985822047 0.22299594120273764
2387 131396.06187289962 0.18024885162160492 131395.6586498524 0.222974195582805
2388 131174.60695122558 0.18022741254837293 131174.2037713654 0.2229524476356846
2389 130953.42627794435 0.18020597019530252 130953.02314127676 0.22293069738320154
2390 130732.52183068481 0.18018452458493892 130732.11873721538 0.22290894484778825
2391 130511.89307996214 0.18016307573971205 130511.49002969635 0.22288719005158622
2392 130291.54026309696 0.18014162368217407 130291.13725604027 0.22286543301690462
2393 130071.46450811224 0.1801201684349986 130071.06154427005 0.2228436737662209
2394 129851.6646782951 0.18009871002076522 129851.26175767276 0.22282191232176324
2395 129632.14282021234 0.18007724846234158 129631.73994281517 0.22280014870624817
2396 129412.89739534065 0.18005578378240067 129412.49456117392 0.2227783829419521
2397 129193.9303192131 0.18003431600392839 129193.52752828205 0.22275661505168604
2398 128975.24062865267 0.18001284514976146 128974.83788096247 0.22273484505791002
2399 128756.82932718762 0.17999137124294415 128756.42662274338 0.22271307298341617
2400 128538.69652737546 0.1799698943065152 128538.2938661823 0.22269129885092168
2401 128320.84213865596 0.17994841436356046 128320.43952071891 0.22266952268316934
2402 128103.2672215968 0.17992693143731153 128102.86464692086 0.22264774450311675
2403 127885.97098014971 0.179905445550923 127885.56844873982 0.22262596433351023
2404 127668.95485167993 0.17988395672777566 127668.55236354099 0.2226041821974653
2405 127452.2179938301 0.17986246499114142 127451.81554896699 0.22258239811782551
2406 127235.761570265 0.17984097036450009 127235.35916868251 0.22256061211776962
2407 127019.58524798369 0.17981947287128136 127019.18288968659 0.22253882422031698
2408 126803.68952114302 0.17979797253503377 126803.28720613604 0.22251703444865195
2409 126588.07476434227 0.17977646937935807 126587.67249263007 0.22249524282599623
2410 126372.74080917808 0.17975496342787123 126372.33858076528 0.22247344937554095
2411 126157.6885460837 0.17973345470432892 126157.28636097487 0.22245165412068005
2412 125942.91747719655 0.17971194323244113 125942.51533539624 0.22242985708465896
2413 125728.42859276611 0.17969042903608592 125728.02649427878 0.22240805829098312
2414 125514.22149989608 0.17966891213909725 125513.81944472618 0.22238625776301243
2415 125300.29689679433 0.17964739256544587 125299.89488494625 0.2223644555243081
2416 125086.65479509547 0.17962587033910993 125086.25282657353 0.22234265159838454
2417 124873.29542600775 0.17960434548413953 124872.89350081627 0.2223208460088337
2418 124660.21924376625 0.1795828180246584 124659.81736190945 0.22229903877932805
2419 124447.42610341657 0.1795612879848014 124447.02426489866 0.2222772299335024
2420 124234.91670704071 0.17953975538882222 124234.51491186583 0.2222554194951587
2421 124022.69079496955 0.17951822026095868 124022.28904314179 0.2222336074880096
2422 123810.7490317552 0.17949668262557236 123810.34732327863 0.22221179393594578
2423 123599.0913102848 0.17947514250702218 123598.68964516344 0.22218997886279393
2424 123387.7180435773 0.17945359992976076 123387.31642181508 0.22216816229250202
2425 123176.62941349637 0.17943205491827718 123176.22783509719 0.22214634424902932
2426 122965.8255335561 0.17941050749710996 122965.42399852385 0.2221245247563721
2427 122755.30683656529 0.17938895769087485 122754.90534490376 0.22210270383861658
2428 122545.07324629929 0.1793674055242024 122544.67179801225 0.22208088151982094
2429 122335.1252875601 0.17934585102182243 122334.72388265126 0.22205905782417515
2430 122125.46287544958 0.17932429420847007 122125.0615139226 0.22203723277582374
2431 121916.08645068297 0.17930273510897402 121915.68513254146 0.2220154063990332
2432 121706.99606715381 0.1792811737481846 121706.59479240135 0.22199357871805558
2433 121498.1919796843 0.1792596101510198 121497.7907483244 0.22197174975721687
2434 121289.67442796665 0.17923804434244778 121289.27324000277 0.22194991954088314
2435 121081.44348935479 0.1792164763474751 121081.04234479034 0.22192808809343925
2436 120873.49953229683 0.17919490619118206 120873.09843113521 0.2219062554393557
2437 120665.84254953943 0.17917333389866977 120665.44149178393 0.2218844216030887
2438 120458.47292579063 0.17915175949512052 120458.07191144452 0.22186258660919514
2439 120251.39068405397 0.17913018300573785 120250.98971312048 0.221840750482219
2440 120044.59612377644 0.17910860445579652 120044.19519625875 0.22181891324678632
2441 119838.08937393101 0.17908702387060732 119837.6884898322 0.22179707492753914
2442 119631.87060647465 0.17906544127553273 119631.46976579782 0.22177523554916553
2443 119425.94006254249 0.17904385669598988 119425.53926529066 0.22175339513640455
2444 119220.29781378717 0.1790222701574302 119219.8970599633 0.22173155371400916
2445 119014.94415978999 0.17900068168537117 119014.543449397 0.22170971130680642
2446 118809.87914220047 0.17897909130535758 118809.47847524122 0.22168786793962347
2447 118605.10304334616 0.1789574990429999 118604.70241982347 0.2216660236373623
2448 118400.61594498617 0.17893590492394026 118400.21536490282 0.2216441784249335
2449 118196.41805677909 0.1789143089738769 118196.01752013779 0.22162233232730466
2450 117992.50953497729 0.1788927112185502 117992.1090417807 0.22160048536947335
2451 117788.8905059435 0.17887111168374406 117788.49005619425 0.22157863757647006
2452 117585.56118804992 0.17884951039529504 117585.16078175054 0.2215567889733761
2453 117382.52165574726 0.17882790737907342 117382.1212929003 0.22153493958528808
2454 117179.7721453214 0.1788063026610072 117179.37182592931 0.22151308943736328
2455 116977.31272885144 0.17878469626705584 116976.91245291661 0.22149123855477038
2456 116775.14361309767 0.1787630882232335 116774.74338062249 0.2214693869627342
2457 116573.26490662199 0.17874147855559022 116572.86471760875 0.2214475346865
2458 116371.6767609293 0.1787198672902231 116371.27661538025 0.22142568175135482
2459 116170.37933135706 0.17869825445327236 116169.97922927442 0.221403828182621
2460 115969.37271913447 0.17867664007091677 115968.97266052039 0.22138197400564694
2461 115768.65710835154 0.17865502416938406 115768.25709320813 0.22136011924582785
2462 115568.23257711342 0.1786334067749353 115567.83260544272 0.22133826392857647
2463 115368.09930670043 0.17861178791388188 115367.69937850445 0.22131640807935468
2464 115168.25738317374 0.17859016761256827 115167.8574984544 0.2212945517236427
2465 114968.70695862906 0.17856854589738574 114968.30711738826 0.22127269488696402
2466 114769.44814558476 0.17854692279476256 114769.04834782437 0.22125083759486777
2467 114570.48105801818 0.1785252983311674 114570.08130373998 0.22122897987293574
2468 114371.80583399025 0.17850367253311109 114371.40612319596 0.22120712174678508
2469 114173.42255896614 0.17848204542713914 114173.02289165746 0.22118526324205587
2470 113975.33138044452 0.17846041703984156 113974.9317566231 0.22116340438442908
2471 113777.53237506098 0.17843878739784133 113777.13279472839 0.22114154519960502
2472 113580.02567954875 0.17841715652780477 113579.62614270652 0.22111968571332383
2473 113382.81137958531 0.178395524456432 113382.4118862349 0.2210978259513474
2474 113185.88958777953 0.1783738912104629 113185.49013792239 0.22107596593947157
2475 112989.26040631042 0.1783522568166741 112988.86099994791 0.22105410570351963
2476 112792.92392251996 0.17833062130187768 112792.52455965338 0.22103224526934148
2477 112596.88025034411 0.1783089846929247 112596.48093097477 0.22101038466281972
2478 112401.12946125182 0.1782873470166988 112400.73018538089 0.22098852390985826
2479 112205.67166862503 0.17826570830012284 112205.2724362537 0.22096666303639576
2480 112010.5069412831 0.17824406857015151 112010.10775241247 0.22094480206839087
2481 111815.6353798221 0.17822242785377743 111815.2362344532 0.2209229410318346
2482 111621.05706003802 0.1782007861780256 111620.65795817188 0.2209010799527406
2483 111426.7720637913 0.1781791435699559 111426.37300542888 0.22087921885715012
2484 111232.78047563706 0.17815750005666242 111232.38146077924 0.22085735777113058
2485 111039.0823609308 0.17813585566527146 111038.68338957842 0.22083549672077207
2486 110845.67780742676 0.17811421042294412 110845.2788795806 0.2208136357321936
2487 110652.56687174385 0.1780925643568718 110652.16798740467 0.22079177483153412
2488 110459.74963616888 0.17807091749428047 110459.35079533735 0.22076991404496119
2489 110267.2261568446 0.1780492698624261 110266.82735952134 0.22074805339866252
2490 110074.99650382208 0.1780276214885975 110074.59775000768 0.22072619291885187
2491 109883.06073724285 0.17800597240011384 109882.66202693782 0.22070433263176478
2492 109691.41891316517 0.17798432262432504 109691.02024636998 0.22068247256365942
2493 109500.0710947607 0.1779626721886119 109499.67247147577 0.22066061274081772
2494 109309.0173273842 0.1779410211203843 109308.61874760989 0.2206387531895412
2495 109118.2576723267 0.17791936944708284 109117.85913606331 0.22061689393615605
2496 108927.79216991295 0.17789771719617586 108927.39367716076 0.2205950350070067
2497 108737.62087400226 0.1778760643951621 108737.22242476144 0.22057317642846097
2498 108547.74382453304 0.17785441107156735 108547.34541880374 0.22055131822690555
2499 108358.16106477512 0.17783275725294614 108357.76270255743 0.22052946042874805
2500 108168.87263566536 0.17781110296688077 108168.47431695933 0.22050760306041609
2501 107979.87857028077 0.17778944824097986 107979.48029508638 0.22048574614835567
2502 107791.17890863103 0.17776779310288027 107790.7806769482 0.22046388971903363
2503 107602.77367662561 0.17774613758024405 107602.37548845424 0.2204420337989334
2504 107414.66290977829 0.17772448170076033 107414.26476511816 0.2204201784145587
2505 107226.84663038854 0.17770282549214292 107226.44852923945 0.22039832359242967
2506 107039.32486643517 0.17768116898213188 107038.92680879684 0.22037646935908517
2507 106852.09763878213 0.17765951219849177 106851.6996246542 0.22035461574108062
2508 106665.16496675843 0.17763785516901134 106664.76699614049 0.22033276276498848
2509 106478.52686984316 0.17761619792150427 106478.12894273478 0.220310910457398
2510 106292.18335964167 0.17759454048380685 106291.78547604235 0.22028905884491382
2511 106106.13445256166 0.17757288288377995 106105.73661247082 0.2202672079541574
2512 105920.38015466777 0.17755122514930616 105919.98235808482 0.2202453578117643
2513 105734.92047696801 0.17752956730829159 105734.52272389225 0.22022350844438635
2514 105549.75542214481 0.17750790938866393 105549.35771257554 0.22020165987868898
2515 105364.88499412593 0.1774862514183727 105364.48732806237 0.2201798121413525
2516 105180.30919323604 0.17746459342538903 105179.91157067736 0.22015796525907091
2517 104996.0280160735 0.17744293543770456 104995.6304370188 0.2201361192585516
2518 104812.04146012415 0.17742127748333197 104811.6439245725 0.22011427416651558
2519 104628.34951575488 0.1773996195903036 104627.95202370528 0.22009243000969586
2520 104444.95217614491 0.17737796178667192 104444.55472759632 0.2200705868148387
2521 104261.84942704914 0.17735630410050848 104261.45202200042 0.22004874460870158
2522 104079.04125584112 0.17733464655990397 104078.64389429113 0.22002690341805442
2523 103896.52764485287 0.17731298919296784 103896.13032680041 0.2200050632696777
2524 103714.30857495454 0.17729133202782704 103713.91130039832 0.2199832241903634
2525 103532.38402524461 0.1772696750926269 103531.9867941833 0.21996138620691355
2526 103350.75397040632 0.17724801841552967 103350.35678283856 0.21993954934614066
2527 103169.41838561077 0.17722636202471492 103169.02124153511 0.21991771363486706
2528 102988.37724031889 0.1772047059483785 102987.98013973385 0.21989587909992406
2529 102807.63050474333 0.1771830502147326 102807.23344764735 0.21987404576815253
2530 102627.17814409803 0.17716139485200483 102626.78113048951 0.21985221366640176
2531 102447.02012289359 0.17713973988843848 102446.62315277089 0.21983038282152928
2532 102267.15640255234 0.17711808535229165 102266.75947591373 0.2198085532604007
2533 102087.58694178118 0.17709643127183688 102087.1900586249 0.21978672500988905
2534 101908.31169804609 0.17707477767536098 101907.91485837032 0.21976489809687455
2535 101729.33062464972 0.1770531245911645 101728.93382845259 0.2197430725482443
2536 101550.64367458312 0.17703147204756117 101550.24692186268 0.21972124839089174
2537 101372.25079636164 0.1770098200728777 101371.8540871159 0.2196994256517163
2538 101194.15193790724 0.17698816869545325 101193.75527213419 0.21967760435762332
2539 101016.34704348295 0.17696651794363932 101015.95042118047 0.21965578453552306
2540 100838.83605558581 0.1769448678457989 100838.43947675175 0.21963396621233117
2541 100661.61891441022 0.1769232184303062 100661.22237904237 0.21961214941496748
2542 100484.6955570811 0.1769015697255464 100484.29906517721 0.2195903341703562
2543 100308.06591950476 0.17687992175991554 100307.6694710625 0.21956852050542525
2544 100131.72993381563 0.17685827456181913 100131.33352883262 0.219546708447106
2545 99955.68753122185 0.1768366281596728 99955.29116969566 0.21952489802233302
2546 99779.93863928992 0.1768149825819012 99779.54232121808 0.21950308925804327
2547 99604.48318419866 0.1767933378569381 99604.08690957862 0.21948128218117638
2548 99429.32108921296 0.17677169401322543 99428.92485804213 0.2194594768186737
2549 99254.4522753575 0.17675005107921332 99254.05608763323 0.21943767319747812
2550 99079.87666162621 0.17672840908335968 99079.48051734579 0.219415871344534
2551 98905.59416401488 0.17670676805412944 98905.19806317554 0.2193940712867861
2552 98731.60469704858 0.17668512801999461 98731.2086396475 0.21937227305118012
2553 98557.9081719812 0.17666348900943327 98557.51215801552 0.21935047666466143
2554 98384.50449860047 0.17664185105092992 98384.10852806726 0.2193286821541754
2555 98211.39358370026 0.17662021417297455 98210.99765659655 0.21930688954666652
2556 98038.5753321341 0.1765985784040623 98038.17944845684 0.21928509886907843
2557 97866.04964637902 0.17657694377269303 97865.65380612509 0.21926331014835332
2558 97693.81642635023 0.17655531030737134 97693.4206295165 0.21924152341143158
2559 97521.8755701434 0.1765336780366055 97521.47981672667 0.21921973868525144
2560 97350.22697291957 0.17651204698890757 97349.83126291657 0.21919795599674866
2561 97178.87052819593 0.17649041719279293 97178.47486160336 0.21917617537285616
2562 97007.8061266138 0.1764687886767792 97007.41050342828 0.21915439684050356
2563 96837.03365695458 0.17644716146938705 96836.63807717267 0.21913262042661694
2564 96666.55300546442 0.17642553559913868 96666.15746908267 0.21911084615811818
2565 96496.36405617431 0.17640391109455816 96495.96856318915 0.2190890740619251
2566 96326.46669093755 0.17638228798417047 96326.0712413454 0.2190673041649507
2567 96156.86078909888 0.17636066629650154 96156.46538289609 0.21904553649410277
2568 95987.54622806734 0.17633904606007764 95987.15086525021 0.21902377107628393
2569 95818.5228826192 0.1763174273034249 95818.12756318395 0.21900200793839053
2570 95649.7906256291 0.17629581005506928 95649.39534957193 0.21898024710731326
2571 95481.34932742358 0.17627419434353547 95480.95409474063 0.218958488609936
2572 95313.19885629315 0.1762525801973473 95312.80366698047 0.21893673247313555
2573 95145.33907817405 0.17623096764502677 95144.94393222767 0.21891497872378182
2574 94977.76985677752 0.17620935671509386 94977.37475419343 0.21889322738873687
2575 94810.4910536741 0.1761877474360662 94810.09599444816 0.2188714784948546
2576 94643.50252802388 0.17616613983645832 94643.10751215197 0.21884973206898098
2577 94476.80413702756 0.17614453394478174 94476.40916450547 0.2188279881379529
2578 94310.39573537502 0.17612292978954436 94310.0008061985 0.21880624672859816
2579 94144.27717582672 0.1761013273992498 94143.88228999145 0.21878450786773543
2580 93978.44830872951 0.17607972680239736 93978.05346623113 0.21876277158217314
2581 93812.90898232868 0.17605812802748158 93812.51418316276 0.2187410378987099
2582 93647.65904273432 0.17603653110299156 93647.26428689637 0.21871930684413365
2583 93482.69833364326 0.17601493605741092 93482.30362112875 0.21869757844522145
2584 93318.02669695203 0.17599334291921706 93317.6320277564 0.2186758527287391
2585 93153.6439719052 0.17597175171688126 93153.24934602376 0.21865412972144088
2586 92989.54999607701 0.17595016247886755 92989.15541350508 0.21863240945006907
2587 92825.74460445075 0.17592857523363306 92825.35006518358 0.21861069194135357
2588 92662.2276301274 0.17590699000962706 92661.83313416016 0.21858897722201165
2589 92498.9989039967 0.1758854068352909 92498.60445132456 0.21856726531874765
2590 92336.05825464553 0.17586382573905762 92335.66384526352 0.21854555625825245
2591 92173.40550885789 0.17584224674935123 92173.01114276107 0.21852385006720315
2592 92011.04049085215 0.17582066989458678 92010.64616803547 0.21850214677226293
2593 91848.96302317422 0.1757990952031694 91848.56874363261 0.21848044640008035
2594 91687.17292585185 0.17577752270349453 91686.77868958017 0.21845874897728929
2595 91525.67001709327 0.17575595242394715 91525.27582408632 0.2184370545305085
2596 91364.45411284453 0.17573438439290126 91364.05996309705 0.2184153630863412
2597 91203.52502697153 0.17571281863872 91203.13092047822 0.2183936746713748
2598 91042.88257134473 0.17569125518975465 91042.48850810023 0.21837198931218046
2599 90882.52655557645 0.1756696940743449 90882.13253557534 0.21835030703531302
2600 90722.45678739507 0.17564813532081783 90722.06281063188 0.2183286278673102
2601 90562.67307228316 0.17562657895748782 90562.27913875236 0.21830695183469256
2602 90403.17521378666 0.17560502501265632 90402.78132348268 0.21828527896396316
2603 90243.96301330724 0.17558347351461118 90243.56916622445 0.2182636092816071
2604 90085.03627025102 0.1755619244916262 90084.64246638371 0.2182419428140913
2605 89926.39478193746 0.17554037797196118 89926.00102127991 0.21822027958786394
2606 89768.038343682 0.17551883398386126 89767.64462622839 0.2181986196293545
2607 89609.96674874476 0.17549729255555616 89609.57307448924 0.21817696296497288
2608 89452.17978836529 0.1754757537152608 89451.78615730196 0.21815530962110952
2609 89294.67725180076 0.1754542174911738 89294.28366392365 0.21813365962413506
2610 89137.45892621909 0.1754326839114778 89137.06538152217 0.21811201300039942
2611 88980.52459689819 0.17541115300433882 88980.13109537541 0.21809036977623242
2612 88823.87404700698 0.17538962479790604 88823.4805886522 0.2180687299779424
2613 88667.50705780652 0.17536809932031122 88667.11364261358 0.21804709363181685
2614 88511.42340855348 0.1753465765996685 88511.03003651612 0.21802546076412127
2615 88355.62287650158 0.17532505666407383 88355.22954761352 0.21800383140109938
2616 88200.10523700544 0.17530353954160494 88199.71195126034 0.21798220556897255
2617 88044.87026337707 0.17528202526032038 88044.47702076852 0.21796058329393952
2618 87889.91772706632 0.17526051384825986 87889.52452758787 0.21793896460217593
2619 87735.24739749727 0.1752390053334432 87734.85424114241 0.21791734951983452
2620 87580.85904223092 0.17521749974387058 87580.46592899312 0.21789573807304388
2621 87426.75242684549 0.17519599710752168 87426.3593567181 0.21787413028790903
2622 87272.92731502483 0.17517449745235536 87272.5342880012 0.21785252619051063
2623 87119.38346855647 0.1751530008063098 87118.99048462986 0.21783092580690464
2624 86966.12064726542 0.17513150719730147 86965.72770642905 0.2178093291631222
2625 86813.13860916704 0.1751100166532251 86812.7457114141 0.21778773628516912
2626 86660.43711028794 0.17508852920195322 86660.04425561154 0.21776614719902568
2627 86508.01590487821 0.17506704487133604 86507.62309327141 0.2177445619306463
2628 86355.87474521229 0.17504556368920043 86355.48197666809 0.21772298050595917
2629 86204.01338179215 0.1750240856833506 86203.62065630352 0.21770140295086582
2630 86052.43156318933 0.1750026108815666 86052.03888074915 0.21767982929124122
2631 85901.1290361764 0.17498113931160486 85900.73639677753 0.2176582595529328
2632 85750.105545661 0.17495967100119725 85749.71294929624 0.21763669376176092
2633 85599.36083471541 0.17493820597805104 85598.96828137749 0.21761513194351784
2634 85448.89464461732 0.1749167442698485 85448.50213429892 0.21759357412396774
2635 85298.7067147734 0.17489528590424636 85298.31424746718 0.2175720203288465
2636 85148.79678285954 0.17487383090887557 85148.40435855805 0.21755047058386126
2637 84999.16458465224 0.17485237931134098 84998.77220334802 0.21752892491468998
2638 84849.80985426037 0.17483093113922102 84849.41751594588 0.21750738334698144
2639 84700.73232386934 0.17480948642006724 84700.34002853702 0.21748584590635456
2640 84551.931724024 0.17478804518140395 84551.5394716662 0.21746431261839858
2641 84403.40778340487 0.17476660745072803 84403.0155740139 0.2174427835086722
2642 84255.16022897746 0.1747451732555083 84254.76806254561 0.21742125860270364
2643 84107.18878597494 0.17472374262318555 84106.7966624944 0.21739973792599027
2644 83959.49317782142 0.17470231558117175 83959.10109728434 0.21737822150399833
2645 83812.07312630737 0.1746808921568502 83811.68108870585 0.2173567093621625
2646 83664.92835140252 0.17465947237757465 83664.53635672861 0.2173352015258856
2647 83518.05857142892 0.17463805627066942 83517.66661967462 0.21731369802053865
2648 83371.46350297729 0.17461664386342884 83371.07159413456 0.21729219887145998
2649 83225.14286092717 0.1745952351831168 83224.75099498789 0.2172707041039555
2650 83079.09635851321 0.1745738302569667 83078.70453546921 0.21724921374329803
2651 82933.32370721744 0.17455242911218094 82932.9319270605 0.21722772781472705
2652 82787.82461695488 0.17453103177593057 82787.43287967675 0.21720624634344873
2653 82642.59879584223 0.17450963827535487 82642.2071014346 0.21718476935463524
2654 82497.64595049593 0.17448824863756138 82497.25429895043 0.21716329687342473
2655 82352.9657857399 0.17446686288962493 82352.57417704808 0.21714182892492084
2656 82208.55800488277 0.17444548105858815 82208.16643903618 0.21712036553419248
2657 82064.42230952396 0.17442410317146037 82064.03078651406 0.21709890672627372
2658 81920.55839968189 0.17440272925521758 81920.1669195001 0.2170774525261632
2659 81776.96597377633 0.1743813593368024 81776.57453641403 0.21705600295882427
2660 81633.64472857253 0.17435999344312314 81633.25333402104 0.2170345580491842
2661 81490.59435932996 0.17433863160105414 81490.20300758054 0.2170131178221341
2662 81347.8145596299 0.17431727383743487 81347.42325067376 0.2169916823025289
2663 81205.30502156616 0.17429592017906984 81204.91375539447 0.21697025151518684
2664 81063.06543560592 0.1742745706527284 81062.67421220978 0.21694882548488909
2665 80921.09549070003 0.17425322528514436 80920.7043100705 0.21692740423637974
2666 80779.39487423745 0.17423188410301546 80779.00373636556 0.21690598779436523
2667 80637.96327206344 0.17421054713300332 80637.57217694013 0.21688457618351442
2668 80496.80036852292 0.17418921440173304 80496.40931613909 0.21686316942845804
2669 80355.90584641327 0.17416788593579272 80355.51483675977 0.2168417675537885
2670 80215.27938702956 0.17414656176173335 80214.88842009721 0.21682037058405976
2671 80074.92067020143 0.17412524190606868 80074.529745981 0.21679897854378685
2672 79934.82937419417 0.17410392639527425 79934.43849267632 0.21677759145744552
2673 79795.00517588886 0.17408261525578783 79794.61433706425 0.21675620934947273
2674 79655.44775059623 0.17406130851400853 79655.05695445547 0.21673483224426524
2675 79516.15677224695 0.17404000619629695 79515.76601878059 0.21671346016618012
2676 79377.13191326505 0.17401870832897445 79376.74120246359 0.21669209313953447
2677 79238.37284465757 0.17399741493832344 79237.98217651145 0.21667073118860472
2678 79099.87923597827 0.17397612605058632 79099.48861047787 0.21664937433762682
2679 78961.65075539383 0.17395484169196568 78961.26017252952 0.21662802261079575
2680 78823.68706958409 0.173933561888624 78823.29652934617 0.21660667603226533
2681 78685.98784392115 0.17391228666668307 78685.59734629985 0.216585334626148
2682 78548.5527422845 0.17389101605222398 78548.16228727004 0.2165639984165146
2683 78411.38142722202 0.17386975007128674 78410.99101480452 0.21654266742739386
2684 78274.47355992046 0.17384848874986977 78274.08319009002 0.21652134168277265
2685 78137.82880010264 0.17382723211393006 78137.43847284932 0.21650002120659503
2686 78001.4468062901 0.1738059801893824 78001.0565216039 0.21647870602276284
2687 77865.32723547393 0.17378473300209937 77864.93699334477 0.21645739615513468
2688 77729.46974347247 0.17376349057791096 77729.07954389027 0.2164360916275263
2689 77593.87398465433 0.17374225294260454 77593.48382760893 0.2164147924637099
2690 77458.53961212489 0.17372102012192392 77458.14949760608 0.2163934986874141
2691 77323.46627768519 0.17369979214156994 77323.07620568272 0.21637221032232376
2692 77188.65363178017 0.1736785690271995 77188.26360228374 0.21635092739207953
2693 77054.10132364467 0.17365735080442563 77053.71133664394 0.21632964992027778
2694 76919.80900115106 0.17363613749881712 76919.41905663564 0.21630837793047053
2695 76785.77631095971 0.1736149291358981 76785.38640891913 0.21628711144616478
2696 76652.00289844217 0.17359372574114812 76651.61303886592 0.21626585049082256
2697 76518.48840770884 0.1735725273400015 76518.0985905864 0.21624459508786076
2698 76385.23248165681 0.1735513339578473 76384.84270697761 0.2162233452606507
2699 76252.23476192563 0.17353014562002902 76251.84502967898 0.2162021010325181
2700 76119.49488892725 0.17350896235184413 76119.10519910247 0.21618086242674278
2701 75987.01250189784 0.17348778417854419 75986.6228544842 0.21615962946655848
2702 75854.78723881542 0.17346661112533415 75854.39763380212 0.21613840217515237
2703 75722.8187365052 0.17344544321737237 75722.4291738814 0.21611718057566529
2704 75591.10663060208 0.17342428047977038 75590.71711035691 0.21609596469119113
2705 75459.65055552636 0.1734031229375923 75459.26107764887 0.21607475454477693
2706 75328.450144615 0.17338197061585514 75328.06070909422 0.2160535501594224
2707 75197.50502993856 0.1733608235395279 75197.11563676347 0.21603235155807993
2708 75066.81484255065 0.17333968173353181 75066.42549171016 0.21601115876365418
2709 74936.37921223453 0.1733185452227399 74935.98990371752 0.21598997179900206
2710 74806.1977677715 0.1732974140319766 74805.80850156679 0.21596879068693234
2711 74676.27013673609 0.17327628818601773 74675.88091283245 0.21594761545020555
2712 74546.59594563583 0.17325516770959032 74546.206764022 0.2159264461115338
2713 74417.17481989764 0.17323405262737177 74416.78568056233 0.2159052826935806
2714 74288.00638379992 0.17321294296399053 74287.61728673174 0.2158841252189604
2715 74159.09026063724 0.17319183874402524 74158.7012058248 0.21586297371023874
2716 74030.42607252943 0.17317073999200439 74030.03705996125 0.21584182818993192
2717 73902.01344064299 0.17314964673240643 73901.62447030758 0.21582068868050666
2718 73773.85198501349 0.17312855898965962 73773.46305689929 0.21579955520438016
2719 73645.9413246933 0.17310747678814128 73645.55243878873 0.21577842778391965
2720 73518.28107767995 0.173086400152178 73517.89223397334 0.21575730644144242
2721 73390.87086095723 0.17306532910604536 73390.48205943694 0.2157361911992156
2722 73263.71029051954 0.1730442636739674 73263.32153117377 0.2157150820794556
2723 73136.79898132187 0.17302320388011683 73136.41026413889 0.21569397910432864
2724 73010.13654738344 0.17300214974861441 73009.74787235139 0.21567288229594989
2725 72883.72260169871 0.172981101303529 72883.33396880573 0.21565179167638351
2726 72757.55675631965 0.17296005856887722 72757.16816555381 0.2156307072676428
2727 72631.63862233202 0.17293902156862304 72631.25007368137 0.2156096290916894
2728 72505.96780987021 0.1729179903266781 72505.57930332272 0.21558855717043365
2729 72380.54392813543 0.17289696486690082 72380.15546367904 0.21556749152573412
2730 72255.36658538565 0.1728759452130969 72254.97816300826 0.2155464321793976
2731 72130.43538898462 0.17285493138901817 72130.04700867408 0.21552537915317874
2732 72005.74994534958 0.17283392341836334 72005.36160709368 0.21550433246877992
2733 71881.30986004276 0.17281292132477744 71880.92156382928 0.21548329214785145
2734 71757.11473768442 0.17279192513185118 71756.72648350107 0.21546225821199075
2735 71633.1641820704 0.1727709348631215 71632.77596990485 0.2154412306827427
2736 71509.4577960723 0.17274995054207054 71509.06962591218 0.2154202095815993
2737 71385.99518173594 0.17272897219212632 71385.60705356882 0.21539919492999943
2738 71262.77594026634 0.17270799983666177 71262.38785407975 0.21537818674932882
2739 71139.79967193952 0.17268703349899492 71139.41162772095 0.21535718506091978
2740 71017.0659763864 0.17266607320238872 71016.6779741233 0.21533618988605127
2741 70894.57445214185 0.17264511897005078 70894.18649182163 0.21531520124594827
2742 70772.32469724116 0.17262417082513276 70771.93677885117 0.2152942191617823
2743 70650.31630863543 0.17260322879073114 70649.928432163 0.21527324365467032
2744 70528.54888267997 0.17258229288988622 70528.16104811234 0.21525227474567582
2745 70407.02201486006 0.17256136314558182 70406.63422218447 0.21523131245580743
2746 70285.7352998724 0.172540439580746 70285.347549076 0.21521035680601966
2747 70164.6883317424 0.17251952221824976 70164.30062281237 0.21518940781721235
2748 70043.88070360803 0.1724986110809079 70043.49303653144 0.2151684655102305
2749 69923.31200800571 0.17247770619147812 69922.92438276962 0.2151475299058644
2750 69802.98183661653 0.17245680757266085 69802.59425320794 0.21512660102484898
2751 69682.88978047878 0.17243591524709967 69682.50223888466 0.21510567888786455
2752 69563.03542987791 0.17241502923738053 69562.64793008515 0.21508476351553557
2753 69443.41837439765 0.17239414956603172 69443.03091639314 0.2150638549284312
2754 69324.03820294303 0.172373276255524 69323.65078671362 0.2150429531470653
2755 69204.89450371175 0.1723524093282699 69204.50712924423 0.21502205819189563
2756 69085.98686424199 0.17233154880662405 69085.5995315231 0.21500117008332423
2757 68967.314871399 0.17231069471288293 68966.92758041543 0.2149802888416973
2758 68848.87811138757 0.1722898470692841 68848.49086212601 0.21495941448730466
2759 68730.67616977518 0.17226900589800703 68730.28896222224 0.2149385470403801
2760 68612.70863147957 0.17224817122117214 68612.32146562183 0.21491768652110102
2761 68494.97508080192 0.1722273430608409 68494.5879566259 0.2148968329495881
2762 68377.4751014199 0.17220652143901585 68377.08801891211 0.2148759863459057
2763 68260.20827639484 0.17218570637764027 68259.82123554173 0.21485514673006118
2764 68143.17418820856 0.17216489789859774 68142.78718899655 0.2148343141220052
2765 68026.37241872805 0.17214409602371275 68025.98546114349 0.2148134885416314
2766 67909.80254926019 0.1721233007747497 67909.4156332894 0.2147926700087763
2767 67793.4641605361 0.17210251217341332 67793.07728616537 0.2147718585432192
2768 67677.35683270798 0.1720817302413483 67676.96999992357 0.2147510541646821
2769 67561.48014541634 0.17206095500013915 67561.09335420445 0.2147302568928295
2770 67445.83367770126 0.17204018647131003 67445.44692804804 0.21470946674726835
2771 67330.4170081412 0.17201942467632475 67330.03030003278 0.2146886837475481
2772 67215.22971471462 0.17199866963658647 67214.84304813706 0.21466790791316015
2773 67100.27137495209 0.1719779213734378 67099.88474989145 0.2146471392635382
2774 66985.54156584134 0.17195717990816015 66985.15498228362 0.214626377818058
2775 66871.03986387007 0.1719364452619742 66870.65332180122 0.214605623596037
2776 66756.7658450926 0.17191571745603948 66756.37934449852 0.2145848766167348
2777 66642.71908499592 0.1718949965114541 66642.3326258625 0.2145641368993524
2778 66528.89915870679 0.1718742824492548 66528.51274101988 0.21454340446303252
2779 66415.30564078999 0.1718535752904171 66414.91926453538 0.21452267932685948
2780 66301.93810545346 0.17183287505585448 66301.55177061689 0.21450196150985895
2781 66188.79612638854 0.1718121817664187 66188.40983295573 0.21448125103099788
2782 66075.87927690762 0.17179149544289993 66075.49302486426 0.21446054790918453
2783 65963.18712989784 0.17177081610602596 65962.80091922957 0.2144398521632682
2784 65850.71925777283 0.17175014377646258 65850.33308846524 0.2144191638120395
2785 65738.47523266943 0.17172947847481332 65738.08910470808 0.21439848287422972
2786 65626.45462617117 0.17170882022161937 65626.06853954156 0.21437780936851114
2787 65514.65700962237 0.1716881690373594 65514.270964310024 0.21435714331349692
2788 65403.08195390056 0.17166752494244938 65402.69594989089 0.2143364847277408
2789 65291.7290295441 0.17164688795724264 65291.343066822505 0.21431583362973725
2790 65180.597806759586 0.17162625810202978 65180.211885311444 0.21429519003792122
2791 65069.687855348704 0.1716056353970383 65069.30197515934 0.21427455397066825
2792 64958.99874483856 0.17158501986243263 64958.61290589325 0.2142539254462942
2793 64848.53004437976 0.1715644115183144 64848.14424666376 0.21423330448305508
2794 64738.28132281088 0.17154381038472152 64737.895566309395 0.21421269109914762
2795 64628.25214869202 0.17152321648162883 64627.866433390234 0.21419208531270817
2796 64518.44209021391 0.1715026298289477 64518.056416096944 0.2141714871418136
2797 64408.850715353765 0.17148205044652604 64408.465082406714 0.21415089660448075
2798 64299.47759172672 0.17146147835414785 64299.091999934644 0.21413031371866625
2799 64190.32228672976 0.17144091357153343 64189.93673607768 0.21410973850226664
2800 64081.38436746489 0.17142035611833958 64080.9988579378 0.21408917097311864
2801 63972.66340076006 0.17139980601415902 63972.27793234289 0.21406861114899828
2802 63864.1589532611 0.17137926327852027 63863.77352593878 0.21404805904762167
2803 63755.870591248226 0.17135872793088797 63755.48520500561 0.21402751468664444
2804 63647.79788094294 0.17133819999066244 63647.412535764866 0.21400697808366173
2805 63539.94038813899 0.17131767947717996 63539.55508401025 0.21398644925620838
2806 63432.29767862566 0.1712971664097122 63431.912415531035 0.21396592822175867
2807 63324.86931778775 0.17127666080746665 63324.484095711945 0.21394541499772612
2808 63217.65487098663 0.17125616268958613 63217.26968991434 0.2139249096014639
2809 63110.65390325177 0.17123567207514886 63110.268763167645 0.21390441205026436
2810 63003.865979536335 0.17121518898316856 63003.48088042499 0.2138839223613593
2811 62897.290664560285 0.17119471343259413 62896.905606406304 0.21386344055191936
2812 62790.927522903396 0.1711742454423097 62790.542505691315 0.21384296663905472
2813 62684.776118987626 0.17115378503113443 62684.391142701956 0.21382250063981464
2814 62578.83601709181 0.1711333322178228 62578.45108171702 0.2138020425711872
2815 62473.106781341456 0.17111288702106392 62472.72188686198 0.2137815924501001
2816 62367.58797576466 0.17109244945948215 62367.20312216491 0.21376115029341927
2817 62262.27916421517 0.17107201955163656 62261.894351479496 0.2137407161179503
2818 62157.179910508625 0.17105159731602107 62156.79513862137 0.21372028994043743
2819 62052.28977826726 0.17103118277106424 62051.90504721271 0.21369987177756364
2820 61947.608331109564 0.17101077593512964 61947.223640871984 0.21367946164595109
2821 61843.13513248323 0.17099037682651502 61842.75048304684 0.21365905956216044
2822 61738.86974581432 0.17096998546345304 61738.48513716332 0.21363866554269142
2823 61634.81173443602 0.1709496018641107 61634.42716655455 0.21361827960398225
2824 61530.960661605706 0.17092922604658972 61530.576134477895 0.21359790176241025
2825 61427.3160905582 0.1709088580289259 61426.93160416813 0.21357753203429103
2826 61323.87758444527 0.17088849782908969 61323.493138777005 0.21355717043587916
2827 61220.64470640848 0.17086814546498563 61220.26030144603 0.21353681698336766
2828 61117.617019540936 0.17084780095445276 61117.232655268286 0.2135164716928884
2829 61014.79408693166 0.17082746431526422 61014.40976333276 0.2134961345805116
2830 60912.175471609575 0.17080713556512753 60911.79118866834 0.21347580566224628
2831 60809.7607366934 0.1707868147216839 60809.37649439373 0.2134554849540399
2832 60707.549445153745 0.1707665018025094 60707.16524347947 0.21343517247177843
2833 60605.541160150715 0.17074619682511347 60605.15699908566 0.21341486823128653
2834 60503.735444681384 0.17072589980694 60503.35132420933 0.21339457224832717
2835 60402.13186192216 0.17070561076536664 60401.747782026854 0.21337428453860188
2836 60300.72997497145 0.17068532971770523 60300.34593563662 0.21335400511775074
2837 60199.52934702236 0.17066505668120155 60199.14534823168 0.2133337340013523
2838 60098.52954132915 0.1706447916730351 60098.145583066274 0.21331347120492344
2839 59997.73012111922 0.17062453471031938 59997.346203367764 0.2132932167439195
2840 59897.13064982294 0.17060428581010176 59896.74677256649 0.21327297063373443
2841 59796.73069078079 0.17058404498936347 59796.34685400291 0.21325273288970045
2842 59696.52980755558 0.17056381226501952 59696.14601123978 0.21323250352708828
2843 59596.5275637016 0.17054358765391872 59596.14380783138 0.213212282561107
2844 59496.72352289845 0.17052337117284364 59496.33980745727 0.21319207000690427
2845 59397.117248964256 0.17050316283851058 59396.73357393554 0.2131718658795659
2846 59297.70830573095 0.17048296266756968 59297.32467109809 0.21315167019411627
2847 59198.49625728142 0.17046277067660456 59198.11266302777 0.21313148296551834
2848 59099.48066767466 0.17044258688213293 59099.09711378357 0.21311130420867314
2849 59000.6611012405 0.1704224113006058 59000.27758769526 0.21309113393842047
2850 58902.03712232992 0.1704022439484081 58901.6536491138 0.21307097216953827
2851 58803.60829553522 0.1703820848418584 58803.22486263146 0.2130508189167431
2852 58705.374185528046 0.1703619339972089 58704.99079291985 0.21303067419468993
2853 58607.33435719129 0.1703417914306454 58606.95100486184 0.21301053801797215
2854 58509.488375552304 0.1703216571582875 58509.10506348475 0.21299041040112163
2855 58411.83580581419 0.17030153119618835 58411.452533991636 0.21297029135860865
2856 58314.37621337808 0.17028141356033472 58313.99298178362 0.2129501809048421
2857 58217.10916380334 0.17026130426664712 58216.72597242002 0.21293007905416922
2858 58120.034222902446 0.1702412033309797 58119.65107171329 0.212909985820876
2859 58023.15095659442 0.17022111076912003 58022.767845582435 0.21288990121918663
2860 57926.45893115544 0.1702010265967898 57926.07586030358 0.212869825263264
2861 57829.95771288913 0.17018095082964382 57829.57468218033 0.21284975796720973
2862 57733.646868542564 0.17016088348327102 57733.26387795973 0.21282969934506385
2863 57637.525964863395 0.17014082457319374 57637.14301438941 0.21280964941080488
2864 57541.59456906166 0.1701207741148681 57541.21165867936 0.21278960817835021
2865 57445.85224839739 0.17010073212368382 57445.4693780896 0.21276957566155577
2866 57350.29857052828 0.17008069861496442 57349.91574027779 0.2127495518742161
2867 57254.93310328769 0.1700606736039672 57254.55031307725 0.2127295368300646
2868 57159.755414794774 0.17004065710588298 57159.37266460713 0.21270953054277325
2869 57064.765073468916 0.17002064913583656 57064.38236328675 0.21268953302595275
2870 56969.96164795534 0.17000064970888634 56969.57897776133 0.2126695442931529
2871 56875.34470724051 0.1699806588400246 56874.96207701731 0.21264956435786184
2872 56780.91382055951 0.16996067654417726 56780.53123028973 0.21262959323350683
2873 56686.66855746988 0.16994070283620458 56686.28600713611 0.2126096309334541
2874 56592.60848782727 0.1699207377308998 56592.22597741206 0.21258967747100846
2875 56498.733181800024 0.1699007812429909 56498.35071128592 0.21256973285941402
2876 56405.0422098665 0.16988083338713927 56404.659779236 0.21254979711185368
2877 56311.53514285013 0.16986089417794034 56311.152752085705 0.2125298702414493
2878 56218.21155187649 0.1698409636299235 56217.8292009606 0.21250995226126193
2879 56125.07100843341 0.1698210417575523 56124.68869734847 0.2124900431842917
2880 56032.11308434084 0.1698011285752239 56031.73081306924 0.21247014302347775
2881 55939.33735175886 0.16978122409726998 55938.955120282975 0.21245025179169852
2882 55846.74338323812 0.169761328337956 55846.36119154028 0.21243036950177158
2883 55754.33075162836 0.16974144131148153 55753.94859969088 0.21241049616645383
2884 55662.099030237645 0.16972156303198058 55661.71691804281 0.2123906317984414
2885 55570.047792635436 0.16970169351352105 55569.66572016551 0.21237077641036986
2886 55478.17661290077 0.1696818327701052 55477.79458013798 0.21235093001481412
2887 55386.48506535939 0.16966198081566958 55386.10307228595 0.21233109262428843
2888 55294.97272487213 0.16964213766408504 55294.59077147022 0.21231126425124677
2889 55203.639166561785 0.1696223033291567 55203.25725281355 0.21229144490808252
2890 55112.48396607217 0.16960247782462423 55112.10209195974 0.21227163460712856
2891 55021.506699372534 0.1695826611641615 55021.12486487801 0.21225183336065748
2892 54930.706942891346 0.16956285336137727 54930.3251479968 0.21223204118088176
2893 54840.084273481545 0.16954305442981446 54839.70251816904 0.21221225807995328
2894 54749.638268372844 0.16952326438295082 54749.25655262439 0.21219248406996405
2895 54659.3685053239 0.1695034832341985 54658.9868291215 0.2121727191629457
2896 54569.274562396065 0.1694837109969046 54568.892925721695 0.21215296337086983
2897 54479.35601826558 0.1694639476843508 54478.974421101186 0.21213321670564814
2898 54389.61245186187 0.16944419330975363 54389.23089418938 0.21211347917913212
2899 54300.043442781694 0.1694244478862644 54299.66192458301 0.21209375080311374
2900 54210.64857086857 0.1694047114269694 54210.267092125556 0.2120740315893246
2901 54121.4274166437 0.16938498394488982 54121.04597733821 0.21205432154943696
2902 54032.37956089034 0.16936526545298214 54031.998161004194 0.21203462069506315
2903 53943.50458508324 0.1693455559641373 53943.12322459824 0.21201492903775582
2904 53854.80207095716 0.16932585549118215 53854.42074985508 0.21199524658900815
2905 53766.271600969565 0.16930616404687812 53765.89031923216 0.21197557336025358
2906 53677.912757828526 0.16928648164392215 53677.53151543752 0.21195590936286626
2907 53589.72512497981 0.1692668082949466 53589.3439219169 0.21193625460816096
2908 53501.70828615445 0.16924714401251903 53501.32712240133 0.21191660910739293
2909 53413.86182577987 0.16922748880914268 53413.48070131819 0.21189697287175838
2910 53326.18532864102 0.16920784269725608 53325.8042434524 0.21187734591239404
2911 53238.678380176934 0.1691882056892334 53238.297334243005 0.21185772824037788
2912 53151.34056623247 0.16916857779738467 53150.95955953481 0.21183811986672854
2913 53064.17147328417 0.1691489590339555 53063.79050580433 0.21181852080240576
2914 52977.17068825693 0.1691293494111272 52976.78975997646 0.2117989310583103
2915 52890.33779869177 0.16910974894101719 52889.95690959218 0.21177935064528436
2916 52803.672392595305 0.16909015763567875 52803.291542658095 0.211759779574111
2917 52717.174058609235 0.16907057550710106 52716.79324781587 0.21174021785551478
2918 52630.84238584202 0.16905100256720954 52630.46161417395 0.21172066550016183
2919 52544.676964037324 0.16903143882786584 52544.29623147598 0.2117011225186594
2920 52458.67738344869 0.16901188430086764 52458.29668997546 0.21168158892155658
2921 52372.84323491791 0.16899233899794922 52372.46258051419 0.21166206471934393
2922 52287.174109880194 0.1689728029307811 52286.793494527345 0.21164254992245374
2923 52201.66960028601 0.16895327611097039 52201.289023965364 0.21162304454126007
2924 52116.3292987678 0.16893375855006057 52115.94876146066 0.21160354858607897
2925 52031.15279841678 0.16891425025953205 52030.77230010445 0.21158406206716843
2926 51946.139693059326 0.168894751250802 51945.75923372308 0.21156458499472827
2927 51861.289576965595 0.16887526153522403 51860.90915658668 0.2115451173789006
2928 51776.60204516064 0.16885578112408908 51776.22166372029 0.21152565922976974
2929 51692.076693125324 0.16883631002862495 51691.69635060474 0.21150621055736224
2930 51607.71311707722 0.16881684825999646 51607.33281345759 0.2114867713716471
2931 51523.510913754304 0.16879739582930564 51523.13064901679 0.21146734168253564
2932 51439.4696805632 0.16877795274759194 51439.08945468895 0.2114479214998819
2933 51355.58901552037 0.16875851902583178 51355.20882849051 0.2114285108334824
2934 51271.86851724938 0.16873909467493942 51271.48836904501 0.21140910969307664
2935 51188.30778504269 0.16871967970576662 51187.927675644896 0.21138971808834658
2936 51104.906418776234 0.16870027412910243 51104.52634816607 0.21137033602891736
2937 51021.66401902347 0.168680877955674 51021.28398718199 0.211350963524357
2938 50938.58018693463 0.16866149119614623 50938.20019384285 0.21133160058417674
2939 50855.654524376274 0.16864211386112174 50855.2745700152 0.21131224721783085
2940 50772.886633793 0.16862274596114135 50772.50671814361 0.21129290343471696
2941 50690.27611835455 0.16860338750668394 50689.8962413978 0.21127356924417603
2942 50607.82258182652 0.16858403850816667 50607.44274354335 0.21125424465549264
2943 50525.52562868425 0.16856469897594475 50525.14582905559 0.21123492967789462
2944 50443.384864035615 0.1685453689203122 50443.00510304237 0.2112156243205537
2945 50361.399893686736 0.16852604835150115 50361.02017130979 0.21119632859258547
2946 50279.57032407969 0.16850673727968266 50279.1906402999 0.21117704250304914
2947 50197.89576238792 0.16848743571496638 50197.51611718614 0.21115776606094785
2948 50116.37581639694 0.1684681436674006 50115.996209754 0.21113849927522904
2949 50035.010094650694 0.16844886114697283 50034.630526547386 0.21111924215478403
2950 49953.79820631282 0.1684295881636096 49953.41867672995 0.2110999947084487
2951 49872.739761295954 0.16841032472717618 49872.36027021428 0.21108075694500306
2952 49791.8343701559 0.16839107084747756 49791.45491755618 0.21106152887317156
2953 49711.08164420278 0.16837182653425795 49710.70223006574 0.21104231050162328
2954 49630.4811953856 0.16835259179720066 49630.10181969196 0.21102310183897188
2955 49550.03263643007 0.16833336664592904 49549.653299160535 0.21100390289377602
2956 49469.73558068628 0.1683141510900059 49469.35628182152 0.21098471367453892
2957 49389.589642322164 0.16829494513893375 49389.21038184283 0.21096553418970904
2958 49309.59443608665 0.1682757488021552 49309.2152139734 0.2109463644476796
2959 49229.749577615075 0.16825656208905276 49229.370393848534 0.2109272044567894
2960 49150.05468306757 0.16823738500894903 49149.67553762833 0.21090805422532216
2961 49070.50936953819 0.1682182175711069 49070.130262406856 0.21088891376150729
2962 48991.11325465291 0.16819905978472957 48990.734185810055 0.21086978307351947
2963 48911.865956933725 0.16817991165896073 48911.4869263599 0.21085066216947917
2964 48832.76709551234 0.1681607732028848 48832.38810318808 0.21083155105745247
2965 48753.81629034359 0.1681416444255265 48753.437336249415 0.21081244974545124
2966 48675.013162070296 0.16812252533585173 48674.63424618672 0.21079335824143353
2967 48596.35733210127 0.16810341594276718 48595.978454408774 0.21077427655330308
2968 48517.8484225984 0.16808431625512052 48517.46958307746 0.21075520468891012
2969 48439.48605643989 0.16806522628170073 48439.10725507096 0.21073614265605103
2970 48361.26985730388 0.1680461460312382 48360.89109406738 0.2107170904624685
2971 48283.199449575746 0.16802707551240428 48282.82072445212 0.21069804811585177
2972 48205.274458432505 0.1680080147338122 48204.895771402145 0.21067901562383673
2973 48127.49450979819 0.16798896370401675 48127.11586084149 0.21065999299400603
2974 48049.859230351794 0.16796992243151443 48049.480619449125 0.21064098023388894
2975 47972.368247563936 0.16795089092474386 47971.989674695666 0.21062197735096194
2976 47895.02118963061 0.1679318691920855 47894.64265477706 0.21060298435264854
2977 47817.81768558818 0.1679128572418619 47817.439188729695 0.2105840012463191
2978 47740.757365132224 0.16789385508233787 47740.3789062491 0.21056502803929183
2979 47663.83985890809 0.16787486272172086 47663.46143798063 0.21054606473883186
2980 47587.06479810588 0.16785588016816058 47586.68641511436 0.21052711135215219
2981 47510.43181497686 0.16783690742974952 47510.05346990154 0.21050816788641322
2982 47433.94054224816 0.1678179445145229 47433.562235069294 0.2104892343487233
2983 47357.590613750035 0.1677989914304588 47357.21234444786 0.2104703107461386
2984 47281.38166378384 0.16778004818547848 47281.00343233857 0.2104513970856633
2985 47205.313327756594 0.16776111478744624 47204.93513414843 0.21043249337424957
2986 47129.38524154888 0.16774219124416945 47129.007085758014 0.21041359961879805
2987 47053.59704216509 0.16772327756339933 47053.218924171706 0.21039471582615762
2988 46977.948367064535 0.16770437375283045 46977.57028684878 0.21037584200312567
2989 46902.438854861146 0.167685479820101 46902.06081240317 0.21035697815644816
2990 46827.06814460577 0.167666595772793 46826.69013988571 0.2103381242928199
2991 46751.835876515586 0.16764772161843255 46751.45790951355 0.21031928041888415
2992 46676.7416912716 0.16762885736448968 46676.363761967696 0.21030044654123367
2993 46601.78523065647 0.1676100030183785 46601.40733903078 0.21028162266641012
2994 46526.96613704076 0.1675911585874578 46526.588283073375 0.21026280880090412
2995 46452.284053743744 0.16757232407903064 46451.90623741472 0.21024400495115597
2996 46377.73862483759 0.16755349950034476 46377.36084612697 0.21022521112355524
2997 46303.32949521667 0.16753468485859252 46302.951754104484 0.21020642732444111
2998 46229.05631061314 0.16751588016091118 46228.67860707942 0.21018765356010258
2999 46154.918717551715 0.16749708541438332 46154.54105157646 0.21016888983677837
3000 46080.916363397875 0.16747830062603622 46080.53873496109 0.2101501361606571
3001 46007.048896322674 0.1674595258028427 46006.671305404336 0.21013139253787758
3002 45933.315965351845 0.1674407609517211 45932.938411931915 0.21011265897452897
3003 45859.71722027971 0.16742200607953503 45859.33970433815 0.21009393547665037
3004 45786.25231181308 0.16740326119309398 45785.874833329835 0.21007522205023177
3005 45712.920891380556 0.1673845262991534 45712.54345033556 0.21005651870121342
3006 45639.72261137271 0.16736580140441445 45639.34520774587 0.2100378254354864
3007 45566.65712485172 0.1673470865155246 45566.27975862295 0.21001914225889282
3008 45493.72408590487 0.16732838163907757 45493.34675705405 0.2100004691772254
3009 45420.9231492428 0.16730968678161337 45420.54585774982 0.20998180619622833
3010 45348.253970631114 0.16729100194961863 45347.87671647585 0.20996315332159676
3011 45275.71620645886 0.1672723271495266 45275.33898962116 0.20994451055897725
3012 45203.30951416733 0.1672536623877175 45202.93233462703 0.20992587791396797
3013 45131.033551822664 0.16723500767051838 45130.656409559604 0.20990725539211855
3014 45058.88797856008 0.1672163630042034 45058.51087355408 0.20988864299893045
3015 44986.87245411065 0.16719772839499403 44986.495386341514 0.2098700407398569
3016 44914.98663933325 0.16717910384905907 44914.60960878078 0.20985144862030333
3017 44843.2301956034 0.16716048937251485 44842.85320224738 0.20983286664562725
3018 44771.60278552563 0.16714188497142546 44771.225829345836 0.20981429482113817
3019 44700.10407212095 0.1671232906518028 44699.72715309715 0.20979573315209832
3020 44628.7337197357 0.1671047064196067 44628.356837847634 0.2097771816437223
3021 44557.491393053926 0.16708613228074504 44557.114548281344 0.20975864030117744
3022 44486.376758161125 0.16706756824107413 44485.999950483754 0.2097401091295838
3023 44415.389481408325 0.16704901430639846 44415.01271080588 0.20972158813401431
3024 44344.52923062441 0.16703047048247127 44344.152497076604 0.2097030773194952
3025 44273.79567383653 0.16701193677499435 44273.41897732306 0.20968457669100554
3026 44203.188480615005 0.1669934131896183 44202.81182111557 0.20966608625347802
3027 44132.707320666916 0.166974899731943 44132.330698161175 0.20964760601179844
3028 44062.35186531521 0.16695639640751708 44061.97527978283 0.20962913597080665
3029 43992.12178594145 0.16693790322183866 43991.74523736208 0.2096106761352958
3030 43922.01675562656 0.16691942018035527 43921.64024397987 0.2095922265100132
3031 43852.036447435494 0.166900947288464 43851.659972701105 0.20957378709965965
3032 43782.18053620861 0.1668824845515116 43781.80409836615 0.20955535790889082
3033 43712.448696686166 0.16686403197479474 43712.07229571525 0.209536938942316
3034 43642.84060549201 0.16684558956356021 43642.46424137225 0.20951853020449923
3035 43573.3559390229 0.16682715732300474 43572.97961173388 0.20950013169995874
3036 43503.99437570475 0.16680873525827566 43503.61808522606 0.2094817434331678
3037 43434.755593581634 0.16679032337447036 43434.379339892854 0.20946336540855393
3038 43365.63927290235 0.1667719216766373 43365.26305598304 0.20944499763050045
3039 43296.64509332876 0.16675353016977537 43296.26891315849 0.20942664010334472
3040 43227.772736976316 0.1667351488588346 43227.39659353463 0.2094082928313801
3041 43159.02188508236 0.16671677774871582 43158.64577834879 0.2093899558188547
3042 43090.39222167595 0.16669841684427147 43090.016151630036 0.20937162906997261
3043 43021.88342952703 0.1666800661503048 43021.50739614829 0.20935331258889303
3044 42953.495194628595 0.1666617256715712 42953.11919789654 0.20933500637973138
3045 42885.22720122888 0.16664339541277712 42884.85124112302 0.2093167104465584
3046 42817.079137347915 0.16662507537858143 42816.703213847744 0.20929842479340147
3047 42749.05068864575 0.16660676557359425 42748.674801730755 0.2092801494242434
3048 42681.14154525474 0.16658846600237867 42680.76569490439 0.2092618843430242
3049 42613.351394144585 0.16657017666944915 42612.97558033836 0.2092436295536391
3050 42545.6799276796 0.1665518975792734 42545.304150396965 0.2092253850599414
3051 42478.12683400484 0.16653362873627095 42477.75109322524 0.20920715086573913
3052 42410.69180787847 0.16651537014481482 42410.316103581354 0.20918892697479954
3053 42343.37453843366 0.16649712180923 42342.99887059846 0.20917071339084428
3054 42276.174723034324 0.1664788837337957 42275.79909164047 0.20915251011755462
3055 42209.09205156516 0.16646065592274276 42208.71645659208 0.2091343171585665
3056 42142.12622427236 0.16644243838025724 42141.75066569947 0.2091161345174762
3057 42075.27693146561 0.16642423111047644 42074.9014092723 0.2090979621978339
3058 42008.54387665568 0.1664060341174939 42008.16839082136 0.20907980020315176
3059 41941.9267501399 0.166387847405354 41941.55130064396 0.20906164853689463
3060 41875.42525919537 0.16636967097805852 41875.04984601719 0.20904350720249112
3061 41809.03909352467 0.1663515048395592 41808.66371664363 0.2090253762033213
3062 41742.76796485696 0.16633334899376673 41742.392624252425 0.2090072555427311
3063 41676.61156148188 0.16631520344454104 41676.236257133205 0.20898914522401585
3064 41610.5696005591 0.16629706819570245 41610.19433244566 0.20897104525043966
3065 41544.64176780054 0.16627894325101916 41544.26653590166 0.2089529556252133
3066 41478.82778717546 0.16626082861422228 41478.452591470494 0.2089348763515203
3067 41413.12734018723 0.1662427242889885 41412.75218065551 0.20891680743248667
3068 41347.54015953749 0.16622463027896078 41347.165036158345 0.20889874887121662
3069 41282.06592024704 0.16620654658772435 41281.69083299978 0.20888070067075112
3070 41216.704366443286 0.16618847321883515 41216.32931530724 0.2088626628341166
3071 41151.45516346549 0.1661704101757869 41151.08014841995 0.2088446353642686
3072 41086.318070667585 0.16615235746205015 41085.943091691865 0.2088266182641573
3073 41021.29273918019 0.16613431508102666 41020.91779625357 0.20880861153665167
3074 40956.37894897562 0.16611628303610318 40956.004042077395 0.2087906151846288
3075 40891.57633053527 0.16609826133058891 40891.201459644726 0.2087726292108688
3076 40826.88469215877 0.1660802499677892 40826.50985725518 0.20875465361817916
3077 40762.30363442961 0.16606224895091898 40761.928835492254 0.2087366884092481
3078 40697.83300507104 0.16604425828320546 40697.45824207918 0.2087187335868183
3079 40633.47236142691 0.166026277967767 40633.09763435979 0.2087007891534818
3080 40569.221606714564 0.16600830800775665 40568.84691555145 0.20868285511192314
3081 40505.080235641755 0.16599034840619262 40504.705580361886 0.20866493146463103
3082 40441.04823033609 0.16597239916615997 40440.67361091871 0.20864701821424145
3083 40377.124994575635 0.16595446029057034 40376.750410999986 0.2086291153631296
3084 40313.31062361117 0.16593653178244958 40312.93607585647 0.20861122291389675
3085 40249.60438884844 0.16591861364459415 40249.22987689393 0.20859334086878886
3086 40186.00654893309 0.16590070587998224 40185.63207275798 0.20857546923039258
3087 40122.516181807936 0.16588280849128212 40122.141741391446 0.2085576080008015
3088 40059.133783848265 0.16586492148144194 40058.759379169605 0.20853975718261727
3089 39995.85814895239 0.16584704485298146 39995.48377999076 0.20852191677774626
3090 39932.69012173219 0.16582917860884527 39932.31578846679 0.20850408678884874
3091 39869.628077039204 0.16581132275137353 39869.25377944923 0.20848626721759142
3092 39806.67337285282 0.16579347728354613 39806.29911091747 0.20846845806675876
3093 39743.82376271311 0.1657756422074779 39743.449536411565 0.2084506593376992
3094 39681.08136603167 0.1657578175262417 39680.70717534311 0.2084328710334189
3095 39618.44301037502 0.16574000324165697 39618.06885527862 0.208415093154829
3096 39555.91195125153 0.1657221993569774 39555.53783172647 0.2083973257053053
3097 39493.48362887879 0.16570440587362034 39493.10954490423 0.20837956868514068
3098 39431.16300373481 0.16568662279515314 39430.788955289914 0.2083618220983052
3099 39368.943426345046 0.16566885012242832 39368.56941340898 0.2083440859441967
3100 39306.83243040601 0.1656510878595297 39306.45845295792 0.20832636022772347
3101 39244.820201982024 0.16563333600649469 39244.44626000107 0.20830864494696347
3102 39182.91818011765 0.16561559456823585 39182.54427358298 0.20829094010829136
3103 39121.11173313692 0.16559786354358913 39120.737862027665 0.20827324570781053
3104 39059.41825991582 0.16558014293877749 39059.04442421113 0.2082555617541777
3105 38997.81575468941 0.1655624327508365 38997.44195436841 0.2082378882405064
3106 38936.33076104124 0.1655447329880484 38935.95699608307 0.2082202251790033
3107 38874.92992605731 0.16552704364471466 38874.5561964411 0.20820257255820998
3108 38813.653900668025 0.16550936473234534 38813.280206372896 0.20818493039586247
3109 38752.45177817486 0.1654916962410457 38752.07811917994 0.20816729867345335
3110 38691.38608918637 0.16547403818738907 38691.01246547077 0.20814967741735485
3111 38630.3786278425 0.16545639055498182 38630.00503938535 0.2081320665981115
3112 38569.52603918364 0.16543875336835512 38569.15248596401 0.20811446625563343
3113 38508.7074387359 0.16542112660097494 38508.33392073296 0.20809687634334997
3114 38448.072942739855 0.16540351028992165 38447.69945993264 0.20807929692248175
3115 38387.43459479887 0.1653859043927287 38387.061147166554 0.2080617279195375
3116 38327.02676121866 0.1653683089663436 38326.65334874026 0.20804416942943574
3117 38266.55552907175 0.16535072394311284 38266.18215172647 0.20802662133609853
3118 38206.38870102815 0.1653331494115733 38206.01535879495 0.20800908378798294
3119 38146.064112980945 0.16531558526402085 38145.69080583908 0.20799155660126784
3120 38086.16199829471 0.1652980316394544 38085.78872622306 0.2079740400098876
3121 38025.95164686803 0.1652804883661299 38025.57840984595 0.20795653372168166
3122 37966.353218879725 0.16526295566404253 37965.98001688595 0.2079390381077288
3123 37906.205183818 0.16524543325849894 37905.832016832035 0.20792155270169319
3124 37846.97442199026 0.16522792150013652 37846.601289990664 0.20790407809579384
3125 37786.804733854275 0.16521041994789237 37786.43163682079 0.20788661354222623
3126 37728.046777314645 0.16519292916416436 37727.673715225494 0.20786915999157365
3127 37667.718579622226 0.16517544843764237 37667.34555245755 0.20785171623884774
3128 37609.60663948612 0.16515797867567258 37609.23364722362 0.2078342838182748
3129 37548.895392669474 0.16514051872572494 37548.522435289975 0.20781686077851239
3130 37491.715795283904 0.16512307005984034 37491.34287276424 0.20779944960906557
3131 37430.25090593996 0.1651056308014977 37429.878018262025 0.20778204713404547
3132 37374.47882788524 0.1650882033517465 37374.10597502448 0.20776465741428232
3133 37311.64528361524 0.16507078464014394 37311.27246555534 0.20774727525475106
3134 37258.07267405295 0.1650533786036477 37257.699890767035 0.20772990731372093
3135 37192.84452642 0.16503598019317217 37192.47177789475 0.20771254505035466
3136 37142.79716414891 0.16501859589744733 37142.424450353574 0.2076951994376978
3137 37073.454365172496 0.16500121737210238 37073.08168609876 0.2076778563634382
3138 37029.16183657683 0.16498385536616517 37028.78919218746 0.20766053400330373
3139 36952.80655153167 0.16496649602033914 36952.43394182673 0.20764320892191596
3140 36918.03575771665 0.1649491572310738 36917.663182648044 0.2076259113771058
3141 36829.76246793721 0.16493181586448125 36829.389927519085 0.2076086022567683
3142 36810.90731882663 0.16491450186625564 36810.53481299258 0.20759133218411108
3143 36702.372635093794 0.1648971764297197 36702.00016388181 0.2075740355590878
3144 36710.33702879335 0.16487988991140398 36709.96459210594 0.20755679749808476
3145 36567.28436500899 0.16486257689235198 36566.91196292467 0.20753950743079874
3146 36620.75103942382 0.1648453224700413 36620.378671792176 0.20752230917576922
3147 36418.70852416814 0.16482801582202 36418.33619113688 0.20750501544875186
3148 36549.8405349189 0.16481080146006924 36549.46823624699 0.20748787044738445
3149 36246.6149265551 0.16479349073071853 36246.242662508965 0.20747055540125434
3150 36511.04793804488 0.1647763302384562 36510.675708227674 0.20745348696730215
3151 36033.584711591466 0.16475899728495055 36033.21251647423 0.20743611995182928
3152 36528.024253227326 0.16474191472483393 36527.6520921439 0.20741916869923785
3153 35749.35686456733 0.16472452793896608 35748.984738343075 0.2074016963130834
3154 36642.707967484384 0.1647075654451581 36642.335874985605 0.2073849333317481
3155 35341.55357647441 0.16469006960808608 35341.18151914254 0.20736726226100188
3156 36930.1311395286 0.16467330129193838 36929.75911541479 0.20735081252345475
3157 34720.65160845874 0.16465559989808362 34720.27962007926 0.20733277958888835
3158 37525.62338416231 0.164639156472581 37525.25142814251 0.2073168633288618
3159 33738.81637998808 0.1646210818245811 33738.444460721636 0.20729818462246807
3160 38672.79897421468 0.16460519295772788 38672.4270858334 0.20728318832736026
3161 32174.196048138452 0.1645864602786664 32173.824198297727 0.20726338044642895
3162 40789.42962838653 0.16457151915320503 40789.05780690269 0.20724996468571183
3163 29786.249386513202 0.16455167993750466 29785.87760657163 0.2072282616350862
3164 44424.415469188374 0.1645382950127971 44424.0437134467 0.207217446660877
3165 26663.768619707404 0.1645168047838731 26663.396910000127 0.20719290249184769
3166 49321.58270873196 0.16450560588378818 49321.21101738602 0.20718574006011312
3167 24084.510553497792 0.16448240567334108 24084.138912889375 0.2071582027429941
3168 50991.10669653387 0.1644729500950494 50990.735069658396 0.20715392537211708
3169 24789.907697405477 0.16444985581349283 24789.536121082136 0.20712646753037994
3170 42184.24689723481 0.16443893141762067 42183.875338679 0.20711962438901801
3171 31466.734903973596 0.16441963809522284 31466.363385679622 0.20709865587865145
3172 29897.236728637803 0.16440328627809164 29896.865242724733 0.20708262679139985
3173 40525.13136761683 0.16438939650889095 40524.759907326654 0.20707089366765324
3174 25195.461712187225 0.16436853943609964 25195.09029632498 0.20704732280701116
3175 39878.470461662786 0.16435650229654983 39878.09906643116 0.20703872932884818
3176 28444.252205248227 0.1643366329532234 28443.880851703143 0.20701691213197507
3177 30537.755121525443 0.16432089818777693 30537.383798522984 0.20700210427031518
3178 35766.7588074759 0.16430554670057326 35766.387513905254 0.20698802394024277
3179 25566.298146417423 0.1642855555076513 25565.926894751374 0.2069661105433205
3180 36160.83024642761 0.16427202282696782 36160.45901924078 0.20695516401063044
3181 27987.809919683474 0.16425270613921783 27987.438732519182 0.20693445815433362
3182 29169.862118347763 0.1642360252762064 29169.490964057586 0.20691826489866844
3183 33688.43820321453 0.16422035021615553 33688.06707906565 0.20690379865802974
3184 25582.437220979726 0.16420055710748638 25582.066138013946 0.2068824086711751
3185 33168.21859451965 0.16418569112255077 33167.847539432776 0.20686939574693103
3186 28257.541151846388 0.1641671046802843 28257.170134656488 0.20685008521894072
3187 27660.55493172885 0.16414933389821182 27660.183950161336 0.20683223361691885
3188 32472.978312654282 0.16413348006554576 32472.607361548515 0.2068176256999666
3189 25709.875884807163 0.1641139327574343 25709.50497408329 0.2067967911150691
3190 30790.525510086507 0.1640978358983839 30790.15463039174 0.20678185887051467
3191 28788.47578379118 0.16407990766164438 28788.10494008933 0.20676379418251203
3192 26555.431607227143 0.16406138766867306 26555.06080104163 0.20674479784408653
3193 31395.302447490147 0.1640451850834692 31394.931672568397 0.20672973666734548
3194 26160.377211911396 0.1640260651048984 26160.006476128478 0.2067097178144231
3195 28914.851588122605 0.16400895037166466 28914.480886002126 0.2066931701083855
3196 29251.126401017587 0.1639914482593664 29250.755733637547 0.20667593178181293
3197 26013.126174745816 0.16397262154653297 26012.755545645923 0.20665647834403558
3198 30237.230555844177 0.16395593609873838 30236.85995921707 0.20664069100781673
3199 26858.831902973543 0.1639372932736753 26858.461344137926 0.20662154234464217
3200 27563.57138478017 0.16391948687981986 27563.200861424873 0.2066038684157943
3201 29396.44465302777 0.16390215676451056 29396.07416387901 0.2065869919975366
3202 26014.718670365124 0.16388334949418748 26014.348219420834 0.20656759479722692
3203 29071.886062773807 0.16386619484407586 29071.515645531017 0.2065510479447253
3204 27558.551468180194 0.1638479514725059 27558.181087613826 0.20653261489483674
3205 26775.02588812058 0.16382977476884178 26774.65554403315 0.20651431265968048
3206 29165.628914405614 0.1638124516156465 29165.25860447952 0.2064974744786036
3207 26384.797176623888 0.16379382486377275 26384.426904412794 0.20647838622909703
3208 28084.875007785857 0.1637763130809371 28084.50477025124 0.20646122153572768
3209 28030.89703449876 0.16375836055916404 28030.526832846153 0.20644329205003584
3210 26493.252658689922 0.16374004784389085 26492.882493907753 0.2064247343269054
3211 28688.93136979776 0.16372266737021435 28688.5612393486 0.2064077817873614
3212 26873.23574323799 0.16370427517386768 26872.865649884574 0.2063890782411706
3213 27411.337236848896 0.16368653487347637 27410.96717882945 0.20637148457258103
3214 28197.90357107516 0.1636687911740069 28197.533548396976 0.20635388700961466
3215 26557.210909668225 0.16365048880200234 26556.84092386924 0.20633531018236367
3216 28165.740285233 0.16363304255585934 28165.37033399293 0.2063181975140864
3217 27279.003958603505 0.1636148960175846 27278.634043829494 0.2062998779948769
3218 27062.362311090463 0.16359703433922712 27061.99243203215 0.20628202397455178
3219 28128.680871869397 0.16357944483500703 28128.311027787375 0.20626463718980145
3220 26774.055707125335 0.16356124502933672 26773.685899692886 0.20624618742041256
3221 27741.39920548058 0.16354374359731055 27741.0294328207 0.20622891628217974
3222 27518.806636827725 0.16352583675323631 27518.43690004116 0.20621094980989577
3223 26952.29285718747 0.16350794058553192 26951.923156270324 0.20619297655965851
3224 27948.563851543342 0.1634904625716363 27948.19418537077 0.20617571000062057
3225 26998.565102949553 0.16347242574859386 26998.195473046384 0.20615747742046445
3226 27463.25291388874 0.16345488909520361 27462.883318924236 0.20614007541075327
3227 27609.319963142865 0.16343720063646053 27608.950403532806 0.20612240942246554
3228 26968.78698371471 0.1634193443468947 26968.417459933302 0.20610443706018483
3229 27756.608573138757 0.16340194297473756 27756.23908397224 0.20608722354607864
3230 27163.30975866368 0.16338410188856334 27162.940305310043 0.2060692517496769
3231 27307.497718860428 0.16336656114521614 27307.128300530432 0.206051768850709
3232 27607.574422485475 0.16334905661843674 27607.205039093085 0.2060343357696995
3233 27026.13895335075 0.16333130048626893 27025.769605590645 0.20601645961879161
3234 27597.71673203154 0.1633139546497077 27597.347418815865 0.2059992610221019
3235 27260.26431088393 0.163296314854062 27259.895033017925 0.2059815511489064
3236 27226.697767825048 0.16327880966452932 27226.328524963665 0.2059640517177195
3237 27563.56347245032 0.16326145138529924 27563.194264214406 0.20594678453331
3238 27080.458977972932 0.16324383536168685 27080.089805071173 0.20592906639769365
3239 27476.404931463072 0.16322654167234837 27476.035793045052 0.20591187634529554
3240 27306.260437499237 0.16320908823673216 27305.891334011565 0.20589439943403645
3241 27181.779060494082 0.1631916578409291 27181.409991889355 0.20587694688627492
3242 27504.18499668155 0.16317441604063468 27503.815962470406 0.20585979510501648
3243 27118.228062598824 0.1631569577150872 27117.859063379638 0.20584226147305787
3244 27381.27589340299 0.16313972701225293 27380.906928578348 0.20582509762799855
3245 27318.68494281548 0.16312243610155433 27318.31601256636 0.205807813016868
3246 27150.894305626178 0.16310511048833043 27150.52541005974 0.20579045594912132
3247 27438.4458228062 0.16308796869362271 27438.07696144512 0.20577339238826903
3248 27138.88770724257 0.16307066803127396 27138.518880531934 0.20575604260825545
3249 27301.109550160618 0.1630535171962989 27300.740757710602 0.20573893281980357
3250 27307.507332258607 0.16303636639931365 27307.13857408841 0.2057218037959445
3251 27124.581852341675 0.1630191625641731 27124.213128608717 0.20570457039368534
3252 27367.858495065244 0.16300211608723048 27367.48980536145 0.20568758770520645
3253 27143.80456957621 0.16298496360032586 27143.43591420571 0.20567040689649446
3254 27229.580749034576 0.16296790798621244 27229.212127749608 0.20565337698192473
3255 27277.117527417508 0.16295088151470521 27276.74894015769 0.2056363783043128
3256 27098.485227264086 0.1629338050893094 27098.11667417999 0.20561927900686852
3257 27293.066851002517 0.16291685590062477 27292.698331765554 0.20560238106234807
3258 27133.052011845444 0.16289983985607573 27132.683526654357 0.2055853512315669
3259 27163.69477612436 0.16288288940340032 27163.326324816215 0.2055684187434396
3260 27230.19877237054 0.1628659783297353 27229.830354855607 0.2055515366023874
3261 27069.202384443044 0.1628490278639985 27068.83400084442 0.2055345707600331
3262 27215.56537163356 0.1628321796112446 27215.197021689382 0.20551776456329165
3263 27106.259323295802 0.16281529004615536 27105.891007135033 0.20550087072391504
3264 27101.244467661694 0.16279844903218474 27100.876185168232 0.20548404442872045
3265 27169.79298133993 0.16278164895762567 27169.42473241839 0.20546727258625938
3266 27033.46683877889 0.1627648200488321 27033.098623523998 0.20545043484558576
3267 27136.921435709563 0.16274807516584291 27136.55325390857 0.20543372582740585
3268 27063.94610328329 0.16273130490977983 27063.577955020854 0.20541695752924705
3269 27039.64768178608 0.16271457364520917 27039.27956697249 0.20540023994267703
3270 27099.330572306488 0.16269788212678288 27098.962490848768 0.205383575593916
3271 26988.78144902483 0.16268117000352816 26988.413400994912 0.20536685991429682
3272 27057.813062337154 0.16266452894163358 27057.44504755763 0.20535025057894282
3273 27007.856284797723 0.16264787298926692 27007.488303323815 0.20533360092062694
3274 26976.113402699662 0.1626312497934802 26975.74545445855 0.20531699131816444
3275 27021.83497100651 0.16261466470389987 27021.467055909376 0.20530043243112467
3276 26933.96787141033 0.16259806523295595 26933.59998951141 0.2052838336862715
3277 26977.81262255924 0.16258152691533692 26977.444773708132 0.20526732419411856
3278 26940.426401225228 0.16256498141491665 26940.058585455572 0.20525078824155935
3279 26908.26408558184 0.162548463983507 26907.896302833084 0.20523428477003422
3280 26939.323417637137 0.1625319829089665 26938.955667825187 0.2052178290422723
3281 26869.121118449606 0.1625154926361736 26868.75340161384 0.2052013431293354
3282 26895.792839714468 0.16249905522355804 26895.425155726844 0.20518493240214813
3283 26864.045088141545 0.1624826167504857 26863.677437018767 0.20516850602925094
3284 26834.561100484596 0.16246620277528076 26834.19348217513 0.20515210668807765
3285 26852.738377669946 0.1624498230466578 26852.370792095404 0.20513575149719612
3286 26795.14846019448 0.16243343890011364 26794.78090738067 0.20511937490632995
3287 26810.500090379028 0.16241710035721005 26810.132570217207 0.20510306146256543
3288 26780.570266882598 0.16240076560411557 26780.202779376174 0.20508674082085215
3289 26754.3495607391 0.16238445288899317 26753.98210584254 0.2050704436720749
3290 26762.259533472385 0.16236817181307123 26761.89211111421 0.2050541863597649
3291 26713.243178469762 0.16235189084057644 26712.875788663143 0.20503791577549188
3292 26720.96502142333 0.16233564918554544 26720.59766407604 0.20502169810547846
3293 26691.210928182645 0.1623194149331722 26690.843603288187 0.20500547952673553
3294 26667.63861631616 0.1623032013062368 26667.271323832265 0.20498928258716323
3295 26667.71462912438 0.16228701634597092 26667.347368987343 0.20497312069318763
3296 26624.517579260148 0.162270835603714 26624.15035147173 0.2049569528150841
3297 26626.654897739052 0.1622546889347057 26626.28770222069 0.20494082943010747
3298 26596.65448386936 0.16223855212758406 26596.28732060773 0.20492470950161898
3299 26574.804651136343 0.16222243534773478 26574.437520090374 0.20490861061843876
3300 26568.893135464896 0.16220634418386096 26568.526036578758 0.20489254195611187
3301 26529.84319989413 0.16219026074815873 26529.47613315988 0.20487647350403904
3302 26527.4293225093 0.1621742071839187 26527.062287859255 0.20486044286016272
3303 26497.273663432192 0.16215816499821167 26496.90666084869 0.20484441850252527
3304 26476.347183095713 0.1621421427302192 26475.980212537655 0.2048284153265417
3305 26465.70206153656 0.1621261432364373 26465.335122955385 0.2048124379407815
3306 26429.8414779634 0.16211015426826086 26429.474571343388 0.2047964657419346
3307 26423.40844388621 0.16209419189553093 26423.041569168137 0.20478052617392067
3308 26393.301705647737 0.16207824175970117 26392.93486281132 0.2047645946583856
3309 26372.744028636207 0.16206231161147297 26372.37721763989 0.2047486847066838
3310 26358.1949952371 0.16204640179788748 26357.828216038513 0.20473279679021444
3311 26324.94514675657 0.16203050460420038 26324.578399334103 0.20471691786384225
3312 26314.840207212368 0.16201463146504255 26314.473491513327 0.20470106757642217
3313 26284.937303104583 0.161998771038511 26284.570619107057 0.20468522648514875
3314 26264.39544679943 0.16198293062494556 26264.028794461563 0.20466940724049376
3315 26246.53558705412 0.16196710858750946 26246.168966338475 0.2046536070605339
3316 26215.47198168727 0.16195130065340965 26215.10539256796 0.20463781866049682
3317 26202.008715604847 0.1619355147664076 26201.642158034312 0.2046220557672286
3318 26172.387999436272 0.16191974189638667 26172.021473391454 0.2046063029237904
3319 26151.62451527446 0.16190398889810687 26151.258020713638 0.2045905719242208
3320 26130.945982349367 0.16188825278800617 26130.5795192388 0.2045748577787708
3321 26101.682614323236 0.16187253177785588 26101.316182634066 0.20455915739095162
3322 26085.1891021922 0.16185683117375546 26084.82270188105 0.2045434799722555
3323 26055.876798084166 0.1618411438486294 26055.510429126945 0.20452781336874926
3324 26034.70155431383 0.16182547605001474 26034.335216669515 0.20451216826535093
3325 26011.666408406847 0.1618098240614632 26011.30010204432 0.20449653846670054
3326 25983.815697094396 0.16179418779961963 25983.44942198282 0.20448092377744445
3327 25964.635342174926 0.16177857055506456 25964.269098274435 0.20446532993457583
3328 25935.633660422194 0.1617629668654249 25935.267447707658 0.20444974767177185
3329 25913.87077285758 0.1617473821709595 25913.504591289155 0.20443418625428747
3330 25888.93199155824 0.16173181254037386 25888.56584110657 0.20441863912966074
3331 25862.10425411395 0.1617162589846471 25861.738134746978 0.20440310798513275
3332 25840.583724839908 0.16170072324609894 25840.21763652078 0.20438759587915542
3333 25811.884622535632 0.16168520135773481 25811.518565238148 0.2043720961260411
3334 25789.36876579384 0.1616696977933611 25789.002739479718 0.20435661632679422
3335 25762.962765257333 0.1616542088033312 25762.5967698983 0.20434115022645638
3336 25736.780151863706 0.16163873602107726 25736.414187427086 0.20432570059754598
3337 25713.259388153794 0.1616232800178675 25712.893454605302 0.20431026847194103
3338 25684.843891804587 0.16160783815644242 25684.477989116986 0.20429484944388415
3339 25661.43296047807 0.1615924138637745 25661.067088614873 0.20427944933155517
3340 25633.96087781383 0.1615770038475617 25633.595036747345 0.20426406263776933
3341 25608.07305843601 0.16156160999924102 25607.707248133414 0.20424869259718628
3342 25582.880032668938 0.16154623204792248 25582.514253098103 0.20423333878706487
3343 25554.710261156837 0.1615308684927092 25554.34451228961 0.2042179987381174
3344 25530.30254925308 0.1615155217215058 25529.93683105485 0.20420267650891627
3345 25502.11089102142 0.16150018906591745 25501.745203464714 0.20418736764218215
3346 25476.208290963114 0.16148487239657067 25475.842634015364 0.20417207535378842
3347 25449.65595016577 0.16146957089921937 25449.290323796584 0.20415679828534375
3348 25421.66748157337 0.16145428398260744 25421.30188575388 0.2041415355093537
3349 25396.215508274458 0.16143901308372618 25395.849942971894 0.20412628947846692
3350 25367.581377431994 0.16142375622968752 25367.215842618865 0.20411105689988177
3351 25341.405692607892 0.16140851506623413 25341.04018825221 0.20409584061672303
3352 25313.787813404553 0.16139328850476062 25313.42233947725 0.20408063879992314
3353 25285.88753502268 0.16137807661471992 25285.52209149443 0.2040654516361182
3354 25259.404414255347 0.16136288003357455 25259.039001095083 0.20405028022930957
3355 25230.527342953388 0.1613476974747338 25230.161960133475 0.20403512243971142
3356 25203.879781784308 0.16133253022624486 25203.514429273575 0.2040199805063679
3357 25175.463967734635 0.1613173771542436 25175.098645504957 0.20400485252338876
3358 25147.535405497252 0.1613022387379035 25147.17011351915 0.2039897393637818
3359 25120.0923770523 0.16128711500762227 25119.727115296188 0.20397464110803606
3360 25091.09335025594 0.16127200528800179 25090.728118694005 0.20395955664577936
3361 25063.840294150144 0.16125691044650753 25063.475092752196 0.20394448750139632
3362 25034.858414995528 0.16124182948000854 25034.493243734054 0.20392943199319608
3363 25006.773870412395 0.16122676304742867 25006.408729258055 0.20391439129054986
3364 24978.48945187548 0.16121171078108418 24978.1243407999 0.20389936480298132
3365 24949.417127990077 0.1611966724930703 24949.052046965342 0.2038843522425796
3366 24921.492010408907 0.1611816486332758 24921.12695940585 0.2038693544221214
3367 24892.13010871098 0.1611666384417851 24891.76508770246 0.20385437007555263
3368 24863.767067905756 0.1611516425694914 24863.402076862836 0.2038394003512395
3369 24834.789640849456 0.16113666045134 24834.42467974468 0.2038244443263042
3370 24805.633310044628 0.16112169223511555 24805.268378850113 0.20380950227970596
3371 24777.03321849858 0.16110673801214914 24776.668317186155 0.20379457441200477
3372 24747.42383191797 0.16109179731128878 24747.05896046071 0.20377965994962338
3373 24718.682062203 0.16107687064518303 24718.317220572553 0.2037647598005895
3374 24689.168787501738 0.16106195742140508 24688.803975671322 0.20374987299641567
3375 24659.876858918735 0.16104705796632815 24659.51207686065 0.20373500011758727
3376 24630.65289568739 0.16103217211120763 24630.28814337436 0.20372014091955526
3377 24600.872679050368 0.161017299657946 24600.507956455614 0.2037052950936969
3378 24571.68816775397 0.1610024409149895 24571.323474849858 0.203690463197334
3379 24541.78388829154 0.16098759538478394 24541.419225051734 0.203675644422544
3380 24512.28565868274 0.16097276343242806 24511.921025079893 0.2036608394147209
3381 24482.52733550463 0.16095794474538813 24482.162731512202 0.20364604768186095
3382 24452.60184112525 0.16094313933631318 24452.237266716642 0.2036312692736773
3383 24422.95427873089 0.1609283473042547 24422.589733879195 0.20361650438924198
3384 24392.77429413804 0.1609135683122758 24392.409778817233 0.20360175249190135
3385 24363.00173232627 0.16089880266015336 24362.637246509494 0.2035870141157857
3386 24332.817266811693 0.16088405000243416 24332.452810472983 0.20357228870997482
3387 24302.73298832558 0.16086931047488032 24302.368561438572 0.20355757653310763
3388 24272.64484654948 0.16085458400945835 24272.28044908797 0.203542877498704
3389 24242.264893249147 0.16083987044049658 24241.900525187346 0.20352819135894532
3390 24212.170643795987 0.16082516994511467 24211.806305107606 0.2035135184395866
3391 24181.66646606373 0.16081048223025587 24181.302156723224 0.2034988582759247
3392 24151.38821124144 0.16079580746546826 24151.023931222793 0.20348421118348933
3393 24120.915452534988 0.16078114548503394 24120.551201812596 0.20346957690856288
3394 24090.37079340824 0.16076649626150052 24090.006571956543 0.20345495543588504
3395 24059.938978783073 0.16075185983946957 24059.574786576366 0.20344034686613915
3396 24029.202498088518 0.16073723602543677 24028.83833510159 0.2034257509011589
3397 23998.69242515502 0.16072262495248282 23998.328291362275 0.203411167793912
3398 23967.909091784953 0.16070802643068743 23967.544987161276 0.20339659724840162
3399 23937.202486124264 0.1606934405128929 23936.838410644366 0.2033820393836662
3400 23906.450336607602 0.16067886713930007 23906.08629024634 0.20336749412295246
3401 23875.53963210207 0.16066430622272085 23875.1756148345 0.20335296134637712
3402 23844.773477508985 0.16064975782166585 23844.409489309983 0.2033384411795868
3403 23813.754215555433 0.16063522177948994 23813.39025640027 0.20332393338192492
3404 23782.870197695393 0.1606206981680064 23782.50626755912 0.20330943810285237
3405 23751.84083242273 0.16060618687205186 23751.476931280686 0.20329495517122564
3406 23720.783306179554 0.16059168788535375 23720.419434007064 0.20328048460261586
3407 23689.759879981935 0.16057720118840849 23689.396036754355 0.20326602638944838
3408 23658.56518039595 0.16056272668709612 23658.20136608887 0.2032515803960545
3409 23627.486260994105 0.16054826442589148 23627.122475582953 0.20323714672397705
3410 23596.23543871793 0.16053381428462604 23595.871682178455 0.20322272519293438
3411 23565.034949722565 0.1605193762960537 23564.671222030385 0.20320831588315588
3412 23533.77690087481 0.16050495038600165 23533.413202005733 0.20319391869339531
3413 23502.445044668268 0.16049053652224002 23502.08137459815 0.20317953359191485
3414 23471.164901427113 0.16047613470102157 23470.801260131815 0.20316516059712075
3415 23439.746363607985 0.1604617448326443 23439.382751063575 0.2031507995796021
3416 23408.39574607638 0.16044736694823028 23408.03216225882 0.2031364506155287
3417 23376.942389506068 0.1604330009543257 23376.578834391545 0.20312211356994345
3418 23345.48983502337 0.16041864685828908 23345.126308588035 0.20310778847726804
3419 23314.01968617376 0.16040430461278304 23313.656188393867 0.20309347528077415
3420 23282.47401957474 0.16038997417109482 23282.110550426645 0.20307917392305752
3421 23250.968197091915 0.16037565553703978 23250.604756551944 0.20306488443288653
3422 23219.363865647996 0.16036134862943982 23219.00045369267 0.20305060669505384
3423 23187.792810257823 0.16034705346532954 23187.429426863597 0.20303634075949625
3424 23156.15974532933 0.1603327699750201 23155.796390472824 0.20302208653044856
3425 23124.510172255017 0.1603184981461744 23124.146845912863 0.20300784400787744
3426 23092.855130557244 0.16030423795004603 23092.491832706128 0.20299361316437362
3427 23061.137948906453 0.16028998933435573 23060.774679523187 0.20297939393264205
3428 23029.447202126445 0.1602757523021899 23029.083961187804 0.20296518633816366
3429 22997.686364390367 0.16026152678606126 22997.32315187329 0.20295099028780408
3430 22965.941971091805 0.16024731278783286 22965.57878697321 0.20293680580472653
3431 22934.15681170297 0.1602331102575992 22933.79365595989 0.20292263282474304
3432 22902.352241610726 0.1602189191709819 22901.989114220225 0.2029084713268034
3433 22870.54653550307 0.16020473950802025 22870.183436442265 0.20289432129656787
3434 22838.691382226236 0.1601905712196561 22838.328311472345 0.202880182671072
3435 22806.855192493473 0.16017641430242446 22806.492150023707 0.20286605546363334
3436 22774.96762885353 0.16016226870336936 22774.60461464522 0.2028519396040018
3437 22743.088704108188 0.16014813441291817 22742.72571813868 0.2028378350952433
3438 22711.182716973133 0.16013401139344766 22710.81975921985 0.2028237418923471
3439 22679.257989757414 0.16011989961703357 22678.89506019783 0.20280965996715153
3440 22647.335425857746 0.1601057990650259 22646.972524469373 0.20279558930647737
3441 22615.373978536714 0.16009170969558328 22615.011105297162 0.20278152985802828
3442 22583.426899162037 0.1600776314985734 22583.064054048915 0.20276748162303188
3443 22551.443126708353 0.16006356443171119 22551.080309699373 0.20275344454783414
3444 22519.463357199347 0.16004950847992847 22519.100568272243 0.20273941862512065
3445 22487.466980993348 0.16003546361133644 22487.10422012592 0.202725403818545
3446 22455.454313895192 0.16002142979932005 22455.091581065295 0.20271140010075406
3447 22423.445626771994 0.16000740702411698 22423.082921957517 0.20269740745584608
3448 22391.408381722194 0.15999339525034542 22391.045704901106 0.20268342584110915
3449 22359.381619857817 0.1599793944641047 22359.018971008103 0.20266945525035637
3450 22327.330477470652 0.15996540462946465 22326.967856570383 0.2026554956396645
3451 22295.281130880907 0.15995142572981444 22294.91853790818 0.20264154699782236
3452 22263.22241293549 0.15993745773605622 22262.859847868465 0.20262760929234955
3453 22231.151961155363 0.1599235006238197 22230.78942397224 0.20261368249844222
3454 22199.085660422126 0.1599095543728345 22198.723151101156 0.20259976659834739
3455 22167.000720717708 0.15989561895212512 22166.6382392372 0.20258586155580582
3456 22134.923606158663 0.15988169434633567 22134.561152496954 0.2025719673609875
3457 22102.831557780344 0.15986778052363923 22102.469131915845 0.20255808397605077
3458 22070.74172252126 0.1598538774671452 22070.379324432404 0.20254421138814802
3459 22038.646947153276 0.15983998515003997 22038.284576818558 0.2025303495677166
3460 22006.546155346245 0.1598261035496655 22006.183812744202 0.20251649849187148
3461 21974.449329409872 0.1598122326460826 21974.087014519082 0.20250265814233107
3462 21942.342236768214 0.1597983724115531 21941.979949567314 0.20248882848745603
3463 21910.24218903462 0.1597845228300577 21909.879929502273 0.20247500951520922
3464 21878.133944233028 0.15977068387322593 21877.771712347963 0.20246120119269087
3465 21846.030076051567 0.1597568555239815 21845.66787179254 0.202447403505791
3466 21813.92429677982 0.15974303775777351 21813.562120125633 0.20243361642776492
3467 21781.81795343302 0.1597292305533479 21781.45580436253 0.2024198399372582
3468 21749.71611108993 0.159715433891244 21749.35398958202 0.20240607401578373
3469 21717.61047643853 0.1597016477466496 21717.24838247215 0.20239231863578527
3470 21685.512599111553 0.15968787210297775 21685.150532665666 0.2023785737833517
3471 21653.41157917951 0.1596741069350372 21653.049540233143 0.20236483943001835
3472 21621.31757910963 0.15966035222567285 21620.955567641842 0.20235111556071744
3473 21589.22447289745 0.15964660795230334 21588.862488887346 0.20233740215108315
3474 21557.135291237617 0.15963287409515123 21556.77333466434 0.20232369918142978
3475 21525.05198773121 0.15961915063508123 21524.690058573942 0.20231000663294266
3476 21492.969956075427 0.1596054375500355 21492.608054313394 0.20229632448184195
3477 21460.89705262481 0.15959173482301114 21460.53517823727 0.202282652712711
3478 21428.82533724979 0.15957804243155418 21428.463490216058 0.20226899130081982
3479 21396.76302370178 0.15956436035872912 21396.40120400119 0.202255340230679
3480 21364.704582645536 0.15955068858353055 21364.342790257473 0.20224169947974707
3481 21332.65365375084 0.15953702708771203 21332.291888654723 0.20222806903009874
3482 21300.61043831801 0.1595233758524576 21300.248700493295 0.20221444886268333
3483 21268.57274737551 0.15950973485809866 21268.211036801695 0.20220083895691845
3484 21236.545657059516 0.15949610408754736 21236.18397371613 0.20218723929648658
3485 21204.523776491096 0.15948248352057223 21204.162120357716 0.20217364985961017
3486 21172.513290438572 0.15946887314071112 21172.151661494798 0.20216007063082234
3487 21140.50973557591 0.15945527292830747 21140.14813380139 0.2021465015891108
3488 21108.516675797913 0.15944168286648758 21108.155101172328 0.20213294271807988
3489 21076.533298933955 0.1594281029369559 21076.17175143702 0.20211939399883244
3490 21044.55918604992 0.15941453312195172 21044.197665661384 0.2021058554132443
3491 21012.59710849992 0.15940097340464388 21012.23561519957 0.20209232694469806
3492 20980.643969655714 0.15938742376661733 20980.282503423376 0.20207880857376234
3493 20948.703964337285 0.15937388419196866 20948.34252515281 0.20206530028517095
3494 20916.773860022662 0.1593603546623525 20916.412447865943 0.2020518020594311
3495 20884.85681876111 0.1593468351619764 20884.495433612068 0.20203831388124627
3496 20852.95146446507 0.15933332567332423 20852.59010630366 0.20202483573234165
3497 20821.058640194668 0.15931982618010454 20820.69730900089 0.20201136759638053
3498 20789.179317974824 0.15930633666598235 20788.818013728698 0.20199790945688442
3499 20757.312276704964 0.1592928571140922 20756.950999386554 0.20198446129637188
3500 20725.459986900507 0.15927938750906295 20725.098736489897 0.20197102309978643
3501 20693.620398719802 0.15926592783388924 20693.25917519712 0.20195759484923845
3502 20661.79608608293 0.15925247807357973 20661.434889428325 0.2019441765301216
3503 20629.98551831089 0.15923903821159424 20629.624348504552 0.20193076812514804
3504 20598.190239364136 0.1592256082327766 20597.829096386282 0.20191736961926007
3505 20566.410042406496 0.1592121881214337 20566.048926237378 0.2019039809964096
3506 20534.645026005244 0.15919877786205044 20534.28393662514 0.20189060224076857
3507 20502.896325614045 0.15918537743975714 20502.53526300327 0.2018772333374942
3508 20471.16293647995 0.15917198683887354 20470.80190061884 0.20186387427030972
3509 20439.44670836199 0.159158606045023 20439.08569923092 0.20185052502503567
3510 20407.74634651432 0.15914523504273795 20407.38536409369 0.20183718558557737
3511 20376.063533397457 0.15913187381775634 20375.7025776677 0.20182385593778931
3512 20344.397516129087 0.1591185223551273 20344.036587070666 0.2018105360662745
3513 20312.74913472029 0.15910518064048942 20312.388232313693 0.20179722595655994
3514 20281.11861634293 0.1590918486594984 20280.75774056868 0.20178392559410804
3515 20249.505802451018 0.15907852639770254 20249.144953289655 0.20177063496412923
3516 20217.911772048246 0.1590652138412566 20217.550949480352 0.20175735405277387
3517 20186.335742854277 0.1590519109757763 20185.974946860457 0.20174408284520184
3518 20154.779096726106 0.15903861778771908 20154.41832728699 0.20173082132792233
3519 20123.2410584791 0.15902533426295676 20122.880315575352 0.20171756948637035
3520 20091.722698564885 0.15901206038807159 20091.36198217719 0.20170432730711127
3521 20060.223759982953 0.15899879614932427 20059.86307009203 0.2016910947760877
3522 20028.744657667437 0.15898554153332467 20028.383994254025 0.20167787187975744
3523 19997.285798835474 0.15897229652676167 19996.925161880343 0.20166465860464036
3524 19965.846993655607 0.15895906111627267 19965.486383139556 0.2016514549370907
3525 19934.42909749745 0.1589458352889228 19934.068513401297 0.20163826086411846
3526 19903.03164615535 0.15893261903145442 19902.671088459945 0.20162507637211222
3527 19871.65555990459 0.15891941233119866 19871.295028590812 0.20161190144838464
3528 19840.300477221877 0.15890621517511652 19839.939972270622 0.20159873607955545
3529 19808.96706203472 0.15889302755068416 19808.606583426917 0.20158558025303966
3530 19777.65528830518 0.1588798494451782 19777.29483602178 0.20157243395585223
3531 19746.36543495517 0.15886668084614156 19746.005008977147 0.20155929717538418
3532 19715.097837669295 0.15885352174120132 19714.737437977656 0.20154616989910448
3533 19683.852453005722 0.15884037211796226 19683.49207958149 0.20153305211437667
3534 19652.629849237626 0.15882723196436252 19652.269502061852 0.20151994380905927
3535 19621.429831550984 0.1588141012681285 19621.069510604746 0.20150684497059188
3536 19590.253012821482 0.1588009800174234 19589.892718085877 0.2014937555870811
3537 19559.09923108928 0.15878786820017965 19558.738962545434 0.20148067564618533
3538 19527.96898057067 0.15877476580469896 19527.608738199728 0.20146760513611903
3539 19496.86226283615 0.15876167281918138 19496.50204661929 0.2014545440448642
3540 19465.779363455265 0.1587485892320218 19465.419173373673 0.2014414923606693
3541 19434.720493536937 0.15873551503169947 19434.36032957183 0.20142845007186264
3542 19403.685728559474 0.15872245020670764 19403.3255906921 0.20141541716673697
3543 19372.675449674367 0.15870939474577195 19372.315337885986 0.20140239363391538
3544 19341.689596764347 0.15869634863752258 19341.32951103625 0.20138937946180194
3545 19310.72862115154 0.15868331187087933 19310.368561465028 0.2013763746392292
3546 19279.792441389505 0.15867028443465375 19279.432407725915 0.20136337915478925
3547 19248.881463307764 0.15865726631791396 19248.52145564845 0.20135039299745003
3548 19217.99568915639 0.15864425750968175 19217.635707482725 0.20133741615604267
3549 19187.135396120386 0.15863125799914896 19186.775440413767 0.20132444861963047
3550 19156.30072397511 0.15861826777555368 19155.940794216956 0.2013114903772978
3551 19125.491801070326 0.15860528682820824 19125.131897242078 0.2012985414181991
3552 19094.708892053786 0.15859231514655536 19094.349014136907 0.201285601731655
3553 19063.95201789644 0.15857935272003842 19063.592165872415 0.20127267130693136
3554 19033.221505851216 0.1585663995382837 19032.861679701542 0.20125975013355085
3555 19002.517343505566 0.158553455590882 19002.15754321177 0.20124683820092232
3556 18971.839845218325 0.1585405208676187 18971.480070761958 0.20123393549873045
3557 18941.18903377516 0.15852759535824967 18940.829285137785 0.201221042016559
3558 18910.56515604694 0.1585146790526974 18910.205433210143 0.20120815774422027
3559 18879.968307013496 0.15850177194089465 18879.608609958883 0.20119528267149453
3560 18849.398648210492 0.15848887401288692 18849.038976919688 0.20118241678830057
3561 18818.856347149373 0.15847598525878645 18818.49670160403 0.20116956008462147
3562 18788.34149451077 0.15846310566875835 18787.98187469255 0.20115671255047937
3563 18757.854305452376 0.15845023523308616 18757.494711342966 0.2011438741760475
3564 18727.394831166355 0.1584373739420614 18727.03526274746 0.20113104495146528
3565 18696.963300874086 0.158424521786122 18696.603758127432 0.2011182248670705
3566 18666.55975926285 0.1584116787556983 18666.20024217018 0.201105413913142
3567 18636.184419882375 0.15839884484136466 18635.824928425456 0.20109261208015392
3568 18605.837346259992 0.15838602003370067 18605.4778804206 0.2010798193585441
3569 18575.518716501265 0.15837320432340296 18575.159276261205 0.20106703573890172
3570 18545.228627131106 0.1583603977012052 18544.869212472193 0.2010542612118331
3571 18514.96721270562 0.1583476001579199 18514.60782360969 0.20104149576803373
3572 18484.73460522189 0.15833481168443123 18484.37524167081 0.20102873939827476
3573 18454.53089891237 0.15832203227166872 18454.171560888004 0.20101599209336116
3574 18424.356253129037 0.15830926191065794 18423.99694061328 0.2010032538442162
3575 18394.210734372264 0.15829650059245 18393.85144734703 0.20099052464176362
3576 18364.094513635842 0.1582837483082017 18363.735252083057 0.2009778044770629
3577 18334.007647546136 0.15827100504909003 18333.648411447746 0.2009650933411663
3578 18303.950300543816 0.15825827080639374 18303.591089881786 0.20095239122525602
3579 18273.92253668114 0.15824554557141837 18273.56335143745 0.2009396981205187
3580 18243.92449917909 0.15823282933555824 18243.565339335735 0.20092701401824994
3581 18213.956270731338 0.15822012209024713 18213.597136270335 0.20091433890977242
3582 18184.01796657756 0.15820742382699104 18183.658857480947 0.20090167278649035
3583 18154.109690460682 0.15819473453734967 18153.750606710506 0.20088901563986025
3584 18124.231531607944 0.1581820542129385 18123.87247318627 0.20087636746139326
3585 18094.38360945431 0.15816938284543988 18094.024576343225 0.20086372824267523
3586 18064.565995285335 0.1581567204265777 18064.206987466932 0.20085109797532433
3587 18034.77881483219 0.1581440669481519 18034.41983228859 0.20083847665104954
3588 18005.02213138058 0.15813142240199546 18004.66317409392 0.20082586426157822
3589 17975.296067676107 0.15811878678002048 17974.937135628526 0.2008132607987348
3590 17945.60068724087 0.15810616007416936 17945.24178041454 0.20080066625435877
3591 17915.936103313496 0.158093542276461 17915.5772216906 0.2007880806203821
3592 17886.302384614704 0.15808093337894802 17885.943528177435 0.20077550388875892
3593 17856.699631683758 0.15806833337375106 17856.34080041433 0.20076293605152276
3594 17827.127920322167 0.15805574225303234 17826.769114202812 0.20075037710074237
3595 17797.587337833123 0.15804316000901103 17797.228556846087 0.2007378270285489
3596 17768.077966799527 0.15803058663395678 17767.719210927065 0.20072528582712382
3597 17738.599882492024 0.1580180221201859 17738.241151716415 0.2007127534886947
3598 17709.153172583337 0.15800546646007174 17708.794466886873 0.20070023000555146
3599 17679.7379026467 0.15799291964602705 17679.379222011685 0.20068771537001825
3600 17650.354162808213 0.15798038167052525 17649.99550721697 0.20067520957448837
3601 17621.002012059358 0.1579678525260749 17620.64338149422 0.20066271261138327
3602 17591.6815397481 0.15795533220524557 17591.322934191423 0.2006502244731947
3603 17562.392801742542 0.1579428207006412 17562.03422117669 0.20063774515244182
3604 17533.135883350154 0.15793031800492405 17532.777327757507 0.20062527464171057
3605 17503.910840446086 0.15791782411079228 17503.55230980904 0.20061281293361685
3606 17474.717751726268 0.15790533901099832 17474.359246027234 0.20060036002083811
3607 17445.556675177526 0.15789286269833258 17445.19819439893 0.20058791589608568
3608 17416.42768158767 0.15788039516563554 17416.06922571195 0.20057548055212562
3609 17387.33083175219 0.1578679364057881 17386.972400761802 0.20056305398176297
3610 17358.26618865634 0.15785548641171665 17357.90778253375 0.20055063617785054
3611 17329.23381532139 0.15784304517639047 17328.875434049078 0.20053822713328487
3612 17300.23376809265 0.15783061269282014 17299.875411653116 0.2005258268410037
3613 17271.26611086503 0.1578181889540613 17270.907779240784 0.20051343529399263
3614 17242.330894952036 0.157805773953207 17241.972588125598 0.2005010524852731
3615 17213.428183626653 0.15779336768339683 17213.069901580562 0.20048867840791723
3616 17184.55802467365 0.157780970137805 17184.19976739046 0.20047631305502894
3617 17155.720479519507 0.1577685813096527 17155.36224698178 0.20046395641976408
3618 17126.91559356102 0.1577562011921942 17126.557385751334 0.20045160849530816
3619 17098.143425540336 0.15774382977872958 17097.78524244128 0.200439269274898
3620 17069.404019234946 0.1577314670625919 17069.045860829134 0.20042693875179968
3621 17040.69743018532 0.15771911303715827 17040.33929645536 0.2004146169193283
3622 17012.02370106828 0.15770676769583886 17011.665591996814 0.2004023037708296
3623 16983.382883879614 0.15769443103208586 16983.024799449282 0.2003899992996948
3624 16954.7750205872 0.157682103039385 16954.41696078066 0.20037770349934744
3625 16926.200159411288 0.15766978371126172 16925.842124211213 0.20036541636325322
3626 16897.65834187156 0.15765747304127573 16897.300331260634 0.2003531378849118
3627 16869.149612339115 0.15764517102302392 16868.791626300033 0.2003408680578616
3628 16840.674011957817 0.15763287765013828 16840.31605047329 0.20032860687567658
3629 16812.23158139168 0.15762059291628588 16811.873644444433 0.20031635433196662
3630 16783.822361245235 0.15760831681516901 16783.464448818 0.20030411042037793
3631 16755.446388841072 0.15759604934052338 16755.088500916598 0.20029187513459037
3632 16727.103703897817 0.15758379048612006 16726.745840458865 0.2002796484683208
3633 16698.794340875407 0.1575715402457618 16698.436501904744 0.20026743041531755
3634 16670.518338228136 0.1575592986132868 16670.160523708553 0.2002552209693662
3635 16642.275727990618 0.15754706558256354 16641.91793790491 0.20024302012428236
3636 16614.066547051647 0.1575348411474956 16613.708781382626 0.20023082787391858
3637 16585.89082536135 0.1575226253020158 16585.53308409184 0.2002186442121562
3638 16557.74859805451 0.15751041804009158 16557.390881167335 0.20020646913291326
3639 16529.63989321239 0.15749821935571875 16529.282200690403 0.20019430263013546
3640 16501.564744141597 0.1574860292429269 16501.207075967657 0.20018214469780468
3641 16473.52317717735 0.1574738476957734 16473.165533334326 0.2001699953299296
3642 16445.515223785776 0.15746167470834863 16445.157604256547 0.20015785452055423
3643 16417.540908645882 0.1574495102747704 16417.18331341334 0.20014572226374916
3644 16389.60026137916 0.15743735438918824 16389.242690426217 0.20013359855361912
3645 16361.693305099023 0.1574252070457787 16361.335758408593 0.20012148338429478
3646 16333.82006757319 0.15741306823874945 16333.4625451282 0.20010937674994025
3647 16305.980570438345 0.15740093796233462 16305.623072221739 0.2000972786447453
3648 16278.174839612802 0.15738881621079823 16277.817365607529 0.2000851890629318
3649 16250.402895319976 0.15737670297843073 16250.045445508998 0.2000731079987472
3650 16222.664761656533 0.15736459825955149 16222.307336022828 0.2000610354464701
3651 16194.960457469173 0.15735250204850562 16194.603055995723 0.20004897140040395
3652 16167.290005098826 0.1573404143396668 16166.932627768632 0.20003691585488267
3653 16139.65342200181 0.15732833512743347 16139.296068797878 0.2000248688042648
3654 16112.050728873324 0.15731626440623225 16111.693399778676 0.20001283024293845
3655 16084.48194173402 0.15730420217051394 16084.124636731685 0.20000080016531532
3656 16056.947079758065 0.1572921484147565 16056.589798831084 0.1999887785658367
3657 16029.446157487004 0.1572801031334619 16029.08890061843 0.19997676543896653
3658 16001.979192677278 0.15726806632115875 16001.621959850178 0.19996476077919778
3659 15974.546198374432 0.15725603797239848 15974.18898957188 0.19995276458104552
3660 15947.147190996855 0.15724401808175906 15946.790006201933 0.199940776839053
3661 15919.78218209528 0.1572320066438408 15919.425021291087 0.1999287975477854
3662 15892.451186815266 0.15722000365326946 15892.094049984911 0.19991682670183522
3663 15865.15421521087 0.15720800910469312 15864.79710233747 0.19990486429581608
3664 15837.891281242502 0.15719602299278446 15837.534192309186 0.19989291032436904
3665 15810.662393429931 0.15718404531223773 15810.305328419836 0.19988096478215497
3666 15783.467564673318 0.15717207605777175 15783.110523569596 0.1998690276638622
3667 15756.30680188111 0.1571601152241259 15755.949784666922 0.1998570989641978
3668 15729.180117055017 0.15714816280606395 15728.823123713533 0.1998451786778961
3669 15702.087515382835 0.15713621879836934 15701.730545897237 0.19983326679970956
3670 15675.029008149457 0.15712428319584976 15674.672062502936 0.1998213633244176
3671 15648.00459870088 0.1571123559933315 15647.647676876639 0.19980946824681645
3672 15621.014297799824 0.15710043718566555 15620.657399781077 0.19979758156172986
3673 15594.058106800208 0.1570885267677197 15593.701232570176 0.1997857032639966
3674 15567.136036182883 0.1570766247343869 15566.7791857248 0.19977383334848406
3675 15540.248085096038 0.15706473108057617 15539.891258393149 0.19976197181007246
3676 15513.394264055756 0.15705284580122134 15513.037461091311 0.19975011864367148
3677 15486.57456970087 0.1570409688912709 15486.217790458133 0.19973827384420192
3678 15459.789013000856 0.15702910034569942 15459.432257463104 0.19972643740661525
3679 15433.037587657907 0.1570172401594935 15432.680855808423 0.19971460932587096
3680 15406.32030566738 0.15700538832766767 15405.963597489454 0.19970278959696222
3681 15379.637157179215 0.15699354484524566 15379.280472656154 0.19969097821488582
3682 15352.988156000109 0.156981709707281 15352.631495115225 0.19967917517467587
3683 15326.373287870407 0.15696988290883349 15326.016650607027 0.19966738047136504
3684 15299.792569477338 0.15695806444499522 15299.435955818793 0.1996555941000282
3685 15273.245980949905 0.15694625431086048 15272.88939087954 0.19964381605573223
3686 15246.73354333604 0.15693445250155996 15246.376976837206 0.19963204633359297
3687 15220.25522946215 0.15692265901222055 15219.898686518207 0.19962028492870887
3688 15193.811066801944 0.15691087383801144 15193.454547396268 0.1996085318362377
3689 15167.401018479326 0.1568990969740905 15167.0445225953 0.19959678705130704
3690 15141.025121318784 0.15688732841566577 15140.668648939798 0.19958505056911752
3691 15114.683325293967 0.15687556815792372 15114.326876403424 0.19957332238482245
3692 15088.375680774952 0.15686381619611234 15088.019255356263 0.19956160249366783
3693 15062.102119601981 0.1568520725254434 15061.745717638565 0.19954989089082772
3694 15035.862711743262 0.15684033714120696 15035.50633321855 0.1995381875715975
3695 15009.657363659113 0.15682861003863593 15009.301008556542 0.1995264925311658
3696 14983.486173731379 0.1568168912130657 14983.129842034401 0.19951480576488276
3697 14957.349012417239 0.1568051806597446 14956.992704109312 0.199503127267943
3698 14931.24601945511 0.15679347837405844 14930.8897345197 0.1994914570357606
3699 14905.177013619183 0.15678178435126328 14904.820752039768 0.199479795063523
3700 14879.142195149569 0.15677009858680313 14878.785956909634 0.19946814134672236
3701 14853.141307837406 0.15675842107593038 14852.78509292045 0.19945649588052053
3702 14827.174640947458 0.15674675181415954 14826.818449336983 0.1994448586605083
3703 14801.24182841929 0.1567350907967226 14800.885660098811 0.19943322968179458
3704 14775.343291358853 0.15672343801922378 14774.987146311893 0.19942160894010133
3705 14749.478501291724 0.15671179347684955 14749.122379501816 0.19940999643044297
3706 14723.648075926678 0.15670015716532262 14723.291977377363 0.19939839214872165
3707 14697.851244536529 0.15668852907974687 14697.49516921136 0.19938679608979545
3708 14672.088920157434 0.1566769092160084 14671.732868039968 0.19937520824982202
3709 14646.359967612168 0.15666529756907108 14646.003938685975 0.1993636286234077
3710 14620.665746891187 0.156653694135054 14620.309741139845 0.1993520572070822
3711 14595.004569996734 0.15664209890869324 14594.64858740383 0.1993404939950543
3712 14569.37847841441 0.1566305118864486 14569.022518963538 0.19932893898440626
3713 14543.784938879848 0.15661893306269226 14543.429002554616 0.19931739216872169
3714 14518.22703976954 0.15660736243439372 14517.871126553558 0.19930585354591843
3715 14492.700945300576 0.15659579999534823 14492.345055177471 0.19929432310859949
3716 14467.211364064175 0.15658424574330074 14466.855497017576 0.19928280085596295
3717 14441.75243771645 0.15657269967113394 14441.39659373 0.19927128677907038
3718 14416.331401071011 0.15656116177778995 14415.975580128355 0.199259780879105
3719 14390.939231308954 0.15654963205470523 14390.583433393755 0.19924828314469625
3720 14365.587131333396 0.156538110502692 14365.231356429313 0.19923679358013718
3721 14340.26109016458 0.1565265971108874 14339.9053382553 0.19922531217019943
3722 14314.978589496452 0.15651509188305457 14314.622860565645 0.1992138389240926
3723 14289.717697462323 0.15650359480465642 14289.361991493699 0.1992023738204338
3724 14264.505903232957 0.15649210588415577 14264.150220210198 0.19919091687627116
3725 14239.308605345643 0.15648062510111052 14238.952945252482 0.1991794680603406
3726 14214.169358638597 0.15646915247153087 14213.813721458724 0.19916802740228662
3727 14189.03315023656 0.15645768796542522 14188.67753595374 0.19915659485487616
3728 14163.96951081703 0.1564462316110204 14163.613919414951 0.19914517046815003
3729 14138.890308955324 0.15643478336278055 14138.534740417792 0.1991337541688927
3730 14113.907372090358 0.15642334326885587 14113.551826401048 0.19912234604041534
3731 14088.878452873927 0.15641191125823897 14088.522930016701 0.19911094596693785
3732 14063.984734338264 0.1564004874118096 14063.629234296764 0.19909955408643237
3733 14038.994925389314 0.15638907161653873 14038.639448147484 0.199088170212912
3734 14014.20472439413 0.15637766400745695 14013.849269935548 0.19907679457478736
3735 13989.23531153429 0.15636626440173923 13988.879879843018 0.19906542686947898
3736 13964.572766761883 0.1563548730246349 13964.217357821382 0.1990540674760715
3737 13939.592167982886 0.156343489576606 13939.236781777414 0.19904271589704164
3738 13915.098262327254 0.15633211443424674 13914.742898840055 0.19903137276422542
3739 13890.052801916037 0.15632074710153562 13889.697461131685 0.19902003725195003
3740 13865.79753283791 0.1563093882106792 13865.442214739282 0.1990087104189089
3741 13840.595363788092 0.1562980369326646 13840.240068360275 0.19899739088334628
3742 13816.699015937083 0.15628669433431136 13816.343743162319 0.19898608042968982
3743 13791.181934253986 0.1562753590185173 13790.82668411824 0.19897477672757322
3744 13767.85248455784 0.1562640327959795 13767.49725704224 0.19896348280349876
3745 13741.746222698896 0.1562527132940327 13741.391017790904 0.19895219469820613
3746 13719.34550384576 0.15624140360496708 13718.990321524576 0.1989409175779649
3747 13692.17155305061 0.15623009966985318 13691.816393306271 0.19892964466817925
3748 13671.33297958796 0.15621880680338254 13670.97784239631 0.1989183848454113
3749 13642.251248100787 0.15620751801300684 13641.896133456336 0.19890712643754876
3750 13624.090526288257 0.156196242492182 13623.735434160968 0.19889588479627568
3751 13591.61695096423 0.15618496811187343 13591.261881356444 0.19888463967502773
3752 13578.111438051063 0.1561737108785416 13577.756390922386 0.19887341779814394
3753 13539.608257752381 0.15616244961229692 13539.253233118958 0.19886218381136647
3754 13534.283991166812 0.1561512123626091 13533.92898896991 0.19885098454045178
3755 13485.034466530416 0.15613996190047205 13484.679486810672 0.19883975784388458
3756 13494.217801856928 0.15612874769734938 13493.86284452293 0.19882858630102893
3757 13425.737372986294 0.1561175038872166 13425.38243812243 0.19881735997632954
3758 13460.849067636482 0.15610631828499794 13460.494155092756 0.19880622544022192
3759 13357.786698320593 0.15609507360891134 13357.431808260031 0.1987949869523832
3760 13439.57309437373 0.15608392673083363 13439.218226540675 0.19878390632324577
3761 13273.998814719855 0.1560726674870714 13273.643969419549 0.19877263281799226
3762 13440.387946126162 0.1560615778862221 13440.033122911222 0.19876163705536457
3763 13161.221209824047 0.15605027895357007 13160.866409258473 0.1987502866197294
3764 13482.0161656541 0.15603928083288338 13481.661386940492 0.19873943277611664
3765 12995.423669521993 0.1560278959086933 12995.068913697947 0.19872792813636986
3766 13600.006941498352 0.15601705270343877 13599.652207123669 0.19871732198004652
3767 12733.142503237423 0.15600549609353462 12732.787792221266 0.19870552006250022
3768 13863.14287326036 0.15599492613160265 13862.788182975457 0.19869535877031483
3769 12297.953120183573 0.15598303904490365 12297.59845415028 0.19868299424742944
3770 14407.728568570305 0.15597296384133597 14407.373921959843 0.19867364662043926
3771 11565.247408384988 0.1559604540724929 11564.8927877005 0.1986602304158838
3772 15509.214843088796 0.15595128599733155 15508.860239420637 0.1986523821611634
3773 10374.214076922088 0.155937633049505 10373.85950224935 0.1986370396881563
3774 17704.704160617857 0.15593010880796787 17704.349598594832 0.19863191421706616
3775 8689.204747467285 0.15591449177547995 8688.850219724087 0.19861325142224545
3776 21714.817687244748 0.1559097097674085 21714.463164861725 0.19861267325709844
3777 7092.366184615794 0.15589137000961117 7092.011703903805 0.19858934197946876
3778 26226.410163903554 0.15588990102902137 26226.055679733352 0.19859426917194378
3779 6571.5135280807 0.1558700062323141 6571.159089984277 0.19856809019082852
3780 22709.32554473096 0.155868921380431 22708.971102196887 0.1985736126929512
3781 8134.361398475698 0.1558524890977605 8134.006992819544 0.1985531670549827
3782 11098.223778870353 0.15584507264178665 11097.869385822105 0.19854797560624718
3783 15362.723230518906 0.15583657370100298 15362.36885284197 0.1985411032347347
3784 6442.811233497842 0.155821243393536 6442.45688961142 0.19852264302839265
3785 17377.990991192077 0.1558171472300651 17377.63665076036 0.19852328448593132
3786 7482.604310208277 0.15580181036782562 7482.250003484908 0.19850491300103507
3787 9301.483372039082 0.15579303586721302 9301.12908130066 0.19849770255430568
3788 13184.354051663087 0.15578422916329485 13183.999776866965 0.19849056695747566
3789 6082.1209247896095 0.15576907138803026 6081.766683019475 0.19847269874693693
3790 12822.380616047949 0.1557626615779239 12822.026383657994 0.19846972837632
3791 8062.009183333801 0.1557491443879239 8061.6549794148605 0.19845477455275368
3792 7066.5081858075755 0.15573739031437986 7066.154005537267 0.19844287999451524
3793 12160.542371132944 0.15572911193467354 12160.188205062914 0.19843695809510473
3794 6091.52915007041 0.15571402424263256 6091.175016505394 0.1984195407732482
3795 9159.041818694759 0.15570479268750842 9158.687701775507 0.19841212656485474
3796 9202.101805104921 0.15569333222754234 9201.747710790363 0.19840098232952325
3797 5977.8200578881715 0.15567925732250834 5977.4659931492615 0.19838548158725186
3798 10311.503898818755 0.1556703369786413 10311.149849705267 0.19837877650958086
3799 6925.20905743667 0.15565655121465283 6924.855037040822 0.19836384463401982
3800 6869.5045420366205 0.1556443391014901 6869.150546025834 0.19835167168476905
3801 9675.80931003081 0.15563409185612134 9675.455333082575 0.19834285637992918
3802 5988.824792449955 0.155619562572892 5988.470846074347 0.1983268130350692
3803 8102.740747990251 0.1556086770415409 8102.386822288491 0.19831702471839552
3804 8163.951824884227 0.1555965996734406 8163.597923075325 0.19830520922870107
3805 6018.432688957439 0.15558261272061522 6018.078816130503 0.1982902142150374
3806 8828.89543960803 0.15557198648879875 8828.541586658903 0.19828096263917186
3807 6880.193954523797 0.15555849812272532 6879.840129189011 0.19826683666351722
3808 6655.323531240062 0.15554559532376455 6654.9697318680755 0.19825377666242897
3809 8663.161141551494 0.15553432749299792 8662.80736372809 0.1982434959127099
3810 6258.118728254648 0.1555202753894276 6257.764979495954 0.19822848330349038
3811 7517.666055815315 0.1555082887526284 7517.312330487237 0.19821703932541027
3812 7913.291746623331 0.15549598928093109 7912.938045596005 0.1982050380451332
3813 6261.356047879242 0.15548217250577043 6261.00237522896 0.1981904777770892
3814 8142.537274700493 0.15547054155268422 8142.183624492929 0.19817966601157158
3815 7133.335201082875 0.15545735105509156 7132.981577566893 0.1981661649269215
3816 6714.799850945657 0.15544421063799083 6714.446253951556 0.19815278346279444
3817 8245.594039233243 0.1554323558535995 8245.240465286452 0.1981415909376402
3818 6684.768372871178 0.15541874949234324 6684.414826735063 0.1981273866235589
3819 7368.205152538213 0.15540628825614597 7367.851631085011 0.19811516494568396
3820 7907.052465109111 0.1553938805218286 7906.6989682180265 0.19810301056257376
3821 6660.199539864135 0.15538038893107303 6659.846070480086 0.19808899511730002
3822 7911.132900385197 0.15536829695814 7910.779454704496 0.19807738374294517
3823 7439.417067807646 0.15535534998363787 7439.063648180091 0.198064277571204
3824 6986.424896837691 0.15534232017882255 6986.071503488371 0.19805102914219183
3825 8118.0124075140375 0.15533020534986103 8117.659037967467 0.198039341220895
3826 7129.692207394085 0.1553169972375495 7129.338864647132 0.19802574971571713
3827 7488.301945705156 0.15530448395239635 7487.94862787316 0.19801334804367868
3828 7989.919593800507 0.15529208498753744 7989.56630059175 0.19800112376922216
3829 7107.753430465748 0.15527897643163727 7107.400163832674 0.1979876566427518
3830 7934.9316233195 0.15526679072606975 7934.578380762079 0.1979757666951933
3831 7718.593611677399 0.15525408194118637 7718.2403946421655 0.19796295329257202
3832 7353.483895382326 0.1552413290450587 7353.130704011266 0.19795004201561833
3833 8148.925373890023 0.15522919430471974 8148.572206515203 0.19793818051567819
3834 7523.606322359269 0.15521635395706634 7523.253180927411 0.19792507790014727
3835 7739.146315995182 0.15520400561339162 7738.793199189426 0.19791280014320495
3836 8113.364644623158 0.1551917254961043 8113.011552274485 0.19790062317592738
3837 7527.73521124168 0.1551790058711544 7527.3821445755075 0.19788766030177754
3838 8086.5087771678745 0.15516692601746435 8086.15573446386 0.1978757779971248
3839 7959.775938381616 0.1551544771055333 7959.422920664203 0.19786324030680397
3840 7728.87236873358 0.15514205720917384 7728.519375954499 0.19785072187128624
3841 8261.952181171418 0.15513004164358984 8261.599212248871 0.19783888090297416
3842 7853.824883067469 0.1551175546108529 7853.471939309083 0.19782620377537447
3843 8026.972502196206 0.15510545728638636 8026.61958257111 0.19781416780903135
3844 8256.364029392867 0.15509336605227875 8256.011133901935 0.1978021248804574
3845 7892.124267009708 0.15508102291904127 7891.771396367271 0.1977896195176959
3846 8283.698015407635 0.15506913458427862 8283.345168402318 0.1977778707340082
3847 8171.652645164494 0.15505696262232158 8171.299822586922 0.19776561494902578
3848 8068.924983888114 0.1550448808031616 8068.572185524199 0.19775348311216331
3849 8406.515723308301 0.15503304753077007 8406.162948503696 0.19774175707361077
3850 8131.2377243279925 0.15502090220540718 8130.884973954096 0.19772947169168828
3851 8299.010908033733 0.15500907628591076 8298.658181252044 0.19771770540360928
3852 8403.834134981482 0.15499720670496633 8403.481431929895 0.19770584488323156
3853 8199.489533988 0.15498521991934192 8199.136855011568 0.197693756514367
3854 8477.522114439902 0.15497354913609823 8477.169458706194 0.19768218457315886
3855 8361.390815734012 0.15496165949468782 8361.038183857338 0.19767021718006994
3856 8357.393785049777 0.1549498988775011 8357.041176707651 0.19765844324872286
3857 8550.355752457737 0.1549382701707362 8550.003167314444 0.19764687312277338
3858 8367.516701882263 0.1549264520648779 8367.164140473924 0.19763495627385985
3859 8529.689038806475 0.15491488885399463 8529.336500468027 0.197623449594014
3860 8544.115471005278 0.1549032526870446 8543.762955955235 0.1976117973550336
3861 8454.556271093044 0.15489159656673562 8454.203779409261 0.19760008721693662
3862 8642.785297373674 0.1548801431558323 8642.432828530642 0.1975886998743778
3863 8531.359214918588 0.1548685326995078 8531.006769362562 0.19757702332625396
3864 8589.787077638512 0.15485706555830772 8589.434655005001 0.19756556795238697
3865 8676.809391345832 0.15484564608315557 8676.456991527797 0.19755417195338534
3866 8568.78934304848 0.15483413590259296 8568.43696631254 0.1975426000363642
3867 8709.684872522614 0.15482281422425564 8709.332518381316 0.1975313270749533
3868 8670.909962913962 0.15481141344818194 8670.557631602434 0.19751989808065945
3869 8660.71157741255 0.15480005663314106 8660.359268832668 0.1975085232498922
3870 8771.234605481026 0.1547888106283548 8770.882319354934 0.19749731546234095
3871 8681.6559379044 0.15477746996257818 8681.303674508381 0.19748592605458296
3872 8766.632641057126 0.15476626267101512 8766.280400050888 0.19747474356782913
3873 8781.499001615899 0.15475505082201044 8781.14678303299 0.1974635320877456
3874 8736.599235211348 0.15474382360178815 8736.24703911252 0.19745227522659803
3875 8839.847098538417 0.1547327185970671 8839.49492461355 0.19744120627157402
3876 8782.563614889708 0.15472155012465008 8782.211463330577 0.1974300090056214
3877 8819.513858712948 0.15471045688355226 8819.161729334557 0.19741892150673498
3878 8865.448954891288 0.15469940707857247 8865.096847596538 0.197407887672468
3879 8810.892978214662 0.15468832114305217 8810.540893119904 0.1973967736150672
3880 8891.607185323917 0.15467733929968092 8891.255122166041 0.1973858185757696
3881 8866.753365238463 0.15466633203406505 8866.40132410599 0.19737480044033187
3882 8869.471609053315 0.15465535796240037 8869.119589873802 0.19736382154873391
3883 8927.177305914145 0.15464444764019458 8926.825308533891 0.1973529326130445
3884 8878.499764003169 0.1546335043511823 8878.14778852978 0.1973419690368721
3885 8932.203319444538 0.15462263828093317 8931.851365685936 0.1973311203204319
3886 8932.890473213309 0.15461177649857574 8932.538541176596 0.19732026021224086
3887 8915.648243954005 0.15460092481123014 8915.29633362878 0.19730940041601414
3888 8971.322971154292 0.15459013869840318 8970.971082380096 0.1972986354970173
3889 8935.90519718278 0.1545793321116126 8935.553330032935 0.19728781773299608
3890 8964.95401124154 0.15456857898364865 8964.602165587263 0.19727707529359637
3891 8981.71570928579 0.1545578479903276 8981.363885084389 0.19726635340997342
3892 8956.354253465588 0.15454711776282037 8956.002450731601 0.19725561622449445
3893 9002.05353942608 0.15453644634048608 9001.701758015943 0.1972449637982513
3894 8981.119991618636 0.15452576738670243 8980.768231569677 0.19723428157347156
3895 8991.410111730758 0.15451512491622144 8991.05837295961 0.19722364623396593
3896 9015.240671999714 0.15450451302953122 9014.888954439304 0.19721304738131368
3897 8989.777847003073 0.15449390004162197 8989.426150672462 0.19720243057049763
3898 9022.646363745458 0.15448333689344085 9022.294688524413 0.19719188415178762
3899 9013.618024344261 0.15447277624631495 9013.26637024172 0.19718132629616122
3900 9011.868091507333 0.1544622411581782 9011.516458469074 0.19717079710062177
3901 9036.013533546979 0.15445173942085616 9035.661921497222 0.1971603103355944
3902 9014.549808765205 0.15444123782436553 9014.198217718817 0.1971498085632156
3903 9035.27760712653 0.1544307777212243 9034.92603698527 0.19713936354092004
3904 9034.046964172125 0.15442032699571412 9033.695414925085 0.19712892004391822
3905 9025.952473812882 0.15440989504417046 9025.600945423668 0.19711849417117364
3906 9046.461339313899 0.15439949628507407 9046.109831706279 0.19710811133580802
3907 9030.048704623807 0.15438909986877744 9029.697217805693 0.19709771824464672
3908 9041.11201016999 0.15437873792733792 9040.760544061637 0.19708737042703808
3909 9043.731556883471 0.15436838983751752 9043.380111460834 0.19707703279942185
3910 9033.159434848809 0.15435805632833507 9032.808010086132 0.19706670634888315
3911 9048.48576422257 0.15434775442726786 9048.13436004727 0.19705642087241568
3912 9036.386745963482 0.15433745722576978 9036.035362376117 0.19704613013969954
3913 9040.624016565815 0.154327188747246 9040.272653501659 0.1970358754078037
3914 9044.174221992502 0.15431693689855192 9043.822879419198 0.19702563640637663
3915 9033.208648630889 0.15430669711939826 9032.85732652868 0.1970154050911392
3916 9043.372713215913 0.15429648664240236 9043.021411517915 0.19700521135584467
3917 9034.182948286632 0.15428628309964573 9033.831666986503 0.1969950170289537
3918 9033.971215758935 0.154276103633644 9033.619954803911 0.1969848513899097
3919 9036.722987533074 0.1542659423139698 9036.371746886061 0.19697470469841263
3920 9026.161329092309 0.1542557917280698 9025.810108736388 0.19696456419249567
3921 9031.921366267003 0.15424566779305926 9031.570166141937 0.1969544572732692
3922 9024.287731402384 0.1542355527473025 9023.936551495837 0.1969443537998681
3923 9021.273009051565 0.15422545813694283 9020.921849319977 0.19693427345208128
3924 9022.443847898037 0.1542153821989965 9022.092708302349 0.1969242134888731
3925 9012.36906575458 0.1542053164803721 9012.017946278565 0.19691415953295888
3926 9014.645113543915 0.15419527469553734 9014.294014134142 0.19690413507634022
3927 9007.572310606138 0.15418524334426462 9007.22123124551 0.1968941172829152
3928 9002.744643755595 0.1541752297054493 9002.393584407286 0.19688411860420663
3929 9002.136494477363 0.1541652345110869 9001.785455102425 0.1968741404272184
3930 8992.352500704179 0.154155249532776 8992.001481285792 0.19686416885526378
3931 8991.937599513132 0.1541452859337301 8991.58660000422 0.19685422297881963
3932 8984.817032409923 0.15413533382664577 8984.466052790016 0.19684428607943533
3933 8978.715499567781 0.15412539750069792 8978.364539804697 0.1968343655828371
3934 8976.409482555056 0.15411547888242302 8976.058542611347 0.19682446482666222
3935 8966.68611028652 0.15410557071892317 8966.335190144198 0.19681457160306018
3936 8964.166366334897 0.15409568169735646 8963.815465952406 0.196804700793644
3937 8956.68007212612 0.15408580474727962 8956.329191480956 0.19679484041773881
3938 8949.589573582733 0.1540759422671686 8949.238712645738 0.1967849947260723
3939 8945.756211325106 0.15406609648357952 8945.405370061088 0.19677516753394758
3940 8935.92397350132 0.1540562614352458 8935.57315189107 0.19676534881294808
3941 8931.705481840432 0.15404644367393822 8931.35467984692 0.19675554983844934
3942 8923.711117898796 0.154036638162406 8923.360335498588 0.19674576204548755
3943 8915.796351577566 0.1540268462442174 8915.445588743423 0.1967359878987451
3944 8910.607615630863 0.15401706992626985 8910.256872330094 0.19672623084307156
3945 8900.5682571092 0.15400730454795156 8900.217533321627 0.1967164830266016
3946 8894.934881091893 0.15399755497220152 8894.584176784047 0.19670675287320555
3947 8886.38000135899 0.1539878175362246 8886.029316507318 0.1966970341368934
3948 8877.756048910842 0.1539780930864826 8877.405383489335 0.1966873284191049
3949 8871.360218602644 0.15396838318083966 8871.009572581042 0.19667763842001956
3950 8861.065988017384 0.15395868429751677 8860.715361374896 0.19666795819191768
3951 8854.229089331551 0.15394900004345496 8853.87848203748 0.19665829402739063
3952 8845.10262470046 0.15393932764384785 8844.752036731623 0.1966486411928323
3953 8835.862979012745 0.15392966776906755 8835.512410344016 0.19663900096007952
3954 8828.386990447281 0.15392002148645503 8828.03644105058 0.19662937521433815
3955 8817.817766405653 0.15391038619031167 8817.467236259918 0.1966197595455723
3956 8809.946861267686 0.15390076458585883 8809.596350344398 0.1966101587023755
3957 8800.257641018221 0.15389115446627694 8799.907149294822 0.19660056893102032
3958 8790.481231079302 0.15388155647690893 8790.130758531395 0.19659099143001732
3959 8782.039097475192 0.1538719712511159 8781.688644076583 0.19658142735802187
3960 8771.187551455996 0.15386239688461806 8770.837117185622 0.19657187349068767
3961 8762.425025428009 0.15385283543853 8762.07461025911 0.1965623334613876
3962 8752.194404289461 0.153843285085506 8751.844008200198 0.1965528041786551
3963 8741.945882780677 0.1538337464930679 8741.59550574733 0.1965432868539433
3964 8732.644446213608 0.15382421995235862 8732.294088211589 0.19653378206607525
3965 8721.509292319846 0.15381470408532108 8721.158953328273 0.19652428748772444
3966 8711.97616893323 0.1538052004806637 8711.625848926824 0.19651480592605966
3967 8701.235665918097 0.15379570759093483 8700.885364875727 0.19650533477986504
3968 8690.565652003193 0.15378622610023793 8690.21536990182 0.1964958752719222
3969 8680.50642271712 0.1537767560492108 8680.15615953352 0.1964864275498902
3970 8669.090493990785 0.15376729645587617 8668.740249704364 0.1964769899666624
3971 8658.88893078323 0.15375784854491753 8658.538705369998 0.19646756468905685
3972 8647.678452924703 0.15374841100118322 8647.328246364183 0.19645814952019106
3973 8636.625461015694 0.15373898449962028 8636.275273285537 0.19644874565732146
3974 8625.90411738385 0.15372956890743628 8625.553948462 0.19643935294392603
3975 8614.214211938553 0.15372016354603474 8613.864061804752 0.19642997025622974
3976 8603.429711000912 0.15371076934421873 8603.079579632327 0.19642059924038896
3977 8591.795082048804 0.1537013851971791 8591.444969425545 0.19641123806156788
3978 8580.38860823164 0.1536920117422305 8580.03851433205 0.19640188784784376
3979 8569.093875089868 0.1536826487332059 8568.743799892894 0.19639254823943203
3980 8557.140607055026 0.15367329572809724 8556.790550540776 0.19638321852085205
3981 8545.844798775526 0.1536639534059154 8545.49476092222 0.19637389990028237
3982 8533.834766041837 0.15365462085980128 8533.484746830098 0.1963645908801037
3983 8522.098522189888 0.15364529866558913 8521.748521598742 0.19635529248128883
3984 8510.31138302377 0.1536359865097387 8509.961401033042 0.19634600421973972
3985 8498.108456913724 0.15362668413563477 8497.758493503889 0.19633672569890034
3986 8486.3622362041 0.15361739200856825 8486.012291354338 0.19632745775410845
3987 8474.025503589206 0.15360810940837916 8473.675577280594 0.19631819920351354
3988 8461.980114335658 0.15359883683222803 8461.630206547892 0.19630895093276993
3989 8449.7736011367 0.15358957393516656 8449.42371185037 0.19629971239630267
3990 8437.336637217493 0.15358032060322488 8436.986766413449 0.19629048344149017
3991 8425.193160334147 0.15357107712081278 8424.843307992438 0.19628126458955966
3992 8412.575895272104 0.15356184294067637 8412.226061374215 0.1962720549498577
3993 8400.240844123944 0.15355261847064003 8399.891028650218 0.19626285525464598
3994 8387.680267292799 0.153543403363303 8387.330470224488 0.19625366494801832
3995 8375.025564482248 0.15353419760912265 8374.675785800586 0.19624448405443348
3996 8362.532730966721 0.15352500134427377 8362.182970652539 0.1962353128385053
3997 8349.67677233321 0.15351581417692245 8349.327030368362 0.1962261506707222
3998 8337.071689958344 0.15350663642083323 8336.721966323801 0.19621699812154805
3999 8324.21506305834 0.15349746774960688 8323.865357735925 0.19620785466633917
4000 8311.358650838169 0.1534883082230235 8311.008963809501 0.19619872044562953
4001 8298.560891372212 0.15347915786216568 8298.211222618826 0.19618959552504592
4002 8285.502696719728 0.15347001640950683 8285.153046223817 0.19618047950042514
4003 8272.64817558823 0.1534608840855267 8272.298543331364 0.19617137278130645
4004 8259.546629938737 0.15345176060302745 8259.197015903228 0.1961622749065977
4005 8246.50379656311 0.15344264605933683 8246.154200730974 0.1961531860780754
4006 8233.44313531091 0.1534335403934209 8233.093557664297 0.19614410621923664
4007 8220.213395223122 0.15342444345800335 8219.863835744552 0.19613503511063263
4008 8207.131468915071 0.15341535538626472 8206.781927586675 0.19612597301073736
4009 8193.829551999117 0.15340627594270967 8193.480028803631 0.19611691954421154
4010 8180.61486373465 0.15339720523484782 8180.2653586544875 0.19610787492714513
4011 8167.331313782109 0.15338814315095672 8166.9818267999635 0.1960988389948405
4012 8153.955123625404 0.15337908962810956 8153.605654724107 0.19608981166880388
4013 8140.6694653560835 0.15337004472300012 8140.320014518286 0.19608079307470846
4014 8127.20532675862 0.15336100825807708 8126.855893967428 0.1960717829341787
4015 8113.833029722493 0.15335198032941197 8113.483614960723 0.19606278144075176
4016 8100.36444000564 0.15334296080278664 8100.015043256448 0.19605378838979914
4017 8086.861923957264 0.15333394967334485 8086.512545203791 0.19604480379932862
4018 8073.397758789749 0.1533249469361776 8073.048398015126 0.19603582768758335
4019 8059.803317277376 0.1533159524714506 8059.453974465031 0.19602685987309218
4020 8046.28794623118 0.15330696634904745 8045.938621364329 0.1960179005018508
4021 8032.669465983226 0.15329798843551742 8032.320159045421 0.1960089493690816
4022 8019.0567558624425 0.1532890187591838 8018.707466837136 0.19600000654713182
4023 8005.440464690441 0.15328005727118907 8005.091193561193 0.19599107197703383
4024 7991.741696456338 0.15327110390317658 7991.392443206871 0.19598214556374366
4025 7978.098689030433 0.15326215869150878 7977.749453644348 0.19597322739345957
4026 7964.362051710531 0.15325322152043147 7964.01283417172 0.19596431729019745
4027 7950.652508554525 0.15324429242982848 7950.303308846752 0.19595541534399655
4028 7936.910925593372 0.15323537134548945 7936.561743700576 0.1959465214505763
4029 7923.128404719954 0.15322645823952685 7922.779240626132 0.19593763558260743
4030 7909.374524899704 0.15321755311459045 7909.025378588823 0.19592875776645274
4031 7895.547370224244 0.15320865588240118 7895.19824168049 0.19591988787164583
4032 7881.75289904476 0.15319976657776632 7881.403788252204 0.19591102597772628
4033 7867.912357745422 0.15319088511851242 7867.563264688339 0.19590217196496784
4034 7854.062119841293 0.153182011503403 7853.713044503939 0.1958933258502046
4035 7840.215532342682 0.15317314570713356 7839.866474709365 0.19588448761007635
4036 7826.320974809864 0.1531642876715515 7825.971934865029 0.19587565716419117
4037 7812.453242261523 0.1531554374159197 7812.104219989543 0.19586683456389817
4038 7798.538493926534 0.1531465948641837 7798.1894893119725 0.19585801969824637
4039 7784.633199138728 0.15313776002753673 7784.284212166096 0.19584921260398389
4040 7770.713112247178 0.15312893286241386 7770.364142901091 0.1958404132248342
4041 7756.769719212354 0.15312011333731146 7756.420767477492 0.1958316215245789
4042 7742.841069080377 0.1531113014519803 7742.492134941405 0.19582283751976456
4043 7728.87426223239 0.15310249714565635 7728.52534567412 0.1958140611240368
4044 7714.924529894235 0.15309370042975512 7714.575630901432 0.19580529237325553
4045 7700.950433305037 0.15308491125354273 7700.601551862586 0.19579653119738746
4046 7686.972691088405 0.153076129604465 7686.623827181209 0.1957877775912868
4047 7672.99658615596 0.1530673554645772 7672.647739768956 0.1957790315399485
4048 7658.996525075741 0.15305858879197126 7658.647696193962 0.1957702929878408
4049 7645.012227957572 0.15304982958999844 7644.663416566026 0.19576156195584613
4050 7631.002872920091 0.15304107781067242 7630.6540790039035 0.19575283837728846
4051 7617.002100901957 0.15303233345096529 7616.653324446244 0.19574412226206145
4052 7602.993009818315 0.1530235964811254 7602.64425080826 0.1957354135737989
4053 7588.974881370117 0.15301486687650426 7588.626139790956 0.19572671228518274
4054 7574.966153124829 0.15300614462896128 7574.617428961804 0.19571801839633865
4055 7560.93851911882 0.15299742969995764 7560.589812357265 0.19570933185553327
4056 7546.924061975891 0.15298872208740616 7546.575372601131 0.1957006526731108
4057 7532.896843551207 0.15298002175734066 7532.548171548645 0.19569198080442454
4058 7518.872502520621 0.15297132869714175 7518.523847875683 0.1956833162415404
4059 7504.850251019475 0.15296264288832132 7504.501613717621 0.1956746589658646
4060 7490.818777559583 0.1529539643042582 7490.470157586335 0.1956660089449402
4061 7476.799204372607 0.15294529293806985 7476.450601713489 0.19565736617984528
4062 7462.768185285517 0.15293662875841946 7462.419599926128 0.19564873062943963
4063 7448.746936895353 0.15292797175807835 7448.398368821302 0.19564010229392964
4064 7434.722773968074 0.15291932191250424 7434.3742231650185 0.19563148114341888
4065 7420.699081040883 0.15291067920549714 7420.350547494515 0.195622867162263
4066 7406.68309221489 0.15290204362342452 7406.334575910927 0.19561426033902352
4067 7392.661137357067 0.15289341514181276 7392.312638281282 0.1956056606433794
4068 7378.650797323592 0.15288479375305875 7378.302315461765 0.19559706807392058
4069 7364.63646670201 0.1528761794319008 7364.28800203998 0.19558848259863854
4070 7350.629643980402 0.1528675721684925 7350.281196504022 0.19557990421183563
4071 7336.626461973374 0.15285897194392367 7336.278031668538 0.19557133289215717
4072 7322.624349676138 0.15285037874145815 7322.275936528775 0.19556276862166438
4073 7308.632260038853 0.1528417925498575 7308.283864034911 0.19555421139184823
4074 7294.638812731871 0.15283321334743197 7294.290433857348 0.19554566117598896
4075 7280.6561652134615 0.15282464112605434 7280.307803454365 0.19553711797049472
4076 7266.675354908489 0.15281607586500234 7266.327010250873 0.1955285817500946
4077 7252.701666521832 0.1528075175533162 7252.3533389517725 0.1955200525059454
4078 7238.7353544078605 0.15279896617584832 7238.3870439114635 0.19551153022205298
4079 7224.772411874152 0.15279042171638596 7224.424118437555 0.19550301488030422
4080 7210.820379946216 0.15278188416516855 7210.472103555578 0.19549450647355798
4081 7196.871254151088 0.15277335350322596 7196.5229947926055 0.195486004978786
4082 7182.9327901631605 0.15276482972206207 7182.584547823048 0.19547751039064326
4083 7169.000094155351 0.15275631280459842 7168.651868819857 0.1954690226891033
4084 7155.075498289928 0.1527478027394534 7154.7272899453255 0.1954605418636146
4085 7141.160404280522 0.152739299514156 7140.812212913106 0.1954520679017139
4086 7127.251330092019 0.152730803113588 7126.903155688119 0.19544360078626624
4087 7113.353847819482 0.15272231352879811 7113.005690365443 0.19543514051049646
4088 7099.462559704133 0.15271383074349063 7099.114419186334 0.19542668705504634
4089 7085.582532930743 0.15270535474886182 7085.2344093355805 0.1954182404131334
4090 7071.71089146002 0.15269688553075103 7071.362784773921 0.1954098005687758
4091 7057.848839693771 0.15268842307792627 7057.500749903182 0.19540136751084808
4092 7043.997773188294 0.15267996737966721 7043.649700279685 0.19539294122895673
4093 7030.155054342445 0.1526715184223828 7029.806998302314 0.19538452170775109
4094 7016.324751972006 0.15266307619747263 7015.976712786869 0.19537610894021593
4095 7002.503095541228 0.15265464069108803 7002.155073197626 0.1953677029103235
4096 6988.693637294003 0.1526462118943633 6988.345631778498 0.1953593036104158
4097 6974.894488602952 0.15263778979528106 6974.54649990213 0.19535091102733712
4098 6961.10640834156 0.15262937438327845 6960.758436442026 0.19534252515035008
4099 6947.330558994102 0.15262096564868943 6946.982603882483 0.1953341459700895
4100 6933.564972888865 0.15261256357959482 6933.2170345518125 0.19532577347329175
4101 6919.81268230779 0.15260416816762276 6919.46476073197 0.19531740765262037
4102 6906.070965256858 0.15259577940092484 6905.723060428962 0.19530904849470632
4103 6892.3424125409265 0.1525873972709206 6891.994524447664 0.19530069599168756
4104 6878.625720304607 0.15257902176707208 6878.2778489327075 0.1952923501322264
4105 6864.921416894857 0.15257065287977734 6864.573562231071 0.19528401090653008
4106 6851.230418970332 0.15256229060006618 6850.882581001426 0.19527567830576503
4107 6837.551293507597 0.15255393491754798 6837.203472220361 0.19526735231859138
4108 6823.886276071613 0.15254558582417324 6823.538471452851 0.19525903293758978
4109 6810.233424813671 0.1525372433096178 6809.88563685021 0.19525072015134473
4110 6796.594627529765 0.15252890736583408 6796.246856208446 0.19524241395227346
4111 6782.968970055671 0.15252057798334667 6782.621215363357 0.19523411433024715
4112 6769.356871926699 0.15251225515354636 6769.009133850268 0.19522582127654528
4113 6755.758978693998 0.1525039388680521 6755.411257220348 0.1952175347827609
4114 6742.174338530306 0.1524956291177369 6741.826633646349 0.19520925483911736
4115 6728.604519284195 0.15248732589498876 6728.256830976861 0.19520098143837028
4116 6715.048194520706 0.15247902919065623 6714.700522776945 0.19519271457054932
4117 6701.506728765045 0.15247073899730118 6701.15907357182 0.19518445422854763
4118 6687.979450465582 0.15246245530630817 6687.6318118098725 0.195176200403174
4119 6674.466767330425 0.15245417810994608 6674.119145199228 0.19516795308666443
4120 6660.9690372758205 0.1524459074004108 6660.621431656149 0.1951597122710771
4121 6647.485735856059 0.15243764316959588 6647.138146734942 0.1951514779478664
4122 6634.017883818228 0.15242938541037024 6633.670311182708 0.1951432501100968
4123 6620.5646236641005 0.15242113411454394 6620.217067501237 0.19513502874895342
4124 6607.12694404171 0.1524128892752469 6606.779404338577 0.19512681385780484
4125 6593.704313375801 0.15240465088463134 6593.356790119487 0.19511860542829726
4126 6580.297172439919 0.1523964189356968 6579.949665617531 0.195110403453445
4127 6566.905622937681 0.15238819342120424 6566.558132536335 0.1951022079258073
4128 6553.529480832291 0.15237997433389155 6553.182006839119 0.19509401883783414
4129 6540.169347883882 0.1523717616670871 6539.821890286032 0.19508583618292447
4130 6526.82470941682 0.15236355541343555 6526.477268201454 0.19507765995325774
4131 6513.4962801953425 0.15235535556655347 6513.148855349634 0.19506949014260389
4132 6500.183624220534 0.15234716211929952 6499.836215731671 0.1950613267433944
4133 6486.887202545064 0.15233897506527638 6486.539810400249 0.1950531697492657
4134 6473.606933811324 0.15233079439777908 6473.259557997772 0.1950450191532793
4135 6460.342870049818 0.15232262011026135 6459.995510554759 0.19503687494871486
4136 6447.0953113774685 0.1523144521964668 6446.747968188143 0.19502873712928873
4137 6433.863992724383 0.152306290649778 6433.516665828045 0.1950206056880576
4138 6420.649411204299 0.152298135464222 6420.302100588216 0.1950124806191194
4139 6407.451226765567 0.15228998663330348 6407.103932417019 0.19500436191563705
4140 6394.269874335225 0.15228184415112675 6393.922596241502 0.19499624957174536
4141 6381.105177121616 0.1522737080114826 6380.757915270024 0.19498814358099537
4142 6367.957323502649 0.15226557820843226 6367.610077880504 0.1949800439373563
4143 6354.826408967207 0.15225745473609742 6354.479179561836 0.19497195063484957
4144 6341.712351763965 0.15224933758850426 6341.365138562709 0.19496386366729332
4145 6328.615461966624 0.1522412267600346 6328.268264956834 0.19495578302906527
4146 6315.5355119933965 0.15223312224477528 6315.188331162438 0.19494770871399636
4147 6302.472860068649 0.15222502403724825 6302.125695403896 0.1949396407166196
4148 6289.427313568331 0.1522169321317069 6289.080165057168 0.1949315790309646
4149 6276.399112410338 0.15220884652271627 6276.0519800401635 0.1949235236515551
4150 6263.388227994971 0.15220076720475612 6263.041111753194 0.194915474572726
4151 6250.394706551738 0.1521926941723983 6250.047606425776 0.19490743178893158
4152 6237.418699590092 0.1521846274203438 6237.071615567377 0.19489939529480776
4153 6224.460099807244 0.1521765669431948 6224.113031875216 0.1948913650847821
4154 6211.519154679475 0.1521685127358213 6211.172102825586 0.19488334115370445
4155 6198.595714776162 0.15216046479291148 6198.248678987872 0.1948753234960746
4156 6185.690004721488 0.15215242310943639 6185.342984986271 0.1948673121068423
4157 6172.801941453394 0.15214438768022562 6172.454937758733 0.19485930698067847
4158 6159.931643404444 0.15213635850029866 6159.584655737831 0.19485130811254373
4159 6147.079143727887 0.15212833556465594 6146.732172076824 0.19484331549733375
4160 6134.244441407825 0.15212031886834562 6133.897485759827 0.19483532912998994
4161 6121.427665929611 0.15211230840653278 6121.080726272199 0.19482734900562287
4162 6108.628742952717 0.15210430417430962 6108.281819273424 0.19481937511918532
4163 6095.8478362325295 0.1520963061669697 6095.500928518897 0.19481140746594264
4164 6083.0848659839385 0.15208831437968648 6082.737974223518 0.194803446040925
4165 6070.339966523971 0.1520803288078351 6069.9930907043245 0.19479549083947487
4166 6057.613105114697 0.15207234944670725 6057.2662452233935 0.19478754185676486
4167 6044.904350466324 0.15206437629172337 6044.557506490944 0.19477959908815626
4168 6032.213735240356 0.15205640933831116 6031.866907168489 0.19477166252899547
4169 6019.541261778913 0.15204844858192562 6019.194449598157 0.19476373217464704
4170 6006.887014200849 0.1520404940181212 6006.54021789881 0.19475580802061748
4171 5994.250953770348 0.15203254564240162 5993.904173334644 0.19474789006230103
4172 5981.633184058876 0.15202460345041965 5981.28641947713 0.194739978295318
4173 5969.033660069087 0.152016667437754 5968.686911328934 0.19473207271513818
4174 5956.452471390507 0.15200873760012362 5956.105738479589 0.19472417331744402
4175 5943.889595989106 0.15200081393320403 5943.542878895075 0.19471628009782
4176 5931.345087147391 0.15199289643275932 5930.998385857906 0.19470839305197704
4177 5918.818960080748 0.15198498509456917 5918.472274583478 0.19470051217562784
4178 5906.311226423799 0.15197707991443843 5905.96455670642 0.19469263746450607
4179 5893.821935621473 0.15196918088824213 5893.475281671671 0.19468476891444061
4180 5881.351068322618 0.15196128801183456 5881.004430128084 0.19467690652120417
4181 5868.898691871486 0.15195340128116866 5868.552069419924 0.1946690502807137
4182 5856.464776108182 0.15194552069216188 5856.118169387301 0.1946612001888054
4183 5844.049384905121 0.15193764624082684 5843.702793902638 0.1946533562414559
4184 5831.652497802836 0.15192977792315462 5831.305922506478 0.19464551843458444
4185 5819.2741579278445 0.15192191573520572 5818.927598325345 0.1946376867642083
4186 5806.9143672304335 0.15191405967304802 5806.567823309534 0.1946298612263371
4187 5794.573141186599 0.15190620973278543 5794.226612935049 0.19462204181702256
4188 5782.250505281268 0.15189836591055922 5781.9039926868245 0.1946142285323608
4189 5769.946451805332 0.15189052820251808 5769.599954855761 0.19460642136844128
4190 5757.661021015282 0.15188269660486892 5757.3145396983555 0.19459862032143516
4191 5745.39419390279 0.1518748711138095 5745.047728206288 0.19459082538747915
4192 5733.146012349461 0.15186705172560322 5732.7995622611725 0.19458303656280448
4193 5720.91645911476 0.15185923843650181 5720.57002462248 0.19457525384360494
4194 5708.705566321474 0.1518514312428166 5708.359147413005 0.19456747722615875
4195 5696.513327438723 0.15184363014085675 5696.166924101874 0.194559706706724
4196 5684.339759117891 0.15183583512697518 5683.993371340483 0.19455194228161676
4197 5672.184868123321 0.1518280461975393 5671.8384958931765 0.194544183947162
4198 5660.048656155523 0.1518202633489405 5659.702299460474 0.1945364316997094
4199 5647.931140383057 0.15181248657760207 5647.584799210944 0.19452868553564817
4200 5635.832312349539 0.15180471587995414 5635.485986688208 0.19452094545136342
4201 5623.752193876602 0.15179695125247072 5623.405883713906 0.19451321144330072
4202 5611.690772572768 0.15178919269162283 5611.344477896569 0.19450548350788602
4203 5599.648069003985 0.15178144019392892 5599.30178980215 0.19449776164161134
4204 5587.62407220409 0.15177369375590397 5587.277808464493 0.19449004584094956
4205 5575.618797145882 0.15176595337410478 5575.272548856406 0.19448233610243074
4206 5563.632237648283 0.15175821904509212 5563.286004796815 0.19447463242257834
4207 5551.664400939469 0.15175049076545719 5551.318183513906 0.1944669347979546
4208 5539.715286780727 0.15174276853180593 5539.3690847689695 0.19445924322513403
4209 5527.7848945883625 0.15173505234076248 5527.438707978321 0.19445155770070968
4210 5515.873229340033 0.15172734218897538 5515.527058119623 0.19444387822130374
4211 5503.98028419271 0.15171963807310188 5503.634128349854 0.19443620478354104
4212 5492.106067285181 0.15171193998982968 5491.7599268078075 0.19442853738408647
4213 5480.250568069742 0.15170424793584994 5479.904442945787 0.1944208760195993
4214 5468.413795138411 0.1516965619078854 5468.067685355817 0.1944132206867814
4215 5456.595737074176 0.15168888190266216 5456.249642620892 0.19440557138232864
4216 5444.7964002969 0.1516812079169351 5444.45032116088 0.19439792810297563
4217 5433.015774923524 0.1516735399474649 5432.669711092732 0.19439029084545575
4218 5421.253863311975 0.15166587799103623 5420.907814774378 0.194382659606533
4219 5409.510658533592 0.1516582220444439 5409.164625277164 0.1943750343829782
4220 5397.786158139259 0.15165057210450072 5397.440140151983 0.1943674151715832
4221 5386.08035835791 0.15164292816803424 5385.734355627773 0.19435980196915428
4222 5374.393252363485 0.1516352902318847 5374.047264878481 0.19435219477251067
4223 5362.724838711473 0.1516276582929106 5362.378866459601 0.19434459357849246
4224 5351.075107442731 0.15162003234797916 5350.729150411999 0.19433699838394547
4225 5339.444058047872 0.15161241239397769 5339.098116226292 0.19432940918574118
4226 5327.8316789669 0.15160479842780003 5327.485752342491 0.19432182598075265
4227 5316.237969204758 0.1515971904463607 5315.892057765545 0.1943142487658799
4228 5304.66291693301 0.15158958844657955 5304.317020667025 0.19430667753802336
4229 5293.106519613627 0.15158199242539666 5292.7606385089075 0.19429911229410932
4230 5281.568766020759 0.15157440237975764 5281.222900065348 0.1942915530310658
4231 5270.049651510124 0.1515668183066262 5269.703800692072 0.19428399974584312
4232 5258.549165842699 0.15155924020297332 5258.2033301500605 0.1942764524353965
4233 5247.067302143554 0.15155166806578502 5246.721481564392 0.19426891109669878
4234 5235.604051175839 0.15154410189205691 5235.258245698221 0.19426137572673186
4235 5224.159403997004 0.1515365416787963 5223.8136136090025 0.1942538463224901
4236 5212.733352166981 0.15152898742302223 5212.387576856677 0.1942463228809806
4237 5201.325885000793 0.1515214391217629 5200.980124756272 0.19423880539921884
4238 5189.93699453669 0.15151389677205945 5189.591249346043 0.19423129387423563
4239 5178.566668737101 0.15150636037096032 5178.220938588427 0.19422378830306714
4240 5167.214899767084 0.15149882991552757 5166.869184648485 0.19421628868276677
4241 5155.881674640549 0.1514913054028295 5155.5359745401365 0.19420879501039098
4242 5144.566985289289 0.1514837868299479 5144.221300195176 0.19420130728301369
4243 5133.270818179964 0.15147627419397042 5132.925148080273 0.19419382549771194
4244 5121.993164669734 0.1514687674919975 5121.647509552591 0.19418634965157905
4245 5110.734011032774 0.15146126672113533 5110.38837088631 0.1941788797417118
4246 5099.493347782999 0.15145377187850237 5099.147722595355 0.19417141576522187
4247 5088.271161259234 0.1514462829612229 5087.925551018554 0.19416395771922534
4248 5077.067440975598 0.15143879996643217 5076.721845670031 0.19415650560085124
4249 5065.882173470437 0.15143132289127195 5065.536593088139 0.1941490594072342
4250 5054.715347221272 0.1514238517328938 5054.3697817504035 0.19414161913552005
4251 5043.566948989829 0.1514163864884561 5043.221398418557 0.19413418478286124
4252 5032.436966273373 0.1514089271551259 5032.091430589872 0.19412675634641957
4253 5021.325386001727 0.1514014737300778 5020.979865194173 0.1941193338233645
4254 5010.232194813714 0.15139402621049383 5009.886688870293 0.19411191721087345
4255 4999.157379699947 0.15138658459356372 4998.811888608848 0.19410450650613195
4256 4988.100926590188 0.15137914887648388 4987.755450339604 0.1940971017063325
4257 4977.062822425177 0.15137171905645885 4976.717361003311 0.19408970280867607
4258 4966.043052558158 0.15136429513069888 4965.697605953217 0.1940823098103694
4259 4955.041603795006 0.15135687709642243 4954.696171995201 0.19407492270862853
4260 4944.058461011535 0.15134946495085327 4943.713044005083 0.19406754150067412
4261 4933.09361082819 0.15134205869122294 4932.748208603315 0.1940601661837361
4262 4922.147037712791 0.15133465831476825 4921.80165025772 0.19405279675504852
4263 4911.218728065617 0.15132726381873363 4910.873355368587 0.19404543321185494
4264 4900.308666010738 0.15131987520036796 4899.963308059987 0.1940380755514024
4265 4889.416837693206 0.151312492456928 4889.071494476978 0.19403072377094702
4266 4878.543226950734 0.15130511558567464 4878.197898457281 0.19402337786774843
4267 4867.687819652407 0.15129774458387615 4867.342505869984 0.19401603783907512
4268 4856.85059939034 0.15129037944880497 4856.505300307209 0.19400870368219872
4269 4846.031551748998 0.1512830201777405 4845.686267353426 0.19400137539439927
4270 4835.230660100526 0.15127566676796622 4834.885390380785 0.19399405297295993
4271 4824.447909755307 0.15126831921677217 4824.1026546996745 0.19398673641517222
4272 4813.683283872203 0.15126097752145226 4813.3380434689625 0.19397942571833018
4273 4802.936767509741 0.15125364167930702 4802.5915417471815 0.19397212087973612
4274 4792.208343608812 0.1512463116876403 4791.863132475228 0.19396482189669467
4275 4781.497997012746 0.15123898754376247 4781.152800496437 0.19395752876651853
4276 4770.805710422816 0.15123166924498715 4770.460528512085 0.1939502414865224
4277 4760.131468514858 0.1512243567886341 4759.786301198015 0.19394296005402906
4278 4749.475253725443 0.15121705017202622 4749.130100990805 0.1939356844663628
4279 4738.837050605221 0.15120974939249243 4738.491912441107 0.19392841472085598
4280 4728.216841309387 0.15120245444736424 4727.871717704124 0.19392115081484215
4281 4717.614610299737 0.1511951653339795 4717.269501241658 0.193913892745663
4282 4707.0303394278635 0.15118788204967812 4706.685244905304 0.19390664051066078
4283 4696.464013118915 0.1511806045918064 4696.118933120216 0.1938993941071861
4284 4685.915612878273 0.15117333295771235 4685.570547391782 0.19389215353258968
4285 4675.38512316098 0.1511660671447503 4675.04007217505 0.19388491878423061
4286 4664.872525075877 0.15115880715027585 4664.527488578868 0.19387768985946768
4287 4654.377803180973 0.15115155297165145 4654.032781161246 0.1938704667556684
4288 4643.900938121186 0.15114430460623976 4643.5559305671095 0.19386324947019903
4289 4633.441914661111 0.15113706205141086 4633.096921561059 0.1938560380004352
4290 4623.000712872966 0.15112982530453442 4622.655734215317 0.1938488323437502
4291 4612.57731787291 0.1511225943629878 4612.232353646049 0.1938416324975277
4292 4602.171709015448 0.15111536922414723 4601.826759207765 0.1938344384591475
4293 4591.783871946013 0.15110814988539722 4591.438936545902 0.19382725022600134
4294 4581.413785115951 0.15110093634412022 4581.068864111812 0.19382006779547484
4295 4571.061434933111 0.1510937285977077 4570.716528313348 0.1938128911649678
4296 4560.726798684402 0.15108652664354771 4560.381906437427 0.19380572033187116
4297 4550.409863867725 0.15107933047903904 4550.064985981953 0.19379855529359274
4298 4540.11060623217 0.1510721401015744 4539.76574269602 0.193791396047528
4299 4529.829014823015 0.15106495550856014 4529.4841656249155 0.19378424259109345
4300 4519.565063323398 0.15105777669739312 4519.220228451779 0.1937770949216878
4301 4509.318742969391 0.1510506036654873 4508.973922412688 0.19376995303673689
4302 4499.090024624054 0.15104343641024282 4498.745218370711 0.19376281693364145
4303 4488.878902631331 0.1510362749290818 4488.534110669792 0.19375568660983758
4304 4478.68534394586 0.15102911921940676 4478.340566264577 0.1937485620627264
4305 4468.5093473451325 0.15102196927864867 4468.164583932564 0.1937414432897558
4306 4458.350874286667 0.1510148251042107 4458.0061251312745 0.19373433028832476
4307 4448.20992991438 0.15100768669353434 4447.865195004631 0.19372722305589557
4308 4438.086467864312 0.1510005540440212 4437.741747188678 0.19372012158986152
4309 4427.980502474694 0.1509934271531253 4427.635796021653 0.19371302588770298
4310 4417.891976136067 0.15098630601824378 4417.547283894101 0.19370593594680266
4311 4407.820916564759 0.15097919063684642 4407.476238522358 0.1936988517646646
4312 4397.7672498089005 0.1509720810063215 4397.422585954556 0.19369177333865348
4313 4387.731023210344 0.15096497712415946 4387.386373532553 0.1936847006663056
4314 4377.712138823417 0.15095787898773322 4377.367503310685 0.19367763374495678
4315 4367.7106730329615 0.1509507865945616 4367.366051673795 0.19367057257218884
4316 4357.726492307593 0.15094369994199205 4357.381885090505 0.19366351714529173
4317 4347.759716396334 0.15093661902758393 4347.415123309845 0.193656467461913
4318 4337.810158474614 0.1509295438486443 4337.465579507245 0.19364942351927153
4319 4327.878003619875 0.15092247440279083 4327.533438760157 0.19364238531511163
4320 4317.962984433561 0.15091541068726727 4317.618433670028 0.193635352846542
4321 4308.06538529741 0.15090835269977818 4307.720848618599 0.19362832611145217
4322 4298.184815859539 0.1509013004374681 4297.840293253995 0.19362130510677994
4323 4288.321712797955 0.1508942538981731 4287.977204254226 0.19361428983063542
4324 4278.4754964266995 0.15088721307888203 4278.1310019333405 0.19360728027969046
4325 4268.646839063921 0.1508801779776328 4268.302358609491 0.19360027645239516
4326 4258.834866854173 0.15087314859117015 4258.490400427237 0.19359327834500473
4327 4249.04061991093 0.15086612491784546 4248.696167500056 0.19358628595649902
4328 4239.262763296889 0.15085910695401716 4238.918324890652 0.1935792992824763
4329 4229.502916174625 0.1508520946985298 4229.158491761605 0.19357231832275046
4330 4219.759014628882 0.15084508814712783 4219.414604197663 0.19356534307187592
4331 4210.033597298795 0.15083808729943815 4209.689200837965 0.19355837353099234
4332 4200.323437846478 0.1508310921502219 4199.979055344635 0.19355140969298384
4333 4190.632547379095 0.15082410270036015 4190.288178824833 0.19354445156111566
4334 4180.955830244982 0.1508171189430263 4180.6114756269135 0.19353749912557702
4335 4171.2996754410415 0.15081014088113065 4170.955334747768 0.19353055239307268
4336 4161.655956032743 0.150803168505263 4161.311629252888 0.19352361134940868
4337 4152.034933036641 0.15079620182164422 4151.690620158813 0.19351667600690253
4338 4142.423523278177 0.15078924081662745 4142.0792242910165 0.1935097463441732
4339 4132.838344621485 0.15078228550188075 4132.4940595136 0.19350282238277458
4340 4123.258143946058 0.1507753358567533 4122.913872706113 0.19349590408944614
4341 4113.710060338958 0.15076839190195054 4113.365802955555 0.19348899150106608
4342 4104.159264177313 0.1507614536051505 4103.815020639144 0.19348208456458013
4343 4094.6504483885724 0.15075452100217418 4094.306218684228 0.1934751833424979
4344 4085.126041826648 0.1507475940410971 4084.781825944858 0.19346828774852226
4345 4075.6602577700855 0.15074067278322503 4075.316055699414 0.19346139788837574
4346 4066.1571299403554 0.15073375714344897 4065.8129416695924 0.19345451361949065
4347 4056.740906973475 0.1507268472263816 4056.3967324911273 0.19344763512101987
4348 4047.250291349952 0.15071994289029905 4046.9061306449075 0.19344076215439918
4349 4037.8949995164467 0.15071304431398133 4037.5508525771083 0.19343389502453395
4350 4028.401708129134 0.15070615125836803 4028.057574944548 0.1934270333278236
4351 4019.127250729746 0.15069926403023906 4018.7831312881294 0.19342017758619195
4352 4009.6047361396927 0.15069238222190184 4009.260630430361 0.19341332711013404
4353 4000.446164913277 0.1506855063627305 4000.1020729241154 0.1934064827989548
4354 3990.847644012027 0.15067863575066615 3990.503565732812 0.19339964346409572
4355 3981.867090474771 0.1506717713051041 3981.5230258928 0.1933928106660655
4356 3972.1094817734834 0.15066491180627323 3971.7654308793385 0.19338598233864415
4357 3963.417821980216 0.15065805886206393 3963.0737847601445 0.193379161209495
4358 3953.352483397614 0.15065121033540965 3953.008459843621 0.19337234365740769
4359 3945.148940332955 0.15064436905859038 3944.804930429411 0.19336553448556779
4360 3934.5080070584645 0.15063753125726992 3934.1640107999096 0.19335872729741083
4361 3927.1530258971457 0.15063070195710826 3926.8090432645745 0.19335193061405567
4362 3915.450356199202 0.15062387444008876 3915.1063871917127 0.19334513304930248
4363 3909.6006015841317 0.15061705768966743 3909.2566461766096 0.19333834983270382
4364 3895.9477482807824 0.1506102396570415 3895.603806480583 0.19333156054261696
4365 3892.807850404774 0.15060343651865227 3892.463922175655 0.19332479260008542
4366 3875.569986576617 0.15059662650286154 3875.2260719410096 0.19331800910445038
4367 3877.365171504201 0.15058983895208303 3877.0212704054584 0.19331125979090952
4368 3853.513812452463 0.15058303423525826 3853.169924940737 0.19330447749064214
4369 3864.3833529916005 0.15057626596410703 3864.039478972567 0.1932977530693971
4370 3828.2715747435564 0.15056946147165845 3827.9277143187132 0.19329096337155427
4371 3855.969989252355 0.1505627194197405 3855.626142257327 0.19328427560817366
4372 3797.0027511852977 0.1505559056065436 3796.658917817348 0.19327746234349483
4373 3856.164631945428 0.15054920289971513 3855.8208119090455 0.1932708334831412
4374 3754.3493336648603 0.15054236168828675 3754.0055273371513 0.19326396602094859
4375 3872.812365691501 0.15053572331755818 3872.468572529779 0.1932574384038684
4376 3690.245652026922 0.15052882025338826 3689.901872748319 0.19325045834988133
4377 3921.4359428796474 0.150522294126888 3921.092176472406 0.19324411311421102
4378 3586.065180324475 0.1505152631760226 3585.7214281527863 0.19323690851238653
4379 4033.6208052816214 0.15050894177405702 4033.277065437642 0.19323090220524658
4380 3408.7058784467954 0.1505016558904538 3408.3621535333923 0.1932232575126245
4381 4276.371473286042 0.15049571886741578 4276.027759673175 0.1932178939991943
4382 3105.4422343698106 0.150487933815184 3105.0985370417243 0.19320939427092626
4383 4799.888854162468 0.15048273100224338 4799.5451661669795 0.19320526448661007
4384 2619.395067979757 0.15047398439904033 2619.0513988736952 0.19319512166284422
4385 5956.1916086864685 0.15047018647524854 5955.84794514348 0.19319335651408728
4386 2010.7685129393412 0.15045965882258294 2010.4248731180933 0.1931801624252836
4387 8502.507395052737 0.150458439869609 8502.163753873581 0.1931827392851276
4388 1842.333584818172 0.1504450252467622 1841.989975252461 0.19316454046442005
4389 12936.15451395389 0.15044770368868726 12935.810892560647 0.19317368955505979
4390 2728.3442330695534 0.1504314508082928 2728.0006512612244 0.1931503575206528
4391 13713.829501326192 0.15043667321621254 13713.485900861888 0.19316379108691892
4392 1904.624432098558 0.15042201518357387 1904.2808672001768 0.19314288319773995
4393 4403.717199342766 0.15042253319880589 4403.373628675223 0.19314813434403194
4394 3816.6308985355518 0.15041615622050183 3816.2873406759727 0.19314170335849973
4395 1225.9030720615062 0.1504065711562717 1225.5595358318978 0.19312965845222096
4396 7611.732375668526 0.1504075340008369 7611.3888321001195 0.19313603440611551
4397 1168.6697564889578 0.15039523911530694 1168.3262417649264 0.1931194849159058
4398 1964.2425669915924 0.1503926136322406 1963.8990546719924 0.19311970596787764
4399 3476.5642693636273 0.15038745594662134 3476.2207661151574 0.19311579252313224
4400 977.6375257791364 0.15037652364975526 977.2940473677526 0.19310188773396186
4401 3784.606782592578 0.1503752651858357 3784.2633024674 0.19310485999237537
4402 1009.7861128202921 0.1503654580418835 1009.4426542081218 0.1930931541285119
4403 653.9104305458773 0.15035793775319367 653.5669871395854 0.19308546853874003
4404 3318.288615210222 0.15035444210449747 3317.945175843397 0.19308492472049765
4405 619.1535347881288 0.15034301240234316 618.8101210681091 0.19307070761738046
4406 1082.954112893154 0.15033776859410938 1082.610707831688 0.19306729287208177
4407 1844.8401680652287 0.15033115296940636 1844.4967752747027 0.1930616375565633
4408 543.1675951230142 0.15032019417231887 542.8242263920629 0.1930485367790185
4409 1671.289250664294 0.15031547862688943 1670.945888844862 0.19304634080508185
4410 843.4250951502828 0.15030635614004473 843.0817522056867 0.19303658845605706
4411 456.9551319382992 0.15029670928367272 456.6118092038209 0.19302602519463077
4412 1789.5739698789885 0.15029124550343637 1789.2306558533896 0.19302278009532853
4413 473.0401346829734 0.150280691370966 472.69684322858285 0.19301076301960804
4414 543.9304884127569 0.1502723181842426 543.5872134699928 0.19300262457983502
4415 1469.8903490326231 0.15026549229154565 1469.5470863368002 0.19299720353144525
4416 398.9179055297887 0.15025450757503864 398.5746663979084 0.19298462430525695
4417 803.2353757655787 0.1502469443074487 802.8921507648588 0.19297805641252694
4418 1032.8236092778604 0.15023868336571006 1032.4804003162083 0.19297027828663732
4419 405.26068394689435 0.15022797986374645 404.91749763647465 0.19295833055592543
4420 1065.2870461683965 0.1502206624438104 1064.9438732034007 0.1929523025518576
4421 708.1978056400769 0.1502112427944076 707.8546517929582 0.19294260432431914
4422 465.26363513839516 0.15020119499341514 464.92050205022286 0.19293189317885415
4423 1185.8529673014748 0.1501936462110575 1185.5098481286861 0.19292552657737777
4424 549.6638233088387 0.15018351662681265 549.3207251379126 0.19291465429924795
4425 609.5691797285883 0.15017420067024856 609.2261002597693 0.19290526814884107
4426 1142.6325709808725 0.1501661211029814 1142.2895068606333 0.19289799913610803
4427 515.7337236134803 0.15015576122752547 515.3906810947165 0.19288675753628295
4428 823.7785054648151 0.15014703805656146 823.4354800126073 0.19287841415124976
4429 1008.5856317797807 0.1501383325361376 1008.2426234043518 0.192870042892729
4430 562.0537463749349 0.15012814727661278 561.7107591190799 0.19285910857847838
4431 1037.6628147322715 0.1501197630056963 1037.319843639263 0.19285133000299887
4432 875.6134988650297 0.1501105203085289 875.2705463584183 0.19284198630283686
4433 674.4099437035776 0.15010077155977702 674.0670111439109 0.19283178810684604
4434 1176.3777011749994 0.15009245589432055 1176.0347846463205 0.19282407278453248
4435 800.8383748343479 0.1500828943268702 800.4954778200697 0.19281411995131262
4436 847.6880427238552 0.1500736747787893 847.3451642553267 0.19280479374972265
4437 1212.4702744748608 0.15006522185293583 1212.1274124941235 0.19279675888457184
4438 800.613907189723 0.1500556142268772 800.2710649153175 0.19278666017867938
4439 1054.3607244457858 0.15004686498097392 1054.0178995006286 0.19277808017615522
4440 1175.5927726166044 0.15003818319836973 1175.2499648834032 0.19276955000276882
4441 871.6071015765086 0.15002877791423955 871.2643130702731 0.19275972832116792
4442 1241.8209136327162 0.15002034239496478 1241.4781416886494 0.19275160167177924
4443 1122.3820627693533 0.15001146470343893 1122.0393086791375 0.19274262551220464
4444 1004.937078156773 0.15000242247256826 1004.5943423828996 0.19273335140087974
4445 1362.1298704887038 0.14999411912270133 1361.7871510235661 0.19272534601479938
4446 1100.6531885792306 0.1499851741738128 1100.3104872587098 0.1927161463469991
4447 1181.152506559229 0.14997653804803351 1180.8098225359759 0.19270748520509123
4448 1403.680574865294 0.1499682287296355 1403.3379072862053 0.19269935035897603
4449 1134.5150761463851 0.1499593843068633 1134.172426540799 0.19269022127918298
4450 1363.0049132692427 0.14995109113057178 1362.6622801245303 0.1926820535817704
4451 1394.8579925932872 0.14994272377328785 1394.5153761744225 0.19267369509134483
4452 1227.4936031094546 0.14993412291463973 1227.1510040985058 0.1926648880341662
4453 1506.490722584752 0.1499260494391685 1506.1481395446367 0.19265699067601672
4454 1380.8126270045937 0.14991766265344014 1380.4700608635978 0.19264847834241522
4455 1366.4762441992177 0.1499093760501559 1366.133694705977 0.19264011719073507
4456 1586.1167481729553 0.1499013996957441 1585.7742145023417 0.19263227091794402
4457 1397.761635148489 0.14989309122179023 1397.419118275879 0.19262378138804753
4458 1522.1711219851572 0.14988510348620807 1521.828621043698 0.19261583797317564
4459 1610.1248119837392 0.14987715265070295 1609.7823269145613 0.19260791652713322
4460 1461.5317197348572 0.14986902751205058 1461.1892510672678 0.19259964007732747
4461 1656.9118953802608 0.14986126037136455 1656.5694421445864 0.19259197530296063
4462 1611.4639346334204 0.14985333481867383 1611.121497317183 0.1925839814187239
4463 1567.0994282751137 0.14984545706767063 1566.7570067825543 0.1925760354919151
4464 1743.5893782830617 0.14983781585606906 1743.2469719852072 0.19256848199850393
4465 1625.4050751055524 0.1498299717748434 1625.0626846134558 0.19256052032195273
4466 1691.8785234109387 0.14982234132967331 1691.536148161551 0.19255290805820083
4467 1781.3723994345146 0.14981476110968275 1781.0300393209366 0.19254535246846985
4468 1672.4851341956742 0.14980707171483135 1672.1427895652048 0.1925375587546309
4469 1804.5963554027385 0.1497996348039001 1804.2540255804302 0.19253018750436565
4470 1793.2418852445182 0.1497921043875519 1792.8995705267282 0.19252261340245394
4471 1753.0201382530945 0.14978461785722338 1752.6778385562209 0.19251507901629814
4472 1881.357999141394 0.14977730215540297 1881.015714016266 0.19250782297271288
4473 1808.7451925269738 0.14976985701186854 1808.402922371708 0.19250029825400136
4474 1849.863396190446 0.14976257341915478 1849.5211405883783 0.192493028648736
4475 1919.1272219014468 0.14975532684375584 1918.7849807763832 0.19248579821977038
4476 1847.1563506769548 0.14974801853955916 1846.8141242380873 0.19247842032790793
4477 1937.8721293583944 0.14974089576952598 1937.5299171173378 0.19247134528707957
4478 1934.8614366146676 0.14973370794193572 1934.5192387810368 0.1924641256887028
4479 1910.175350775325 0.14972656951769775 1909.8331672463667 0.19245695944043875
4480 1998.240532205205 0.14971955132550532 1997.898362670918 0.1924499829616292
4481 1951.8395985411987 0.14971244834290423 1951.4974432677473 0.19244282510868338
4482 1984.1165417727407 0.1497054754974812 1983.7744004285855 0.19243586865754522
4483 2029.1621906463333 0.14969852297139807 2028.8200631981815 0.1924289251803876
4484 1985.1858584591062 0.14969154212959093 1984.8437450163992 0.1924219005772465
4485 2049.3155555650055 0.14968469905078072 2048.973455770582 0.1924150953726166
4486 2044.3300894178858 0.1496778068181879 2043.9880034320593 0.19240817900841253
4487 2035.3287730609761 0.14967096883746378 2034.9867007621715 0.19240132996715384
4488 2092.582273188583 0.1496642119027319 2092.2402143739096 0.19239460277070541
4489 2061.445122290697 0.14965740164744254 2061.1030771329797 0.19238775606960984
4490 2090.5737999441308 0.14965069752443516 2090.2317681747286 0.19238107187752565
4491 2114.684949534586 0.14964399993901098 2114.342931155893 0.19237437875363142
4492 2090.660078504048 0.14963729848244586 2090.3180735517894 0.19236765377609372
4493 2136.1549538574513 0.14963069707475044 2135.812962076556 0.19236108382067343
4494 2127.373403377437 0.14962405899581305 2127.031424889955 0.19235442848632026
4495 2130.148378915915 0.14961747694667962 2129.8064135902987 0.19234784866968305
4496 2164.309589939353 0.14961094545692344 2163.967637655182 0.19234133871377126
4497 2143.4592166153657 0.1496043853627765 2143.1172774725055 0.19233475749737763
4498 2169.7030012296013 0.14959790998066877 2169.3610750149383 0.1923283046824178
4499 2178.3768651706323 0.14959143212003007 2178.034951909257 0.19232182925532118
4500 2168.3273752691243 0.14958496792192225 2167.9854749435535 0.1923153576491354
4501 2199.0859875474794 0.14957857271171307 2198.744099985903 0.19230898886479375
4502 2188.3578389830295 0.14957215292374143 2188.015964271097 0.192302559009165
4503 2198.106699211231 0.14956578698347103 2197.7648372192616 0.19229620498556368
4504 2215.2518892683074 0.14955944892821227 2214.9100399364393 0.1922898829397784
4505 2202.620395955251 0.14955310209238026 2202.27855932502 0.19228352813860772
4506 2224.3038400505184 0.14954681968122407 2223.962015961598 0.19227726923918192
4507 2223.2443160852677 0.1495405310875187 2222.902504570785 0.19227098339539195
4508 2222.5290783356504 0.14953426718274193 2222.187279344025 0.19226472444276457
4509 2240.8840916906665 0.14952804719610452 2240.5423051168423 0.19225852662791185
4510 2230.9151355784024 0.1495218148423587 2230.5733614717387 0.19225229182097997
4511 2243.0949712197807 0.14951563016248448 2242.7532094644002 0.19224612521777035
4512 2248.398166305889 0.1495094584072314 2248.0564168811247 0.19223996635706947
4513 2242.6337782557225 0.1495032928346792 2242.292041158971 0.19223380391653697
4514 2258.072640453578 0.14949717285737937 2257.7309155738385 0.19222770688221727
4515 2252.3353857897755 0.1494910479178495 2251.9936731546977 0.19222158716022886
4516 2256.900082737128 0.14948495237164267 2256.558382279379 0.1922155053769982
4517 2265.11512235952 0.14947888205203771 2264.773434023447 0.1922094540209551
4518 2257.9502980315374 0.14947281083096436 2257.6086218326254 0.1922033880810184
4519 2268.839221759211 0.14946677803619632 2268.497557604648 0.19219737652671914
4520 2266.962396126879 0.14946075049364593 2266.620744015195 0.19219136119007504
4521 2266.3292702161193 0.14945473871597373 2265.98763011603 0.1921853613734065
4522 2274.8444262343396 0.14944875637634578 2274.502798077319 0.192179400644551
4523 2268.3105318714256 0.1494427737401672 2267.9689156703157 0.19217342736952742
4524 2274.5216435210764 0.14943681959858043 2274.180039208943 0.19216749253473964
4525 2275.3667354715976 0.1494308786684626 2275.025143024052 0.19216156887717215
4526 2271.70761531024 0.14942494600692088 2271.3660347155783 0.1921556486547596
4527 2278.8694138483906 0.14941904120637164 2278.5278450410874 0.19214976609714476
4528 2273.8360346590935 0.1494131399258666 2273.4944776406705 0.19214387849701398
4529 2276.023877260485 0.1494072584282621 2275.682331986818 0.19213801523851623
4530 2278.3016722404254 0.1494013942479145 2277.960138674721 0.19213217145650557
4531 2273.2871151112067 0.14939553562994096 2272.9455932484434 0.19212632713322667
4532 2278.254277493837 0.14938970062788462 2277.91276727896 0.19212051424910664
4533 2274.8324034785437 0.14938387304643522 2274.4909049015046 0.19211470399246985
4534 2273.982195682145 0.14937805925195174 2273.64070871447 0.19210890842346903
4535 2276.556683503862 0.14937226362827355 2276.215208105297 0.1921031349371655
4536 2271.304573050905 0.1493664735115859 2270.9631092159248 0.19209736146861445
4537 2273.8574589993227 0.14936070242938332 2273.516006684511 0.19209161238226888
4538 2271.7142921223667 0.1493549413785948 2271.372851309604 0.192085871384181
4539 2268.850876083401 0.14934919066717028 2268.509446753066 0.19208013966758022
4540 2270.8877904668902 0.14934345707661945 2270.546372580625 0.19207442918899528
4541 2266.005816933646 0.149337729866229 2265.6644104828665 0.1920687209136796
4542 2266.3490514582127 0.1493320179162657 2266.0076564091623 0.19206303113408688
4543 2264.9605861346613 0.14932631718215134 2264.6192024650845 0.19205735239469082
4544 2260.961402787276 0.14932062506454896 2260.6200304817585 0.19205168045269821
4545 2261.9748445935484 0.14931494829312258 2261.6334836178044 0.19204602745078442
4546 2257.666227783212 0.14930927875334768 2257.3248781256375 0.19204037882119646
4547 2256.2342488877584 0.14930362175290515 2255.8929105215357 0.19203474446980673
4548 2255.0762779508505 0.14929797613479867 2254.7349508524717 0.1920291222438778
4549 2250.577033040154 0.14929233832590996 2250.235717195916 0.19202350591237108
4550 2250.3947780197486 0.14928671406075372 2250.053473399695 0.1920179059923481
4551 2246.5987123313266 0.14928109753240162 2246.2574189217967 0.19201231199764843
4552 2243.8886598408494 0.14927549168199242 2243.547377619693 0.1920067294742451
4553 2242.5534973978233 0.1492698968355553 2242.212226341906 0.19200115908209536
4554 2237.9366770826587 0.14926430937499524 2237.595417178928 0.19199559435521013
4555 2236.6133445476244 0.14925873390406574 2236.2720957699134 0.19199004380701776
4556 2233.1429115627407 0.14925316634123628 2232.801673896299 0.19198450010067472
4557 2229.599404331931 0.14924760816545193 2229.2581777577475 0.191978966018208
4558 2227.8384350403394 0.1492420604032622 2227.4972195363634 0.19197344357298302
4559 2223.2793195281997 0.1492365197311711 2222.9381150816916 0.19196792677695987
4560 2220.994827864765 0.1492309897786441 2220.6536344526507 0.19196242233544103
4561 2217.642303556793 0.14922546769097972 2217.301121163906 0.19195692519631297
4562 2213.601611798458 0.14921995404580068 2213.2604404079893 0.19195143642317786
4563 2211.3123927210077 0.14921445018341228 2210.971232312209 0.19194595861496733
4564 2206.8494035379654 0.14920895315852412 2206.508254098325 0.19194048648183576
4565 2203.8232469609065 0.14920346581499674 2203.482108469858 0.19193502523382402
4566 2200.421007696443 0.14919798618512597 2200.0798801387864 0.19192957147160108
4567 2196.1036966704046 0.149192514270028 2195.7625800309547 0.19192412518000151
4568 2193.2887584983705 0.14918705152993553 2192.947652757698 0.19191868914249735
4569 2188.890486452155 0.14918159540586537 2188.5493915979405 0.1919132588086208
4570 2185.3263100944587 0.1491761480986761 2184.985226108196 0.19190783816378945
4571 2181.768385194201 0.14917070830628174 2181.4273120608696 0.19190242502503654
4572 2177.3004111819378 0.14916527565490248 2176.959348887578 0.1918970187048158
4573 2174.0212796045544 0.14915985160705478 2173.6802281310092 0.19189162193798157
4574 2169.635184205643 0.14915443398678235 2169.2941435407533 0.19188623090268386
4575 2165.695276794349 0.14914902445440356 2165.3542469213207 0.19188084857396132
4576 2161.933167576099 0.1491436222139365 2161.592148480219 0.1918754736659965
4577 2157.376490917537 0.14913822666333526 2157.0354825857694 0.19187010510461436
4578 2153.7168284580976 0.14913283918114376 2153.3758308734928 0.19186474542356022
4579 2149.296652861951 0.14912745796669744 2148.9556660124877 0.19185939149673112
4580 2145.097839914362 0.1491220842263708 2144.7568637846634 0.19185404547235274
4581 2141.1247285137692 0.14911671753791017 2140.7837630895256 0.19184870670618173
4582 2136.505108902083 0.14911135718900348 2136.164154170941 0.19184337395295206
4583 2132.5475097536914 0.1491060044117006 2132.206565699832 0.19183804944757554
4584 2128.0637775554906 0.1491006577605175 2127.7228441670263 0.1918327307038263
4585 2123.6846658823 0.14909531807323145 2123.3437431450125 0.1918274192142922
4586 2119.5181299936453 0.1490899851848957 2119.177217893697 0.19182211476324634
4587 2114.8449055518986 0.14908465836609533 2114.504004077438 0.1918168160944365
4588 2110.6598554940424 0.14907933866599474 2110.3189646302812 0.19181152509517999
4589 2106.1001280728096 0.14907402495800928 2105.7592478080114 0.19180623984017015
4590 2101.591918056146 0.14906871779684347 2101.2510483770216 0.19180096132722896
4591 2097.260303818899 0.1490634171758274 2096.919444712127 0.1917956895960823
4592 2092.5378950184154 0.14905812241454935 2092.197046472513 0.19179042348763467
4593 2088.180967184825 0.1490528343687476 2087.8401291859204 0.1917851645357272
4594 2083.5456268124503 0.14904755218183188 2083.204799348987 0.19177991128169314
4595 2078.942007725763 0.1490422762054423 2078.6011907851853 0.19177466437209523
4596 2074.4757870070644 0.14903700651355392 2074.13498057658 0.19176942397099977
4597 2069.7089663217216 0.14903174251389179 2069.36817039013 0.19176418907751552
4598 2065.2223224913655 0.14902648487888404 2064.8815370455886 0.19175896089803005
4599 2060.5195508591282 0.1490212329679465 2060.178775887817 0.1917537383429166
4600 2055.8439341718076 0.14901598699779256 2055.503169662984 0.19174852182597257
4601 2051.2712884633943 0.1490107470682857 2050.9305344047807 0.1917433115454698
4602 2046.4666810488952 0.14900551269151574 2046.1259374295219 0.19173810668186667
4603 2041.882062371396 0.14900028437958943 2041.5413291788577 0.19173290815869973
4604 2037.1237478322432 0.14899506165637147 2036.7830250554211 0.19172771516550036
4605 2032.3937735451593 0.1489898446563314 2032.0530611725296 0.19172252797319317
4606 2027.738984602175 0.14898463347136412 2027.3982826219437 0.1917173467597454
4607 2022.9047738359645 0.14897942771769937 2022.564082237363 0.19171217088379036
4608 2018.2464361587056 0.14897422777543956 2017.905754929893 0.19170700103715005
4609 2013.4454710653981 0.1489690332888826 2013.1048001954957 0.19170183661338253
4610 2008.6754551324932 0.14896384434722926 2008.3347946103431 0.1916966778029515
4611 2003.9588159675016 0.14895866101716088 2003.6181657817478 0.19169152473651652
4612 1999.103896513381 0.14895348300902267 1998.7632566534394 0.19168637693246868
4613 1994.3908959158368 0.1489483105989301 1994.050266370338 0.1916812348999636
4614 1989.5596913084737 0.14894314351730178 1989.2190720667777 0.1916760981787167
4615 1984.7617979106742 0.14893798183144438 1984.4211889619246 0.19167096691801586
4616 1980.000160513977 0.14893282557718016 1979.6595618472068 0.19166584119307756
4617 1975.1333522801506 0.14892767454452932 1974.7927638849492 0.19166072065705775
4618 1970.3811168489362 0.14892252893006455 1970.0405387143276 0.1916556056786178
4619 1965.5309538142692 0.14891738852553432 1965.1903859298418 0.19165049590207425
4620 1960.7157029291743 0.14891225338929398 1960.3751452843278 0.1916453914573628
4621 1955.9231643715254 0.1489071235277362 1955.58261695563 0.1916402923674986
4622 1951.0526873923454 0.14890199879530366 1950.7121501951556 0.1916351983945165
4623 1946.2740236160857 0.14889687932863613 1945.9334966269569 0.19163010980024725
4624 1941.4148782213715 0.14889176496401094 1941.074361430102 0.191625026305498
4625 1936.5913663965268 0.1488866557565847 1936.2508597927394 0.19161994803073615
4626 1931.779868887088 0.14888155168838324 1931.4393724604438 0.19161487495581173
4627 1926.9130718972783 0.14887645266419627 1926.5725856376862 0.1916098069279268
4628 1922.1187926394766 0.1488713587756075 1921.7783165365734 0.19160474412767492
4629 1917.2593768536274 0.1488662698926093 1916.9189108974006 0.1915996863342219
4630 1912.4354070453433 0.1488611860684799 1912.0949512256138 0.19159463366110613
4631 1907.6151897133298 0.14885610726730417 1907.2747440200064 0.19158958605618973
4632 1902.7584584593787 0.148851033432133 1902.4180228825153 0.19158454343150122
4633 1897.9577874166255 0.14884596462045763 1897.6173619460997 0.19157950590540793
4634 1893.105660114881 0.14884090072923709 1892.7652447408477 0.1915744733040392
4635 1888.2878650673836 0.14883584180883644 1887.9474597798421 0.19156944573261886
4636 1883.467781988939 0.14883078781187448 1883.1273867780087 0.19156442311822738
4637 1878.62655481338 0.14882573870966473 1878.2861696692494 0.19155940542083208
4638 1873.827411420531 0.14882069453369356 1873.4870363332866 0.19155439271077065
4639 1868.9890936059462 0.14881565520362258 1868.6487285658886 0.19154938485383974
4640 1864.18307784023 0.14881062076493004 1863.8427228375213 0.19154438194396792
4641 1859.3708182419393 0.14880559116462397 1859.0304732668772 0.19153938389760947
4642 1854.5496574340614 0.1488005663941176 1854.2093224769585 0.1915343907087922
4643 1849.7588787326024 0.14879554646505785 1849.4185537837266 0.19152940241080554
4644 1844.939950908752 0.14879053131685216 1844.5996359585313 0.1915244189039594
4645 1840.1504481381703 0.148785520988065 1839.8101431769146 0.19151944026778525
4646 1835.3526896366682 0.1487805154250343 1835.0123946548265 0.19151446641672984
4647 1830.5553772483413 0.14877551463259694 1830.2150922363412 0.19150949736744227
4648 1825.7788996839147 0.14877051860753793 1825.438624632182 0.1915045331251491
4649 1820.9840794144882 0.14876552730655904 1820.6438143135613 0.1914995736203383
4650 1816.2151125804771 0.14876054075974535 1815.8748574208016 0.19149461891579042
4651 1811.437628057241 0.14875555891668174 1811.0973828293934 0.19148966893083288
4652 1806.6672705253743 0.14875058179014097 1806.3270352198888 0.1914847236952651
4653 1801.9102774861544 0.14874560936631973 1801.5700520935939 0.1914797831940409
4654 1797.1434842231529 0.1487406416167885 1796.8032687341527 0.19147484738351192
4655 1792.3985161278683 0.14873567856231834 1792.0583105329974 0.19146991630857296
4656 1787.64624849308 0.14873072015860428 1787.3060527830228 0.19146498989851812
4657 1782.9053850770686 0.14872576642187055 1782.5651992424582 0.19146006818851607
4658 1778.1724205804423 0.14872081733155437 1777.8322446119605 0.19145515115025855
4659 1773.4368386846095 0.14871587287146637 1773.0966725729768 0.19145023876128953
4660 1768.7189047635943 0.14871093305307082 1768.3787484994923 0.1914453310489045
4661 1763.9960214571856 0.14870599783998253 1763.6558750313902 0.19144042795562405
4662 1759.286735852764 0.14870106724832668 1758.946599256 0.19143552951580395
4663 1754.5817847108704 0.1486961412542351 1754.241657933922 0.1914306356942064
4664 1749.879934998976 0.14869121985089492 1749.5398180326406 0.1914257464844912
4665 1745.1917517723325 0.14868630304130145 1744.8516446073932 0.19142086189805232
4666 1740.5016895747858 0.14868139079776715 1740.161592202096 0.1914159818920875
4667 1735.8257227068925 0.1486764831337091 1735.4856351172632 0.19141110649559465
4668 1731.1522589246729 0.14867158002496728 1730.8121811089761 0.19140623567193207
4669 1726.4860851675394 0.14866668147111717 1726.1460171166427 0.19140136942558889
4670 1721.8301282732546 0.1486617874682367 1721.4900699780314 0.19139650775497424
4671 1717.1756380425866 0.1486568979971403 1716.8355894939577 0.19139165063169425
4672 1712.5344959322815 0.14865201306690462 1712.1944571211382 0.19138679807655812
4673 1707.8955038209522 0.14864713265550544 1707.5554747382407 0.1913819500559767
4674 1703.266475475447 0.14864225676600154 1702.9264561121008 0.19137710658014254
4675 1698.6450224736893 0.1486373853896067 1698.3050128206617 0.19137226763824883
4676 1694.0282229223255 0.1486325185145932 1693.6882229705964 0.19136743321453592
4677 1689.4232700934288 0.1486276561450474 1689.0832798339632 0.1913626033205273
4678 1684.8212469624355 0.1486227982627609 1684.481266386244 0.19135777792879086
4679 1680.230474406069 0.14861794487171465 1679.8905035041469 0.19135295705071378
4680 1675.6456115147842 0.14861309596052394 1675.305650278153 0.19134814067039324
4681 1671.068060114443 0.1486082515232354 1670.7281085341378 0.1913433287817912
4682 1666.5005880847323 0.14860341155921053 1666.1606461517854 0.19133852138766655
4683 1661.937541925808 0.1485985760548773 1661.597609631285 0.19133371846830044
4684 1657.3858957596633 0.1485937450131741 1657.0459730946172 0.19132892003283036
4685 1652.8394936457064 0.14858891842226893 1652.49958060122 0.1913241260641537
4686 1648.302279580713 0.1485840962799542 1647.9623761478706 0.19131933656242142
4687 1643.7735416165647 0.14857927858187217 1643.4336477864595 0.1913145515234602
4688 1639.2509995725973 0.14857446531904012 1638.9111153363428 0.1913097709352609
4689 1634.7392210515395 0.1485696564921732 1634.3993464002447 0.19130499480265986
4690 1630.2328913344875 0.1485648520907123 1629.8930262592864 0.19130022311047057
4691 1625.7367488889156 0.148560052114169 1625.39689338094 0.19129545586149735
4692 1621.2479567521439 0.14855525655593316 1620.9081108025407 0.19129069304728022
4693 1616.766998242695 0.14855046541082229 1616.4271618426221 0.19128593466218413
4694 1612.2957852325078 0.14854567867699323 1611.9559583731245 0.19128118070619413
4695 1607.8308345341536 0.1485408963462118 1607.4910172066393 0.19127643116795623
4696 1603.376266920925 0.1485361184180263 1603.036459116457 0.19127168604999653
4697 1598.9285526675792 0.14853134488514863 1598.5887543773515 0.1912669453424005
4698 1594.4898746764884 0.1485265757449243 1594.1500858916997 0.19126220904370347
4699 1590.059928907249 0.1485218109933673 1589.720149619106 0.19125747714981653
4700 1585.6373296005888 0.14851705062485263 1585.2975598003102 0.19125274965376382
4701 1581.2247258036741 0.14851229463788854 1580.8849654824803 0.1912480265559307
4702 1576.8190810045512 0.1485075430258331 1576.4793301536781 0.1912433078473322
4703 1572.423093092924 0.1485027957871554 1572.0833517036087 0.19123859352822456
4704 1568.035121537698 0.1484980529166403 1567.6953896011892 0.19123388359210583
4705 1563.6555157864018 0.1484933144108664 1563.3157932939553 0.19122917803569148
4706 1559.2852399611297 0.14848858026694225 1558.945526904006 0.19122447685663102
4707 1554.9224529635378 0.14848385047967336 1554.5827493330098 0.1912197800483198
4708 1550.5693884559314 0.14847912504747013 1550.2296942432731 0.19121508761067535
4709 1546.2240633701251 0.14847440396495407 1545.8843785666236 0.19121039953670751
4710 1541.8878085721005 0.14846968723005385 1541.548133169045 0.19120571582533763
4711 1537.560245106246 0.14846497483875887 1537.2205790949351 0.191201036472014
4712 1533.2408602483592 0.14846026678748825 1532.901203620099 0.1911963614728326
4713 1528.930881080555 0.14845556307390054 1528.591233826655 0.19119169082617543
4714 1524.6287763582482 0.14845086369331836 1524.2891384700288 0.19118702452612782
4715 1520.3360264048067 0.1484461686440636 1519.9963978735905 0.19118236257214222
4716 1516.051574729992 0.14844147792167758 1515.7119555471115 0.1911777049586911
4717 1511.7758921225727 0.14843679152381253 1511.4362822793648 0.19117305168391618
4718 1507.5091626591534 0.148432109447262 1507.1695621469617 0.19116840274449193
4719 1503.2506932233034 0.14842743168846737 1502.9111020334785 0.1911637581363458
4720 1499.0014955746349 0.14842275824541507 1498.6619136985312 0.19115911785818998
4721 1494.760524505316 0.14841808911392493 1494.4209519342974 0.19115448190483741
4722 1490.5286452186092 0.14841342429220863 1490.1890819440418 0.1911498502753001
4723 1486.305357894351 0.14840876377654805 1485.9658039076091 0.19114522296519612
4724 1482.0907488971568 0.14840410756441866 1481.7512041896202 0.19114059997216623
4725 1477.8851287362425 0.1483994556531777 1477.5455932992957 0.19113598129367984
4726 1473.6879149946726 0.14839480803939864 1473.3483888197075 0.19113136692575824
4727 1469.4998182817794 0.14839016472121247 1469.1603013601912 0.19112675686716293
4728 1465.320170548713 0.14838552569494093 1464.9806628719045 0.19112215111345598
4729 1461.1494718245299 0.14838089095865178 1460.809973383908 0.1911175496632265
4730 1456.9874773099923 0.14837626050921907 1456.6479880969703 0.19111295251297605
4731 1452.8341595094053 0.14837163434404246 1452.494679515401 0.19110835966008352
4732 1448.6897838821824 0.14836701246082215 1448.3503130986192 0.19110377110245286
4733 1444.5539256757863 0.14836239485636651 1444.2144640940935 0.19109918683640223
4734 1440.4270668912427 0.1483577815288117 1440.0876145028533 0.1910946068605541
4735 1436.308765158041 0.1483531724749496 1435.969321954395 0.1910900311711688
4736 1432.199337262552 0.14834856769272783 1431.8599032350928 0.1910854597665067
4737 1428.0986343254997 0.1483439671794415 1427.7592094656766 0.19108089264367178
4738 1424.0066181236937 0.14833937093252764 1423.6672024229613 0.1910763298000064
4739 1419.923480117931 0.14833477894984934 1419.5840735677475 0.1910717712335743
4740 1415.8489163785089 0.14833019122850116 1415.5095189703393 0.1910672169410899
4741 1411.783264444538 0.1483256077665662 1411.4438761698505 0.19106266692097762
4742 1407.7262073855131 0.14832102856121954 1407.3868282357819 0.19105812117005863
4743 1403.677970246174 0.1483164536103559 1403.3386002128773 0.19105357968640982
4744 1399.6384394768543 0.14831188291153108 1399.2990785514753 0.1910490424674865
4745 1395.6075895405652 0.14830731646230036 1395.2682377145923 0.19104450951074875
4746 1391.5855518239036 0.14830275426058218 1391.2462090888287 0.1910399808142661
4747 1387.5721044916634 0.14829819630374524 1387.2327708389844 0.19103545637514127
4748 1383.5674921904422 0.1482936425898242 1383.2281676116606 0.19103093619163444
4749 1379.571475042697 0.1482890931162712 1379.23215952932 0.19102642026096361
4750 1375.584223208871 0.14828454788099277 1375.2449167524087 0.19102190858115015
4751 1371.6056404884744 0.14828000688169213 1371.2663430804428 0.19101740114982899
4752 1367.6357148697084 0.14827547011607134 1367.2964265016278 0.19101289796464088
4753 1363.6745320942496 0.14827093758206208 1363.335252757644 0.19100839902360908
4754 1359.7219305140986 0.14826640927725762 1359.3826602004972 0.1910039043241555
4755 1355.7780866838332 0.1482618851996718 1355.4388253847692 0.19099941386443928
4756 1351.8428171255503 0.14825736534694525 1351.5035648325613 0.19099492764194093
4757 1347.9162518084147 0.14825284971703165 1347.577008513043 0.19099044565469991
4758 1343.9983061595958 0.1482483383077198 1343.6590718533878 0.19098596790044212
4759 1340.0889804248347 0.14824383111684836 1339.749755099341 0.19098149437698408
4760 1336.18832272691 0.1482393281423554 1335.8491063736853 0.19097702508230652
4761 1332.2962207457954 0.14823482938200383 1331.9570133563993 0.19097256001406976
4762 1328.4127954122782 0.14823033483380943 1328.073596978274 0.19096809917038282
4763 1324.5379093248096 0.14822584449554227 1324.198719837765 0.19096364254890208
4764 1320.6716599612198 0.1482213583652101 1320.332479412707 0.19095919014770849
4765 1316.8139716272156 0.14821687644066112 1316.4748000088102 0.19095474196458634
4766 1312.9648556914312 0.1482123987198427 1312.625692994714 0.19095029799749233
4767 1309.1243282371083 0.1482079252007054 1308.7851744536633 0.19094585824438465
4768 1305.2923187615047 0.1482034558811356 1304.9531738829203 0.1909414227030963
4769 1301.468901373467 0.14819899075916132 1301.1297653913362 0.19093699137171286
4770 1297.6539776336563 0.14819452983264866 1297.3148505395757 0.19093256424802038
4771 1293.8476174166985 0.14819007309964946 1293.5084992022687 0.19092814133013414
4772 1290.0497532824709 0.14818562055806334 1289.710643939297 0.19092372261589208
4773 1286.2604049048493 0.14818117220591567 1285.92130442454 0.19091930810334912
4774 1282.4795628641177 0.14817672804117604 1282.1404712382862 0.19091489779046036
4775 1278.7071905898297 0.14817228806182148 1278.3681078100926 0.19091049167518415
4776 1274.9433236521509 0.1481678522658927 1274.6042497101294 0.19090608975559228
4777 1271.1878966538172 0.1481634206513337 1270.8488315411362 0.1909016920295772
4778 1267.4409548014044 0.1481589932162245 1267.101898509693 0.19089729849527
4779 1263.7024405150974 0.14815456995851517 1263.3633930359883 0.19089290915056784
4780 1259.9723766147397 0.14815015087628194 1259.6333379398698 0.19088852399358522
4781 1256.2507365887564 0.14814573596751848 1255.9117067097666 0.19088414302229012
4782 1252.5375086129015 0.1481413252302679 1252.1984875214366 0.19087976623473063
4783 1248.8326984002854 0.14813691866258155 1248.4936860879939 0.1908753936289691
4784 1245.1362679623076 0.14813251626246876 1244.797264420842 0.19087102520298896
4785 1241.4482398156185 0.1481281180280239 1241.1092450366355 0.19086666095491978
4786 1237.7685690340106 0.14812372395724707 1237.4295830091705 0.19086230088272346
4787 1234.0972751074423 0.14811933404824365 1233.7582978284095 0.1908579449845427
4788 1230.4343239441107 0.14811494829903538 1230.0953554025532 0.19085359325837176
4789 1226.7797183139478 0.1481105667077111 1226.4407585015379 0.19084924570231873
4790 1223.1334434732837 0.14810618927233246 1222.794492381697 0.19084490231444204
4791 1219.4954824971228 0.14810181599096264 1219.1565401180392 0.1908405630928002
4792 1215.8658378473847 0.1480974468617007 1215.5269041724873 0.19083622803551165
4793 1212.244479281836 0.14809308188259473 1211.9055543028128 0.19083189714060392
4794 1208.6314171515926 0.14808872105176302 1208.2925008601344 0.19082757040622447
4795 1205.0266187678703 0.14808436436725864 1204.6877111556728 0.19082324783040502
4796 1201.4300913869383 0.14808001182719832 1201.0911924456998 0.19081892941128656
4797 1197.8418097430808 0.14807566342965714 1197.5029194645042 0.19081461514693396
4798 1194.2617702766258 0.14807131917273786 1193.9228886524177 0.19081030503546062
4799 1190.689960070714 0.1480669790545419 1190.3510870925845 0.1908059990749738
4800 1187.1263629586995 0.1480626430731592 1186.7874986183626 0.19080169726356036
4801 1183.5709771144634 0.14805831122671095 1183.2321214036372 0.1907973995993589
4802 1180.0237777047494 0.14805398351328328 1179.6849306151555 0.19079310608044553
4803 1176.4847680622645 0.14804965993100563 1176.1459295856284 0.19078881670497091
4804 1172.9539217869415 0.14804534047797088 1172.6150919149925 0.19078453147101931
4805 1169.431240051489 0.14804102515230697 1169.0924187759601 0.19078025037673566
4806 1165.9167015644564 0.14803671395212034 1165.5778888770842 0.19077597342022512
4807 1162.4103000709704 0.1480324068755326 1162.0714959634952 0.19077170059961882
4808 1158.9120227528315 0.14802810392066507 1158.5732272169978 0.19076743191304507
4809 1155.421854729744 0.14802380508563384 1155.0830677572997 0.19076316735862245
4810 1151.9397907497623 0.1480195103685713 1151.6010123324593 0.19075890693449712
4811 1148.4658100400673 0.14801521976759238 1148.1270401696609 0.1907546506387824
4812 1144.9999108713014 0.14801093328083553 1144.661149539551 0.19075039846963307
4813 1141.5420713392775 0.14800665090641885 1141.203318537946 0.19074615042516566
4814 1138.0922884136662 0.14800237264248225 1137.7535441345203 0.19074190650353515
4815 1134.6505433823604 0.14799809848715043 1134.3118076171704 0.19073766670286796
4816 1131.2168285618623 0.1479938284385616 1130.8781013024025 0.19073343102131415
4817 1127.791130544563 0.1479895624948487 1127.452411782611 0.19072919945701258
4818 1124.3734362344578 0.14798530065414728 1124.0347259617954 0.19072497200810662
4819 1120.963737027436 0.14798104291459793 1120.6250352358488 0.19072074867274738
4820 1117.5620159706848 0.14797678927433455 1117.2233226519616 0.1907165294490731
4821 1114.1682669816685 0.1479725397315035 1113.8295821276017 0.19071231433524374
4822 1110.7824719182886 0.14796829428423874 1110.443795520675 0.19070810332939603
4823 1107.4046245234194 0.14796405293068993 1107.0659565740589 0.19070389642969415
4824 1104.0347079076678 0.14795981566899344 1103.6960483983644 0.1906996936342781
4825 1100.6727136828608 0.14795558249729937 1100.334062605422 0.19069549494131116
4826 1097.3186275669848 0.14795135341374868 1096.979984913222 0.19069130034894036
4827 1093.9724383375524 0.14794712841649016 1093.6338040992805 0.19068710985532508
4828 1090.634134421116 0.14794290750367023 1090.2955085901538 0.19068292345862106
4829 1087.303702176511 0.14793869067343557 1086.9650847446806 0.19067874115698286
4830 1083.9811319466337 0.14793447792393766 1083.6425229057613 0.19067456294857404
4831 1080.6664087089832 0.14793026925332187 1080.3278080508985 0.19067038883154622
4832 1077.3595235845567 0.14792606465974348 1077.0209313010928 0.19066621880406795
4833 1074.0604613032813 0.1479218641413479 1073.7218773862755 0.19066205286429064
4834 1070.769212730307 0.14791766769629186 1070.4306371716002 0.19065789101038444
4835 1067.4857632329583 0.14791347532272311 1067.1471960243953 0.1906537332405038
4836 1064.2101027261028 0.14790928701879788 1063.8715438595311 0.19064957955281742
4837 1060.942217713432 0.14790510278266714 1060.6036671807037 0.19064542994548464
4838 1057.6820968601717 0.14790092261248594 1057.3435546531425 0.19064128441667144
4839 1054.4297279280202 0.14789674650640872 1054.0911940385492 0.19063714296454257
4840 1051.1850983759182 0.1478925744625891 1050.8465727958685 0.19063300558726118
4841 1047.94819704528 0.14788840647918458 1047.6096797665177 0.1906288722829963
4842 1044.7190104837416 0.1478842425543482 1044.3805014981374 0.1906247430499097
4843 1041.497528232679 0.14788008268623892 1041.1590275321066 0.19062061788617304
4844 1038.2837363731767 0.14787592687301054 1037.9452439495137 0.19061649678994816
4845 1035.0776246700987 0.14787177511282265 1034.7391405152264 0.1906123797594076
4846 1031.8791792239372 0.14786762740382986 1031.5407033297406 0.1906082667927147
4847 1028.688389561322 0.14786348374419198 1028.34992191969 0.19060415788804155
4848 1025.505242218366 0.1478593441320652 1025.1667828211905 0.19060005304355387
4849 1022.3297261413842 0.1478552085656087 1021.9912749805611 0.19059595225742249
4850 1019.1618285567201 0.1478510770429802 1018.8233856241493 0.1905918555278157
4851 1016.0015376791937 0.14784694956233863 1015.6631029667784 0.19058776285290316
4852 1012.8488414758486 0.14784282612184288 1012.5104149754959 0.1905836742308553
4853 1009.7037274786826 0.14783870671965146 1009.3653091823031 0.190579589659841
4854 1006.5661842641113 0.14783459135392452 1006.2277741636193 0.19057550913803212
4855 1003.4361988826051 0.14783048002282026 1003.0977969699188 0.1905714326635973
4856 1000.3137602734471 0.14782637272449953 999.9753665404879 0.19056736023470938
4857 997.1988552783238 0.14782226945712082 996.860469717017 0.19056329184953683
4858 994.0914729265575 0.14781817021884502 993.7530955288323 0.1905592275062532
4859 990.9916001089604 0.14781407500783092 990.6532308667495 0.19055516720302731
4860 987.8992257194857 0.14780998382223962 987.5608646247255 0.1905511109380328
4861 984.8143368841968 0.1478058966602303 984.4759839288272 0.19054705870943892
4862 981.7369222243886 0.147801813519964 981.3985774003532 0.1905430105154192
4863 978.6669691907609 0.14779773439960012 978.3286324900073 0.19053896635414366
4864 975.6044660920543 0.14779365929729968 975.2661375065331 0.1905349262237854
4865 972.5494007025059 0.14778958821122257 972.2110802241721 0.1905308901225152
4866 969.501761053539 0.14778552113952928 969.1634486743509 0.19052685804850553
4867 966.4615351875902 0.14778145808038023 966.1232308995098 0.19052282999992826
4868 963.4287109275003 0.14777739903193562 963.0904147224934 0.19051880597495502
4869 960.4032765111368 0.14777334399235614 960.0649883811726 0.19051478597175836
4870 957.38521962624 0.14776929295980176 957.0469395632917 0.19051076998850947
4871 954.3745286391452 0.14776524593243334 954.0362566351894 0.19050675802338146
4872 951.3711911624613 0.14776120290841052 951.0329272094783 0.19050275007454506
4873 948.3751956405092 0.14775716388589444 948.0369397304831 0.19049874614017362
4874 945.3865296546812 0.1477531288630444 945.0482817795997 0.1904947462184377
4875 942.4051816915604 0.14774909783802145 942.0669418434148 0.19049075030751073
4876 939.4311393319531 0.14774507080898494 939.0929075027385 0.19048675840556323
4877 936.4643910778091 0.14774104777409575 936.1261672595242 0.19048277051076823
4878 933.5049245376885 0.14773702873151304 933.1667087223357 0.19047878662129653
4879 930.5527282003102 0.14773301367939742 930.2145203798955 0.19047480673532088
4880 927.6077897310763 0.14772900261590816 927.2695898976093 0.19047083085101207
4881 924.6700975791396 0.14772499553920543 924.3319057246339 0.19046685896654247
4882 921.7396394904505 0.14772099244744857 921.4014556069229 0.19046289108008294
4883 918.8164038561621 0.1477169933387973 918.4782279356335 0.1904589271898056
4884 915.900378517128 0.14771299821141073 915.5622105516227 0.19045496729388114
4885 912.9915517976575 0.14770900706344864 912.6533917792036 0.19045101139048146
4886 910.089911638138 0.14770501989306975 909.751759558767 0.19044705947777724
4887 907.1954462966651 0.14770103669843346 906.8573021484127 0.19044311155393984
4888 904.3081438090443 0.1476970574776984 903.9700075839495 0.19043916761714
4889 901.4279923758944 0.1476930822290237 901.0898640659998 0.19043522766554868
4890 898.5549801158911 0.14768911095056772 898.2168597132433 0.19043129169733647
4891 895.6890951895236 0.1476851436404892 895.3509826861724 0.19042735971067407
4892 892.8303257786845 0.14768118029694638 892.4922211666839 0.1904234317037318
4893 889.9786600247868 0.14767722091809757 889.6405632961939 0.19041950767468005
4894 887.1340861537077 0.1476732655021008 886.7959973005838 0.190415587621689
4895 884.2965923036246 0.1476693140471139 883.9585113180345 0.19041167154292857
4896 881.4661667344908 0.14766536655129484 881.1280936085029 0.1904077594365688
4897 878.6427975868593 0.14766142301280105 878.3047323125458 0.19040385130077916
4898 875.82647315245 0.14765748342979002 875.4884157218864 0.19039994713372962
4899 873.0171815752618 0.14765354780041898 872.6791319805277 0.19039604693358916
4900 870.2149111796068 0.14764961612284502 869.8768694127855 0.19039215069852744
4901 867.4196501106309 0.14764568839522504 867.0816161638089 0.19038825842671317
4902 864.6313867299443 0.14764176461571588 864.2933605952122 0.19038437011631568
4903 861.8501091783161 0.147637844782474 861.512090847768 0.1903804857655033
4904 859.0758058601097 0.14763392889365592 858.7377953258435 0.19037660537244505
4905 856.3084649076628 0.1476300169474176 855.97046216178 0.19037272893530888
4906 853.5480747727281 0.1476261089419153 853.210079807334 0.19036885645226354
4907 850.7946235729707 0.14762220487530456 850.4566363801739 0.19036498792147657
4908 848.0480998158916 0.1476183047457414 847.7101203878049 0.19036112334111646
4909 845.3084915957728 0.1476144085513809 844.9705199245121 0.19035726270935022
4910 842.5757874854686 0.14761051629037858 842.2378235631539 0.19035340602434597
4911 839.8499755446682 0.14760662796088925 839.5120193634231 0.19034955328427047
4912 837.1310444257784 0.14760274356106806 836.7930959777301 0.19034570448729163
4913 834.4189821377669 0.14759886308906928 834.0810414150462 0.1903418596315754
4914 831.713777430381 0.1475949865430479 831.3758444251228 0.19033801871528958
4915 829.0154182420922 0.1475911139211575 828.6774929464344 0.19033418173659955
4916 826.3238934442768 0.14758724522155298 825.9859758503616 0.19033034869367318
4917 823.6391908747406 0.14758338044238725 823.3012809747136 0.19032651958467486
4918 820.9612995644331 0.14757951958181506 820.6233973504436 0.19032269440777255
4919 818.2902072038105 0.1475756626379885 817.9523126680114 0.19031887316112986
4920 815.6259030403305 0.14757180960906233 815.2880161748785 0.19031505584291475
4921 812.9683745491568 0.14756796049318802 812.6304953462122 0.19031124245128989
4922 810.3176112756196 0.14756411528852006 809.9797397273466 0.19030743298442354
4923 807.673600381438 0.14756027399320915 807.3357364800042 0.19030362744047707
4924 805.0363318302282 0.14755643660540999 804.6984755678051 0.1902998258176196
4925 802.4057923231697 0.14755260312327195 802.0679436919324 0.19029602811401042
4926 799.7819724204463 0.14754877354495044 799.4441314125736 0.19029223432782005
4927 797.1648581477733 0.1475449478685932 796.8270247554475 0.19028844445720547
4928 794.5544409224023 0.1475411260923566 794.2166151378095 0.19028465850033907
4929 791.9507057775462 0.14753730821438615 791.6128875928764 0.19028087645537448
4930 789.3536453756186 0.14753349423283982 789.0158347830653 0.1902770983204873
4931 786.7632432805218 0.1475296841458605 786.4254402722821 0.19027332409382633
4932 784.1794939881181 0.14752587795160854 783.841698556393 0.1902695537735721
4933 781.6023788656677 0.14752207564822264 781.2645910026616 0.19026578735786667
4934 779.0318951428821 0.14751827723386746 778.6941148408034 0.19026202484489776
4935 776.4680208748077 0.14751448270667553 776.1302481258682 0.19025826623279735
4936 773.910757411557 0.14751069206481796 773.5729922079724 0.19025451151976502
4937 771.3600777671074 0.14750690530641836 771.0223201010972 0.19025076070391705
4938 768.8159895724745 0.14750312242965796 768.4782394362613 0.19024701378347134
4939 766.2784580968805 0.14749934343264698 765.9407154826914 0.19024327075652064
4940 763.7475006425582 0.1474955683135822 763.4097655426233 0.19023953162131116
4941 761.2230704723898 0.14749179707055332 760.8853428789434 0.1902357963758993
4942 758.7051999308243 0.14748802970178204 758.3674798361039 0.1902320650185758
4943 756.1938234885096 0.1474842662053257 755.856110884757 0.19022833754734034
4944 753.6889971258261 0.14748050657944567 753.351292005286 0.19022461396055404
4945 751.1906256144066 0.14747675082214834 750.8529279693283 0.1902208942561266
4946 748.6988024430616 0.14747299893175858 748.3611122656973 0.19021717843253194
4947 746.2133850012226 0.1474692509062013 745.8757022838289 0.19021346648753626
4948 743.734526877141 0.14746550674390366 743.3968516119774 0.19020975841979437
4949 741.2620091536935 0.1474617664426595 740.924341333024 0.19020605422684117
4950 738.7960826324504 0.14745803000106217 738.4584222485418 0.19020235390762583
4951 736.336404364927 0.147454297416692 735.998751410051 0.19019865745930584
4952 733.883383867917 0.14745056868841494 733.5457383343472 0.1901949648813131
4953 731.4364747355178 0.14744684381346027 731.0988366155342 0.19019127617018386
4954 728.9963479934345 0.14744312279114494 728.6587172793172 0.1901875913261487
4955 726.5621204581234 0.14743940561811503 726.2244971421607 0.19018391034471277
4956 724.1348979443607 0.14743569229444076 723.7972820188387 0.19018023322743893
4957 721.7132347978704 0.14743198281579106 721.3756262550866 0.19017655996810442
4958 719.2989662003339 0.14742827718350435 718.9613650325799 0.19017289057051565
4959 716.8896987343528 0.1474245753915976 716.5521049339357 0.1901692250255282
4960 714.4885019429029 0.14742087744356333 714.1509155021186 0.1901655633407593
4961 712.0913713861206 0.14741718333060105 711.7537922972879 0.19016190550208087
4962 709.7034838903064 0.14741349305989432 709.365912145723 0.19015825152363944
4963 707.3180727740672 0.1474098066177943 706.9805083660667 0.19015460138273174
4964 704.9439434907015 0.14740612401786413 704.6063864115789 0.1901509551047882
4965 702.5695525613136 0.14740244523804066 702.2320028034233 0.19014731265222345
4966 700.2100071345023 0.1473987703030063 699.8724646901293 0.19014367407013522
4967 697.8454329524086 0.1473950991759704 697.5078978139378 0.19014003929488973
4968 695.5019735416116 0.1473914319011605 695.1644457013043 0.1901364084061541
4969 693.1451036368813 0.14738776841579115 692.8075830871712 0.19013278129431901
4970 690.8204566595217 0.14738410879873196 690.4829433926226 0.19012915810032147
4971 688.4675271138235 0.14738045294093374 688.1300211222498 0.19012553863272927
4972 686.1666514222311 0.14737680098317485 685.829152698106 0.19012192314197157
4973 683.8108753789171 0.14737315273339036 683.4733839148939 0.19011831128979675
4974 681.5428315464421 0.14736950844390082 681.2053473344743 0.19011470352390328
4975 679.1718471011549 0.14736586777246524 678.834370134142 0.19011109924044733
4976 676.9532886083653 0.14736223117399957 676.6158188779458 0.1901074992454216
4977 674.5443753431363 0.14735859803240273 674.2069128426532 0.19010390245066136
4978 672.4061162339254 0.14735496917351665 672.0686609544338 0.1901003103181351
4979 669.9171650384731 0.14735134347784876 669.5797169741259 0.1900967208694498
4980 667.916624314028 0.14734772245574798 667.5791834547952 0.19009313677708423
4981 665.2689690081484 0.147344104055112 664.9315353496798 0.19008955441339923
4982 663.51392018742 0.14734049105940433 663.1764937176584 0.1900859787022509
4983 660.5594673920527 0.14733687967521392 660.2220481094408 0.19008240293670162
4984 659.2536906287669 0.14733327507229282 658.9162785174342 0.19007883626042693
4985 655.7115538852097 0.1473296701807969 655.3741489488563 0.19007526617263382
4986 655.2432293272733 0.147326074677735 654.9058315428083 0.19007170978727492
4987 650.5767588856587 0.14732247528107983 650.2393682667591 0.19006814361852845
4988 651.6908953810979 0.14731889024620337 651.3535118909024 0.19006459994930303
4989 644.8675324088599 0.14731529442318866 644.5301560801286 0.190061034308186
4990 649.0049697658322 0.14731172251753805 648.6676005352489 0.19005750806586272
4991 638.0246353113024 0.14730812653607261 637.6872732484076 0.1900539363587743
4992 647.9943320667709 0.14730457296606214 647.6569770570508 0.1900504367540369
4993 628.9592811045848 0.14730096951807517 628.6219332890031 0.1900468460635954
4994 650.2853659611017 0.14729744453834828 649.9480251253327 0.190043391230562
4995 615.5627241839666 0.14729381920735773 615.2253906086922 0.19003975606703047
4996 659.2203729355941 0.1472903431587188 658.8830462104713 0.1900363819641105
4997 593.82664070089 0.14728666731038645 593.489321381896 0.19003265168362632
4998 681.9091988676892 0.1472832808397291 681.5718861567116 0.19002943013793255
4999 556.5108606627847 0.147279497252872 556.1735556620423 0.19002550348954933
5000 734.3336171581409 0.14727628221502978 733.99631829687 0.19002257905597408
5001 492.30693740791867 0.14727227602617637 491.96964687927925 0.19001825261321997
5002 855.5066746025273 0.14726939854507573 855.1693892856458 0.19001591833633125
5003 391.999514531241 0.1472649391155318 391.6622388092433 0.19001078288214143
5004 1151.0976977517532 0.14726273820856303 1150.760425377961 0.19000963558374231
5005 293.5257980895122 0.14725736840525586 293.1885378444013 0.19000287670564733
5006 1933.0293349546523 0.14725653027409455 1932.6920743040973 0.19000412028099714
5007 489.26626357020376 0.1472493974579191 488.9290199695338 0.18999420321204266
5008 4069.0532069910355 0.1472512112651009 4068.715955691378 0.19000008839246202
5009 2043.7893329621336 0.14724109320510861 2043.4521071306053 0.18998473832323173
5010 8491.721775259703 0.14724717787649694 8491.384530009836 0.18999807198911187
5011 5056.9382761579645 0.14723408423054643 5056.601065060811 0.1899770129228401
5012 8615.724269779885 0.1472430715035011 8615.387031435608 0.18999527277214623
5013 2086.421618791853 0.14723194956305288 2086.084409391911 0.1899774503792099
5014 396.4281493956913 0.14723536952849953 396.09092856299486 0.1899854631679288
5015 1586.724673049675 0.14723347799832806 1586.3874549245904 0.18998464708622703
5016 2657.308281344798 0.14722596952372177 2656.971082016319 0.18997335895530928
5017 3095.03378236968 0.1472308882721526 3094.6965667517848 0.18998472962324048
5018 574.6588002799639 0.14722249601157908 574.3216053935805 0.1899723903718665
5019 365.0226203872998 0.1472211230119242 364.68542682233425 0.18997244195359808
5020 1639.0208314110653 0.147221259683538 1638.6836342711445 0.18997588023716996
5021 1991.8543756642366 0.14721218883384987 1991.517200806371 0.18996266903177714
5022 237.2919091342937 0.14721309225112092 236.9547286165603 0.18996742548227688
5023 188.20831017425922 0.14720862942874727 187.8711384418779 0.18996310295258584
5024 1928.422901001644 0.14720114745496202 1928.0857466617304 0.18995319245876185
5025 572.318992961822 0.1472014477052917 571.981833992156 0.18995752196078391
5026 193.1802789657348 0.14719412969725987 192.8431363325991 0.1899485034384315
5027 1259.586088890938 0.14718832159086082 1259.248958491737 0.18994207761006596
5028 547.6185875946292 0.1471868200694315 547.281457032339 0.18994374222078153
5029 728.1393212267476 0.1471781373478911 727.8022104186546 0.189932670745198
5030 725.4713765805616 0.14717338766653976 725.134274584856 0.18992860803908618
5031 356.83701647962295 0.14716988833367275 356.49991945119524 0.18992714009400893
5032 1121.3770498238084 0.14716079476270474 1121.0399733457823 0.18991568326344782
5033 441.81922778281285 0.14715647576780258 441.48215850611376 0.1899128009312477
5034 227.5773272839096 0.14715122559038818 227.24026752521584 0.18990853310335712
5035 1220.0028008222803 0.14714225375640633 1219.6657609817228 0.18989758680117708
5036 317.9846451935497 0.14713791342966706 317.64761228569506 0.18989499442494198
5037 213.8860863903182 0.14713130338720018 213.549066555735 0.1898885311959953
5038 1095.729998219258 0.14712271961017667 1095.3929969939766 0.18987850567120798
5039 263.3189554285504 0.14711808236625828 262.9819617253875 0.18987562079660725
5040 275.039087400183 0.14711051723554708 274.70210927830857 0.18986760463888983
5041 861.4716548517378 0.14710243305913537 861.134693787464 0.18985863121464802
5042 227.92266240691762 0.14709735671895913 227.58570993844694 0.18985511175170042
5043 352.3115132345697 0.1470892071827578 351.9745778918333 0.1898461355536316
5044 607.8232569956679 0.14708164521132 607.4863371617712 0.18983818868532915
5045 193.50234239161176 0.14707608078060544 193.16543244442727 0.18983386640387853
5046 402.10201237697044 0.14706766897213724 401.7651202618826 0.1898244461157306
5047 390.5192870010688 0.14706059840242225 390.1824089934506 0.18981740921572637
5048 158.7817051010731 0.1470545618632508 158.4448382968863 0.18981224232355262
5049 403.67882632722916 0.1470461575246903 403.3419773605956 0.1898028091088714
5050 233.6647750147587 0.1470395134521015 233.3279389909467 0.18979651035989145
5051 128.74521957351 0.14703306761532534 128.40839595316191 0.1897905527327664
5052 357.10957680138625 0.14702488582687132 356.7727704672572 0.1897814483022257
5053 137.45371508429298 0.14701858186555092 137.11692081823065 0.18977568419676824
5054 107.78248938082271 0.14701182418810138 107.44570849224961 0.18976906438499952
5055 277.7109125384099 0.14700402246849578 277.3741479805879 0.18976053535352186
5056 87.66578829444998 0.14699796218350575 87.32903524019706 0.1897550920694183
5057 96.13832461347636 0.14699101488339358 95.80158560306147 0.18974799553149324
5058 188.61105518988302 0.14698369074630271 188.27433131064123 0.18974018849547675
5059 65.49431166330822 0.14697778016014895 65.15759901802961 0.18973486511846344
5060 89.68258849793476 0.14697078000036873 89.34589020307001 0.1897275148643799
5061 112.28995605316636 0.1469639712670322 111.95327160573342 0.18972047616592266
5062 55.47799432449369 0.14695813215033957 55.14132108331003 0.18971510903332242
5063 82.65694397305867 0.14695121848022524 82.3202850123763 0.18970774220214412
5064 63.08991342924966 0.14694490846589678 62.75326709456739 0.18970142621637587
5065 49.3257826625059 0.14693909035404118 48.9891476616919 0.18969591045996229
5066 71.74074715099215 0.1469323913600782 71.40412600855171 0.18968875108035493
5067 43.4671485988336 0.14692651993810457 43.13053903983108 0.18968303906442052
5068 45.128899592526615 0.1469207080436764 44.79230154236583 0.18967734211711612
5069 58.73084092573966 0.14691432660159798 58.39425602605968 0.18967057307839089
5070 45.67540631279315 0.14690880656215735 45.338832204389696 0.18966530184129624
5071 43.869309362566966 0.14690302308536807 43.532746875082765 0.18965946439883882
5072 49.70149592490904 0.1468970248257885 49.36494569622986 0.1896532038533908
5073 57.76594542634412 0.146891761325022 57.42940546455891 0.1896482004601843
5074 46.34035877702479 0.1468860589913193 46.003830395094305 0.1896423229391658
5075 50.88965581697221 0.1468804656847714 50.55313874020802 0.18963661107941668
5076 70.19148090827004 0.14687537534107417 69.85497380563427 0.18963172729468908
5077 52.461554991403034 0.14686982398053955 52.12505922385835 0.1896259435641471
5078 64.1806004140837 0.14686461466684678 63.844115055160124 0.18962074425672623
5079 79.20384906468118 0.14685964040830674 78.86737354092286 0.18961588335000926
5080 62.39301779830227 0.14685430949648334 62.05655316141009 0.18961032739569292
5081 85.64106242342278 0.14684942991825642 85.30460744794081 0.18960554556370326
5082 85.96243733719716 0.14684454831538185 85.62599211372837 0.18960067515340523
5083 77.20332638198273 0.1468394899260274 76.86689144300786 0.18959544904885722
5084 108.19430897936486 0.1468348683599005 107.8578831509619 0.1895909600430653
5085 93.4513254350523 0.14683008789475066 93.11490923922572 0.18958610793182035
5086 97.71760123359658 0.1468253247798924 97.38119464901082 0.189581259805864
5087 126.15348863935982 0.14682089023878794 125.81709080608623 0.1895769430348113
5088 104.101236902051 0.14681624136879784 103.76484848299162 0.18957217769057186
5089 122.58890542522921 0.14681176352403758 122.2525259659712 0.1895676957339772
5090 138.06503989069344 0.14680746140204395 137.72866896611393 0.18956346317748904
5091 119.14842071260325 0.1468029816528491 118.81205886581638 0.18955886513401773
5092 147.87546748084392 0.1467987520556483 147.53911404008937 0.18955468869890052
5093 146.24992748730142 0.14679455302821326 145.91358243383218 0.1895505004410335
5094 138.70648613409298 0.1467902718584217 138.3701497285086 0.1895461337259374
5095 169.00416184031093 0.14678623905168553 168.66783342426424 0.1895421769949885
5096 154.35004099369306 0.14678213923555877 154.01372081424776 0.1895380402097322
5097 161.50041067193314 0.1467780673951737 161.1640986718238 0.18953393271418323
5098 183.52542180216332 0.1467741804155546 183.18911750933697 0.1895301124108105
5099 165.16481776281535 0.14677019369102143 164.82852150329592 0.1895260658284103
5100 184.65715370002954 0.1467663200922591 184.3208651757986 0.18952220413866927
5101 192.3102781804912 0.14676254075029538 191.97399717785183 0.1895184618890548
5102 179.7649704568722 0.14675868671104372 179.42869721757094 0.1895145525902005
5103 204.56585654350621 0.14675498301807746 204.22959066909897 0.1895108913891626
5104 198.48130923636262 0.1467512918658071 198.14505074055364 0.18950720394318477
5105 197.42912460404713 0.14674758411347855 197.09287355442942 0.18950346550423536
5106 218.70176122373653 0.1467440144676862 218.3655172628872 0.18949994638162265
5107 205.33770188188254 0.14674040936766755 205.00146515063753 0.18949632187733761
5108 215.9219042855522 0.14673684829313438 215.5856746757151 0.18949276154397074
5109 227.00618551859796 0.14673337997340605 226.6699628055382 0.189489333086363
5110 214.8194878233791 0.14672986897802023 214.48327215752124 0.18948579687983927
5111 232.27929128771584 0.14672644100971205 231.9430824515347 0.1894823951714232
5112 231.67979606728412 0.14672305198532856 231.34359398863327 0.189479026665499
5113 227.0033889981228 0.14671964414920025 226.66719375017996 0.18947560379364006
5114 244.15704189545772 0.14671632666843326 243.82085324414822 0.1894723246410652
5115 235.69725287089918 0.14671300773994883 235.36107085394582 0.18946900921341894
5116 240.3556295969678 0.14670970579095183 240.0194541802374 0.18946571093944387
5117 251.0216742378189 0.1467064747586073 250.6855052465826 0.1894625164776692
5118 241.24549264695037 0.14670322645342085 240.90933015617213 0.18945926432481436
5119 252.51204366011336 0.14670002390547165 252.17588755274215 0.18945608346574178
5120 254.2863872837343 0.14669686059750356 253.95023747657012 0.1894529465666794
5121 248.925747394516 0.1466936870947018 248.58960393449388 0.18944977292740842
5122 261.4253407352414 0.1466905701094589 261.089203476905 0.1894466882268971
5123 256.3229342738014 0.1466874643365741 255.9868032115335 0.18944359793131393
5124 257.8049298999242 0.14668436756791656 257.4688050204094 0.1894405119469522
5125 266.38494972076364 0.14668131977701113 266.0488309031961 0.1894374977904684
5126 259.13636739439806 0.1466782689374825 258.8002546687509 0.18943445670970582
5127 266.0814019516452 0.14667524538009327 265.74529525038577 0.1894314558793278
5128 268.2654577137755 0.14667225290296057 267.92935696895154 0.18942849192095884
5129 263.513013808221 0.14666925817832624 263.1769190416051 0.18942550843753853
5130 272.0750198106664 0.14666629917459512 271.7389309315016 0.1894225799902318
5131 268.8601303442256 0.14666335351080692 268.52404733441625 0.18941965629850432
5132 268.9210572585916 0.14666041556492934 268.5849801067559 0.189416736270718
5133 275.0958399633915 0.14665751020618528 274.75976858989026 0.1894138632950444
5134 269.8246013304244 0.14665460812981004 269.4885357427308 0.18941097956375985
5135 274.0277438471433 0.14665172443523006 273.6916840011312 0.18940812157689865
5136 275.7026762022242 0.14664886302088648 275.36662204932185 0.18940528988143518
5137 271.90656898770794 0.1466460042138884 271.57052053309354 0.18940245040049034
5138 277.5249839449306 0.14664316890056034 277.1889411299551 0.1893996460749992
5139 275.22895706135904 0.1466403451222116 274.89291986803784 0.1893968481990075
5140 274.78944838990714 0.14663752924108303 274.4534168046189 0.1893940560471508
5141 278.8461277088516 0.14663473491057696 278.5101016798788 0.1893912940622421
5142 274.9584420702579 0.14663194595121318 274.6224215952733 0.18938852903342507
5143 277.4897169288068 0.14662917074352524 277.15370197541927 0.1893857826439445
5144 278.3847708886789 0.14662641080482441 278.0487614243812 0.18938305349284432
5145 275.4908973159546 0.14662365580002445 275.1548933367168 0.18938032343782885
5146 279.0274413800507 0.146620916980953 278.6914428462898 0.18937761677988085
5147 277.13323162442015 0.1466181871144005 276.7972385217885 0.18937491551723448
5148 276.5986827259185 0.14661546519603189 276.26269503903785 0.18937222168461165
5149 278.9937418308265 0.14661275768531257 278.6577595260615 0.18936954707967565
5150 276.0436137678102 0.14661005583468484 275.70763683896854 0.18936687300698604
5151 277.5460962505442 0.14660736493101098 277.2101246720727 0.18936421354048444
5152 277.7055192599481 0.1466046843873443 277.3695530106836 0.189361564877192
5153 275.53819015182285 0.14660200964389464 275.20222922311825 0.18935891906069482
5154 277.6251168877078 0.14659934651162215 277.28916125183366 0.18935628936252866
5155 275.9079347733474 0.14659669017928198 275.5719844194365 0.18935366373159412
5156 275.4139649806145 0.14659404147897406 275.0780198928286 0.1893510463069143
5157 276.5823691970638 0.1465914026118417 276.2464293533158 0.18934844113620533
5158 274.2801171502923 0.14658876913085497 273.94418254289246 0.18934583826897267
5159 275.11444445416987 0.14658614458534874 274.778515062393 0.18934324719151546
5160 274.70157879703015 0.14658352719803328 274.3656546070456 0.189340662786501
5161 273.0791741107968 0.14658091574272952 272.7432551119081 0.18933808314594547
5162 274.1509134308827 0.1465783128457475 273.8149996032327 0.18933551480428965
5163 272.54411524547146 0.1465757152714821 272.20820658052696 0.18933294967301606
5164 272.1035927881738 0.14657312472282844 271.7676892707455 0.1893303927054446
5165 272.4031507926924 0.14657054106227288 272.06725240807583 0.18932784355429833
5166 270.5706540664224 0.1465679624316367 270.23476080627614 0.18932529771461284
5167 270.933665938182 0.1465653911100583 270.59777778572163 0.18932276135029855
5168 270.1344249434097 0.1465628249683675 269.7985418892019 0.18932022923946415
5169 268.9021985468182 0.14656026454470028 268.566320579525 0.18931770274856158
5170 269.25461374199915 0.14655771054041766 268.91874084726584 0.18931518419288193
5171 267.76094359835804 0.14655516097737112 267.42507576883503 0.18931266854564371
5172 267.3388183613242 0.14655261768051658 267.00295558317816 0.1893101604654907
5173 267.0482839750548 0.14655007939880482 266.71242623821337 0.18930765744262487
5174 265.5710029165506 0.14654754585822508 265.2351502122998 0.18930515839257175
5175 265.5730187889099 0.14654501826802424 265.2371711038301 0.18930266681175795
5176 264.5537545130811 0.14654249473237796 264.21791184007344 0.189300178275301
5177 263.5847468498534 0.14653997654854592 263.2489091777271 0.18929769557776144
5178 263.42604321188276 0.1465374632763515 263.09021053015823 0.1892952184482036
5179 262.06645907438667 0.1465349539976135 261.7306313760497 0.18929274433934917
5180 261.6157939483678 0.1465324501816528 261.2799712213036 0.18929027688255676
5181 260.94891747785675 0.14652995024628263 260.6130997147223 0.1892878128881789
5182 259.7422231769106 0.14652745482537954 259.4064103687953 0.1892853532899105
5183 259.4538548201993 0.14652496423536665 259.1180469565185 0.1892828994454114
5184 258.3463182909491 0.14652247713986255 258.0105153655727 0.1892804482365542
5185 257.5364697922072 0.14651999494776038 257.2006717946007 0.189278002658711
5186 257.02287867629536 0.1465175166357642 256.68708559861426 0.18927556104535928
5187 255.81101170192525 0.14651504212202976 255.47522353704082 0.1892731227624215
5188 255.29143522551988 0.1465125722879631 254.95565196316048 0.1892706900714116
5189 254.41124776612614 0.14651010571205184 254.0754694003482 0.18926826006588973
5190 253.40235242235073 0.14650764342750955 253.06657894429253 0.1892658346307083
5191 252.88119264642293 0.1465051850911469 252.5454240477696 0.18926341356221377
5192 251.778770011229 0.1465027300334128 251.44300628600357 0.1892609951920387
5193 251.0445000082367 0.14650027938177637 250.70874114690415 0.18925858195078651
5194 250.30096178903756 0.14649783196199803 249.965207785374 0.1892561717015856
5195 249.23277750595827 0.14649538825157146 248.8970283526107 0.18925376509598654
5196 248.62028661863204 0.14649294851661704 248.28454230708178 0.18925136303363926
5197 247.64800942820656 0.1464905117700462 247.31226995299286 0.1892489634436459
5198 246.76960178836188 0.14648807905540523 246.43386714096454 0.1892465683419347
5199 246.07292723485506 0.14648564965489147 245.73719740859764 0.18924417660254053
5200 245.03113763912495 0.14648322349792323 244.6954126277892 0.1892417878378202
5201 244.31016699628094 0.14648080124223248 243.97444679150243 0.1892394035362857
5202 243.43890944941123 0.1464783818815407 243.10319404575287 0.18923702177683085
5203 242.49177830942128 0.1464759661469985 242.156067699434 0.18923464384027683
5204 241.78297456867125 0.1464735538159504 241.44726874530613 0.18923226954916725
5205 240.80206139249046 0.14647114442279788 240.46636035020933 0.18922989785833863
5206 239.99383923392796 0.14646873875534108 239.65814296482375 0.18922753034886286
5207 239.1813500600186 0.14646633601207046 238.8456585584066 0.18922516559990663
5208 238.2213606783303 0.14646393653037343 237.8856739376908 0.1892228041091221
5209 237.4750174232577 0.14646154048444066 237.1393354363873 0.18922044638594918
5210 236.55624660266318 0.14645914722392964 236.2205693642985 0.18921809114072558
5211 235.6946562975255 0.14645675745321124 235.35898380037975 0.189215739692544
5212 234.90602226818072 0.14645437068014325 234.5703545062585 0.18921339124206982
5213 233.96459285411024 0.146451986892137 233.62892982156615 0.18921104565195807
5214 233.17904811940113 0.14644960649730412 232.84338980911255 0.18920870379128366
5215 232.30880540048952 0.14644722884810596 231.97315180718834 0.1892063644530797
5216 231.42471671767103 0.14644485444473726 231.08906783470294 0.1892040285233743
5217 230.63888950487393 0.146442483100699 230.30324532600753 0.1892016957657108
5218 229.7281923727059 0.14644011456603392 229.39255289249564 0.1891993656442153
5219 228.9136849882105 0.14643774932301945 228.57805019978682 0.18919703910067512
5220 228.0758672127927 0.14643538684830332 227.7402371107428 0.1891947152015829
5221 227.19099754893134 0.14643302740815992 226.85537212713717 0.18919239438600385
5222 226.39930418635947 0.14643067105079233 226.06368343848462 0.18919007682408784
5223 225.52007825742726 0.1464283174141056 225.18446217819908 0.18918776181409608
5224 224.68993809136376 0.14642596693831617 224.3543266742476 0.18918545017783486
5225 223.87188789108131 0.14642361927338784 223.53628113049123 0.18918314131669428
5226 222.99865789525452 0.14642127448458125 222.66305578546306 0.18918083530688073
5227 222.20046892510163 0.14641893276109044 221.86487145979333 0.1891785325472066
5228 221.3484965531843 0.1464165937298123 221.01290372710912 0.18917623234537945
5229 220.51438415198294 0.1464142577272818 220.17879595894442 0.18917393531123608
5230 219.7083426801676 0.1464119245709554 219.3727591144447 0.1891716411519552
5231 218.8522892391951 0.14640959418665972 218.5167102953056 0.18916934970286522
5232 218.05087275497564 0.14640726682003777 217.71529842671424 0.1891670614413722
5233 217.2209788487421 0.1464049421499241 216.88540913080516 0.18916477578702665
5234 216.39124877885115 0.1464026203935427 216.0556836653334 0.189162493124215
5235 215.59357549297243 0.14640030149977573 215.25801497808126 0.1891602133913903
5236 214.7561226465931 0.14639798531868753 214.42056672497478 0.18915793629963265
5237 213.9558211682642 0.14639567209232887 213.6202698338685 0.18915566230340078
5238 213.14372819475736 0.14639336157854857 212.8081814422056 0.1891533909731862
5239 212.32355202510473 0.1463910538889444 211.98800984871446 0.18915112250133737
5240 211.53329135761845 0.1463887490587899 211.19775375158613 0.18914885697352446
5241 210.71389372766473 0.14638644691318692 210.3783606866859 0.1891465940656104
5242 209.91864687600673 0.1463841476571265 209.58311839419403 0.1891443341555652
5243 209.1214672541527 0.14638185112886587 208.78594332606292 0.18914207696090948
5244 208.3136350474386 0.1463795573611766 207.97811566754328 0.18913982253415884
5245 207.53123188644406 0.14637726643521265 207.19571704897288 0.18913757103594867
5246 206.72869000757217 0.14637497818421835 206.39317970722502 0.18913532216294415
5247 205.94149940582457 0.1463726927639099 205.60599363686097 0.18913307619968325
5248 205.15756638583397 0.14637041008011994 204.82206514276953 0.18913083298430963
5249 204.36334565992428 0.1463681301151407 204.02784893732763 0.189128592481495
5250 203.58976898556446 0.14636585296598442 203.25427677772362 0.1891263548748693
5251 202.8028803334294 0.14636357849105747 202.4673926350289 0.18912411990947475
5252 202.02578838189282 0.14636130679823364 201.6903051873125 0.18912188778207878
5253 201.25428257373508 0.14635903784300802 200.91880387747398 0.18911965841808326
5254 200.47408434507096 0.1463567715808425 200.1386101417537 0.18911743173640677
5255 199.71034174629364 0.14635450810581002 199.37487203027587 0.18911520791196682
5256 198.93813883754476 0.14635224730682306 198.60267360349215 0.1891129867457714
5257 198.17241765202712 0.146349989252181 197.83695689441174 0.18911076836321133
5258 197.41301828851812 0.1463477339298026 197.07756200184232 0.18910855274598207
5259 196.64683120353928 0.14634548128516936 196.31137938245743 0.18910633979666336
5260 195.89375983727183 0.14634323139983801 195.55831247620614 0.18910412966583595
5261 195.13554105907508 0.14634098419159006 194.80009815267704 0.18910192220644248
5262 194.38192069526175 0.14633873969944225 194.04648223807078 0.18909971749153104
5263 193.63455702453385 0.14633649792989825 193.29912301106924 0.18909751553470844
5264 192.88219500978104 0.14633425882887452 192.54676543471203 0.18909531624012407
5265 192.1404099547636 0.14633202246218446 191.8049848125722 0.18909311972921802
5266 191.3956897207054 0.14632978877157957 191.0602690060362 0.1890909258976294
5267 190.65454964582202 0.1463275577763349 190.31913335326243 0.18908873478323765
5268 189.91924986883126 0.1463253294917496 189.58383799292497 0.18908654641452413
5269 189.1804750955207 0.14632310386959466 188.84506763094473 0.18908436070638787
5270 188.4503884701954 0.14632088096041337 188.11498541148248 0.18908217775250397
5271 187.71883038923627 0.1463186607241956 187.3834317310312 0.18907999748085336
5272 186.99033453948437 0.14631644316805956 186.6549402764087 0.1890778199076218
5273 186.2671451107966 0.14631422830989735 185.93175523742124 0.18907564506546654
5274 185.541718995847 0.1463120161093904 185.20633350685418 0.18907347288343343
5275 184.82358111715828 0.146309806604021 184.48820000712263 0.18907130343162198
5276 184.10494103489862 0.14630759976677293 183.76956429847078 0.18906913666104921
5277 183.38912416532483 0.14630539559802602 183.05375179715102 0.1890669725757715
5278 182.67807334317766 0.14630319411477696 182.34270533785622 0.18906481120665353
5279 181.96577260300543 0.1463009952847056 181.63040895522377 0.18906265249693632
5280 181.25971389637857 0.14629879913494076 180.92435460074557 0.18906049649806184
5281 180.5538005827193 0.1462966056472507 180.21844563389539 0.18905834317667827
5282 179.85062111439484 0.14629441481881802 179.51527050704507 0.1890561925309524
5283 179.15170768448857 0.1462922266640954 178.81636141323733 0.1890540445871574
5284 178.45232668695903 0.14629004115788338 178.11698474649998 0.18905189930115265
5285 177.75839289495372 0.1462878583195045 177.42305527992394 0.18904975671027546
5286 177.06504448500647 0.14628567813641996 176.72971119007866 0.18904761679138835
5287 176.3744162502023 0.14628350060473866 176.03908727005705 0.1890454795405146
5288 175.68761029524973 0.1462813257358429 175.3522856245354 0.18904334497846023
5289 175.00095896247464 0.14627915351043982 174.66563859589263 0.18904121307156993
5290 174.31913761671458 0.1462769839421526 173.98382154892562 0.18903908384681706
5291 173.63820835979263 0.14627481702201717 173.30289658548307 0.18903695728756822
5292 172.9600190211068 0.14627265274621282 172.62471153497086 0.18903483338973626
5293 172.28526661570172 0.14627049112313567 171.94996341240974 0.18903271216882692
5294 171.61116696329313 0.14626833213818755 171.27586803755537 0.18903059359955438
5295 170.9414056723241 0.14626617580090076 170.60611101882182 0.1890284777013785
5296 170.27275833774894 0.14626402210451497 169.93746795118267 0.18902636446176585
5297 169.60687960069157 0.14626187104579905 169.27159347576833 0.18902425387745872
5298 168.94410780453325 0.14625972263052747 168.6088259359434 0.1890221459593089
5299 168.2823904194137 0.14625757684773877 167.9471128018774 0.1890200406885552
5300 167.62460915470245 0.14625543370403388 167.2893357829192 0.18901793807920528
5301 166.96811068618854 0.146253293194018 166.63284155487318 0.1890158381213485
5302 166.31440412175743 0.1462511553151977 165.9791392256294 0.18901374081284555
5303 165.663525505042 0.14624902007118187 165.3282648388101 0.18901164616069896
5304 165.01402684570644 0.14624688745378575 164.67877040410147 0.1890095541511698
5305 164.36812660554074 0.1462447574674854 164.032874383279 0.18900746479425262
5306 163.72364594140976 0.14624263010776736 163.38839793322018 0.1890053780818029
5307 163.08196680757982 0.14624050537282568 162.74672300819427 0.18900329401273427
5308 162.44288352419156 0.14623838326455652 162.10764392833602 0.18900121259100047
5309 161.80544421276673 0.14623626377688045 161.47020881518316 0.18899913380670447
5310 161.17131349666968 0.1462341469126971 160.83608229209017 0.18899705766681751
5311 160.53872061140385 0.14623203266811627 160.20349359457123 0.18899498416449598
5312 159.90892061748113 0.14622992104187635 159.57369778313978 0.18899291329947115
5313 159.28152777965929 0.14622781203456897 158.94630912255136 0.18899084507337577
5314 158.65599144749882 0.1462257056417049 158.32077696237786 0.18898877947923906
5315 158.03351103344943 0.14622360186498143 157.69830071506274 0.1889867165216927
5316 157.41267632350423 0.14622150070100523 157.07747016660826 0.1889846561949602
5317 156.79460554556553 0.14621940214888443 156.45940354491736 0.18898259849929372
5318 156.17879363553496 0.14621730620825912 155.84359578589206 0.18898054343463846
5319 155.565005914074 0.14621521287583114 155.22981221020194 0.18897849099623293
5320 154.95405223729074 0.14621312215235824 154.61886267395153 0.18897644118685777
5321 154.34484582694952 0.14621103403488675 154.00966039891296 0.18897439400169064
5322 153.7383540269537 0.14620894852272287 153.40317272898977 0.18897234944120808
5323 153.1340104196026 0.14620686561485113 152.79883324648353 0.18897030750420596
5324 152.53181809619994 0.14620478530884984 152.19664504270355 0.18896826818755677
5325 151.93226565302407 0.1462027076047327 151.59709671392676 0.1889662314925628
5326 151.3345566816082 0.14620063249995696 150.99939185169296 0.18896419741529166
5327 150.73949441245344 0.14619855999387596 150.40433368650338 0.18896216595618204
5328 150.14650428754675 0.1461964900850643 149.81134766034836 0.18896013711333068
5329 149.5557548393157 0.14619442277172007 149.22060230565924 0.18895811088476827
5330 148.96747796764382 0.14619235805327288 148.6323295223199 0.18895608727063
5331 148.3811340168919 0.1461902959275646 148.0459896546965 0.1889540662678118
5332 147.7973537311625 0.1461882363938775 147.46221344689212 0.18895204787650843
5333 147.21560053933274 0.14618617945057424 146.88046432778768 0.1889500320944853
5334 146.6361421109158 0.14618412509625991 146.30100996689902 0.18894801892052976
5335 146.05901623466298 0.14618207332992217 145.72388815297916 0.1889460083538913
5336 145.48390291775019 0.14618002414975045 145.14877889320823 0.18894400039220988
5337 144.91126003469336 0.14617797755487466 144.57614006210318 0.18894199503529877
5338 144.34062551898228 0.14617593354360012 144.0055095931578 0.1889399922808794
5339 143.77230726848256 0.14617389211476128 143.43719538423963 0.18893799212815698
5340 143.20620951845075 0.14617185326703697 142.87110167060794 0.1889359945757616
5341 142.64219023479453 0.14616981699890924 142.30708641817367 0.18893399962195812
5342 142.0805440114154 0.14616778330931524 141.74544422083997 0.1889320072661154
5343 141.52090783738723 0.14616575219661265 141.18581206768448 0.18893001750611632
5344 140.96358056437757 0.14616372365972183 140.62848881037652 0.18892803034130617
5345 140.40838976387894 0.14616169769713758 140.07330202041186 0.1889260457699472
5346 139.8553257164583 0.1461596743075617 139.52024197835996 0.188924063790776
5347 139.30453981965394 0.14615765348973705 138.9694600817615 0.1889220844027271
5348 138.75577901236105 0.14615563524213962 138.42070326951495 0.18892010760396588
5349 138.2092960310089 0.14615361956366715 137.87422427805146 0.18891813339376787
5350 137.6648921378801 0.14615160645274225 137.32982436965708 0.18891616177025278
5351 137.12264277399424 0.14614959590820178 136.78757898535358 0.18891419273245266
5352 136.58258546950427 0.1461475879286265 136.2475256552967 0.1889122262789426
5353 136.0445739368935 0.14614558251263335 135.70951809197265 0.18891026240820874
5354 135.50879207712467 0.1461435796590282 135.17374019634633 0.1889083011193213
5355 134.9750552467859 0.1461415793662515 134.6400073250092 0.18890634241044119
5356 134.4434791776226 0.14613958163318894 134.10843520970872 0.18890438628071698
5357 133.91402303684796 0.1461375864583158 133.57898301766116 0.18890243272848567
5358 133.38663141454055 0.14613559384037458 133.05159533894766 0.18890048175251772
5359 132.86141192043544 0.14613360377805015 132.52637978330577 0.18889853335162235
5360 132.3382213733716 0.14613161626986224 132.00319316957763 0.1888965875241264
5361 131.81717768312785 0.14612963131466883 131.48215340754405 0.18889464426913774
5362 131.29819872883164 0.14612764891090815 130.9631783763358 0.18889270358489815
5363 130.78129471583478 0.1461256690574043 130.446278281307 0.18889076547037018
5364 130.266503748051 0.14612369175272966 129.93149122637416 0.18888882992412065
5365 129.75373670214893 0.14612171699550897 129.41872808820872 0.18888689694469685
5366 129.24308642174873 0.14611974478452008 128.90808171043315 0.18888496653105516
5367 128.73446277595025 0.1461177751182281 128.39946196215055 0.18888303868147613
5368 128.22791204382185 0.14611580799547969 127.89291512243138 0.18888111339499294
5369 127.72342055575987 0.14611384341477304 127.3884275216751 0.18887919067000672
5370 127.22095154739196 0.146111881374829 126.88596239551185 0.18887727050527053
5371 126.72055898791307 0.1461099218743233 126.3855737131392 0.18887535289954044
5372 126.22216927185923 0.14610796491179326 125.88718786909621 0.18887343785123228
5373 125.72583688627482 0.1461060104860515 125.39085935042944 0.18887152535933183
5374 125.23151979745113 0.14610405859557518 124.89654612343338 0.18886961542218234
5375 124.73922067410754 0.14610210923914466 124.40425085682973 0.18886770803867195
5376 124.24895428320362 0.14610016241534451 123.91398831758089 0.18886580320737295
5377 123.76067615161428 0.14609821812280088 123.4257140325646 0.18886390092687583
5378 123.27442825575513 0.14609627636025282 122.93946997819884 0.1888620011960354
5379 122.79016303102524 0.14609433712620795 122.45520858988579 0.18886010401324194
5380 122.30790373481014 0.14609240041945598 121.97295312501326 0.18885820937741915
5381 121.827636185666 0.1460904662385265 121.49268940214044 0.18885631728702448
5382 121.34934541099621 0.1460885345821208 121.01440244867328 0.18885442774080097
5383 120.87305073764466 0.14608660544889288 120.53811159145833 0.1888525407374436
5384 120.39871570608356 0.14608467883741388 120.06378037097069 0.18885065627546005
5385 119.92636568903058 0.14608275474643675 119.59143415993043 0.18884877435371675
5386 119.45597311482159 0.1460808331744835 119.12104538667646 0.18884689497064794
5387 118.98754351326835 0.146078914120294 118.65261958102298 0.18884501812508106
5388 118.52107427006982 0.146076997582454 118.18615412867179 0.18884314381557976
5389 118.05654716328051 0.1460750835596046 117.72163080768011 0.18884127204078618
5390 117.59397702904451 0.14607317205043488 117.25906445419461 0.18883940279945272
5391 117.13333760865697 0.1460712630534999 116.7984288095134 0.18883753609007126
5392 116.67464185034125 0.14606935656753425 116.33973682186225 0.18883567191146927
5393 116.21787368334867 0.14606745259109197 115.88297242049542 0.18883381026214693
5394 115.7630308774566 0.14606555112286385 115.4281333751929 0.18883195114084542
5395 115.31011369989068 0.14606365216147477 114.975219953183 0.18883009454619867
5396 114.85910608829494 0.14606175570553306 114.52421609211261 0.18882824047679816
5397 114.410017098224 0.14605986175373373 114.07513084753887 0.18882638893140374
5398 113.96282816815945 0.14605797030463893 113.62794565794628 0.18882453990852832
5399 113.51754489369152 0.14605608135695364 113.18266611892761 0.18882269340694557
5400 113.07415672695866 0.14605419490926191 112.73928168262418 0.18882084942521302
5401 112.63265894450757 0.14605231096021912 112.29778762558534 0.1888190079620131
5402 112.19305131379461 0.14605042950846914 111.85818371527013 0.18881716901601295
5403 111.7553209066792 0.14604855055260846 111.4204570235408 0.18881533258578972
5404 111.3194722764853 0.14604667409132208 110.98461210372389 0.18881349867008487
5405 110.88549170022763 0.14604480012318705 110.550635232837 0.1888116672674423
5406 110.45338091596936 0.14604292864688065 110.1185281489459 0.1888098383765888
5407 110.02313170419717 0.1460410596610069 109.68828263254005 0.18880801199611957
5408 109.59473903254236 0.14603919316420086 109.25989365125348 0.18880618812468458
5409 109.16820134220924 0.14603732915511 108.83335964629318 0.1888043667609587
5410 108.74350833852498 0.146035467632331 108.40867032298912 0.18880254790352352
5411 108.32066156083643 0.1460336085945334 107.9858272206908 0.1888007315510942
5412 107.89965015921872 0.14603175204030758 107.56481948947618 0.18879891770224225
5413 107.48047392087112 0.1460298979683104 107.14564691654715 0.18879710635566038
5414 107.0631255346004 0.14602804637715605 106.72830219071328 0.18879529750996368
5415 106.64760034803088 0.14602619726546934 106.31278065960161 0.1887934911637879
5416 106.23389555048416 0.14602435063189367 105.89907951253647 0.18879168731580195
5417 105.82200278841917 0.1460225064750298 105.48719039597954 0.18878988596459836
5418 105.41192163418529 0.14602066479353235 105.07711288228289 0.18878808710886777
5419 105.00364300530073 0.14601882558600127 104.66883788896753 0.18878629074720113
5420 104.59716564203801 0.1460169888510793 104.26236415630866 0.18878449687826898
5421 104.1924826069069 0.14601515458738376 103.85768474681882 0.1887827055006943
5422 103.78958973515643 0.14601332279353535 103.45479549574978 0.18878091661310822
5423 103.38848323379192 0.14601149346817005 103.05369261010958 0.18877913021416878
5424 102.98915616734872 0.14600966660989328 102.65436915443635 0.1887773463024794
5425 102.5916067568208 0.146007842217347 102.25682334972674 0.18877556487671068
5426 102.19582713199675 0.14600602028913665 101.86104732577215 0.18877378593546598
5427 101.80181536520449 0.14600420082389567 101.46703915490319 0.1887720094774019
5428 101.40956474606983 0.14600238382024083 101.07479212674845 0.18877023550114239
5429 101.01907151479936 0.14600056927679086 100.68430248151725 0.18876846400531805
5430 100.63033115291843 0.14599875719217414 100.29556570073768 0.18876669498857554
5431 100.24333779658328 0.14599694756499923 99.90857592056875 0.18876492844952703
5432 99.8580886578772 0.1459951403938984 99.52333035309648 0.18876316438682725
5433 99.47457681876422 0.1459933356774796 99.13982208028766 0.1887614027990873
5434 99.09279981059504 0.14599153341436968 98.7580486334957 0.18875964368495382
5435 98.7127511696185 0.14598973360318304 98.37800354897226 0.18875788704304952
5436 98.33442739478714 0.1459879362425369 97.9996833256726 0.18875613287200518
5437 97.9578234681307 0.14598614133105323 97.62308294562919 0.1887543811704572
5438 97.58293434972076 0.14598434886734218 97.2481973689164 0.1887526319370238
5439 97.20975645403682 0.14598255885002798 96.87502301001645 0.18875088517034777
5440 96.83828368403768 0.1459807712777196 96.5035537718909 0.18874914086904437
5441 96.46851305660397 0.14597898614903843 96.13378667142318 0.1887473990317528
5442 96.10043843278363 0.14597720346259627 95.76571556966395 0.18874565965709378
5443 95.73405640764288 0.14597542321700896 95.39933706168217 0.18874392274369747
5444 95.36936167311006 0.14597364541089228 95.03464583940898 0.1887421882901922
5445 95.00634980185279 0.1459718700428571 94.67163747551474 0.1887404562951998
5446 94.64501657901211 0.14597009711152117 94.31030775514324 0.1887387267573534
5447 94.2853566373717 0.1459683266154935 93.95065131108095 0.18873699967527083
5448 93.92736647474993 0.1459665585533902 93.59266464114894 0.18873527504758478
5449 93.57104037566474 0.1459647929238212 93.236342029868 0.18873355287291424
5450 93.21637485735253 0.14596302972539976 92.88167999447725 0.18873183314988742
5451 92.86336453768082 0.14596126895673714 92.52867315284696 0.18873011587712696
5452 92.51200538278077 0.14595951061644352 92.17731747111107 0.18872840105325586
5453 92.16229273091285 0.14595775470313116 91.82760828753283 0.1887266886768995
5454 91.8142218310804 0.14595600121540853 91.47954085111832 0.1887249787466775
5455 91.46778868596178 0.14595425015188712 91.13311116454868 0.18872327126121602
5456 91.12298807352272 0.14595250151117478 90.78831400579242 0.1887215662191333
5457 90.77981628043797 0.14595075529188195 90.44514566152704 0.18871986361905418
5458 90.43826805993564 0.14594901149261605 90.10360088498342 0.18871816345959733
5459 90.09833954005884 0.145947270111986 89.76367580420747 0.18871646573938522
5460 89.76002582756017 0.14594553114859934 89.42536552595453 0.1887147704570374
5461 89.42332262217643 0.14594379460106327 89.08866574996419 0.18871307761117376
5462 89.08822552112137 0.14594206046798516 88.75357207345297 0.18871138720041467
5463 88.75472979514548 0.14594032874797103 88.42007976717413 0.18870969922337807
5464 88.42283141147323 0.14593859943962773 88.08818479835492 0.18870801367868423
5465 88.09252542354272 0.14593687254156018 87.75788222043622 0.1887063305649498
5466 87.7638079043999 0.14593514805237456 87.42916810646673 0.18870464988079447
5467 87.43667396589774 0.14593342597067532 87.10203756830222 0.18870297162483435
5468 87.11111953655968 0.14593170629506713 86.77648653446893 0.18870129579568767
5469 86.78713998302008 0.14592998902415413 86.45251037160396 0.18869962239197055
5470 86.46473096474602 0.14592827415654014 86.13010473917718 0.18869795141229978
5471 86.14388814937497 0.14592656169082863 85.80926530482886 0.18869628285529128
5472 85.82460695510433 0.14592485162562227 85.48998748675915 0.18869461671956037
5473 85.506883261547 0.14592314395952405 85.17226716458376 0.18869295300372285
5474 85.19071237739844 0.14592143869113564 84.85609964700092 0.18869129170639268
5475 84.87609024099132 0.14591973581905943 84.54148087234607 0.18868963282618548
5476 84.56301220504943 0.1459180353418963 84.22840619334582 0.18868797636171403
5477 84.25147413093191 0.14591633725824776 83.91687147136207 0.18868632231159324
5478 83.94147152013736 0.14591464156671385 83.6068722078962 0.18868467067443523
5479 83.63300009061284 0.14591294826589543 83.29840412089808 0.18868302144885385
5480 83.32605551883474 0.14591125735439187 82.99146288684689 0.18868137463346102
5481 83.02063339036187 0.145909568830803 82.6860440913042 0.18867973022686912
5482 82.71672951500534 0.1459078826937277 82.38214354408392 0.18867808822769003
5483 82.41433940933088 0.14590619894176463 82.07975676175458 0.18867644863453473
5484 82.11345894097796 0.1459045175735125 81.77887961195843 0.1886748114460149
5485 81.81408363564978 0.1459028385875686 81.47950762040146 0.18867317666074018
5486 81.51620934646994 0.14590116198253122 81.18163664021007 0.18867154427732205
5487 81.21983166812258 0.14589948775699693 80.88526226607122 0.18866991429436922
5488 80.92494639604259 0.145897815909563 80.59038029342253 0.18866828671049213
5489 80.63154921886407 0.14589614643882554 80.29698641090094 0.1886666615242991
5490 80.33963586668817 0.14589447934338082 80.00507634861039 0.18866503873439952
5491 80.0492021148331 0.14589281462182446 79.71464588187186 0.1886634183394015
5492 79.76024364709733 0.14589115227275162 79.42569069448666 0.18866180033791302
5493 79.47275629784592 0.14588949229475756 79.13820662082261 0.188660184728542
5494 79.18673573735957 0.14588783468643637 78.85218933116325 0.18865857150989523
5495 78.90217782484456 0.1458861794463829 78.5676346847176 0.18865696068058035
5496 78.61907824914113 0.14588452657319026 78.28453837032873 0.18865535223920302
5497 78.3374328668977 0.14588287606545255 78.00289624464787 0.18865374618437042
5498 78.05723740677065 0.14588122792176242 77.7227040363342 0.18865214251468743
5499 77.77848770799224 0.1458795821407128 77.44395758462278 0.18865054122876027
5500 77.50117954787822 0.145877938720896 77.16665266683214 0.18864894232519347
5501 77.22530874491247 0.14587629766090401 76.89078510144897 0.1886473458025921
5502 76.95087112329907 0.14587465895932847 76.61635071268017 0.1886457516595606
5503 76.67786248675853 0.1458730226147606 76.34334530424906 0.1886441598947026
5504 76.40627869737997 0.1458713886257916 76.07176473824757 0.1886425705066223
5505 76.1361155549985 0.1458697569910115 75.80160481451355 0.18864098349392247
5506 75.8673689475924 0.1458681277090111 75.53286142102819 0.18863939885520667
5507 75.60003468340301 0.14586650077837965 75.26553036603555 0.18863781658907683
5508 75.33410866457723 0.14586487619770713 74.99960755168539 0.18863623669413584
5509 75.06958671810722 0.14586325396558233 74.73508880497265 0.18863465916898506
5510 74.80646475171139 0.14586163408059424 74.47197003361858 0.18863308401222648
5511 74.54473861778663 0.14586001654133104 74.21024709002283 0.18863151122246094
5512 74.28440422493526 0.14585840134638106 73.94991588279058 0.18862994079828957
5513 74.02545745369069 0.14585678849433178 73.69097229245806 0.18862837273831273
5514 73.76789421247095 0.1458551779837707 73.43341222744604 0.18862680704113055
5515 73.51171040968138 0.1458535698132849 73.17723159616276 0.18862524370534298
5516 73.25690195485515 0.14585196398146089 72.92242630814414 0.1886236827295493
5517 73.00346478197353 0.14585036048688507 72.6689922973743 0.1886221241123489
5518 72.7513948047426 0.14584875932814337 72.41692547756212 0.18862056785234033
5519 72.50068797930376 0.1458471605038215 72.16622180485182 0.1886190139481222
5520 72.25134022696307 0.14584556401250465 71.91687720055226 0.18861746239829233
5521 72.00334752247305 0.14584396985277787 71.66888763941883 0.1886159132014489
5522 71.75670579846137 0.1458423780232256 71.42224905408195 0.18861436635618894
5523 71.51141104446712 0.14584078852243224 71.17695743408358 0.18861282186110984
5524 71.26745920818409 0.1458392013489817 70.93300872712031 0.18861127971480815
5525 71.02484629031862 0.14583761650145757 70.69039893390129 0.18860973991588043
5526 70.78356825688586 0.14583603397844305 70.4491240204445 0.18860820246292265
5527 70.54362111715542 0.14583445377852094 70.20917999602237 0.18860666735453063
5528 70.30500085713659 0.14583287590027408 69.97056284664703 0.1886051345892998
5529 70.06770349379649 0.14583130034228445 69.73326858928839 0.18860360416582528
5530 69.83172503345246 0.14582972710313427 69.49729323026662 0.18860207608270174
5531 69.59706150072523 0.14582815618140474 69.2626327942053 0.18860055033852371
5532 69.36370892205245 0.14582658757567732 69.02928330754489 0.18859902693188527
5533 69.13166333007923 0.14582502128453284 68.79724080293332 0.1885975058613801
5534 68.90092077070265 0.14582345730655205 68.56650132627051 0.1885959871256018
5535 68.67147728554787 0.14582189564031503 68.33706091918441 0.18859447072314342
5536 68.44332893872131 0.1458203362844018 68.10891564578431 0.18859295665259782
5537 68.21647178226654 0.1458187792373919 67.88206155811659 0.18859144491255747
5538 67.99090189686794 0.14581722449786463 67.65649473686847 0.1885899355016145
5539 67.76661534661064 0.14581567206439905 67.43221124612788 0.18858842841836088
5540 67.54360822732582 0.14581412193557367 67.20920718172886 0.188586923661388
5541 67.32187661626243 0.1458125741099668 66.98747862092317 0.18858542122928715
5542 67.10141662342306 0.14581102858615658 66.76702167371626 0.18858392112064923
5543 66.8822243400314 0.14580948536272054 66.54783243133461 0.18858242333406475
5544 66.66429588966756 0.1458079444382361 66.3299070173612 0.18858092786812408
5545 66.44762737781996 0.14580640581128027 66.11324153728725 0.1885794347214171
5546 66.23221494154429 0.14580486948042987 65.89783212817132 0.1885779438925336
5547 66.01805470057754 0.14580333544426116 65.68367490975322 0.18857645538006268
5548 65.80514280543474 0.14580180370135037 65.4707660325508 0.1885749691825936
5549 65.59347539004628 0.14580027425027323 65.25910163049728 0.18857348529871487
5550 65.38304861861289 0.1457987470896052 65.04867786779627 0.18857200372701508
5551 65.17385863881735 0.14579722221792146 64.83949089213334 0.18857052446608222
5552 64.96590162896845 0.14579569963379682 64.63153688182015 0.18856904751450418
5553 64.75917375014681 0.145794179335806 64.42481199794014 0.18856757287086828
5554 64.55367119512262 0.14579266132252303 64.21931243326634 0.18856610053376197
5555 64.34939013778556 0.14579114559252196 64.01503436169126 0.18856463050177188
5556 64.14632678614483 0.14578963214437646 63.81197399122697 0.18856316277348478
5557 63.94447732613231 0.14578812097665966 63.61012750780816 0.18856169734748685
5558 63.74383798142671 0.14578661208794483 63.4094911351164 0.18856023422236415
5559 63.544404949817135 0.1457851054768045 63.21006107094363 0.1885587733967024
5560 63.34617447084396 0.14578360114181121 63.01183355483307 0.18855731486908694
5561 63.14914275370854 0.14578209908153703 62.8148047959889 0.18855585863810287
5562 62.95330605442461 0.14578059929455386 62.61897105042772 0.18855440470233506
5563 62.75866059281826 0.1457791017794331 62.42432853797846 0.18855295306036793
5564 62.56520264234817 0.1457776065347461 62.23087353210264 0.18855150371078586
5565 62.37292843212083 0.14577611355906378 62.03860226190959 0.1885500566521726
5566 62.181834254817005 0.1457746228509567 61.84751102008293 0.18854861188311195
5567 61.99191634658298 0.1457731344089953 61.6575960427718 0.18854716940218708
5568 61.80317102181213 0.1457716482317497 61.4688536443724 0.18854572920798132
5569 61.61559452102297 0.14577016431778944 61.28128006540611 0.18854429129907718
5570 61.42918318312648 0.14576868266568443 61.09487164478674 0.18854285567405757
5571 61.24393324988788 0.14576720327400328 60.90962462428237 0.1885414223315041
5572 61.05984108829761 0.1457657261413155 60.7255353708863 0.1885399912699994
5573 60.87690293714918 0.14576425126618925 60.54260012339487 0.1885385624881243
5574 60.695115196497454 0.1457627786471933 60.3608152818658 0.18853713598446117
5575 60.51447409609869 0.14576130828289502 60.18017707605821 0.18853571175758999
5576 60.3349760765494 0.14575984017186316 60.00068194657145 0.18853428980609283
5577 60.15661734917766 0.14575837431266425 59.82232610473645 0.18853287012854877
5578 59.97939440675717 0.14575691070386632 59.64510604332977 0.18853145272353983
5579 59.80330342791674 0.14575544934403545 59.46901794098306 0.18853003758964385
5580 59.62834097488641 0.14575399023173938 59.29405835992923 0.18852862472544307
5581 59.45450317261757 0.14575253336554309 59.12022342512251 0.18852721412951398
5582 59.28178667829304 0.14575107874401452 58.94750979374859 0.18852580580043926
5583 59.11018753187488 0.14574962636571728 58.775913505772365 0.18852439973679366
5584 58.93970252416849 0.1457481762292195 58.60543135200211 0.18852299593716076
5585 58.77032756228993 0.14574672833308347 58.436059239556734 0.18852159440011299
5586 58.60205962961117 0.14574528267587786 58.26779415181106 0.18852019512423565
5587 58.43489442771185 0.14574383925616285 58.10063179034759 0.18851879810809766
5588 58.26882922256461 0.14574239807250855 57.934569421141816 0.18851740335028763
5589 58.103859398010066 0.14574095912347232 57.769602428037224 0.18851601084936945
5590 57.939982642791016 0.1457395224076265 57.60572849977945 0.18851462060393637
5591 57.777193847576946 0.1457380879235245 57.44294252704088 0.18851323261254535
5592 57.61549134371607 0.14573665566974225 57.281242841172535 0.1885118468737974
5593 57.454869252513795 0.14573522564482763 57.12062356348273 0.18851046338623856
5594 57.29532689574375 0.14573379784736248 56.9610840157479 0.18850908214848225
5595 57.13685718616213 0.1457323722758858 56.802617110727184 0.18850770315905763
5596 56.97946099175787 0.1457309489289894 56.645223716412275 0.1885063264165984
5597 56.82312931159655 0.14572952780519866 56.48889483187175 0.18850495191960706
5598 56.66786545668723 0.14572810890312163 56.33363376811736 0.18850357966674977
5599 56.51365736893408 0.14572669222126167 56.17942846705634 0.18850220965648662
5600 56.36051226361402 0.1457252777582535 56.02628614396823 0.18850084188753666
5601 56.20841315392029 0.14572386551256564 55.87418981204944 0.1884994763582914
5602 56.057373561840684 0.1457224554828763 55.72315299329025 0.18849811306755654
5603 55.90736848060282 0.1457210476675969 55.57315068092161 0.18849675201361113
5604 55.75842172559423 0.1457196420654779 55.42420669033335 0.1884953931954045
5605 55.61049511697797 0.14571823867483627 55.2762828416921 0.18849403661102943
5606 55.463629438961405 0.1457168374945438 55.12941991920718 0.1884926822596749
5607 55.317764671638884 0.14571543852275898 54.983557902977005 0.18849133013912192
5608 55.17296984642483 0.145714041758558 54.83876582441731 0.18848998024896335
5609 55.02914839342165 0.14571264719983248 54.694947113635365 0.18848863258645324
5610 54.88641681939774 0.14571125484600575 54.55221827739986 0.18848728715187102
5611 54.74461681483131 0.145709864694514 54.41042100619522 0.18848594394157164
5612 54.60394543358739 0.1457084767453767 54.269752353885 0.1884846029570124
5613 54.464139111206045 0.14570709099524545 54.129948756017804 0.18848326419299902
5614 54.325532830229314 0.1457057074451722 53.99134519513111 0.18848192765302849
5615 54.187681940571345 0.14570432609044415 53.85349702115169 0.18848059332921224
5616 54.05115978112476 0.14570294693391767 53.71697757296223 0.18847926122861203
5617 53.91520732779316 0.14570156996848554 53.581027826486064 0.18847793133860957
5618 53.78081355462846 0.1457001952001866 53.44663675575572 0.18847660367255373
5619 53.646668775030506 0.14569882261767186 53.312494674203386 0.18847527820944776
5620 53.514493204651146 0.14569745223264335 53.18032179744467 0.18847395497382846
5621 53.382004058465945 0.14569608402617157 53.047835340510055 0.18847263392972355
5622 53.25221940374827 0.14569471802012593 52.91805337060639 0.18847131512175713
5623 53.121121787829146 0.14569335418190738 52.78695843516029 0.1884699984869516
5624 52.99405286401123 0.14569199255180107 52.659892187353115 0.188468684106314
5625 52.863876141969286 0.14569063307234173 52.52971813702921 0.1884673718677402
5626 52.74012910616106 0.14568927581746036 52.40597376842489 0.1884660619187122
5627 52.610019033055636 0.1456879206840658 52.27586635831459 0.1884647540569802
5628 52.49072458479048 0.14568656780809142 52.15657456842985 0.18846344855253064
5629 52.35910889076058 0.14568521700200726 52.0249615287223 0.18846214503627814
5630 52.246383420730034 0.14568386851698134 51.912238708207155 0.18846084400589716
5631 52.110335543905585 0.14568252200788795 51.776193477116784 0.18845954478090904
5632 52.00816224098699 0.145681177941874 51.67402281475937 0.18845824828574995
5633 51.86218191706991 0.14567983567720386 51.52804512813886 0.18845695325384676
5634 51.77810728303939 0.1456784960892106 51.44397312553396 0.18845566141621833
5635 51.611767034424474 0.14567715797326394 51.27763550605722 0.18845437039398208
5636 51.56019328053113 0.14567582298253057 51.22606437409337 0.18845308345522624
5637 51.35356585128403 0.14567448883534073 51.01943956635599 0.18845179609269938
5638 51.3621938232258 0.1456731586792393 51.028070150018934 0.1884505145276278
5639 51.07691609619434 0.14567182815494872 50.742795037892414 0.18844923014697904
5640 51.1994707680469 0.14567050330432238 50.86535230985075 0.18844795489182756
5641 50.7612039400028 0.14566917572802116 50.42708809210995 0.18844667216483052
5642 51.10285091370953 0.1456678571186507 50.768737651516155 0.1884454050747207
5643 50.366808188075794 0.1456665311578622 50.03269753554462 0.18844412137330804
5644 51.135685022652076 0.14566522065845894 50.801576935846505 0.18844286614711542
5645 49.819225703407895 0.14566389365700125 49.485120233524654 0.18844157622624072
5646 51.43329789488877 0.1456625950226025 51.09919495957573 0.1884403402904323
5647 48.9866478178858 0.14566126164059887 48.65254752264705 0.18843903359815764
5648 52.303518649310924 0.14565998247000103 51.96942083486775 0.1884378319731752
5649 47.67489139638441 0.14565863188969264 47.34079627737388 0.18843648712083436
5650 54.51667194505061 0.14565738767771413 54.182579206953534 0.18843535041936024
5651 45.78866643797899 0.14565599783174166 45.4545765164011 0.18843392374615112
5652 60.25789217191199 0.1456548204362833 59.92380443661581 0.1884329148598944
5653 44.39858315835623 0.14565334604640984 44.064498495628406 0.18843131668141727
5654 76.61624186875115 0.14565230157600767 76.28215900125085 0.1884305659242991
5655 51.13103023022468 0.1456506494055077 50.796950969647476 0.1884286111716963
5656 129.35950315405148 0.14564987651719913 129.02542488649257 0.18842839104170972
5657 105.15632081934866 0.1456478549206352 104.8222472667098 0.18842569771823434
5658 319.021634422946 0.14564764788529191 318.6875601921788 0.18842658288192116
5659 386.14540587212855 0.14564486959635187 385.81133862988867 0.18842237264352474
5660 1036.2095811380627 0.1456458565544265 1035.8755097083579 0.18842557315034156
5661 1611.2066420110427 0.1456415897823001 1610.872582069714 0.18841835154630224
5662 3484.2516788797147 0.14564505363394598 3483.9176075621917 0.18842626388926328
5663 5427.049312012377 0.1456382360036376 5426.715259972941 0.1884138034328516
5664 7916.592935963953 0.14564605273933806 7916.258860279217 0.18842963199691798
5665 8479.808864953417 0.14563654813943142 8479.47481668424 0.18841172103693068
5666 4753.674149414793 0.1456476398112831 4753.340069264952 0.1884325100290714
5667 1646.2132212002427 0.14563951168052341 1645.8791635169541 0.1884181716080942
5668 1891.2560840449842 0.14564473686378027 1890.922012343859 0.18842696426139774
5669 1788.8246056189344 0.14564559205375457 1788.4905296773936 0.18843034948696305
5670 5259.497968459301 0.14564011804497537 5259.16390814877 0.18842019248627412
5671 1559.3005305673212 0.1456471625067456 1558.966449598633 0.1884338061814444
5672 191.03344944180026 0.14564123316974492 190.69938322787795 0.18842498075256767
5673 4549.39243656922 0.14564096868954138 4549.05837092127 0.1884246792605942
5674 1186.0264006626876 0.14564361570901935 1185.6923252768881 0.18843177009025067
5675 1785.6463101090299 0.14563619064889008 1785.3122536187018 0.18842029967920465
5676 3611.337660438898 0.14563811387292777 3611.0035973908284 0.18842493419701042
5677 448.84847166255724 0.14563609295441796 448.5144109864438 0.1884245831589992
5678 3164.161995293382 0.14562941832599985 3163.8279511165183 0.18841475853809084
5679 3082.3228098673117 0.1456309883217395 3081.988759027412 0.18841985157746768
5680 280.717178041544 0.14562568889436694 280.3831380939818 0.18841425866782582
5681 3782.7948377752073 0.1456201438371253 3782.4608107074787 0.188406923891415
5682 2664.133987187779 0.1456201712904258 2663.7999567933734 0.1884102231149927
5683 558.922683732208 0.14561294085135054 558.5886691630265 0.18840162833024016
5684 3915.631274602986 0.1456082387342055 3915.2972700461514 0.18839631810077298
5685 2265.808074518925 0.14560641669810592 2265.474071015853 0.18839708637365574
5686 952.8231751004778 0.14559822277006848 952.4891897813987 0.18838709630893066
5687 3784.18195117926 0.1455939803037416 3783.8479741075344 0.18838309142226545
5688 1900.2839302839106 0.14559043028135132 1899.9499585019162 0.18838135171306358
5689 1274.3260569581219 0.14558191136001425 1273.9921040469715 0.18837099979033117
5690 3503.348134457432 0.14557782847392053 3503.0141889433257 0.18836768563217962
5691 1583.754465802827 0.1455728432622891 1583.420529178254 0.18836378131102308
5692 1465.508176722545 0.14556441433081868 1465.1742586001064 0.1883537081075493
5693 3136.0713194055475 0.14556029761365702 3135.7374084663606 0.1883506415730374
5694 1319.836483872563 0.14555422110369215 1319.5025846250508 0.18834502640823014
5695 1533.300324633675 0.14554615392875692 1532.9664428565945 0.18833562315166705
5696 2723.9058959955078 0.14554189427784187 2723.572021593725 0.18833250750511937
5697 1105.235564076895 0.1455350715884507 1104.9017033487548 0.1883256565514877
5698 1507.4586787803314 0.14552754179884572 1507.1248340866446 0.18831715188798573
5699 2298.0695833433724 0.14552308698359875 2297.73574646015 0.18831379623860245
5700 933.8591353415433 0.14551584464469644 933.5253133269158 0.1883061699827985
5701 1420.4386608399732 0.14550895460958108 1420.10485321112 0.1882986742437856
5702 1883.1295425321855 0.14550428894742573 1882.7957432809762 0.18829496226183115
5703 797.9730630596223 0.1454969252843709 797.6392791444896 0.18828698984827744
5704 1299.0674555888556 0.14549071396376662 1298.7336843591615 0.18828051573051663
5705 1498.5010910836754 0.14548584725098984 1498.1673288476798 0.18827638874470282
5706 688.900824960098 0.1454786248337572 688.5670778798042 0.18826845546004733
5707 1161.9243953989746 0.145473073911861 1161.5906593943039 0.1882629307587142
5708 1158.9733036646408 0.14546803814586134 1158.6395772435296 0.18825838296523142
5709 598.4563117366882 0.1454611759869723 598.1225997437175 0.18825081698377602
5710 1019.7132692266907 0.1454562185000558 1019.3795669084783 0.18824609971234768
5711 874.3403932350166 0.1454510692197254 874.006700985841 0.18824117995581816
5712 520.6667463937943 0.14544473494573132 520.3330674208096 0.18823423803897663
5713 877.4349971533272 0.1454402691891433 877.1013267453842 0.18823013875389136
5714 648.4852550819827 0.145435087353717 648.1515950425926 0.1882249520363988
5715 452.6664177750398 0.1454293905911955 452.33276957823216 0.18821880621646664
5716 737.4788077582917 0.14542529896257084 737.1451673418104 0.18821511751875383
5717 478.8455104649441 0.14542018932773057 478.51188045574054 0.18820981987580002
5718 394.0376471915521 0.14541517802839593 393.7040274650214 0.18820454850231494
5719 602.5168304645088 0.1454113481351824 602.1832180383357 0.18820107803784045
5720 357.2830695019509 0.1454064313426748 356.9494672098251 0.188195860783078
5721 344.92584603668706 0.14540209300950696 344.5922524957701 0.18819144790747
5722 476.9849130705798 0.14539843711005818 476.6513265844774 0.18818804899242345
5723 272.6340369985221 0.1453938350874952 272.30046005118965 0.1881831122450026
5724 304.196595339204 0.1453901046033587 303.8630257758957 0.18817945870493843
5725 366.49374727204366 0.1453865733321499 366.16018464659135 0.18817605212018146
5726 214.01200751778208 0.14538239047354642 213.67845355530767 0.1881715720008714
5727 268.9668550954515 0.14537916510600396 268.63330741106427 0.18816851928117875
5728 275.70742266422917 0.14537575240033154 275.37388181088363 0.1881651009451988
5729 173.21952141542374 0.14537205732227004 172.8859881597709 0.18816119833056902
5730 235.83372966111483 0.14536921749460452 235.50020188103383 0.18815856258638167
5731 206.27262045402966 0.1453659555073228 205.93909930384223 0.18815519468012842
5732 145.1423870277349 0.14536276890453054 144.8088723444264 0.1881519144039771
5733 202.76565946938197 0.14536020110083248 202.43214974412749 0.18814952415366654
5734 156.32570788864749 0.14535714627466456 155.99220443105392 0.18814631131889975
5735 126.46771325770935 0.14535443903332712 126.13421520021987 0.18814361845615418
5736 170.09007849842828 0.1453520557393877 169.7565850955964 0.1881413470925106
5737 121.83183672667606 0.14534926955689087 121.49834905361423 0.18813840350493205
5738 114.21098828001801 0.1453469722131742 113.8775051093726 0.1881361984322278
5739 139.83577601251955 0.14534472393409323 139.5022973054021 0.1881339831833446
5740 98.58558022032615 0.1453422534529014 98.25210656762944 0.18813139924382025
5741 105.31877479246705 0.14534027445361372 104.98530497072358 0.18812954728985518
5742 114.11262487255115 0.14533815081895132 113.77915933192466 0.1881273898075378
5743 83.41195059962526 0.14533601432830193 83.07848937762363 0.1881252076733239
5744 97.333654341773 0.14533426174122632 97.00019650549335 0.18812357453841708
5745 93.88888327898994 0.14533228194255565 93.5554294732144 0.18812152383298134
5746 74.1086359692422 0.14533046364139587 73.77518577710319 0.1881197284976159
5747 89.10581727556657 0.14532886400495873 88.77237020060223 0.1881182109593861
5748 78.90562633599535 0.145327060156922 78.57218294086935 0.1881163349690807
5749 68.83577455937024 0.1453255149510576 68.50233418174167 0.18811486267750657
5750 80.7290855578803 0.14532402415233078 80.3956481277147 0.1881134060132757
5751 68.336186226819 0.14532242334875495 68.00275204187719 0.18811176159305107
5752 65.84806029582866 0.1453210896036825 65.51462868451819 0.1881105217067871
5753 72.83364284182493 0.14531969354210839 72.50021402824711 0.1881091200357013
5754 61.33959652243606 0.14531830450830532 61.006170486752595 0.18810773117515742
5755 63.737251789484155 0.14531712008015374 63.40382803609526 0.18810663330874133
5756 65.94259220142999 0.14531582634099408 65.60917106016355 0.18810531492544774
5757 57.14037751970723 0.145314634570421 56.806958719646936 0.1881041654898731
5758 61.71201617211963 0.14531355064231277 61.37859947898361 0.18810314249370644
5759 60.303722774505886 0.14531237521947926 59.97030845220153 0.18810194708487663
5760 54.915173821481126 0.1453113471297258 54.58176148564995 0.18810098870145292
5761 59.53951816294098 0.14531033559652198 59.20610781903012 0.1881000083143329
5762 56.00910286465987 0.14530928989764785 55.67569460976131 0.18809896500091747
5763 53.83893822093767 0.14530838322391965 53.50553170253228 0.18809813518147225
5764 57.2634725962433 0.14530743606806976 56.93006796224036 0.18809719793486798
5765 53.05459715318592 0.14530651866216343 52.72119432278987 0.18809631173388977
5766 53.26839528095951 0.14530569435122268 52.93499403248183 0.18809555412645335
5767 55.00628814175863 0.14530481652086089 54.67288864486354 0.1880946803742304
5768 51.28511740842389 0.14530401176223073 50.95171946603436 0.18809393062730503
5769 52.82976561090493 0.14530324271319037 52.496369158657316 0.18809320953442046
5770 52.93327710963351 0.14530244222532512 52.599882245218296 0.1880924221898911
5771 50.394939503742606 0.14530172501139824 50.06154600721552 0.18809177151568574
5772 52.34439172513394 0.1453009989049887 52.010999650114584 0.18809107611436923
5773 51.23326051151017 0.14530027842947904 50.89986984664793 0.18809038643275278
5774 50.04441880684072 0.14529962210320632 49.711029389849976 0.1880897948875339
5775 51.73341454427291 0.14529893830913235 51.40002647265934 0.1880891333044354
5776 50.033667198424084 0.14529829125957036 49.700280372382785 0.18808853478172913
5777 49.97163768188185 0.145297674894805 49.63825203435618 0.18808797263086713
5778 51.00183749769397 0.1452970378262292 50.66845309978395 0.1880873600837825
5779 49.3327850469902 0.1452964496629962 48.999401765862125 0.1880868314650857
5780 50.002817790349624 0.1452958618361576 49.66943564295976 0.18808628555370027
5781 50.24415246236402 0.14529527418402824 49.910771455632826 0.18808573254716218
5782 49.02857399026653 0.1452947273246296 48.695194015979915 0.18808524696198345
5783 50.013232689203406 0.14529416543099993 49.67985380462189 0.18808471915052
5784 49.59333014554785 0.1452936241650604 49.259952296672864 0.18808422470992175
5785 48.99602238600427 0.1452931036065198 48.66264552260127 0.188083759796484
5786 49.92450541313313 0.14529256985887884 49.59112958368625 0.1880832595880078
5787 49.14260311354264 0.14529206616274207 48.809228235886835 0.18808281149306724
5788 49.125430421952345 0.1452915631042437 48.79205650306307 0.1880823557850297
5789 49.73020077651037 0.14529105962796265 49.39682782539782 0.18808189148458965
5790 48.91478751704946 0.14529058195829087 48.58141546308423 0.18808147200693995
5791 49.31659995803467 0.14529009410015592 48.98322883859633 0.18808102533818358
5792 49.48937595941323 0.14528961953552477 49.15600574185087 0.18808059802683502
5793 48.88550816511063 0.14528915769689915 48.552138815999804 0.1880801914139252
5794 49.48139868903666 0.14528868668413034 49.14803024210423 0.18807976024830247
5795 49.280359738040104 0.14528823558279147 48.94699213963042 0.18807936282689458
5796 49.009338902314376 0.1452877836056317 48.67597215810522 0.18807896060352408
5797 49.56916071683467 0.1452873313790468 49.23579483400416 0.18807855145147015
5798 49.16030041849791 0.14528689611083637 48.82693535017482 0.18807817221224893
5799 49.22551047033578 0.14528645269649107 48.89214624354063 0.18807777409865536
5800 49.58123817498726 0.1452860187511599 49.24787476766052 0.1880773885755864
5801 49.15539000864466 0.14528559244254652 48.822027399560675 0.18807701664143509
5802 49.46438892866188 0.14528515917286397 49.13102714206532 0.1880766274236997
5803 49.55568662414922 0.14528473992490265 49.222325623138225 0.1880762610860899
5804 49.26488834917944 0.14528431867852287 48.93152813992395 0.18807589057696764
5805 49.668416499562966 0.14528389730005764 49.33505708701489 0.18807551524801472
5806 49.540448708477875 0.14528348747073158 49.20709006094561 0.18807516006153166
5807 49.46281469471133 0.14528307078543687 49.129456832892224 0.18807479103366337
5808 49.81149089243326 0.14528266114628072 49.478133800264764 0.18807443102221527
5809 49.57517581034887 0.14528225602251163 49.24181947487017 0.18807407945618496
5810 49.703738193896335 0.145281845472455 49.37038263274346 0.1880737156804237
5811 49.9007260371047 0.14528144508439292 49.5673712240802 0.1880733679401084
5812 49.6814701993441 0.14528104223167354 49.3481161409507 0.18807301616172062
5813 49.93920131502582 0.14528063940369967 49.605848014133386 0.1880726614887287
5814 49.964678866964675 0.14528024456121977 49.631326302015175 0.1880723203882823
5815 49.857003472952336 0.14527984410034916 49.52365165990527 0.18807196894671474
5816 50.13589744367666 0.14527944904533072 49.80254637014195 0.18807162448938336
5817 50.03853703387845 0.14527905658074572 49.70518669237561 0.1880712849220911
5818 50.07722567623881 0.1452786600907044 49.743876079174846 0.18807093697326208
5819 50.284487669123045 0.1452782710613249 49.95113879754682 0.1880706005149059
5820 50.15019835039188 0.14527787960257516 49.81685021055888 0.18807026023042608
5821 50.3069507831176 0.14527748848963645 49.973603375894534 0.18806991873342616
5822 50.39767633070628 0.14527710288149082 50.06432964154738 0.1880695862774094
5823 50.30971602831673 0.14527671294506272 49.9763700691544 0.18806924621726792
5824 50.515471131064984 0.1452763273000021 50.18212589187651 0.188068911888469
5825 50.50113502839796 0.14527594302566466 50.1677905053283 0.18806858004399343
5826 50.5069322624489 0.14527555606526946 50.17358846355735 0.18806824282627763
5827 50.687341207432155 0.14527517458681943 50.35399811894573 0.18806791389960284
5828 50.620653808921844 0.14527479097658635 50.28731143642023 0.18806758152502498
5829 50.7185409495135 0.14527440811337047 50.385199292103565 0.18806724929656723
5830 50.825593713546645 0.14527402895035 50.49225276170528 0.1880669228910171
5831 50.770524943635245 0.1452736467004296 50.437184705809415 0.18806659112539773
5832 50.91979247881832 0.14527326794283948 50.58645294669538 0.18806626418010106
5833 50.947233223872445 0.14527288977432004 50.61389439596067 0.1880659381374561
5834 50.948817118470664 0.1452725101219999 50.61547899926781 0.1880656090808552
5835 51.09490919091186 0.14527213445926454 50.761571770510784 0.18806528594181016
5836 51.07308785282053 0.14527175709450416 50.739751135825124 0.18806495990089792
5837 51.14098074262053 0.1452713808531577 50.80764472676698 0.18806463500038947
5838 51.24234137805464 0.14527100700392842 50.90900605741516 0.18806431363555126
5839 51.21724246372253 0.14527063120068098 50.88390784372285 0.18806398879899353
5840 51.328466328065936 0.14527025827681408 50.99513240178309 0.18806366800602717
5841 51.37300129957762 0.14526988549728678 51.0396680668941 0.18806334718623946
5842 51.38158747779491 0.1452695122439733 51.04825494038672 0.18806302516422066
5843 51.49775749924382 0.14526914185134057 51.16442565013924 0.18806270725323326
5844 51.50269288891421 0.14526877026766777 51.169361731505326 0.18806238714121434
5845 51.5572352686482 0.1452684000815065 51.223904799776065 0.18806206879062942
5846 51.645864990818616 0.14526803138097508 51.31253520703321 0.18806175240443862
5847 51.64336408110598 0.14526766171085972 51.310034985267514 0.18806143412760115
5848 51.73074178060407 0.14526729440188813 51.39741336705363 0.18806111914854876
5849 51.77988486242898 0.14526692706221817 51.44655713163616 0.18806080373060113
5850 51.79800042161836 0.14526656001859858 51.46467337318621 0.18806048841355844
5851 51.89151616498499 0.14526619498328008 51.55818979417924 0.18806017582247161
5852 51.911440837594775 0.14526582929909376 51.57811514647285 0.18805986182283704
5853 51.96097627297082 0.14526546513239197 51.62765125799998 0.18805954983845213
5854 52.036687259075684 0.145265101872293 51.70336291838581 0.18805923881758538
5855 52.04983028182649 0.1452647384417982 51.71650661621412 0.18805892717057407
5856 52.122636045439776 0.14526437690198765 51.78931305045719 0.18805861808060234
5857 52.171126048853154 0.14526401536415542 51.83780372495487 0.1880583085341345
5858 52.19777616496084 0.1452636546338173 51.86445451041061 0.18805799991641756
5859 52.275169658111224 0.14526329529131027 51.94184866981837 0.1880576930015497
5860 52.303314467556625 0.1452629358268572 51.96999414624841 0.1880573854813556
5861 52.351441363563715 0.1452625778473621 52.01812170579452 0.18805707992183512
5862 52.41648649764315 0.14526222047025528 52.08316750237478 0.1880567747981116
5863 52.44011362802325 0.14526186351822928 52.1067952945242 0.18805646998082
5864 52.50391423625575 0.14526150803991697 52.17059656118503 0.18805616703081027
5865 52.55022229410087 0.14526115274322823 52.21690527747504 0.18805586388259865
5866 52.583488253496796 0.14526079852536763 52.2501718928967 0.18805556207472465
5867 52.64972291555925 0.14526044528946652 52.3164072089765 0.18805526129328418
5868 52.68256984206534 0.14526009239534818 52.34925478904078 0.18805496062921667
5869 52.730564313534686 0.14525974084294457 52.397249911027934 0.18805466166380558
5870 52.78766422523134 0.14525938980867034 52.45435047243875 0.18805436298392272
5871 52.81834973013319 0.14525903958488634 52.485036625346105 0.18805406520220266
5872 52.87637714036535 0.14525869049994458 52.54306468114491 0.18805376872049384
5873 52.92062390666988 0.14525834184938255 52.58731209238096 0.18805347243953188
5874 52.95867118738726 0.14525799435179465 52.62536001545598 0.18805317757948511
5875 53.01725521299413 0.14525764762495463 52.683944681975795 0.18805288339338241
5876 53.05309063256654 0.14525730159228378 52.719780741097296 0.18805258987695816
5877 53.101199489115885 0.14525695670916633 52.767890234695386 0.18805229771132861
5878 53.15273982926225 0.1452566124102669 52.8194312109117 0.18805200594028662
5879 53.1882668474752 0.14525626911052789 52.85495886302506 0.18805171533961262
5880 53.24237394270265 0.14525592672585372 52.90906659031966 0.188051425657134
5881 53.28520446362098 0.14525558502457545 52.95189774201787 0.18805113657852743
5882 53.32654126782266 0.14525524441987758 52.99323517461387 0.18805084878891445
5883 53.37987341475773 0.14525490453460824 53.046567948631164 0.18805056159196
5884 53.41786995340224 0.14525456555675656 53.08456511245219 0.18805027539329666
5885 53.46596169957283 0.14525422755476664 53.132657481783966 0.18804999023409677
5886 53.51380013472801 0.1452538902755902 53.18049653874782 0.18804970570460264
5887 53.55272636732455 0.1452535540310345 53.219423390923964 0.18804942236955055
5888 53.60401807320656 0.14525321860063584 53.27071571482378 0.18804913978214235
5889 53.64613086418764 0.1452528840381259 53.312829122051774 0.1880488580977402
5890 53.689645425920496 0.14525255046491561 53.356344297961286 0.18804857749429527
5891 53.73937602399495 0.14525221766494747 53.40607550874828 0.1880482975817238
5892 53.779121219155215 0.14525188585228077 53.445821314525375 0.18804801877755503
5893 53.826991472429064 0.14525155490991426 53.49369217669446 0.1880477408246941
5894 53.8725026224306 0.14525122482687142 53.53920393386999 0.1880474637337385
5895 53.91386586934681 0.14525089572701694 53.580567785896115 0.18804718772367526
5896 53.963043134879634 0.14525056744285034 53.62974565496846 0.18804691246831995
5897 54.00501388853337 0.145250240116562 53.67171701015974 0.18804663825706935
5898 54.049895760297076 0.14524991369010495 53.716599481647854 0.18804636495911406
5899 54.09716530981934 0.14524958812735303 53.76386962917932 0.18804609251266455
5900 54.138409880191105 0.14524926353722106 53.80511479552365 0.18804582113023222
5901 54.185864204307435 0.14524893979257575 53.85256971395936 0.18804555055550143
5902 54.230027854783046 0.1452486169891459 53.89673395681257 0.18804528098133214
5903 54.27313899921687 0.14524829510015147 53.93984569176235 0.18804501235436183
5904 54.32066481504869 0.14524797408187634 53.98737209638408 0.18804474458273396
5905 54.36290683709548 0.1452476540267908 54.0296147052145 0.18804447785419437
5906 54.408547308425845 0.14524733483654095 54.07525576161623 0.18804421197306984
5907 54.454161200551816 0.14524701657764896 54.120870236909916 0.18804394706424954
5908 54.49670697890302 0.1452466992405644 54.16341659654287 0.18804368311958156
5909 54.543583301770404 0.14524638277992594 54.21029349895125 0.1880434200392254
5910 54.587103257423884 0.14524606727488543 54.25381403216691 0.18804315798209428
5911 54.63142528993918 0.14524575264731265 54.29813664049106 0.18804289680081032
5912 54.67764103961756 0.14524543894410244 54.3443529640999 0.18804263657355952
5913 54.720430830026416 0.14524512616660865 54.38714332654218 0.18804237731763154
5914 54.76635357989548 0.1452448142694839 54.43306664669007 0.18804211893592201
5915 54.81092408101375 0.14524450332128744 54.47763771613252 0.18804186155994734
5916 54.854565641921795 0.14524419325925564 54.521279843582825 0.188041605079714
5917 54.900751451518936 0.14524388411560862 54.56746621786187 0.1880413495414584
5918 54.944146246118194 0.14524357589942002 54.61086157524286 0.18804109497591748
5919 54.98920982872932 0.1452432685662921 54.65592571886925 0.18804084129378298
5920 55.03441896815325 0.14524296217547072 54.70113541737558 0.18804058860219114
5921 55.07789952674474 0.1452426566770073 54.744616533247836 0.18804033681989846
5922 55.1237210769592 0.145242352091453 54.7904386388963 0.18804008597144906
5923 55.16775213621707 0.14524204843323332 54.83447025169032 0.1880398360935154
5924 55.21222395410675 0.1452417456601157 54.87894262133971 0.18803958710692148
5925 55.257686366902185 0.14524144382243726 54.92440558398206 0.18803933909769507
5926 55.3013194570046 0.14524114288138862 54.968039222116644 0.18803909200657065
5927 55.34668502213347 0.1452408428483601 55.01340533344133 0.18803884584378575
5928 55.39121079926381 0.14524054374087084 55.05793165487586 0.1880386006470817
5929 55.43537131143977 0.1452402455201834 55.1020927095713 0.1880383563482893
5930 55.48081905678244 0.14523994822800823 55.14754099553889 0.18803811301553824
5931 55.52473171957987 0.14523965183506454 55.19145419713871 0.18803787060609484
5932 55.56969377464832 0.14523935634602056 55.23641678918096 0.1880376291213431
5933 55.61452332806297 0.14523906177938697 55.281246877686634 0.18803738859695215
5934 55.65858612730472 0.1452387681009622 55.32531021022807 0.18803714897569285
5935 55.70387665269333 0.14523847534439432 55.370601267038076 0.1880369103108653
5936 55.748070422477255 0.14523818348816553 55.41479556641726 0.1880366725718269
5937 55.792738088608985 0.14523789253250596 55.45946376032138 0.1880364357551034
5938 55.837701588134834 0.1452376024952031 55.504427785747225 0.18803619989240639
5939 55.881793612874645 0.1452373133471124 55.548520334590805 0.1880359649367336
5940 55.926878585679496 0.14523702511473024 55.59360582963536 0.18803573092940656
5941 55.97129113450439 0.14523673778248888 55.63801889887359 0.18803549784830853
5942 56.015773821865764 0.14523645134812344 55.682502104829716 0.18803526568792234
5943 56.06074940587925 0.1452361658275177 55.72747820557666 0.18803503447507
5944 56.104924167348585 0.14523588119659325 55.771653481980124 0.18803480417187293
5945 56.14981049663991 0.1452355974758257 55.816540324353866 0.18803457481021432
5946 56.19436051623676 0.14523531465393796 55.86109085520907 0.188034346373757
5947 56.23874176450704 0.14523503272765226 55.905472612922594 0.18803411885679333
5948 56.283655965110405 0.14523475171030958 55.950387321119074 0.1880338922810207
5949 56.32791795797489 0.1452344715825344 55.994649819775944 0.1880336666164161
5950 56.372636270708064 0.1452341923599551 56.03936863646054 0.18803344188757254
5951 56.417248814506806 0.14523391403421965 56.08398168239066 0.18803321808193
5952 56.46158047668097 0.14523363660204136 56.12831384488425 0.18803299519468394
5953 56.506396831579615 0.1452333600740181 56.173130698262966 0.18803277324262924
5954 56.5507242506648 0.14523308443490662 56.21745861402756 0.18803255220233425
5955 56.59530876395471 0.14523280969655494 56.26204362216534 0.18803233209281725
5956 56.63992526236918 0.14523253585251442 56.30666061361274 0.18803211290392702
5957 56.684231946163884 0.14523226290006885 56.350967788631536 0.1880318946322851
5958 56.728937238939004 0.14523199084717064 56.39567357080156 0.18803167729026585
5959 56.77329812270482 0.14523171968206958 56.440034942162875 0.18803146085987466
5960 56.81777652109524 0.1452314494137096 56.48451382632568 0.18803124535585122
5961 56.86235564541296 0.1452311800368491 56.529093434606516 0.1880310307695912
5962 56.90664260291087 0.14523091154959392 56.57338087426201 0.18803081709926842
5963 56.95123554989952 0.14523064395752014 56.61797430158857 0.1880306043534372
5964 56.9955972986972 0.14523037725175736 56.66233652892689 0.1880303925185486
5965 57.0399875540383 0.14523011143901396 56.70672726099329 0.18803018160599894
5966 57.08450207033859 0.14522984651483126 56.751242252215505 0.18802997160824944
5967 57.12876288528937 0.1452295824781637 56.795503540286305 0.1880297625248996
5968 57.17324667219014 0.1452293193325632 56.83998779849626 0.1880295543613177
5969 57.217580609145365 0.14522905707149983 56.88432220496629 0.1880293471075791
5970 57.261891623137565 0.14522879569993155 56.92863368666524 0.1880291407723904
5971 57.306324277230345 0.14522853521396265 56.97306680666732 0.18802893534906387
5972 57.35054674879701 0.1452282756132853 57.01728974234537 0.18802873083835134
5973 57.394924882568944 0.145228016899804 57.06166833842608 0.18802852724305516
5974 57.439207622398506 0.14522775906887472 57.10595153877343 0.1880283245562003
5975 57.48344131542591 0.1452275021240467 57.15018569051761 0.1880281227842561
5976 57.527781120930115 0.14522724606190296 57.194525952946876 0.18802792192133796
5977 57.57195102379803 0.14522699088268762 57.23869631094633 0.1880277219690039
5978 57.61622542142396 0.14522673658702562 57.28297116190886 0.18802752292807332
5979 57.660438509179414 0.1452264831717771 57.32718470121368 0.1880273247939556
5980 57.70459203980488 0.14522623063932386 57.37133868159435 0.18802712757120627
5981 57.748831473635335 0.14522597898672077 57.41557856339383 0.1880269312547833
5982 57.79293461402824 0.14522572821454696 57.45968214996701 0.18802673584668167
5983 57.837105040787144 0.14522547832249114 57.503853021118374 0.188026541346278
5984 57.88123393711907 0.14522522930858991 57.547982360059606 0.18802634775087196
5985 57.92530156212686 0.1452249811742402 57.59205042588926 0.18802615506336354
5986 57.96943474359549 0.14522473391699386 57.636184046398874 0.18802596327961832
5987 58.01345792549891 0.1452244875375494 57.68020766555965 0.18802577240171542
5988 58.057522163263364 0.1452242420349723 57.72427233880031 0.18802558242808357
5989 58.10155519033437 0.14522399740818503 57.76830579956872 0.1880253933574628
5990 58.14552964863844 0.14522375365775872 57.81228068978934 0.18802520519133753
5991 58.18955131208219 0.14522351078176515 57.85630278337389 0.1880250179265279
5992 58.2334826752151 0.14522326878083242 57.90023457486938 0.18802483156489058
5993 58.2774369740622 0.1452230276536816 57.94418930030417 0.18802464610435193
5994 58.32136444029332 0.14522278739985614 57.98811719134879 0.18802446154466929
5995 58.36523786443574 0.14522254801925874 58.03199103853032 0.18802427788616569
5996 58.409142838332464 0.1452223095104798 58.07589643369538 0.18802409512660964
5997 58.452971843987264 0.14522207187392974 58.11972585884593 0.18802391326740217
5998 58.49681138325644 0.14522183510822245 58.16356581584187 0.18802373230634975
5999 58.54062491478891 0.14522159921327912 58.2073797633318 0.1880235522438294
6000 58.58438935221513 0.14522136418850112 58.25114461494735 0.1880233730792822
6001 58.628172321384916 0.14522113003295656 58.29492799654061 0.1880231948113488
6002 58.67188957526929 0.1452208967467456 58.33864566108171 0.18802301744083164
6003 58.715608829963045 0.14522066432856157 58.38236532466876 0.1880228409657209
6004 58.759300903259145 0.1452204327784865 58.426057805094004 0.18802266538665197
6005 58.80294857365077 0.14522020209559572 58.469705880852686 0.18802249070248456
6006 58.846604008232475 0.1452199722793512 58.513361719040546 0.18802231691257995
6007 58.890201047195475 0.14521974332951262 58.55695915984886 0.1880221440171031
6008 58.93379406068241 0.14521951524497906 58.600552573422995 0.18802197201443344
6009 58.97735770985344 0.145219288025813 58.64411662092247 0.1880218009051613
6010 59.02088111436964 0.14521906167093837 58.68764042201083 0.18802163068786754
6011 59.06440329427212 0.14521883618009182 58.73116299672961 0.1880214613624209
6012 59.107872397856674 0.14521861155272295 58.77463249337554 0.18802129292841255
6013 59.15133297576893 0.14521838778799634 58.818093462596224 0.18802112538470572
6014 59.194761629028946 0.14521816488582595 58.86152250541149 0.18802095873162744
6015 59.238153572798666 0.1452179428451403 58.904914836985775 0.18802079296775068
6016 59.281536655426954 0.14521772166581234 58.94829830566793 0.18802062809320724
6017 59.324870687682775 0.14521750134706343 58.99163272222855 0.18802046410716292
6018 59.36819252629958 0.14521728188831695 59.03495494340232 0.1880203010089482
6019 59.41147991696388 0.14521706328927145 59.07824271487609 0.18802013879851273
6020 59.45473348003777 0.14521684554897712 59.12149665701416 0.188019977474627
6021 59.49797157696859 0.14521662866730944 59.16473513126383 0.18801981703744955
6022 59.54116384951748 0.14521641264337395 59.207927779388186 0.1880196574859207
6023 59.58434061883711 0.14521619747679035 59.25110492254059 0.18801949881972663
6024 59.62748073321235 0.14521598316703915 59.29424540900688 0.18801934103843604
6025 59.67058921814406 0.1452157697133552 59.33735426428958 0.188019184141128
6026 59.7136764686132 0.14521555711551198 59.38044188336988 0.18801902812780333
6027 59.75672062202581 0.14521534537261496 59.423486403655815 0.188018872997381
6028 59.79974602723278 0.1452151344843827 59.466512173998666 0.18801871874973328
6029 59.842733067867584 0.1452149244501316 59.509499578033314 0.18801856538413922
6030 59.88568995043076 0.14521471526928212 59.55245682226148 0.1880184128999926
6031 59.92862058571522 0.1452145069414516 59.595387817476734 0.1880182612970383
6032 59.971510490456645 0.14521429946583556 59.63827808041648 0.1880181105743336
6033 60.01437832708673 0.1452140928421497 59.68114627351282 0.18801796073175917
6034 60.05720667903542 0.14521388706963212 59.72397498019733 0.18801781176845278
6035 60.10000557603835 0.1452136821478395 59.766774230206465 0.18801766368403966
6036 60.142773968380084 0.1452134780762346 59.80954297382584 0.18801751647800857
6037 60.18550364623671 0.14521327485414726 59.85227300123292 0.18801737014963418
6038 60.228207852681216 0.1452130724812127 59.894977555501335 0.18801722469867066
6039 60.2708720440962 0.14521287095668056 59.93764209301525 0.18801708012426863
6040 60.31350670382099 0.14521267028016419 59.98027709711467 0.1880169364261503
6041 60.35610739310581 0.14521247045102162 60.02287812905116 0.1880167936036306
6042 60.398670959644285 0.14521227146870744 60.065442036519386 0.18801665165618858
6043 60.4412056638643 0.14521207333274494 60.107977079948164 0.18801651058339594
6044 60.48370031929111 0.14521187604245803 60.150472072864126 0.18801637038452357
6045 60.526164635130066 0.1452116795974394 60.19293672447337 0.18801623105926024
6046 60.56859232690894 0.14521148399701428 60.23536475030506 0.18801609260686766
6047 60.6109839621084 0.14521128924071244 60.27775671784074 0.18801595502694654
6048 60.65334351225102 0.14521109532796198 60.320116598604145 0.18801581831891337
6049 60.69566330806385 0.14521090225817895 60.36243672332348 0.18801568248219053
6050 60.7379513469009 0.1452107100308889 60.40472508935366 0.18801554751635396
6051 60.78020088654732 0.1452105186454469 60.44697495448115 0.18801541342071856
6052 60.8224148345157 0.1452103281013944 60.48918922621941 0.18801528019489938
6053 60.864593807209424 0.14521013839811353 60.53136852097307 0.188015147838241
6054 60.90673344058449 0.1452099495350879 60.573508474699125 0.1880150163502752
6055 60.9488394737084 0.14520976151177176 60.615614826466164 0.18801488573045938
6056 60.99090580819887 0.14520957432758033 60.65768147789308 0.18801475597821074
6057 61.03293639965344 0.1452093879820187 60.69971238457833 0.18801462709307942
6058 61.07492958633531 0.14520920247447688 60.741705884786406 0.1880144990744282
6059 61.11688376434571 0.14520901780445877 60.78366037461943 0.18801437192181775
6060 61.158802289997055 0.1452088339713782 60.825579210391034 0.1880142456346409
6061 61.20068042865551 0.14520865097470106 60.86745765746841 0.18801412021239947
6062 61.24252211773257 0.14520846881388405 60.90929965326413 0.188013995654559
6063 61.28432449113867 0.1452082874883546 60.95110233168977 0.18801387196055072
6064 61.32608794366294 0.14520810699759723 60.99286608753545 0.18801374912989618
6065 61.367813690459656 0.14520792734102617 61.034592135956636 0.18801362716199418
6066 61.40949867879562 0.14520774851812476 61.076277424221125 0.18801350605637257
6067 61.45114607728865 0.14520757052832045 61.11792512094788 0.18801338581244825
6068 61.492752751740774 0.14520739337107624 61.15953209193999 0.18801326642971336
6069 61.534320258742234 0.14520721704584308 61.20109989378876 0.18801314790762974
6070 61.575848171542404 0.14520704155206152 61.2426280997447 0.188013030245645
6071 61.61733508189042 0.14520686688920081 61.284115301557954 0.18801291344325816
6072 61.65878298256938 0.14520669305669043 61.32556349201279 0.18801279749989255
6073 61.70018917760946 0.14520652005400328 61.3669699751404 0.1880126824150566
6074 61.741555601187564 0.14520634788057232 61.40833668511881 0.1880125681881795
6075 61.78288081692507 0.1452061765358617 61.44966218557045 0.1880124548187517
6076 61.82416475224179 0.1452060060193171 61.49094640391625 0.1880123423062289
6077 61.865408139991075 0.1452058363303887 61.53219007301061 0.188012230650072
6078 61.90660915334115 0.14520566746853591 61.57339136602285 0.18801211984976476
6079 61.94776946686316 0.1452054994331976 61.614551957525215 0.18801200990474642
6080 61.98888728785314 0.145205332223841 61.655670054814784 0.18801190081451383
6081 62.0299633931712 0.1452051658399024 61.6967464347528 0.18801179257850348
6082 62.07099744832918 0.14520500028084693 61.737780762852125 0.18801168519620554
6083 62.11198863510044 0.1452048355461175 61.77877222088725 0.1880115786670714
6084 62.15293795100753 0.14520467163516979 61.819721806381786 0.1880114729905718
6085 62.19384381560709 0.1452045085474579 61.86062793889345 0.1880113681661795
6086 62.23470729606688 0.14520434628242704 61.901491685591104 0.18801126419334593
6087 62.27552739024861 0.14520418483954037 61.94231204433751 0.18801116107155866
6088 62.31630414777226 0.14520402421823722 61.983089064753756 0.1880110588002613
6089 62.35703774461495 0.14520386441798303 62.02382292281802 0.18801095737894233
6090 62.39772719248766 0.1452037054382195 62.06451263024238 0.188010856807052
6091 62.43837334146376 0.14520354727840631 62.10515903710129 0.18801075708406684
6092 62.47897502119242 0.1452033899379938 62.14576097304497 0.18801065820945234
6093 62.51953278422604 0.14520323341643232 62.18631899062694 0.18801056018266982
6094 62.56004612851014 0.1452030777131814 62.22683258779375 0.18801046300319874
6095 62.60051476277303 0.14520292282768454 62.267301473274856 0.1880103666704904
6096 62.64093900241812 0.14520276875940538 62.30772596247469 0.1880102711840296
6097 62.681317952784205 0.14520261550778713 62.348105160733155 0.18801017654326813
6098 62.72165221151067 0.14520246307229095 62.3884396656907 0.1880100827476858
6099 62.7619409600268 0.14520231145236556 62.428728658777686 0.1880099897967436
6100 62.80218442029179 0.14520216064746536 62.468972361954414 0.18800989768991055
6101 62.84238234360411 0.14520201065704655 62.50917052652041 0.18800980642665904
6102 62.88253433715739 0.14520186148055725 62.54932275967038 0.18800971600644842
6103 62.92264068167842 0.1452017131174586 62.589429342132206 0.18800962642875843
6104 62.962700650964756 0.14520156556719663 62.62948954770451 0.18800953769304526
6105 63.002714618793796 0.1452014188292325 62.669503750165774 0.18800944979878845
6106 63.04268200776675 0.14520127290301466 62.70947137211829 0.18800936274544808
6107 63.082602863077774 0.14520112778800082 62.74939245875728 0.18800927653249794
6108 63.122477035552365 0.14520098348364435 62.789266860909315 0.18800919115940554
6109 63.162304147265864 0.14520083998939817 62.82909420065083 0.18800910662563755
6110 63.202084387439704 0.14520069730472018 62.86887466720431 0.1880090229306683
6111 63.24181719064352 0.14520055542906052 62.9086076951405 0.1880089400739598
6112 63.28150276707098 0.14520041436187892 62.94829349465411 0.18800885805498924
6113 63.32114068980828 0.14520027410262562 62.987931638832436 0.18800877687321843
6114 63.36073092166365 0.1452001346507595 63.02752209048477 0.18800869652812346
6115 63.400273337956655 0.1451999960057329 63.06706472493175 0.18800861701916938
6116 63.4397676157791 0.1451998581670025 63.106559219266266 0.1880085383458283
6117 63.47921385193346 0.1451997211340237 63.14600567029186 0.18800846050757017
6118 63.518611608508714 0.14519958490625073 63.1854036400986 0.18800838350386312
6119 63.557960986506004 0.14519944948314142 63.22475322968868 0.18800830733418072
6120 63.597261649574556 0.1451993148641488 63.264054102712414 0.18800823199798913
6121 63.63651352828269 0.14519918104873156 63.303306189739196 0.18800815749476332
6122 63.67571649242179 0.14519904803634315 63.34250936056148 0.18800808382396955
6123 63.714870279095166 0.14519891582644168 63.381663352283645 0.18800801098508227
6124 63.75397491059939 0.1451987844184822 63.420768187203336 0.18800793897756965
6125 63.79303004246886 0.1451986538119217 63.45982352085603 0.18800786780090442
6126 63.8320357063164 0.1451985240062167 63.49882938485562 0.188007797454557
6127 63.87099162079561 0.1451983950008234 63.53778549785678 0.1880077279379985
6128 63.90989770727984 0.14519826679519945 63.57669178123394 0.18800765925070148
6129 63.948753823059256 0.14519813938880072 63.61554809227832 0.18800759139213566
6130 63.98755975636381 0.14519801278108554 63.65435421922095 0.18800752436177515
6131 64.02631547521607 0.14519788697150987 63.69311013008546 0.1880074581590894
6132 64.06502070279952 0.14519776195953238 63.731815548056424 0.18800739278355277
6133 64.10367542601213 0.1451976377446093 63.77047046003289 0.18800732823463528
6134 64.14227939972098 0.14519751432619935 63.80907462088297 0.18800726451181118
6135 64.18083254559589 0.1451973917037596 63.847627952277584 0.1880072016145515
6136 64.21933470865892 0.14519726987674858 63.88613029923984 0.18800713954232987
6137 64.25778571929736 0.14519714884462412 63.924581492158104 0.1880070782946186
6138 64.29618550569043 0.14519702860684433 63.9629814592127 0.18800701787089064
6139 64.33453384202711 0.14519690916286795 64.00132997459363 0.18800695827061967
6140 64.37283068552264 0.14519679051215312 64.03962699551721 0.18800689949327795
6141 64.41107581628428 0.14519667265415917 64.07787230209178 0.1880068415383402
6142 64.4492691611393 0.14519655558834424 64.11606582114568 0.1880067844052786
6143 64.48741055392325 0.14519643931416815 64.15420738651552 0.18800672809356841
6144 64.52549986107638 0.1451963238310891 64.19229686464261 0.1880066726026821
6145 64.56353697942059 0.14519620913856743 64.23033415234994 0.18800661793209508
6146 64.60152172569296 0.14519609523606197 64.26831906637562 0.18800656408128044
6147 64.63945403291368 0.14519598212303275 64.30625153974094 0.18800651104971358
6148 64.67733370517283 0.14519586979893934 64.34413137653702 0.18800645883686845
6149 64.71516067102671 0.14519575826324183 64.38195850532125 0.18800640744222014
6150 64.7529347596133 0.14519564751540048 64.41973275523266 0.18800635686524353
6151 64.79065586557233 0.14519553755487533 64.45745402091205 0.18800630710541347
6152 64.82832386095927 0.14519542838112734 64.49512217441594 0.18800625816220587
6153 64.86593860128595 0.1451953199936166 64.53273707125723 0.18800621003509527
6154 64.90349999488262 0.14519521239180438 64.57029861976727 0.1880061627235583
6155 64.94100787439679 0.14519510557515125 64.60780665259456 0.18800611622706986
6156 64.97846216163269 0.14519499954311899 64.64526109154447 0.18800607054510685
6157 65.01586269191618 0.14519489429516821 64.68266177194387 0.18800602567714458
6158 65.05320937611015 0.1451947898307611 64.72000860465671 0.18800598162266008
6159 65.09050207220993 0.14519468614935882 64.75730144767945 0.1880059383811294
6160 65.12774066671501 0.14519458325042364 64.79454018751255 0.1880058959520296
6161 65.16492504609695 0.14519448113341732 64.8317247106287 0.18800585433483735
6162 65.20205507423107 0.14519437979780223 64.86885488090424 0.18800581352902995
6163 65.23913065775497 0.1451942792430408 64.90593060497784 0.1880057735340845
6164 65.2761516508904 0.14519417946859542 64.94295173707233 0.18800573434947854
6165 65.31311796518838 0.14519408047392918 64.97991818873976 0.18800569597468986
6166 65.35002946039458 0.14519398225850474 65.01682981972688 0.18800565840919603
6167 65.38688603968562 0.1451938848217855 65.05368653321136 0.18800562165247542
6168 65.42368757835098 0.14519378816323456 65.09048820448373 0.18800558570400586
6169 65.46043396527807 0.14519369228231568 65.12723472243249 0.18800555056326623
6170 65.49712509286465 0.14519359717849223 65.16392597945642 0.18800551622973483
6171 65.53376083799165 0.1451935028512285 65.20056185243753 0.1880054827028907
6172 65.57034110484935 0.14519340929998825 65.23714224556714 0.18800544998221264
6173 65.60686576576184 0.14519331652423612 65.27366703117042 0.18800541806718016
6174 65.64333472802535 0.14519322452343622 65.31013611654464 0.1880053869572723
6175 65.67974786815189 0.14519313329705347 65.34654937820287 0.18800535665196916
6176 65.7161050888922 0.14519304284455253 65.3829067188969 0.18800532715075016
6177 65.75240627666174 0.14519295316539874 65.41920802504326 0.18800529845309563
6178 65.78865132622626 0.14519286425905714 65.45545319140871 0.18800527055848562
6179 65.82484013494037 0.14519277612499334 65.49164211534898 0.18800524346640068
6180 65.8609725907679 0.14519268876267297 65.5277746848289 0.18800521717632143
6181 65.89704859900846 0.14519260217156182 65.56385080514917 0.1880051916877287
6182 65.93306804497237 0.14519251635112612 65.59987036162114 0.18800516700010364
6183 65.96903083723467 0.14519243130083206 65.63583326282091 0.18800514311292746
6184 66.00493686311474 0.14519234702014616 65.67173939606892 0.18800512002568187
6185 66.04078603011274 0.1451922635085351 65.70758866886636 0.18800509773784835
6186 66.07657823119932 0.14519218076546583 65.74338097418494 0.18800507624890894
6187 66.11231337015916 0.14519209879040537 65.7791162158104 0.18800505555834565
6188 66.1479913471566 0.14519201758282116 65.81479429390815 0.18800503566564122
6189 66.18361206176752 0.14519193714218065 65.85041510805506 0.18800501657027782
6190 66.21917542069274 0.14519185746795174 65.88597856495305 0.18800499827173853
6191 66.25468132099613 0.1451917785596023 65.92148456166701 0.18800498076950625
6192 66.29012967351703 0.14519170041660057 65.95693300903736 0.18800496406306438
6193 66.32552037548764 0.1451916230384148 65.99232380429733 0.18800494815189622
6194 66.36085333917748 0.14519154642451387 66.02765685971748 0.18800493303548568
6195 66.39612846438384 0.14519147057436638 66.06293207509616 0.18800491871331645
6196 66.43134566302138 0.14519139548744162 66.09814936234906 0.18800490518487287
6197 66.46650483846302 0.1451913211632087 66.13330862485017 0.18800489244963928
6198 66.50160590181824 0.14519124760113727 66.16840977371001 0.18800488050710037
6199 66.5366487601947 0.1451911748006969 66.20345271603725 0.18800486935674085
6200 66.57163332391089 0.1451911027613578 66.23843736215149 0.18800485899804603
6201 66.60655950346933 0.1451910314825899 66.27336362255623 0.18800484943050097
6202 66.64142720911236 0.14519096096386389 66.30823140749492 0.18800484065359152
6203 66.67623635375483 0.14519089120465015 66.34304062988338 0.1880048326668031
6204 66.71098684854707 0.1451908222044198 66.37779120087302 0.18800482546962216
6205 66.74567860785422 0.14519075396264378 66.41248303483005 0.18800481906153452
6206 66.78031154474748 0.1451906864787936 66.44711604482666 0.18800481344202727
6207 66.81488557404846 0.14519061975234065 66.48169014568553 0.1880048086105865
6208 66.84940061133807 0.14519055378275697 66.51620525298861 0.18800480456669993
6209 66.88385657190732 0.14519048856951433 66.55066128202795 0.18800480130985403
6210 66.91825337342308 0.14519042411208546 66.58505815047145 0.18800479883953702
6211 66.95259093205053 0.14519036040994238 66.61939577448535 0.18800479715523596
6212 66.98686916725518 0.14519029746255838 66.65367407353618 0.18800479625643954
6213 67.02108799623912 0.14519023526940594 66.68789296482707 0.18800479614263518
6214 67.05524734028786 0.1451901738299589 66.72205236964459 0.18800479681331234
6215 67.08934711741547 0.14519011314369018 66.75615220600383 0.18800479826795852
6216 67.12338725092368 0.14519005321007428 66.79019239720755 0.18800480050606427
6217 67.15736765957554 0.14518999402858412 66.82417286201984 0.18800480352711696
6218 67.19128826868366 0.14518993559869525 66.85809352575436 0.18800480733060818
6219 67.22514899758933 0.14518987791988078 66.89195430775342 0.18800481191602528
6220 67.25894977402083 0.14518982099161706 66.92575513574636 0.1880048172828612
6221 67.2926905173537 0.14518976481337714 66.95949592910972 0.18800482343060265
6222 67.32637115830195 0.14518970938463854 66.99317661855856 0.18800483035874435
6223 67.35999161555286 0.14518965470487424 67.0267971227812 0.18800483806677218
6224 67.39355182374264 0.14518960077356308 67.0603573764149 0.18800484655418295
6225 67.42705169976512 0.14518954759017708 67.09385729635447 0.18800485582046117
6226 67.46049118330986 0.14518949515419743 67.12729682229055 0.18800486586510656
6227 67.49387018824152 0.14518944346509485 67.16067586808882 0.18800487668760119
6228 67.52718866086134 0.14518939252235316 67.19399438005154 0.18800488828744905
6229 67.56044650973733 0.14518934232544087 67.22725226674777 0.1880049006641279
6230 67.59364369105072 0.14518929287384585 67.26044948435971 0.1880049138171485
6231 67.62678010368981 0.14518924416703255 67.2935859317768 0.18800492774598135
6232 67.65985571912732 0.14518919620449502 67.32666158047267 0.1880049424501473
6233 67.69287041996648 0.14518914898569157 67.35967631305168 0.18800495792910574
6234 67.72582420117179 0.14518910251012504 67.39263012447927 0.18800497418239265
6235 67.75871691860269 0.14518905677724359 67.42552287061599 0.18800499120944944
6236 67.79154860416408 0.14518901178656424 67.45835458336767 0.1880050090098361
6237 67.82431906973967 0.14518896753751853 67.49112507461919 0.18800502758296492
6238 67.85702840600086 0.14518892402964578 67.52383443504279 0.18800504692843426
6239 67.88967635313134 0.14518888126235033 67.55648240482337 0.18800506704560874
6240 67.92226309616267 0.14518883923520742 67.58906916899332 0.18800508793414855
6241 67.95478825740051 0.14518879794757678 67.62159434985959 0.18800510959334077
6242 67.98725217624713 0.14518875739909223 67.65405828682508 0.18800513202294658
6243 68.01965427916649 0.1451887175890392 67.68646040635532 0.1880051552221241
6244 68.05199516124523 0.1451886785171486 67.71880130353729 0.18800517919080215
6245 68.08427392119408 0.14518864018258168 67.75108007708357 0.18800520392792358
6246 68.11649158173427 0.14518860258523167 67.78329774971533 0.1880052294336975
6247 68.14864668910664 0.14518856572405014 67.81545286767589 0.1880052557067037
6248 68.18074098846209 0.14518852959920486 67.84754717611526 0.18800528274762587
6249 68.21277208548803 0.1451884942092901 67.8795782807243 0.18800531055442518
6250 68.24474295963098 0.14518845955494278 67.91154916094744 0.18800533912859665
6251 68.27664959972059 0.14518842563414253 67.94345580561941 0.1880053684670379
6252 68.30849711487784 0.1451883924483366 67.97530332385686 0.18800539857264498
6253 68.34027868893236 0.1451883599944369 68.00708489949746 0.1880054294404682
6254 68.37200314097535 0.145188328275304 68.0388093516242 0.18800546107584834
6255 68.40365874284421 0.14518829728597765 68.07046495208763 0.18800549347059625
6256 68.43526083958706 0.14518826703180773 68.10206704592089 0.18800552663435868
6257 68.46678901868232 0.14518823750451937 68.1335952206246 0.1880055605532122
6258 68.4982702160886 0.14518820871388932 68.16507641213025 0.18800559524446142
6259 68.52966851949671 0.1451881806457198 68.19647470816706 0.1880056306839358
6260 68.56103164705746 0.14518815331773408 68.22783782683705 0.188005666902687
6261 68.59229576406393 0.14518812670505143 68.25910193350082 0.18800570385806223
6262 68.62354619841179 0.1451881008397931 68.29035235596598 0.1880057416060226
6263 68.65466834933947 0.14518807567763184 68.32147449359157 0.1880057800702701
6264 68.68581623470413 0.14518805127701798 68.3526223640748 0.18800581935231744
6265 68.71678211236416 0.14518802755789934 68.3835882254922 0.18800585931405872
6266 68.7478465969575 0.14518800462731224 68.41465269218912 0.18800590014106522
6267 68.77862951506708 0.14518798233898292 68.44543559114744 0.18800594158065845
6268 68.80964690271838 0.14518796089041117 68.47645295785306 0.188005983974925
6269 68.8401965180928 0.14518794001147256 68.50700255122443 0.1880060268569031
6270 68.8712360938981 0.14518792006960468 68.5380421029658 0.188006070862703
6271 68.90145652384004 0.14518790056100014 68.568262508158 0.1880061151210441
6272 68.93265157515972 0.14518788217514061 68.59945753215935 0.1880061608252415
6273 68.96235870539586 0.14518786396344283 68.62916463509796 0.1880062063344497
6274 68.99396801192631 0.14518784723099934 68.66077391078817 0.18800625390714165
6275 69.02280595099616 0.14518783017533854 68.6896118203958 0.1880063004250206
6276 69.05533740972976 0.1451878152884808 68.72214324424101 0.18800635020027398
6277 69.08261529704377 0.14518779911459198 68.74942110067538 0.18800639725380186
6278 69.11707947306402 0.1451877864536631 68.78388523671907 0.18800644989129364
6279 69.14145658152339 0.14518777062133884 68.80826231435479 0.1880064965472571
6280 69.1799029034283 0.14518776094331673 68.84670858912659 0.1880065533583946
6281 69.19880245247397 0.14518774437797058 68.86560811033713 0.18800659775886458
6282 69.24551010991755 0.14518773919962377 68.9123157093481 0.18800666136981758
6283 69.25413112806075 0.14518771974450403 68.92093670853207 0.18800669978418705
6284 69.31846480982786 0.14518772212733785 68.98527031220632 0.18800677549420325
6285 69.30860714294825 0.145187695417241 68.97541264716098 0.18800680037003578
6286 69.41265095195828 0.14518771158784094 69.07945634141511 0.18800689895533987
6287 69.37387151710475 0.14518766871614847 69.0406769535079 0.18800689488070296
6288 69.57567688547587 0.14518771143652517 69.24248213561293 0.18800703842642338
6289 69.51299767768496 0.14518763408762106 69.17980306989267 0.18800697370466712
6290 69.9869904276531 0.14518772971926894 69.6537954901068 0.18800720782703412
6291 70.0243099511264 0.14518757994232306 69.69111535441117 0.18800701677291679
6292 71.36927133474643 0.145187783365573 71.03607611495362 0.18800743642723672
6293 72.25895970157309 0.14518748196073614 71.92576523767876 0.1880069819335938
6294 76.76390968242501 0.14518790831436817 76.43071398781493 0.18800778629571385
6295 82.26490808200238 0.14518728899855102 81.93171401262136 0.18800678038246646
6296 99.34118811173279 0.1451881815193395 99.00799154014807 0.1880083900653718
6297 127.06662074683322 0.14518689434670257 126.7334276263825 0.18800622610402642
6298 196.88216347965002 0.14518876806856512 196.54896518036713 0.1880095312142983
6299 326.0119257339974 0.14518608508253467 325.6787347047171 0.18800494419777145
6300 616.4993169982944 0.1451900083876336 616.1661151992221 0.1880117906846473
6301 1164.5879660117214 0.14518451858704012 1164.2547791832935 0.1880023098408164
6302 2233.1171223919773 0.14519243610094232 2232.7839138862328 0.18801606964373654
6303 3893.148444791146 0.14518223194962115 3892.815264313682 0.18799824551495864
6304 5813.03186272188 0.14519571924523106 5812.698645254926 0.18802174770907287
6305 6289.727863505969 0.14518213533697896 6289.394683822426 0.18799754820698414
6306 3960.6397364765644 0.14519575483686978 3960.306519304033 0.188021417694279
6307 873.9245766886258 0.1451889262045601 873.5913788131944 0.18800894922682143
6308 683.7641302524428 0.14518997437023903 683.4309295543219 0.18801072375059863
6309 3014.727541496181 0.14519670559109657 3014.394322079176 0.18802271141393304
6310 3286.1160492002623 0.1451874804243159 3285.782855214246 0.1880065055922178
6311 1536.833478737521 0.14519485782367536 1536.500263891253 0.18801998844412793
6312 892.2549696320541 0.1451930038541096 891.9217593260952 0.18801730210479947
6313 2517.5704454794727 0.14518773990143727 2517.237249051901 0.18800868767045045
6314 2660.403898592583 0.14519398149125512 2660.0706836724644 0.18802093862784128
6315 1387.382524322349 0.14518779872152437 1387.0493253874267 0.18801113620069795
6316 1680.3006577085582 0.14518576858187257 1679.9674629017065 0.18800903826986115
6317 2628.2342466622104 0.145188704464588 2627.9010418332728 0.18801612447293914
6318 2172.7762865204354 0.14518097755495835 2172.4431012709056 0.18800427197474104
6319 1562.6682226526214 0.14518037988272117 1562.3350367773808 0.18800549535787947
6320 2386.508537963551 0.14518009499376427 2386.1753503925875 0.1880074759695218
6321 2406.4198221187125 0.145172094557388 2406.086654168169 0.18799585598594612
6322 1835.18635309066 0.14517172052159655 1834.853183261694 0.18799810844431375
6323 2117.5376374753387 0.14516884867791818 2117.2044725530327 0.18799607362829665
6324 2365.989792532915 0.14516114275434264 2365.6566458338334 0.18798555632760558
6325 2038.8643019072467 0.14516031865676066 2038.5311540635234 0.18798752506653535
6326 1882.2104371972227 0.1451555975483583 1881.8772989259578 0.18798267371642138
6327 2236.3493296957627 0.14514840082335836 2236.0162078182934 0.1879734766459647
6328 2000.1416301565757 0.1451468451770946 1999.8085087647685 0.18797454663002192
6329 1746.3270587426136 0.14514095467681254 1745.9939498754231 0.18796791251367287
6330 1987.9049699474053 0.14513430360401827 1987.5718756672359 0.1879599765654852
6331 1839.2050604348794 0.14513202368940617 1838.871968417396 0.18795999379412096
6332 1628.3064341483966 0.14512548372554765 1627.973356312282 0.1879523523891411
6333 1664.4001197139028 0.14511939587935443 1664.0670547395707 0.18794557845252766
6334 1655.954704275999 0.14511652768921007 1655.6216431390399 0.18794460926990703
6335 1441.0507415445243 0.145109719392213 1440.7176952983996 0.18793652673261182
6336 1380.4394114273202 0.1451042496490523 1380.106376321651 0.18793085602024595
6337 1428.9676375275076 0.14510093144036412 1428.6346075774088 0.18792901865855788
6338 1226.0871988598167 0.14509418002726157 1225.7541837237552 0.18792095603441658
6339 1156.3826309852066 0.1450893655773384 1156.049625299157 0.18791632047212445
6340 1158.212994377195 0.14508572777090017 1157.8799948971528 0.1879137522713455
6341 1046.2243688675499 0.14507931859863776 1045.891383451821 0.1879060971302761
6342 944.3484160064507 0.1450751395419071 944.0154384887834 0.1879023781255042
6343 913.7898154175554 0.14507133452501603 913.4568448286066 0.1878992544238056
6344 883.3497317755364 0.14506546984742638 883.0167740179185 0.18789228777051745
6345 748.453261128335 0.14506188461730493 748.1203098957975 0.18788934792024248
6346 727.8455306718652 0.14505806064537008 727.5125867567732 0.1878858544465366
6347 710.6012630021381 0.1450528622181662 710.2683303837426 0.18787975617729497
6348 603.4382690718962 0.14504983215071282 603.1053417761339 0.1878774636117292
6349 572.3060642297543 0.14504609800859583 571.9731443693661 0.18787376237959716
6350 555.5875012847828 0.145041653059066 555.2545909760632 0.18786865566054417
6351 495.40692718291484 0.14503911294432226 495.0740212107268 0.18786685924365593
6352 440.25973444087816 0.1450355653491661 439.9268357617758 0.18786311375314693
6353 438.82503152499487 0.14503192377513774 438.492140539884 0.1878590613356974
6354 395.77825002922714 0.1450297809157485 395.44536265326275 0.18785759504862518
6355 349.7283928417338 0.14502653165793736 349.39551231731775 0.18785399275810213
6356 343.1934128462566 0.1450236750166502 342.8605382048916 0.18785096634833387
6357 312.3854513115674 0.1450218557558885 312.0525797559917 0.18784969981982927
6358 289.33004484895554 0.14501899914028907 288.99717943537024 0.18784641444499922
6359 263.8665303132948 0.14501686335149447 263.53366913207407 0.18784431786921257
6360 253.1835518899804 0.1450153191274765 252.85069340377282 0.1878431670801097
6361 237.68394594172582 0.14501291395584887 237.3510926948256 0.1878403329443661
6362 211.71757015666162 0.14501142033182748 211.3847196996973 0.1878390366324684
6363 205.2666328602434 0.14501010408993076 204.9337848121842 0.18783794396926654
6364 196.92589868780087 0.14500819658385744 196.5930548215579 0.18783566965909532
6365 178.3296675410275 0.14500723778604618 177.99682529837403 0.18783500486742036
6366 166.6097553896489 0.1450061231403275 166.27691530934584 0.18783395716276546
6367 168.33452247959025 0.14500473528019842 168.00168543674116 0.18783230756888752
6368 151.44740151716155 0.1450041847453953 151.1145652472109 0.18783208520524697
6369 143.16746186482004 0.14500327834319526 142.83462746488098 0.18783112159588408
6370 143.36066625362113 0.14500238536017787 143.02783377570603 0.18783009255492303
6371 132.8904292810382 0.14500213588590602 132.55759699498626 0.18783015016603263
6372 128.10948743940412 0.145001448334517 127.77665666423526 0.18782932683433662
6373 123.4956939112461 0.1450010011910468 123.16286404304735 0.1878288670077012
6374 120.72269110304048 0.14500096399420861 120.38986106337799 0.18782907566826973
6375 115.91956654910283 0.14500050646321483 115.58673758919598 0.18782845344362922
6376 112.07130626096988 0.1450004421685059 111.73847734053167 0.18782847826969148
6377 109.57224234621759 0.14500054349174749 109.2394130590826 0.1878287436432569
6378 108.55403293165341 0.14500033416442776 108.22120421240038 0.18782838508861033
6379 104.24399856136063 0.1450005671174247 103.91116921889544 0.1878287753477746
6380 101.92630338121592 0.1450007678094026 101.59347355657428 0.1878290568322342
6381 103.20268868732747 0.1450008080217783 102.86985888332813 0.18782899597755093
6382 98.81833787975891 0.1450012525285963 98.48550699934647 0.18782962788383722
6383 98.26342721506609 0.14500153728930482 97.93059575298028 0.18782992479650412
6384 97.87863475979624 0.14500180851744474 97.54580279105735 0.18783016022143925
6385 96.72746619268563 0.14500239226243364 96.39463287389817 0.18783092652502728
6386 95.38610102746941 0.1450027543572237 95.05326701580127 0.1878312573109239
6387 95.20015089259378 0.14500322948785122 94.86731590033575 0.18783176277018013
6388 94.94728537160044 0.1450038878891486 94.6144489101448 0.18783257356649738
6389 94.21944213281193 0.14500433410768374 93.88660482527412 0.18783297343013447
6390 94.06230570956856 0.14500496953241424 93.72946704671087 0.18783369332529298
6391 93.59895492683503 0.14500565912269445 93.26611477544473 0.1878344922676182
6392 94.38887125359635 0.14500619625716668 94.05603006387628 0.18783499346290192
6393 93.32728620541276 0.14500694079097515 92.99444340788844 0.1878358567333497
6394 93.89574016122383 0.1450076406407145 93.56289589812182 0.1878366224612937
6395 94.0700929439864 0.14500826573538547 93.73724743826818 0.18783723998282556
6396 94.1578372547048 0.145009074510609 93.82499000066363 0.1878381795305584
6397 94.1924307680666 0.14500977477553978 93.85958208139073 0.1878389119003234
6398 94.59290815565093 0.1450104813105165 94.26005802726688 0.1878396470735298
6399 95.08999517610087 0.1450113130853582 94.75714326047816 0.18784060253734497
6400 94.99714581612864 0.14501201734759933 94.66429247837736 0.18784132040367926
6401 95.66415519758232 0.14501278899507136 95.33130025342697 0.1878421551602746
6402 95.83771379201285 0.14501361422883743 95.5048570934114 0.18784308437259803
6403 96.49890808858277 0.1450143312236473 96.16604994467774 0.18784381268137415
6404 96.50126050897609 0.14501514406359395 96.16840065073735 0.18784471417513618
6405 97.25989126759436 0.14501594822794528 96.92702972154994 0.18784559781646878
6406 97.49042009338969 0.145016682638538 97.1575570562147 0.1878463545364469
6407 98.00406223907318 0.14501751401972665 97.67119743762211 0.1878472874313445
6408 98.33674643107656 0.14501829064562635 98.0038800188022 0.187848121628726
6409 98.76921004097471 0.14501904550961203 98.43634207801983 0.18784891744526153
6410 99.31459200032964 0.14501987266316013 98.98172228116808 0.18784984649840225
6411 99.49543777016373 0.1450206252646934 99.1625665025553 0.18785064234374013
6412 100.06992041940485 0.14502139686778925 99.73704754753217 0.18785147500488938
6413 100.35103189890441 0.145022203149322 100.01815732154945 0.1878523742056289
6414 100.84721346271829 0.14502293977961625 100.51433737358133 0.18785314935733158
6415 101.00347460335894 0.14502371891413215 100.6705968785647 0.1878540058801142
6416 101.59559109161644 0.14502449646378612 101.26271173244118 0.18785486271147522
6417 101.71690751344924 0.1450252240296799 101.38402665656908 0.18785563285048582
6418 102.18846957369777 0.1450260009969694 101.85558707619147 0.18785649650934103
6419 102.38332272699797 0.14502674733068402 102.05043867090423 0.18785730876305706
6420 102.71499982646205 0.14502747230559362 102.38211426810027 0.18785808605617846
6421 103.0019253287112 0.14502823597746256 102.6690381546683 0.18785893806542775
6422 103.19980381650677 0.14502895575108612 102.86691514644488 0.1878597143108042
6423 103.46770306939725 0.1450296795471245 103.1348128878603 0.1878605019898131
6424 103.6708933166269 0.14503042240032718 103.338001565597 0.18786132862958196
6425 103.90409924701794 0.14503112263457765 103.57120604277954 0.18786208160382897
6426 103.99292046057202 0.14503184317179793 103.66002574158216 0.18786287581806552
6427 104.29494898825038 0.14503256185430452 103.96205275600735 0.18786367038871835
6428 104.29574164211625 0.1450332493821911 103.96284398030366 0.18786441243040242
6429 104.55957976372316 0.14503396285595485 104.22668059560253 0.18786520526466474
6430 104.564700927159 0.14503465738482718 104.23180030215177 0.1878659676224002
6431 104.74855823860142 0.14503533822975573 104.41565619191239 0.18786670845926404
6432 104.77371918932518 0.14503603926247416 104.44081566023968 0.18786748982301507
6433 104.89828623509844 0.14503671410685723 104.56538129425505 0.1878682267365379
6434 104.88985342088982 0.14503739037744962 104.55694706077988 0.18786896973248834
6435 105.00765240967594 0.1450380759732047 104.67474460093503 0.1878697327677039
6436 104.97964267369996 0.14503873631472583 104.64673348439023 0.18787045299500435
6437 105.0257876887942 0.14503940833653012 104.69287708308826 0.18787119736939686
6438 105.03804748495187 0.1450400771366804 104.70513546908386 0.18787193873132751
6439 105.01351718017193 0.14504072872075904 104.68060380001836 0.18787265143281187
6440 105.02868314517032 0.14504139460733625 104.69576835784592 0.18787339271706968
6441 104.9790247624185 0.14504204813856345 104.64610860029201 0.18787411398792933
6442 104.97120067670983 0.14504269507562334 104.63828315613782 0.18787482549639023
6443 104.90883798261352 0.1450433525595396 104.57591907156726 0.18787555848671803
6444 104.89271935462574 0.14504399428624742 104.55979909558164 0.18787626475784983
6445 104.79000790988307 0.14504463842039975 104.45708629397886 0.18787697748381368
6446 104.79021014161815 0.1450452862394688 104.45728715672843 0.1878776986502556
6447 104.65740876286695 0.14504591999664695 104.32448444678968 0.18787839608062126
6448 104.64317418958477 0.14504656166160584 104.31024851849908 0.1878791094240859
6449 104.51245476651752 0.14504719950150619 104.17952774953272 0.1878798174832955
6450 104.47664251448693 0.14504782920602258 104.14371417323582 0.1878805120450826
6451 104.34078441414393 0.14504846700392332 104.0078547242902 0.187881222849814
6452 104.30136757599728 0.14504909662437196 103.96843655946711 0.18788191990579178
6453 104.14728304508441 0.14504972433594485 103.81435070592453 0.18788261482394045
6454 104.11236446156568 0.14505035731055435 103.77943078394149 0.18788332031362925
6455 103.94895996733732 0.14505098082153609 103.61602497676036 0.18788400975541958
6456 103.90288092034072 0.14505160774990988 103.56994460632738 0.18788470626343498
6457 103.74507115567366 0.1450522349323388 103.41213351645386 0.18788540428745923
6458 103.68967391833918 0.14505285527775844 103.35673497249272 0.18788609056870445
6459 103.5263953866024 0.1450534807894982 103.1934551186174 0.1878867871955033
6460 103.47679488010803 0.1450541028653159 103.14385329908953 0.18788747815318432
6461 103.30074241546437 0.14505472176288522 102.96779952954302 0.1878881641584724
6462 103.2589685800232 0.14505534532785716 102.92602437555134 0.18788885914400044
6463 103.07576892206518 0.14505596317055772 102.74282341442995 0.1878895444646715
6464 103.03579456324738 0.1450565820448787 102.70284774916155 0.18789023204095157
6465 102.84914790609162 0.14505720249879836 102.51619978039595 0.18789092319685874
6466 102.81688101908026 0.14505781814617205 102.48393159505655 0.18789160587753234
6467 102.61567691085014 0.1450584366139531 102.2827261798711 0.18789229436508595
6468 102.60377955465596 0.14505905419801896 102.27082751902812 0.18789298142982122
6469 102.38072600759594 0.14505966860576427 102.04777267562145 0.18789366336872834
6470 102.39307980168068 0.14506028661798456 102.06012516309815 0.18789435196453946
6471 102.14682024067552 0.14506090116896028 101.81386430457233 0.18789503493422702
6472 102.1872018072218 0.1450615158690832 101.85424457319365 0.18789571815904924
6473 101.91014505311085 0.1450621319559286 101.57718651651398 0.18789640464095153
6474 101.99289481671859 0.14506274518235265 101.65993498576819 0.1878970857680411
6475 101.66622120722273 0.14506335940302242 101.33326007829113 0.18789776952857387
6476 101.8126473204027 0.14506397417513467 101.47968489223689 0.1878984539906784
6477 101.41549816148306 0.14506458582724152 101.08253444192081 0.18789913373500583
6478 101.64763756388543 0.1450652005453397 101.31467254478852 0.1878998185515584
6479 101.15438926583467 0.14506581247710865 100.8214229538804 0.187900499477149
6480 101.50527521249336 0.14506642500915568 101.17230760679074 0.18790118069345302
6481 100.87315352957357 0.1450670375300318 100.54018462864322 0.1879018634003317
6482 101.39757362005355 0.14506764951444315 101.06460342661973 0.1879025439193743
6483 100.55897839700887 0.14506826021538968 100.22600691270289 0.18790322409058394
6484 101.33843294689137 0.14506887345934905 101.00546016633379 0.187903907098229
6485 100.19608513779795 0.14506948208357298 99.8631110713257 0.18790458438867877
6486 101.34871076595059 0.14507009541532437 101.0157354029374 0.18790526759786866
6487 99.75709581085967 0.14507070362329658 99.42411916200754 0.18790594522884055
6488 101.46525114971101 0.14507131603855225 101.13227320709092 0.187906626581539
6489 99.19680970288474 0.14507192346515393 98.8638304752278 0.18790730419178212
6490 101.74691757177415 0.14507253653782737 101.4139370490334 0.1879079862029269
6491 98.44609192983916 0.14507314111189962 98.11311012823766 0.18790866048959473
6492 102.28615158094556 0.14507375647145812 101.9531684789031 0.18790934557099673
6493 97.39805896886578 0.14507435740655739 97.06507459562177 0.18791001583745795
6494 103.23506001879771 0.1450749751255034 102.90207434044208 0.18791070323011497
6495 95.88215705027078 0.1450755722876874 95.54917010758727 0.18791137039582306
6496 104.85171990511749 0.14507619329315632 104.51873165147141 0.1879120603529227
6497 93.6297963431316 0.14507678441609187 93.29680683656797 0.1879127221475487
6498 107.58021384404177 0.14507741224671414 107.24722301301142 0.18791341878361587
6499 90.23007346209586 0.14507799282938602 89.89708139925384 0.18791407001263907
6500 112.2079435526854 0.14507863256936582 111.8749501413502 0.1879147787658385
6501 85.0831505511848 0.1450791969560096 84.75015594018677 0.18791541404202078
6502 120.19418595590591 0.14507985538577853 119.86118995958539 0.18791614093474135
6503 77.40831596886089 0.14508039489583482 77.07531882140098 0.1879167525640823
6504 134.39095756267776 0.14508108397489078 134.0579589698946 0.1879175088082647
6505 66.51966321837335 0.1450815827919717 66.18666355408465 0.18791808149673692
6506 160.72574273088918 0.14508232406807545 160.39274151830608 0.18791888851501434
6507 53.04933677473335 0.14508275528813758 52.71633462356163 0.18791939588358383
6508 212.35239647718777 0.14508358499697915 212.0193926028051 0.18792028938569016
6509 43.17471757629323 0.1450839050421624 42.8417129813428 0.18792068990826669
6510 320.1139779857935 0.14508488409510237 319.78097137244663 0.187921729251759
6511 61.38536990873486 0.14508502267361936 61.052362928869115 0.18792195719212748
6512 557.3841193335462 0.14508625423198032 557.051109835589 0.18792324372525054
6513 181.7233600760782 0.14508610478411987 181.39035076956333 0.18792320173073118
6514 1081.083800161822 0.14508775204169905 1080.7507875126335 0.1879248971468671
6515 558.6421619148977 0.14508719028549755 558.3091502420216 0.18792448259053057
6516 2072.3963536415827 0.14508944825759287 2072.0633374139975 0.18792677932740923
6517 1203.1897276959303 0.14508846501937578 1202.856713199535 0.18792603137588398
6518 3036.396165657196 0.14509132411018774 3036.0631454204045 0.18792891268148412
6519 1160.186280455489 0.1450903486392579 1159.8532617903122 0.18792831653730607
6520 2157.0908826097166 0.14509305050754878 2156.757858534699 0.18793102450991023
6521 103.2081948930696 0.14509294463889683 102.87517059015785 0.18793135827286195
6522 291.62657516908297 0.14509421285566332 291.29354826017044 0.18793269605683813
6523 849.0806368763513 0.14509529498647214 848.747607564049 0.1879340173158425
6524 156.44609493934675 0.1450950393246023 156.1130658443068 0.1879340557153594
6525 2058.7633146754742 0.14509665246116513 2058.4302823848034 0.1879356382094192
6526 109.81986108760567 0.14509604945101834 109.48682954247869 0.18793549567596607
6527 952.3385772628959 0.14509703320142817 952.0055437819473 0.1879364477472668
6528 411.9027402804225 0.1450970181344934 411.5697065551086 0.1879367071793844
6529 62.77965644556613 0.14509670755554244 62.446623117220234 0.18793662079035364
6530 1591.6133172384118 0.14509722173940084 1591.2802829110165 0.18793710565583435
6531 45.18567273510934 0.1450962280680537 44.85264000961957 0.1879364974217145
6532 1076.394146569941 0.14509647628930458 1076.0611133877944 0.18793670585735203
6533 367.50153445057845 0.14509572889682162 367.16850254332644 0.1879361783552104
6534 167.284554183899 0.14509500549636242 166.9515235431822 0.18793563522044782
6535 1279.110375627618 0.14509472126495868 1278.7773455773518 0.18793532900110851
6536 64.49741765802449 0.14509334469115023 64.16439006920166 0.187934244131678
6537 968.382192860674 0.14509294741139572 968.0491660880913 0.18793382517131263
6538 380.83835976274867 0.14509173044006515 380.505335263417 0.18793276889157254
6539 229.0554553140989 0.145090597913514 228.7224329432089 0.18793177297648606
6540 1038.0830546510376 0.14508980497510354 1037.7500338750758 0.18793097098668785
6541 106.33109044458786 0.1450881720754509 105.99807272295219 0.18792954956022695
6542 800.1888527522952 0.1450873296422432 799.8558367285694 0.18792869408359267
6543 376.1491550570708 0.14508588107400308 375.81614180628236 0.1879273697144365
6544 243.36315652316404 0.1450844985912119 243.03014594241674 0.18792608215606885
6545 825.4141791018645 0.14508343885430916 825.0811706399502 0.1879250230600312
6546 135.00753695096319 0.14508173865691798 134.67453172903896 0.18792348326729139
6547 636.46761475887 0.14508067099512828 636.1346116875991 0.18792240027573168
6548 341.99977369971185 0.1450791926968501 341.6667734789927 0.1879210280222596
6549 232.86106474244508 0.1450777663292521 232.52806730616086 0.18791966995496995
6550 639.1973589629669 0.1450766382802328 638.8643637788089 0.18791854587782675
6551 144.52793414415282 0.14507504967085788 144.19494200287707 0.1879170916049048
6552 499.6055486415641 0.1450739625498528 499.2725586910152 0.18791598799900422
6553 290.2923199676682 0.14507260601331592 289.9593326358242 0.1879147258306755
6554 213.0856295110635 0.14507131605317306 212.7526447006728 0.18791349433754198
6555 485.6100720161862 0.14507027457819446 485.2770892833033 0.18791245830471467
6556 140.5746220901275 0.14506892283478476 140.24164194167165 0.18791122562105775
6557 393.01881970413746 0.14506797471336366 392.685841462033 0.1879102673910779
6558 235.85360949186347 0.14506683840427842 235.52063343881102 0.18790921464816465
6559 191.97156012445458 0.14506580092617768 191.63858608956085 0.1879082339675696
6560 365.9421929226803 0.14506495163643698 365.60922057580444 0.18790739523942485
6561 130.51301841279871 0.1450639028497142 130.18004805839993 0.18790645154906535
6562 312.6231674633279 0.14506318920212455 312.29019853406174 0.1879057400640111
6563 188.32693866188004 0.1450623279255881 187.993971379882 0.18790495407244326
6564 173.10010588968248 0.14506159642844618 172.76714001485794 0.18790427839611262
6565 276.7320579120404 0.1450609983701019 276.39909321190385 0.18790370176638166
6566 119.79427867326977 0.14506027716331543 119.46131532390163 0.18790307220482755
6567 252.7933599116496 0.14505983913417567 252.46039742210337 0.18790265041202994
6568 151.65667753112368 0.14505927684424766 151.32371609387354 0.18790216040588184
6569 157.82023454580423 0.1450588625689483 157.48727388348132 0.1879017997539396
6570 212.5537774464873 0.14505853719086184 212.2208173988526 0.1879015104438083
6571 111.3467384217789 0.14505814259861768 111.01377908225018 0.1879011969301037
6572 208.44307085975714 0.14505798271868448 208.11011181094838 0.187901066090057
6573 125.93183827992692 0.14505771859609717 125.59887968540856 0.1879008759222623
6574 146.14330246575793 0.1450576054540429 145.8103440462668 0.18790081403709172
6575 167.74439086799924 0.14505754409134947 167.41143252068053 0.18790080322735506
6576 106.08955201021762 0.14505745458959432 105.75659376766623 0.1879007879617948
6577 175.4370446748729 0.14505754856570957 175.1040862049894 0.18790092131781672
6578 109.36570555678077 0.145057559401606 109.03274698800237 0.18790100937679338
6579 137.29835190606642 0.14505771184016794 136.96539298228512 0.18790121194112705
6580 137.30915054116022 0.1450578842040163 136.9761912106268 0.18790144632940395
6581 103.78084750693641 0.1450580614307659 103.44788775160546 0.1879016939001887
6582 150.69338155153838 0.14505836953708742 150.36042113220992 0.18790204979137162
6583 99.77072890584752 0.14505861703435965 99.43776791198596 0.18790237682719332
6584 130.2906105005582 0.14505898894156463 129.95764871170218 0.1879027999144319
6585 117.3322061113138 0.1450593553436725 116.99924351975719 0.18790323621293178
6586 103.68932915182081 0.14505975244949404 103.35636569764291 0.18790370172840454
6587 132.1333109890823 0.1450602313696495 131.8003465216847 0.18790423602795486
6588 95.26997437822962 0.14506067254222244 94.93700894845794 0.18790475722944416
6589 124.2851731817881 0.14506121627950253 123.95220661000667 0.1879053555019243
6590 104.94336648223681 0.14506173762866714 104.61039879293348 0.1879059516746641
6591 104.91011542602324 0.14506230685834154 104.57714653058919 0.1879065885757207
6592 118.42199332753871 0.14506291653507547 118.0890231501598 0.18790726084382986
6593 94.38808534947228 0.14506350970050363 94.05511390688841 0.18790793288336002
6594 118.75168723023788 0.14506418050886846 118.41871438663723 0.18790866309177162
6595 98.07010375263472 0.1450648214810962 97.73712954961925 0.18790938153436193
6596 106.49460368484817 0.1450655172667376 106.16162802265599 0.1879101449254433
6597 108.6714029452154 0.14506622222539636 108.33842580413862 0.18791091885138483
6598 95.88750300855149 0.14506692834820734 95.55452437853457 0.18791170166870516
6599 113.49755216112713 0.14506768588669905 113.16457195136985 0.18791252387058516
6600 95.19264569418928 0.14506841494572303 94.85966394799091 0.18791333125265144
6601 107.60691903170677 0.14506919585702674 107.27393565562252 0.18791418022720438
6602 102.2452706172494 0.14506996590106513 101.91228562720255 0.18791502414580172
6603 98.62754358640503 0.14507074992651625 98.29455695395856 0.1879158825199477
6604 108.6471612673037 0.1450715606412461 108.3141729439222 0.18791676274025482
6605 95.13617088815518 0.1450723509534639 94.80318090622178 0.1879176309799268
6606 107.72355458851743 0.14507318260556787 107.39056287410958 0.18791853180228404
6607 98.6366925544361 0.1450739943254199 98.30369913958708 0.18791942052359614
6608 101.5506358154803 0.14507482709866054 101.21764066244272 0.18792032593892857
6609 104.53217415141611 0.14507566628250476 104.19917724655662 0.18792123857698378
6610 96.88182693691303 0.14507649636619782 96.54882829501668 0.18792214553015574
6611 106.75587570895088 0.1450773530062599 106.42287528284173 0.18792307310289083
6612 97.35846326109642 0.14507818964881014 97.02546108332803 0.18792398811957162
6613 103.78929136096035 0.14507904822154136 103.45628739405458 0.18792491868422326
6614 101.51324298500114 0.1450798994347489 101.1802372394672 0.1879258460991921
6615 99.4452350370513 0.1450807520887368 99.11222751055641 0.18792677440616298
6616 105.01989230978263 0.14508161580146492 104.6868829828255 0.1879277111556772
6617 97.84672112768583 0.14508246526363705 97.51371002350993 0.18792863891224848
6618 104.83116427404784 0.1450833320257309 104.49815136397022 0.18792957805187757
6619 99.8154175315872 0.14508418497063605 99.48240283800519 0.18793050861136937
6620 101.89617869817862 0.14508504610714526 101.56316220762682 0.18793144444466384
6621 103.07459792525094 0.14508590549954098 102.74157964090871 0.1879323788426838
6622 99.41248254525017 0.14508675866778384 99.07946247724693 0.18793330933544744
6623 104.6339286168076 0.14508762112773235 104.30090675038075 0.18793424529912156
6624 99.42614167276842 0.14508846994508728 99.0931180308695 0.18793517195382145
6625 103.5164889708245 0.14508932867557695 103.1834635371506 0.18793610499831254
6626 101.4964092353645 0.1450901779740049 101.1633820266618 0.1879370307287118
6627 101.27921886719307 0.14509102810637745 100.94618988207655 0.18793795701013646
6628 103.58473974410387 0.1450918790455786 103.251708982175 0.18793888288329283
6629 100.0582385355606 0.14509272090694766 99.72520601264628 0.18793980200737895
6630 103.98586784281639 0.1450935699397537 103.65283354724514 0.18794072563149836
6631 100.66773629899092 0.1450944075816832 100.33470025103414 0.18794164037510735
6632 102.7267159690411 0.14509524982672714 102.39367816126835 0.1879425579460199
6633 102.29197855852351 0.14509608656075443 101.95893900109273 0.18794347087003085
6634 101.18842563407259 0.1450969200150989 100.85538433334375 0.18794438071375083
6635 103.45033246830613 0.14509775543274692 103.11728942141467 0.18794529145872377
6636 100.64666364732504 0.14509858197571998 100.31361887029814 0.18794619505118024
6637 103.29954197804652 0.1450994129270914 102.9664954640052 0.1879471011142164
6638 101.30619673920758 0.14510023578095718 100.97314850254811 0.18794800087850208
6639 102.19912191040015 0.14510105956751285 101.86607195048884 0.1879489003437958
6640 102.39779693519395 0.14510188031141302 102.06474525764996 0.1879497972325825
6641 101.15794218838167 0.14510269672063733 100.82488880146015 0.18795069020087887
6642 102.95837739141953 0.14510351452715223 102.62532229344191 0.18795158345047522
6643 100.89758961209455 0.14510432535834525 100.56453281544857 0.18795247128762843
6644 102.6074167017668 0.14510513833725852 102.2743582037366 0.18795335969293356
6645 101.38947842415554 0.14510594563254256 101.05641823483867 0.18795424368433666
6646 101.72062354396732 0.14510675252998445 101.38756166481176 0.18795512662558475
6647 102.04797663398674 0.14510755722770455 101.7149130694045 0.18795600735453474
6648 100.97545279887471 0.14510835821083773 100.64238755564757 0.18795688501629976
6649 102.27150678218244 0.14510915990635664 101.93843985990189 0.18795776237419856
6650 100.7849746670641 0.14510995627698664 100.45190607521528 0.18795863557184694
6651 101.88568071021712 0.14511075387137481 101.55261044734505 0.18795950900069203
6652 101.070112813365 0.14511154714531857 100.73704088741626 0.18796037880342473
6653 101.18037806658627 0.14511233983559824 100.84730447897391 0.18796124777676276
6654 101.42638227042622 0.14511313080941446 101.09330702470389 0.18796211491291243
6655 100.59811493835765 0.14511391877284258 100.26503804007633 0.18796297950848412
6656 101.47432314859871 0.14511470719306208 101.14124459746274 0.18796384394291277
6657 100.39164329229156 0.14511549148659839 100.0585630958456 0.1879647049593707
6658 101.11868215067294 0.1451162765392072 100.78560030800095 0.18796556613276968
6659 100.49862949674622 0.1451170583332763 100.16554601387776 0.18796642453518428
6660 100.55302752073283 0.1451178394969251 100.21994239915968 0.18796728207622326
6661 100.65555424566934 0.14511861933315945 100.32246748800759 0.18796813832857892
6662 100.0632656025512 0.14511939685063208 99.73017721320598 0.1879689924945873
6663 100.61673034096881 0.14512017452270934 100.28364031999632 0.18796984644978998
6664 99.81803813869955 0.1451209491828931 99.48494649160232 0.18797069791433754
6665 100.31243209221616 0.1451217241944075 99.97933881877744 0.187971549244315
6666 99.78903223049167 0.1451224967698352 99.45593733512446 0.18797239859738238
6667 99.85514725208321 0.14512326885563556 99.52205073601601 0.1879732472115564
6668 99.81539727173713 0.14512403971829932 99.48229913731254 0.18797409470629672
6669 99.42606585101272 0.14512480903579345 99.09296610116525 0.18797494081168828
6670 99.73452317539092 0.1451255781456872 99.40142181079682 0.18797578644841345
6671 99.14684010332134 0.1451263451419014 98.81373712779377 0.18797663038566287
6672 99.48297139327165 0.14512711226034403 99.14986680693075 0.18797747408057397
6673 99.02073558545983 0.14512787742650538 98.68762939184762 0.18797831618571173
6674 99.11277140045483 0.14512864235102912 98.77966360023679 0.18797915786701505
6675 98.95895541144475 0.1451294060210666 98.62584600702291 0.1879799984007608
6676 98.73390326732016 0.14513016874083973 98.40079226050462 0.18798083807470994
6677 98.85406707779677 0.14513093099474886 98.52095446964577 0.18798167715625158
6678 98.43676659366555 0.1451316917254996 98.1036523869713 0.18798251496874632
6679 98.64659770168011 0.1451324524267898 98.31348189670555 0.18798335254775517
6680 98.24549048201685 0.14513321151033542 97.91237308174371 0.18798418876279915
6681 98.34824186930635 0.14513397046205864 98.0151228741377 0.18798502470659578
6682 98.12026877936111 0.14513472818712214 97.78714819160177 0.18798585957221875
6683 98.01895830043055 0.1451354853066039 97.68583612130212 0.1879866938218315
6684 97.9944312341671 0.1451362417771681 97.66130746495232 0.18798752743761674
6685 97.72271561952506 0.1451369971646314 97.38959026227394 0.18798836008649075
6686 97.81705402241721 0.14513775230674628 97.48392707771058 0.18798919239987605
6687 97.49226187925068 0.14513850617411936 97.15913334944653 0.18799002363002745
6688 97.57655633437246 0.14513925985107498 97.24342621997583 0.18799085454555298
6689 97.31959254623234 0.14514001239351 96.98646084933074 0.18799168450809095
6690 97.2974354641281 0.14514076452128102 96.96430218562017 0.18799251398664021
6691 97.17004027241248 0.1451415158356133 96.83690541383287 0.1879933427439943
6692 97.01902582894829 0.14514226642427575 96.68588939170742 0.18799417081659975
6693 97.00623087923212 0.14514301650701697 96.67309286436019 0.18799499836490893
6694 96.77228821149276 0.14514376563604717 96.43914862076265 0.187995825094066
6695 96.80716870052478 0.14514451442549586 96.47402753469513 0.18799665140416888
6696 96.56687266120726 0.14514526219851684 96.23372992215378 0.1879974768549623
6697 96.57438581021381 0.14514600962024457 96.24124149870282 0.18799830189074251
6698 96.39180535670437 0.14514675612631156 96.05865947445538 0.1879991261226719
6699 96.32573482362028 0.1451475021287179 95.9925873716409 0.18799994985066135
6700 96.2256191314168 0.1451482474142036 95.89247011109731 0.18800077290529776
6701 96.08317082237392 0.14514899199181103 95.75002023506747 0.1880015953146268
6702 96.04865518975521 0.14514973604790182 95.7155030365114 0.18800241719591637
6703 95.8618432239006 0.1451504792433623 95.52868950634341 0.18800323831384258
6704 95.85137817973137 0.14515122201874875 95.5182228987264 0.18800405898620376
6705 95.6650802643289 0.14515196389843982 95.33192342156508 0.1880048788653867
6706 95.63604647877922 0.1451527053334271 95.30288807516474 0.18800569828104702
6707 95.48586772585067 0.14515344595097524 95.15270776293434 0.1880065169653437
6708 95.41279300222354 0.14515418601071856 95.07963148111494 0.18800733509787554
6709 95.31237350699651 0.14515492538365854 94.9792104290144 0.1880081525984398
6710 95.19338307105738 0.145155664069251 94.86021843753511 0.18800896945301726
6711 95.13400684748366 0.14515640218120246 94.8008406595495 0.1880097857529619
6712 94.98599836595248 0.1451571395177898 94.65283062508342 0.18801060135127218
6713 94.94530515216073 0.14515787633673594 94.61213585939782 0.18801141642616492
6714 94.79292756517415 0.14515861235455374 94.45975672203187 0.18801223078773252
6715 94.74669156953127 0.14515934785003332 94.41351917706194 0.18801304461928206
6716 94.61121600796001 0.14516008257221194 94.27804206763223 0.1880138577555681
6717 94.54274836545503 0.14516081672353828 94.20957287839927 0.18801467033222924
6718 94.43510903999993 0.1451615501621465 94.10193200758805 0.18801548224974016
6719 94.33943342058217 0.14516228296069444 94.00625484405721 0.18801629356425684
6720 94.25882165138322 0.14516301511605015 93.92564153200179 0.18801710426536974
6721 94.14159416586465 0.14516374656572656 93.80841250498192 0.18801791431699938
6722 94.07853752211672 0.14516447742713703 93.74535432089293 0.18801872379665843
6723 93.9515741112751 0.14516520754238985 93.61838937113856 0.1880195325941454
6724 93.89316891425659 0.14516593709233966 93.55998263632462 0.18802034083962377
6725 93.769067936637 0.14516666589196453 93.43588012234709 0.1880211483979471
6726 93.70398030513012 0.1451673941138504 93.3707909556208 0.1880219553954494
6727 93.59190678501002 0.145168121612886 93.25871590166976 0.18802276172737736
6728 93.51353554504166 0.14516884849808276 93.1803431290734 0.18802356747017474
6729 93.41723460729605 0.14516957470290973 93.08404066001279 0.1880243725803539
6730 93.32452519599455 0.14517030025274888 92.99132971867068 0.18802517707112168
6731 93.24256329073481 0.1451710251619647 92.90936628461546 0.18802598095738407
6732 93.13890371954496 0.14517174938459773 92.8057051859563 0.18802678420406163
6733 93.06639504740193 0.14517247299338362 92.7331949875457 0.1880275868628506
6734 92.95752017521693 0.14517319589929614 92.62431859044408 0.1880283888735601
6735 92.88835310455981 0.14517391820320846 92.5551499960531 0.1880291903034928
6736 92.78019306050868 0.14517463980262438 92.446988429621 0.18802999108505572
6737 92.70894883284808 0.14517536079905458 92.37574268076237 0.18803079128664296
6738 92.60605125506738 0.1451760811013254 92.27284358312015 0.18803159084590373
6739 92.52918176077083 0.14517680078975045 92.19597257016089 0.18803238982018017
6740 92.43395005123524 0.14517751980304563 92.10073934326755 0.18803318816465386
6741 92.35014110843858 0.14517823818554715 92.01692888433946 0.188033985913568
6742 92.2628259436592 0.14517895591607247 91.92961220469306 0.18803478305007404
6743 92.17271070471901 0.14517967299801326 91.8394954521428 0.18803557957819286
6744 92.09192180463678 0.14518038944957154 91.75870503967589 0.1880363755113155
6745 91.99741618961444 0.14518110523935301 91.66419791354865 0.18803717082643887
6746 91.92086855083501 0.14518182041413916 91.58764876486198 0.18803796555889002
6747 91.82440727200829 0.1451825349217261 91.491185977416 0.18803875967056266
6748 91.74964756692144 0.14518324882199396 91.41642476489427 0.18803955320516508
6749 91.6535371461774 0.14518396205716588 91.32031283799773 0.18804034612250708
6750 91.57848134540858 0.14518467468654087 91.24525553225823 0.18804113846380593
6751 91.48448659175205 0.14518538665801864 91.15125927489945 0.18804193019459012
6752 91.40770527583314 0.1451860980217116 91.0744764564626 0.18804272134882352
6753 91.3168843863082 0.14518680873734602 90.98365406567073 0.18804351190011648
6754 91.23766090096481 0.14518751884161932 90.90442908024903 0.1880443018741568
6755 91.15039463253729 0.14518822830892106 90.81716131297507 0.18804509125328178
6756 91.06862854352852 0.14518893716062917 90.73539372631393 0.18804588005395767
6757 90.9847639037511 0.14518964538695323 90.65152759009551 0.18804666826863678
6758 90.90079770788873 0.14519035299352612 90.56755989899222 0.18804745590299238
6759 90.81983561014454 0.14519105998589948 90.48659630719787 0.18804824296076264
6760 90.73426467689538 0.14519176635547518 90.40102388110327 0.18804902943662113
6761 90.65554280897261 0.1451924721205117 90.32230052150769 0.1880498153444149
6762 90.56904669199595 0.14519317726179443 90.23580291406375 0.18805060067040733
6763 90.49188859282516 0.14519388180595713 90.15864332558439 0.1880513854348236
6764 90.40510485330645 0.1451945857277743 90.07185809795888 0.1880521696197963
6765 90.3289209197317 0.14519528905779464 89.99567267742617 0.18805295324773416
6766 90.24236939050657 0.14519599176868972 89.90911966243775 0.18805373630014052
6767 90.16670795874165 0.14519669389178178 89.83345674605074 0.18805451879913077
6768 90.08076163478594 0.14519739539992568 89.7475089386591 0.18805530072693452
6769 90.00531899626476 0.14519809632367 89.67206481783617 0.1880560821049238
6770 89.92020884299544 0.14519879663704438 89.58695318344245 0.1880568629159449
6771 89.84481331163782 0.1451994963691335 89.51155617208782 0.18805764318086382
6772 89.76065121887297 0.14520019549571894 89.42739260049414 0.18805842288310207
6773 89.68523613009947 0.14520089404382314 89.35197603401298 0.18805920204267032
6774 89.60204328682829 0.14520159199160979 89.2687817141924 0.18805998064428983
6775 89.52661881837274 0.14520228936343071 89.19335577030314 0.18806075870616776
6776 89.44435255882658 0.14520298614029736 89.11108803647105 0.18806153621523963
6777 89.36898073575026 0.14520368234367495 89.0357147402193 0.1880623131872707
6778 89.2875573643746 0.14520437795730662 88.9542898968057 0.18806308961159157
6779 89.21233159580537 0.14520507300022575 88.87906265730328 0.18806386550185358
6780 89.13164428278745 0.14520576745816086 88.79837387448028 0.1880646408490089
6781 89.05667427767492 0.1452064613486435 88.72340240066062 0.18806541566564344
6782 88.97660505607602 0.14520715465839318 88.64333171147442 0.18806618994321195
6783 88.90200809454517 0.14520784740438075 88.56873328344656 0.18806696369422543
6784 88.82243317427856 0.14520853957350027 88.48915689779516 0.18806773690990575
6785 88.7483320945765 0.14520923118282564 88.41505435379054 0.18806850960312335
6786 88.6691207017306 0.14520992221888382 88.33584149774704 0.1880692817646816
6787 88.5956478517452 0.1452106126993347 88.26236718563801 0.1880700534078597
6788 88.51665574049953 0.14521130260982626 88.18337361336673 0.1880708245229805
6789 88.44396165740294 0.14521199196922402 88.11067807030977 0.18807159512393917
6790 88.3650203149955 0.14521268076150717 88.03173526903387 0.18807236520012935
6791 88.29328665247841 0.14521336900773787 87.9600001487039 0.18807313476678844
6792 88.21418792987296 0.14521405668903017 87.88089996937254 0.18807390381139535
6793 88.14364577819212 0.14521474383002905 87.81035636201038 0.1880746723517155
6794 88.06411990331489 0.1452154304074278 87.73082903253545 0.18807544037200072
6795 87.99507639865814 0.1452161164511712 87.66178407431305 0.18807620789392426
6796 87.91475966378347 0.14521680193163947 87.58146588695475 0.1880769748970905
6797 87.84763739110026 0.14521748688619507 87.5143421628055 0.18807774140856612
6798 87.76602410271752 0.1452181712764808 87.43272742403936 0.18807850740168794
6799 87.70141982295793 0.14521885515012378 87.36812169489703 0.18807927291078544
6800 87.61779047707763 0.14521953845662103 87.28449090072034 0.18808003790067127
6801 87.55656323360856 0.14522022125800033 87.22326220993482 0.1880808024157378
6802 87.46987616938189 0.1452209034865677 87.13657369948655 0.1880815664087751
6803 87.41328103953705 0.14522158522491482 87.07997712437354 0.18808232993859483
6804 87.32200679029185 0.14522226638063737 86.98870143097062 0.18808309294058834
6805 87.27190082675928 0.14522294706605698 86.93859402419865 0.1880838554945687
6806 87.17376535081311 0.14522362715289042 86.84045710614971 0.1880846175105149
6807 87.1329288020449 0.1452243067968147 86.7996191161491 0.1880853790989824
6808 87.02451075741104 0.1452249858170064 86.69119963146134 0.1880861401326803
6809 86.99715354053602 0.1452256644329407 86.66384097533567 0.18808690076739923
6810 86.87324628850693 0.14522634238608081 86.53993228530008 0.18808766082077708
6811 86.86581424362022 0.1452270199908148 86.53249880311358 0.18808842051581892
6812 86.7184056870766 0.14522769687230214 86.38508881061647 0.18808917958782986
6813 86.74087608398817 0.14522837348785972 86.40755777213934 0.18808993836097626
6814 86.55750224165556 0.1452290492864302 86.2241824959233 0.1880906964458303
6815 86.62548517132808 0.14522972494321917 86.29216399206405 0.18809145432081767
6816 86.38654815394554 0.14523039963693224 86.05322554290348 0.18809221140513183
6817 86.52472776413656 0.1452310743788886 86.19140372134237 0.1880929684152997
6818 86.19908612271757 0.1452317479285261 85.86576065031564 0.18809372447342412
6819 86.44691006800636 0.1452324218216262 86.11358316551699 0.1880944806677472
6820 85.98456245228493 0.14523309415971095 85.65123412247124 0.18809523565398287
6821 86.40573888210493 0.14523376730620105 86.07240912369156 0.1880959911071711
6822 85.72557707213232 0.14523443831855415 85.39224588887109 0.1880967449426824
6823 86.42408164085667 0.1452351108809625 86.09074903020347 0.1880974997722456
6824 85.39321446575609 0.14523578037545926 85.05988043305776 0.18809825232287603
6825 86.54053971858333 0.14523645261747362 86.20720425924766 0.188099006718199
6826 84.93910457649761 0.14523712027065744 84.60576769847039 0.18809975775656695
6827 86.821134641307 0.1452377926273536 86.48779633665075 0.18810051202889239
6828 84.28197534899769 0.14523845789241738 83.94863562993619 0.18810126116908774
6829 87.38053766888521 0.14523913109204717 87.04719652195489 0.18810201583827593
6830 83.28518802049541 0.1452397930388639 82.95184546503413 0.18810276242242138
6831 88.42176742499626 0.14524046831608675 88.0884234383111 0.18810351836907502
6832 81.72046892769853 0.14524112535081973 81.38712354107895 0.1881042612687664
6833 90.31340582888748 0.14524180482372623 89.98005900405994 0.1881050200038233
6834 79.21396598722109 0.14524245419366824 78.88061777575709 0.18810575727034118
6835 93.7479642351625 0.14524314153729523 93.41461457220682 0.18810652141838774
6836 75.18282385639104 0.1452437784508886 74.8494728282763 0.18810724966384731
6837 100.0894158303792 0.14524448011370214 99.75606332642455 0.1881080238409442
6838 68.8264159817151 0.14524509617034922 68.49306214840166 0.18810873714308407
6839 112.19851869950348 0.1452458235978374 111.86516334633022 0.18810952957543065
6840 59.450380463955085 0.14524640398810382 59.11702384241209 0.18811021755489468
6841 136.55902625843942 0.14524717773862839 136.2256680375853 0.18811104311546403
6842 48.1604784051776 0.14524769630968248 47.82711902121556 0.18811168765235717
6843 189.15547724208992 0.14524855375283113 188.82211611468477 0.18811257365231926
6844 44.51066328827327 0.1452489646558511 44.17730117989425 0.18811314372316906
6845 312.39511146898263 0.14524997432716863 312.0617473536718 0.1881141409836747
6846 89.35509079560603 0.14525019965361724 89.02172600927993 0.1881145866724832
6847 622.2186575170917 0.14525148645103528 621.8852902412455 0.18811578939533039
6848 319.7353331139401 0.14525140703064846 319.40196566102065 0.18811604588883044
6849 1405.6112774902508 0.14525318372053556 1405.2779066909254 0.18811761560487625
6850 1049.890759409546 0.1452526812645311 1049.557389056245 0.18811767203650356
6851 3029.0883631458046 0.14525520740853187 3028.7549881490486 0.18811978934752033
6852 2225.8567598539676 0.14525443328873427 2225.5233854302155 0.18811999046323624
6853 4313.709695790419 0.14525754908818275 4313.376315842109 0.18812239922100377
6854 1617.1667802722304 0.14525749359591342 1616.8333988750792 0.18812390355547343
6855 2069.489758749204 0.14525962328066822 2069.156374096888 0.188125029035432
6856 144.62984370665367 0.14526151210274985 144.2964534969579 0.18812869759301715
6857 101.38056661517406 0.14526109386941294 101.04717807148853 0.18812744981611598
6858 2254.0493353476927 0.14526413090403018 2253.7159397186206 0.18813149816804955
6859 411.28382114305833 0.14526300335976333 410.9504274371494 0.18813070254914432
6860 2215.2970007228914 0.14526453114998214 2214.963604419203 0.18813177253810692
6861 218.5259793997294 0.14526550715079772 218.19257943828245 0.18813445429613462
6862 325.37583440785346 0.14526380021864152 325.04243922164545 0.18813138598937698
6863 1946.9705760897918 0.14526629069203104 1946.6371742371282 0.18813556197168113
6864 71.05152118739944 0.14526375226111546 70.71812491140393 0.18813252373439163
6865 1639.080449829662 0.14526430228910714 1638.747052386745 0.18813314062780212
6866 500.0772875159653 0.14526424303719046 499.7438889248099 0.18813434811820087
6867 350.8159470416048 0.14526126528229774 350.4825557560215 0.1881300203009945
6868 1853.8693495487655 0.14526276889644374 1853.5359535544533 0.1881332254158555
6869 118.0036049042776 0.14525934664693335 117.67021652397094 0.18812903365971909
6870 1037.3174410330205 0.14525864329226332 1036.9840538373703 0.18812855235788015
6871 887.651019248046 0.14525786279855896 887.317632656211 0.1881287290365685
6872 302.99763382130675 0.14525400598299767 302.66425615099087 0.18812366433287273
6873 1518.7018080552116 0.14525441486057156 1518.3684281028538 0.18812553749708583
6874 305.47750639690344 0.1452507381370734 305.14413453359504 0.18812112517134771
6875 588.3958088038271 0.14524890070170432 588.0624404369228 0.1881194662026011
6876 1086.9278755553357 0.14524768209820507 1086.5945088760775 0.18811899715990588
6877 273.6308220899931 0.145243517922659 273.29746474480254 0.18811382726789833
6878 1038.6597081784744 0.14524294503035842 1038.3263508353996 0.18811439804439833
6879 503.8444486163609 0.14523947447655397 503.51109879920614 0.18811034267822527
6880 334.3937032149035 0.1452369444107313 334.0603583512196 0.18810791927320106
6881 1005.5481446617657 0.14523546657164416 1005.2148021876918 0.18810700750222323
6882 275.0688440637397 0.1452315467249311 274.7355101851803 0.1881023318344376
6883 624.4201822394784 0.14523027882744188 624.0868500696978 0.18810189095319987
6884 602.3737385508217 0.14522727201859778 602.0404128151953 0.18809846360787752
6885 215.99655673007518 0.1452245887711046 215.6632362759755 0.18809586532859565
6886 766.8101976925229 0.14522299581704867 766.4768800445481 0.18809465215777355
6887 288.46110627422377 0.1452197007566578 288.12779570594654 0.18809086752051765
6888 360.5439658024362 0.14521810197350576 360.2106578731599 0.1880898273028146
6889 576.0595974461214 0.14521566365336144 575.7262946790588 0.18808710340917828
6890 166.19392512443383 0.14521325738440313 165.86062705728895 0.1880848097604791
6891 521.6020270516664 0.14521169254797686 521.2687319122772 0.1880834468412809
6892 288.5033449716941 0.14520919298894588 288.1700550752678 0.18808070343737723
6893 220.0175331377987 0.1452075860716932 219.6842461072903 0.18807944443668506
6894 474.60255727158716 0.14520573562361705 474.26927412375966 0.18807741220388655
6895 145.63132768512344 0.14520384514344006 145.29804816191074 0.18807567806926417
6896 340.8486498641782 0.1452024475550245 340.5153730802987 0.18807433632448492
6897 266.40353158073646 0.1452007575972028 266.07025821846565 0.18807260467360434
6898 151.42392813724092 0.14519936789281596 151.09065736647722 0.1880714028708871
6899 358.25164849900636 0.14519809596460712 357.91838036523114 0.18807003781065734
6900 135.35472842747225 0.14519679795139961 135.0214627042632 0.1880689252576429
6901 228.3819994621955 0.14519569200627358 228.04873599033138 0.18806777985785597
6902 230.58054756103783 0.14519474143703615 230.2472858831308 0.18806693647001535
6903 118.88705477565964 0.1451936989033095 118.55379511297697 0.18806596377935283
6904 261.4049511941989 0.14519298634450076 261.0716929639549 0.18806524389947624
6905 127.46250020143238 0.1451922537345234 127.12924325247594 0.18806469522191246
6906 163.82548278309346 0.14519152974491878 163.49222735935757 0.18806389399096207
6907 193.30142583305394 0.1451912041766291 192.96817086166658 0.18806376721072374
6908 103.53321524495497 0.1451905611385786 103.19996156980237 0.18806311401402506
6909 193.01653093227986 0.14519036530913412 192.68327757440485 0.18806299256586795
6910 119.93136016048233 0.14519011378291302 119.59810715394087 0.18806289275854207
6911 127.40903491698158 0.14518981045985638 127.07578258084091 0.1880625256808259
6912 161.9516017405508 0.14518997142696033 161.61834884878013 0.18806292034372715
6913 96.16710395345117 0.14518972643422146 95.83385160295411 0.18806262406283514
6914 149.30298823150179 0.14518997232329775 148.9697352485813 0.18806301059721092
6915 113.18385690652339 0.14519010122895953 112.85060356328182 0.1880632420126023
6916 106.62378572220643 0.14519020739273708 106.29053218180404 0.1880633330096588
6917 138.6305128157171 0.14519071725934388 138.29725803503402 0.18806406342375262
6918 92.26959831440907 0.14519084218950004 91.93634333679077 0.18806413542878297
6919 123.18532722244213 0.1451914333511659 122.85207088351221 0.18806490557873506
6920 107.86778917498023 0.14519185753482472 107.53453193081069 0.18806538663471592
6921 94.93708017492752 0.1451923247400294 94.60382195007038 0.18806590011710705
6922 122.74630241322978 0.14519306945843105 122.41304252205671 0.18806682171464836
6923 89.8094917287151 0.145193523302413 89.47623095108753 0.18806725432516586
6924 108.39477656525169 0.14519435781855436 108.06151393510395 0.18806827232918533
6925 103.9443654909629 0.1451950162491123 103.61110151164515 0.18806896306862358
6926 88.98483872798074 0.145195768624088 88.65157314615973 0.18806981319691968
6927 112.77857894464474 0.14519666599814113 112.44531144288558 0.1880708357610125
6928 88.22329594826341 0.14519739329596326 87.890026963527 0.1880715914404412
6929 100.57844369244474 0.14519837746146216 100.24517258026873 0.18807273471453126
6930 100.92490619748105 0.14519922427908083 100.59163335627873 0.1880736169232265
6931 86.71304020700639 0.14520017088514278 86.37976534910173 0.18807468701951394
6932 106.89173800804531 0.14520116910622488 106.55846106757775 0.18807577136133094
6933 87.56926617578023 0.14520209980903184 87.23598729815846 0.18807677781273552
6934 97.02632119667014 0.145203162300076 96.69304007305414 0.18807796131593238
6935 98.50499571596347 0.1452041562778207 98.17171254473865 0.18807901494699955
6936 86.71942671794896 0.1452052111623593 86.38614131609975 0.18808019068685072
6937 103.34474405448961 0.14520628250460074 103.01145643867909 0.18808133330592192
6938 87.87319811021436 0.14520734123928258 87.53990827251113 0.18808249646394573
6939 95.9195846122119 0.14520844143321154 95.58629248609584 0.18808368468285597
6940 96.749947043695 0.14520953933209702 96.4166526320891 0.18808487227379903
6941 88.06083657658257 0.145210639353664 87.72753986462935 0.18808607259955348
6942 100.97919203426497 0.1452117674761064 100.64589298695691 0.1880872798319457
6943 88.94788711927431 0.14521288630197035 88.61458572551132 0.18808850746101616
6944 95.88477284879356 0.14521400866322012 95.55146913702684 0.18808970310350462
6945 95.78649323870799 0.14521516329041273 95.45318710812029 0.1880909672972901
6946 89.99436515865149 0.14521627395370515 89.6610567281613 0.188092156536484
6947 99.3478111171967 0.14521743999308664 99.01450025751438 0.18809341968921742
6948 90.48923279400961 0.14521856937928743 90.1559195798036 0.18809464482673213
6949 96.06517965014119 0.14521970869951756 95.73186407937881 0.18809586206287215
6950 95.54693293588157 0.14522087485351626 95.21361492133673 0.1880971396913174
6951 91.84329401306518 0.14522198486113932 91.50997370954396 0.18809831866008525
6952 98.36127014876386 0.1452231626675779 98.0279473794888 0.18809960660748987
6953 92.10780790403392 0.14522427763686108 91.77448282531492 0.18810080108214608
6954 96.2009676176392 0.14522542632895238 95.86764014946252 0.18810204184772808
6955 95.78010629063218 0.1452265720777666 95.44677643146761 0.18810328708681023
6956 93.19152120385708 0.14522768140586687 92.85818905177076 0.1881044706804405
6957 97.91685673446985 0.1452288439551474 97.58352214735577 0.18810574315893464
6958 93.38761736628166 0.14522994094388125 93.05428051279931 0.188106912538473
6959 96.36451186779937 0.14523108468561313 96.03117262419337 0.18810815892037186
6960 96.12902900166624 0.14523219816285307 95.79568744565191 0.18810935785146715
6961 94.04400083010637 0.1452333054756536 93.7106569726685 0.1881105519622146
6962 97.7931112773889 0.1452344350073703 97.45976506155492 0.18811178082661212
6963 94.11786278631004 0.14523551971055965 93.78451432384257 0.18811294275691176
6964 96.61567716242078 0.14523664185266022 96.28232635320045 0.18811416736767592
6965 96.24523840984335 0.14523772733834628 95.91188534997602 0.18811533252899693
6966 94.63246032799579 0.14523882424642007 94.29910497879082 0.1881165249585425
6967 97.68183588144143 0.14523991766388525 97.34847825710602 0.18811770667152197
6968 94.41675170026036 0.145240992489345 94.0833918391862 0.18811886858480303
6969 96.86140376993428 0.1452420828962359 96.52804163357538 0.18812005346266353
6970 95.99264337607865 0.14524314952843034 95.65927902286529 0.1881212036849278
6971 95.11095818973284 0.1452442250516047 94.7775915903695 0.18812237431174567
6972 97.31066229183187 0.14524529047902457 96.97729347677513 0.18812352457772238
6973 94.53739254904242 0.14524635070866254 94.2040215208241 0.18812467750966638
6974 96.8944782151695 0.14524741087882173 96.5611049792136 0.1881258250770835
6975 95.51076625852677 0.14524846276635417 95.17739082845111 0.18812696730929834
6976 95.44419318822962 0.14524951206034575 95.11081557022358 0.18812810594570067
6977 96.62919271630923 0.14525055908246828 96.29581291561506 0.18812924161170297
6978 94.61467415682549 0.14525159848424862 94.28129218634196 0.18813037199927604
6979 96.55983958003469 0.14525263751546208 96.22645544446496 0.18813149805425985
6980 95.01402954735889 0.14525367223103297 94.68064324980904 0.18813262531880867
6981 95.48982313054961 0.14525469980413236 95.15643469191009 0.1881337388353958
6982 95.8114763932876 0.14525573172542458 95.47808579786 0.18813486370217533
6983 94.5996711677549 0.1452567499590674 94.26627844914735 0.18813596864848517
6984 95.91398340026842 0.1452577752587082 95.58058853988068 0.18813708512902805
6985 94.57860413441773 0.14525879011542936 94.24520715480065 0.18813818950164335
6986 95.18447499982726 0.1452598042465516 94.85107590384641 0.18813929173430388
6987 95.03557177009978 0.14526081909143357 94.70217055186377 0.18814039914457206
6988 94.37493332491113 0.14526182247706362 94.04153001388717 0.1881414885468849
6989 95.15361728995636 0.145262834867726 94.82021186055246 0.18814259453617285
6990 94.12268051123394 0.14526383277986255 93.78927299944873 0.1881436790053538
6991 94.64276764728501 0.14526483765470752 94.30935803374133 0.18814477588896877
6992 94.32209470462952 0.14526583509360289 93.98868300702986 0.18814586250605672
6993 93.93293008809343 0.1452668301943544 93.59951631098568 0.18814694691338493
6994 94.40457257973851 0.14526782770450006 94.07115671580212 0.18814803623188783
6995 93.55915053854727 0.1452688154658085 93.22573261148203 0.18814911159943543
6996 94.02964444605543 0.145269809821583 93.69622443751265 0.1881501987211826
6997 93.58650793954156 0.14527079456282158 93.25308587368373 0.18815127129501882
6998 93.39762779132573 0.145271782693231 93.06420365722371 0.18815235140878822
6999 93.64537938696424 0.14527276675236253 93.31195319543647 0.18815342477540564
7000 92.93266541759813 0.14527374852327188 92.59923717191991 0.1881544971549512
7001 93.39409493146907 0.1452747311450623 93.0606646297985 0.18815557052551612
7002 92.8077755187064 0.14527570874183135 92.47434317209897 0.18815663786559841
7003 92.86117576408074 0.14527668800056096 92.52774136751657 0.18815770856360367
7004 92.82572452347998 0.1452776634162156 92.49228808644014 0.18815877362362904
7005 92.34616053331087 0.1452786385445059 92.01272205449624 0.1881598402701117
7006 92.68484341807347 0.14527961204493844 92.35140290233765 0.18816090369087843
7007 92.07376912280343 0.14528058388134882 91.74032657195015 0.18816196697193402
7008 92.29117464645196 0.14528155460191103 91.95773006396068 0.1881630278893697
7009 91.99736539416986 0.14528252428977512 91.66391878088987 0.18816408899021334
7010 91.80632993857046 0.14528349176523161 91.47288129986862 0.18816514693660774
7011 91.90054474918331 0.14528445948092925 91.56709408376213 0.18816620594025318
7012 91.44183875776393 0.14528542432851113 91.10838607172661 0.18816726170881645
7013 91.63363930331661 0.14528638932438237 91.30018459634158 0.18816831765065212
7014 91.25462128747812 0.14528735257914405 90.92116456244788 0.18816937245108636
7015 91.23659734356961 0.1452883142203017 90.90313860472027 0.18817042462905575
7016 91.13164590579915 0.14528927626852842 90.7981851507784 0.18817147875222756
7017 90.85933823889324 0.14529023483247208 90.52587547635935 0.18817252770142617
7018 90.93119487051818 0.145291195086732 90.59773009526275 0.18817358016870497
7019 90.60091873382196 0.14529215157042985 90.26745195491631 0.1881746273352219
7020 90.617295205912 0.14529310909451304 90.28382642003746 0.18817567678003602
7021 90.43319441369962 0.14529406435985487 90.09972362598745 0.18817672335231458
7022 90.26781521340955 0.14529501872252581 89.93434242551918 0.18817776916785559
7023 90.25548038626042 0.14529597285974122 89.92200559816752 0.18817881523316346
7024 89.97865340543215 0.1452969244246493 89.64517662306645 0.18817985794104436
7025 90.0005608127129 0.1452978768485765 89.66708203322568 0.1881809026386502
7026 89.77458198906005 0.1452988263607288 89.44110121939173 0.1881819433075985
7027 89.68714003135463 0.14529977641437594 89.3536572692762 0.18818298566406133
7028 89.60295318519051 0.14530072437456387 89.26946843577075 0.18818402504520104
7029 89.38512432697677 0.14530167183565168 89.05163759046405 0.18818506467705623
7030 89.39562292877305 0.1453026182197595 89.0621342077482 0.18818610280509152
7031 89.1444161505219 0.1453035633281257 88.81092544721943 0.18818713997434963
7032 89.13044825465505 0.14530450778971565 88.79695557044231 0.1881881764230318
7033 88.95677986232499 0.14530545090058775 88.62328519984159 0.18818921158280577
7034 88.84037790633624 0.1453063931654211 88.50688126718296 0.18819024598785658
7035 88.77473628541713 0.1453073344114477 88.44123767167724 0.1881912793284442
7036 88.57459712127748 0.1453082744917317 88.24109653510531 0.188192311680434
7037 88.5584488663567 0.1453092137291046 88.22494630958174 0.18819334304585167
7038 88.35519833603456 0.1453101518297077 88.02169381062639 0.1881943735784676
7039 88.30590993988947 0.14531108883927157 87.97240344833031 0.18819540271988375
7040 88.16558150367703 0.14531202511342564 87.83207304696566 0.18819643159794958
7041 88.0459724450284 0.14531295982565534 87.71246202674149 0.188197458461246
7042 87.97211566915738 0.14531389422175506 87.63860328934958 0.18819848558604882
7043 87.80865069178714 0.14531482677128124 87.47513635463824 0.1881995103776086
7044 87.75403852596223 0.14531575908010708 87.42052223142855 0.18820053545357707
7045 87.60157887082264 0.1453166896795217 87.2680606226724 0.18820155847072476
7046 87.51636350003908 0.14531761970417578 87.18284329910396 0.188202581230946
7047 87.40929534121929 0.14531854847402534 87.07577319010772 0.18820360263753855
7048 87.2799571170389 0.14531947616476065 86.946433017854 0.18820462302014246
7049 87.2102493445221 0.14532040306078797 86.87672329870836 0.18820564275294416
7050 87.06196121684573 0.14532132851892024 86.72843322742409 0.18820666090272337
7051 86.99436865192602 0.14532225339184843 86.66083871978006 0.18820767875410427
7052 86.86368514018102 0.14532317676734535 86.53015326853055 0.18820869488312011
7053 86.76793814027513 0.14532409948336303 86.43440433012783 0.1882097106639373
7054 86.67307942362183 0.14532502086360002 86.33954367785715 0.1882107249010879
7055 86.54528761362457 0.14532594138592986 86.21174993368743 0.1882117385511974
7056 86.47637772161983 0.14532686075637966 86.1428381099753 0.18821275088814102
7057 86.33659849984006 0.14532777914008096 86.00305695822904 0.18821376247095092
7058 86.26826474286209 0.14532869642670448 85.93472127361805 0.18821477281733684
7059 86.1415421568674 0.14532961275201933 85.80799676168334 0.18821578243203502
7060 86.05369152238094 0.1453305278951601 85.72014420377249 0.18821679071329336
7061 85.95178967768324 0.14533144220134575 85.61824043707482 0.18821779840707614
7062 85.8421155468897 0.14533235520165605 85.50856438706239 0.1882188046256454
7063 85.75845022055988 0.14533326746718855 85.42489714272565 0.18821981036702642
7064 85.64002683231556 0.14533417837855817 85.30647183934343 0.18822081459356774
7065 85.55813026850012 0.1453350885500467 85.22457336163998 0.1882218183100928
7066 85.44726837400363 0.14533599743715905 85.11370955593861 0.18822282062786108
7067 85.35387264979684 0.14533690547551972 85.02031192205462 0.18822382226670356
7068 85.25865237030229 0.14533781237324084 84.92508973521076 0.18822482271827912
7069 85.15163486848174 0.14533871828187958 84.81807032791677 0.18822582228308674
7070 85.06847113017984 0.1453396231832374 84.73490468614172 0.18822682085489664
7071 84.95573875625803 0.1453405270036073 84.62217041085489 0.1882278183995292
7072 84.87424886174173 0.14534142987772225 84.54067861681806 0.18822881504595956
7073 84.76648128708909 0.14534233166246 84.43290914478798 0.1882298106386485
7074 84.67753276047246 0.1453432324840962 84.34395872266691 0.18823080532145955
7075 84.58086383636116 0.14534413226975768 84.24728790508286 0.18823179900855533
7076 84.48198167299299 0.14534503103931148 84.14840385023014 0.1882327917235382
7077 84.3951844911258 0.1453459288355216 84.06160477877518 0.18823378351510056
7078 84.29062887122122 0.14534682557946485 83.957047271349 0.1882347742927562
7079 84.20742618970809 0.14534772137700078 83.8738427041578 0.18823576417329066
7080 84.10419677490954 0.1453486161332189 83.77061140571688 0.1882367530594408
7081 84.01805373502712 0.14534950992148185 83.68446648409454 0.18823774101109506
7082 83.92119702722505 0.14535040272187705 83.58760789645933 0.1882387280438434
7083 83.82915906685855 0.1453512945030786 83.49556805829025 0.1882397140652357
7084 83.73929179396005 0.1453521853642623 83.40569890933314 0.188240699262657
7085 83.64288294967126 0.14535307515682294 83.30928819114106 0.18824168337337577
7086 83.55680157312064 0.14535396408227386 83.22320494230193 0.18824266673643067
7087 83.4602057206456 0.14535485191404776 83.12660721976354 0.18824364896800613
7088 83.37346644097764 0.14535573890374187 83.03986607158048 0.18824463049341397
7089 83.28068904252686 0.14535662480122294 82.94708680685073 0.18824561087490466
7090 83.19023290304382 0.145357509861661 82.85662880261356 0.18824659056861587
7091 83.10305993497495 0.1453583938418772 82.7694539720174 0.18824756911568127
7092 83.0084393186618 0.14535927699114765 82.67483149467078 0.188248546999874
7093 82.92609930508542 0.14536015905963004 82.592489622314 0.188249523711778
7094 82.82899393726385 0.1453610403263636 82.49538239711357 0.18825049982390604
7095 82.74928587143395 0.14536192048028324 82.41567247626648 0.1882514746871851
7096 82.65197477328405 0.14536279989908366 82.31835952431038 0.18825244907458225
7097 82.57293175752909 0.14536367813194478 82.23931465732866 0.18825342206848208
7098 82.47673642266165 0.14536455573933366 82.1431174721383 0.18825439478400546
7099 82.39788651913805 0.14536543204339591 82.06426572121222 0.18825536588244476
7100 82.30232165758477 0.14536630787745497 81.96869901272173 0.18825633698558883
7101 82.22508819432726 0.14536718224162012 81.89146370593326 0.18825730615237815
7102 82.12787473817818 0.14536805634659142 81.7942484061137 0.18825827571788026
7103 82.05524401588238 0.14536892874936586 81.72161584423878 0.18825924289423782
7104 81.95282991696783 0.14536980118494913 81.61919990475447 0.1882602110284021
7105 81.8887919984951 0.1453706715830063 81.55516015079935 0.18826117611273074
7106 81.77680613283475 0.1453715424379255 81.44317244741897 0.1882621429778502
7107 81.72613949726053 0.1453724107501694 81.39250398071394 0.18826310579642325
7108 81.5992706575484 0.14537328016098144 81.26563330574125 0.1882640716461768
7109 81.56808575479474 0.14537414624591463 81.23444657663906 0.18826503190975982
7110 81.41907857591578 0.1453750144247876 81.08543756434779 0.18826599714320272
7111 81.4163465610626 0.1453758780456329 81.08270372863821 0.18826695437876342
7112 81.23394795728024 0.14537674532481737 80.90030329232772 0.18826791962771167
7113 81.2741980713161 0.14537760609209155 80.94055159215843 0.18826887306557977
7114 81.03982796361743 0.14537847299858636 80.70617965127771 0.18826983934112987
7115 81.14742022365569 0.1453793302726274 80.81377010565896 0.18827078772410016
7116 80.83000567708271 0.14538019765574983 80.49635372276097 0.18827175666598014
7117 81.04596001306413 0.14538105037968702 80.71230626476117 0.1882726979232852
7118 80.59372644614778 0.1453819196302118 80.26007085429052 0.18827367222705474
7119 80.98715954049845 0.14538276604257402 80.65350217154153 0.18827460291435033
7120 80.31416878737822 0.1453836394707974 79.98050956083979 0.18827558706763206
7121 81.00233548132796 0.14538447660847528 80.66867450332064 0.1882765013988498
7122 79.9661412396557 0.14538535810069136 79.63247837859552 0.18827750295947823
7123 81.15087333613633 0.14538618093307956 80.8172087640833 0.1882783911199468
7124 79.5159764939961 0.14538707710106819 79.18230999394098 0.18827942295406455
7125 81.5524280501909 0.1453878770089962 81.21875990504591 0.1882802681359827
7126 78.93353450858034 0.14538879922148415 78.59986435698572 0.18828135237313415
7127 82.46610865360904 0.1453895613022174 82.13243696678626 0.1882821255205579
7128 78.25128254345258 0.14539052930916765 77.91760871353553 0.18828330060787327
7129 84.49980322768116 0.14539122756360986 84.16612804909157 0.18828395102598636
7130 77.78831533782513 0.14539227602233082 77.45463777738004 0.18828528442274173
7131 89.19960809104238 0.14539286470569152 88.86592950345334 0.1882857228833384
7132 78.92979622713297 0.1453940550308315 78.5961148380149 0.18828733408722928
7133 100.79494848082818 0.14539445306727505 100.46126662543207 0.18828740232883917
7134 86.74500294736835 0.14539589506140227 86.41131754747266 0.18828950483429222
7135 131.54664597237164 0.14539595815610043 131.21296109342552 0.18828892079002832
7136 118.59287715221464 0.14539784928121735 118.25918740487589 0.1882918980575243
7137 218.30637279696515 0.14539732175035172 217.97268531469038 0.18829016052440847
7138 231.30533866995256 0.1454000154593298 230.97164395685652 0.18829469763670864
7139 471.3924013462074 0.14539845748610572 471.05871194935725 0.18829093936405697
7140 596.0418481650821 0.14540256135925322 595.7081473925684 0.18829821115451323
7141 1186.0262468399496 0.1453992968554677 1185.6925564637559 0.1882910793384138
7142 1601.52734466594 0.14540569079209065 1601.193636189703 0.1883027854449036
7143 2815.3070750230954 0.14540007300378513 2814.973384041339 0.18829090875267152
7144 3300.410104015997 0.14540924754730755 3300.0763867497444 0.18830801870540279
7145 4413.8154688602635 0.14540208237357918 4413.481774040862 0.1882927370281071
7146 2988.7509806998946 0.14541176287230018 2988.417257950702 0.18831098632009852
7147 2664.1141581360384 0.14540727967102743 2663.780450408153 0.1883004482146968
7148 198.84090621385567 0.14541149132340295 198.5071861428799 0.18830857965235293
7149 1271.1922097267104 0.14541397440661394 1270.8584841123725 0.18831163993125163
7150 1244.3819528945967 0.14541046242147798 1244.0482372486797 0.1883051834953684
7151 1694.3356711527408 0.14541704428405725 1694.0019369181898 0.18831719026680105
7152 1942.3156636975914 0.14541235730019822 1941.9819432732586 0.18830806703256406
7153 146.96225252410395 0.145414814332222 146.62852407546347 0.1883136343082478
7154 1938.425561772987 0.14541571901720501 1938.0918310678687 0.18831498610125078
7155 844.660055846076 0.1454112138535918 844.3263364987519 0.18830813347057657
7156 1701.9155241698754 0.14541511817811476 1701.5817930206538 0.18831603104351488
7157 1233.3384345902307 0.14541042622267278 1233.004715564744 0.18830859926406224
7158 323.039068636125 0.1454095792051776 322.7053500886075 0.18830896831237076
7159 2120.627009679962 0.14540991481226373 2120.293288974025 0.188310791124878
7160 763.4088952459828 0.14540396998781074 763.0751888936048 0.18830238239013095
7161 1498.3162966311356 0.14540505825924854 1497.9825853433802 0.18830622949622816
7162 1002.4854120625514 0.14540092041288458 1002.1517100781374 0.18830106400115396
7163 613.6393409884934 0.14539701234909128 613.305647322913 0.1882966532311764
7164 1937.5556219656926 0.14539671218351027 1937.2219268033493 0.1882984501596196
7165 595.7485775647075 0.14539043670642593 595.41489695063 0.1882901773711026
7166 1185.8420169229432 0.14538872886856258 1185.5083384726634 0.1882897214113943
7167 994.781160582661 0.1453854711435094 994.4474881954409 0.18828691607650652
7168 700.851399853041 0.14537984044732324 700.517740163569 0.1882798490247152
7169 1459.4563811288208 0.14537850411384468 1459.1227222640255 0.18828036068155232
7170 464.80543011072956 0.1453730623801774 464.47178310334914 0.1882739450002188
7171 962.5535214234495 0.14536929344315705 962.21988206203 0.18827006797635734
7172 891.5941178716887 0.14536671106793275 891.2604824177714 0.18826874284931694
7173 573.317630765347 0.14536097394403436 572.9840082318069 0.18826155959604016
7174 979.3789188855746 0.14535852950610614 979.0453002063844 0.18826014968422927
7175 421.0706696568754 0.14535443894800598 420.7370590969589 0.18825612096848518
7176 765.8804610683604 0.14534986027641095 765.5468605380571 0.18825067002696017
7177 644.6360350525357 0.1453475822517258 644.3024377605327 0.18824970975126973
7178 418.5259386575331 0.1453428659409565 418.19235168889935 0.18824410269282074
7179 653.9262565727382 0.14533975658558604 653.592675629005 0.18824118714754565
7180 369.3815833395207 0.1453369412873743 369.04800733309224 0.188239065141094
7181 558.7905092270798 0.14533270801460857 558.4569426877204 0.1882338313448673
7182 400.82280678731604 0.1453305622422783 400.48924360916243 0.18823261591134557
7183 323.38965012794245 0.1453272836695707 323.05609375198816 0.18822909228469378
7184 444.1466982724701 0.14532417675206238 443.81314844774647 0.18822564797153013
7185 280.4820984478481 0.1453223370756267 280.1485514415264 0.18822466924606587
7186 385.3813486663132 0.1453191289694043 385.0478088196093 0.18822071773449991
7187 243.270183674546 0.14531720073700147 242.9366472338502 0.1882192399587971
7188 263.96321281385576 0.14531529105703495 263.6296799822689 0.18821754052979667
7189 296.2689269625688 0.14531274647995981 295.93539973375954 0.18821448232929275
7190 194.88082863014222 0.14531163745904582 194.54730288884446 0.18821410383869092
7191 269.3350508314706 0.14530966642639787 269.00152940730277 0.1882117577414384
7192 159.8244748834437 0.14530816187353213 159.49095637926362 0.18821034230655442
7193 214.30781226206085 0.14530736648461418 213.97429492730652 0.18820996826972963
7194 194.94284293636676 0.14530569001661017 194.60932940488988 0.1882078414602727
7195 139.68662821420958 0.1453051840493568 139.3531152006777 0.18820782948250087
7196 197.79538064554754 0.14530436368105776 197.46186933345516 0.18820694841133168
7197 117.43375648767591 0.14530345217640928 117.10024710180204 0.1882059336974673
7198 171.95054258717204 0.14530349726640251 171.61703265822567 0.18820643167995318
7199 133.6818830874778 0.14530274686204211 133.34837494531914 0.1882053952966082
7200 112.50674827314646 0.14530277374734005 112.1732398047608 0.18820569463831596
7201 152.1180472200583 0.14530287808708764 151.7845383989375 0.1882059430336838
7202 95.8723523196963 0.14530261579985934 95.53884418612809 0.18820551776835462
7203 139.9697418162205 0.14530326346194336 139.63623199572675 0.18820655703179962
7204 101.5027673790932 0.14530333369149603 101.16925753331286 0.18820651208884578
7205 101.49508821281768 0.1453038270498745 101.16157726596238 0.18820711980542243
7206 121.7257202461629 0.1453046031637471 121.39220749945655 0.18820814354259152
7207 86.20811865229508 0.14530494564092958 85.8746053662982 0.18820834035594966
7208 118.09329659042044 0.1453060093794424 117.75978087389889 0.18820970714211133
7209 87.03209618010483 0.1453067274059923 86.69857900903426 0.18821044366456938
7210 97.69669247475802 0.14530761023844582 97.36317351357384 0.1882113509457417
7211 102.11100252303864 0.1453088388162773 101.77748082414578 0.18821286007657784
7212 84.11132646419297 0.14530968320703833 83.7778031717991 0.18821360918683633
7213 103.85793435104294 0.14531102307365512 103.52440815610554 0.18821517186375086
7214 82.40206355923529 0.1453122078626573 82.0685348898454 0.18821646152723587
7215 96.38797889469114 0.14531339139805255 96.05444787023565 0.1882176330574462
7216 90.85498805137672 0.14531490014360463 90.5214537373924 0.18821941384070778
7217 86.49456842544338 0.14531611711078346 86.16103171643927 0.18822059189332757
7218 94.91876162826777 0.1453176251646774 94.5852217400547 0.1882222630483854
7219 83.25114898287089 0.1453191122290815 82.91760597050614 0.18822390013566173
7220 95.43185969326701 0.14532050192100385 95.09831391578946 0.18822527555654922
7221 86.01243966696192 0.1453221614934024 85.67889032714731 0.1882271783212143
7222 90.60603233918093 0.14532362074262245 90.27248007036789 0.18822864807042022
7223 89.84870146604756 0.14532521504493645 89.51514588490299 0.18823036609963031
7224 87.08747284061103 0.14532687003936462 86.75391378332786 0.18823218724380522
7225 94.18781270432474 0.14532838038234672 93.85425062493131 0.1882336990110748
7226 85.8575347898162 0.14533010100744204 85.52396906122797 0.18823562758077592
7227 94.25085152206202 0.14533169222951092 93.91728256182752 0.18823726800499788
7228 87.91463489138584 0.14533331654798748 87.58106258244288 0.18823899239497313
7229 91.96647132956501 0.14533504074255527 91.63289540651971 0.1882408823027502
7230 92.92468447294657 0.14533660575538523 92.59110539625965 0.18824247093152352
7231 88.74138348765558 0.14533832974759478 88.40780078835246 0.18824436955553067
7232 96.27344897311289 0.14533997052667422 95.93986291479698 0.18824608778924218
7233 88.57497051997363 0.1453415889296616 88.24138113800855 0.18824779303541167
7234 96.15428726882983 0.14534331460744276 95.82069427744284 0.18824967677954443
7235 92.25820352046857 0.14534488809190652 91.92460733717257 0.18825129520408806
7236 92.9125042243464 0.1453465790921448 92.57890451165409 0.18825313360017368
7237 96.68118480507904 0.14534821351171542 96.34758172705445 0.18825486451287846
7238 91.08824397893035 0.14534980343717976 90.75463764116358 0.18825653432958367
7239 98.51442066881235 0.14535148781909907 98.180810813511 0.18825836748224842
7240 92.64521323984789 0.14535304089178272 92.3116002167584 0.18825998219770054
7241 96.64773670439851 0.14535467761970444 96.31412028011708 0.1882617466617228
7242 96.26055071050233 0.1453562737358913 95.92693098622958 0.18826345053687202
7243 94.37210432359731 0.14535782273122863 94.038481424383 0.18826507648309113
7244 98.91452391538127 0.14535944447586555 98.58089763229682 0.1882668386085757
7245 94.08180562845409 0.14536096293424144 93.7481762354488 0.18826843007104274
7246 98.7454699894933 0.14536253652071884 98.41183733384528 0.1882701191272959
7247 95.93035285992778 0.14536408191734998 95.59671700062981 0.18827177738062748
7248 97.18261562953539 0.1453655850950679 96.84897668678153 0.18827335765880646
7249 98.10206000102909 0.14536713946617072 97.76841781614839 0.18827504541452286
7250 96.03282412298783 0.14536861872381523 95.69917889943135 0.18827660483266653
7251 98.9580009800354 0.14537012941182886 98.62435262601534 0.1882782246082187
7252 96.18496784578485 0.14537162374027676 95.85131638958894 0.18827983245563767
7253 98.5711251837609 0.14537308075613994 98.2374707338266 0.18828136917815114
7254 97.09121038695774 0.14537457319019687 96.7575528249132 0.1882829888543409
7255 97.6249164043333 0.14537601319926954 97.2912558774 0.188284513734029
7256 97.9243123491169 0.1453774672648846 97.59064880771953 0.1882860741324947
7257 96.87084728910527 0.14537891561246108 96.53718073937074 0.18828763412208163
7258 98.33039248703801 0.14538032948499888 97.99672302570498 0.18828913184803936
7259 96.52620426230764 0.1453817703612513 96.1925317977236 0.18829069422279268
7260 98.10713704359597 0.14538317350417004 97.77346168408648 0.18829218600531988
7261 96.61432089594466 0.14538458119671768 96.28064261592807 0.18829369881985578
7262 97.36832580488306 0.1453859903275743 97.0346445974914 0.18829521706410163
7263 97.03295734713032 0.14538736737357977 96.69927329727878 0.18829668247796316
7264 96.40009234745804 0.1453887680999855 96.0664053798056 0.18829819955244548
7265 97.32715172204868 0.1453901387823466 96.99346192086631 0.1882996624000336
7266 95.68831046242272 0.14539151169905665 95.35461781117702 0.18830113954664154
7267 97.07963613595928 0.14539288816367776 96.74594062452584 0.1883026232697426
7268 95.56145058784251 0.14539423676967256 95.22775228702115 0.18830406405169128
7269 96.21931632077938 0.14539560683469238 95.88561516744956 0.1883055464951245
7270 95.80396954504586 0.14539695096856692 95.47026560818053 0.1883069858967662
7271 95.1782820604308 0.14539829904432824 94.84457532399594 0.18830843739052555
7272 95.90460936587407 0.14539964870361827 95.5708998237236 0.18830989344685747
7273 94.49091857743271 0.1454009771202605 94.15720628366834 0.18831131664409995
7274 95.48640189206674 0.14540232318658586 95.15268679621819 0.18831277266195448
7275 94.28978046925984 0.14540364734865063 93.9560626276446 0.18831419426659882
7276 94.64991773882262 0.14540497731798985 94.31619713421604 0.18831562728858417
7277 94.30466079298857 0.14540630584351394 93.97093742530431 0.18831706184075392
7278 93.79638970745671 0.14540762036356597 93.46266361425376 0.18831847283938294
7279 94.15593307467117 0.14540894729942577 93.82220421878401 0.18831990858772288
7280 93.20620615238892 0.1454102574891323 92.87247457753979 0.18832131735998794
7281 93.70187664323163 0.14541157331188992 93.36814233329747 0.18832273662226645
7282 92.88367903646414 0.14541288622779552 92.54994199518863 0.18832415504771083
7283 93.06778652359658 0.1454141904672219 92.73404677586399 0.18832555726537797
7284 92.65379566978991 0.14541550251283272 92.3200531897417 0.18832697753538677
7285 92.43164011409881 0.14541680278159547 92.0978949343297 0.18832837698751598
7286 92.37451099291683 0.14541810699103278 92.04076310038211 0.18832978554368385
7287 91.88763983241239 0.14541940867268044 91.55388923182907 0.1883311919106302
7288 92.0137602697973 0.14542070416224048 91.68000697854093 0.18833258709414116
7289 91.43813650683991 0.1454220049767131 91.1043805064192 0.18833399544399354
7290 91.58305594792856 0.1454232970153616 91.24929726354182 0.18833538737137923
7291 91.06743471072008 0.14542459172498132 90.73367333175021 0.1883367872448862
7292 91.09648349866728 0.1454258844521355 90.76271943032225 0.18833818389289828
7293 90.7661777203408 0.14542717197442764 90.4324109755211 0.18833957284528377
7294 90.57721146165743 0.14542846388390449 90.24344202635679 0.18834097141673523
7295 90.49429168283851 0.14542974801155978 90.16051957837217 0.18834235645476674
7296 90.08087568042421 0.14543103488205977 89.74710089670405 0.18834374883809799
7297 90.18448522887944 0.1454323191116663 89.85070777308862 0.18834513667916145
7298 89.67399816819552 0.14543359948658763 89.34021804889548 0.188346519813449
7299 89.78955750608779 0.1454348830987829 89.45577471360122 0.188347909387787
7300 89.37310075713536 0.14543615955240094 89.03931530978481 0.18834928779814283
7301 89.3267722743436 0.1454374391529672 88.99298416222594 0.1883506729646938
7302 89.12745452455277 0.14543871475825612 88.79366375751495 0.18835205227957433
7303 88.86794605335766 0.14543998847816356 88.53415263528478 0.18835342959471496
7304 88.8610498741178 0.14544126336258864 88.5272538006265 0.18835481012870836
7305 88.4772149991646 0.1454425325609287 88.14341628455537 0.1883561820482969
7306 88.53156562165792 0.14544380430287462 88.19776425787846 0.1883575594765917
7307 88.16566240903002 0.1454450714451913 87.83185840711106 0.18835893047377442
7308 88.15419735749651 0.1454463380858883 87.82039071805033 0.188360301360297
7309 87.89780047803275 0.14544760388534111 87.56399120147555 0.1883616726718543
7310 87.77274009546817 0.14544886579416322 87.43892819180043 0.18836303787356928
7311 87.63034355279699 0.14545012880548744 87.29652901719824 0.18836440679326064
7312 87.41878628575813 0.14545138769319585 87.08496912848256 0.18836576958238077
7313 87.34406463876262 0.14545264623976364 87.01024485945834 0.18836713306451294
7314 87.09708702133338 0.14545390300026675 86.76326462322471 0.1883684951083939
7315 87.04316939562361 0.1454551568978845 86.70934438577171 0.1883698529540152
7316 86.79748808239819 0.1454564107948255 86.4636604587679 0.1883712128354623
7317 86.73649944101531 0.14545766113172337 86.4026692126513 0.18837256723227458
7318 86.51260408100211 0.1454589108686451 86.1787712476403 0.18837392249316595
7319 86.42676296201859 0.14546015851385002 86.09292752831757 0.18837527518715916
7320 86.24133985457884 0.1454614036578524 85.90750182590278 0.18837662501821092
7321 86.11409173737968 0.145462648323808 85.78025111351421 0.1883779755416521
7322 85.98049190405995 0.14546388953904774 85.64664869329457 0.18837932122634068
7323 85.80404402627612 0.14546513024130336 85.47019822827598 0.18838066775882956
7324 85.72015895810003 0.1454663683506922 85.38631057884085 0.1883820109084876
7325 85.50761826461134 0.1454676044986732 85.17376730777988 0.18838335233277578
7326 85.44907527896169 0.14546883957312742 85.11522174622543 0.188384693163131
7327 85.23244647770515 0.14547007146035712 84.89859037624133 0.18838603000347046
7328 85.16361556961597 0.14547130284246024 84.82975689941587 0.18838736735763512
7329 84.97582587536154 0.14547253117346676 84.64196464327465 0.188388700913425
7330 84.87083963368302 0.1454737582183597 84.5369758418319 0.18839003363275184
7331 84.72675404591644 0.14547498333649983 84.39288769803593 0.1883913645439979
7332 84.58241741537361 0.14547620599981193 84.24854851681083 0.18839269256296612
7333 84.47421712170296 0.14547742762377694 84.14034567376194 0.18839402031724478
7334 84.30593616471306 0.14547864636665717 83.97206217385616 0.18839534449024203
7335 84.21402507327241 0.1454798639759241 83.88014854115993 0.18839666813656306
7336 84.0413591544351 0.14548107922582773 83.70748008597045 0.18839798923881715
7337 83.94891802009771 0.14548229258964213 83.61503641914025 0.18839930836780244
7338 83.7839782683047 0.1454835043587544 83.45009413755434 0.1884006263916024
7339 83.68364044400923 0.14548471368451632 83.3497537889192 0.18840194140551608
7340 83.52963836722687 0.14548592166224963 83.19574918982406 0.18840325574054864
7341 83.4206221418962 0.14548712731273203 83.08673044726315 0.18840456732031885
7342 83.27731789245622 0.1454883312382143 82.94342368376388 0.1884058774541312
7343 83.1595267291037 0.14548953337447043 82.8256300098385 0.18840718589072125
7344 83.02779335722781 0.14549073328439363 82.69389413207048 0.18840849187293385
7345 82.8995914649211 0.14549193177558759 82.56568973624518 0.18840979690033793
7346 82.78104736824083 0.14549312793021923 82.44714314110784 0.18841109920277105
7347 82.64163533893137 0.1454943225513384 82.30772861600924 0.18841240037077397
7348 82.53537658482513 0.14549551517658987 82.20146737024608 0.18841369940246586
7349 82.38777000988527 0.14549670585277033 82.05385830749552 0.1884149965369895
7350 82.28867595322737 0.14549789496812035 81.95476176593957 0.1884162923196905
7351 82.13954569846608 0.14549908183868218 81.80562903098178 0.18841758564561692
7352 82.04025602616936 0.1455002673031876 81.70633688096832 0.18841887789784303
7353 81.8966213038356 0.14550145058830272 81.56269968545543 0.1884201677918763
7354 81.79138737758304 0.14550263227696578 81.45746328904822 0.18842145625784373
7355 81.65710504626645 0.14550381210429633 81.32317849123666 0.1884227429254966
7356 81.54423284143688 0.1455049900353068 81.21030382378834 0.1884240276132328
7357 81.41901903212587 0.14550616638187766 81.08508755476355 0.18842531098045448
7358 81.30031759577709 0.1455073406982446 80.96638366295056 0.18842659212828058
7359 81.1815269342095 0.1455085134699893 80.84759054874952 0.18842787198999292
7360 81.0598280735641 0.14550968432317904 80.72588923939094 0.18842914984999917
7361 80.94503489770284 0.14551085347513884 80.6110936181333 0.18843042609439511
7362 80.82205345373747 0.14551202092807425 80.48810973205732 0.18843170075206633
7363 80.71037643768923 0.1455131865177843 80.37643027771156 0.1884329734598887
7364 80.5863251401034 0.1455143505411746 80.25237654473415 0.18843424482807264
7365 80.47796270637389 0.14551551268738447 80.1440116794916 0.18843551419490337
7366 80.35260015804556 0.1455166732307033 80.0186467026677 0.18843678214716528
7367 80.2475595843898 0.14551783203205676 79.91360370402678 0.18843804833096237
7368 80.1213360325027 0.1455189890955419 79.78737773057051 0.18843931283664303
7369 80.01867961410329 0.14552014458255813 79.68471889365298 0.18844057586774585
7370 79.89295706958423 0.1455212982333619 79.55899393432847 0.18844183702238976
7371 79.7911077148415 0.1455224503835385 79.45714216762619 0.18844309683177787
7372 79.6674530880304 0.14552360071614992 79.33348513253107 0.1884443547831865
7373 79.56510264339538 0.1455247495061316 79.23113228258903 0.18844561130021073
7374 79.44440127727265 0.14552589658995296 79.11042851453232 0.18844686615036518
7375 79.34118351911543 0.14552704203666386 79.00720835769887 0.1884481193798951
7376 79.22330064751837 0.145528185893131 78.88932309048316 0.18844937114208335
7377 79.11975547011168 0.14552932805557697 78.78577552088805 0.18845062116806047
7378 79.00390003759065 0.1455304686750309 78.66991769911729 0.18845186979833348
7379 78.9008888985438 0.1455316076244464 78.56690417419131 0.18845311672803608
7380 78.78628120913257 0.14553274500126268 78.4522941019405 0.1884543621908141
7381 78.68437545934928 0.1455338807885947 78.35038597246663 0.18845560609406373
7382 78.57069413381005 0.14553501494503446 78.23670227045837 0.18845684840664792
7383 78.46995524943513 0.14553614758968247 78.13596101255072 0.18845808929473104
7384 78.35731995340426 0.1455372785741685 78.02332334630611 0.18845932852398134
7385 78.25751708895689 0.1455384080769985 77.92351811450592 0.1884605663739662
7386 78.14614234802829 0.1455395359440426 77.81214100948559 0.18846180259867343
7387 78.04714337727701 0.1455406623099669 77.71313967757142 0.18846303739562076
7388 77.93698483428986 0.14554178709995813 77.60297877652125 0.1884642706686483
7389 77.83901144076616 0.14554291035237826 77.50500302798119 0.18846550243259372
7390 77.72964316607231 0.14554403208505437 77.39563240121859 0.1884667327686562
7391 77.6332584005995 0.14554515226436016 77.2992452867834 0.18846796155174184
7392 77.52399658405822 0.14554627094712985 77.18998112416809 0.1884691889430033
7393 77.42991317374022 0.14554738809806883 77.0958953708364 0.1884704148057482
7394 77.32002541009714 0.1455485037401735 76.9860052671086 0.1884716392483776
7395 77.22892808026393 0.14554961789907167 76.89490560012922 0.18847286223562554
7396 77.11774162090335 0.14555073052097506 76.78371680663491 0.18847408374745028
7397 77.03027107599904 0.14555184171117783 76.69624393040822 0.18847530387964528
7398 76.9170913103053 0.14555295134426696 76.58306183646131 0.18847652249971886
7399 76.83401446946672 0.14555405958085407 76.49998267010439 0.18847773978147078
7400 76.71788611540651 0.14555516625987536 76.38385199359051 0.1884789555561201
7401 76.6403802901886 0.14555627155864984 76.30634384863728 0.18848016999267514
7402 76.51978072510917 0.14555737531316845 76.18574196683615 0.18848138295984934
7403 76.44974807747695 0.14555847769760277 76.11570700520976 0.1884825945695886
7404 76.32227049587294 0.14555957854769486 75.98822711257391 0.1884838047513387
7405 76.26266518135283 0.14556067805046452 75.92861948973447 0.18848501356790479
7406 76.12466196880858 0.14556177600783668 75.7906139718274 0.18848622097334858
7407 76.07990785580425 0.14556287266783186 75.74585755609749 0.18848742703891871
7408 75.9259721287115 0.1455639677398225 75.59191952929858 0.18848863167310898
7409 75.90263136188736 0.14556506159822677 75.56857646525984 0.18848983502928884
7410 75.72472422828355 0.1455661537907737 75.39066703759183 0.18849103690095487
7411 75.73263911929256 0.1455672448898432 75.39857963681901 0.18849223758370523
7412 75.51860852323108 0.14556833420655305 75.18454675231752 0.18849343670700205
7413 75.57281347455547 0.14556942259295283 75.23874941721408 0.18849463474843056
7414 75.30395030911825 0.14557050902945723 74.96988396895081 0.18849583113799043
7415 75.4277955624885 0.14557159476212014 75.0937269411525 0.18849702657388007
7416 75.0748675778696 0.14557267829626241 74.74079667933776 0.18849822023557233
7417 75.30508772458114 0.14557376145813608 74.97101455000734 0.18849941311566187
7418 74.82189953429504 0.14557484203625531 74.4878240882229 0.18850060403589494
7419 75.21689645494958 0.14557592275047135 74.88281873776424 0.1885017944348715
7420 74.52972853309534 0.14557700026806253 74.19564855025808 0.18850298256918543
7421 75.18328066606357 0.14557807872177636 74.84919841674251 0.18850417059926722
7422 74.17336664151834 0.14557915299348162 73.83928213266728 0.18850535585758665
7423 75.23761742322718 0.1455802294765703 74.90353065206342 0.18850654168718312
7424 73.7117788151336 0.14558130018587492 73.37768979103822 0.18850772390948847
7425 75.436255379806 0.1455823751572078 75.10216409685266 0.1885089077961387
7426 73.07731232509774 0.14558344176948973 72.74321879661974 0.18851008670850644
7427 75.87595796960456 0.14558451597220204 75.54186218457352 0.18851126905883475
7428 72.15853784635864 0.1455855775836072 71.82443982458057 0.1885124441944655
7429 76.72643301127405 0.14558665224615783 76.39233273335637 0.1885136256715266
7430 70.77368474213881 0.14558770732076404 70.43958223858621 0.18851479623183912
7431 78.29365638117355 0.1455887845088835 77.95955161871957 0.18851597794508848
7432 68.63401356609243 0.1455898304202401 68.29990659311409 0.1885171425581129
7433 81.15026219177294 0.1455909136577528 80.81615295171466 0.1885183264005306
7434 65.30949886746217 0.14559194588529883 64.97538743887503 0.188519482701832
7435 86.423223750481 0.14559304126113798 86.08911003726371 0.18852067195615918
7436 60.26171701555302 0.14559405197592157 59.92760114771304 0.18852181586405523
7437 96.47968852850376 0.14559517014323314 96.14557034204663 0.1885230163138945
7438 53.1968106639147 0.1455961457195791 52.86269037740247 0.18852414079264718
7439 116.69327531620058 0.14559730555469044 116.3591526478414 0.1885253628044919
7440 45.62983503281823 0.14559822224030924 45.295710354738034 0.1885264558398844
7441 160.30251839634215 0.14559945761918003 159.96839122037247 0.1885277183505124
7442 46.63139487993241 0.14560027428445038 46.297265845622974 0.1885287600249878
7443 262.31752726182856 0.1456016466417463 261.98339551694284 0.18853009824394557
7444 91.9291607072367 0.1456022940485024 91.59502735488805 0.1885310583001577
7445 518.5747748250603 0.14560391461521507 518.2406383726141 0.1885325378310427
7446 298.63584457302983 0.1456042865172449 298.3017069035538 0.18853338295877384
7447 1175.043932901938 0.14560634685146348 1174.7097914369845 0.18853511810190496
7448 955.5041333592993 0.1456063293512151 955.1699911579879 0.18853587196019647
7449 2644.6440861074184 0.14560908597497804 2644.309939024527 0.1885379969162255
7450 2225.7801374084283 0.1456087698408145 2225.4459896447997 0.18853899378782676
7451 4397.479902586418 0.1456121939770118 4397.145749074351 0.18854131808935906
7452 2347.1399276115026 0.14561245205645135 2346.8057714472684 0.18854371217790344
7453 3157.7107435223506 0.14561516591173493 3157.3765835854174 0.18854477102147493
7454 362.36471895310507 0.1456175161294357 362.03055156018684 0.18854987678878332
7455 412.16789863968296 0.14561733077349295 411.8337334090724 0.18854789983702921
7456 1636.8325565529628 0.14562145774683607 1636.4983808483805 0.1885542468356344
7457 396.04090912844055 0.14561951290756076 395.706737967011 0.18855164852198614
7458 2677.6733055715436 0.14562246211010454 2677.339128139118 0.1885549703150253
7459 133.75642946606487 0.1456224699539989 133.4222505634404 0.18855643267048608
7460 783.0683569805789 0.1456212619587217 782.7341820812533 0.1885536373668879
7461 1598.0649054191576 0.14562408057939902 1597.7307222843683 0.18855905420999297
7462 222.44873749238727 0.14562011743734057 222.11456400086783 0.18855337408210124
7463 2020.4550604992514 0.14562211193737074 2020.1208815848363 0.18855680247779613
7464 216.5178749759206 0.14562004232631223 216.183699919873 0.18855501372130137
7465 566.9509393516711 0.14561760364255402 566.6167700907088 0.18855165731976786
7466 1737.843585049948 0.14561861715230998 1737.5094116916448 0.18855474115068047
7467 264.46654185415525 0.14561351376823983 264.13238043925196 0.18854790113506298
7468 1368.521942324682 0.1456138274952019 1368.1877787407748 0.18854975641185728
7469 599.3312093878405 0.14561064950310015 598.9970523712684 0.18854636706903782
7470 336.24959062054535 0.14560707376678025 335.9154412632194 0.18854228355914865
7471 1592.2528198844368 0.1456065716021126 1591.9186700426183 0.18854327021662678
7472 320.7887633150661 0.1456011816629739 320.45462566321436 0.188536470188724
7473 781.1814181404743 0.1455999011479024 780.8472817794053 0.18853645992107193
7474 889.4596026279889 0.14559638483166928 889.1254736362023 0.18853260695493226
7475 208.75692098672866 0.14559224214090907 208.4228005346355 0.18852820995225167
7476 1176.127356458188 0.1455906633565272 1175.7932381865735 0.18852760825811168
7477 391.1731625694199 0.14558570911038554 390.83905519201375 0.18852166829575553
7478 397.1695857843559 0.14558339585992622 396.83548210713434 0.18852028136162172
7479 912.635614237359 0.1455800393735456 912.3015176034863 0.1885165944992216
7480 156.84019955927658 0.14557605798833098 156.50611092413897 0.18851257714927586
7481 726.0024888867931 0.14557388539472216 725.6684040563305 0.1885109450679626
7482 427.1426452955046 0.1455698567983377 426.8085690837939 0.1885063549123968
7483 205.9046584456927 0.14556720052856004 205.57058692223683 0.18850432292732397
7484 735.780127002871 0.14556431835042152 735.4460615290495 0.18850115547104443
7485 144.12313381616414 0.14556105252883628 143.78907471375678 0.18849804987851834
7486 403.8124273868116 0.14555875599990747 403.4783726853676 0.1884959454440865
7487 398.3581884877765 0.1455558748038291 398.02413973967447 0.18849287329818926
7488 125.03995306140918 0.14555342774170615 124.7059088287255 0.18849080494198406
7489 506.5252010534152 0.14555121580772523 506.1911614592005 0.18848837840700133
7490 143.71549185785216 0.14554892098335667 143.3814565558782 0.18848638099061707
7491 224.28642359157058 0.14554689164961807 223.95239239759192 0.18848430232903662
7492 325.3808170590597 0.14554517085394195 325.0467892081177 0.18848268008812238
7493 92.80418476130731 0.1455432654638051 92.47016054289726 0.18848095294625217
7494 319.36635484649025 0.14554184450334492 319.0323335790461 0.18847942294083753
7495 139.93300757751118 0.14554053874314718 139.598988573902 0.18847846486601455
7496 137.9587558759037 0.1455390628545546 137.62473999466732 0.18847681838182045
7497 246.18053852481398 0.14553839299029697 245.84652369077799 0.1884764410457093
7498 80.65251912877896 0.14553718267270768 80.31850669234706 0.18847525375919671
7499 198.05864756066106 0.14553660044649833 197.7246362635055 0.18847469670908806
7500 129.5992972529002 0.14553616648274953 129.26528651186476 0.18847457455267777
7501 98.11359743864475 0.14553540814943 97.77958839086146 0.1884736396338582
7502 183.25054055993587 0.14553560293944312 182.91653074073184 0.18847421626458408
7503 77.18204242210784 0.1455351169408559 76.84803364814121 0.18847365702576377
7504 130.49669551395888 0.14553532230249497 130.16268617296848 0.18847401868789931
7505 116.95147158587204 0.14553558475273065 116.6174615007474 0.18847450037191615
7506 78.60609399377545 0.14553557773535988 78.2720840190751 0.18847439696499835
7507 140.40999872766236 0.14553640998116826 140.07598671712367 0.18847560055751406
7508 76.75907492833846 0.14553660250262368 76.42506262961294 0.18847569622289154
7509 96.9913045391828 0.1455374531882776 96.657290294886 0.188476791108533
7510 106.62368732139278 0.14553824360176726 106.28967137787106 0.1884776999199576
7511 68.94142709246277 0.14553891447644426 68.60740978524353 0.18847839274279474
7512 113.81999836760671 0.14554017019624824 113.4859782585557 0.18847993885477266
7513 76.4504175328282 0.14554095811983964 76.11639589876985 0.18848067593850298
7514 81.74699452783781 0.14554226719898672 81.41297001095838 0.18848224968044178
7515 99.842119489273 0.14554345972319116 99.5080925320457 0.188483497504117
7516 65.42068743197306 0.1455446630320011 65.08665794246319 0.18848482647788237
7517 99.13491337452135 0.1455461807101546 98.80088066247099 0.18848653134020965
7518 75.92929997389311 0.14554745192140456 75.5952646828461 0.18848783912559863
7519 75.56357662432401 0.14554903552716494 75.2295379430303 0.18848964576655883
7520 95.24699089346545 0.14555053809894614 94.91294915640724 0.18849119895926314
7521 65.77690960734385 0.14555209141064837 65.44286458679974 0.1884929291334641
7522 92.25047696288983 0.145553768586146 91.91642847884255 0.1884947154611508
7523 76.15416184714508 0.1455553813922433 75.82011001597459 0.18849644977823823
7524 74.38078331931396 0.1455570959391619 74.04672790735768 0.18849831601711703
7525 91.71989599728128 0.14555882562110925 91.38583703442703 0.18850013723314488
7526 68.24817206759418 0.14556055426057551 67.91410947869187 0.1885020346417426
7527 89.22090438909395 0.14556233450040787 88.8868381574835 0.18850389711004487
7528 77.51428865762175 0.14556413627790216 77.18021865501862 0.18850586632522376
7529 76.0101459730618 0.14556589880890575 75.67607235307418 0.18850772117871395
7530 89.33092341534035 0.14556776764015555 88.99684591451366 0.1885097331865359
7531 71.89407606901891 0.1455695458113643 71.55999488590766 0.18851163729987702
7532 87.56130087691791 0.14557139392604476 87.22721589666601 0.18851358632586077
7533 79.63832274592939 0.14557325220755457 79.3042338847226 0.18851560899923026
7534 78.40587719101514 0.14557503087665183 78.07178470042281 0.18851745971566636
7535 88.26176915480794 0.1455769468450784 87.92767266072129 0.18851954724157194
7536 75.90802128795781 0.14557871134663378 75.57392117901185 0.18852139759932612
7537 86.64447669995863 0.14558058832502976 86.31037270123998 0.18852341039361825
7538 82.07720963761456 0.14558241572892214 81.74310185301186 0.1885253688737685
7539 80.2937529306825 0.14558419939825784 79.95964148954437 0.1885272417398833
7540 88.19817047452092 0.14558608238292686 87.86405510342634 0.1885292887116639
7541 79.20834476113252 0.14558781764555723 78.8742258452223 0.18853109826466374
7542 86.48254859460215 0.14558967440288179 86.14842580973695 0.18853311046231028
7543 84.27137661720147 0.14559143674030905 83.93725020839452 0.1885349720666533
7544 81.62272101025343 0.14559320930157213 81.28859093720993 0.18853686374192494
7545 88.62203357608213 0.14559501251874113 88.28789976230092 0.18853880126246209
7546 81.21816667252014 0.1455967218732127 80.88402934888023 0.18854060176668339
7547 86.85558949429017 0.145598514490603 86.52144843780346 0.18854254199611445
7548 85.53325721169465 0.14560021708278048 85.19911265893313 0.18854433567873316
7549 82.75010333104737 0.14560195204805362 82.41595517311887 0.1885462058804452
7550 88.91877013868798 0.1456036698371605 88.58461843618181 0.1885480326689973
7551 82.26114913407588 0.14560535098695399 81.92699395360398 0.18854982948493468
7552 87.35770634952021 0.14560706007885416 87.02354762625471 0.1885516631866421
7553 85.69003875029682 0.1456087196661097 85.35587660274177 0.1885534278889307
7554 83.77163255128393 0.14561039306645865 83.43746692791146 0.18855523030601443
7555 88.54418697470561 0.14561204625215377 88.2100179400993 0.18855698835415033
7556 82.87993652662725 0.14561368555168408 82.54576408705853 0.1885587540170314
7557 87.50038907812888 0.14561532110208 87.16621325888848 0.18856049813831152
7558 85.21739569031497 0.14561694356391622 84.88321650399214 0.1885622427589026
7559 84.51363890633051 0.1456185502524109 84.17945639346951 0.1885639626085936
7560 87.48975137158324 0.14562016058980115 87.1555655210968 0.18856568989663874
7561 83.29090854538104 0.14562174603578365 82.95671940466768 0.1885673946775735
7562 86.958924695788 0.1456233328303518 86.6247322710366 0.18856909192103802
7563 84.60399987638003 0.1456249120522834 84.26980416753955 0.18857079678820013
7564 84.6835852336902 0.14562646810651556 84.34938630661294 0.18857245897074595
7565 86.19346160248685 0.14562804260909334 85.85925939906798 0.18857416080977793
7566 83.40110150413871 0.1456295782897456 83.0668961208972 0.18857580495176532
7567 85.90285767075949 0.14563113461682958 85.56864905300128 0.18857748314136674
7568 83.98641926314967 0.1456326674406097 83.65220746284268 0.18857913286638323
7569 84.2050811295526 0.14563419497345015 83.87086616115376 0.18858077342539026
7570 84.98660165675386 0.14563573078092054 84.65238349154085 0.18858243443209027
7571 83.03982799206493 0.14563723509710685 82.705606710329 0.18858404663882364
7572 84.7451069886183 0.14563876403530573 84.41088252173557 0.18858570284742057
7573 83.23333467163968 0.1456402608868448 82.89910710102717 0.18858730972566898
7574 83.38528207959382 0.14564177068401374 83.05105136662512 0.18858894228469952
7575 83.87263606167919 0.14564327010656192 83.53840223316381 0.18859055840881728
7576 82.2906801088786 0.1456447594443361 81.95644318519378 0.18859216424048905
7577 83.68198235653678 0.14564625860972477 83.34774231214413 0.1885937857829175
7578 82.23727317297933 0.14564773662724562 81.90303005926026 0.18859537709182642
7579 82.55678315276334 0.14564922689166185 82.22253693457202 0.1885969912996592
7580 82.68475494655478 0.14565070252781093 82.35050566297527 0.1885985810516901
7581 81.46810211184378 0.14565218006276498 81.13384975082987 0.18860018095114542
7582 82.6247993253988 0.14565365461765875 82.29054389853246 0.18860177224867708
7583 81.15945510716455 0.1456551229477948 80.82519662338017 0.18860336083658247
7584 81.77430069750413 0.14565659246861973 81.44003915574444 0.1886049492910647
7585 81.40799935082194 0.14565805668359297 81.07373476163066 0.18860653250768855
7586 80.75286963871638 0.1456595188355078 80.41860200495265 0.18860811492822377
7587 81.45605670094983 0.14566097996925617 81.12178602663451 0.18860969434606792
7588 80.23269135216306 0.14566243682173405 79.89841764276989 0.18861127257143187
7589 80.9069987255993 0.14566389239284994 80.57272198747263 0.1886128457338106
7590 80.23953698584782 0.14566534719833724 79.90525721575581 0.1886144228936825
7591 80.06713826579465 0.14566679572380437 79.73285548136444 0.188615988706413
7592 80.27527403274013 0.14566824876137524 79.94098821971909 0.18861756425965287
7593 79.47109187697268 0.1456696922582574 79.13680305884264 0.18861912587178506
7594 79.93484931487102 0.14567114067612308 79.60055747852886 0.18862069566603124
7595 79.28960442762133 0.14567258266523941 78.95530958723575 0.188622257720336
7596 79.29755431390315 0.14567402387894762 78.96325647158031 0.18862381844388354
7597 79.24920608149883 0.1456754657758685 78.91490523327622 0.18862538244673882
7598 78.7330955878882 0.14567690024167357 78.39879175256108 0.1886269350854512
7599 79.00699524378675 0.14567834020800108 78.67268840546826 0.18862849811047813
7600 78.4601777741165 0.14567977079657343 78.12586795641586 0.18863004690406907
7601 78.51151857121135 0.14568120584912506 78.17720576080383 0.18863160455839487
7602 78.36499395915793 0.14568263500284606 78.03067817105712 0.188633153097968
7603 77.9904330847329 0.1456840637746581 77.6561143176836 0.1886347032746374
7604 78.18655785798333 0.1456854915782992 77.85223611452804 0.18863625187698732
7605 77.66097516219065 0.14568691502096057 77.32665045144117 0.18863779572852277
7606 77.80511056986188 0.14568833977719742 77.47078288791351 0.18863934217116485
7607 77.51899257357663 0.14568975963809747 77.18466193184253 0.18864088209600122
7608 77.33134341755989 0.14569117982483468 76.99700981350922 0.18864242422582805
7609 77.38839792374249 0.14569259684676017 77.05406136545707 0.18864396143865694
7610 76.95142682368015 0.1456940123240328 76.61708731251949 0.18864549883663911
7611 77.12238006074146 0.14569542588623022 76.78803760205216 0.188647032803079
7612 76.73504159931022 0.1456968374547553 76.40069619555845 0.18864856629701512
7613 76.73472145601346 0.1456982465991385 76.40037311342212 0.18865009599219495
7614 76.59577195798698 0.1456996547734546 76.26142067709712 0.18865162611640615
7615 76.35231416239623 0.1457010592850765 76.01795995172033 0.18865315139082453
7616 76.40270992132544 0.14570246365699743 76.06835278009177 0.18865467757665952
7617 76.07425933918782 0.1457038641501435 75.7398992757737 0.18865619926396857
7618 76.10756578726695 0.14570526382468593 75.77320280304706 0.18865772039521092
7619 75.88949731982258 0.1457066609707095 75.55513141952333 0.18865923932854087
7620 75.76864328024509 0.1457080554362305 75.43427446996499 0.1886607548438598
7621 75.71175310773555 0.14570944924130494 75.37738138754536 0.18866227094887594
7622 75.47367283924602 0.14571083877072982 75.13929821914621 0.18866378132908598
7623 75.47258691053378 0.14571222856901228 75.13820938831694 0.18866529364782972
7624 75.25514362309553 0.14571361386943835 74.92076320929614 0.18866679992995575
7625 75.17739817186445 0.14571499890827874 74.84301486554916 0.1886683074070064
7626 75.07420499588078 0.14571638046889612 74.73981880509571 0.18866981031616348
7627 74.8837526253941 0.14571776046457616 74.54936355239452 0.18867131253499209
7628 74.86997084598562 0.14571913822048344 74.53557889572615 0.18867281203898967
7629 74.63947498342765 0.14572051342325876 74.3050801606955 0.18867430930889417
7630 74.6165434457053 0.1457218869458967 74.2821457538916 0.1886758048678094
7631 74.4435974867358 0.14572325777259196 74.10919693122285 0.1886772977403548
7632 74.33742058329202 0.14572462670689257 74.00301716770197 0.1886787888831495
7633 74.25741264020657 0.14572599334573508 73.9230063692321 0.18868027762873682
7634 74.0750373961294 0.14572735767648162 73.74062827414316 0.18868176430975642
7635 74.04434727773535 0.1457287199933365 73.70993530895589 0.18868324878611356
7636 73.85166528295541 0.14573007996552748 73.5172504716993 0.18868473129057653
7637 73.7991135619063 0.14573143771238076 73.46469591298751 0.18868621120640144
7638 73.65583797463174 0.14573279355629895 73.32141749127595 0.1886876897994784
7639 73.54487108381686 0.14573414663594833 73.21044777212708 0.18868916505382582
7640 73.45894524102239 0.1457354983693961 73.12451910292546 0.1886906397275408
7641 73.308328765404 0.14573684692468547 72.97389980795597 0.1886921105233388
7642 73.24152046509491 0.14573819437638558 72.90708868968949 0.1886935810290345
7643 73.09798547978667 0.14573953866925685 72.7635508934024 0.18869504771501258
7644 73.00624392797273 0.14574088165594482 72.67180653252264 0.18869651379415373
7645 72.90171795167825 0.1457422218773154 72.56727775318282 0.18869797661811027
7646 72.77073314803326 0.14574356036126684 72.43629014946546 0.18869943820652255
7647 72.70075976024765 0.14574489653435296 72.36631396652226 0.18870089719104374
7648 72.55062884041672 0.14574623064351422 72.21618025532945 0.18870235444375671
7649 72.48542523888919 0.14574756267350536 72.15097386676291 0.18870380945277063
7650 72.34823025628499 0.14574889259881213 72.0137761010773 0.18870526260887985
7651 72.26032196112088 0.1457502203986828 71.92586502720893 0.18870671351326793
7652 72.15377246892679 0.14575154627187295 71.81931275991933 0.18870816273560082
7653 72.03774299307189 0.14575286985416155 71.70328051368354 0.18870960953419233
7654 71.95525373143512 0.14575419169909157 71.62078848489101 0.18871105484501763
7655 71.82702151432407 0.14575551117494553 71.4925535054847 0.18871249766443948
7656 71.74756672425674 0.1457568289494371 71.4130959563079 0.18871393899941166
7657 71.62855497422677 0.1457581444575373 71.29408145176698 0.18871537800225324
7658 71.53455596963917 0.14575945813368185 71.20007969619076 0.1887168153147325
7659 71.43557062158128 0.14576076976613944 71.10109160121166 0.18871825060346825
7660 71.32429709272812 0.14576207938262686 70.98981532941288 0.18871968393261385
7661 71.24045320390505 0.14576338716054854 70.9059687012265 0.18872111551800802
7662 71.12258855295624 0.14576469281665283 70.78810131515858 0.18872254498100868
7663 71.04012953504156 0.14576599672054652 70.7056395654992 0.18872397282182446
7664 70.92957193033946 0.1457672985292819 70.59507923325718 0.1887253985529986
7665 70.83708274933275 0.14576859855061688 70.50258732815892 0.188726822623207
7666 70.74096292532289 0.14576989659212183 70.40646478401737 0.18872824471339056
7667 70.63641773676599 0.14577119276641423 70.30191687895426 0.18872966504531205
7668 70.55190201582752 0.14577248707236165 70.21739844523356 0.1887310835216084
7669 70.44192133223255 0.1457737794762849 70.10741505255405 0.18873250020222576
7670 70.36024165555176 0.14577507004802462 70.02573267045213 0.18873391505161813
7671 70.2539341102143 0.14577635877098022 69.91942242325764 0.18873532818568403
7672 70.1672969328422 0.14577764561152612 69.8327825478341 0.18873673939657534
7673 70.06992425838666 0.14577893072602868 69.73540717859235 0.18873814906828043
7674 69.97623490785614 0.1457802138620589 69.64171513733521 0.18873955665887746
7675 69.88670317594826 0.1457814954120742 69.55218071761911 0.18874096291706285
7676 69.78972044159576 0.14578277489422867 69.45519529976626 0.1887423669352759
7677 69.70248656009323 0.14578405290482066 69.36795873738177 0.1887437698066516
7678 69.60846044005015 0.14578532879070338 69.2739299409523 0.1887451703071443
7679 69.5175830075935 0.14578660328878545 69.18304983448037 0.1887465698243509
7680 69.43129554745366 0.14578787562208992 69.09675970499151 0.18874796684004905
7681 69.33364773876332 0.14578914665448495 68.99910922904203 0.1887493630668044
7682 69.25638973471976 0.14579041545197116 68.92184856267792 0.18875075658987375
7683 69.15230362471519 0.14579168309285706 68.8177597919891 0.18875214963323034
7684 69.08255412522782 0.14579294834238232 68.74800763727619 0.18875353960925156
7685 68.97407241245898 0.14579421269158033 68.63952327014596 0.18875492962143264
7686 68.90993999448052 0.1457954743557192 68.57538820417587 0.18875631594892972
7687 68.79810715448748 0.14579673553600958 68.46355271582112 0.18875770313035192
7688 68.73992270863698 0.14579799355166242 68.40536562943336 0.1887590856519547
7689 68.62260954312323 0.14579925171478852 68.28804982113884 0.1887604702695957
7690 68.57452852030464 0.14580050597998806 68.2399661655833 0.18876184874135188
7691 68.44543890330317 0.14580176132873304 68.11087391079973 0.18876323117472538
7692 68.41595863214108 0.14580301167066903 68.08139101526808 0.18876460520234134
7693 68.2644038780482 0.1458042645021165 67.92983362751788 0.1887659860282068
7694 68.26664651608219 0.1458055106212443 67.93207365050326 0.1887673549576874
7695 68.0769616993499 0.1458067613977206 67.74238620286258 0.18876873508959818
7696 68.13004660336026 0.14580800277861958 67.79546850275152 0.18877009783010973
7697 67.87932348642661 0.14580925224027866 67.54474275544217 0.1887714787441533
7698 68.01224037177286 0.14581048800881302 67.6776570502849 0.18877283347912868
7699 67.66513045088419 0.14581173735705505 67.33054449594036 0.18877421758678192
7700 67.92466412552285 0.14581296604338415 67.59007559818917 0.18877556129029285
7701 67.42395915698111 0.1458142172502168 67.08936798716056 0.18877695257033894
7702 67.88904799968422 0.14581543638383565 67.55445428312113 0.18877828017924633
7703 67.1402725013509 0.145816692725857 66.80567612335672 0.18877968526833128
7704 67.94760846733607 0.14581789813194382 67.61300958095892 0.18878098824521775
7705 66.79507363112397 0.14581916512370807 66.46047204765884 0.1887824183414172
7706 68.1865458687166 0.1458203496892131 67.85194183687035 0.18878368215704355
7707 66.37847457485985 0.1458216367281995 66.04386778176055 0.1887851563711013
7708 68.79483499617102 0.14582278822311678 68.4602258518877 0.18878635606020802
7709 65.9411740174634 0.14582411151156333 65.60656199858775 0.18878790736408751
7710 70.22138502260785 0.14582520871595236 69.8867708142702 0.18878899962169865
7711 65.77702064923471 0.14582659649472063 65.44240336724255 0.18879068549745506
7712 73.61932887718596 0.14582760227063057 73.28470968038937 0.18879159452596725
7713 67.03657499812915 0.14582910427515194 66.70195237766823 0.1887935161857671
7714 82.16023961275779 0.1458299531251942 81.8256155513989 0.18879410823369652
7715 73.74453491614717 0.14583165778538193 73.4099068128429 0.1887964455188836
7716 105.0511915845503 0.1458322335819481 104.71656286780942 0.18879648315893505
7717 99.35065869329244 0.14583429929315958 99.01602483620083 0.18879955779846821
7718 169.98760557300378 0.14583439634433562 169.6529725571581 0.18879861950134022
7719 187.46559924955616 0.14583710688116372 187.1309591360374 0.18880300663758548
7720 360.67000710313636 0.14583636772756303 360.335370378959 0.18880035644982304
7721 471.64600020518577 0.14584021935373237 471.31135292748104 0.1888070583510303
7722 912.2318768706425 0.1458380679914834 911.8972373043684 0.1888014982825914
7723 1289.7460279028157 0.14584383806914486 1289.4113719879078 0.18881207683883447
7724 2288.674257878706 0.14583957957360894 2288.339616181259 0.1888021178736282
7725 2963.98634221489 0.14584800582021007 2963.6516761622097 0.1888180468601758
7726 4226.225051101463 0.14584173822201568 4225.890405638478 0.18880372476278592
7727 3661.4938880690825 0.145851747791282 3661.159213419653 0.1888229016379892
7728 3392.697499714597 0.14584645262170193 3392.3628431140933 0.1888101478823344
7729 776.8299771732121 0.1458529312732688 776.49530159689 0.18882264504882157
7730 966.0522829862994 0.14585342764010606 965.7176079674193 0.18882159123999182
7731 714.520196082009 0.14585202225412522 714.1855251451041 0.18881891465082706
7732 1691.614922371864 0.1458578935199612 1691.2802348137625 0.18882966458165212
7733 2231.2824551780323 0.14585276897125035 2230.94778291004 0.18881949902126444
7734 521.5084291914526 0.14585676258800032 521.1737442383022 0.1888281905624279
7735 1594.0791363338967 0.14585562417374778 1593.7444549652337 0.18882574448939904
7736 561.4281299725383 0.14585240578938438 561.0934560860676 0.18882148068132382
7737 1774.1094519092007 0.14585560345697532 1773.7747678424553 0.18882846328855699
7738 1410.76846376818 0.14584971889360515 1410.4337950113795 0.18881903790690205
7739 386.48462465392316 0.14584993407966637 386.14995280030996 0.18882191953354546
7740 1739.6672193092784 0.14584823974090103 1739.3325506231324 0.18882044640506823
7741 708.0914813823251 0.14584236498451963 707.7568263393191 0.18881267802141607
7742 1605.3640286702387 0.1458430804228571 1605.0293690253502 0.18881656446569248
7743 964.7882068170221 0.1458370449146171 964.4535613144953 0.18880845761216733
7744 474.74204934406134 0.14583361927753455 474.40741004108594 0.18880568369786113
7745 1693.439730194461 0.1458316910673612 1693.1050932613146 0.1888052420790058
7746 636.7384244293058 0.1458244267242102 636.4038041708782 0.18879583170349165
7747 1146.5369819726711 0.14582265901709907 1146.20236319475 0.18879611890407028
7748 791.1885697024757 0.1458174180678819 790.8539618938258 0.18879039058191496
7749 550.0120482142536 0.14581162360620728 549.677452809917 0.18878378073039012
7750 1339.9904321632637 0.1458093585876642 1339.6558394091592 0.18878339551669646
7751 419.8434642026197 0.14580244009535143 419.50888682556973 0.18877493695462125
7752 770.241658552294 0.14579874821225994 769.9070878667851 0.18877193729654518
7753 698.5677907958122 0.14579471168332675 698.2332274718513 0.1887686122775925
7754 460.2057682483832 0.14578838089557689 459.87121894579406 0.18876092169356143
7755 858.633969224241 0.14578571620854516 858.2994237873979 0.1887597206345201
7756 281.24560529831587 0.14578030897052252 280.9110712233656 0.18875376597977353
7757 545.3551080671574 0.14577583399939908 545.0205832869027 0.18874894625526986
7758 524.7557266361315 0.1457729187721545 524.4212064751022 0.18874724225718553
7759 296.80348895690156 0.14576756204445412 296.4689806464192 0.1887407484378934
7760 498.02821494201896 0.1457647640272146 497.69371151003804 0.18873866795370953
7761 225.72569804527103 0.14576121545575257 225.3912014280049 0.18873540181036166
7762 379.4308341036516 0.14575713916603794 379.09634643900154 0.18873052548397878
7763 318.7636954238941 0.14575513815549107 318.4292106352174 0.18872965052123886
7764 184.92668712797402 0.1457515107238513 184.59221017941965 0.1887254378305193
7765 297.1547394697472 0.14574906002620697 296.82026734398397 0.18872306573699366
7766 179.59632257699485 0.1457472027508538 179.26185345356748 0.18872192067652696
7767 247.3146889037286 0.14574431204034954 246.98022634022414 0.18871825146413077
7768 172.55753905022345 0.14574312003311074 172.22307810116732 0.18871782902303352
7769 136.76328924539757 0.14574133605210407 136.42883192514861 0.18871598419685032
7770 189.76208244252007 0.1457396749920292 189.42762871650248 0.18871405102554575
7771 129.52729878908585 0.14573918278850817 129.19284525715267 0.18871434914468424
7772 161.59204188082873 0.14573777738349034 161.25759167704646 0.18871242639878316
7773 100.69984049968765 0.1457373797920013 100.36539069196556 0.18871242793010326
7774 116.43303587716426 0.1457371917116169 116.09858616477271 0.18871252067993144
7775 127.84780440954604 0.14573654921687756 127.51335634305626 0.18871151727290095
7776 91.67546280583561 0.14573709820115344 91.34101297345764 0.18871273417681406
7777 117.09586769832572 0.14573709702272336 116.76141808130555 0.1887125199974462
7778 73.52168688911998 0.1457374660924081 73.18723640098672 0.18871302204084986
7779 102.73639040110368 0.14573848228382036 102.40193744860373 0.18871447021612164
7780 92.44142079513944 0.1457388491000268 92.10696740129931 0.1887145447400904
7781 72.21506915615102 0.145740154660978 71.88061267311353 0.18871632837650637
7782 96.64708937445027 0.14574126974997664 96.3126306294684 0.18871747523189322
7783 64.76952373044941 0.1457423187073787 64.43506289864466 0.18871851309736518
7784 92.02937190943636 0.14574414432994023 91.69490697716783 0.18872078793859123
7785 74.67384552358939 0.14574535636072383 74.33937832895383 0.18872183827485098
7786 66.62740657046164 0.14574718280604526 66.29293542151088 0.18872396614472606
7787 86.93588902338765 0.1457490713458115 86.60141390863821 0.18872604340362428
7788 62.7557132723208 0.14575066646086504 62.42123502732677 0.1887275785331641
7789 85.35877800435917 0.14575297063820294 85.02429475462931 0.18873027909165546
7790 67.9509015893653 0.1457547995115063 67.6164147118833 0.18873207797049518
7791 68.56540938934765 0.14575695357497098 68.23091803246234 0.18873440331032812
7792 81.75563496731152 0.1457593000761922 81.42113865035834 0.18873701687699151
7793 64.29783915764034 0.1457612823130544 63.96333892764145 0.1887389476858226
7794 82.52372358861142 0.1457638106783139 82.18921798206627 0.1887417958668253
7795 67.43562115660289 0.14576602322793733 67.10111105196307 0.18874408141189025
7796 73.54933891333772 0.1457683460944815 73.214824071651 0.18874649559223772
7797 79.03660831823474 0.14577089781565622 78.70208808438787 0.18874933603121577
7798 68.54023682247596 0.14577310950254527 68.20571218201955 0.18875153095385871
7799 82.0312023128889 0.14577568308423042 81.69667227874378 0.18875435106089414
7800 70.16857017699324 0.14577808174681536 69.83403520583413 0.18875688941229996
7801 78.91327835980695 0.14578045280779364 78.57873859386943 0.18875931312972033
7802 78.13496698647111 0.1457830343267223 77.80042178077609 0.18876217136829845
7803 74.3939019959866 0.14578534438822216 74.05935214581432 0.18876450578406231
7804 82.38164668034801 0.14578785387853446 82.04709162211141 0.18876720435807043
7805 74.45268020106973 0.1457902957740628 74.11812008421879 0.18876982107686777
7806 83.1467605277157 0.1457926340980241 82.81219569129168 0.1887722023259892
7807 78.63952536957781 0.14579514157836176 78.30495526894603 0.1887749590534166
7808 80.31233501548448 0.14579745495829952 79.9777602264525 0.18877733407367048
7809 82.72442392547406 0.14579984532096013 82.38984420568457 0.18877987446852332
7810 79.1270878493591 0.1458022400427471 78.79250315289016 0.18878245642620067
7811 85.5624170697857 0.14580449822462754 85.22782780686644 0.1887847646946331
7812 80.06806444046653 0.14580688208267367 79.73347019190635 0.18878736647751113
7813 84.84982175388065 0.14580913836257114 84.51522290183186 0.1887897136862185
7814 82.82748741381003 0.14581139239427357 82.49288392712707 0.188792094288692
7815 83.21319675426031 0.14581369245415612 82.87858848155362 0.18879458025253998
7816 86.15984259372954 0.1458158505100345 85.82522994004918 0.18879680317032552
7817 81.87625313790278 0.1458180990682592 81.54163579774121 0.18879924109331297
7818 87.1948301161364 0.14582026871662604 86.86020832468256 0.18880152273721815
7819 82.79232180589288 0.14582239471440345 82.45769564798009 0.18880376319838962
7820 85.94141321662188 0.14582458516051577 85.60678249948793 0.18880613197344004
7821 85.44382075141688 0.14582664458074765 85.10918583411883 0.1888082727172991
7822 83.52029880517621 0.1458287697344516 83.18565947081586 0.18881056462589108
7823 87.35199702785532 0.14583084726030304 87.01735341212934 0.1888127684656868
7824 82.76683150290525 0.145832867595912 82.43218373678901 0.18881489852032232
7825 86.9178640297446 0.14583495416419662 86.58321192100148 0.1888171545789212
7826 84.11485243144807 0.14583692960931147 83.7801962757639 0.18881922607485704
7827 84.51606258760661 0.14583895373124028 84.18140223284686 0.18882140102850078
7828 85.94744486090299 0.14584094851732138 85.61278038115482 0.18882353123084653
7829 82.75739235951009 0.14584288949433222 82.42272388860444 0.18882558141132347
7830 86.22504602376051 0.1458448881471906 85.89037339370107 0.18882774191224413
7831 82.75596356097212 0.14584679959661656 82.42128700053124 0.18882976084427266
7832 84.53494617151335 0.14584874676819248 84.20026557575211 0.18883184899304986
7833 83.84581553601646 0.14585067560109935 83.51113094204075 0.18883391837461422
7834 82.59413193517734 0.14585256141082248 82.2594434585752 0.18883591519132306
7835 84.36780388168722 0.1458544919757149 84.03311138779877 0.1888380019127475
7836 81.65365007818987 0.14585635955474244 81.3189537336039 0.18883998503121627
7837 83.526017111988 0.1458582515908882 83.19131684731153 0.18884201308557297
7838 81.78719460907651 0.14586013343530377 81.45249043793935 0.18884403770185637
7839 82.03555957509947 0.1458619833862407 81.70085158987476 0.18884600183846814
7840 82.05813792610242 0.1458638656209293 81.72342602425428 0.18884803622720633
7841 80.77993348733033 0.14586570592834755 80.44521778389912 0.1888499975028513
7842 81.76115442384356 0.14586756054080458 81.42643487673426 0.1888519865684893
7843 80.16664588177424 0.1458694121241069 79.83192248851776 0.18885398113236265
7844 80.9394381793256 0.14587123944967018 80.60471101327194 0.1888559266039869
7845 79.92804542923173 0.14587308999945378 79.5933144129536 0.18885792627867262
7846 79.90912023528406 0.1458749138975136 79.57438544648925 0.188859874897308
7847 79.72651179318173 0.14587674410930293 79.39177320926837 0.1888618398040682
7848 78.99816688130993 0.1458785771509716 78.6634244892857 0.18886381487325526
7849 79.39325598103962 0.14588038971424036 79.05850984155687 0.1888657497685159
7850 78.31409423541803 0.14588222061174996 77.97934428762524 0.18886772718102865
7851 78.82090348195793 0.1458840335595541 78.48614978065642 0.18886966774195382
7852 77.90128595339769 0.145885848345091 77.56652848703753 0.18887161801506885
7853 78.04396850525937 0.14588766919774682 77.70920725642712 0.1888735796344995
7854 77.70137516211318 0.14588947140878372 77.36661018266139 0.1888755080430046
7855 77.2045235330103 0.14589128981661026 76.86975477252233 0.18887747067137878
7856 77.48310722592099 0.14589309366170905 77.14833472766541 0.1888794045938569
7857 76.54862687773237 0.14589489844636827 76.2138506337705 0.18888134551550334
7858 77.03985946861019 0.14589670905223837 76.70507946363433 0.18888329592361577
7859 76.21617890895395 0.14589850312130365 75.88139518656106 0.1888852192715851
7860 76.35117230780644 0.14590031156982522 76.01638482610147 0.18888717013513467
7861 76.08283937500379 0.14590210620214678 75.74804817194178 0.18888909685986918
7862 75.63431239922947 0.14590390288914482 75.29951746629669 0.18889103004363603
7863 75.89493487879515 0.14590570242319043 75.5601362075207 0.188892968851268
7864 75.12982368147057 0.14590748876998394 74.79502130610662 0.18889488659396855
7865 75.4855820476854 0.14590928639050593 75.15077593583179 0.18889682546310851
7866 74.87808068496413 0.1459110709677252 74.54327087048556 0.18889874351085092
7867 74.91782541212329 0.14591285856088898 74.58301188566736 0.1889006678950478
7868 74.7330939918721 0.14591464540355478 74.39827675277085 0.18890259369768608
7869 74.38115599024515 0.1459164229196119 74.04633506333157 0.18890450399396916
7870 74.51410539490196 0.14591820749961895 74.1792807581846 0.18890642921774134
7871 73.99637696958251 0.1459199809385216 73.66154865177195 0.1889083368720497
7872 74.1628615141838 0.1459217568784742 73.82802950722643 0.188910250078888
7873 73.74925197721485 0.14592352974468956 73.4144162859528 0.18891216151736231
7874 73.74591861386354 0.14592529612729502 73.41107925596125 0.18891406177499334
7875 73.54565093772135 0.1459270657005533 73.21080790038842 0.1889159716323772
7876 73.35002920681413 0.14592882644194957 73.0151825133899 0.18891786698228047
7877 73.31374807331541 0.14593058804305262 72.97889771879026 0.1889197664820875
7878 73.01529045414699 0.14593234590800816 72.68043644586666 0.1889216623723297
7879 73.04018310059627 0.14593409841577096 72.70532545232476 0.1889235498557423
7880 72.733517140754 0.14593585179191187 72.39865584587378 0.18892544308830345
7881 72.73774171668393 0.1459375978113367 72.40287679474788 0.1889273241247082
7882 72.48603785811642 0.14593934330423336 72.15116930675532 0.18892920805686417
7883 72.41977442910256 0.14594108503106018 72.08490225677882 0.18893108729268587
7884 72.26073213918734 0.14594282158826619 71.92585635768165 0.188932959917419
7885 72.09830248085892 0.1459445580777362 71.7634230870551 0.1889348357260931
7886 72.0392341945662 0.14594628758332107 71.7043512061299 0.1889367008529805
7887 71.79355319263883 0.1459480162463163 71.45866660816073 0.1889385682317729
7888 71.79620125386407 0.1459497406533379 71.46131108330276 0.188940429907976
7889 71.52795199973517 0.14595146039903592 71.19305825271185 0.18894228662428195
7890 71.51610505145777 0.14595317935467791 71.18120772765343 0.18894414444966925
7891 71.30361641139292 0.14595489150250243 70.96871552697179 0.18894599291863123
7892 71.20946815964089 0.14595660302854685 70.87456371336368 0.18894784324865427
7893 71.09600192837698 0.14595830940901441 70.76109393200504 0.1889496869629342
7894 70.9080421857163 0.1459600122857912 70.57313064597886 0.18895152745164223
7895 70.87202175892509 0.14596171315878265 70.53710667878231 0.1889533669839893
7896 70.63869400453986 0.14596340808451033 70.30377539760696 0.1889551988483917
7897 70.61506178575087 0.14596510215120068 70.28013965178364 0.18895703181603427
7898 70.40381443214524 0.1459667906806883 70.0688887835895 0.18895885787504715
7899 70.3348839595587 0.14596847674827138 69.99995480074689 0.18896068206353586
7900 70.18461187544078 0.14597015958107354 69.8496792123392 0.18896250352051494
7901 70.05438063697774 0.14597183779465545 69.71944447998045 0.18896431920262038
7902 69.9593562250789 0.14597351432021086 69.62441657595456 0.188966134804145
7903 69.78986529101061 0.14597518578548896 69.45492216121389 0.18896794401123554
7904 69.71901635189421 0.14597685506893923 69.3840697448935 0.18896975193177773
7905 69.54307235687911 0.14597852060733427 69.2081222801791 0.1889715560926836
7906 69.4679528914364 0.14598018248559613 69.13299935294343 0.188973356007373
7907 69.30662865877045 0.14598184197569467 68.97167166206997 0.18897515472478793
7908 69.21435257498968 0.14598349713034162 68.8793921299437 0.18897694791562847
7909 69.07379837906925 0.14598514995842915 68.73883448924634 0.18897873986446975
7910 68.96286236884774 0.14598679912818643 68.62789504203204 0.1889805276875181
7911 68.84250646082177 0.14598844503461936 68.50753570353112 0.18898231225603418
7912 68.7144296823688 0.1459900883543487 68.37945549914544 0.18898409486901135
7913 68.61249059627538 0.1459917277346362 68.27751299580517 0.18898587273557732
7914 68.47003533575607 0.1459933648314121 68.13505432163129 0.18898764929336492
7915 68.38203130363495 0.14599499831221893 68.04704688372303 0.18898942159970067
7916 68.23244415706387 0.14599662889308754 67.89745633676989 0.18899119140089304
7917 68.14848163801446 0.14599825676163536 67.81349042261255 0.18899295864028734
7918 68.00391980962333 0.1459998810039733 67.66892520672522 0.18899472189412714
7919 67.91126823648554 0.14600150308287016 67.57627024974441 0.18899648365825242
7920 67.78335747866805 0.14600312148540423 67.44835611597274 0.18899824120989583
7921 67.6735506442447 0.1460047374809176 67.33854590991184 0.18899999685192856
7922 67.56644355330094 0.14600635043001067 67.23143545351816 0.18900174935277356
7923 67.44040549145105 0.14600796032164007 67.10539403239203 0.18900349873737818
7924 67.34866451978253 0.14600956784294067 67.01364970577526 0.18900524616432943
7925 67.21531478964297 0.14601117193844262 66.88029662792427 0.18900698978026856
7926 67.12833560571531 0.14601277382635422 66.79331410021211 0.1890087316768368
7927 66.99826245763678 0.14601437250184474 66.66323761498879 0.18901047014615305
7928 66.90711189714386 0.14601596862689484 66.57208372231185 0.18901220620512144
7929 66.78667104820099 0.14601756205689564 66.4516395463729 0.1890139397711933
7930 66.68800291247102 0.1460191525341102 66.35296808978414 0.18901567015277468
7931 66.57782205372223 0.1460207406562436 66.24278391445031 0.18901739861567046
7932 66.47306135580132 0.1460223257557675 66.1380199062717 0.1890191237738599
7933 66.37056486011821 0.146023908448137 66.03552010483911 0.18902084683095693
7934 66.26258883478722 0.14602548838667628 65.9275407792869 0.18902256711364795
7935 66.1652290823637 0.14602706565270948 65.83017773199853 0.1890242847124569
7936 66.05592556236138 0.146028640476867 65.72087092174496 0.18902600013955134
7937 65.96244139670932 0.14603021247437614 65.62738347170449 0.1890277125304669
7938 65.85263465247893 0.1460317821166236 65.51757344745836 0.1890294229039356
7939 65.7622374203451 0.1460333490421764 65.42717294088777 0.18903113041516484
7940 65.65293899349254 0.14603491346141284 65.31787124443998 0.1890328355911493
7941 65.56413394619325 0.14603647542340195 65.22906293238728 0.18903453838257292
7942 65.45725564185761 0.1460380346901596 65.12218136873115 0.18903623843629508
7943 65.36779372654564 0.1460395916822565 65.03271619841637 0.1890379364470204
7944 65.265534399159 0.14604114594856937 64.93045362159526 0.18903963161516396
7945 65.17350125293115 0.14604269792417973 64.83841723030102 0.18904132470595042
7946 65.07709288888209 0.14604424732920585 64.7420056263481 0.18904301520479386
7947 64.98201630265784 0.14604579429290648 64.64692580503116 0.18904470333378381
7948 64.89102763948775 0.14604733889693267 64.55593391135946 0.1890463892313469
7949 64.79401897759908 0.14604888093431084 64.4589220241529 0.1890480725118671
7950 64.70677167568505 0.14605042072900162 64.37167150120966 0.1890497537463921
7951 64.60967365004231 0.14605195796464707 64.27457025971083 0.18905143236683922
7952 64.52433188416273 0.14605349293463057 64.18922528236405 0.1890531088640561
7953 64.42862840191337 0.14605502546799193 64.09351859348024 0.18905478296514935
7954 64.34408629025994 0.14605655564380193 64.00897327987691 0.18905645473923388
7955 64.25035634782628 0.14605808351837593 63.91524013995282 0.18905812435509367
7956 64.16639013210553 0.14605960898169507 63.83127073160556 0.1890597915182801
7957 64.07451323964882 0.14606113220383005 63.739390650832384 0.18906145661261592
7958 63.99132277476703 0.14606265305220012 63.65619700240768 0.18906311930715117
7959 63.90105426164622 0.1460641716337067 63.56592531015749 0.18906477985502831
7960 63.81871392481961 0.14606568794111424 63.48358179870115 0.1890664381773444
7961 63.7300962045556 0.1460672019279901 63.394960908407434 0.18906809422017284
7962 63.64834690611257 0.14606871373203745 63.313208444184305 0.18906974819623415
7963 63.56170234542834 0.1460702232011364 63.22656072239208 0.18907139983512494
7964 63.48013809885776 0.14607173052021652 63.14499331888404 0.18907304945349962
7965 63.395773418622056 0.14607323555384003 63.060625486268 0.18907469680020927
7966 63.31416440322723 0.14607473841477853 62.97901332274716 0.1890763420653018
7967 63.232097755468 0.14607623907688497 62.896943531194786 0.18907798519633043
7968 63.15055690088564 0.14607773753061934 62.81539953719638 0.18907962615864565
7969 63.07048331499765 0.1460792338614086 62.735322816031534 0.18908126510471043
7970 62.9893725098582 0.14608072797827454 62.654208880028015 0.18908290185191465
7971 62.910855565380956 0.14608222000674226 62.57568880875219 0.18908453662202304
7972 62.83054208678021 0.14608370985937758 62.49537220767466 0.1890861692461761
7973 62.75325861266886 0.1460851976209237 62.41808561518647 0.18908779986145877
7974 62.673913820081054 0.14608668326945384 62.338737708381004 0.18908942843059653
7975 62.59778052742001 0.14608816681528805 62.262601305662315 0.18909105494240191
7976 62.51934027823522 0.1460896483042969 62.18415795043617 0.1890926794947507
7977 62.44447088778009 0.1460911276982114 62.109285458103415 0.18909430197846608
7978 62.3667411007014 0.14609260506471297 62.031552573098885 0.18909592253779905
7979 62.29330636997382 0.14609408037233543 61.95811474852927 0.18909754107221782
7980 62.21610656180803 0.1460955536568484 61.880911850482 0.18909915766918486
7981 62.144214171390914 0.1460970249361727 61.80901637413641 0.18910077231832953
7982 62.06745451292645 0.14609849418893317 61.73225363373506 0.18910238500245535
7983 61.99712364932855 0.14609996148790466 61.661919692029684 0.18910399581095907
7984 61.920779435730815 0.1461014267673663 61.58557240431562 0.1891056046478293
7985 61.85200716952822 0.1461028901283511 61.516797067750325 0.18910721164954505
7986 61.77602623772317 0.14610435149471482 61.440813069520004 0.1891088167084513
7987 61.708889060710284 0.14610581096140926 61.37367282980914 0.18911041993973612
7988 61.63309630002305 0.1461072684703219 61.29787701027106 0.18911202128166413
7989 61.56782791371551 0.1461087240922892 61.23260556883316 0.1891136207900664
7990 61.491870441079975 0.14611017779243007 61.15664504482435 0.18911521846319054
7991 61.4288936302938 0.14611162962513682 61.09366518636123 0.1891168143074308
7992 61.35222592159117 0.1461130795601019 61.016994433680146 0.18911840835092314
7993 61.29215986293822 0.14611452766159116 60.9569253346823 0.18912000059432882
7994 61.21403200152231 0.14611597387380018 60.87879443660238 0.18912159104613752
7995 61.1577207332495 0.14611741830087138 60.82248013519961 0.18912317974901774
7996 61.07712157084726 0.14611886083457598 60.74187794336064 0.18912476665204261
7997 61.025728982223335 0.1461203016409608 60.69048232871464 0.18912635186773505
7998 60.94124485643513 0.14612174054261326 60.60599518062139 0.18912793527112662
7999 60.896448910813774 0.14612317777997555 60.56119621598658 0.18912951704722106
8000 60.806010140084766 0.1461246130960141 60.470754429985725 0.18913109700302425
8001 60.770323217945105 0.14612604681699318 60.435064495742 0.18913267538611506
8002 60.67080692857031 0.1461274785902892 60.33554519803617 0.18913425194384528
8003 60.64806514164312 0.14612890885217353 60.312800405806094 0.18913582698485243
8004 60.5346930721857 0.14613033711843482 60.199425334880466 0.18913740018680023
8005 60.530802634074114 0.1461317639865385 60.1955318981429 0.18913897194467016
8006 60.3962114070155 0.146133188771077 60.06093767642119 0.18914054182323656
8007 60.42031932124897 0.14613461232201413 60.085042598560214 0.18914211036674125
8008 60.253081811848105 0.14613603363606983 59.91780210126894 0.18914367694309853
8009 60.31946266756244 0.1461374539623107 59.98417997124785 0.1891452423522839
8010 60.101684329116594 0.1461388717970471 59.76639865168537 0.18914680563417413
8011 60.232834272615 0.14614028901507606 59.89754561559586 0.18914836800405951
8012 59.93619645203546 0.14614170333051424 59.60090482072504 0.18914992797990277
8013 60.16796003784588 0.14614311759576507 59.83266543282075 0.18915148742936735
8014 59.74715566008816 0.14614452830092298 59.41185808773159 0.18915304405564795
8015 60.13729353601261 0.14614593983400972 59.80199299543386 0.18915460074475107
8016 59.51906295400064 0.14614734675261426 59.183759453325024 0.18915615392300064
8017 60.161701350125995 0.14614875588411105 59.826394886158624 0.189157708083256
8018 59.22639525980551 0.14615015869640918 58.89108584348826 0.18915925762083954
8019 60.27665663494695 0.14615156594282083 59.941344259397844 0.18916080960628365
8020 58.82703697048405 0.14615296408669792 58.491721651246884 0.18916235515046906
8021 60.54355072792233 0.14615437028029318 60.20823245211794 0.18916390552410048
8022 58.251749727933976 0.14615576278158757 57.91642851870241 0.1891654464499756
8023 61.07111222790601 0.1461571692949513 60.73578806247852 0.189166996132539
8024 57.38834762631479 0.14615855447299023 57.05302054049234 0.18916853134946157
8025 62.05795635184859 0.146159963612108 61.72262630635651 0.18917008187996895
8026 56.06165044329804 0.14616133856367558 55.726317495241105 0.18917160949326267
8027 63.88247401070306 0.14616275426378167 63.5471380929475 0.1891731634917838
8028 54.02193452593572 0.14616411395168769 53.68659573177697 0.18917468020706643
8029 67.30724353077802 0.14616554302252774 66.9719017455478 0.1891762422076919
8030 50.99904384911616 0.1461668786566085 50.66369922818035 0.18917774227920628
8031 73.98251007267888 0.14616833303616614 73.64716241939244 0.18917932025026665
8032 47.03554097910754 0.14616962919053952 46.70019055628596 0.1891807936310399
8033 87.78552610569355 0.14617113007269952 87.45017257382695 0.18918240179389337
8034 43.841654457612094 0.14617235957600544 43.50629826709954 0.18918383093654928
8035 118.62148109354378 0.1461739450555442 118.28612165340819 0.18918549508004495
8036 49.658632794738445 0.14617506012656742 49.32327088493422 0.18918684967765778
8037 193.67489133111968 0.1461767994197117 193.3395259144219 0.18918861727805397
8038 95.52416813980646 0.14617771733607288 95.1888005755566 0.18918984691378452
8039 390.64246225283034 0.14617973654708 390.3070907103781 0.18919180590515577
8040 284.2361869013488 0.1461803218220574 283.90081374336364 0.18919283616307508
8041 924.1315311404205 0.14618284390294792 923.7961531527618 0.18919514375583543
8042 893.5088252242151 0.1461829138890089 893.1734464003111 0.18919591001493757
8043 2244.8873787036414 0.14618627448477453 2244.5519936358633 0.18919879329299005
8044 2258.5917356486634 0.146185762665204 2258.2563504322784 0.18919945372013422
8045 4321.845352661136 0.14619013623443197 4321.509959601555 0.18920292334571334
8046 3047.799194675403 0.14618972664575575 3047.4638004498715 0.1892044988859359
8047 4040.220398991808 0.14619392047311108 4039.8849978840276 0.18920718730694502
8048 805.2952861559845 0.14619551031988082 804.959879026056 0.1892116196086683
8049 792.3236612437735 0.14619650144577867 791.9882540582753 0.1892106840524432
8050 1183.7228397211393 0.14620071801407447 1183.3874213928755 0.18921761024977196
8051 438.73384020853916 0.14619842400193456 438.3984276194885 0.1892141650487917
8052 3034.1286729011076 0.14620238942302016 3033.793251357695 0.1892191539895825
8053 155.38131476236333 0.146201104068333 155.04589476776232 0.1892188905326885
8054 1077.1913445043683 0.14620065296760174 1076.8559266920274 0.1892171593732902
8055 1375.8776376964556 0.1462027452355871 1375.542213002365 0.18922194885498597
8056 306.5879329855745 0.14619802288397682 306.2525197304477 0.1892152322428081
8057 2348.4038833993045 0.1462001533018274 2348.0684639442156 0.18921930178714613
8058 126.52633213182838 0.14619648857753584 126.19092014275054 0.18921550050031505
8059 645.8901675569066 0.14619384628954246 645.5547614464983 0.1892122641187833
8060 1734.6828450942996 0.1461937347568783 1734.3474371689838 0.18921419055892078
8061 288.8638694462235 0.1461873341280609 288.52847619207813 0.18920592001728462
8062 1536.3808133760372 0.14618699874392604 1536.0454189636441 0.1892074136491587
8063 543.3639829223932 0.14618221994090116 543.0285985196374 0.18920218281490164
8064 303.0134356405957 0.14617759123017246 302.67806083172843 0.18919721763706948
8065 1657.562303790757 0.1461758726650144 1657.226930941137 0.18919697695500606
8066 287.945372646437 0.1461689876391231 287.6100150408249 0.1891886179730293
8067 751.4058878531588 0.1461665590718841 751.0705337089775 0.18918758510944725
8068 885.5469765233227 0.14616171874810183 885.2116324703286 0.18918233424598296
8069 150.862395427888 0.14615618615847398 150.5270626452327 0.18917659649684848
8070 1135.1586543504566 0.14615349400418398 1134.8233259489855 0.1891749074669377
8071 346.3392405877439 0.1461472995241654 346.00392556647944 0.1891677217402935
8072 289.36446987019525 0.14614374491856422 289.02916099811927 0.18916512715739664
8073 882.4435380242409 0.14613951055403224 882.108237920069 0.18916059361792126
8074 103.30860588213687 0.14613435794501922 102.97331611042422 0.18915541376763995
8075 578.5157673695987 0.14613133429942915 578.1804830638637 0.1891529714356374
8076 389.7782569409464 0.1461266009345823 389.44298262244797 0.18914771756387994
8077 114.47903490770697 0.14612300634639183 114.14376714399579 0.18914475736480146
8078 632.43365161635 0.14611972831812403 632.0983906268855 0.18914126114633856
8079 101.67431945664391 0.14611585453005285 101.3390660287187 0.18913757339515733
8080 240.8705230410415 0.1461130992003682 240.5352748899332 0.1891350519079399
8081 355.0980729619421 0.14611010809089792 354.7628309221347 0.18913193171649645
8082 67.18114634412572 0.14610727979194124 66.84590954662097 0.18912951771280795
8083 361.1581357263893 0.1461051179241908 360.8229034134754 0.189127194989654
8084 113.48710768880925 0.1461028856018895 113.15187947568015 0.1891253275272065
8085 102.11767049044829 0.14610086855265147 101.7824463202061 0.18912330168953292
8086 267.07813828918927 0.14609956743441313 266.74291656120033 0.1891221605544951
8087 56.22377800341746 0.14609791852195173 55.88855931204415 0.18912077285135245
8088 183.8316591068078 0.14609693525382525 183.49644247263916 0.18911969891479155
8089 118.01588196178324 0.1460963063726388 117.68066612473483 0.18911953067576412
8090 61.365333926562926 0.14609530697725626 61.03012022272516 0.1891183968605059
8091 180.0084468742533 0.1460954660640163 179.67323250619316 0.18911890199612325
8092 54.92153980348587 0.1460950727408146 54.58632607469282 0.18911865605224049
8093 97.95008441732215 0.1460952287139607 97.6148703709553 0.1891188176528825
8094 111.16047093096822 0.14609592813364888 110.82525502466827 0.18911997816630263
8095 52.67093833305883 0.14609600910692552 52.33572241950541 0.18911990444649165
8096 120.56426387188648 0.14609729939188204 120.22904494546084 0.1891216270337563
8097 58.30248667452103 0.14609801255398822 57.96726625495933 0.1891224070077167
8098 64.39749334038882 0.1460991524689625 64.0622705297442 0.1891236581756613
8099 99.16377124771758 0.14610081143385295 98.82854473175519 0.18912570452853544
8100 51.35163272630079 0.14610186428242808 51.0164042014734 0.1891266605449661
8101 87.51079287435296 0.146103929545289 87.1755597885929 0.1891291562147553
8102 64.21981476250875 0.14610550448654194 63.88457849913368 0.18913075888852676
8103 53.59870056589156 0.1461073963556173 53.26346032047685 0.18913284905908875
8104 88.76440872137655 0.1461096669910708 88.42916365315412 0.1891354012313636
8105 52.192815305312216 0.14611148924663975 51.857566589376674 0.18913722668889774
8106 71.3164601800884 0.1461140084912698 70.98120606088747 0.18914011070966258
8107 70.20918366417015 0.1461161909299042 69.87392514523208 0.18914232800816713
8108 51.51591647646648 0.14611857526528219 51.180652944765995 0.18914495643519763
8109 82.64410111669532 0.14612118121753997 82.30883218740313 0.18914774807465431
8110 55.126701115621074 0.14612353063538636 54.79142738135038 0.1891502036353083
8111 64.7828090025061 0.14612624772855945 64.44752956565729 0.18915318912025442
8112 74.63161802695042 0.14612880591291874 74.29633339539313 0.18915582564435748
8113 53.11972448523824 0.1461314366342593 52.78443435068351 0.18915869792046763
8114 79.84640554800265 0.14613418048363566 79.51110979861843 0.18916156890057165
8115 59.90416192753528 0.1461368169720298 59.56886072500549 0.1891643855577505
8116 63.81194247681916 0.14613955535947307 63.476635621657316 0.1891672998023739
8117 77.25972419604891 0.14614229534771891 76.92441172414412 0.1891701765570693
8118 56.8328633564219 0.14614497911774063 56.49754531424932 0.18917306305483741
8119 78.37071913957547 0.14614773632002814 78.03539546989438 0.18917593336106162
8120 65.37756964385112 0.14615046046146576 65.0422403152415 0.18917886814814847
8121 65.56181796206721 0.14615312491706042 65.22648319050387 0.18918164664627807
8122 78.63914187538724 0.14615589877761379 78.3038013697233 0.18918460688632655
8123 61.71821004215026 0.14615851595192453 61.38286415035479 0.18918737584354417
8124 77.11798089935475 0.14616121611623586 76.78262947505762 0.18919020818088247
8125 70.34640415957684 0.14616388948921882 70.0110471869584 0.1891930831292318
8126 67.85312967976382 0.14616644606921583 67.51776750052635 0.1891957331682595
8127 79.24481766729191 0.1461691498040979 78.90944987055131 0.18919864693649913
8128 66.56606373432864 0.14617164850329045 66.2306908273605 0.189201258464853
8129 75.9809858004695 0.14617425153126049 75.64560752539683 0.18920402354141055
8130 74.10164843389768 0.1461767991535645 73.76626489295259 0.18920674179152275
8131 69.51103029821552 0.14617924684751527 69.17564175511203 0.18920929625597588
8132 79.2399003473942 0.14618181845851516 78.90450645699863 0.18921207193705455
8133 70.16500418859326 0.14618419592269377 69.8296054431876 0.18921454948295968
8134 75.05467389807308 0.14618667959932247 74.71927000351305 0.189217214960708
8135 76.31213839762135 0.1461890837036786 75.97672955442795 0.18921975948972553
8136 70.35338515125899 0.14619143383052396 70.01797147269365 0.18922224473481986
8137 78.69105463856685 0.14619385392512152 78.35563594060918 0.18922484403255593
8138 71.98345172421092 0.1461961339909385 71.64802835305464 0.18922723716534573
8139 74.26659761282491 0.14619849212286673 73.9311693436777 0.18922977702435873
8140 76.89245030194375 0.14620077512849902 76.55701733914371 0.18923218767153688
8141 70.63063055252469 0.14620303899070783 70.29519290377783 0.18923460975615247
8142 77.66107399626026 0.14620532376274656 77.32563162450896 0.1892370479885493
8143 72.33182257779686 0.14620753343152046 71.99637564833695 0.18923939602838188
8144 73.48587139891093 0.14620977557324558 73.15041981900738 0.18924180433030316
8145 76.09536778238159 0.14621197475978667 75.7599116689072 0.18924413871461293
8146 70.54549965633119 0.14621416037814028 70.21003900711192 0.18924648884113607
8147 76.15925423601597 0.14621634649093393 75.8237890730925 0.18924881643253202
8148 71.84111125241104 0.14621850256336041 71.50564161867482 0.1892511311728679
8149 72.59258065629533 0.14622065324857517 72.25710657245968 0.18925343058706892
8150 74.49340004838635 0.14622280034619975 74.15792151741388 0.18925573062627607
8151 70.18839333612648 0.14622491858190684 69.85291041234227 0.18925800520230185
8152 74.27575427019532 0.1462270461444638 73.94026694486237 0.18926027918849336
8153 70.98914599945878 0.1462291566284053 70.6536542891295 0.18926255370087527
8154 71.48207824527918 0.1462312498103224 71.1465822065111 0.18926478895776241
8155 72.68757772460476 0.1462333622198431 72.35207729468213 0.18926706770279028
8156 69.59833616883873 0.14623543184719287 69.2628314538252 0.18926928316633385
8157 72.29964088984102 0.1462375293950791 71.96413182034269 0.1892715401032542
8158 70.02762227088424 0.14623960133125136 69.69210890021509 0.18927376933790263
8159 70.17682711593345 0.1462416677717114 69.84130946391353 0.18927598424821182
8160 71.0366324780189 0.14624375099912498 70.70111049216409 0.18927823485569648
8161 68.77949778027234 0.14624579494396514 68.44397156268792 0.189280422640454
8162 70.5373068963553 0.14624787353068236 70.20177635395416 0.18928266887045905
8163 69.02918933365576 0.14624991848094818 68.69365455172913 0.18928486344569134
8164 68.86625091433015 0.14625197478277815 68.53071186047865 0.18928707906873019
8165 69.63339352332903 0.14625403203064608 69.29785019512991 0.189289296168484
8166 67.80230473704982 0.1462560680790668 67.46675718561387 0.18929148335687854
8167 69.11491942592714 0.14625812792093068 68.77936758911885 0.1892937088873654
8168 67.97786540269458 0.14626016008686132 67.64230935187099 0.18929589073671815
8169 67.7455034971505 0.14626220799781126 67.40994318624294 0.18929810290974808
8170 68.40713680974798 0.14626424676558386 68.07157226733612 0.1893002956462732
8171 66.84715482274214 0.14626628050693363 66.51158605337336 0.18930248886183454
8172 67.98209705821256 0.14626832184381006 67.64652404734736 0.18930468902139663
8173 66.9280810692171 0.14627035004528255 66.59250384583041 0.18930687334140922
8174 66.87035358137702 0.14627238500021716 66.5347721270287 0.18930906934810263
8175 67.2709044747556 0.14627441397293245 66.9353188070936 0.18931125368907065
8176 66.06039891470859 0.14627644049970212 65.72480903277194 0.18931344143693202
8177 67.00177002125801 0.14627846778492157 66.66617592902192 0.18931562445117336
8178 66.00788195772182 0.1462804905224224 65.67228365912037 0.18931780807902251
8179 66.15524233934174 0.1462825108315527 65.81963984386036 0.1893199846498308
8180 66.24250615101668 0.14628453253476245 65.90689945194275 0.18932216653917455
8181 65.44316919848741 0.1462865455929104 65.10755831582117 0.1893243370733268
8182 66.08930666394208 0.1462885629245164 65.75369158812813 0.18932651288943553
8183 65.27788339725716 0.14629057302512777 64.94226414161405 0.18932868261798186
8184 65.48013491425762 0.1462925811177523 65.14451148616484 0.18933084697502806
8185 65.38837128789665 0.14629459056341373 65.05274367938979 0.18933301794344395
8186 64.89361019969715 0.14629658912937402 64.55797843888887 0.1893351716789057
8187 65.27534845165648 0.14629859474827286 64.93971251802776 0.18933733888045168
8188 64.67853201379907 0.14630058798423262 64.34289193746189 0.18933948835295264
8189 64.82203087900767 0.1463025845510226 64.48638664987142 0.18934164458522723
8190 64.69903238190885 0.14630457581011028 64.36338401159034 0.1893437945083985
8191 64.33884646747768 0.14630656143690243 64.00319396859297 0.18934593744780753
8192 64.59459775784967 0.14630854952187253 64.25894112219815 0.18934808612964324
8193 64.11016420004184 0.14631052670959419 63.77450345379065 0.18935021954159006
8194 64.23104157492189 0.1463125075732106 63.89537670604904 0.18935236129962688
8195 64.08325861316564 0.1463144795967078 63.74758964346641 0.18935449010251895
8196 63.804309152063034 0.14631645059747192 63.46863608043253 0.1893566210330313
8197 63.996654902727876 0.14631841798796838 63.66097773824727 0.18935874649263665
8198 63.55012696051807 0.14632037973821369 63.21444571370062 0.18936086707923733
8199 63.707575569903724 0.14632234045487272 63.37189024259117 0.18936298685767977
8200 63.477569145131376 0.146324294972206 63.14187975046957 0.18936509968959978
8201 63.32473854041394 0.14632624713805714 62.98904508193524 0.18936721134064508
8202 63.40494275366887 0.14632819517745743 63.069245240854585 0.18936931763682227
8203 63.039165594838494 0.14633013886451776 62.70346403497311 0.18937142100086232
8204 63.18863969144578 0.14633207942615487 62.85293409217782 0.1893735198418084
8205 62.90575946189643 0.1463340158675939 62.570049829841864 0.18937561618697343
8206 62.86526733197382 0.14633594782151796 62.52955367769912 0.18937770645317906
8207 62.81638749755741 0.14633787755490868 62.480669823779294 0.18937979622321027
8208 62.574143098579974 0.14633980109337974 62.23842141912783 0.1893818783587582
8209 62.644919729854074 0.1463417233121603 62.3091940461328 0.1893839604091096
8210 62.391781502011796 0.14634363966343283 62.05605182632538 0.18938603602297982
8211 62.378871476974375 0.14634555324419388 62.043137814790306 0.18938810893987607
8212 62.269824181850986 0.14634746328261067 61.93408653951795 0.18939017905042968
8213 62.105701998097075 0.14634936807392684 61.76996038726485 0.18939224275829697
8214 62.11221486352319 0.14635127149857965 61.776469285224444 0.18939430680016764
8215 61.90117458603194 0.14635316846654017 61.56542505488095 0.18939636268445337
8216 61.88235698158591 0.14635506429846723 61.54660349807594 0.18939841921150258
8217 61.75643420338224 0.1463569545744329 61.42067677996691 0.1894004688408932
8218 61.6266450399439 0.14635884223627615 61.2908836807475 0.18940251696012572
8219 61.605789028385956 0.14636072620183913 61.270023741304996 0.18940456087912094
8220 61.40982962155011 0.14636260601924764 61.07406041461363 0.18940660091723174
8221 61.40396294283856 0.14636448328719928 61.06818982093729 0.18940863861406637
8222 61.247347441820494 0.1463663560626366 60.91157041418817 0.18941067156969094
8223 61.16645756840886 0.14636822616248815 60.83067663987786 0.18941270236851546
8224 61.10091860399578 0.14637009243571608 60.765133782613916 0.1894147289461501
8225 60.941945826170986 0.1463719553910005 60.60615711800884 0.1894167527711425
8226 60.92636758156213 0.14637381515003592 60.59057499342541 0.18941877298668316
8227 60.75914557327843 0.14637567143388155 60.423349111514746 0.189420790329803
8228 60.716530133833785 0.14637752443109292 60.38072980550806 0.18942280389463179
8229 60.6045983438537 0.14637937449681707 60.26879415412409 0.18942481523279936
8230 60.49996103659849 0.14638122071925136 60.16415299373635 0.18942682214288942
8231 60.44443213249609 0.1463830646541909 60.10862024033686 0.18942882750503776
8232 60.30688862704984 0.1463849044613379 59.97107289437672 0.1894308282117828
8233 60.259774511279076 0.14638674206619248 59.92395494192904 0.18943282728384483
8234 60.14164946862987 0.14638857593396737 59.805826070329246 0.18943482236665612
8235 60.060423951867804 0.14639040706306325 59.72459672987933 0.18943681492540537
8236 59.98489926165743 0.14639223525304187 59.649068221731625 0.1894388046727693
8237 59.86950278471162 0.1463940600465772 59.533667933787235 0.1894407908778085
8238 59.81635672101284 0.14639588251804594 59.48051806331322 0.18944277518157795
8239 59.69986062413911 0.14639770133679297 59.36401816731764 0.18944475548468184
8240 59.63307154118254 0.14639951793103612 59.29722528916819 0.1894467340833084
8241 59.54510580674676 0.14640133111172182 59.20925576672654 0.18944870890849833
8242 59.448204542177685 0.14640314179092137 59.112350718688006 0.18945068169875529
8243 59.389464768941096 0.14640494947161764 59.05360716825553 0.18945265121394692
8244 59.276053440874264 0.14640675439668815 58.940192068123636 0.18945461835394226
8245 59.22343555850827 0.14640855654434057 58.88757041945998 0.1894565825039412
8246 59.119582863488134 0.14641035596394866 58.783713963252254 0.1894585442719304
8247 59.05049838179355 0.14641215253342413 58.71462572627824 0.18946050298189118
8248 58.97042093782202 0.14641394662270268 58.63454453163024 0.189462459569079
8249 58.881334740697554 0.14641573768295232 58.54545459010768 0.1894644129069236
8250 58.818286956679636 0.14641752647931022 58.48240306586634 0.18946636433397915
8251 58.723407867342985 0.14641931220925686 58.38752024262752 0.18946831250621457
8252 58.65979447161224 0.14642109567642939 58.32390311723182 0.18947025870398707
8253 58.57562148575955 0.14642287626454448 58.23972640756696 0.18947220192804087
8254 58.499585078424595 0.14642465440276006 58.16368628114438 0.1894741428774556
8255 58.431132499048125 0.14642642995535857 58.09522998782773 0.18947608126503399
8256 58.34473792494287 0.14642820285730432 58.00883170501794 0.18947801706762776
8257 58.284067080180805 0.1464299733887613 57.94815715617911 0.1894799506129343
8258 58.19857435524772 0.14643174120839939 57.8626607325895 0.18948188144982234
8259 58.133879047847344 0.1464335067036633 57.797961731033396 0.18948381011028148
8260 58.058882457137464 0.14643526958204858 57.7229614514092 0.18948573614621889
8261 57.98451884793041 0.14643703006694964 57.64859415793048 0.18948765993297564
8262 57.92083900915883 0.14643878808252606 57.58491063982422 0.18948958125208318
8263 57.84033640645151 0.14644054364644504 57.504404362545884 0.1894915002591882
8264 57.78123057958059 0.1464422968224226 57.44529486588403 0.1894934168741337
8265 57.70265681805324 0.14644404758745977 57.36671743922683 0.18949533123895498
8266 57.64046177349548 0.14644579593764998 57.30451873440821 0.18949724314962008
8267 57.56943412333106 0.14644754201017302 57.23348742833029 0.18949915299059233
8268 57.50139756259488 0.14644928558024756 57.16544721677772 0.18950106023691465
8269 57.43746997931026 0.14645102702513835 57.10151598666468 0.18950296562043853
8270 57.36668230480781 0.14645276590001932 57.03072467061603 0.18950486829175597
8271 57.304937749322164 0.14645450275148408 56.96897647732458 0.18950676924610385
8272 57.23686630550468 0.14645623703134963 56.9009014010232 0.1895086674501291
8273 57.1723169175037 0.14645796932430907 56.8363483841735 0.18951056400589544
8274 57.1104774094823 0.14645969909359935 56.77450525256013 0.18951245782857026
8275 57.04147059605788 0.1464614268889344 56.70549481911752 0.18951435005142608
8276 56.98549797302658 0.1464631522016006 56.64951858128755 0.18951623953743338
8277 56.91397899780732 0.14646487558954324 56.577995994684684 0.18951812753309205
8278 56.86087004354438 0.14646659647647417 56.52488343437335 0.18952001269455812
8279 56.79006466806646 0.14646831556170925 56.4540744559141 0.1895218965906431
8280 56.73699571644102 0.1464700320491598 56.40100190696233 0.18952377742953816
8281 56.66868345658147 0.1464717469332258 56.3326860522937 0.18952565735454535
8282 56.615156662284896 0.14647345905582407 56.27915566935161 0.18952753387745763
8283 56.54841483422961 0.14647516983097664 56.21241025444335 0.1895294099552817
8284 56.49652448167873 0.1464768776297857 56.16051632188098 0.18953128216796317
8285 56.428349372216516 0.14647858438831626 56.09233763329462 0.1895331545335799
8286 56.38152942854579 0.14648028789542353 56.04551411823381 0.18953502241655357
8287 56.30838101606748 0.1464819907488272 55.97236213407224 0.18953689124641296
8288 56.269925187116755 0.14648368996641253 55.93390274242945 0.1895387547208939
8289 56.18884356102913 0.1464853890662258 55.85281755169416 0.18954062026874122
8290 56.16136777796478 0.1464870839466061 55.82533821485852 0.1895424791596577
8291 56.069847326914676 0.14648877950348796 55.73381420561581 0.18954434179537952
8292 56.0560800013047 0.14649046992962353 55.7200433355868 0.18954619578827686
8293 55.95073905089376 0.14649216223525702 55.61469883260957 0.18954805604893804
8294 55.95528266170674 0.14649384799334872 55.61923890908761 0.18954990462577573
8295 55.82988324438538 0.1464955374566826 55.493835943629584 0.1895517632991149
8296 55.86138624373109 0.1464972181868374 55.52533541991639 0.1895536056278627
8297 55.704671311462455 0.14649890540076546 55.368616942163584 0.18955546389810515
8298 55.778240917593514 0.14650058050763476 55.442183038444924 0.18955729864095572
8299 55.571513225232735 0.14650226636683286 55.235451800526796 0.18955915833911133
8300 55.71194558289976 0.14650393486573257 55.37588066470647 0.18956098332755125
8301 55.4256553427876 0.14650562076603843 55.08958687466978 0.1895628473517904
8302 55.67293477216431 0.14650728102560323 55.336862832095015 0.1895646590436924
8303 55.26105515834156 0.146508969196406 54.92497965708348 0.1895665320616726
8304 55.68067984478607 0.1465106185093114 55.34460090164451 0.18956832463225073
8305 55.071496435099625 0.14651231257108896 54.735413908265265 0.1895702142632668
8306 55.77423603736774 0.14651394642995913 55.43815011287077 0.18957197806701107
8307 54.856713930962975 0.14651565234232067 54.5206243817249 0.18957389689575174
8308 56.037283125543745 0.14651726320168965 55.701190246508965 0.1895756158330945
8309 54.64497062415458 0.14651899089699447 54.30887404837723 0.189577584880361
8310 56.6616488906133 0.1465205660324754 56.32554909273877 0.18957923184205377
8311 54.56688504267717 0.14652233226196623 54.23078142380713 0.1895812866080762
8312 58.1177396406945 0.14652385003616175 57.78163297513249 0.18958281552585454
8313 55.0868385240433 0.1465256833753324 54.75072782405918 0.1895850166087874
8314 61.632388696079325 0.14652710668324231 61.296275240907164 0.18958634848891595
8315 57.71858018980531 0.14652905640697256 57.38246233300967 0.18958880038866363
8316 70.5750127855761 0.14653032113623052 70.2388926657602 0.1895897986796833
8317 67.23170497653801 0.1465324730431719 66.89557982023773 0.1895926832571196
8318 94.57410801095561 0.14653346786191263 94.2379814325261 0.1895931105676065
8319 98.42534321257625 0.14653597240179528 98.08921049386323 0.1895967463112308
8320 161.8098843719732 0.14653650433016038 161.47375167740213 0.18959619024091362
8321 196.39777482311703 0.1465396250318291 196.06163406440928 0.18960113367592724
8322 354.27649435784275 0.14653936642704402 353.940356100305 0.18959889111074338
8323 491.12491733993113 0.14654355257433863 490.7887677003166 0.18960608704020004
8324 890.865968980673 0.14654198894743994 890.5298259471344 0.18960104459114216
8325 1288.5446917484835 0.14654792299023667 1288.20853190768 0.18961191781328235
8326 2170.555043236704 0.14654444973227487 2170.218896049031 0.18960273794071486
8327 2830.6668445913792 0.14655274915147495 2830.3306732806222 0.18961856160577809
8328 3894.0825443472313 0.14654744253569083 3893.7463915981443 0.1896053065511259
8329 3450.2752080489463 0.14655713663994976 3449.9390268059915 0.18962410631517068
8330 3118.5066332886763 0.14655250340513873 3118.1704687507367 0.18961203453457395
8331 827.6265220122925 0.14655906713171443 827.2903381398359 0.18962480532488762
8332 722.8001953881293 0.14655930109765367 722.4640129598436 0.18962312718807578
8333 571.6098786681156 0.14655858230455518 571.2736984637463 0.18962162206466093
8334 1390.5719688099741 0.14656363294015967 1390.2357739989873 0.18963117804681895
8335 2163.2749352270353 0.1465587763162804 2162.9387550896163 0.18962136110265002
8336 657.5657622023995 0.14656258196236663 657.2295694036657 0.18963021677143616
8337 1317.813768191107 0.14656047385612386 1317.4775816063873 0.1896261108635496
8338 390.42407125270023 0.1465577349943856 390.0878904066658 0.18962311104006913
8339 1385.340530724795 0.14655966008355756 1385.0043427340077 0.18962833070362928
8340 1433.1456809711449 0.1465533824402739 1432.8095091382118 0.18961845049282697
8341 429.20576364994446 0.146553425890205 428.86958841886155 0.1896218051926796
8342 1340.3324221753726 0.14655010823981562 1339.9962542970995 0.1896177700332655
8343 507.5337102457354 0.14654441914596236 507.19755484379425 0.18961098279515853
8344 1312.5090905594657 0.14654397357175902 1312.1729330988333 0.1896134870606388
8345 936.9606733084855 0.1465368135078994 936.6245327203111 0.18960377466661596
8346 330.436909827031 0.14653355993724612 330.1007741205405 0.18960214655322014
8347 1209.7715850761956 0.14652988317628135 1209.4354561814982 0.18959901152101702
8348 496.9911617512246 0.14652244311016202 496.6550494310726 0.18958987704186409
8349 949.3287970498263 0.14652024963190305 948.9926867416497 0.18959005854482996
8350 585.0812981910908 0.1465135094638386 584.7452027380928 0.1895819435342114
8351 287.8905035956935 0.14650826886299234 287.5544183948461 0.18957693198439582
8352 953.1413433607682 0.14650489461978594 952.8052636075959 0.1895748585526884
8353 333.37747012649817 0.14649751494481977 333.04140678295045 0.18956582860286675
8354 558.2305957982795 0.14649440669743669 557.894537155814 0.18956423576811884
8355 384.3720800776602 0.1464891407249102 384.0360322419985 0.18955869493679153
8356 239.0195707775525 0.14648357661428488 238.68353468034772 0.1895525205905061
8357 625.7755746228315 0.1464809517398558 625.4395423057227 0.18955136536897374
8358 169.79302859972333 0.1464750784354456 169.4570091743336 0.18954434695426783
8359 305.9514160683459 0.14647201545302485 305.6154020967936 0.18954195609925822
8360 267.62232489316955 0.14646869493121925 267.2863170788988 0.1895391193395433
8361 169.31667462511226 0.14646417114449164 168.98067674442137 0.18953370954640986
8362 348.04583460356304 0.14646257636995683 347.70983867202557 0.18953335516749617
8363 87.04598851691992 0.1464589073820852 86.71000044428578 0.18952916525204777
8364 180.96045093797986 0.14645668822181032 180.62446723224278 0.18952701751528434
8365 182.07641505567926 0.14645532042051243 181.7404332391385 0.18952649612025488
8366 107.96918986746016 0.14645258433111663 107.6332143112781 0.18952297185095537
8367 178.36396108418398 0.14645216613432702 178.02798549446914 0.1895234235805148
8368 64.44134305123403 0.14645077353447405 64.10537025243681 0.18952202526274015
8369 122.89069933654376 0.14644985599565724 122.554728612691 0.189520867857118
8370 119.25483046683927 0.14645020208268453 118.91885813532515 0.18952212943142832
8371 72.83664497123446 0.1464494236217915 72.50067472513594 0.1895208224767418
8372 98.89532188189784 0.14645017755032774 98.55934959984701 0.1895221045005062
8373 62.33314786895635 0.146450750545979 61.99717411656178 0.18952300184858847
8374 93.79196209323933 0.14645121748766432 93.45598773719692 0.18952313855474287
8375 80.22458900628723 0.1464529110095962 79.88861044204593 0.1895256532317175
8376 59.64652301138845 0.1464538510358505 59.310542820163064 0.18952634018953496
8377 69.34998012902616 0.14645560911394523 69.01399614356642 0.18952837634580205
8378 61.6443900960318 0.1464576506715453 61.3084015435599 0.18953090180035337
8379 78.149800630336 0.14645929973555924 77.81380907295555 0.18953225764489298
8380 60.38588878614831 0.14646192548844608 60.04989131508728 0.1895355455725785
8381 58.31387981718033 0.1464641418178632 57.97787794385853 0.18953773150393266
8382 60.62278618267034 0.14646663507313487 60.28677919922533 0.1895403483718807
8383 60.143906063589824 0.14646962151254303 59.80789258435249 0.18954385772479185
8384 70.2958607620219 0.14647211853203385 69.95984248878608 0.18954615470379543
8385 53.085461375130826 0.1464752896464697 52.74943626066407 0.1895498248202912
8386 62.049160299474735 0.1464783082139803 61.713129025149485 0.1895529661112751
8387 59.02819310182495 0.14648124878698437 58.69215590115219 0.18955595188577404
8388 60.44363427594013 0.14648472530736645 60.107589630556774 0.1895599200759884
8389 67.48020884010889 0.14648772123236273 67.14415829827875 0.18956282059777718
8390 53.187046580799425 0.1464911196357585 52.85098888190176 0.18956657926190212
8391 67.36047574264425 0.14649452640215602 67.02441101748413 0.1895701987579723
8392 59.89335775834738 0.14649765840572024 59.5572867515096 0.18957334843205922
8393 63.65171460820033 0.14650127589067252 63.31563593840967 0.18957739389998643
8394 67.55668713808637 0.14650447302605207 67.22060207699533 0.18958058806498929
8395 57.2259136090031 0.14650786716061254 56.889821504079286 0.18958423776320188
8396 72.2133162858715 0.14651135280147926 71.87721695430152 0.18958797876850056
8397 61.896530593675315 0.14651448662726227 61.560424974107285 0.18959113294077312
8398 68.51487056260964 0.14651801664581707 68.17875752517254 0.18959502079129306
8399 68.72455250362552 0.14652120693716914 68.38843301660577 0.18959828008258364
8400 62.69178755689251 0.14652446034800207 62.3556613778252 0.18960171871930234
8401 75.33360973731577 0.14652783531012445 74.99747654037277 0.18960536163287164
8402 64.4294539019426 0.1465308611336067 64.09331461469007 0.1896084261189049
8403 72.94454580752269 0.14653418715246141 72.60839957199367 0.18961204837655982
8404 69.7824015803963 0.14653725555217592 69.44624908797407 0.1896152368700499
8405 67.75001155991234 0.14654031197743858 67.4138528107005 0.18961843723439836
8406 76.2458624169276 0.14654348789812416 75.909697051792 0.18962187723746557
8407 66.90310952037026 0.14654636149114053 66.56693834553462 0.18962481334449574
8408 75.42165655250918 0.14654944850433158 75.08547895449485 0.18962814951000656
8409 70.19204103074743 0.14655235213428155 69.8558574722975 0.18963120631565095
8410 71.23132473545532 0.14655520972244063 70.8951353375409 0.18963418819197972
8411 75.2074594305484 0.1465581701989099 74.87126385865345 0.18963740169603235
8412 68.78701858762084 0.14656089358748467 68.45081748278632 0.18964021124701744
8413 75.50425140070449 0.14656376019402076 75.16804434535007 0.18964329516039527
8414 69.9255407126522 0.14656650706241103 69.58932799079211 0.1896462147976565
8415 72.66875560265163 0.14656919835334684 72.33253737867474 0.18964902562353314
8416 72.95805429295491 0.14657197340153322 72.62183027836143 0.18965204119195167
8417 69.77342971198718 0.14657457713343294 69.43720038272907 0.18965475212466526
8418 73.68808182004616 0.14657727125779513 73.35184690404347 0.1896576447448949
8419 69.22702594981497 0.14657989718577014 68.89078559876249 0.18966045386670521
8420 72.22873735547724 0.14658246871567487 71.89249173745844 0.1896631493031198
8421 70.34956261156103 0.14658510804953934 70.01331148583571 0.18966601767577043
8422 69.79839247212702 0.1465876309453306 69.46213617586912 0.1896686653125618
8423 70.90323131782085 0.14659020687395152 70.56696968079441 0.18967143015248542
8424 68.3421029365062 0.1465927533970594 68.00583601875418 0.1896741643549513
8425 70.46678535953264 0.14659524940179508 70.13051331699722 0.18967679313360747
8426 68.00507737490462 0.1465978027541578 67.66880000651268 0.18967956563777408
8427 68.95980166907376 0.14660027920216864 68.62351920895657 0.18968218091501649
8428 68.02548306361611 0.14660278509251554 67.68919540684949 0.1896848716740993
8429 67.37759331567376 0.14660528790940186 67.04130046451408 0.1896875632502953
8430 68.07713401993999 0.14660774407066535 67.7408361134474 0.18969016242192882
8431 66.2097696022113 0.14661025199613112 65.87346646899114 0.1896928812240155
8432 67.48609675337555 0.14661270729705425 67.14978855955317 0.18969548652532245
8433 65.63919504373348 0.14661517972628066 65.30288172148279 0.18969814252440179
8434 66.3306743185867 0.146617663189767 65.99435584116516 0.18970081423177093
8435 65.70153016888838 0.146620103770582 65.36520665773672 0.189703407381076
8436 64.96086681079632 0.14662259248851855 64.62453811818612 0.18970610012168235
8437 65.70203269285282 0.14662504067389223 65.3656989452498 0.18970870692911806
8438 63.975563467079425 0.14662750170710542 63.63922461427601 0.1897113510963095
8439 65.1651743665589 0.1466299771154469 64.82883037579697 0.1897140136464782
8440 63.77239450908752 0.1466324146581064 63.43604548300227 0.189716611427142
8441 64.06299378847211 0.14663489580303546 63.72663960164532 0.1897192910237621
8442 63.94728745517008 0.1466373414726834 63.6109282120904 0.18972190160699068
8443 62.96339894671449 0.14663980025630566 62.627034603335915 0.18972454312227427
8444 63.897092608953635 0.14664226925158294 63.56072314162196 0.18972719808008207
8445 62.45808122612848 0.1466447075101284 62.12170671656772 0.18972980205062714
8446 63.27374147241296 0.14664718219718725 62.93736181929926 0.18973247091650763
8447 62.49835718382061 0.14664962431591044 62.16197247733808 0.18973508216661417
8448 62.35733513359159 0.14665208065335578 62.02094533211693 0.18973772082130883
8449 62.64347932130794 0.1466545396128477 62.3070844171004 0.1897403645946977
8450 61.69790465679839 0.14665697617175463 61.36150471015478 0.18974297047185523
8451 62.44290612624097 0.14665943933872533 62.10650106218317 0.18974562471907497
8452 61.494531113208325 0.14666187364248479 61.158121008953934 0.1897482306119033
8453 61.8737686135389 0.1466643213768193 61.53735343172809 0.18975086043398726
8454 61.568241028262506 0.14666676465527914 61.231820776364124 0.18975348724310068
8455 61.271384131847974 0.1466691931167725 60.93495885132242 0.18975608740878364
8456 61.567648561251225 0.14667163764969937 61.23121820284746 0.18975872075407182
8457 60.89743451379561 0.14667405847243123 60.56099914094708 0.18976131437609814
8458 61.31648040331585 0.14667648944090045 60.98003998634295 0.18976392753199603
8459 60.78033039851349 0.14667891189815907 60.44388495459909 0.18976653201624455
8460 60.91362840109721 0.14668132463187714 60.5771779581224 0.18976911834293989
8461 60.75403707900544 0.1466837447528892 60.417581608806486 0.18977172544606802
8462 60.52996925473142 0.14668614650290546 60.19350880756633 0.18977430066217735
8463 60.65549264405996 0.14668855388329963 60.31902719958455 0.1897768905921042
8464 60.26682878858155 0.14669095182454817 59.93035836776533 0.18977946899167222
8465 60.44997452594648 0.14669334217561503 60.11349914898518 0.18978203478568556
8466 60.10887946065575 0.14669573456313914 59.772399113629476 0.18978461246313447
8467 60.17728415225977 0.14669811241067807 59.840798875339644 0.1897871645094562
8468 59.98960193180835 0.14670049215268163 59.65311171250953 0.1897897271461419
8469 59.894695067466856 0.1467028629958625 59.5581999273383 0.18979227713269953
8470 59.86494681214307 0.14670522663641455 59.52844676743852 0.18979481806813564
8471 59.63853735530044 0.14670758995691022 59.30203240027999 0.18979736506354336
8472 59.70571340117979 0.14670994060292392 59.36920356957705 0.1897998909998158
8473 59.42402425295961 0.14671229147291284 59.08750953663187 0.18980242485482282
8474 59.49603685954186 0.1467146336877121 59.15951728038084 0.18980494547330204
8475 59.259709860421964 0.14671696925071429 58.92318543118414 0.18980745998711732
8476 59.24146283623624 0.14671930342203407 58.904933556325624 0.18980997648858028
8477 59.128099088145404 0.14672162586955942 58.79156498665516 0.1898124756206821
8478 58.971755215301805 0.14672394849938636 58.63521628572635 0.18981498107606512
8479 58.986124736984614 0.14672626188191926 58.64958100230122 0.18981747280147948
8480 58.73291328023021 0.1467285702869177 58.39636474850294 0.18981996144035188
8481 58.79548595697969 0.1467308758825251 58.458932632592756 0.1898224485044079
8482 58.550651932046826 0.1467331712527971 58.21409383880499 0.18982492198903322
8483 58.551009341635655 0.14673546682553623 58.214446474644 0.18982740016611485
8484 58.40771421275128 0.1467377526123193 58.07114659541574 0.18982986472322344
8485 58.2876264522378 0.1467400356101551 57.95105408775306 0.18983232887458534
8486 58.26082748056653 0.14674231383587877 57.92425037852867 0.18983478820198482
8487 58.05087361889921 0.14674458438186908 57.714291796395194 0.18983723812214678
8488 58.07497486140363 0.14674685412725091 57.73838831691218 0.18983969036420312
8489 57.86018840437017 0.14674911472891974 57.52359715927517 0.18984213036607825
8490 57.84909498645566 0.14675137390873866 57.512499041127775 0.18984457141915154
8491 57.70089430673996 0.14675362683502247 57.36429367450791 0.18984700539702518
8492 57.61106168164438 0.14675587478053334 57.274456373051294 0.18984943381255684
8493 57.54228897469684 0.1467581202160047 57.205678992727094 0.1898518617537367
8494 57.39019099636551 0.1467603583136558 57.05357635811366 0.1898542799381943
8495 57.36324350517706 0.14676259493609892 57.026624211181165 0.1898566990597931
8496 57.197404419619005 0.14676482512093197 56.86078048411803 0.1898591103800406
8497 57.164256020224826 0.14676705198489737 56.827627449504995 0.18986151873493698
8498 57.02475384172109 0.14676927504097928 56.688120642384575 0.18986392429553925
8499 56.95904177415776 0.14677149263745307 56.622403958774235 0.18986632274607254
8500 56.8578293970623 0.1467737079869599 56.521186968009914 0.18986872106542413
8501 56.76032430583012 0.14677591765511222 56.423677276107014 0.18987111206799162
8502 56.68800499116365 0.14677812447969157 56.351353365374024 0.18987350130994318
8503 56.57299062535175 0.14678032713150788 56.236334411809324 0.1898758864109202
8504 56.51452831053226 0.14678252543030731 56.17786751866265 0.1898782664393032
8505 56.39585247353824 0.14678472097382034 56.05918710738294 0.1898806451814848
8506 56.33962427481508 0.14678691156237716 56.002954345741465 0.18988301751123352
8507 56.22684842489168 0.1467890994078513 55.890173937008726 0.1898853884750978
8508 56.164782988568106 0.1467912831105513 55.82810395081507 0.18988775464248145
8509 56.06519826946649 0.1467934630239655 55.728514689285774 0.18989011715675366
8510 55.99081430450376 0.14679564001708148 55.6541261870849 0.1898924774017778
8511 55.9096298504308 0.14679781243142545 55.57293720583091 0.18989483216846342
8512 55.819735023151594 0.14679998232838845 55.48303785522851 0.1898971855946981
8513 55.756964911051455 0.1468021479389826 55.42026322922468 0.1898995338877876
8514 55.6551815273751 0.14680431038014075 55.31847533736484 0.1899018796301201
8515 55.60338594539493 0.14680646955664017 55.26667525371878 0.18990422211951366
8516 55.500112647747336 0.1468086246521007 55.163397462861305 0.18990656023392596
8517 55.4470996949459 0.14681077725020117 55.11038002110709 0.18990889658860263
8518 55.35429969028781 0.14681292550261524 55.01757553686352 0.18991122792167986
8519 55.28985979121424 0.1468150711671981 54.953131162664356 0.18991355738269017
8520 55.21426605671756 0.1468172130516027 54.87753296090658 0.18991588275937923
8521 55.13576174459358 0.14681935164335083 54.799024187982575 0.18991820496765102
8522 55.07559197661929 0.14682148728617464 54.73884996477248 0.18992052456064187
8523 54.98834041388798 0.14682361903575247 54.651593954988854 0.18992283986338163
8524 54.935630551923445 0.14682574825073597 54.59887965042059 0.18992515325211945
8525 54.848491232276025 0.1468278735679025 54.51173589636805 0.1899274623400707
8526 54.79463017105324 0.14682999614286463 54.457870405852496 0.1899297690578867
8527 54.71454275349665 0.14683211531744397 54.377778565788354 0.18993207239085458
8528 54.65472352394921 0.14683423125844206 54.31795492029948 0.1899343723912846
8529 54.58389417423405 0.1468363443256934 54.24712115996716 0.18993666994119476
8530 54.51802377034404 0.14683845386883737 54.181246352860214 0.189938963614985
8531 54.454728124945234 0.14684056071167903 54.11794630916638 0.1899412550671756
8532 54.3854116095703 0.14684266414836636 54.04862540252228 0.18994354289965176
8533 54.326624544563174 0.14684476469816404 53.98983395182204 0.18994582804296456
8534 54.25657221722262 0.14684686219955376 53.9197772447493 0.18994811027376793
8535 54.20002049158613 0.14684895655103195 53.86322114581451 0.18995038922059315
8536 54.13079159960343 0.1468510481325827 53.793987885691685 0.18995266577916164
8537 54.07535069055959 0.1468531365021123 53.73854261517856 0.1899549388789218
8538 54.00766172198756 0.14685522212270566 53.67084929028179 0.18995720958307138
8539 53.95263626684479 0.1468573047207026 53.61581948495526 0.18995947716882744
8540 53.8871847190752 0.14685938440578078 53.55036359270058 0.18996174196884558
8541 53.831657336455976 0.14686146134411668 53.49483187093767 0.1899640041741918
8542 53.76941456372421 0.14686353523034906 53.43258476525238 0.1899662632414784
8543 53.71235211926481 0.14686560652897054 53.37551799272248 0.18996852001335698
8544 53.65411920885725 0.14686767481352073 53.317280760402966 0.18997077364076423
8545 53.59501100754376 0.14686974047849677 53.25816824217183 0.1899730248934409
8546 53.540777221645854 0.1468718033330746 53.20393014498701 0.1899752733257676
8547 53.48011150456698 0.1468738634304908 53.14326012204905 0.18997751908743482
8548 53.42885922045026 0.14687592095266752 53.092003537072934 0.18997976242466388
8549 53.367982112862975 0.14687797562375637 53.03112213437007 0.18998200286914652
8550 53.318128465511585 0.14688002785313392 52.98126419656149 0.18998424109695866
8551 53.2585889850582 0.14688207727228467 52.921720431322676 0.189986476463243
8552 53.208727732856076 0.14688412424511432 52.871854899051606 0.18998870955935646
8553 53.151582887004736 0.14688616856345396 52.81470577839902 0.18999094004226044
8554 53.10101897841588 0.1468882103579334 52.76413759999289 0.18999316806505231
8555 53.0465281252197 0.14689024967528017 52.70964248178359 0.18999539376082886
8556 52.99532787395585 0.14689228641782143 52.658437970676104 0.1899976168619224
8557 52.94313024194737 0.14689432079563217 52.60623608335807 0.189999837793672
8558 52.891776935506485 0.14689635263274747 52.55487852671033 0.19000205616340798
8559 52.84132151515481 0.14689838212937395 52.5044188606755 0.19000427234993508
8560 52.79028529498008 0.14690040919222466 52.45337839963931 0.19000648614854398
8561 52.74118929516677 0.14690243389129864 52.40427816361578 0.19000869765969586
8562 52.69068637859757 0.146904456278209 52.35377101533573 0.19001090698362927
8563 52.64283753125211 0.14690647629287432 52.30591794101087 0.19001311394837034
8564 52.59285587417463 0.14690849407687498 52.25593206125219 0.19001531884556952
8565 52.546288314693875 0.14691050953287824 52.20936028374228 0.19001752141871753
8566 52.4967670263458 0.14691252278319228 52.15983478163154 0.19001972193107328
8567 52.45147222230879 0.14691453379685782 52.114535768261845 0.19002192025007936
8568 52.40246025751289 0.14691654259706086 52.065519598466594 0.19002411644923842
8569 52.358285624659516 0.1469185492634247 52.02134076478517 0.1900263106109146
8570 52.309972784920326 0.1469205537155165 51.973023728598456 0.1900285026063555
8571 52.26665798641604 0.14692255611162827 51.92970473763107 0.1900306926733493
8572 52.21928606161223 0.14692455632683482 51.88232862469104 0.19003288059435028
8573 52.17658236258688 0.14692655452455106 51.8396207414421 0.1900350666202324
8574 52.13032060090549 0.14692855060967183 51.79335479970678 0.1900372505890389
8575 52.08809835971416 0.14693054468790853 51.751128382383904 0.19003943264234133
8576 52.04296985008811 0.14693253673650594 51.70599570059482 0.19004161275678585
8577 52.00124948883007 0.1469345267858022 51.66427117111431 0.19004379092996526
8578 51.957143322559645 0.14693651487828688 51.62016084041784 0.19004596726352113
8579 51.91604676505701 0.14693850099689573 51.57906012239481 0.19004814166530595
8580 51.872791517467846 0.14694048520733108 51.53580071798019 0.19005031428032632
8581 51.83245820652047 0.1469424674931671 51.49546325400738 0.19005248501992228
8582 51.78990282193925 0.14694444789732453 51.45290372005857 0.19005465398335095
8583 51.75042375485352 0.14694642644134145 51.413420507254756 0.19005682115742448
8584 51.70848104604349 0.1469484031212488 51.371473656372586 0.19005898654964884
8585 51.669881226890695 0.14695037800557964 51.3328696986465 0.19006115023862222
8586 51.62852058481597 0.14695235104898316 51.29150492161463 0.1900633121523624
8587 51.590786999414185 0.14695432234970332 51.253767204638734 0.19006547242574975
8588 51.54999261686246 0.14695629184602998 51.21296869405834 0.1900676309580934
8589 51.5131226004088 0.14695825963795953 51.176094552887015 0.1900697878838218
8590 51.472845891624175 0.14696022567379835 51.135813722823045 0.19007194312733097
8591 51.43688845138211 0.1469621900343762 51.0998521645685 0.19007409677923037
8592 51.39701683569631 0.14696415269093477 51.05997643418843 0.19007624881694749
8593 51.362092570439074 0.1469661137014716 51.02504805746051 0.19007839927709122
8594 51.32244016254942 0.14696807305478002 50.985391541311664 0.19008054818297562
8595 51.28874274615222 0.14697003079919177 50.95169001981397 0.1900826955390584
8596 51.24905295532018 0.14697198692222455 50.91199612701572 0.1900848413822351
8597 51.21684709645273 0.14697394148458728 50.87978616924554 0.19008698572259913
8598 51.17678962297595 0.1469758944497293 50.83972459995387 0.19008912857235083
8599 51.146423407433524 0.1469778459122359 50.80935429153956 0.19009126998172624
8600 51.105569001497685 0.14697979579274154 50.76849579579434 0.19009340991060691
8601 51.07751498788575 0.14698174423505966 50.7404376951822 0.19009554846848634
8602 51.03527614834007 0.14698369110493817 50.69819477168264 0.19009768555249212
8603 51.01021103522087 0.14698563660511219 50.673125577281404 0.19009982133435593
8604 50.96573976914081 0.1469875805376567 50.62865023295249 0.19010195565066554
8605 50.94467224772716 0.1469895231740649 50.6075786358221 0.1901040887309968
8606 50.896702607577026 0.1469914642396462 50.55960492298274 0.19010622035463623
8607 50.881166626144754 0.14699340409337086 50.54406487124108 0.1901083508102979
8608 50.82777752031588 0.14699534235703537 50.49067169814783 0.19011047981100768
8609 50.820125476482616 0.14699727951429442 50.48301558924431 0.19011260772400956
8610 50.75837653983226 0.1469992150332691 50.42126259063512 0.19011473416387314
8611 50.76223604142328 0.1470011495880984 50.42511803221174 0.19011685962343705
8612 50.6875929484201 0.1470030824087181 50.35047088245647 0.1901189835549127
8613 50.70859690618386 0.14700501446669864 50.37147078505754 0.19012110665962095
8614 50.614004801209276 0.14700694461967073 50.27687462846677 0.19012322812283705
8615 50.66097918399118 0.14700887430409493 50.32384496070277 0.19012534898431413
8616 50.535348428572476 0.14701080179637901 50.198210158774174 0.19012746800192282
8617 50.62226718476761 0.1470127292589662 50.28512486875663 0.19012958675200517
8618 50.4479761397788 0.14701465405967695 50.11082978239977 0.1901317033193563
8619 50.597208971693185 0.14701657949906824 50.260058572070754 0.1901338201233668
8620 50.34595476171597 0.14701850151531237 50.008800326009805 0.19013593419085806
8621 50.59371363427678 0.147020425208608 50.25655515979727 0.19013804927089656
8622 50.219569159664005 0.14702234424440958 49.88240665470608 0.19014016071350978
8623 50.62513787843028 0.14702426660076762 50.28797133744121 0.19014227438830147
8624 50.05285819485714 0.14702618228718886 49.71568762961623 0.19014438295371772
8625 50.714420550897096 0.1470281039393311 50.3772459512512 0.19014649570656603
8626 49.81964747007591 0.14703001561478027 49.48246885353459 0.19014860092653538
8627 50.90181498403742 0.14703193757658697 50.56463233293872 0.1901507135221151
8628 49.47749231156717 0.14703384407991296 49.14030565292762 0.1901528145596318
8629 51.26001279577083 0.14703576802059423 50.92282209950319 0.19015492824703645
8630 48.95958991026185 0.14703766733003185 48.62239521930174 0.1901570236300794
8631 51.925491739392555 0.14703959605601416 51.588293002836544 0.19015914050000263
8632 48.16817894310973 0.14704148465355657 47.830976230802776 0.1901612276533948
8633 53.16824943678052 0.14704342296410092 52.831042662542735 0.19016335127368503
8634 46.986472233780226 0.14704529470768357 46.6492615133825 0.19016542569004366
8635 55.559618002178304 0.147047250929813 55.222403188998705 0.1901675622497816
8636 45.374072284044104 0.1470490950393085 45.03685357299034 0.19016961601445798
8637 60.40913854171447 0.14705108381099932 60.07191568149422 0.19017177640925248
8638 43.773935470282055 0.14705288125793467 43.43670879344895 0.19017379557516736
8639 70.98472999508837 0.14705492863074418 70.64749906719756 0.19017599926007975
8640 44.60446283557197 0.14705664567819626 44.26722823067586 0.19017795921790973
8641 96.11600386562623 0.1470587985669089 95.77876482563603 0.19018024142329246
8642 57.401945472399596 0.1470603753891911 57.064702998014404 0.19018209899600497
8643 161.21114302194758 0.1470627191289589 160.87389577848734 0.19018452433128538
8644 115.76674374207904 0.14706405083390275 115.42949348564943 0.1901862055957088
8645 341.789846876716 0.14706674097937314 341.45259124272263 0.19018889301398864
8646 328.4882338941903 0.14706765165893804 328.15097596131324 0.19019028121811152
8647 854.4115419398323 0.1470709637631525 854.0742775336222 0.19019344244706612
8648 990.966281913286 0.14707120116765124 990.6290163099711 0.19019440214722863
8649 2181.624233576863 0.14707555510416537 2181.2869596739115 0.19019834784744286
8650 2488.5550745055784 0.14707496052386057 2488.217800591235 0.19019895381960053
8651 4408.574042975526 0.14708060461479106 4408.236758622033 0.1902037488778678
8652 3469.1072680243947 0.14707987801548453 3468.7699830502174 0.1902050961617189
8653 4353.344811180819 0.14708540369909093 4353.007516709476 0.19020906764472903
8654 1024.3962180841675 0.14708689321422277 1024.0589174910156 0.1902136999375613
8655 960.3830742050616 0.14708841362922845 960.0457728075627 0.1902129838696543
8656 1251.6418801458858 0.14709326200614412 1251.304565767009 0.19022111687061508
8657 557.4062750123379 0.14709022226709242 557.0689683847569 0.19021640531384085
8658 3205.7676256305795 0.14709511203239867 3205.4303076028273 0.1902229157199812
8659 131.77707884100315 0.1470927175385619 131.439764932627 0.19022119083756378
8660 1049.1392796766895 0.14709224078540017 1048.8019678053056 0.19021963059848265
8661 1563.4498582645954 0.14709386836778057 1563.1125403062608 0.19022408996670553
8662 399.6504509189501 0.14708776767070686 399.3131474572354 0.1902156940440007
8663 2445.049914463974 0.14708969699160432 2444.712604756719 0.19022001026301655
8664 175.66147191975148 0.14708442632472907 175.32417326985143 0.1902142235753219
8665 502.04750124657255 0.1470807267661355 501.7102103301418 0.19021018966456849
8666 1959.7615576142912 0.14707951707896683 1959.4242671353034 0.19021096190895187
8667 300.3290623389949 0.14707134702890812 299.9917901734972 0.1902008184688523
8668 1393.9996616235082 0.14706985698993938 1393.662390397837 0.19020136868124285
8669 692.5922917404555 0.14706353310355305 692.2550338387907 0.1901943685612313
8670 173.8865967606605 0.14705724294304537 173.54935158671051 0.19018793100693296
8671 1675.3979763755506 0.1470542317605325 1675.0607358546897 0.19018628910053906
8672 268.2236033389199 0.14704583931677598 267.88638102674963 0.19017647285344896
8673 505.945174770962 0.14704186100016095 505.60795897245464 0.1901739375072046
8674 994.7435037440124 0.1470359670550191 994.4063002252208 0.1901675517366413
8675 75.0054072071791 0.1470290134977908 74.66821762421725 0.19016056946407317
8676 907.1352022454313 0.14702519640007 906.7980194335537 0.19015761547752497
8677 339.8452741975716 0.14701831940299456 339.50810594697884 0.19014993118973977
8678 132.02764219657945 0.1470135166252248 131.69048261536207 0.19014606459213573
8679 817.9305946048315 0.1470089226587674 817.5934445097014 0.1901411724713889
8680 62.72383126636651 0.1470032366182992 62.38669235189252 0.19013567785569194
8681 312.82460352233716 0.1469995719760612 312.48747151496474 0.19013243539638755
8682 371.9635633516625 0.146995152115005 371.62644043695457 0.19012776259295866
8683 59.79229051547159 0.14699112167774175 59.45517505365601 0.19012434013783872
8684 441.9522475353015 0.1469881851880403 441.6151381305796 0.19012121953387867
8685 86.17861157342207 0.14698485389413124 85.84150839085659 0.1901183286713573
8686 82.98696205474566 0.14698216445376186 82.6498641621474 0.1901157281445121
8687 295.51665713598817 0.14698034193504725 295.1795627305237 0.19011406352945687
8688 52.70215723314383 0.14697806951367567 52.365066954364934 0.19011220926521527
8689 175.46374250502782 0.14697687572872833 175.12665472575745 0.19011090354163718
8690 110.42987335941258 0.14697610632995067 110.09278650318164 0.190110749900995
8691 44.581549313502364 0.14697493296214797 44.24446490604647 0.19010947449375298
8692 181.57388707333246 0.14697538083384987 181.23680135848687 0.19011033401172658
8693 48.66050118832295 0.1469751657489394 48.32341560168131 0.19011042089269165
8694 70.27271566546729 0.1469756402141697 69.93562916268213 0.19011086257099608
8695 112.51705794072464 0.14697705854695922 112.1799679338254 0.19011294835227815
8696 46.81635687436005 0.14697755641751678 46.479266030468615 0.19011328747392145
8697 100.9984812488083 0.14697972754875302 100.66138553816847 0.19011598309107886
8698 51.13097131176184 0.14698134065269722 50.79387215687485 0.19011781423430144
8699 47.31978201822566 0.14698323748397532 46.982679007113454 0.19011977362822968
8700 97.55334461627817 0.1469861919337251 97.21623509345869 0.19012333088574876
8701 47.271695967839214 0.14698816729730635 46.93458261122378 0.19012518931812278
8702 63.57001222257572 0.14699145751043854 63.2328917592358 0.1901290058294827
8703 60.830125445449404 0.1469944012389699 60.49299893762685 0.19013210658358054
8704 44.632987721428854 0.14699735558069177 44.2958551469996 0.19013521884856344
8705 80.34569064562169 0.14700118103572787 80.00854995180863 0.19013951277732494
8706 48.85641868664118 0.1470042532713299 48.51927186720723 0.19014256616262368
8707 50.85170279302686 0.14700813182424136 50.514547760531904 0.19014690067070825
8708 71.38522142340504 0.14701187146454084 71.04805878736757 0.19015076457292995
8709 44.19695539657737 0.1470154883250783 43.859785295020544 0.1901546132317491
8710 69.22613193203277 0.14701965236094225 68.88895318299775 0.19015909667407865
8711 55.50303255428436 0.14702339163389325 55.165846232256584 0.19016293039387963
8712 48.017279610331364 0.14702745112827134 47.6800848177105 0.19016734149259093
8713 77.58432954794445 0.14703152934817545 77.24712647737019 0.19017154122609467
8714 46.86806894454662 0.14703544246236983 46.53085777844057 0.19017572364368399
8715 64.39818758881408 0.14703958267507838 64.06096794464386 0.19018006149513533
8716 64.63563722263856 0.14704359891139435 64.29840935523018 0.19018426849698578
8717 49.50320175742837 0.14704756903773367 49.16596570346498 0.19018848492566334
8718 78.36650563589909 0.14705166041802148 78.02926125573114 0.19019271974992608
8719 53.536678735112574 0.14705558906883315 53.1994262279098 0.1901969181339406
8720 62.90468500861362 0.14705951596410424 62.56742452154823 0.1902009711012836
8721 72.00153843711725 0.14706352472387493 71.66426967979821 0.19020523259516856
8722 53.604241728853594 0.14706727413678536 53.26696530750959 0.19020914720721896
8723 75.62634898918978 0.1470711973819138 75.28906454225931 0.19021324954854207
8724 61.61291477898429 0.14707497286177923 61.275622536914874 0.19021726920763352
8725 62.44024626695468 0.14707863167998136 62.10294659998093 0.19022103529376852
8726 75.4603448831614 0.1470824649542537 75.1230372736936 0.19022514451354136
8727 58.62088140246648 0.147085965284092 58.28356667099109 0.19022876619129822
8728 71.75870217737328 0.14708964714663364 71.42137986846161 0.19023266176503348
8729 67.93782388944369 0.1470931978372976 67.60049427034217 0.1902364212642315
8730 62.096799733122005 0.14709661049829095 61.75946316125759 0.19023996136612467
8731 75.22360500130583 0.1471001983746756 74.88626098731406 0.1902438156170983
8732 62.66183545126797 0.14710348457781097 62.32448474907355 0.19024721761660712
8733 68.13461427062646 0.1471069235328267 67.79725645591373 0.19025089117990007
8734 70.95112495629105 0.14711025534477865 70.61376029771279 0.19025440323347814
8735 61.72669783002962 0.1471134802786073 61.38932655626345 0.1902577934875684
8736 72.68071326813183 0.1471168300287085 72.34333505662939 0.19026138147373808
8737 64.70797534380985 0.1471199684256658 64.37059071572483 0.190264659659353
8738 65.1547757732349 0.1471232044590623 64.81738443675474 0.1902681320210974
8739 70.8684113100128 0.14712637068483594 70.53101347119963 0.19027146812834603
8740 61.32519448955007 0.1471294700741073 60.98779025204938 0.19027476742658633
8741 69.2956050745945 0.14713263350179956 68.95819430182385 0.19027813926885642
8742 64.9051164765825 0.14713568835264607 64.56769941708525 0.19028137114461124
8743 62.80403700595852 0.14713877528892166 62.46661355057439 0.19028468009520869
8744 68.79874940041208 0.14714184126239158 68.46131963389554 0.19028792525413252
8745 60.80336542456966 0.1471448623442638 60.46592939851656 0.19029116370884022
8746 65.96088439907868 0.14714790650718568 65.62344209427971 0.19029439829178557
8747 63.94862104706516 0.1471509220927301 63.611172501496384 0.1902976234760506
8748 60.9903672624052 0.14715391478631534 60.65291252925416 0.19030081836472632
8749 65.94597879657682 0.14715693512734945 65.60851782263677 0.19030403881269647
8750 60.13475537650695 0.14715991033012626 59.797288236172434 0.19030723000439403
8751 63.04296206889944 0.14716289758431234 62.70548876438204 0.19031040693309045
8752 62.51890695956274 0.14716589614763562 62.18142743235226 0.19031363106284632
8753 59.603457498472906 0.1471688435702827 59.26597188729361 0.19031676760901287
8754 63.203246785944806 0.14717184991557805 62.86575494240256 0.19031999362666482
8755 59.4222800131977 0.14717480145856252 59.08478206199312 0.1903231497460204
8756 60.67871422868605 0.14717777379245703 60.3412101315178 0.19032632337579242
8757 61.073372755476456 0.14718076088910348 60.73586246061684 0.19032953397050242
8758 58.49334974740692 0.14718369818689855 58.155833388906004 0.1903326603140143
8759 60.99213304336248 0.14718669811517773 60.65461045767673 0.19033588757056644
8760 58.72907902818218 0.1471896413341103 58.39155036072687 0.19033902612120143
8761 58.91218701719715 0.14719261458868407 58.5746521893319 0.1903422132765684
8762 59.83139761105491 0.14719558923858267 59.49385662196252 0.19034539985380575
8763 57.57076859088586 0.14719853306212624 57.23322151540729 0.19034854241644866
8764 59.38003361628511 0.14720152054810173 59.04248034423856 0.19035175149844577
8765 58.035586366801894 0.14720446465451673 57.69802701100472 0.19035489114266443
8766 57.702938380460516 0.14720743460564767 57.365372866783815 0.190358079071056
8767 58.81108651355057 0.14721039671771996 58.473514872918905 0.190361243913951
8768 56.849471614092494 0.14721334548349108 56.51189386715096 0.19036440145804115
8769 58.259486365043344 0.1472163129422752 57.92190247302536 0.19036757907570204
8770 57.35504203383832 0.1472192580338994 57.017452048538495 0.19037072726592744
8771 56.928158402201525 0.14722221204930402 56.590562296503116 0.19037389364910587
8772 57.92938530275589 0.14722516165440486 57.59178309563301 0.1903770454684764
8773 56.337807814358584 0.1472281015697365 56.0001995160476 0.19038019674124765
8774 57.43649630972922 0.14723104550035832 57.09888192068255 0.19038334354631595
8775 56.75186071927648 0.14723398162773088 56.414240248096455 0.1903864895522968
8776 56.413751107261184 0.1472369097561723 56.07612457584318 0.1903896216618312
8777 57.14723207940808 0.14723984299723716 56.809599474001644 0.19039276240919706
8778 55.97749500144185 0.1472427591290928 55.63985635710133 0.19039588521143197
8779 56.74472370931119 0.14724567878177935 56.40707902200286 0.19039900852654565
8780 56.259007047737 0.14724859163056916 55.9213563245751 0.1904021315313305
8781 55.986963607491944 0.14725149091671022 55.64930688507574 0.1904052314994953
8782 56.4846793734776 0.1472543990398703 56.14701662359034 0.19040835084738147
8783 55.66658160277327 0.14725728370509425 55.32891288201352 0.19041143705465863
8784 56.13152987571714 0.1472601763357467 55.79385516142332 0.1904145379580717
8785 55.84037127755743 0.14726305543569365 55.50269059927656 0.19041762284517325
8786 55.55436157597367 0.14726592596299348 55.21667495287706 0.19042069713362395
8787 55.93586460480917 0.14726879950892674 55.59817202496958 0.19042378033066074
8788 55.31422733273746 0.1472716522749529 54.97652884575852 0.19042683470398786
8789 55.60172958907603 0.14727451197592012 55.26402517253094 0.19042990456916745
8790 55.421516827238825 0.14727735497119435 55.083806521645215 0.19043295062241677
8791 55.120537185908205 0.14728019484321883 54.782820992638385 0.19043599842659853
8792 55.4450154537073 0.1472830298285161 55.1072933844229 0.1904390394558847
8793 54.9058696705294 0.14728585195999944 54.568141751318535 0.1904420672508669
8794 55.13594805207033 0.147288674249918 54.79821428023218 0.19044509758823056
8795 54.95791645723623 0.14729148405520104 54.62017686078457 0.1904481123964626
8796 54.71090646528709 0.1472942898363607 54.373161048754895 0.1904511266958372
8797 54.94916323591844 0.14729708899905247 54.61141201555056 0.1904541313688236
8798 54.48543574757493 0.14729987960437946 54.147678737575006 0.1904571303955451
8799 54.68463910471619 0.14730266562172137 54.34687631652206 0.1904601225724122
8800 54.47301033394194 0.1473054444693647 54.13524177964208 0.19046310983049863
8801 54.31465129772338 0.14730821555652543 53.97687699445947 0.19046608770738624
8802 54.435161300659466 0.14731098336972326 54.097381253561174 0.19046906372856848
8803 54.07941685088651 0.14731374131330618 53.741631080079756 0.19047202949344674
8804 54.21396541287534 0.14731649596396687 53.87617392524197 0.19047499166939658
8805 54.00857398121702 0.14731924377389938 53.67077678879253 0.1904779486505868
8806 53.901660933420835 0.14732198397616147 53.56385805374729 0.19048089569738094
8807 53.93736899876904 0.14732472227570814 53.599560432427964 0.1904838440653717
8808 53.67464081944934 0.14732744978688198 53.336826591118225 0.19048677854423005
8809 53.740995315747455 0.14733017663706552 53.40317542378204 0.19048971532835393
8810 53.57015875559147 0.14733289447944706 53.23233321988978 0.19049264122224263
8811 53.47185489801647 0.14733560829350723 53.134023725608024 0.19049556411492938
8812 53.477315145510154 0.14733831773827816 53.13947834480663 0.1904984829652404
8813 53.258226351424106 0.14734101935447821 52.9203839391214 0.19050139294822788
8814 53.29778154583529 0.14734371933543966 52.95993352334523 0.19050430315462813
8815 53.13952460888358 0.14734641105311733 52.80167099461353 0.19050720321693745
8816 53.05751497107193 0.1473491001770994 52.71965576822895 0.1905101026658861
8817 53.041619735346686 0.1473517834422899 52.70375495712028 0.19051299478411723
8818 52.85092480320859 0.14735446183009854 52.51305445810168 0.1905158832768177
8819 52.8844216845624 0.1473571363852063 52.54654578093272 0.1905187672444754
8820 52.71995876909968 0.1473598053940188 52.382077317473055 0.19052164623260204
8821 52.673369350302195 0.14736247044633433 52.335482358786955 0.19052452106890577
8822 52.6193525412819 0.14736513110801144 52.28146001844839 0.19052739172549688
8823 52.47568212717558 0.14736778673171602 52.1377840830138 0.19053025743007107
8824 52.48447303181151 0.14737043894476154 52.14656947324858 0.19053311961816763
8825 52.33384392548797 0.14737308610929903 51.99593486213812 0.19053597724054777
8826 52.30533064475738 0.14737572930235307 51.967416085154404 0.19053883030062213
8827 52.22605727112181 0.14737836881612013 51.8881372216414 0.19054168066429014
8828 52.12509455956444 0.1473810030101765 51.787169031857566 0.1905445246966979
8829 52.103940776242595 0.1473836348008199 51.76600977390087 0.19054736754090573
8830 51.981922783003995 0.14738626079719597 51.64398631860439 0.19055020360240266
8831 51.94960357276178 0.14738888427138894 51.61166165042844 0.1905530380619596
8832 51.870050338185536 0.14739150292166397 51.53210296803482 0.19055586722904888
8833 51.78746775077649 0.14739411781756315 51.44951494004651 0.19055869291241556
8834 51.75589077222354 0.1473967293335449 51.41793252747625 0.1905615154137443
8835 51.64874435956846 0.1473993360724072 51.310780690660096 0.19056433283595978
8836 51.61925860108454 0.14740194009444832 51.28128951284015 0.19056714814994571
8837 51.53723913015047 0.14740453937048636 51.19926463258009 0.190569958199893
8838 51.47138259042342 0.1474071355717781 51.133402689020635 0.19057276583100913
8839 51.43129600892339 0.1474097277601641 51.093310712154825 0.19057556900840558
8840 51.33637898272384 0.1474123162650209 50.99838829742974 0.19057836902908437
8841 51.31118724431929 0.1474149012823552 50.973191177783825 0.1905811652531166
8842 51.22382743382953 0.14741748252815212 50.88582599315931 0.19058395814206178
8843 51.17847457352229 0.14742006017806902 50.84046776616874 0.19058674717547422
8844 51.12223477997087 0.14742263449408413 50.78422261218277 0.19058953329401918
8845 51.049689853735366 0.14742520483804364 50.71167233369203 0.19059231520529654
8846 51.014810521925064 0.14742777223228107 50.67678765516355 0.19059509452923198
8847 50.936648756719144 0.1474303356088931 50.5986205513919 0.1905978697183457
8848 50.896857902080306 0.14743289593164052 50.558824364109505 0.19060064203916002
8849 50.83597335916287 0.14743545268464261 50.49793449557804 0.19060341090018562
8850 50.77743428635874 0.1474380059248542 50.43939010424226 0.19060617619162837
8851 50.7356954150129 0.14744055617398194 50.39764592000887 0.19060893883004537
8852 50.667371927987105 0.14744310256820925 50.329317128039385 0.19061169737950837
8853 50.62853193552212 0.147445646240387 50.29047183562579 0.19061445365594418
8854 50.56844982688454 0.14744818612681884 50.23038443488079 0.19061720587693332
8855 50.517650374369005 0.147450723165126 50.179579695530855 0.19061995567301857
8856 50.47366501354006 0.1474532567744295 50.13558905492583 0.19062270183980098
8857 50.411248538243356 0.14745578729090816 50.07316730570034 0.19062544525210795
8858 50.37565107264028 0.14745831468255532 50.03756457253917 0.1906281854185608
8859 50.31371422338028 0.1474608389257223 49.97562246173604 0.19063092271852086
8860 50.273508193948565 0.14746336009584635 49.935411176999125 0.1906336568535953
8861 50.222365079845304 0.14746587830451266 49.88426281323714 0.1906363883036433
8862 50.17213780369657 0.14746839332755787 49.83403029389896 0.19063911647004889
8863 50.13137845201401 0.14747090562993292 49.79326570418797 0.1906418421961149
8864 50.07647687828209 0.14747341469756756 49.73835889898418 0.19064456460034057
8865 50.037643455432224 0.14747592113634106 49.69952024967342 0.19064728462246158
8866 49.987055702094146 0.14747842448171608 49.648927276091584 0.19065000152084197
8867 49.9428538592839 0.1474809251135347 49.604720218293 0.19065271587736649
8868 49.90049287674079 0.1474834229143514 49.56235402637105 0.1906554274553957
8869 49.85089002371621 0.1474859178777045 49.51274596955078 0.19065813628773123
8870 49.813290310089734 0.14748841022860032 49.47514105723491 0.19066084262623104
8871 49.76392203893772 0.14749089972652327 49.425767593054424 0.1906635461567801
8872 49.724842633963064 0.14749338668951503 49.38668299997765 0.19066624729589537
8873 49.68090905691632 0.1474958709202246 49.34274424025538 0.19066894574072088
8874 49.63726743744407 0.1474983525922715 49.29909744308658 0.19067164176522292
8875 49.59918160887148 0.14750083169811884 49.26100644190353 0.19067433526983066
8876 49.55297338375103 0.147503308234323 49.214793049178176 0.19067702633853437
8877 49.5170208020241 0.1475057823076457 49.17883530473122 0.19067971498523237
8878 49.47256182019373 0.14750825389037822 49.13437116501098 0.19068240129237352
8879 49.43484397364161 0.14751072301816823 49.09664816546699 0.19068508515645646
8880 49.394715545460194 0.14751318980979028 49.056514588778 0.19068776687240394
8881 49.354359536087685 0.1475156541112074 49.01615343590712 0.19069044606935456
8882 49.31767473781228 0.14751811623275224 48.97946349826559 0.19069312331393853
8883 49.276877726931886 0.14752057586021264 48.93866135307088 0.1906957980007991
8884 49.24071870827061 0.14752303340733544 48.902497203999765 0.19069847086350614
8885 49.20234280260688 0.1475254885182688 48.86411617288533 0.1907011412032806
8886 49.164469580834236 0.147527941593237 48.82623782945731 0.19070380978368673
8887 49.12967406564305 0.14753039232132803 48.79143719741278 0.19070647590893958
8888 49.09006821951727 0.1475328410522672 48.75182623812375 0.19070914034125722
8889 49.05782504567126 0.14753528750049136 48.71957795582586 0.190711802344905
8890 49.01814243623785 0.147537732036131 48.67989024140979 0.19071446279193452
8891 48.98656691391855 0.14754017429148053 48.648309618882045 0.19071712074503094
8892 48.948409205279305 0.14754261478166467 48.61014681312312 0.1907197773745202
8893 48.91646967764154 0.14754505293457615 48.5782021933574 0.19072243134956146
8894 48.880050432576 0.14754748951558394 48.54177785874334 0.1907250843170792
8895 48.848298747408464 0.14754992366718042 48.51002108934589 0.19072773439539573
8896 48.812384459827435 0.1475523564632581 48.47410171951586 0.19073038384831673
8897 48.78242654462478 0.14755478671604028 48.444138727803 0.1907330301057329
8898 48.74525911304286 0.147557215854595 48.40696622098271 0.19073567620555407
8899 48.71869377351122 0.1475596422944611 48.38039581253107 0.1907383186856866
8900 48.67894174469534 0.14756206792427692 48.34063871513508 0.19074096163597948
8901 48.6567196285497 0.1475644906045472 48.31841153762143 0.19074360032373017
8902 48.6136981371595 0.14756691290882895 48.27538498385614 0.19074624039452887
8903 48.59634810754685 0.14756933184035606 48.258029900512994 0.19074887519349742
8904 48.54941526762465 0.1475717510453521 48.21109200383442 0.19075151274487664
8905 48.53791863628721 0.14757416618736865 48.1995903266502 0.19075414344963776
8906 48.48548693751729 0.14757658257551895 48.14715357597303 0.19075677896873847
8907 48.48227956020174 0.1475789938159262 48.14394116117191 0.1907594052139027
8908 48.42092644269421 0.14758140775578565 48.082582995552585 0.19076203938583863
8909 48.43070943366536 0.1475838148685336 48.092360958246985 0.19076466054984592
8910 48.35450884827127 0.1475862268735157 48.01615532701164 0.19076729438612317
8911 48.38502477655736 0.1475886294409007 48.046666237693046 0.19076990942340702
8912 48.28477239030753 0.14759104027028666 47.94640880555804 0.19077254447920253
8913 48.34815316686414 0.14759343755366752 48.009784577669386 0.19077515164108627
8914 48.2098982608111 0.14759584837792197 47.8715246220593 0.19077779037388193
8915 48.32551236418912 0.14759823910646347 47.98713373833523 0.19078038674742723
8916 48.12781868523179 0.1476006517791898 47.789435000339445 0.19078303311315234
8917 48.327968184716404 0.1476030337984906 47.98957953706969 0.19078561384822562
8918 48.03758163541131 0.1476054513142662 47.69918790978752 0.19078827430952225
8919 48.378548112958434 0.1476078209886526 48.040149460668566 0.1907908313012178
8920 47.944893115724824 0.1476102482690774 47.60648935089684 0.1907935165589094
8921 48.52905328882038 0.1476125994491511 48.19064465319841 0.1907960361728152
8922 47.880554892370675 0.14761504470920214 47.54214108348916 0.19079876417231015
8923 48.90398932544756 0.14761736693167218 48.565570735234964 0.19080122328093113
8924 47.9583583961997 0.14761984407549728 47.61993452764538 0.190804024478821
8925 49.82240039170204 0.14762211940216632 49.48397188879842 0.19080638350145313
8926 48.553996714966885 0.1476246522579907 48.21556275253981 0.19080931016908684
8927 52.14848368295522 0.14762684968972434 51.81004533250226 0.19081150076323225
8928 50.85741767768674 0.1476294795570482 50.51897355457524 0.19081464355445227
8929 58.331239979985774 0.1476315451158554 57.99279188813725 0.19081654673266985
8930 58.58570643390762 0.14763434430816355 58.24725202522763 0.19082006437181834
8931 75.55723113678131 0.14763618344056006 75.21877348175038 0.19082147159038768
8932 83.30925586770317 0.1476392796113943 82.97079094403357 0.19082564405820351
8933 125.40334247712296 0.14764072647258722 125.0648755616107 0.19082618903967186
8934 160.80406755889945 0.14764434550180427 160.4655917025358 0.19083151086184397
8935 272.72136088609307 0.14764511267329972 272.3828852162137 0.19083055720608977
8936 397.9184644787115 0.14764964788579754 397.5799769444203 0.1908378864054135
8937 701.6330190985401 0.1476492624552568 701.2945354537908 0.19083438229409033
8938 1072.4135194837183 0.14765534716722511 1072.0750190456415 0.19084509090961255
8939 1816.3410726139243 0.1476531648109583 1816.002581857493 0.19083759162053232
8940 2572.469752850953 0.1476615311690187 2572.1312380747663 0.19085324501756754
8941 3714.909507857269 0.14765724698951882 3714.5710095701425 0.19084104013709152
8942 3855.279139281454 0.14766755559816971 3854.940610804076 0.19086092177928915
8943 3779.988095584301 0.14766287487598417 3779.6495849440535 0.19084776537150236
8944 1580.2829573016454 0.14767127195175755 1579.9444220253208 0.1908640043727067
8945 860.2901682879359 0.14767046312940116 859.9516382920467 0.1908595327597721
8946 278.8619974460309 0.1476716366351563 278.5234643478608 0.19086146153492686
8947 1184.0115833102334 0.1476761147231636 1183.6730374786289 0.190869716881239
8948 2300.2187454412983 0.14767145999686615 2299.8802139728273 0.19086000847442094
8949 1038.7088448418324 0.14767591233157376 1038.370298523657 0.1908704058436222
8950 1322.7501053191365 0.14767258012294576 1322.4115688155769 0.19086392343685646
8951 288.2645706510986 0.14767052535277125 287.9260375135188 0.1908626122270485
8952 1236.3783916079603 0.14767144813157976 1236.0398536926054 0.19086646722329953
8953 1602.4729234537415 0.1476644805940773 1602.1344033387136 0.19085563443367687
8954 573.7971773970996 0.14766430984312381 573.4586535875168 0.19085949973980199
8955 1174.1722560159499 0.14765950798849548 1173.833743233998 0.1908532739635839
8956 489.6360589345087 0.14765334921421203 489.2975591709163 0.19084641437812927
8957 1183.8707916427236 0.1476518135342917 1183.5322918919717 0.19084793721749926
8958 1029.405172007104 0.14764341928209843 1029.066692020214 0.19083656760782688
8959 290.3294481166477 0.14763944775040974 289.99097394162374 0.19083472727359566
8960 991.2127562875055 0.14763453150014047 990.8742916494232 0.19083010658218685
8961 512.1921192822869 0.14762615671057486 511.8536731311414 0.19081999443484132
8962 775.1772215791102 0.1476231471262961 774.8387787430929 0.19081968889098944
8963 549.7821929437808 0.14761547908216927 549.443767118687 0.1908103460115915
8964 182.4986445207953 0.1476095548499287 182.16023011629258 0.19080484965279218
8965 762.4781849867038 0.14760569321308417 762.1397768913823 0.1908024021083923
8966 316.75871687116756 0.14759778188359476 316.4203264302752 0.1907926590087756
8967 349.4378287037993 0.1475944466881203 349.09944314066246 0.19079111644871105
8968 312.8730992838806 0.14758919558761832 312.53472452802293 0.1907855602700797
8969 152.15547557111245 0.14758353618448242 151.81711276502688 0.19077926990109048
8970 469.3901715907052 0.14758137890743886 469.05181138087255 0.19077883092525444
8971 126.88596105861014 0.14757593851947276 126.54761295221657 0.19077216787409737
8972 133.0386042547887 0.14757341791535114 132.70026041111217 0.1907704257611881
8973 223.8189563468641 0.14757121125423964 223.480616249901 0.19076888570885195
8974 112.14404229248457 0.14756748985954532 111.80571059252281 0.19076421010221187
8975 225.96420011714991 0.14756723739200164 225.62586748970116 0.19076539005675075
8976 56.69865762712911 0.14756506274463685 56.36032975743624 0.19076280694823128
8977 76.77904074011441 0.14756416387141186 76.44071462964139 0.19076194660161194
8978 161.77596165183144 0.14756479824407576 161.4376331724131 0.19076368117426348
8979 70.59560410990683 0.14756375076427933 70.25727849545883 0.19076186368372525
8980 100.12418921255596 0.14756530544017282 99.78585956834112 0.19076433877467527
8981 57.139957290234264 0.147566208833852 56.80162558219542 0.19076549920499503
8982 70.61219526760677 0.14756722179393283 70.2738618560847 0.19076618972813797
8983 104.55799094485342 0.14757005470362883 104.21965075535648 0.1907701347932962
8984 48.260260992019546 0.14757157301867538 47.92191814319947 0.1907712758014009
8985 63.038151006410416 0.1475745971991521 62.699801669817454 0.19077473939380726
8986 64.29756209177864 0.14757781821794635 63.95920567183706 0.19077860172363623
8987 65.58990030074173 0.14758053049097053 65.25153883928562 0.19078093096515222
8988 67.40079473569995 0.14758475446874544 67.06242393596106 0.1907860452701327
8989 43.486316116129856 0.14758820381429744 43.14793840829643 0.19078950401912956
8990 62.11196007006039 0.14759221133689762 61.773574242971954 0.19079361575153653
8991 61.076603973214695 0.14759681162587068 60.738208181931974 0.1907989796568478
8992 58.978430478000924 0.14760072446779712 58.640027129868585 0.19080262366454095
8993 54.35205604515516 0.14760559567536458 54.01364235699651 0.19080809248328157
8994 47.28983300359312 0.14761018636760675 46.951409846245724 0.1908129709797837
8995 67.1937975491647 0.14761469481821093 66.85536544023068 0.19081741411579164
8996 55.51386235183209 0.14761984910063836 55.17541922652609 0.19082327620536504
8997 57.37947715119167 0.14762440962460624 57.041024993960214 0.19082774760685428
8998 56.204933862516455 0.1476293736095142 55.86647143904361 0.1908330498633387
8999 53.68885579675918 0.1476344019847793 53.350382882416646 0.1908385123577468
9000 70.06402939382946 0.14763902041329435 69.72554734428597 0.19084302913018783
9001 54.48459385910102 0.14764413927383507 54.14610100699092 0.19084871283626237
9002 61.47141542941884 0.1476488774903474 61.13291301895444 0.1908535329740516
9003 61.93463391990389 0.14765359737570397 61.59612190926083 0.19085841326735992
9004 59.748895239118504 0.14765856491352514 59.41037282262501 0.19086385157996685
9005 71.02648930654821 0.14766304096570357 70.68795799238669 0.19086827319581168
9006 57.297844016773986 0.14766780675142185 56.95930276273278 0.1908734472897847
9007 67.16515822632788 0.14767241811230805 66.82660754091965 0.19087826729590915
9008 65.50866806846436 0.14767676579634217 65.17010861614928 0.190882686518728
9009 63.920857404891436 0.14768141715187463 63.58228821009363 0.19088777764593434
9010 70.96033146477103 0.1476856447588804 70.62175378505574 0.1908920349563987
9011 60.418701871966256 0.14768997134592154 60.08011525662919 0.1908966439911459
9012 70.65743665352352 0.14769431967822833 70.31884105791231 0.19090127593298156
9013 65.85924219537635 0.1476983117340534 65.5206385626207 0.19090532102160115
9014 65.6089834580763 0.1477025836251168 65.27037090094254 0.19090997350864009
9015 69.76374532635215 0.1477065596736778 69.42512470101654 0.19091406566192443
9016 61.70243148403104 0.14771050321162815 61.36380276912507 0.1909182116943398
9017 70.69661423406878 0.14771457551167166 70.35797705888494 0.19092259967216513
9018 64.0801701550328 0.14771830326604296 63.741525447182795 0.19092640458396895
9019 65.07026227462781 0.14772225302956962 64.73160934631915 0.19093067527908694
9020 67.3073180555534 0.14772603676207663 66.96865737340944 0.19093464538186708
9021 61.09909112426594 0.14772972117032737 60.760422908302374 0.1909384947932356
9022 68.13116662176382 0.14773357980537533 67.79249036839036 0.19094267356808295
9023 61.5047238901792 0.14773715882648542 61.1660403594639 0.19094637188881453
9024 63.17938993004548 0.14774089644558872 62.840698649437556 0.1909503841623368
9025 64.06073028355009 0.1477445685647228 63.72203142397624 0.1909542910091188
9026 59.541988997789105 0.14774812244387603 59.203282873125815 0.19095800221940964
9027 64.49149027230386 0.14775185081977407 64.1527763806156 0.19096204086848287
9028 59.00195307277159 0.14775537807959474 58.663231964472594 0.19096573021940097
9029 60.85262199978614 0.1477590079089788 60.51389338747049 0.1909696044066683
9030 60.74624010649783 0.147762635672815 60.40750397621404 0.19097349461098032
9031 57.85929784093386 0.1477661540204715 57.52055450832889 0.190977178584499
9032 60.94784125546431 0.14776982120897653 60.60909029356448 0.19098114069085864
9033 56.96458152522479 0.14777335810477055 56.62582329303222 0.19098487408779732
9034 58.689479008287755 0.14777695351299697 58.35071335802793 0.19098869674682797
9035 57.933112254231695 0.14778057915553133 57.594339078395045 0.19099259668112234
9036 56.47784553293168 0.14778411558527974 56.139065104547505 0.1909963127988939
9037 58.087694053552525 0.14778776441949515 57.74890604834899 0.1910002407840361
9038 55.518149797790954 0.14779133716367232 55.179354427143736 0.19100403348354336
9039 56.95454922007788 0.1477949350285509 56.61574643463173 0.19100785041759655
9040 55.882102810829544 0.14779857363009147 55.54329247260783 0.19101176459162142
9041 55.50217075600004 0.1478021434389267 55.16335308468852 0.1910155278726014
9042 56.037984604148456 0.147805788218184 55.69915937813829 0.19101943779197955
9043 54.61968552886299 0.14780939352205172 54.28085285888675 0.19102327645417946
9044 55.660857642255046 0.1478129991863615 55.322017544980476 0.1910270980882096
9045 54.56956802663885 0.14781664409853337 54.2307203688039 0.19103101373641126
9046 54.848004877423435 0.1478202362841083 54.5091498308263 0.1910348103130224
9047 54.676991476751645 0.1478238715456247 54.33812890598379 0.19103869922222963
9048 54.12552001316776 0.14782748979880903 53.78664996656053 0.1910425568084167
9049 54.70796295576424 0.14783109108965378 54.36908549102213 0.19104637365244503
9050 53.82525845957057 0.1478347254905877 53.48637346271257 0.19105027136741118
9051 54.37322345408768 0.14783831784955462 54.03433106029607 0.19105407594205673
9052 53.815636318564664 0.14784192966037685 53.47673645623792 0.1910579326663611
9053 53.856914142658205 0.1478455364357832 53.518006825969316 0.191061780253108
9054 53.98230411806162 0.1478491151742406 53.64338942734866 0.1910655755387194
9055 53.43723932211814 0.14785272015260614 53.098317165775896 0.1910694361896362
9056 53.94783642039449 0.14785628921501306 53.608906908300945 0.19107322287853234
9057 53.273191675028876 0.14785986274362783 52.93425477709876 0.19107703518648897
9058 53.64057464308986 0.1478634361971717 53.30163035812699 0.19108084876570267
9059 53.39270282601611 0.14786697627472617 53.053751242600434 0.1910846071409504
9060 53.20508798914841 0.14787053686584659 52.866129035384795 0.1910884168977673
9061 53.48878178691242 0.14787406507182496 53.14981555522783 0.19109216661276393
9062 52.903082613545685 0.14787759032872644 52.56410909637616 0.19109592684080454
9063 53.35229873940661 0.14788111621813993 53.01331793155827 0.19109969163020793
9064 52.88527349340518 0.14788460835726214 52.54628548073636 0.1911034043115637
9065 52.97777033939403 0.1478881164743065 52.638775066060454 0.19110715685926755
9066 52.97701180297073 0.14789159476134736 52.63800934848415 0.19111085972523642
9067 52.599764815007234 0.14789506792025348 52.26075518109318 0.19111456599379675
9068 52.94281233868709 0.1478985400360727 52.6037955225729 0.19111827607811788
9069 52.43423135173479 0.147901981709686 52.095207429215264 0.1911219408098379
9070 52.66687114587814 0.1479054354026025 52.327840074505275 0.19112563597026339
9071 52.43848950735372 0.14790886207547985 52.09945135547431 0.19112928980393448
9072 52.289366784190285 0.14791228424066674 51.95032155529673 0.19113294465288566
9073 52.42857691305489 0.1479157029157367 52.089524609276566 0.19113660086258757
9074 52.021542232547894 0.14791909667320394 51.682482915631695 0.1911402202429951
9075 52.24577445255451 0.14792249867894539 51.9067080916914 0.19114386218416315
9076 51.91415948269286 0.14792587734332477 51.57508613513782 0.19114747021170933
9077 51.928505007638925 0.1479292528548732 51.589424675845855 0.19115107893819605
9078 51.867685018406256 0.14793262282725284 51.52859770916711 0.19115468641189529
9079 51.62909300055737 0.14793597393278635 51.28999876102571 0.1911582655988698
9080 51.74162929350461 0.1479393296459759 51.402528103176635 0.19116186068199312
9081 51.43566844562448 0.14794266635421377 51.096560350686666 0.19116542858360192
9082 51.50665627329596 0.14794600065946867 51.16754127548593 0.19116899715056151
9083 51.32546729242788 0.14794932840864325 50.98634540149148 0.19117256252776024
9084 51.237520929585166 0.1479526424177578 50.89839218033125 0.19117610683615913
9085 51.21075831843795 0.14795595789772858 50.871622698943796 0.1911796615964205
9086 51.00968949863304 0.1479592586851296 50.670547044932945 0.1911831950149618
9087 51.041997145155456 0.14796255690653484 50.702847859564756 0.19118672868416525
9088 50.84451765002952 0.14796584869674517 50.50536154315002 0.1911902581827559
9089 50.833216522433 0.14796913019379546 50.49405362035091 0.19119377188829745
9090 50.7102127969104 0.1479724110183239 50.37104309387225 0.19119729201982488
9091 50.62141284202205 0.1479756806354429 50.28223636601747 0.1912007953691381
9092 50.57256458464959 0.14797894704158632 50.233381339303065 0.1912042983049354
9093 50.43430011247521 0.14798220780902702 50.09511010791842 0.19120779674775823
9094 50.41880075822363 0.14798546006138777 50.07960401535873 0.19121128280351724
9095 50.27573848162235 0.14798871061921687 49.93653499838013 0.19121477262300166
9096 50.25021722824684 0.1479919520976781 49.911007027454545 0.19121824869461676
9097 50.138779998611014 0.14799518989450944 49.799563084854256 0.19122172386224762
9098 50.076980553477725 0.1479984227708319 49.73775693640789 0.19122519429900456
9099 50.01332727557346 0.14800164790760945 49.6740969731378 0.19122865452804533
9100 49.91114299358808 0.14800487111015465 49.57190600564611 0.19123211683181196
9101 49.88537483468105 0.14800808610789265 49.54613118143625 0.19123556713690806
9102 49.7644046948308 0.14801129753381598 49.425154380788506 0.1912390165084799
9103 49.745456336173326 0.14801450415492992 49.40619937143343 0.19124246058496996
9104 49.64160854022225 0.1480177036631449 49.30234494035208 0.191245896207032
9105 49.59529167274329 0.14802090113906916 49.256021439022945 0.19124933258127558
9106 49.533468965931156 0.1480240906610761 49.194192117215124 0.19125275805495692
9107 49.44808467102493 0.14802727715259228 49.10880121100136 0.19125618287098237
9108 49.42350311203887 0.1480304583330004 49.08421305220806 0.19125960149780946
9109 49.3187927830722 0.14803363336319264 48.97949613625096 0.19126301345804567
9110 49.30093633763086 0.14803680588659734 48.96163310701328 0.1912664247309829
9111 49.210598810282555 0.1480399708229314 48.87128901322745 0.19126982623217817
9112 49.16880250676942 0.14804313319308532 48.82948614636461 0.1912732272117262
9113 49.113343245177795 0.1480462896062105 48.77402033438088 0.19127662119070113
9114 49.040361392602165 0.14804944107692192 48.701031941247045 0.19128001027820127
9115 49.01303087852698 0.14805258917034536 48.673694892270106 0.1912833970865292
9116 48.92641910949431 0.14805573053022755 48.58707660334363 0.19128677562045526
9117 48.90288612408755 0.14805886931307985 48.56353710148113 0.1912901532933352
9118 48.82730643280776 0.14806200192308713 48.487950907169186 0.19129352371548475
9119 48.787165227294295 0.1480651305957313 48.44780320605727 0.19129689064128988
9120 48.73495503679706 0.1480682550462928 48.39558652785343 0.19130025389733765
9121 48.67498043711896 0.14807137391115568 48.33560545263519 0.19130361057261075
9122 48.64063802600413 0.14807448976132787 48.301256570615905 0.19130696562690197
9123 48.572113462584575 0.14807759983492388 48.23272554887594 0.19131031387370426
9124 48.541384831707425 0.14808070645489224 48.20199046587886 0.19131365937367512
9125 48.478049764386085 0.14808380847047545 48.1386489555282 0.1913170003874165
9126 48.43998567018687 0.1480869058830086 48.10057842801237 0.1913203362914971
9127 48.38842395450182 0.1480899998263211 48.049010284903126 0.19132366977237458
9128 48.34075044015648 0.14809308870653742 48.001330354154405 0.19132699729553543
9129 48.29938270247133 0.14809617421652624 47.95995620596133 0.19133032229346678
9130 48.246126672688426 0.14809925525512346 47.90669377482344 0.19133364260986238
9131 48.20972051505383 0.14810233227645128 47.87028122394024 0.19133695883714347
9132 48.15612612986826 0.14810540569479172 47.8166804520481 0.19134027212537105
9133 48.12004280551117 0.14810847466916768 47.78059075052787 0.19134358031413262
9134 48.069705032286365 0.1481115403291114 47.730246605940415 0.19134688601683816
9135 48.03128961399362 0.14811460184547395 47.69182482496601 0.1913501871821405
9136 47.9860050934015 0.1481176596984748 47.646533948759846 0.19135348494317644
9137 47.94414393072089 0.14812071407793018 47.60466643711541 0.19135677952754584
9138 47.904368392224356 0.14812376442376893 47.564884558073665 0.19136006972691655
9139 47.85924820843901 0.14812681166650216 47.51975803927927 0.1913633574932449
9140 47.82399680845235 0.14812985500494896 47.48450031250482 0.19136664094258196
9141 47.77739025202552 0.148132895070816 47.437887435400164 0.19136992155454174
9142 47.744138024064995 0.148135931779321 47.40462889345488 0.19137319883079726
9143 47.699067820930296 0.1481389648538191 47.35955238366704 0.19137647240943909
9144 47.664643591697676 0.14814199504235404 47.32512185311018 0.19137974354514425
9145 47.62392645390076 0.14814502153042014 47.28439842169754 0.1913830106727996
9146 47.586264563440174 0.1481480451779323 47.24673024284056 0.19138627542168016
9147 47.55083554644711 0.14815106548410004 47.211294944257894 0.1913895367051157
9148 47.51023185650381 0.14815408267126468 47.17068497882019 0.19139279501235215
9149 47.47860285334828 0.14815709701400168 47.13904970562991 0.19139605070437024
9150 47.43740109222706 0.1481601080162736 47.09784168130766 0.19139930290312696
9151 47.40673563715559 0.14816311644042446 47.067169967797724 0.19140255291744612
9152 47.36771709099027 0.1481661216240592 47.02814516983581 0.1914057995303982
9153 47.33565293721014 0.1481691241602032 46.996074769297245 0.19140904375269505
9154 47.30037847116794 0.14817212381420006 46.960794062192534 0.19141228516120692
9155 47.26623438334691 0.14817512061373342 46.92664373901747 0.19141552371570247
9156 47.234457000140274 0.1481781148783371 46.89486012524403 0.19141876001791136
9157 47.199157193800545 0.14818110621265693 46.859554094322206 0.19142199326568576
9158 47.169453337833225 0.1481840951447429 46.82984401828304 0.19142522440543994
9159 47.13454404782222 0.14818708129999544 46.79492851378599 0.19142845273623282
9160 47.105421926537836 0.14819006498882992 46.76580018281795 0.1914316787310579
9161 47.072064952528365 0.14819304616940698 46.73243700398511 0.1914349023738394
9162 47.04270303300025 0.14819602479413035 46.703068884780514 0.19143812342560668
9163 47.01127889646119 0.14819900111359516 46.6716385529135 0.19144134243409594
9164 46.98158314062831 0.1482019749090421 46.64193660686254 0.19144455885673173
9165 46.95190421086972 0.14820494645497123 46.61225149117326 0.19144777324148868
9166 46.922142267638385 0.14820791563694152 46.58248336669229 0.19145098530916033
9167 46.89385767922215 0.14821088253825995 46.554192601511474 0.1914541951724195
9168 46.86431298416222 0.14821384726020098 46.524641733869196 0.19145740303282058
9169 46.837134891156964 0.14821680970121648 46.49745747286124 0.19146060859450556
9170 46.808014441134 0.14821977007062503 46.46833085875984 0.19146381230353035
9171 46.781700442109305 0.14822272825333757 46.44201070003328 0.19146701382268913
9172 46.753218238433654 0.1482256843804378 46.41352234060885 0.19147021344436943
9173 46.727478923333706 0.14822863847833814 46.38777687373142 0.1914734111239485
9174 46.69991144715126 0.14823159051005744 46.36020324984091 0.1914766068002928
9175 46.67441787828652 0.14823454065306396 46.33470353687791 0.1914798007555447
9176 46.64802805735109 0.14823748876832832 46.30830757588521 0.19148299269755428
9177 46.62253887072772 0.1482404350642322 46.282812252664584 0.19148618299890785
9178 46.59743022411 0.1482433794429144 46.257697473243475 0.19148937142360695
9179 46.57192165824684 0.148246322010649 46.23218277807217 0.19149255816402008
9180 46.54795636936434 0.14824926280622028 46.20821136331974 0.1914957432383849
9181 46.522636688970316 0.1482522017927656 46.182885560609485 0.1914989265680664
9182 46.49949243847707 0.1482551391288825 46.1597351909471 0.19150210840108448
9183 46.474684639860925 0.14825807470056943 46.13492127664966 0.19150528851069218
9184 46.452010222963736 0.14826100868903289 46.11224074708595 0.19150846718875486
9185 46.427986838273526 0.14826394100930249 46.088211252999066 0.19151164426515804
9186 46.4055494651351 0.1482668717715517 46.065767773468586 0.19151481989496535
9187 46.382424840688145 0.14826980098434722 46.042637045615685 0.19151799408811276
9188 46.360165045875114 0.148272728660268 46.02037115040051 0.1915211668143409
9189 46.33789427489908 0.14827565488960137 45.998094281773014 0.1915243382364643
9190 46.31588028886024 0.14827857963038424 45.976074201002376 0.19152750822748008
9191 46.29433658655517 0.1482815029925753 45.95452440658495 0.1915306769776422
9192 46.27267312468732 0.14828442494637736 45.93285485534415 0.19153384439680252
9193 46.251735455257645 0.1482873455634458 45.911911099106526 0.1915370105876729
9194 46.23049344361008 0.1482902648654343 45.89066300317115 0.19154017557349615
9195 46.210090906496866 0.14829318287018775 45.87025438428529 0.19154333934138856
9196 46.18929096942864 0.14829609964264504 45.849448367777974 0.19154650200802256
9197 46.1693945408531 0.14829901517403454 45.8295458621757 0.19154966350336816
9198 46.1490326817461 0.1483019295339631 45.80917792825598 0.19155282395615975
9199 46.1296211050779 0.14830484272818953 45.78976027902423 0.19155598332548854
9200 46.109701984300415 0.14830775479548888 45.769835087827275 0.1915591416776505
9201 46.090736190730965 0.14831066577978533 45.75086322590015 0.19156229905103525
9202 46.07128620588264 0.1483135756804478 45.731407174772016 0.19156545543018255
9203 46.052709508758156 0.14831648457296226 45.712824413264165 0.19156861092103125
9204 46.03376473846861 0.14831939243638273 45.693873580568464 0.19157176546376256
9205 46.01552275876421 0.14832229935078042 45.67562554023528 0.19157491917815223
9206 45.99710596491998 0.14832520530428717 45.65720268759672 0.19157807201896887
9207 45.97916782984904 0.14832811035503168 45.639258495427654 0.19158122406635705
9208 45.96127296807606 0.14833101451972802 45.62135757822713 0.19158437532920153
9209 45.943638625801235 0.1483339178245901 45.603717182149104 0.19158752582754257
9210 45.92623232437966 0.1483368203147578 45.58630482844037 0.19159067562453413
9211 45.9089231178197 0.14833972199367523 45.568989571128 0.19159382469802252
9212 45.89195979270746 0.14834262291925948 45.55202019665377 0.19159697313443155
9213 45.87500041801516 0.14834552309109927 45.53505477401706 0.19160012090699743
9214 45.858440154132495 0.1483484225610784 45.51848846348339 0.1916032680880203
9215 45.84184341781311 0.1483513213407105 45.50188568179497 0.19160641467742684
9216 45.8256626367539 0.14835421946519933 45.4856988565763 0.19160956071240287
9217 45.80942416624334 0.14835711696249637 45.46945434305263 0.19161270622821
9218 45.7936155486908 0.14836001385271655 45.45363968360756 0.19161585123052155
9219 45.777718366797814 0.14836291017358355 45.43773646084811 0.19161899577612798
9220 45.76228321274016 0.14836580594026305 45.422295266939976 0.19162213985991974
9221 45.746706830929526 0.1483687011886347 45.406712846204336 0.19162528353655314
9222 45.73164617701381 0.1483715959401245 45.3916461542608 0.19162842681288045
9223 45.71637396549056 0.14837449021961377 45.37636790554806 0.19163156972288808
9224 45.70168365553296 0.14837738406082523 45.36167155917461 0.19163471229753073
9225 45.68670492212102 0.1483802774752445 45.34668679010037 0.1916378545454002
9226 45.67237630544158 0.14838317050778643 45.3323521384147 0.19164099651910102
9227 45.65768324860935 0.14838606316056896 45.31765304723852 0.1916441382102601
9228 45.64370785596972 0.1483889554837334 45.30367162080531 0.19164727968067802
9229 45.629290050667855 0.14839184747684678 45.289247782271744 0.19165042091926796
9230 45.61566516522351 0.148394739188753 45.275616864051514 0.1916535619832409
9231 45.601504563201075 0.14839763062179337 45.26145022970903 0.19165670287025446
9232 45.58823724803772 0.14840052182010527 45.248176882592425 0.1916598436251907
9233 45.57430529844498 0.14840341278997868 45.23423890139719 0.19166298425780842
9234 45.56141423291118 0.14840630357198062 45.221341804537424 0.1916661248017749
9235 45.547670821222695 0.14840919417317597 45.20759236177561 0.1916692652739118
9236 45.535187047251846 0.14841208463537015 45.195102556911735 0.19167240570474245
9237 45.52157954576377 0.14841497496053324 45.18148902469501 0.1916755461082304
9238 45.50954818383115 0.14841786519811084 45.16945163211067 0.19167868652236314
9239 45.49600841455002 0.14842075533855825 45.15590583226342 0.19168182694804184
9240 45.48449351102341 0.14842364544507508 45.1443848981386 0.19168496743973493
9241 45.470930605145114 0.1484265354909942 45.13081596167617 0.1916881079779525
9242 45.46002497170739 0.14842942555841668 45.11990429750977 0.19169124863919987
9243 45.44631237303131 0.14843231559867956 45.10618566805303 0.1916943893795996
9244 45.43615421565727 0.1484352057177917 45.096021479638786 0.19169753030069453
9245 45.42210879330151 0.1484380958394564 45.08197002613058 0.1917006713314725
9246 45.4129076682794 0.1484409861005171 45.072762869576934 0.19170381260195046
9247 45.39825759731884 0.14844387638813045 45.05810676692183 0.19170695400888027
9248 45.3903341915682 0.14844676688168468 45.05017732896795 0.1917100957185663
9249 45.37466955147683 0.14844965741644192 45.03450665647639 0.19171323758399977
9250 45.368517372421586 0.1484525482342916 45.02834844436325 0.19171637982404446
9251 45.3512128009282 0.14845543909297051 45.011037839609344 0.19171952222588848
9252 45.34759576942423 0.1484583303294736 45.007414774004836 0.19172266508991836
9253 45.327687020583376 0.14846122158288397 44.987499990900155 0.1917258081003372
9254 45.32779658058223 0.14846411333694 44.987603515559194 0.19172895168609308
9255 45.30378056164121 0.14846700504741883 44.96358146122435 0.19173209536944144
9256 45.30949191637562 0.1484698974257455 44.96928677916834 0.1917352397815299
9257 45.27899919254078 0.14847278964293692 44.938788018707086 0.19173838419075417
9258 45.2932935138787 0.14847568276559717 44.953076301567656 0.19174152954544307
9259 45.25254711118291 0.1484785755192983 44.912323860947815 0.19174467471580106
9260 45.28021375667362 0.14848146952904517 44.93998446599527 0.19174782114930267
9261 45.223127385157404 0.14848436281708985 44.882892055252746 0.19175096708756945
9262 45.271942973760574 0.14848725789517253 44.93170160109523 0.19175411477017393
9263 45.18860635670344 0.14849015166288212 44.84835894360431 0.19175726143624336
9264 45.27133466087718 0.14849304805589564 44.9310812022249 0.19176041059638074
9265 45.14545010352508 0.14849594216103304 44.80519060349218 0.1917635578718662
9266 45.2832717160653 0.14849884022686918 44.94300616700115 0.19176670883727645
9267 45.087787038222906 0.14850173437938252 44.74751544737197 0.19176985647155595
9268 45.316253916607614 0.14850463466658806 44.97597627220067 0.19177300974035633
9269 45.005887303877806 0.1485075283240631 44.66560361829674 0.19177615725700112
9270 45.385411436838936 0.14851043171019973 45.045121691507156 0.19177931362157732
9271 44.88383859443606 0.14851332389478505 44.54354281038676 0.1917824601545169
9272 45.51850299211491 0.14851623182995013 45.17820113936531 0.19178562091964993
9273 44.69650229341265 0.1485191208048708 44.356194407684114 0.19178876492366317
9274 45.7686128916335 0.148522035744328 45.42829892359489 0.19179193229428845
9275 44.40742072883704 0.14852491843730736 44.067100739370765 0.19179507102896184
9276 46.24311136758084 0.14852784461726906 45.90278527415746 0.1917982488061065
9277 43.975588955493144 0.14853071558426412 43.63525686250034 0.19180137740853798
9278 47.17535562770682 0.1485336604261536 46.8350173950301 0.1918045722505684
9279 43.40143370486983 0.14853650997447287 43.06108951283843 0.1918076820569352
9280 49.11711297986113 0.14853948665141134 48.77676258742114 0.19181090578858864
9281 42.92019018523024 0.14854229741766686 42.57983390653397 0.19181398127859853
9282 53.493053463413176 0.14854532959175382 53.15269087865773 0.19181725516369258
9283 43.71770667557771 0.14854807027547626 43.377338336918825 0.19182026838341004
9284 64.29269682446464 0.1485512009278636 63.95232199241834 0.19182363111842643
9285 50.45272774516559 0.14855381482931876 50.11234739878812 0.19182653154815163
9286 93.45005831493384 0.14855712284368303 93.10967113773725 0.19183005435290892
9287 79.91536150638518 0.1485595072196869 79.5749692482294 0.19183275093610702
9288 178.28206425461025 0.14856313843030852 177.94166455020127 0.19183656597866897
9289 189.669387499818 0.1485651094475572 189.32898349255052 0.1918388978199177
9290 436.41664115125826 0.1485693321423546 436.076228569995 0.1918432491208844
9291 562.1481274342631 0.14857057771594417 561.8077119045084 0.19184495203861313
9292 1208.4249138908688 0.14857586038895987 1208.0844877662887 0.19185026419098597
9293 1644.2598488004814 0.14857594606117164 1643.9194218409277 0.19185101349265193
9294 3126.0995973204786 0.14858292333179177 3125.7591565655334 0.1918578316130909
9295 3582.7812905722176 0.14858170042159155 3582.440851126034 0.1918577457618287
9296 5343.10581732101 0.14859028096649843 5342.76536128748 0.1918657525641647
9297 3172.307475353424 0.148589365346003 3171.96701903365 0.1918669544272806
9298 3139.9950415456105 0.1485960847514254 3139.6545732317113 0.19187222914784977
9299 317.69572299609194 0.1485990051911536 317.35524559914353 0.19187839175724014
9300 415.6248197345693 0.1485988284524807 415.2843448956152 0.19187601050160522
9301 2926.713847225403 0.1486053619780291 2926.3733562662856 0.19188559713924622
9302 672.2705247180266 0.14860093471430388 671.930043728161 0.19188005515140932
9303 2545.1117092829577 0.14860494689050574 2544.771219471525 0.1918848645421845
9304 346.0245984621268 0.14860363721097286 345.68410961905556 0.19188520586025543
9305 453.0594265929525 0.14859937533892906 452.7189482154481 0.19187900216545292
9306 2970.5719065855246 0.14860189062473503 2970.2314200494798 0.19188464541993805
9307 216.87130627565818 0.14859384480535875 216.53083774909283 0.19187468176000536
9308 1222.2524309282428 0.14859282839994453 1221.9119631237631 0.19187497607988632
9309 1185.2100144833219 0.14858877956793395 1184.8695539563828 0.19187174737123483
9310 272.65907928388583 0.14858040407906534 272.318637052137 0.19186182766981474
9311 2189.1234045335427 0.1485791118847524 2188.7829624254114 0.19186299624632105
9312 316.05591706860633 0.14856992307771574 315.7154949329811 0.19185221254755117
9313 262.6269653825121 0.1485644271332797 262.2865533053717 0.19184765000711482
9314 1618.0767500267077 0.14855961233352208 1617.7363469440018 0.19184347037259739
9315 137.19434369013186 0.14854998367736638 136.85396098905943 0.19183271739508045
9316 834.5492619970844 0.14854605940183968 834.2088854595032 0.19183047817935117
9317 662.4284794923261 0.14853844686513915 662.0881191024783 0.19182194298269026
9318 45.662610081360015 0.14853131403987876 45.32226339087412 0.1918153764460127
9319 1017.9468674073039 0.14852703620089094 1017.6065287608357 0.1918116102673715
9320 122.91983854744427 0.14851950142738868 122.57951548040488 0.19180356561200335
9321 143.3961488422628 0.14851485612224644 143.05583406642458 0.1917999197159666
9322 680.9348961859064 0.14851029044643171 680.594590868913 0.191795026547011
9323 55.06318755899841 0.1485047382110167 54.72289283158464 0.19178998920275486
9324 293.08318458000304 0.1485017490189456 292.74289555853846 0.1917872724456428
9325 207.96854100673417 0.14849812522556985 207.62825911243092 0.19178376907768238
9326 66.87576664170878 0.1484948076368465 66.5354908311252 0.19178100294671907
9327 357.78590133241806 0.1484934055243081 357.4456283183184 0.19177960857532944
9328 61.006255282551095 0.14849131305278132 60.66598579008021 0.1917781794181115
9329 49.820161110810545 0.14849016581535118 49.479893891899906 0.1917770530952852
9330 211.71303594428443 0.14849051713171293 211.3727674654999 0.19177796165283142
9331 71.50975031750178 0.1484898699601503 71.16948278511606 0.19177766242558364
9332 106.04357502609078 0.1484911128341256 105.70330488408521 0.19177902917144304
9333 84.48014501864775 0.14849272953701098 84.13987083660551 0.19178145250522316
9334 58.6859314661652 0.14849377667123304 58.34565531118433 0.1917823783096364
9335 129.24047706444222 0.1484971557410582 128.90019341866218 0.19178649003896606
9336 46.882501099444454 0.14849944553495922 46.54221258160013 0.19178907230936423
9337 46.65356942367751 0.14850267572176337 46.31327430863332 0.19179243932242926
9338 97.38389529709633 0.14850712186476017 97.04359046678928 0.19179770844229813
9339 62.225780251324224 0.14851027651011256 61.885469242704275 0.19180073210982948
9340 63.702544504542125 0.14851543155912975 63.36222248793027 0.1918065850527209
9341 50.307201420447136 0.14852002853873686 49.96686992756886 0.19181146433954177
9342 52.35654182786029 0.14852460236073545 52.01620104927728 0.19181617622227856
9343 83.66507514143389 0.1485305854728857 83.32472169266127 0.1918228632997346
9344 49.58550896622531 0.14853535531261552 49.245146027708984 0.1918275832037081
9345 44.29554183034701 0.14854124306518418 43.95516655515515 0.1918340321266788
9346 72.98519895887078 0.14854714664384794 72.6448116154129 0.1918401968140224
9347 48.057581559183504 0.14855252147118755 47.71718329601425 0.19184574169807062
9348 63.874887955223556 0.1485589270397099 63.5344763681361 0.1918526600477511
9349 58.6100061294519 0.14856463471122153 58.269583063585756 0.19185843115491777
9350 42.89862788188637 0.14857059913471368 42.55819246853438 0.1918648142172756
9351 82.98805189309918 0.1485768645441608 82.64760373139356 0.19187129716147194
9352 46.19947209376098 0.1485825848796343 45.85901226215903 0.1918772467223196
9353 53.19216080032347 0.14858871017810932 52.85168839296104 0.1918836971843203
9354 77.37672556596628 0.1485946922379076 77.03624103058505 0.19188984314332727
9355 44.153117222193416 0.14860040781900327 43.81262093612971 0.19189587824469762
9356 76.5551006513633 0.14860639747510426 76.21459221613569 0.19190203775251735
9357 58.750702435890624 0.14861211336827412 58.41018227702237 0.19190804549998136
9358 50.436410706960196 0.14861769124078208 50.095879198029614 0.19191381768980278
9359 83.6387513418745 0.14862348349742274 83.29820801407719 0.19191984429989276
9360 50.549428862754866 0.14862886046500567 50.208874509944856 0.19192549234500839
9361 65.75893533727037 0.14863432140016905 65.4183699184017 0.1919310974685115
9362 72.71821354700499 0.14863981666703605 72.37763680109849 0.19193692923945427
9363 51.65786904881231 0.14864488106902482 51.31728203734102 0.19194213040226138
9364 76.53489688583049 0.14865027053804555 76.19429881841515 0.1919477968772953
9365 60.526155914642516 0.1486553339037088 60.18554746417386 0.19195311656494843
9366 58.176696676370405 0.14866029426659239 57.83607815265613 0.1919582294476851
9367 76.20567956159171 0.14866547698326202 75.8650503199562 0.19196376465224804
9368 54.977160323904215 0.14867019001580709 54.636521517198 0.19196861669041057
9369 65.92178505669956 0.14867517028307445 65.58113598980518 0.1919738966113228
9370 67.1087429457726 0.14867999172724577 66.7680839805492 0.19197897349615328
9371 54.62364110145837 0.14868462014090206 54.28297269047964 0.19198379083782743
9372 70.5297609222962 0.1486895073620631 70.18908239459732 0.19198902033681878
9373 58.32948062429272 0.14869404803745548 57.98879283903974 0.19199373721552462
9374 57.98275106811515 0.1486987332370018 57.64205360390743 0.19199873097071568
9375 67.20641839513382 0.1487033983586376 66.86571134323114 0.19200365354405083
9376 53.62018338068161 0.14870788006353264 53.27946712879747 0.19200837182060482
9377 62.431198428768475 0.14871255071867517 62.09047251958065 0.19201335846914716
9378 59.77370113744695 0.14871704986715897 59.43296600565285 0.1920180819269385
9379 53.5563041633704 0.14872157699632166 53.21555967142416 0.19202291494991935
9380 63.10420569994147 0.14872615875239392 62.763451785218166 0.19202775597090563
9381 53.64270517365696 0.14873062174716795 53.30194205597893 0.19203249593086003
9382 56.16768344779533 0.1487351668545779 55.8269109545748 0.19203732636595908
9383 58.94405542787938 0.148739691627399 58.60327361904685 0.19204211720512393
9384 51.556826520198655 0.14874416592147469 51.21603546915239 0.19204688512479212
9385 58.19910469204823 0.14874871678469564 57.858304277087356 0.19205169817618237
9386 53.72320951425545 0.14875322007056002 53.38239979373215 0.19205650045274295
9387 52.56007648468133 0.1487577147689004 52.219257513966525 0.1920612559459081
9388 56.81693676003273 0.14876228170468617 56.476108362708416 0.1920661156196297
9389 50.96048024041013 0.14876676074706655 50.6196426083893 0.19207087127376593
9390 54.34533528837978 0.14877130816434733 54.00448829418629 0.19207568602913871
9391 53.52106463206461 0.148775855430842 53.18020824223278 0.19208053440098843
9392 50.87458665427333 0.14878034292320944 50.533721041150294 0.19208527019982286
9393 54.5218105085837 0.14878493375268365 54.18093541193194 0.1920901628990692
9394 51.03706424246281 0.14878943212455284 50.696179887841836 0.1920949224964253
9395 51.882303356789684 0.1487939783804971 51.54140963666166 0.19209974174752711
9396 53.06112356065581 0.14879854279145294 52.72022042231476 0.19210459554959575
9397 50.222844938654895 0.1488030354542197 49.881932566838444 0.1921093363622279
9398 52.66972331681828 0.14880761732111292 52.328801484982044 0.19211421451512073
9399 51.25093294071629 0.14881212461023632 50.91000184111365 0.1921189749924019
9400 50.52142088438989 0.14881665564512744 50.18048044649052 0.19212378225424245
9401 52.46011965525828 0.14882120410230343 52.11916984655091 0.19212860460506506
9402 50.0402949594281 0.1488256933017396 49.69933591622217 0.19213334990419592
9403 51.39493511898942 0.1488302348715971 51.05396671004812 0.1921381740697032
9404 51.29896661084402 0.14883473088557753 50.957988955388636 0.19214292456980508
9405 49.88036050771103 0.14883922599119587 49.53937358713028 0.19214769458955697
9406 51.79406285340875 0.14884373230874934 51.45306665696284 0.19215246413715745
9407 50.03257499992733 0.14884819848613207 49.691569605604265 0.19215719583692656
9408 50.5767064310953 0.14885267848426756 50.23569180824548 0.19216194436556178
9409 51.105608300240206 0.14885714197454053 50.76458448814301 0.19216667012265637
9410 49.62415619598766 0.14886158260200008 49.28312323298059 0.19217138040506201
9411 51.09767800382438 0.1488660314559697 50.75663588194756 0.19217609042084902
9412 50.02861305817034 0.14887045389029355 49.68756182028594 0.1921807839941059
9413 50.02356574452942 0.14887486401952504 49.68250542603179 0.19218545447810534
9414 50.72979376833282 0.14887927782807242 50.38872435121906 0.19219013928568365
9415 49.50323292927068 0.14888365427239997 49.162154495371986 0.19219477962629153
9416 50.412794868131506 0.14888803987171492 50.07170739715527 0.19219943110451707
9417 49.92934600249854 0.14889240431172188 49.58824953108067 0.19220406710614596
9418 49.582212958907846 0.14889674668932226 49.24110754252167 0.1922086696968545
9419 50.25399158403486 0.14890109985551933 49.912877185505536 0.1922132986737995
9420 49.35849258324716 0.14890541212364916 49.017369298692344 0.1922178724311706
9421 49.77986718430967 0.14890973383130252 49.43873498425201 0.1922224662263647
9422 49.69750082327984 0.14891403535021214 49.356359750937195 0.19222703699243268
9423 49.17213548496898 0.1489183166453602 48.830985584488666 0.19223158383496283
9424 49.73528305542178 0.14892260533657609 49.39412430209134 0.19223614799386396
9425 49.117440457862934 0.14892686002746758 48.77627293119021 0.19224066664525702
9426 49.21674557065066 0.14893112012270351 48.87556924863827 0.1922452018896844
9427 49.34371064165831 0.1489353627334796 49.002525566347785 0.19224971257704487
9428 48.77475352156406 0.14893959003786378 48.43355972029787 0.19225421122832445
9429 49.21118370572971 0.1489438179387364 48.8699811760506 0.19225871174036965
9430 48.78585997933604 0.14894802352986583 48.444648769173654 0.19226318663251837
9431 48.72269436985467 0.14895222690436027 48.38147447885621 0.1922676640940981
9432 48.90764525613569 0.1489564192683157 48.566416710486465 0.1922721263809038
9433 48.39660357277623 0.14896059815854445 48.055366395595556 0.1922765790221299
9434 48.70192936086379 0.14896477392552243 48.36068356120165 0.1922810257366229
9435 48.41046042572264 0.14896893675063302 48.06920602680132 0.19228546217068573
9436 48.2851300430455 0.14897309076218354 47.94386706459701 0.1922898876863056
9437 48.44357055888514 0.14897724107075946 48.10229900650323 0.19229431131115493
9438 48.04298647936588 0.1489813765737988 47.70170638331652 0.19229871947556068
9439 48.22020634965139 0.1489855099324089 47.87891771490891 0.19230312481007178
9440 48.03665750593816 0.14898963394711537 47.6953603486586 0.19230752333243759
9441 47.88767017014524 0.148993747414164 47.546364515335775 0.19231190739529713
9442 48.00327613652138 0.1489978609018091 47.66196197941144 0.19231629620813528
9443 47.71129635677152 0.14900195887651696 47.369973732745954 0.19232066514904927
9444 47.784617593249294 0.14900605694986807 47.44328649902006 0.19232503727937048
9445 47.68746087382766 0.14901014546337824 47.34612132956638 0.19232939879790328
9446 47.52379797860958 0.14901422575562848 47.18245000178102 0.19233375107292774
9447 47.614524101815654 0.1490183050917701 47.27316769158135 0.19233810514253055
9448 47.39560841832953 0.149022371317125 47.05424360449944 0.19234244251296687
9449 47.41011367476383 0.14902643736883858 47.06874045407758 0.1923467833174149
9450 47.36386177301022 0.1490304941388083 47.02248016682052 0.19235111205089675
9451 47.19985492494492 0.14903454504769104 46.8584649432745 0.19235543662273688
9452 47.276705474932726 0.1490385925482711 46.93530712506326 0.19235975732119212
9453 47.09917224333421 0.14904263084942407 46.75776554399975 0.19236406848503335
9454 47.094446457018606 0.14904666632608599 46.753031412938604 0.19236837775391588
9455 47.062341041476316 0.14905069488677852 46.72091766746086 0.19237267912867376
9456 46.920210206377604 0.14905471739197443 46.578778513461195 0.19237697552442876
9457 46.97594428970867 0.14905873594174668 46.63450428669457 0.19238126707235875
9458 46.83178761515933 0.14906274737639816 46.49033931520976 0.19238555257317094
9459 46.82069695615413 0.1490667540380156 46.47924036981914 0.19238983229697454
9460 46.787075419247465 0.14907075603733164 46.445610554594374 0.19239410861575576
9461 46.67591909920989 0.14907475065341386 46.334445972027694 0.19239837652878658
9462 46.70366827624727 0.14907874245785308 46.36218689121167 0.19240264257774473
9463 46.59437427224867 0.14908272685875892 46.25288464442289 0.19240690096702318
9464 46.572371660792655 0.14908670686609135 46.2308737991266 0.192411154799962
9465 46.541834873760685 0.14909068232297795 46.20032878635078 0.19241540508692753
9466 46.45163368304463 0.14909465057165008 46.11011938555504 0.19241964691795033
9467 46.45982319223267 0.1490986163486227 46.118300687935054 0.19242388794898754
9468 46.376778992535215 0.14910257449571043 46.03524829802083 0.19242812001867352
9469 46.34482824977348 0.14910652921373516 46.00328937069639 0.19243234986335397
9470 46.32074612823666 0.14911047848147252 45.97919907596144 0.1924365737937429
9471 46.24002110691006 0.1491144220595155 45.89846589262519 0.19244079222535262
9472 46.241583871432354 0.14911836211496338 45.90002050173078 0.19244500758661187
9473 46.16984906017241 0.1491222957735941 45.82827754830211 0.19244921609670768
9474 46.13818249523177 0.14912622572851333 45.79660284783677 0.19245342166647691
9475 46.11345227195077 0.1491301504731642 45.77186449993444 0.19245762154317184
9476 46.042801988877315 0.14913407032045845 45.70120610141491 0.1924618171419463
9477 46.039696024652415 0.14913798609047052 45.69809203020213 0.19246600835980798
9478 45.973898257524134 0.14914189673850778 45.632286165840455 0.19247019494517514
9479 45.94728081230696 0.1491458030926937 45.60566063223842 0.1924743769758424
9480 45.916713511365835 0.14914970528966462 45.57508525073697 0.19247855533919855
9481 45.85975996803403 0.14915360242352796 45.51812363721484 0.19248272839565855
9482 45.84806824646424 0.14915749614817578 45.506423851898724 0.19248689841733496
9483 45.79171999374006 0.14916138490815545 45.450067545361044 0.1924910634708592
9484 45.76570381387972 0.14916526987666157 45.42404331925711 0.19249522474594954
9485 45.73364324829613 0.14916915095792993 45.39197471479638 0.19249938254182136
9486 45.68611832707645 0.14917302739294216 45.34444176436271 0.192503535320796
9487 45.66860390702807 0.14917690086176613 45.326919320360815 0.1925076858054905
9488 45.620743307058866 0.14918076953044862 45.27905070650726 0.19251183102115635
9489 45.59382248895482 0.1491846351843085 45.25212187995833 0.19251597381218324
9490 45.563753985956865 0.14918849679277615 45.22204537685511 0.19252011230898677
9491 45.520730449490735 0.14919235476881823 45.17901384725469 0.1925242474672232
9492 45.50272997791705 0.1491962095425995 45.16100538890382 0.19252837947063003
9493 45.458447769654455 0.1492000604167898 45.11671520160888 0.19253250762878543
9494 45.434520130297294 0.14920390830564154 45.09277958899044 0.19253663300121324
9495 45.40377477702728 0.1492077526759819 45.062026269509886 0.1925407548414066
9496 45.36688480683393 0.14921159380959545 45.02512833936767 0.19254487365666176
9497 45.34749638126289 0.14921543194800876 45.00573195984569 0.19254898946919383
9498 45.307296398422146 0.149219266768166 44.96552402946825 0.1925531021857316
9499 45.286056665166406 0.14922309871617628 44.94427635446991 0.19255721198031414
9500 45.254635087388365 0.14922692770863002 44.91284684056513 0.19256131911460467
9501 45.22426175535704 0.14923075360583535 44.88246557872774 0.1925654230234639
9502 45.20233017320819 0.14923457702514756 44.86052607137101 0.19256952481203216
9503 45.16805640471608 0.14923839724554486 44.826244384214526 0.19257362325600755
9504 45.146769675679565 0.14924221514656216 44.80494974083608 0.19257771969692283
9505 45.11773277011846 0.14924603012824708 44.77590492681851 0.19258181317169837
9506 45.09053254688829 0.14924984260628052 44.748696799958104 0.19258590432390416
9507 45.068872974640335 0.14925365262710544 44.72702932889248 0.19258999312075373
9508 45.03812095521167 0.14925745995877654 44.69626941597496 0.1925940792779302
9509 45.01815102332475 0.14926126511617202 44.67629159474831 0.1925981634602677
9510 44.990609135650324 0.1492650676682438 44.64874182294752 0.19260224503455856
9511 44.96662302959826 0.1492688680437433 44.62474783690924 0.1926063246452742
9512 44.945199722335616 0.14927266609737042 44.60331665429281 0.19261040194543985
9513 44.91757492669143 0.14927646189229257 44.57568398762113 0.19261447717800254
9514 44.89898040817211 0.1492802555883639 44.5570816022447 0.1926185503390448
9515 44.872503358275644 0.1492840470952847 44.53059668967725 0.1926226215031052
9516 44.8519456704889 0.14928783653253375 44.51003114334919 0.19262669060717458
9517 44.82989364856379 0.14929162401063428 44.48797126657962 0.19263075797352958
9518 44.80629912534598 0.14929540936064545 44.46436889279267 0.19263482319266048
9519 44.78739119408962 0.14929919296805172 44.44545311421279 0.19263888690878508
9520 44.76363886698083 0.14930297448431082 44.42169294398049 0.19264294851602354
9521 44.74433563583465 0.14930675432656287 44.40238187284189 0.1926470086661963
9522 44.72341741564698 0.14931053226198618 44.381455816452124 0.19265106693287037
9523 44.701991044412836 0.14931430848251773 44.36002161227973 0.1926551236505878
9524 44.68392816292726 0.14931808302057095 44.34195090114602 0.19265917876066377
9525 44.66178633805419 0.14932185583247193 44.319801249953976 0.19266323226774557
9526 44.64422595743312 0.14932562709963523 44.30223304599977 0.19266728433371866
9527 44.623805501434646 0.14932939673962314 44.28180476981266 0.1926713348823628
9528 44.60485022583289 0.149333164869856 44.262841676937 0.19267538402603265
9529 44.58696154451667 0.14933693153732608 44.244945181157 0.192679431822343
9530 44.566921530195685 0.1493406967138282 44.22489735525463 0.19268347822722595
9531 44.55027927754287 0.14934446055837358 44.208247293569116 0.19268752341537884
9532 44.530884694477 0.14934822299692097 44.18884490417394 0.1926915673061422
9533 44.513777269405786 0.1493519841558007 44.17172967523494 0.19269561001504085
9534 44.49619850454201 0.14935574405879565 44.154143108882906 0.19269965160030872
9535 44.47819515668878 0.14935950269694154 44.13613196199832 0.1927036919935124
9536 44.4620400868393 0.1493632602288432 44.119969095175165 0.19270773143528983
9537 44.44410244981835 0.14936701654227136 44.10202366356077 0.19271176971530657
9538 44.428113964644815 0.1493707718450297 44.08602738565148 0.19271580714831102
9539 44.411377827437576 0.14937452603221205 44.069283457884474 0.19271984352089166
9540 44.39478202699452 0.1493782792571915 44.05267986864486 0.19272387909246871
9541 44.37945401300763 0.14938203149206317 44.03734406778264 0.19272791373293013
9542 44.36255649305715 0.14938578281482998 44.02043876262072 0.19273194762159568
9543 44.3479173415721 0.14938953324588874 44.00579182765251 0.19273598067370415
9544 44.33157522769494 0.14939328285378778 43.989441931767416 0.19274001307374114
9545 44.31682919166396 0.1493970316240786 43.97468811536523 0.19274404467465228
9546 44.30153962067101 0.1494007796938032 43.95939076520895 0.19274807576824765
9547 44.286545688964594 0.14940452695871545 43.94438905593521 0.19275210607066345
9548 44.27205800019588 0.14940827364627413 43.92989359053403 0.19275613601557381
9549 44.25731839390053 0.14941201957333172 43.915146209139884 0.19276016518731892
9550 44.242990889058404 0.14941576502266296 43.90081092990784 0.192764194127904
9551 44.229082363946034 0.14941950977715002 43.88689463183522 0.19276822233366878
9552 44.214493651890116 0.14942325413580862 43.87229814733342 0.19277225042088825
9553 44.20157138821442 0.14942699786759375 43.85936811254155 0.19277627780527423
9554 44.18679218608244 0.1494307412945982 43.84458113958073 0.19278030520710596
9555 44.17458191020832 0.14943448413676955 43.8323630941794 0.19278433189215008
9556 44.159948502741216 0.14943822679821997 43.81772191715394 0.19278835878906211
9557 44.148125325213854 0.14944196887525052 43.80589097145535 0.19279238488325554
9558 44.133816155491246 0.14944571093521578 43.791574033097746 0.19279641145828036
9559 44.12236927027905 0.14944945237038085 43.78011938084467 0.19280043706400213
9560 44.108174047376636 0.149453193987408 43.76591638988859 0.19280446350064048
9561 44.09747175582611 0.14945693490152182 43.75520633221488 0.19280848870970724
9562 44.082880435291294 0.14946067623490625 43.74060724385306 0.19281251520332182
9563 44.073476424660456 0.14946441673641825 43.73119546784396 0.19281654008007673
9564 44.05791051044264 0.14946815795876786 43.71562178562462 0.19282056685925061
9565 44.05034776300222 0.1494718981305586 43.70805127345483 0.19282459141684072
9566 44.03326729163218 0.1494756394411566 43.69096303342186 0.19282861876916335
9567 44.028098028954616 0.1494793793278912 43.685786006684594 0.19283264294212757
9568 44.008855586086135 0.1494831209657443 43.66653579387517 0.192836671245218
9569 44.00690793420739 0.14948686055951965 43.664580378795165 0.19284069485270733
9570 43.984409315625804 0.14949060282161317 43.64207398818311 0.19284472462107904
9571 43.98719417412184 0.1494943420376455 43.644851084778615 0.19284874730557325
9572 43.95949199124723 0.14949808531267955 43.61714112666209 0.19285277927246233
9573 43.96967266655912 0.14950182394337794 43.62731404222454 0.19285680039120603
9574 43.93353032937918 0.14950556877380658 43.59116392495323 0.19286083565214565
9575 43.95554761139933 0.14950930640691987 43.61317345090311 0.1928648540893003
9576 43.90585960322892 0.14951305359612954 43.56347765528573 0.19286889434705745
9577 43.94703368888206 0.14951678947589414 43.604643991210395 0.1928729081957642
9578 43.87589869559537 0.1495205402682656 43.533501199153456 0.19287695617364903
9579 43.94861587369412 0.1495242730620625 43.6062106384337 0.19288096219836015
9580 43.84393508174191 0.14952802944709997 43.50152202995214 0.192885022342675
9581 43.970085408413816 0.1495317568480471 43.627664636506424 0.19288901505934591
9582 43.813984451009794 0.14953552208289833 43.471555834177416 0.1928930947494784
9583 44.0342868427311 0.14953924012172923 43.69185053777823 0.19289706483114527
9584 43.80312285389371 0.14954301964244984 43.46067865776126 0.19290117649000385
9585 44.19808216181706 0.14954672148139705 43.85563033236257 0.19290510797308702
9586 43.87071624099415 0.14955052450909795 43.52825644370062 0.19290927278443018
9587 44.61171943323127 0.14955419830945127 44.26925209679114 0.19291313813067565
9588 44.20907036376223 0.14955804070550635 43.86659493041247 0.19291739264425464
9589 45.69299776122822 0.14956166582964578 45.350514951454976 0.1929211439436013
9590 45.425441623233255 0.1495655752134132 45.08295049610952 0.1929255519103221
9591 48.65316239818119 0.14956911541615278 48.31066417766596 0.19292910509907024
9592 49.42677109704551 0.14957314041084385 49.084264177794395 0.19293377884027316
9593 57.12271283067674 0.14957653158281334 56.78019931383472 0.1929369852592048
9594 62.220098914139136 0.14958075861095294 61.87757603109402 0.19294212443416378
9595 82.26039130324368 0.14958388678272957 81.91786269676325 0.19294471969769703
9596 102.79603750360076 0.14958847047031804 102.45349835184227 0.19295068128816473
9597 158.81191799650347 0.1495911332907376 158.46937466771183 0.1929521955008986
9598 230.65106646692917 0.14959634967237864 230.30851050171535 0.19295961554143762
9599 393.2436789517077 0.14959819505192537 392.9011215268772 0.19295922977856117
9600 621.7417012789697 0.1496045216076493 621.3991275536772 0.19296920368480916
9601 1078.7771884613983 0.14960498422316937 1078.434617875843 0.19296560133207905
9602 1685.7075369603092 0.1496131408402035 1685.3649440537386 0.19297976573024475
9603 2714.3399341277104 0.14961155639710694 2713.997351163517 0.19297140779610064
9604 3587.186714021145 0.14962207737105154 3586.8441009831954 0.1929909605785099
9605 4512.003466531897 0.14961862705797924 4511.660869571614 0.19297833322486585
9606 3563.637612783403 0.1496298735799175 3563.294983145917 0.19299976390589313
9607 2540.9947664905635 0.1496275194816213 2540.652149042592 0.19298992848960328
9608 306.0771685876706 0.1496339336941931 305.73453298488414 0.1930016690922586
9609 449.3287421674417 0.14963655889759994 448.9861013075446 0.19300430099949561
9610 1586.1999005982475 0.14963489290697457 1585.8572660595974 0.19299964574323505
9611 1674.2013538001088 0.14964059285127748 1673.8587015364146 0.1930116708428363
9612 2195.6979414106304 0.14963604350314846 2195.355303741268 0.19300162585944355
9613 254.82811514532273 0.14963757294267965 254.48547033105848 0.19300724132155275
9614 859.219923276947 0.14963655830626338 858.8772802867293 0.19300643191151787
9615 1359.5710459101156 0.14963083207211 1359.2284171092008 0.19299796884282824
9616 1091.9437406402296 0.14963152723849676 1091.6011055483427 0.19300356464856047
9617 1394.2077123339936 0.14962472828165985 1393.8650943970101 0.1929932087018643
9618 213.99270316056192 0.14962052760436986 213.65009201312725 0.19299061983029073
9619 1004.9121413437431 0.14961756026761125 1004.5695343466476 0.19298943682777087
9620 1110.5585886493805 0.14960872795810404 1110.21600245681 0.19297746461225504
9621 522.7185841022521 0.1496056988994559 522.3760004412945 0.19297796205809126
9622 771.4854409488236 0.1495989858016897 771.1428720657411 0.19296989728073616
9623 310.7514680042227 0.14959148136307948 310.40891472884175 0.19296179401790284
9624 786.0118305798446 0.14958828628101742 785.6692809781474 0.19296131541614653
9625 558.7622873947718 0.14957994924654933 558.4197569647504 0.192950480774813
9626 128.45874979671606 0.14957532363379605 128.11622692835633 0.19294754472595194
9627 519.9019946968001 0.14957112438582468 519.5594795686212 0.19294400379300994
9628 276.4024689414907 0.14956403104337354 276.0599696537907 0.19293525665663205
9629 358.16015214569546 0.14956200428435834 357.8176544522067 0.19293568920445292
9630 203.59015343120413 0.14955724333194406 203.24766628423802 0.1929299036341594
9631 67.66465107358904 0.1495534845709682 67.32217136609286 0.1929262229252062
9632 369.5837519890689 0.1495528626466214 369.2412717817502 0.19292734467211145
9633 129.81103909703845 0.14954908754494495 129.4685679037905 0.19292210570300303
9634 86.97616334716292 0.14954908670183586 86.63369069874396 0.19292356171712186
9635 143.25528147992563 0.14954900504259352 142.91280859199466 0.1929238828883776
9636 103.17626360844065 0.1495479045828156 102.83379366560514 0.19292203825269566
9637 186.16054756901505 0.1495506219235563 185.81807038908582 0.19292655800567893
9638 48.877582551302 0.14955123316328833 48.535104751028626 0.19292656711008718
9639 45.46132025382742 0.1495535518472949 45.11883739888984 0.19292930309027995
9640 139.31085678414252 0.14955754615620448 138.96836472900816 0.1929345089781528
9641 87.77447569123889 0.14955970788166287 87.43198008528506 0.19293589807215886
9642 67.41766379671621 0.1495648421003885 67.07515668805455 0.19294226656127325
9643 50.923211701573905 0.1495692857309712 50.580695418043554 0.1929469977993853
9644 72.71963257446833 0.14957366508301068 72.37710776023798 0.1929511491473445
9645 96.70249999503808 0.14958023889198996 96.3599607093038 0.19295904684228612
9646 52.815028976486836 0.14958516076619527 52.47248018975212 0.19296362596852418
9647 47.74283643063902 0.14959158594824115 47.40027427171829 0.1929705729724816
9648 65.82521934175459 0.14959841137143398 65.48264270758554 0.19297822279762702
9649 71.35980493140437 0.1496042080640655 71.01721709697922 0.192983626361079
9650 62.86077620543749 0.14961177387713473 62.51817226433304 0.1929921672273145
9651 42.81760787177864 0.14961838307581135 42.47499053661043 0.19299895209240076
9652 64.66009881232053 0.14962518243498463 64.31746787242518 0.19300575746035592
9653 67.19473109906966 0.14963286755453917 66.85208385718961 0.1930143743254938
9654 54.241623506725304 0.14963937314349887 53.89896346610787 0.19302066747393237
9655 62.94397748270463 0.14964680503729 62.60130208763774 0.19302859002959877
9656 52.815811934121534 0.1496540028995373 52.47312160996414 0.19303632125785414
9657 69.73080473561095 0.1496606324402778 69.38810133994963 0.19304276322103833
9658 66.2389460191649 0.14966808094714296 65.8962269880205 0.19305095019726584
9659 49.97522014162263 0.14967470628783178 49.63248776358467 0.1930576717501279
9660 73.0333739475997 0.14968147737694532 72.69062790612983 0.19306456409291498
9661 62.29828416794022 0.14968846853916495 61.95552349416034 0.19307220524071125
9662 63.76539239903433 0.14969472247098056 63.422619332047454 0.1930783445158998
9663 68.34372883647896 0.14970143916243173 68.00094188762598 0.1930855096905448
9664 56.445618428164444 0.149707829394639 56.10281834364222 0.19309225512758635
9665 73.45074193745081 0.14971391431879177 73.10792971386606 0.19309830926596666
9666 63.98533784422931 0.14972034813583854 63.642512169824954 0.193105326268523
9667 59.74658689720226 0.14972625508217438 59.403749325158834 0.19311131696125744
9668 68.43967973240458 0.14973224822416936 68.09682995225998 0.19311753192043218
9669 60.45549466261258 0.14973828931950278 60.11263231419005 0.1931240591030309
9670 66.72708387387709 0.149743919700992 66.38421026284564 0.19312969133045357
9671 60.92358210239201 0.14974980526949572 60.58069627768225 0.1931360194402638
9672 58.828993238420374 0.1497554887539646 58.48609576929572 0.19314198037068636
9673 64.30675402839175 0.14976101854841511 63.96384537983661 0.1931476300067267
9674 58.29840177420875 0.14976676380927167 57.955481135981856 0.19315387441761578
9675 60.2958811150433 0.14977221324387555 59.9529494524041 0.1931594493953214
9676 56.82048763377274 0.14977774989471537 56.477544581371575 0.19316530250644998
9677 57.06787902886103 0.14978334507866395 56.724924386824576 0.19317129695778348
9678 58.73923022910793 0.1497887099153306 58.396264733300406 0.19317678589219814
9679 53.78602505200923 0.1497942899745993 53.44304795040821 0.1931828116264249
9680 56.14972067508677 0.14979975709759447 55.80673238422972 0.1931885337594565
9681 53.3817372909858 0.1498051679479776 53.03873793552761 0.19319418751021816
9682 53.78913576127608 0.1498107664789642 53.44612476796579 0.19320022683132343
9683 54.38344310144012 0.14981616708093118 54.040421124204855 0.19320581015434
9684 50.344955026620795 0.14982169560601016 50.001921618167835 0.19321171284695537
9685 53.32657939396688 0.14982726108168637 52.98353451116922 0.19321762171597331
9686 51.002141253469446 0.14983268972819694 50.65908529384363 0.1932232698976138
9687 50.69458129314549 0.14983832163883498 50.35151364450721 0.19322932699944892
9688 51.74718760759997 0.14984383276254423 51.40410868717386 0.19323508766356326
9689 48.660888994845784 0.1498493695169869 48.31779868702283 0.19324093830596764
9690 51.24372998526618 0.14985502473962778 50.90062798554923 0.19324697497732238
9691 49.564335426657216 0.14986052169221414 49.2212222051909 0.19325269977410833
9692 48.8902875510536 0.14986617170510902 48.54716264659764 0.19325873275085576
9693 50.33299906731814 0.1498717752626303 49.98986265624809 0.1932646358074157
9694 48.07739186270351 0.14987732532178907 47.73424407593455 0.19327046144716994
9695 49.898141717248585 0.14988301204098578 49.55498217583191 0.19327652937568401
9696 48.80691582001429 0.14988855629985723 48.46374494095941 0.19328232275502605
9697 48.227655662747225 0.1498941826848094 47.88447319323368 0.1932882868287305
9698 49.58929857627033 0.14989981354731333 49.24610451876618 0.19329424395683778
9699 47.90698043118578 0.14990534791038287 47.56377504648965 0.19330003678574498
9700 49.17306325147912 0.1499109984416699 48.82984620477827 0.1933060482591841
9701 48.43492715398958 0.14991653961983395 48.091698753429576 0.19331186094017072
9702 48.078983132829414 0.14992210121284194 47.73574330625605 0.19331772536052244
9703 49.13271039469183 0.14992769311500367 48.78945904960671 0.19332365197011173
9704 47.809926507513346 0.14993317781095944 47.46666393575124 0.19332939395114632
9705 48.77116269370514 0.1499387429873939 48.42788865533336 0.19333529538438768
9706 48.20666294028159 0.14994423424952855 47.86337762946682 0.19334107656523974
9707 47.99647300761631 0.1499497050497474 47.65317647238184 0.1933468301847263
9708 48.73282617495741 0.14995521283824273 48.38951829133464 0.1933526707845244
9709 47.67472612339871 0.14996062396819515 47.331407151853966 0.19335834757654685
9710 48.424285490810625 0.14996608045060314 48.08095529011158 0.1933641202484426
9711 47.95385313963788 0.14997149307825405 47.61051181051239 0.1933698360472289
9712 47.807309195939716 0.14997686564375198 47.4639568456377 0.19337548465826374
9713 48.27271736692948 0.14998227107825202 47.92935387862001 0.1933812172312101
9714 47.46145158966523 0.14998760085061816 47.11807716373138 0.1933868250832382
9715 48.00830271568237 0.1499929489726012 47.66491728965668 0.19339247705308554
9716 47.60430737601731 0.149998275202212 47.26091098569451 0.19339811512058952
9717 47.500912483762875 0.15000355732910395 47.15750525093803 0.19340367549573842
9718 47.73987583616968 0.1500088635121343 47.39645766952761 0.19340930312993754
9719 47.16536083650845 0.15001411679232954 46.821931872769035 0.1934148469470881
9720 47.5214369522181 0.1500193705983304 47.177997182469085 0.1934203991506915
9721 47.1700638196913 0.15002461640721249 46.826613241577064 0.19342596170701992
9722 47.11792739547178 0.15002982274967538 46.77446611994027 0.19343145278183901
9723 47.176544882920545 0.15003504357755412 46.83307284877391 0.19343699056908453
9724 46.80694700883745 0.15004023122641702 46.46346429882213 0.19344247878889584
9725 47.007678125989656 0.15004540921092546 46.66418476264237 0.19344795413636034
9726 46.703676004357646 0.15005058676622 46.36017196722801 0.19345345036341496
9727 46.704389371023126 0.15005573273301406 46.36087475002614 0.1934588882639673
9728 46.637442766244355 0.1500608847745793 46.29391752753924 0.19346435393053169
9729 46.42707238971384 0.1500660182601368 46.0835365767795 0.19346979467420888
9730 46.515704430587405 0.15007113692082835 46.172158081952226 0.19347521171435225
9731 46.26213609942132 0.15007625824162907 45.9185791897573 0.1934806514223887
9732 46.30071998626303 0.15008135558862765 45.957152584059656 0.19348604661475155
9733 46.16238776032225 0.1500864524327525 45.81880985339959 0.19349145448990157
9734 46.064709353100966 0.15009154019559248 45.72112095991431 0.1934968529910674
9735 46.07593896287824 0.15009661096014137 45.73234012830866 0.19350222360944477
9736 45.87831598474907 0.15010168485725014 45.534706685704144 0.1935076141876771
9737 45.93068856410712 0.15010674069289656 45.58706885156204 0.19351297185218586
9738 45.764921504307736 0.15011179148211024 45.42129138125115 0.19351833157447593
9739 45.740260739050726 0.1501168385223162 45.396620210064924 0.1935236904634882
9740 45.698314406738575 0.1501218680858067 45.354663517479366 0.19352902117340195
9741 45.55888402586781 0.15012690001934004 45.21522275833421 0.19353436751426967
9742 45.60279121071896 0.15013191784499746 45.25911960335148 0.193539689522486
9743 45.44029288233267 0.15013692793412503 45.096610947425866 0.1935450069726758
9744 45.45672158608141 0.1501419366536123 45.11302932209412 0.19355032733367386
9745 45.37972197004148 0.15014692836257854 45.03601942042699 0.19355562125191045
9746 45.29400636213101 0.15015192126521903 44.95029351444491 0.19356092642088069
9747 45.31471012581239 0.15015690240262308 44.97098701033121 0.19356621307856
9748 45.17415174544908 0.150161874636325 44.830418379085906 0.19357149172684981
9749 45.20622485914287 0.1501668460365583 44.862481238980955 0.19357677412535843
9750 45.110209221299804 0.150171801522676 44.76645538694796 0.19358203282916842
9751 45.06751383991301 0.15017675707906494 44.72374978373786 0.19358729909609065
9752 45.05956870675409 0.15018170221831406 44.71579445387008 0.1935925506656967
9753 44.95037390372589 0.15018663844492283 44.6065894722299 0.19359779305107166
9754 44.97910521899756 0.15019157339923045 44.63531060709748 0.19360303850084667
9755 44.87929492327776 0.1501964939902727 44.53549016586036 0.19360826342712922
9756 44.865177142177885 0.15020141370697704 44.52136223542403 0.19361349304688563
9757 44.83135120632287 0.15020632386669464 44.48752617198166 0.19361871047451304
9758 44.75531699025896 0.15021122580728288 44.41148184552519 0.19362391892648886
9759 44.76853106940728 0.1502161256262122 44.4246858146896 0.19362912909146154
9760 44.67772902579881 0.15022101291432596 44.33387369092924 0.19363432195524677
9761 44.676823893786526 0.1502258985438062 44.33295847790924 0.19363951733348098
9762 44.625508692034224 0.1502307753670376 44.28163321437053 0.19364470229665934
9763 44.578198399553195 0.15023564497825578 44.23431287538942 0.19364987918552365
9764 44.57109829732045 0.15024051161170396 44.22720272936854 0.1936550563401961
9765 44.49783749159129 0.1502453676664801 44.15393190467432 0.19366021925048857
9766 44.49705736094129 0.15025022141411895 44.15314175649511 0.19366538303206157
9767 44.439278211252244 0.15025506720721873 44.09535260620732 0.19367053783770724
9768 44.41204439068463 0.15025990680183798 44.06810879821718 0.1936756856656136
9769 44.38669190449847 0.15026474279462518 44.04274632916481 0.19368083253903665
9770 44.33388918392745 0.15026957008031772 43.98993364596661 0.19368596788051817
9771 44.32470388062727 0.1502743945367358 43.980738383229586 0.19369110286094818
9772 44.27065469733549 0.15027921202493266 43.92667925515946 0.1936962301510918
9773 44.253200569549236 0.15028402414627084 43.90921519394051 0.19370135146245207
9774 44.21647257093602 0.15028883239224886 43.872477267553194 0.19370647099057844
9775 44.18158486630293 0.15029363355502295 43.8375796515003 0.19371158124760726
9776 44.16121869530928 0.1502984315483952 43.81720357346845 0.19371669029244287
9777 44.117585571029515 0.1503032236300651 43.77356055456359 0.19372179283585733
9778 44.10101448070656 0.15030801095882246 43.756979579534985 0.19372689021275422
9779 44.06160030182787 0.15031279449985613 43.71755552192488 0.19373198540314204
9780 44.038374189244934 0.1503175722267078 43.694319543932316 0.193737073085912
9781 44.00927776592188 0.15032234667705244 43.665213260171306 0.19374215907352343
9782 43.9778241692602 0.15032711619731545 43.63374981347016 0.19374723959272352
9783 43.95692176462236 0.15033188141331605 43.61283756761541 0.1937523155936337
9784 43.92202205558252 0.15033664318563897 43.57792802306148 0.19375738933539255
9785 43.903212279292816 0.15034140004279806 43.55910842238107 0.19376245686894514
9786 43.87093452327756 0.1503461537683997 43.52682084694205 0.19376752256710403
9787 43.848991034188515 0.15035090335230447 43.50486754722377 0.19377258361244507
9788 43.82310094845445 0.15035564903881798 43.478967658685754 0.19377764072988396
9789 43.79620368967872 0.1503603917332865 43.45206060224572 0.193782695699713
9790 43.77641811346719 0.15036513013422226 43.43226523791383 0.19378774541913488
9791 43.74670059510767 0.15036986575041209 43.40253793593312 0.19379279342413427
9792 43.72929808225045 0.15037459776714135 43.38512564713266 0.19379783735065342
9793 43.701317186595475 0.15037932634355405 43.35713498229145 0.19380287796047455
9794 43.68173721565087 0.15038405232467328 43.33754524677559 0.19380791655060464
9795 43.65909324006502 0.1503887744926638 43.314891514916724 0.19381295065563353
9796 43.63529095491542 0.1503934943026662 43.29107947732744 0.1938179832853087
9797 43.61791256760225 0.15039821085278862 43.273691344526675 0.1938230122227825
9798 43.59189896920541 0.1504029244953444 43.247668006216486 0.19382803849358152
9799 43.57622699760942 0.15040763579926708 43.23198629901505 0.19383306279509888
9800 43.55217358517731 0.1504123437665747 43.207923158083815 0.19383808332691307
9801 43.53423200445442 0.15041704975727427 43.18997185209432 0.19384310260282983
9802 43.51489413813907 0.15042175274780814 43.17062426688464 0.19384811850662115
9803 43.49355184569067 0.15042645338827773 43.14927225992242 0.19385313237997348
9804 43.478170307189245 0.15043115182239453 43.13388101110515 0.19385814426169504
9805 43.455652767582535 0.1504358474534361 43.111353767026294 0.19386315310280347
9806 43.44100957912331 0.15044054136280327 43.096700876961485 0.19386816079902106
9807 43.42058198155578 0.15044523257047587 43.07626358349469 0.1938731654906057
9808 43.40394614862557 0.15044992191544512 43.05961805802842 0.19387816868170962
9809 43.38713820535512 0.1504546091529553 43.04280042633551 0.19388316986666082
9810 43.368269876853134 0.15045929414851036 43.02392241397622 0.1938881687284015
9811 43.35401318886896 0.1504639775630089 43.009656044850274 0.1938931664556788
9812 43.33477771492368 0.15046865867088297 42.990410894604956 0.19389816164784424
9813 43.320791161164465 0.15047333827473625 42.97641466718037 0.19390315570935943
9814 43.30324187186527 0.1504780159417417 42.95885570806732 0.19390814785620591
9815 43.28799936283481 0.15048269187915436 42.94360353264152 0.19391313831413645
9816 43.27281276625849 0.15048736634575333 42.92840727228301 0.1939181276297308
9817 43.256398450148 0.15049203896391758 42.91198329623699 0.19392311494709027
9818 43.24278682915564 0.1504967103204947 42.89836201747492 0.19392810136022312
9819 43.22632937489616 0.15050138002060864 42.88189490878442 0.19393308609113352
9820 43.213031246138236 0.15050604839619264 42.86858712811317 0.19393806962887092
9821 43.197592709715956 0.15051071546673986 42.85313894216368 0.19394305208553408
9822 43.183837587167716 0.1505153811300948 42.8393741729708 0.19394803306682157
9823 43.16975923200457 0.15052004573215355 42.82528617296689 0.19395301330553308
9824 43.155540521568845 0.15052470902728998 42.81105782034723 0.19395799219432439
9825 43.14252049762755 0.15052937130738486 42.79802815606067 0.19396297025949677
9826 43.128278238026546 0.1505340325295907 42.78377625809203 0.19396794740492052
9827 43.115797078315495 0.15053869271504933 42.771285462074786 0.19397292352565715
9828 43.10199471780983 0.15054335206529706 42.75747346666936 0.19397789907517335
9829 43.08964779956308 0.15054801045127383 42.745116915482804 0.19398287362900124
9830 43.076561531585796 0.15055266809397286 42.73202101583172 0.19398784766010335
9831 43.06415855237158 0.15055732496173677 42.71960840641628 0.19399282099356616
9832 43.05185926786366 0.15056198110194152 42.70729949307931 0.19399779368240777
9833 43.039398064554945 0.15056663666650225 42.69482866189001 0.19400276599843727
9834 43.027787613469485 0.15057129156391577 42.68320858425565 0.19400773764992216
9835 43.015417936255105 0.15057594599634624 42.670829281201215 0.19401270905754656
9836 43.00426792989679 0.15058059991573294 42.65966964998359 0.19401767999746583
9837 42.992239777072015 0.15058525340106474 42.64763187303169 0.1940226506392591
9838 42.981268964790985 0.15058990656165352 42.636651437126396 0.19402762110293512
9839 42.969823217632246 0.15059455932699173 42.625196067085696 0.1940325912195575
9840 42.958827962834185 0.15059921190086237 42.61419118958848 0.19403756134484534
9841 42.94806202624567 0.1506038641915786 42.6034156308265 0.19404253122759743
9842 42.93702879258508 0.15060851634310854 42.5923727751049 0.19404750113707755
9843 42.926831947204604 0.15061316837970914 42.58216630778862 0.1940524710362804
9844 42.915938223234555 0.15061782030068765 42.571262962020846 0.19405744091302282
9845 42.90605766150713 0.150622472260712 42.56137277824977 0.1940624109966449
9846 42.89554947645208 0.15062712416911433 42.5508549711982 0.1940673810847719
9847 42.88574600833526 0.1506317762062491 42.541041880653985 0.19407235147502755
9848 42.87577947937048 0.1506364283167116 42.531065729033664 0.19407732202010883
9849 42.865960232918006 0.15064108059301465 42.52123685946592 0.19408229285907008
9850 42.85651794775797 0.15064573309099175 42.51178495061263 0.19408726405435128
9851 42.846759149406864 0.1506503857915215 42.502016528080794 0.19409223553455016
9852 42.83768684079846 0.15065503883315634 42.492934594446005 0.19409720751930015
9853 42.82815016697675 0.15065969215429445 42.483388294962054 0.1941021798604013
9854 42.81926773244992 0.15066434588698208 42.47449623380216 0.19410715276078674
9855 42.81008561346887 0.15066900001424405 42.46530448729018 0.19411212616444196
9856 42.80128542208791 0.15067365459638524 42.45649466735859 0.19411710013293862
9857 42.792494208313656 0.15067830969277696 42.447693823861684 0.19412207475919377
9858 42.783769991518604 0.15068296529689015 42.43895997624171 0.19412704998000635
9859 42.77531778429008 0.15068762150913004 42.43049813682065 0.19413202596030096
9860 42.76672850908124 0.15069227831002424 42.421899228146785 0.19413700262442912
9861 42.758528212999494 0.15069693578347249 42.41368929712388 0.19414198009214015
9862 42.750141073436936 0.15070159394494564 42.40529252112201 0.19414695836998389
9863 42.74212067222374 0.15070625283323313 42.397262481910964 0.19415193747954654
9864 42.733974623794374 0.15071091250452748 42.38910679377568 0.194156917514163
9865 42.72609690399364 0.15071557296765284 42.38121943258986 0.19416189843612877
9866 42.71819853673352 0.1507202342901454 42.373311422085585 0.19416688035778654
9867 42.71045361109448 0.1507248964856283 42.36555685134915 0.19417186325970423
9868 42.70279100167351 0.15072955960187215 42.35788459486661 0.19417684720502953
9869 42.69518118013809 0.1507342236779004 42.350265124223235 0.19418183223695357
9870 42.687736348427805 0.15073888873523406 42.34281064133622 0.19418681835634738
9871 42.68026822541694 0.15074355483085133 42.33533286493462 0.1941918056514641
9872 42.67302027565011 0.1507482219780376 42.328075259570376 0.19419679410169974
9873 42.66570490535681 0.15075289022854382 42.3207502313402 0.19420178378806982
9874 42.65862851193075 0.15075755960976753 42.313664177601666 0.1942067747193209
9875 42.651481941682846 0.15076223015182638 42.306507944600014 0.19421176693100578
9876 42.64454907133542 0.15076690190339048 42.29956540895238 0.19421676047964728
9877 42.637587508556464 0.15077157487587484 42.292594178321835 0.19422175535875466
9878 42.63077465348293 0.15077624912757773 42.2857716527052 0.19422675165014994
9879 42.624005866366446 0.15078092466839094 42.27899319235781 0.19423174934024728
9880 42.61730215618395 0.15078560154752516 42.27227980613924 0.19423674849719044
9881 42.61071938211329 0.1507902797896306 42.26568735318875 0.19424174913489978
9882 42.60412927449176 0.1507949594240464 42.259087563783524 0.1942467512841903
9883 42.597712399791355 0.15079964049379596 42.25266100430204 0.1942517549955231
9884 42.59125069016461 0.15080432301197666 42.246189606884336 0.19425676026829286
9885 42.58497408257817 0.15080900703045605 42.23990330837641 0.19426176717130758
9886 42.57865644426915 0.1508136925591899 42.2335759760117 0.1942667756982603
9887 42.57249842844424 0.15081837964499356 42.22740826289049 0.19427178590875296
9888 42.566333206921435 0.15082306830679731 42.22123334079983 0.19427679781480786
9889 42.560281853373986 0.15082775857802816 42.215172283345545 0.1942818114504165
9890 42.554267160951916 0.15083245049015326 42.20914788360916 0.19428682685259588
9891 42.548320229069795 0.15083714406450924 42.203191240972366 0.19429184403292127
9892 42.54244650087855 0.15084183933985554 42.19730779849651 0.19429686304217988
9893 42.53660716441416 0.15084653633324052 42.191458744195096 0.19430188388582045
9894 42.53086226216384 0.15085123508215859 42.18570412047098 0.1943069066107031
9895 42.52513410727339 0.15085593560712748 42.17996624043432 0.1943119312319471
9896 42.519507525192665 0.15086063793876792 42.17432992947261 0.1943169577812801
9897 42.51389162030894 0.15086534210389835 42.1687042919163 0.19432198628873953
9898 42.50837597976339 0.1508700481264044 42.163178914865085 0.19432701677189906
9899 42.50287071614923 0.15087475603681116 42.15766391084288 0.19433204926953987
9900 42.497460899472635 0.1508794658565771 42.15224434982129 0.1943370837947711
9901 42.49206347440286 0.1508841776150047 42.14683717640371 0.1943421203841485
9902 42.486754981331956 0.15088889133575675 42.141518930939675 0.19434715905652922
9903 42.48146285192195 0.15089360704347052 42.13621704503989 0.19435219983858396
9904 42.47625082721017 0.15089832476584225 42.13099525968529 0.19435724275904023
9905 42.47106211434206 0.15090304452285988 42.1257967819847 0.19436228783449766
9906 42.46594152326109 0.15090776634464947 42.12066642181617 0.19436733510026777
9907 42.46085440444977 0.15091249024937642 42.115569529631614 0.1943723845687807
9908 42.45582088965171 0.15091721626620425 42.110526237110776 0.19437743627473703
9909 42.45083270850576 0.15092194441487464 42.10552827385725 0.1943824902336262
9910 42.44588331547102 0.15092667472078872 42.100569094276736 0.19438754647349957
9911 42.440990148481234 0.15093140720712533 42.095666136257144 0.19439260501696612
9912 42.43612338199731 0.15093614189484467 42.09078957421865 0.19439766588381704
9913 42.431320339603175 0.15094087881011484 42.08597673169006 0.1944027291029991
9914 42.42653555379057 0.15094561797088693 42.08118214113081 0.19440779468887684
9915 42.42181757522302 0.15095035940425636 42.07645435314622 0.19441286267254243
9916 42.41711410328768 0.1509551031275253 42.07174106709241 0.1944179330677451
9917 42.41247675910198 0.15095984916646643 42.067093904032404 0.1944230059031062
9918 42.40785325723333 0.15096459753959995 42.06246057849816 0.19442808119556598
9919 42.403293167346845 0.1509693482701412 42.057890660107944 0.19443315896876281
9920 42.39874743310748 0.15097410137836562 42.05333509248524 0.19443823924387163
9921 42.39426219433593 0.15097885688510618 42.04884001541085 0.19444332203997075
9922 42.38979141910436 0.15098361481164965 42.044359396911865 0.19444840738084634
9923 42.385379205054704 0.15098837517760827 42.0399373345936 0.19445349528349112
9924 42.380980418806566 0.1509931380039409 42.035528695031175 0.1944585857714512
9925 42.376639529338235 0.15099790331037496 42.03117794716541 0.19446367886244814
9926 42.37230997099694 0.15100267111641807 42.026838525303106 0.1944687745774166
9927 42.368038554504636 0.15100744144272535 42.022557240125415 0.19447387293649632
9928 42.36377581321362 0.15101221430694917 42.018284624949494 0.19447897395717434
9929 42.359571838948526 0.15101698973069647 42.01407077155581 0.19448407766201567
9930 42.35537376410168 0.15102176773010334 42.00986281230577 0.19448918406580915
9931 42.35123518384535 0.15102654832714893 42.00571434232593 0.19449429319226144
9932 42.34709966720087 0.15103133153719436 42.0015689306086 0.19449940505507754
9933 42.343024640160806 0.1510361173818388 41.997484003101526 0.19450451967744123
9934 42.33894939652454 0.1510409058763576 41.99339885357469 0.19450963707349664
9935 42.334936467304814 0.15104569704146117 41.98937601299862 0.1945147572647334
9936 42.33091889516101 0.1510504908926469 41.98534852400189 0.1945198802664745
9937 42.32696707970465 0.15105528744968733 41.981386786156676 0.19452500609828924
9938 42.32300421090457 0.15106008672813484 41.97741398939999 0.1945301347764445
9939 42.31911301492452 0.1510648887472124 41.973512859858054 0.19453526631925247
9940 42.31520150296979 0.15106969352200225 41.969591408704815 0.19454040074297488
9941 42.311370940838394 0.15107450107182183 41.96575090170075 0.19454553806581726
9942 42.307507010004464 0.15107931141061234 41.961877020291006 0.19455067830284328
9943 42.30373770247863 0.15108412455847228 41.95809775644684 0.1945558214733168
9944 42.29991698204098 0.15108894052756963 41.954267073923326 0.194560967590084
9945 42.29621040098679 0.15109375933937924 41.950550524973075 0.19456611667432752
9946 42.29242758277478 0.15109858100377196 41.946757733034985 0.19457126873602243
9947 42.28878650012169 0.15110340554410331 41.94310667077881 0.19457642379877152
9948 42.28503476154924 0.15110823296746206 41.93934494671247 0.19458158186931396
9949 42.2814639684199 0.15111306329962973 41.93576416214626 0.19458674297400663
9950 42.277734079800815 0.15111789654428448 41.93202427614054 0.19459190711599453
9951 42.274241483142475 0.15112273273044297 41.92852167608713 0.19459707432490228
9952 42.27052045530181 0.15112757185734296 41.924790638844925 0.19460224459954187
9953 42.26711874534176 0.15113241395859742 41.92137891340926 0.19460741797390532
9954 42.2633877595179 0.15113725902725608 41.917637906049706 0.19461259444093668
9955 42.26009698755153 0.15114210710378995 41.914337106406634 0.19461777404110459
9956 42.256328163500335 0.15114695817220053 41.91055824856942 0.19462295675871433
9957 42.2531798059516 0.15115181228343946 41.90739985102386 0.1946281426443045
9958 42.249331064600284 0.15115666940793596 41.90354106352335 0.19463333166899513
9959 42.2463745331111 0.15116152961278767 41.90057447959919 0.19463852389912015
9960 42.24238131766912 0.15116639284780062 41.89657120553584 0.1946437192854824
9961 42.23969451295115 0.15117125920502897 41.89387433582701 0.1946489179191076
9962 42.23545630467744 0.15117612860266336 41.88962605635536 0.19465411971941354
9963 42.23316289368162 0.15118100117149547 41.88732256769418 0.19465932481594908
9964 42.22852104581622 0.1511858767808048 41.882670635955975 0.19466453307943998
9965 42.226819001338185 0.1511907556219278 41.880958501016536 0.1946697446997266
9966 42.22151997759992 0.15119563748768114 41.87564938064085 0.19467495947138813
9967 42.22072914846686 0.15120052266489778 41.87484844812261 0.19468017767934567
9968 42.21436301398593 0.1512054108254865 41.86847220416263 0.19468539899782192
9969 42.215005148806874 0.15121030240849082 41.869104222535164 0.19469062386321745
9970 42.20690173726119 0.15121519689236917 41.860990688611565 0.19469585175725948
9971 42.20983637458075 0.15122009496144553 41.86391519625891 0.19470108336039652
9972 42.19888846597275 0.15122499578103765 41.85295715234893 0.19470631784278405
9973 42.20554592359253 0.15122990043510334 41.8596044668749 0.19471155628252423
9974 42.18990555742528 0.1512348075762894 41.84395395250941 0.194716797339579
9975 42.20269038581319 0.15123971894679417 41.856728624119185 0.19472204274720775
9976 42.17924310603398 0.15124463235061583 41.83327118336282 0.19472729032054367
9977 42.20224005837451 0.15124955062580142 41.85625796486473 0.19473254288397265
9978 42.165688193606286 0.15125447015634674 41.81969592661149 0.19473779683845335
9979 42.205911679565354 0.1512593956239854 41.859909227096495 0.19474305684487156
9980 42.147166879037236 0.15126432101151885 41.80115424111387 0.1947483169118503
9981 42.2168013220709 0.15126925413489864 41.870778483112424 0.19475358482358257
9982 42.12015739148739 0.1512741848742716 41.77412435611364 0.194758850499474
9983 42.24063895362677 0.15127912642850852 41.89459570010815 0.19476412709011814
9984 42.078808805244236 0.15128406159610397 41.732755346194566 0.19476939745357155
9985 42.28841938022157 0.15128901291485417 41.94235568325222 0.1947746840544986
9986 42.013920535158384 0.15129395083588532 41.66784662688849 0.1947799574340073
9987 42.38233520832171 0.1512989142618209 42.036251037675235 0.1947852563846539
9988 41.91299509019654 0.1513038519004934 41.566900708546925 0.19479052974912162
9989 42.57034710043796 0.15130883161510333 42.22424242359598 0.19479584522687324
9990 41.76675716182154 0.1513137634474452 41.42064228531511 0.19480111305897602
9991 42.965292934225054 0.15131876701312916 42.61916771458958 0.19480645262234428
9992 41.60301640982512 0.15132368292684242 41.256881022079 0.19481170481927743
9993 43.85883152931229 0.15132872417842047 43.51268572283021 0.19481708230366113
9994 41.62476490224992 0.15133360553054043 41.278608996482 0.1948223002373834
9995 46.07679896077176 0.1513387100462949 45.7306325094856 0.19482774123986113
9996 42.73083647003285 0.15134352221616482 42.38466005749598 0.19483289032070666
9997 52.14721791736318 0.15134873776311103 51.80103073691315 0.19483844268692144
9998 48.42208986736945 0.15135341603705713 48.075892993036845 0.19484345829554886
9999 70.28829725934209 0.15135883266800076 69.94208921433652 0.19484921233756863


==> data/high_frequency/loss_data_withoutNTK_e4_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 70001167.45748347 30.082224875437486 70001167.1847562 0.2727272727272727
1 31768833.717065778 30.078921445648074 31768833.444220696 0.27284508272242036
2 10520670.873684574 30.075707070442903 10520670.600725388 0.2729591862673403
3 4562377.115672051 30.072714339577146 4562376.842610604 0.2730614467593887
4 9015871.702188695 30.070186560716568 9015871.429050947 0.27313774835882826
5 16395471.090277731 30.068361893779862 16395470.817103196 0.2731745363859563
6 20733399.94103848 30.06731373181015 20733399.667867303 0.27317117383538375
7 20280067.085826155 30.066949970531983 20280066.81268977 0.27313638374034105
8 16261080.293088226 30.067112130552538 16261080.020008542 0.27307968341161176
9 10865886.116057927 30.06763825708827 10865885.84304915 0.2730087773283651
10 6088742.996880226 30.068378798353162 6088742.7239503795 0.2729298467336598
11 3213897.8844750184 30.06919584554139 3213897.6116267852 0.27284823320183543
12 2618862.9643359394 30.06996201944023 2618862.6915671285 0.272768810836476
13 3814563.554339078 30.070563887378775 3814563.281643356 0.2726957213930969
14 5748965.222626118 30.07091370343188 5748964.949993887 0.27263223096763495
15 7305493.206581057 30.07096063712668 7305492.934000621 0.2725804360821917
16 7762678.408740627 30.07069405359364 7762678.136199589 0.2725410382248069
17 6991568.843953362 30.07013777934028 6991568.571439954 0.27251340774788757
18 5364756.315451485 30.069340303561717 5364756.042955609 0.2724958762734875
19 3506163.943835434 30.068366043392796 3506163.671349356 0.27248607799990404
20 2020102.2809297533 30.06728914176543 2020102.0084485183 0.2724812348949511
21 1283787.4189493791 30.06618854510703 1283787.1464709893 0.27247838982723505
22 1346803.8008964593 30.0651425315901 1346803.5284218292 0.27247462994269056
23 1956795.1629604392 30.0642212776551 1956794.8904931792 0.2724672599621601
24 2697119.0159794255 30.0634790576163 2697118.7435253016 0.27245412417032217
25 3176054.01153638 30.062948833144354 3176053.7391023342 0.2724340454622124
26 3180905.6309299855 30.0626391232014 3180905.3585231113 0.27240687408735
27 2733535.617142759 30.062534952819675 2733535.3447693894 0.2723733696162556
28 2040646.310414356 30.062601904335118 2040646.0380793607 0.27233499529714394
29 1379426.1452341848 30.062791705617165 1379425.872940488 0.2722936968327201
30 974830.2340149329 30.063048294134802 974829.9617632407 0.2722516921584004
31 915953.9781648356 30.063314004878283 915953.7059535754 0.2722112601349524
32 1138341.6572413256 30.06353523595567 1138341.3850669255 0.27217440003680554
33 1472392.2217003054 30.063668003773696 1472391.949557765 0.2721425404376112
34 1730855.978046096 30.06368359606821 1730855.7059295075 0.2721165884181931
35 1792501.0937502387 30.06357115571016 1792500.8216534052 0.27209683347007313
36 1644636.1037296408 30.063337716549814 1644635.8316467039 0.2720829369162476
37 1371237.2298293544 30.06300599473962 1371236.9577553375 0.27207401703252515
38 1100333.46608421 30.062610578528492 1100333.1940154096 0.2720688003994581
39 939955.6719470205 30.062193128062432 939955.3998812182 0.27206580230208216
40 932276.9723928745 30.06179699263222 932276.7003293753 0.2720634991867654
41 1043875.7174351722 30.061461364633367 1043875.445374761 0.2720604112225023
42 1192169.6213421961 30.061216609434773 1192169.3492869204 0.27205527574515964
43 1291378.4113352885 30.061081082164154 1291378.1392880247 0.27204726385482253
44 1293619.0367481846 30.061059352610602 1293618.7647121155 0.2720360691855155
45 1205867.2760255735 30.061142378172686 1205867.004003657 0.27202191656793845
46 1077941.719384217 30.06130950787927 1077941.447378719 0.27200549804041396
47 971555.6703194636 30.061531882596135 971555.3983316197 0.2719878439316766
48 928209.8324779599 30.061776665112298 928209.5605078163 0.27197014362225247
49 951768.1525949696 30.062011482732697 951767.8806414342 0.27195353536377714
50 1012312.2791083975 30.0622085249508 1012312.0071694857 0.2719389118685386
51 1066465.3483667506 30.062348056772546 1066465.0764399173 0.27192683338058626
52 1081600.5922453064 30.062420678708808 1081600.3203277965 0.27191750985787805
53 1050926.614798992 30.062427835396093 1050926.342888184 0.27191080802646883
54 992919.7412471543 30.062380733022422 992919.469340861 0.27190629333675875
55 937671.828657717 30.062297978634927 937671.5567544162 0.2719033007555222
56 909212.7891296531 30.062202327762957 909212.5172286297 0.27190102340655786
57 913709.2907697732 30.06211696348791 913709.0188711674 0.27189860575061275
58 938977.5295999298 30.06206191558939 938977.2577046817 0.27189524810363364
59 963968.1713635367 30.06205127437031 963967.8994732003 0.27189033635674076
60 971647.1323492905 30.062091495028124 971646.8604657361 0.2718835543614555
61 957704.5830881066 30.062180892014762 957704.3112131878 0.2718749188257355
62 930877.6012197883 30.06231041176734 930877.3293550423 0.2718647460485876
63 905950.7326415045 30.062465487364953 905950.4607879358 0.2718535687210477
64 894449.3233690052 30.062628600717673 894449.0515269788 0.2718420263486158
65 898618.6006141992 30.06278206596506 898618.3287834566 0.2718307425533176
66 911622.4011481345 30.06291062881444 911622.1293279193 0.2718202151606649
67 922921.8977814341 30.063003725803043 922921.6259706616 0.27181077249585517
68 924955.6277743379 30.063056850879626 924955.3559717939 0.2718025440137776
69 917037.306703102 30.063071833974988 917037.0349076531 0.2717954488676406
70 904608.9155281881 30.06305607161143 904608.6437389727 0.2717892153553929
71 894995.8197162892 30.06302089930253 894995.5479328556 0.27178343362537477
72 892716.0411338754 30.062979415844246 892715.769356245 0.2717776304550583
73 897214.4164137557 30.06294414859666 897214.144642409 0.27177134672489234
74 904015.6821273194 30.062924974843302 904015.4103631182 0.27176420123524897
75 908074.6585177415 30.062927771755 908074.3867617799 0.27175596162574395
76 906943.3722715984 30.062953796157405 906943.1005250219 0.2717465765514373
77 901836.289762409 30.062999841308272 901836.0180262394 0.27173616965396463
78 896259.8044758576 30.06305912620283 896259.53275085 0.2717250076950658
79 893437.4000695839 30.063122725872095 893437.1283561371 0.27171344677900044
80 894329.4932656499 30.063181250517005 894329.221563792 0.27170185793014334
81 897401.3073251924 30.06322651000324 897401.035634639 0.2716905533571904
82 900011.7387923307 30.06325293831353 900011.4671125871 0.2716797436411228
83 900284.1765939767 30.06325842895998 900283.9049244634 0.27166951327706995
84 898183.1409285157 30.06324447614318 898182.8692686944 0.271659821307807
85 895227.5071962991 30.063215654660304 895227.2355457753 0.27165052387599753
86 893241.7479498048 30.063178587457116 893241.476308395 0.2716414097670622
87 893111.9600271557 30.06314062401988 893111.6883949151 0.271632240596192
88 894362.0979169171 30.06310848507695 894361.8262941256 0.27162279144435036
89 895699.6923174615 30.06308711839076 895699.4207045721 0.27161288936306643
90 896014.0961345558 30.063078981521283 896013.8245321064 0.27160244933467576
91 895088.8751245522 30.063083827289766 895088.6035330602 0.271591491954562
92 893595.8315704023 30.06309899096793 893595.5599902683 0.27158013390767927
93 892489.763381032 30.063120104615 892489.4918124758 0.2715685561800878
94 892311.12910733 30.06314206463449 892310.8575503713 0.2715569586511968
95 892886.858969788 30.063160075331947 892886.5874242678 0.2715455201921998
96 893570.1257248858 30.06317056023341 893569.8541905148 0.27153437104828243
97 893766.8643297234 30.063171768390692 893766.5928061467 0.271523576719367
98 893337.8874977361 30.063163985362497 893337.6159846036 0.27151313254774984
99 892616.8771847882 30.06314933571584 892616.6056818195 0.2715029687650239
100 892094.2052004102 30.063131239372744 892093.9337074435 0.27149296669702877
101 892043.3238109247 30.06311364824394 892043.0523279398 0.27148298494171075
102 892363.1228976756 30.06310023052046 892362.8514247853 0.271472890249256
103 892713.0030585956 30.06309367386192 892712.7315960106 0.27146258496728143
104 892796.4036441306 30.063095241055372 892796.1321921066 0.2714520239868922
105 892565.1761394732 30.063104644669355 892564.9046982548 0.27144121841646024
106 892210.5795922558 30.063120233982136 892210.3081620283 0.2714302274857635
107 891982.4791185987 30.063139430707185 891982.2076994563 0.2714191425374787
108 891996.5285664233 30.063159313601673 891996.2571583564 0.2714080669652976
109 892172.1996337686 30.063177230026305 892171.9282366737 0.2713970949236157
110 892325.5117031012 30.063191310308987 892325.240316809 0.27138629218470156
111 892322.5140779114 30.063200783129247 892322.2427022278 0.2713756836542859
112 892169.7731128434 30.063206036410463 892169.5017475922 0.27136525112467497
113 891984.9675244173 30.063208428460094 891984.696169476 0.2713549413281741
114 891889.4628859144 30.063209910510285 891889.1915412337 0.27134468063836914
115 891916.4330641684 30.063212557767283 891916.1617297769 0.2713343915668167
116 892001.1808417689 30.06321811488115 892000.9095177612 0.2713240076709689
117 892047.2861279597 30.0632276474504 892047.0148144744 0.27131348532282373
118 892005.6190035625 30.063241362211468 892005.3477007514 0.2713028110763966
119 891903.7305380601 30.063258621571727 891903.4592460573 0.27129200276244547
120 891811.3782921688 30.063278137644527 891811.1070110657 0.27128110308487713
121 891779.4107785955 30.063298292891385 891779.1395084284 0.27127016710484686
122 891803.729403881 30.063317508022383 891803.4581446333 0.2712592477148003
123 891838.0939961761 30.063334571765505 891837.8227477925 0.2712483836835709
124 891837.5817080529 30.063348863210862 891837.3104704601 0.271237592835821
125 891793.537240876 30.063360428284348 891793.2660140056 0.27122687039767546
126 891733.982424828 30.063369906611104 891733.7112086365 0.27121619148835563
127 891694.9860358494 30.063378335830283 891694.7148303323 0.27120551711094676
128 891690.573642719 30.063386883848505 891690.3024479158 0.27119480313563016
129 891705.3505427331 30.06339657288869 891705.0793587224 0.27118401068460746
130 891711.89403713 30.06340805867974 891711.622864015 0.27117311498605784
131 891694.7909434065 30.06342151175573 891694.5197812966 0.27116210988445866
132 891660.8606028904 30.063436619624273 891660.5894518832 0.27115100710301127
133 891629.6543843799 30.063452698074972 891629.3832445483 0.27113983152854276
134 891615.2782126975 30.063468876531797 891615.0070840829 0.2711286145868923
135 891615.8017414485 30.063484310297405 891615.5306240612 0.2711173871983044
136 891617.6146019547 30.06349837107051 891617.3434957815 0.2711061731983474
137 891608.6156182807 30.063510774505826 891608.3445232963 0.2710949843251766
138 891587.8825560092 30.063521619120937 891587.6114721909 0.27108381823789773
139 891564.437422411 30.063531332871452 891564.1663497506 0.27107266040581834
140 891547.9886771295 30.06354054697377 891547.7176156404 0.2710614891266091
141 891540.7178548507 30.063549933449856 891540.446804569 0.27105028167820977
142 891536.7845497217 30.06356004810721 891536.5135107021 0.2710390196933522
143 891528.6443283586 30.063571214565933 891528.3733006658 0.2710276928481305
144 891513.7028189504 30.06358347189514 891513.4318026497 0.2710163006802395
145 891495.6347446206 30.06359659278025 891495.3637397683 0.27100485234317095
146 891480.1651682364 30.063610163293273 891479.8941748723 0.2709933640593681
147 891469.843895069 30.063623701308867 891469.5729132143 0.270981854680898
148 891462.4384470622 30.063636781855887 891462.1674767215 0.27097034075306425
149 891453.6980119823 30.063649137716713 891453.4270531494 0.2709588327798248
150 891441.365342208 30.063660712674718 891441.0943948743 0.2709473336263923
151 891426.768686459 30.063671659081315 891426.4977506201 0.2709358389132526
152 891413.0349430967 30.063682285554478 891412.7640187579 0.27092433879303646
153 891402.0545007386 30.063692971275703 891401.7835879179 0.2709128206789162
154 891393.0520621062 30.06370406959668 891392.7811608337 0.27090127257886043
155 891383.7332696995 30.06371582509664 891383.4623800132 0.27088968631099736
156 891372.5598242313 30.06372832399088 891372.2889461718 0.27087805953788585
157 891359.9609459935 30.063741488061215 891359.6900795976 0.2708663959118872
158 891347.5982297036 30.063755109891474 891347.3273750001 0.27085470352543556
159 891336.6702877671 30.063768916607874 891336.3994447746 0.27084299250929317
160 891326.9261339809 30.063782643725602 891326.6553027083 0.27083127256152556
161 891317.1422602854 30.063796100394175 891316.8714407346 0.27081955080049064
162 891306.3843897817 30.063809210942793 891306.1135819515 0.27080783021471205
163 891294.7890591888 30.063822024033318 891294.5182630797 0.2707961091260737
164 891283.2468250629 30.063834689164555 891282.9760406809 0.2707843819817665
165 891272.4627595984 30.06384740899863 891272.1919869571 0.2707726412442359
166 891262.3507914053 30.063860382092166 891262.0800305257 0.27076087961215917
167 891252.2523665376 30.06387375185752 891251.9816174458 0.27074909180134443
168 891241.6374442035 30.063887574114226 891241.3667069279 0.27073727555438437
169 891230.5650315055 30.06390180954998 891230.2943060737 0.2707254318987469
170 891219.5240025261 30.06391634091691 891219.2532889614 0.27071356468590746
171 891208.9079456372 30.0639310089186 891208.6372439578 0.27070167941316003
172 891198.6704931264 30.06394565627093 891198.3998033449 0.270689781567259
173 891188.4474852553 30.063960167612557 891188.1768073803 0.2706778750599769
174 891177.9515233134 30.063974494834174 891177.6808573521 0.2706659613260729
175 891167.2253792003 30.063988662426173 891166.9547251611 0.27065403926165155
176 891156.5431572781 30.064002753466973 891156.2725151723 0.27064210579121384
177 891146.1128785071 30.06401688173319 891145.8422483504 0.2706301567846513
178 891135.8934609822 30.064031158216423 891135.622842794 0.2706181881603009
179 891125.6778154204 30.064045661103556 891125.4072092235 0.2706061969915099
180 891115.3173649682 30.064060416993936 891115.0467707859 0.2705941822850922
181 891104.8514316201 30.064075397725645 891104.580849475 0.2705821451171774
182 891094.4357308787 30.06409053242843 891094.1651607907 0.27057008811185534
183 891084.1730433449 30.06410573005938 891083.9024853304 0.27055801456481676
184 891074.024323827 30.064120905308247 891073.7537778994 0.2705459275572109
185 891063.8709955317 30.064136000744643 891063.6004617024 0.2705338292375826
186 891053.6423382993 30.06415099975959 891053.3718165789 0.27052172034899924
187 891043.3743604786 30.064165927532734 891043.1038508784 0.27050960011807607
188 891033.155562556 30.064180840534114 891032.8850650894 0.27049746660456964
189 891023.0317585524 30.06419580829743 891022.761273235 0.27048531741412574
190 891012.9692013542 30.064210893263553 891012.6987282038 0.27047315047429116
191 891002.9015122356 30.064226134529928 891002.631051271 0.2704609645889501
192 890992.8000508627 30.064241539550352 890992.529602103 0.2704487596766262
193 890982.6949925874 30.064257085218145 890982.4245560507 0.27043653673214585
194 890972.6351732383 30.06427272723754 890972.3647489408 0.27042429754332764
195 890962.636822884 30.06428841464056 890962.3664108398 0.2704120441884746
196 890952.6735021818 30.06430410503199 890952.4031024033 0.27039977844374846
197 890942.7098924809 30.064319776112097 890942.4395049795 0.27038750132852746
198 890932.7383293587 30.06433543044666 890932.4679541457 0.2703752129536778
199 890922.7814184082 30.06435109277952 890922.5110554955 0.2703629126585586
200 890912.8641127758 30.06436680140236 890912.5937621765 0.2703505993147999
201 890902.9884258817 30.064382596508043 890902.71808761 0.2703382717010119
202 890893.1355441266 30.06439850895206 890892.8652181977 0.2703259288913937
203 890883.2883872179 30.064414552535144 890883.0180736474 0.2703135705639974
204 890873.4483854545 30.064430721801433 890873.1780842574 0.2703011971031526
205 890863.6306306082 30.064446995584234 890863.3603417987 0.2702888094507173
206 890853.8461137678 30.064463344731333 890853.5758373591 0.27027640879792825
207 890844.0912797916 30.064479741343714 890843.8210157953 0.2702639962611088
208 890834.3541863081 30.06449616676365 890834.0839347355 0.2702515726257527
209 890824.6280796151 30.064512616208415 890824.3578404769 0.27023913818545836
210 890814.9172602481 30.0645290990091 890814.6470335554 0.27022669270868316
211 890805.2306218657 30.06454563468082 890804.9604076302 0.27021423556857616
212 890795.5716541691 30.06456224628508 890795.3014524031 0.27020176600271184
213 890785.9357855314 30.064578953314427 890785.665596248 0.2701892833892778
214 890776.3164944089 30.06459576628155 890776.0463176215 0.270176787431755
215 890766.7123402144 30.064612684419902 890766.4421759362 0.2701642782218165
216 890757.1274906265 30.064629696841816 890756.8573388703 0.2701517562019433
217 890747.566352644 30.06464678652932 890747.296213422 0.27013922204288554
218 890738.0289223177 30.06466393580267 890737.7587956412 0.2701266764510853
219 890728.5115595687 30.064681131534176 890728.2414454487 0.2701141199641221
220 890719.0114167009 30.064698368529353 890718.7413151481 0.27010155282051923
221 890709.5292443607 30.064715650201578 890709.2591553858 0.2700889749487183
222 890700.0679249271 30.064732986616377 890699.797848541 0.2700763860495797
223 890690.6290308838 30.064750390758785 890690.358967098 0.27006378572237566
224 890681.2113790056 30.064767874272135 890680.9413278319 0.27005117360454023
225 890671.812749165 30.064785443953912 890671.5427106154 0.2700385495013941
226 890662.4323885429 30.06480310001261 890662.1623626294 0.27002591346256843
227 890653.0715095181 30.064820836504513 890652.8014962523 0.27001326576735174
228 890643.7316100143 30.06483864363232 890643.4616094076 0.27000060683036975
229 890634.4127912222 30.06485651100838 890634.1428032852 0.2699879370806951
230 890625.1138670151 30.064874430792585 890624.8438917582 0.26997525685941354
231 890615.8338294616 30.064892399790278 890615.5638668953 0.26996256635099497
232 890606.5728595811 30.064910419979185 890606.3029097156 0.26994986555732325
233 890597.3318799285 30.064928497415462 890597.0619427741 0.2699371543294361
234 890588.1113903397 30.064946639970017 890587.8414659072 0.26992443245364883
235 890578.9109699161 30.06496485470881 890578.6410582163 0.2699116997539738
236 890569.7298643941 30.064983145783696 890569.4599654379 0.26989895616557086
237 890560.5678293058 30.065001513434424 890560.2979431041 0.26988620176215783
238 890551.425268364 30.065019954287052 890551.1553949272 0.26987343674481945
239 890542.302642376 30.06503846274221 890542.0327817147 0.2698606613990125
240 890533.1999230348 30.065057032948513 890532.9300751587 0.2698478760248489
241 890524.1166800032 30.065075660698383 890523.8468449224 0.2698350808620298
242 890515.0525927863 30.06509434463673 890514.7827705102 0.2698222760427822
243 890506.0077499984 30.065113086451817 890505.7379405368 0.26980946158963814
244 890496.9824450817 30.06513189009296 890496.7126484442 0.2697966374471046
245 890487.976783345 30.06515076035942 890487.7069995415 0.26978380352827447
246 890478.9905676753 30.065169701347852 890478.7207967156 0.26977095976599624
247 890470.0235393421 30.06518871524755 890469.7537812359 0.26975810615860296
248 890461.0756434524 30.06520780184352 890460.8058982096 0.26974524279228523
249 890452.1470198096 30.06522695883833 890451.8772874398 0.26973236982813636
250 890443.2377785408 30.065246182813176 890442.9680590534 0.2697194874632401
251 890434.3478492683 30.065265470449138 890434.0781426724 0.2697065958872922
252 890425.4770592434 30.06528481959556 890425.2073655481 0.2696936952484404
253 890416.6253120205 30.06530422986932 890416.3556312349 0.26968078563224473
254 890407.7926482161 30.065323702634405 890407.522980349 0.2696678670588191
255 890398.9791412338 30.065343240410094 890398.7094862943 0.2696549395031732
256 890390.1847749931 30.065362845946275 890389.9151329902 0.26964200293170476
257 890381.4094449105 30.065382521305892 890381.1398158531 0.2696290573366802
258 890372.6530589194 30.065402267257415 890372.3834428166 0.2696161027554163
259 890363.9156060661 30.065422083139037 890363.6460029269 0.26960313927339147
260 890355.1971206289 30.06544196719164 890354.9275304619 0.26959016701442645
261 890346.4976013239 30.06546191721842 890346.2280241378 0.2695771861189326
262 890337.8169858005 30.065481931332894 890337.5474216038 0.26956419671536636
263 890329.155199627 30.06550200853684 890328.8856484281 0.26955119889747103
264 890320.5122103348 30.065522148946066 890320.2426721421 0.26953819271745466
265 890311.8880236284 30.065542353625375 890311.6184984501 0.2695251781940277
266 890303.2826364875 30.065562624129164 890303.0131243322 0.2695121553281746
267 890294.6960088805 30.065582961923294 890294.4265097564 0.2694991241221077
268 890286.1280833264 30.065603367884243 890285.8585972418 0.26948608459793105
269 890277.5788210944 30.065623842037546 890277.3093480576 0.2694730368090282
270 890269.0482101196 30.06564438360824 890268.7787501387 0.2694599808381243
271 890260.5362405222 30.065664991338217 890260.2667936054 0.2694469167842855
272 890252.0428820442 30.06568566393462 890251.7734481995 0.26943384474693577
273 890243.5680893388 30.06570640048772 890243.2986685741 0.2694207648124789
274 890235.1118239317 30.065727200725696 890234.8424162547 0.2694076770453106
275 890226.6740642149 30.06574806503568 890226.4046696335 0.26939458148566603
276 890218.2547939162 30.065768994259496 890217.985412438 0.26938147815669594
277 890209.8539864321 30.065789989352695 890209.584618065 0.2693683670779652
278 890201.4716042097 30.065811051038477 890201.2022489614 0.26935524827818214
279 890193.1076111585 30.06583217957648 890192.8382690367 0.26934212180233297
280 890184.7619811067 30.065853374710322 890184.492652119 0.26932898771309105
281 890176.4346930285 30.06587463579478 890176.1653771824 0.26931584608717424
282 890168.125721063 30.065895962046337 890167.856418366 0.26930269700672205
283 890159.8350321291 30.065917352821845 890159.5657425885 0.26928954054835375
284 890151.5625926016 30.065938807823894 890151.2933162248 0.26927637677528005
285 890143.308374468 30.065960327166813 890143.0391112623 0.2692632057356631
286 890135.0723537246 30.065981911295673 890134.8031036971 0.2692500274659785
287 890126.8545043042 30.06600356080087 890126.5852674622 0.2692368419969997
288 890118.6547956349 30.06602527619907 890118.3855719855 0.26922364936120474
289 890110.4731960597 30.066047057757935 890110.20398561 0.2692104495996698
290 890102.3096769716 30.066068905423293 890102.0404797288 0.26919724276513357
291 890094.1642125451 30.066090818866826 890093.8950285162 0.26918402891976934
292 890086.0367761747 30.066112797624605 890085.7676053665 0.2691708081297736
293 890077.927338541 30.0661348412685 890077.6581809606 0.26915758045965793
294 890069.8358693345 30.066156949548954 890069.5667249885 0.26914434596750925
295 890061.762339911 30.066179122462934 890061.4932088063 0.26913110470212465
296 890053.7067234684 30.06620136022859 890053.4376056116 0.2691178567035362
297 890045.6689929933 30.066223663182107 890045.3998883913 0.26910460200706365
298 890037.6491198667 30.066246031641757 890037.3800285261 0.2690913406485361
299 890029.6470747187 30.06626846579136 890029.3779966461 0.2690780726681459
300 890021.6628290692 30.0662909656215 890021.393764271 0.2690647981122368
301 890013.6963556062 30.066313530943102 890013.4273040892 0.2690515170331117
302 890005.7476270023 30.06633616146323 890005.4785887728 0.2690382294866056
303 889997.8166149987 30.06635885689162 889997.5475900632 0.2690249355280004
304 889989.903290829 30.066381617036043 889989.6342791938 0.26901163520834737
305 889982.0076262315 30.066404441852736 889981.7386279029 0.2689983285729316
306 889974.1295936818 30.066427331438536 889973.8606086661 0.2689850156618134
307 889966.2691657108 30.066450285973882 889966.0001940143 0.2689716965116753
308 889958.4263143021 30.066473305640763 889958.157355931 0.26895837115859106
309 889950.60101112 30.066496390546618 889950.3320660804 0.2689450396410016
310 889942.7932281083 30.066519540682194 889942.5242964063 0.2689317020014403
311 889935.0029376618 30.0665427559261 889934.7340193036 0.2689183582861832
312 889927.2301122288 30.066566036089633 889926.9612072202 0.2689050085434916
313 889919.4747239472 30.066589380981345 889919.2058322944 0.268891652821491
314 889911.7367447574 30.066612790466888 889911.4678664663 0.26887829116616324
315 889904.016146779 30.066636264503174 889903.7472818553 0.26886492361993786
316 889896.3129024224 30.066659803136197 889896.0440508722 0.26885155022165574
317 889888.6269841443 30.066683406465916 889888.3581459733 0.2688381710079974
318 889880.9583642154 30.06670707459505 889880.6895394294 0.2688247860154202
319 889873.307014801 30.066730807582008 889873.0382034057 0.2688113952816837
320 889865.6729081768 30.066754605414634 889865.4041101779 0.26879799884671696
321 889858.056016802 30.066778468012146 889857.7872322053 0.26878459675270105
322 889850.456313159 30.066802395252495 889850.1875419699 0.26877118904314196
323 889842.8737696337 30.066826387013126 889842.6050118579 0.2687577757612643
324 889835.3083585509 30.06685044320816 889835.039614194 0.26874435694863624
325 889827.7600523306 30.066874563808195 889827.491321398 0.26873093264458947
326 889820.2288235015 30.06689874883777 889819.9601059986 0.26871750288634305
327 889812.714644619 30.066922998353142 889812.4459405513 0.26870406770967864
328 889805.2174881841 30.06694731241015 889804.9487975569 0.2686906271500837
329 889797.7373266742 30.06697169103506 889797.468649493 0.2686771812439158
330 889790.2741326261 30.06699613420934 889790.0054688961 0.2686637300289483
331 889782.8278786511 30.0670206418728 889782.5592283775 0.26865027354414905
332 889775.3985373836 30.067045213942023 889775.1299005718 0.2686368118290293
333 889767.98608142 30.067069850335514 889767.717458075 0.2686233449228263
334 889760.590483364 30.067094550996053 889760.321873491 0.2686098728636748
335 889753.2117158676 30.06711931590179 889752.9431194719 0.26859639568812144
336 889745.8497516306 30.067144145062727 889745.5811687171 0.2685829134312806
337 889738.5045633769 30.067169038505142 889738.2359939507 0.26856942612746115
338 889731.1761238144 30.067193996251486 889730.9075678806 0.268555933810855
339 889723.8644056631 30.067219018303444 889723.5958632266 0.26854243651608595
340 889716.5693816788 30.067244104634277 889716.3008527445 0.268528934278531
341 889709.2910246564 30.06726925519259 889709.0225092293 0.2685154271342359
342 889702.0293074038 30.067294469915293 889701.7608054887 0.2685019151194099
343 889694.7842027299 30.067319748743664 889694.5157143316 0.2684883982698125
344 889687.5556834613 30.067345091636206 889687.2872085846 0.2684748766203485
345 889680.3437224586 30.06737049857343 889680.0752611083 0.2684613502049227
346 889673.1482926087 30.067395969553907 889672.8798447896 0.26844781905654336
347 889665.9693668168 30.067421504583553 889665.7009325336 0.2684342832076954
348 889658.8069179945 30.067447103662843 889658.5384972518 0.26842074269084765
349 889651.6609190716 30.06747276677748 889651.3925118741 0.26840719753880304
350 889644.5313430083 30.067498493895478 889644.2629493605 0.2683936477847601
351 889637.4181627795 30.067524284971547 889637.149782686 0.2683800934621623
352 889630.321351388 30.067550139955948 889630.0529848534 0.26836653460441684
353 889623.2408818395 30.06757605880442 889622.9725288682 0.2683529712445321
354 889616.176727162 30.067602041485163 889615.9083877585 0.2683394034148372
355 889609.1288604186 30.06762808798005 889608.8605345874 0.2683258311469507
356 889602.0972546742 30.067654198280497 889601.8289424197 0.2683122544719613
357 889595.081883024 30.067680372379865 889594.8135843505 0.26829867342068114
358 889588.082718577 30.067706610266118 889587.814433489 0.26828508802389855
359 889581.0997344606 30.067732911916877 889580.8314629623 0.26827149831257135
360 889574.1329038194 30.0677592772993 889573.8646459151 0.2682579043178538
361 889567.1821998218 30.06778570637401 889566.9139555157 0.26824430607093225
362 889560.2475956568 30.067812199101432 889559.9793649531 0.2682307036027948
363 889553.3290645202 30.06783875544738 889553.0608474233 0.26821709694405005
364 889546.4265796387 30.067865375386074 889546.1583761526 0.268203486124823
365 889539.5401142512 30.067892058899773 889539.27192438 0.2681898711747548
366 889532.6696416194 30.067918805974863 889532.4014653673 0.2681762521231385
367 889525.8151350216 30.067945616596916 889525.5469723926 0.26816262899912063
368 889518.9765677529 30.067972490746456 889518.708418751 0.26814900183184753
369 889512.153913128 30.067999428397137 889511.8857777573 0.2681353706505151
370 889505.3471444855 30.068026429516816 889505.0790227499 0.2681217354843391
371 889498.5562351726 30.06805349407087 889498.2881270762 0.26810809636244887
372 889491.7811585612 30.068080622026187 889491.513064108 0.26809445331373233
373 889485.0218880401 30.06810781335419 889484.7538072338 0.2680808063667214
374 889478.2783970158 30.06813506803162 889478.0103298603 0.26806715554957283
375 889471.5506589131 30.068162386039216 889471.2826054122 0.26805350089012575
376 889464.8386471827 30.068189767358795 889464.5706073403 0.2680398424159931
377 889458.1423352766 30.068217211970143 889457.8743090965 0.26802618015467444
378 889451.4616966805 30.06824471984901 889451.1936841664 0.2680125141336427
379 889444.7967048945 30.068272290966885 889444.5287060501 0.26799884438034877
380 889438.1473334309 30.068299925292585 889437.87934826 0.26798517092216
381 889431.5135558258 30.06832762279463 889431.245584332 0.2679714937862782
382 889424.8953456322 30.06835538344357 889424.6273878192 0.2679578129996658
383 889418.2926764226 30.06838320721328 889418.024732294 0.26794412858899574
384 889411.7055217848 30.068411094080655 889411.4375913442 0.2679304405806572
385 889405.1338553227 30.068439044024046 889404.8659385737 0.2679167490008191
386 889398.5776506652 30.06846705702143 889398.3097476113 0.2679030538755054
387 889392.0368814524 30.06849513304858 889391.7689920972 0.2678893552306485
388 889385.511521349 30.068523272078526 889385.2436456959 0.2678756530921134
389 889379.0015440303 30.06855147408208 889378.7336820827 0.2678619474856862
390 889372.5069231937 30.068579739029257 889372.2390749552 0.2678482384370228
391 889366.0276325548 30.06860806689082 889365.7597980287 0.26783452597158725
392 889359.5636458424 30.068636457639432 889359.2958250323 0.26782081011461756
393 889353.1149368135 30.068664911249872 889352.8471297226 0.2678070908911233
394 889346.6814792305 30.068693427698225 889346.4136858622 0.26779336832590717
395 889340.2632468817 30.06872200696085 889339.9954672392 0.2677796424436091
396 889333.8602135694 30.06875064901302 889333.5924476561 0.2677659132687554
397 889327.4723531184 30.06877935382837 889327.2046009375 0.267752180825784
398 889321.0996393637 30.06880812137889 889320.8319009185 0.2677384451390375
399 889314.7420461655 30.06883695163576 889314.4743214593 0.26772470623274
400 889308.3995473967 30.068865844570347 889308.1318364326 0.26771096413096435
401 889302.0721169537 30.068894800155025 889301.8044197349 0.2676972188576002
402 889295.7597287404 30.068923818363498 889295.49204527 0.26768347043634133
403 889289.4623566906 30.068952899170583 889289.1946869716 0.2676697188906999
404 889283.1799747471 30.06898204255136 889282.9123187829 0.2676559642440337
405 889276.912556873 30.069011248480518 889276.6449146665 0.2676422065195735
406 889270.6600770529 30.06904051693171 889270.3924486071 0.2676284457404429
407 889264.4225092803 30.069069847877543 889264.1548945983 0.267614681929666
408 889258.199827574 30.06909924128986 889257.9322266588 0.2676009151101519
409 889251.9920059716 30.069128697140496 889251.7244188263 0.2675871453046722
410 889245.7990185161 30.069158215401778 889245.5314451435 0.26757337253584185
411 889239.6208392862 30.069187796046844 889239.3532796894 0.2675595968261104
412 889233.457442364 30.069217439049616 889233.1898965457 0.26754581819776474
413 889227.3088018524 30.069247144384246 889227.0412698158 0.26753203667294356
414 889221.1748918784 30.069276912024787 889220.9073736261 0.26751825227366044
415 889215.0556865778 30.06930674194462 889214.7881821127 0.26750446502181763
416 889208.9511601115 30.06933663411641 889208.6836694365 0.2674906749392104
417 889202.8612866509 30.06936658851237 889202.5938097688 0.26747688204752185
418 889196.7860403901 30.069396605104476 889196.5185773037 0.2674630863683112
419 889190.7253955412 30.06942668386499 889190.4579462532 0.2674492879229986
420 889184.679326327 30.069456824766696 889184.4118908403 0.2674354867328573
421 889178.6478069981 30.069487027782838 889178.3803853153 0.26742168281901674
422 889172.6308118158 30.069517292886896 889172.3634039396 0.26740787620247114
423 889166.6283150589 30.0695476200523 889166.360920992 0.2673940669040911
424 889160.6402910271 30.06957800925207 889160.3729107722 0.26738025494463635
425 889154.6667140359 30.06960846045879 889154.3993475955 0.2673664403447595
426 889148.7075584206 30.06963897364468 889148.4402057974 0.26735262312500396
427 889142.7627985278 30.069669548781793 889142.4954597246 0.2673388033057952
428 889136.8324087296 30.06970018584235 889136.5650837487 0.26732498090743356
429 889130.9163634089 30.069730884798854 889130.649052253 0.267311155950089
430 889125.0146369719 30.069761645624112 889124.7473396434 0.26729732845380033
431 889119.1272038398 30.06979246829113 889118.8599203414 0.2672834984384823
432 889113.2540384503 30.06982335277285 889112.9867687844 0.2672696659239341
433 889107.3951152602 30.069854299041975 889107.1278594292 0.26725583092984617
434 889101.5504087423 30.06988530707096 889101.2831667488 0.26724199347580424
435 889095.7198933916 30.069916376831966 889095.4526652381 0.26722815358128865
436 889089.9035437119 30.069947508297076 889089.6363294006 0.26721431126566936
437 889084.1013342363 30.06997870143841 889083.8341337697 0.26720046654820034
438 889078.3132395059 30.07000995622831 889078.0460528864 0.26718661944801686
439 889072.5392340819 30.070041272639312 889072.2720613119 0.26717276998413575
440 889066.7792925447 30.07007265064401 889066.5121336265 0.2671589181754588
441 889061.033389493 30.07010409021504 889060.7662444289 0.2671450640407784
442 889055.3014995406 30.070135591324842 889055.0343683329 0.2671312075987836
443 889049.5835973195 30.070167153945683 889049.3164799707 0.26711734886806165
444 889043.8796574798 30.070198778049644 889043.612553992 0.26710348786709787
445 889038.1896546915 30.070230463608763 889037.9225650668 0.2670896246142736
446 889032.5135636395 30.070262210595093 889032.2464878804 0.2670757591278623
447 889026.8513590266 30.070294018980796 889026.5842971352 0.26706189142602793
448 889021.2030155725 30.07032588873816 889020.935967551 0.2670480215268252
449 889015.5685080184 30.070357819839515 889015.3014738689 0.267034149448203
450 889009.947811118 30.070389812257208 889009.6807908427 0.2670202752080071
451 889004.3408996473 30.07042186596343 889004.0738932485 0.2670063988239848
452 888998.7477483973 30.070453980930274 888998.480755877 0.2669925203137861
453 888993.1683321748 30.070486157129718 888992.9013535351 0.2669786396949638
454 888987.6026258128 30.070518394533664 888987.3356610558 0.26696475698497185
455 888982.0506041506 30.070550693114075 888981.7836532785 0.2669508722011634
456 888976.5122420548 30.070583052842935 888976.2453050695 0.26693698536079014
457 888970.9875144025 30.070615473692325 888970.720591306 0.2669230964810027
458 888965.4763960952 30.07064795563434 888965.2094868897 0.26690920557885245
459 888959.9788620466 30.070680498641078 888959.7119667339 0.26689531267129496
460 888954.4948871908 30.070713102684515 888954.2280057729 0.2668814177751917
461 888949.0244464823 30.070745767736568 888948.7575789614 0.26686752090731153
462 888943.5675148852 30.070778493769073 888943.3006612632 0.2668536220843309
463 888938.1240673923 30.070811280753833 888937.857227671 0.26683972132283285
464 888932.6940790049 30.070844128662657 888932.4272531862 0.266825818639306
465 888927.2775247472 30.070877037467397 888927.0107128331 0.26681191405014426
466 888921.8743796624 30.070910007139936 888921.6075816549 0.2667980075716476
467 888916.484618805 30.070943037652174 888916.2178347058 0.2667840992200239
468 888911.1082172549 30.070976128976014 888910.8414470658 0.2667701890113901
469 888905.7451501057 30.071009281083242 888905.4783938287 0.2667562769617749
470 888900.395392471 30.071042493945612 888900.1286501079 0.26674236308711896
471 888895.0589194783 30.071075767534825 888894.7921910309 0.2667284474032752
472 888889.7357062798 30.07110910182257 888889.4689917498 0.2667145299260085
473 888884.4257280381 30.071142496780563 888884.1590274274 0.26670061067099476
474 888879.1289599407 30.071175952380475 888878.862273251 0.26668668965382153
475 888873.8453771904 30.071209468594056 888873.5787044235 0.26667276688998864
476 888868.574955005 30.071243045393043 888868.3082961625 0.2666588423949094
477 888863.3176686262 30.07127668274912 888863.05102371 0.26664491618391195
478 888858.0734933057 30.071310380633967 888857.8068623175 0.26663098827224063
479 888852.8424043237 30.07134413901919 888852.5757872651 0.26661705867505664
480 888847.6243769692 30.071377957876358 888847.3577738418 0.26660312740743797
481 888842.4193865557 30.071411837177052 888842.1527973611 0.26658919448437923
482 888837.227408409 30.071445776892855 888836.960833149 0.26657525992079195
483 888832.0484178786 30.07147977699534 888831.7818565548 0.26656132373150443
484 888826.8823903296 30.071513837456102 888826.6158429437 0.26654738593126287
485 888821.729301144 30.071547958246722 888821.4627676975 0.2665334465347323
486 888816.5891257257 30.07158213933873 888816.3226062201 0.2665195055564975
487 888811.4618394938 30.071616380703677 888811.1953339308 0.26650556301106393
488 888806.3474178864 30.07165068231305 888806.0809262674 0.2664916189128584
489 888801.2458363582 30.071685044138306 888800.9793586849 0.26647767327622884
490 888796.1570703854 30.07171946615091 888795.8906066593 0.266463726115445
491 888791.0810954607 30.071753948322314 888790.8146456833 0.26644977744469767
492 888786.0178870967 30.07178849062399 888785.7514512695 0.2664358272781
493 888780.96742082 30.071823093027405 888780.7009989443 0.26642187562968783
494 888775.9296721799 30.071857755503984 888775.6632642574 0.2664079225134206
495 888770.9046167446 30.071892478025177 888770.6382227767 0.266393967943182
496 888765.8922300941 30.071927260562372 888765.6258500821 0.266380011932781
497 888760.8924878377 30.071962103086946 888760.6261217832 0.26636605449595196
498 888755.9053655915 30.07199700557025 888755.6390134959 0.2663520956463547
499 888750.9308389983 30.072031967983648 888750.664500863 0.26633813539757517
500 888745.9688837158 30.072066990298524 888745.702559542 0.2663241737631252
501 888741.0194754215 30.07210207248618 888740.7531652107 0.26631021075644346
502 888736.0825898107 30.07213721451799 888735.8162935643 0.26629624639089594
503 888731.1582025965 30.07217241636529 888730.8919203158 0.2662822806797764
504 888726.2462895113 30.072207677999373 888725.9800211977 0.26626831363630743
505 888721.3468263061 30.072242999391545 888721.0805719608 0.26625434527364067
506 888716.4597887528 30.072278380513083 888716.1935483773 0.26624037560485747
507 888711.5851526393 30.072313821335264 888711.3189262346 0.26622640464296854
508 888706.7228937704 30.072349321829332 888706.456681338 0.26621243240091486
509 888701.872987973 30.072384881966556 888701.6067895142 0.26619845889156774
510 888697.0354110909 30.07242050171819 888696.7692266068 0.2661844841277294
511 888692.2101389879 30.07245618105547 888691.9439684798 0.2661705081221335
512 888687.3971475443 30.072491919949627 888687.1309910134 0.2661565308874458
513 888682.5964126628 30.072527718371905 888682.3302701103 0.2661425524362646
514 888677.8079102619 30.072563576293494 888677.5417816892 0.26612857278112145
515 888673.0316162772 30.07259949368556 888672.7655016852 0.26611459193448067
516 888668.2675066707 30.072635470519305 888668.0014060608 0.2661006099087406
517 888663.5155574144 30.07267150676591 888663.2494707877 0.26608662671623357
518 888658.775744503 30.07270760239655 888658.5096718606 0.26607264236922584
519 888654.0480439509 30.072743757382394 888653.7819852941 0.2660586568799189
520 888649.3324317924 30.072779971694587 888649.0663871221 0.2660446702604493
521 888644.6288840753 30.072816245304285 888644.3628533928 0.26603068252288953
522 888639.9373768719 30.07285257818261 888639.6713601783 0.2660166936792484
523 888635.2578862718 30.072888970300703 888634.9918835681 0.2660027037414711
524 888630.5903883822 30.072925421629677 888630.3243996695 0.2659887127214401
525 888625.93485933 30.07296193214063 888625.6688846094 0.2659747206309747
526 888621.2912752677 30.072998501804676 888621.0253145403 0.26596072748183197
527 888616.6596123511 30.073035130592906 888616.3936656178 0.26594673328570717
528 888612.0398467735 30.073071818476425 888611.7739140354 0.2659327380542338
529 888607.4319547317 30.0731085654263 888607.1660359899 0.2659187417989843
530 888602.8359124542 30.07314537141361 888602.5700077097 0.2659047445314703
531 888598.2516961802 30.073182236409423 888597.985805434 0.26589074626314346
532 888593.6792821726 30.07321916038479 888593.4134054256 0.26587674700539526
533 888589.1186467105 30.07325614331076 888588.8527839638 0.26586274676955735
534 888584.5697660963 30.07329318515839 888584.3039173507 0.2658487455669024
535 888580.0326166443 30.073330285898717 888579.7667819009 0.2658347434086438
536 888575.5071747 30.073367445502768 888575.2413539598 0.26582074030593655
537 888570.9934166155 30.073404663941563 888570.7276098792 0.26580673626987744
538 888566.4913187716 30.07344194118614 888566.2255260403 0.2657927313115053
539 888562.0008575623 30.073479277207504 888561.7350788369 0.26577872544180187
540 888557.5220094045 30.073516671976666 888557.2562446859 0.26576471867169155
541 888553.0547507355 30.07355412546462 888552.7890000246 0.26575071101204223
542 888548.5990580061 30.073591637642366 888548.3333213036 0.26573670247366493
543 888544.1549076946 30.073629208480888 888543.8891850015 0.265722693067315
544 888539.722276292 30.073666837951187 888539.4565676092 0.2657086828036918
545 888535.3011403146 30.07370452602423 888535.0354456429 0.2656946716934392
546 888530.8914762968 30.073742272670994 888530.625795637 0.2656806597471464
547 888526.4932607881 30.073780077862455 888526.2275941411 0.2656666469753476
548 888522.1064703603 30.07381794156958 888521.8408177269 0.2656526333885227
549 888517.7310816059 30.073855863763313 888517.4654429869 0.2656386189970976
550 888513.3670711415 30.073893844414616 888513.1014465377 0.26562460381144465
551 888509.0144155918 30.073931883494453 888508.7488050039 0.2656105878418824
552 888504.6730916109 30.073969980973768 888504.4074950397 0.26559657109867646
553 888500.343075871 30.07400813682349 888500.0774933174 0.26558255359203986
554 888496.0243450606 30.074046351014566 888495.7587765253 0.2655685353321329
555 888491.7168758906 30.074084623517926 888491.4513213743 0.2655545163290641
556 888487.420645093 30.074122954304517 888487.1551045964 0.26554049659288986
557 888483.135629417 30.074161343345256 888482.870102941 0.2655264761336155
558 888478.8618056334 30.074199790611058 888478.5962931785 0.26551245496119474
559 888474.5991505313 30.07423829607284 888474.3336520983 0.26549843308553067
560 888470.3476409214 30.074276859701524 888470.0821565108 0.2654844105164757
561 888466.1072536337 30.074315481468044 888465.8417832464 0.2654703872638321
562 888461.8779655212 30.074354161343283 888461.6125091579 0.2654563633373519
563 888457.6597534479 30.074392899298164 888457.3943111091 0.2654423387467379
564 888453.4525943098 30.074431695303602 888453.1871659963 0.26542831350164314
565 888449.2564650129 30.074470549330467 888448.9910507253 0.2654142876116718
566 888445.0713424941 30.074509461349685 888444.8059422331 0.2654002610863793
567 888440.8972036964 30.074548431332133 888440.6318174625 0.26538623393527244
568 888436.7340255955 30.074587459248722 888436.4686533893 0.26537220616781004
569 888432.581785182 30.074626545070345 888432.3164270042 0.26535817779340276
570 888428.4404594641 30.07466568876788 888428.1751153152 0.2653441488214136
571 888424.3100254782 30.074704890312223 888424.044695359 0.2653301192611587
572 888420.1904602734 30.074744149674256 888419.9251441843 0.26531608912190663
573 888416.0817409205 30.07478346682487 888415.8164388621 0.2653020584128793
574 888411.9838445167 30.074822841734957 888411.7185564896 0.2652880271432523
575 888407.8967481719 30.074862274375374 888407.6314741765 0.2652739953221549
576 888403.8204290197 30.07490176471703 888403.5551690568 0.2652599629586703
577 888399.7548642146 30.074941312730786 888399.4896182845 0.26524593006183633
578 888395.7000309313 30.07498091838751 888395.4347990346 0.265231896640645
579 888391.6559063639 30.07502058165811 888391.3906885012 0.2652178627040434
580 888387.6224677289 30.07506030251345 888387.3572639007 0.2652038282609337
581 888383.5996922604 30.075100080924397 888383.3345024671 0.26518979332017356
582 888379.587557218 30.07513991686183 888379.3223814601 0.2651757578905762
583 888375.5860398764 30.075179810296635 888375.3208781545 0.2651617219809107
584 888371.5951175357 30.07521976119967 888371.32996985 0.26514768559990254
585 888367.614767512 30.07525976954182 888367.3496338632 0.2651336487562333
586 888363.6449671454 30.075299835293965 888363.379847534 0.2651196114585414
587 888359.6856937972 30.07533995842696 888359.4205882235 0.2651055737154224
588 888355.7369248491 30.075380138911697 888355.4718333136 0.2650915355354287
589 888351.7986376997 30.07542037671905 888351.5335602028 0.26507749692707033
590 888347.8708097726 30.075460671819876 888347.6057463147 0.2650634578988151
591 888343.9534185134 30.075501024185087 888343.688369095 0.26504941845908836
592 888340.0464413821 30.075541433785517 888339.7814060035 0.2650353786162743
593 888336.1498558689 30.07558190059207 888335.8848345305 0.2650213383787149
594 888332.2636394777 30.075622424575617 888331.9986321799 0.26500729775471105
595 888328.3877697344 30.075663005707028 888328.1227764776 0.26499325675252283
596 888324.5222241888 30.075703643957183 888324.2572449734 0.264979215380369
597 888320.666980411 30.075744339297 888320.4020152374 0.2649651736464279
598 888316.822015988 30.075785091697316 888316.5570648564 0.26495113155883765
599 888312.9873085335 30.075825901129036 888312.7223714443 0.264937089125696
600 888309.1628356819 30.075866767563035 888308.8979126356 0.2649230463550608
601 888305.3485750835 30.075907690970215 888305.0836660803 0.2649090032549505
602 888301.5445044137 30.075948671321445 888301.2796094539 0.2648949598333437
603 888297.7506013693 30.07598970858763 888297.4857204532 0.26488091609818015
604 888293.9668436706 30.076030802739655 888293.7019767985 0.26486687205736026
605 888290.1932090523 30.076071953748436 888289.9283562246 0.2648528277187461
606 888286.429675276 30.076113161584846 888286.164836493 0.26483878309016057
607 888282.676220123 30.076154426219787 888282.4113953848 0.2648247381793889
608 888278.9328213958 30.07619574762418 888278.6680107028 0.26481069299417787
609 888275.199456918 30.076237125768923 888274.9346602705 0.26479664754223636
610 888271.4761045385 30.076278560624896 888271.2113219367 0.26478260183123575
611 888267.7627421216 30.076320052163048 888267.4979735657 0.26476855586880993
612 888264.0593475531 30.076361600354275 888263.7945930434 0.2647545096625555
613 888260.365898751 30.076403205169495 888260.1011582877 0.26474046322003186
614 888256.6823736399 30.076444866579617 888256.4176472233 0.2647264165487621
615 888253.0087501778 30.07648658455557 888252.7440378082 0.2647123696562322
616 888249.3450063369 30.076528359068305 888249.0803080144 0.2646983225498921
617 888245.6911201144 30.076570190088727 888245.4264358392 0.2646842752371553
618 888242.047069528 30.076612077587768 888241.7823993003 0.2646702277253996
619 888238.4128326192 30.076654021536367 888238.1481764391 0.26465618002196684
620 888234.788387449 30.076696021905473 888234.5237453169 0.2646421321341634
621 888231.1737121006 30.07673807866604 888230.9090840166 0.2646280840692602
622 888227.5687846813 30.076780191788984 888227.3041706454 0.2646140358344931
623 888223.9735833156 30.076822361245288 888223.7089833282 0.2645999874370629
624 888220.3880861537 30.076864587005886 888220.1235002148 0.26458593888413573
625 888216.8122713697 30.076906869041768 888216.5476994795 0.2645718901828433
626 888213.2461171503 30.07694920732389 888212.981559309 0.2645578413402826
627 888209.6896017153 30.07699160182321 888209.425057923 0.2645437923635168
628 888206.1427033013 30.077034052510722 888205.878173558 0.2645297432595749
629 888202.6054001653 30.077076559357398 888202.3408844713 0.26451569403545216
630 888199.0776705884 30.07711912233422 888198.8131689437 0.2645016446981103
631 888195.5594928758 30.07716174141218 888195.2950052805 0.2644875952544776
632 888192.0508453521 30.07720441656228 888191.7863718064 0.2644735457114492
633 888188.5517063622 30.077247147755532 888188.287246866 0.26445949607588704
634 888185.062054279 30.077289934962916 888184.7976088327 0.2644454463546205
635 888181.5818674915 30.07733277815545 888181.317436095 0.26443139655444603
636 888178.111124416 30.077375677304182 888177.8467070693 0.26441734668212785
637 888174.649803487 30.077418632380102 888174.3854001903 0.2644032967443978
638 888171.1978831657 30.07746164335425 888170.933493919 0.2643892467479555
639 888167.7553419295 30.077504710197676 888167.4909667328 0.264375196699469
640 888164.3221582846 30.077547832881386 888164.057797138 0.2643611466055743
641 888160.8983107558 30.077591011376466 888160.6339636594 0.2643470964728758
642 888157.4837778906 30.077634245653943 888157.2194448443 0.2643330463079469
643 888154.0785382612 30.0776775356849 888153.8142192651 0.26431899611732945
644 888150.6825704592 30.07772088144039 888150.4182655133 0.2643049459075343
645 888147.2958531016 30.077764282891483 888147.031562206 0.26429089568504166
646 888143.9183648253 30.077807740009266 888143.6540879798 0.26427684545630087
647 888140.5500842908 30.077851252764823 888140.2858214956 0.2642627952277309
648 888137.1909901843 30.077894821129245 888136.9267414393 0.2642487450057202
649 888133.8410612098 30.077938445073645 888133.576826515 0.2642346947966272
650 888130.5002760964 30.077982124569136 888130.2360554518 0.2642206446067804
651 888127.1686135931 30.07802585958679 888126.9044069987 0.26420659444247824
652 888123.8460524786 30.078069650097795 888123.5818599344 0.26419254430998973
653 888120.5325715465 30.078113496073232 888120.2683930523 0.26417849421555417
654 888117.2281496188 30.07815739748425 888116.9639851747 0.2641644441653817
655 888113.9327655348 30.078201354302 888113.6686151407 0.2641503941656534
656 888110.6463981655 30.07824536649764 888110.3822618213 0.26413634422252097
657 888107.3690263944 30.078289434042297 888107.1049041001 0.2641222943421075
658 888104.1006291352 30.078333556907186 888103.8365208906 0.2641082445305076
659 888100.8411853212 30.07837773506348 888100.5770911265 0.26409419479378693
660 888097.5906739089 30.07842196848233 888097.3265937638 0.26408014513798306
661 888094.3490738806 30.07846625713496 888094.085007785 0.2640660955691054
662 888091.1163642384 30.07851060099255 888090.8523121923 0.2640520460931351
663 888087.8925240091 30.078555000026327 888087.6284860123 0.26403799671602557
664 888084.6775322402 30.078599454207502 888084.4135082928 0.26402394744370256
665 888081.4713680082 30.078643963507307 888081.2073581099 0.26400989828206406
666 888078.2740104058 30.078688527896983 888078.0100145565 0.2639958492369808
667 888075.0854385536 30.07873314734776 888074.8214567533 0.2639818003142959
668 888071.9056315921 30.078777821830904 888071.6416638406 0.2639677515198258
669 888068.7345686901 30.078822551317682 888068.4706149872 0.2639537028593599
670 888065.5722290343 30.078867335779346 888065.3082893799 0.26393965433866046
671 888062.4185918377 30.078912175187206 888062.1546662318 0.2639256059634632
672 888059.2736363319 30.078957069512533 888059.0097247742 0.2639115577394776
673 888056.137341779 30.07900201872663 888055.8734442693 0.26389750967238645
674 888053.0096874642 30.07904702280082 888052.7458040025 0.26388346176784633
675 888049.8906526902 30.079092081706424 888049.6267832762 0.26386941403148784
676 888046.7802167856 30.079137195414766 888046.5163614191 0.2638553664689156
677 888043.6783591028 30.079182363897175 888043.4145177837 0.2638413190857085
678 888040.5850590192 30.079227587125004 888040.3212317473 0.26382727188741967
679 888037.5002959358 30.079272865069637 888037.2364827109 0.2638132248795767
680 888034.4240492751 30.07931819770242 888034.160250097 0.2637991780676818
681 888031.3562984838 30.079363584994738 888031.0925133523 0.26378513145721233
682 888028.2970230328 30.079409026917993 888028.0332519477 0.2637710850536199
683 888025.2462024151 30.079454523443577 888024.9824453762 0.2637570388623317
684 888022.2038161526 30.07950007454291 888021.9400731598 0.2637429928887498
685 888019.1698437827 30.079545680187397 888018.9061148355 0.26372894713825185
686 888016.1442648738 30.079591340348497 888015.8805499722 0.2637149016161906
687 888013.1270590151 30.079637054997644 888012.8633581587 0.2637008563278948
688 888010.1182058209 30.079682824106285 888009.8545190096 0.26368681127866866
689 888007.1176849239 30.0797286476459 888006.8540121574 0.26367276647379223
690 888004.1254759899 30.07977452558798 888003.861817268 0.26365872191852174
691 888001.1415587032 30.079820457903967 888000.8779140256 0.2636446776180894
692 887998.165912771 30.07986644456541 887997.9022821374 0.2636306335777036
693 887995.1985179291 30.0799124855438 887994.9349013392 0.26361658980254954
694 887992.2393539308 30.079958580810665 887991.9757513845 0.2636025462977883
695 887989.2884005576 30.080004730337546 887989.0248120545 0.2635885030685582
696 887986.3456376195 30.080050934095976 887986.0820631593 0.2635744601199738
697 887983.4110449408 30.080097192057544 887983.1474845234 0.2635604174571271
698 887980.4846023752 30.08014350419378 887980.2210560001 0.2635463750850867
699 887977.5662898009 30.080189870476303 887977.302757468 0.26353233300889856
700 887974.6560871198 30.080236290876698 887974.3925688287 0.26351829123358583
701 887971.7539742597 30.080282765366555 887971.49047001 0.26350424976414916
702 887968.8599311677 30.080329293917526 887968.596440959 0.2634902086055667
703 887965.97393782 30.080375876501222 887965.7104616521 0.2634761677627942
704 887963.0959742169 30.08042251308929 887962.8325120897 0.26346212724076506
705 887960.2260203776 30.080469203653394 887959.9625722906 0.26344808704439093
706 887957.3640563516 30.08051594816521 887957.1006223044 0.2634340471785612
707 887954.5100622105 30.08056274659641 887954.2466422028 0.2634200076481436
708 887951.6640180503 30.080609598918706 887951.4006120819 0.2634059684579838
709 887948.8259039937 30.080656505103793 887948.5625120641 0.2633919296129061
710 887945.9957001838 30.080703465123396 887945.7323222926 0.26337789111771315
711 887943.1733867907 30.080750478949252 887942.9100229377 0.26336385297718645
712 887940.3589440107 30.08079754655312 887940.0955941955 0.26334981519608613
713 887937.552352058 30.080844667906753 887937.2890162802 0.26333577777915074
714 887934.7535911833 30.080891842981938 887934.4902694426 0.2633217407310985
715 887931.9626416482 30.08093907175046 887931.6993339442 0.2633077040566263
716 887929.179483749 30.080986354184112 887928.9161900812 0.26329366776041013
717 887926.4040978003 30.08103369025472 887926.1408181684 0.2632796318471057
718 887923.6364641467 30.08108107993411 887923.3731985503 0.26326559632134755
719 887920.8765631549 30.081128523194135 887920.6133115937 0.26325156118775034
720 887918.1243752149 30.08117602000667 887917.8611376885 0.263237526450908
721 887915.3798807468 30.08122357034356 887915.1166572548 0.26322349211539425
722 887912.6430601884 30.0812711741767 887912.3798507302 0.26320945818576286
723 887909.9138940056 30.081318831478 887909.6506985809 0.26319542466654744
724 887907.1923626928 30.081366542219378 887906.9291813013 0.2631813915622617
725 887904.4784467636 30.081414306372757 887904.2152794047 0.26316735887739934
726 887901.7721267575 30.08146212391008 887901.508973431 0.26315332661643487
727 887899.073383244 30.081509994803312 887898.8102439492 0.2631392947838226
728 887896.382196813 30.08155791902444 887896.1190715496 0.2631252633839979
729 887893.6985480771 30.08160589654544 887893.4354368447 0.2631112324213763
730 887891.0224176805 30.081653927338323 887890.7593204785 0.2630972019003544
731 887888.3537862881 30.081702011375114 887888.0907031163 0.2630831718253094
732 887885.6926345918 30.081750148627837 887885.4295654496 0.2630691422005994
733 887883.0389433067 30.081798339068534 887882.7758881936 0.263055113030564
734 887880.3926931743 30.081846582669304 887880.12965209 0.26304108431952333
735 887877.7538649633 30.081894879402217 887877.4908379072 0.263027056071779
736 887875.1224394628 30.081943229239343 887874.8594264345 0.26301302829161416
737 887872.4983974913 30.081991632152814 887872.2353984903 0.2629990009832932
738 887869.8817198898 30.082040088114766 887869.6187349156 0.2629849741510621
739 887867.2723875267 30.082088597097336 887867.0094165789 0.2629709477991484
740 887864.6703812961 30.082137159072676 887864.4074243741 0.2629569219317617
741 887862.0756821141 30.08218577401296 887861.8127392175 0.262942896553093
742 887859.4882709266 30.08223444189039 887859.225342055 0.2629288716673156
743 887856.9081287008 30.08228316267719 887856.6452138536 0.2629148472785847
744 887854.3352364337 30.08233193634555 887854.0723356103 0.2629008233910376
745 887851.7695751407 30.08238076286774 887851.5066883407 0.262886800008794
746 887849.2111258705 30.082429642216 887848.9482530933 0.2628727771359558
747 887846.6598696948 30.082478574362597 887846.3970109401 0.2628587547766074
748 887844.1157877068 30.08252755927984 887843.8529429738 0.2628447329348156
749 887841.5788610319 30.082576596940008 887841.3160303202 0.2628307116146301
750 887839.0490708139 30.082625687315456 887838.7862541231 0.262816690820083
751 887836.5263982306 30.08267483037851 887836.26359556 0.26280267055518935
752 887834.010824477 30.082724026101516 887833.7480358261 0.26278865082394726
753 887831.5023307807 30.08277327445685 887831.2395561491 0.2627746316303375
754 887829.0008983889 30.082822575416948 887828.7381377759 0.26276061297832415
755 887826.5065085791 30.08287192895415 887826.2437619843 0.2627465948718545
756 887824.0191426523 30.082921335040922 887823.756410075 0.262732577314859
757 887821.5387819379 30.08297079364969 887821.2760633776 0.26271856031125157
758 887819.0654077869 30.083020304752935 887818.802703243 0.2627045438649295
759 887816.5990015776 30.083069868323093 887816.3363110496 0.2626905279797737
760 887814.1395447185 30.083119484332702 887813.8768682058 0.2626765126596485
761 887811.687018634 30.083169152754262 887811.4243561361 0.26266249790840224
762 887809.2414047886 30.083218873560284 887808.9787563048 0.26264848372986693
763 887806.8026846587 30.08326864672335 887806.5400501885 0.26263447012785857
764 887804.3708397577 30.08331847221599 887804.1082193006 0.26262045710617693
765 887801.9458516137 30.08336835001081 887801.683245169 0.26260644466860616
766 887799.5277017931 30.083418280080416 887799.2651093603 0.26259243281891426
767 887797.1163718782 30.083468262397407 887796.8537934567 0.2625784215608537
768 887794.7118434842 30.083518296934436 887794.4492790733 0.2625644108981612
769 887792.3140982481 30.083568383664154 887792.0515478473 0.26255040083455794
770 887789.9231178353 30.083618522559238 887789.6605814439 0.26253639137374946
771 887787.5388839352 30.08366871359238 887787.2763615526 0.26252238251942606
772 887785.1613782675 30.083718956736305 887784.8988698932 0.2625083742752627
773 887782.7905825719 30.083769251963727 887782.5280882053 0.2624943666449189
774 887780.4264786197 30.083819599247377 887780.16399826 0.26248035963203925
775 887778.0690482063 30.08386999856008 887777.8065818531 0.2624663532402531
776 887775.7182731507 30.083920449874558 887775.4558208033 0.2624523474731749
777 887773.3741353034 30.083970953163668 887773.1116969611 0.26243834233440405
778 887771.0366165389 30.08402150840021 887770.7741922011 0.2624243378275253
779 887768.705698757 30.084072115557014 887768.443288423 0.26241033395610847
780 887766.3813638816 30.084122774606982 887766.1189675509 0.2623963307237088
781 887764.063593869 30.084173485522967 887763.8012115408 0.26238232813386697
782 887761.7523706995 30.084224248277863 887761.4900023733 0.262368326190109
783 887759.4476763741 30.084275062844622 887759.1853220492 0.26235432489594657
784 887757.1494929313 30.084325929196158 887756.8871526071 0.2623403242548769
785 887754.8578024274 30.084376847305446 887754.5954761031 0.26232632427038327
786 887752.5725869449 30.084427817145436 887752.31027462 0.2623123249459342
787 887750.2938285988 30.08447883868918 887750.0315302726 0.2622983262849845
788 887748.0215095248 30.08452991190964 887747.7592251964 0.2622843282909748
789 887745.7556118903 30.08458103677989 887745.4933415594 0.2622703309673319
790 887743.496117886 30.084632213273 887743.2338615517 0.2622563343174682
791 887741.2430097267 30.084683441361992 887740.9807673884 0.26224233834478305
792 887738.9962696605 30.08473472102002 887738.7340413175 0.2622283430526614
793 887736.7558799565 30.08478605222018 887736.4936656081 0.26221434844447483
794 887734.5218229117 30.084837434935615 887734.2596225572 0.26220035452358126
795 887732.2940808528 30.08488886913947 887732.0318944915 0.2621863612933252
796 887730.0726361272 30.08494035480495 887729.8104637585 0.26217236875703737
797 887727.8574711161 30.084991891905236 887727.5953127393 0.2621583769180355
798 887725.6485682231 30.085043480413546 887725.3864238373 0.2621443857796239
799 887723.4459098796 30.08509512030314 887723.1837794842 0.26213039534509347
800 887721.2494785404 30.085146811547258 887720.9873621347 0.2621164056177222
801 887719.0592566924 30.085198554119206 887718.7971542758 0.26210241660077477
802 887716.8752268465 30.085250347992254 887716.6131384183 0.26208842829750306
803 887714.6973715445 30.085302193139754 887714.4352971038 0.2620744407111458
804 887712.5256733467 30.08535408953503 887712.2636128928 0.2620604538449291
805 887710.3601148475 30.08540603715147 887710.0980683798 0.26204646770206586
806 887708.2006786665 30.085458035962443 887707.9386461842 0.26203248228575665
807 887706.0473474453 30.08551008594137 887705.7853289477 0.26201849759918916
808 887703.9001038617 30.085562187061665 887703.638099348 0.26200451364553856
809 887701.758930612 30.085614339296793 887701.4969400816 0.26199053042796744
810 887699.6238104267 30.085666542620217 887699.3618338787 0.2619765479496259
811 887697.4947260537 30.085718797005438 887697.2327634875 0.26196256621365194
812 887695.3716602782 30.08577110242594 887695.1097116929 0.2619485852231707
813 887693.2545959062 30.0858234588553 887692.9926613013 0.2619346049812955
814 887691.1435157734 30.085875866267056 887690.8815951479 0.2619206254911274
815 887689.0384027384 30.0859283246348 887688.7764960916 0.26190664675575515
816 887686.9392396944 30.08598083393211 887686.6773470256 0.2618926687782556
817 887684.8460095563 30.086033394132627 887684.5841308647 0.2618786915616936
818 887682.7586952631 30.086086005209992 887682.4968305479 0.26186471510912196
819 887680.6772797907 30.086138667137867 887680.4154290513 0.2618507394235818
820 887678.6017461318 30.086191379889943 887678.3399093673 0.2618367645081023
821 887676.5320773143 30.08624414343994 887676.270254524 0.261822790365701
822 887674.4682563867 30.086296957761572 887674.2064475697 0.2618088169993837
823 887672.4102664292 30.08634982282861 887672.1484715848 0.2617948444121447
824 887670.358090552 30.086402738614815 887670.0963096794 0.2617808726069666
825 887668.3117118839 30.086455705094 887668.0499449823 0.2617669015868207
826 887666.2711135847 30.086508722239987 887666.0093606533 0.26175293135466676
827 887664.2362788431 30.086561790026618 887663.9745398812 0.26173896191345314
828 887662.2071908773 30.08661490842776 887661.945465884 0.2617249932661171
829 887660.1838329282 30.086668077417304 887659.9221219028 0.2617110254155847
830 887658.1661882637 30.086721296969152 887657.9044912054 0.2616970583647704
831 887656.1542401839 30.086774567057255 887655.8925570918 0.2616830921165782
832 887654.1479720117 30.086827887655556 887653.886302885 0.26166912667390047
833 887652.1473670996 30.08688125873803 887651.8857119376 0.2616551620396189
834 887650.1524088264 30.086934680278713 887649.8907676282 0.26164119821660414
835 887648.1630805993 30.08698815225159 887647.9014533641 0.2616272352077162
836 887646.1793658526 30.08704167463073 887645.9177525796 0.26161327301580406
837 887644.201248049 30.087095247390216 887643.9396487374 0.261599311643706
838 887642.2287106765 30.08714887050414 887641.9671253255 0.2615853510942495
839 887640.2617372472 30.087202543946617 887640.0001658559 0.26157139137025187
840 887638.3003113166 30.087256267691775 887638.0387538841 0.26155743247451907
841 887636.3444164456 30.087310041713785 887636.0828729712 0.26154347440984743
842 887634.3940362381 30.087363865986852 887634.132506721 0.2615295171790222
843 887632.449154318 30.087417740485165 887632.1876387572 0.2615155607848185
844 887630.5097543445 30.087471665182964 887630.2482527392 0.261501605230001
845 887628.5758199941 30.087525640054526 887628.3143323435 0.2614876505173242
846 887626.6473349785 30.087579665074127 887626.3858612818 0.2614736966495323
847 887624.7242830347 30.08763374021606 887624.4628232911 0.26145974362935925
848 887622.8066479284 30.087687865454654 887622.545202137 0.26144579145952923
849 887620.8944134498 30.08774204076429 887620.6329816097 0.2614318401427559
850 887618.9875634204 30.087796266119305 887618.7261455307 0.26141788968174307
851 887617.0860816862 30.08785054149415 887616.8246777462 0.261403940079185
852 887615.189952124 30.087904866863227 887614.9285621326 0.26138999133776536
853 887613.2991586351 30.08795924220096 887613.0377825917 0.26137604346015875
854 887611.413685152 30.08801366748183 887611.1523230555 0.2613620964490292
855 887609.533515633 30.088068142680374 887609.2721674826 0.26134815030703157
856 887607.6586340617 30.088122667771092 887607.3972998566 0.26133420503681104
857 887605.7890244543 30.08817724272851 887605.5277041937 0.2613202606410028
858 887603.924670851 30.088231867527217 887603.6633645338 0.26130631712223273
859 887602.0655573221 30.088286542141798 887601.8042649477 0.26129237448311726
860 887600.2116679644 30.088341266546887 887599.9503895317 0.2612784327262631
861 887598.3629869046 30.088396040717132 887598.1017224127 0.2612644918542678
862 887596.5194982904 30.088450864627166 887596.2582477385 0.26125055186971946
863 887594.6811863075 30.08850573825171 887594.4199496947 0.2612366127751967
864 887592.8480351627 30.088560661565467 887592.586812488 0.26122267457326925
865 887591.0200290916 30.08861563454319 887590.7588203544 0.26120873726649735
866 887589.1971523607 30.088670657159625 887588.9359575599 0.2611948008574323
867 887587.3793892579 30.088725729389612 887587.1182083925 0.26118086534861595
868 887585.5667241036 30.088780851207893 887585.3055571729 0.26116693074258146
869 887583.7591412474 30.08883602258936 887583.4979882503 0.26115299704185285
870 887581.9566250654 30.08889124350887 887581.6954860012 0.2611390642489452
871 887580.1591599613 30.088946513941302 887579.898034829 0.2611251323663647
872 887578.3667303671 30.089001833861587 887578.1056191657 0.2611112013966086
873 887576.5793207379 30.089057203244643 887576.3182234665 0.2610972713421655
874 887574.7969155646 30.089112622065453 887574.5358322223 0.2610833422055151
875 887573.0194993637 30.089168090298998 887572.7584299498 0.26106941398912853
876 887571.2470566734 30.0892236079203 887570.9860011867 0.26105548669546813
877 887569.4795720691 30.08927917490439 887569.2185305088 0.2610415603269879
878 887567.717030152 30.089334791226353 887567.4560025171 0.2610276348861327
879 887565.9594155446 30.089390456861253 887565.6984018342 0.26101371037533966
880 887564.2067129049 30.089446171784232 887563.9457131181 0.26099978679703684
881 887562.4589069143 30.08950193597042 887562.1979210501 0.26098586415364416
882 887560.7159822852 30.08955774939499 887560.4550103428 0.26097194244757305
883 887558.9779237581 30.08961361203312 887558.7169657365 0.2609580216812267
884 887557.2447160996 30.089669523860046 887556.9837719977 0.26094410185699995
885 887555.5163441034 30.089725484850998 887555.2554139204 0.2609301829772796
886 887553.7927925976 30.089781494981263 887553.5318763325 0.2609162650444439
887 887552.0740464288 30.08983755422613 887551.8131440807 0.2609023480608634
888 887550.3600904797 30.089893662560893 887550.0992020477 0.2608884320289
889 887548.6509096568 30.089949819960925 887548.3900351399 0.26087451695090835
890 887546.9464888966 30.09000602640161 887546.6856282938 0.2608606028292343
891 887545.2468131635 30.090062281858316 887544.9859664738 0.2608466896662162
892 887543.5518674485 30.090118586306495 887543.291034671 0.26083277746418426
893 887541.8616367728 30.090174939721578 887541.6008179066 0.26081886622546124
894 887540.176106183 30.090231342079043 887539.915301227 0.2608049559523612
895 887538.4952607584 30.09028779335441 887538.2344697118 0.26079104664719166
896 887536.819085604 30.090344293523177 887536.5583084658 0.26077713831225086
897 887535.147565847 30.090400842560918 887534.8868026161 0.26076323094983145
898 887533.4806866556 30.090457440443213 887533.219937331 0.2607493245622157
899 887531.8184332153 30.090514087145653 887531.5576977961 0.26073541915168147
900 887530.1607907416 30.090570782643894 887529.9000692269 0.26072151472049526
901 887528.5077444854 30.090627526913572 887528.2470368742 0.26070761127092074
902 887526.8592797162 30.090684319930386 887526.5985860074 0.2606937088052083
903 887525.2153817373 30.090741161670046 887524.95470193 0.2606798073256082
904 887523.5760358786 30.090798052108294 887523.3153699718 0.2606659068343538
905 887521.9412274973 30.09085499122086 887521.68057549 0.26065200733368354
906 887520.3109419841 30.090911978983605 887520.0503038752 0.26063810882581234
907 887518.685164747 30.09096901537226 887518.4245405357 0.26062421131296937
908 887517.0638812341 30.091026100362733 887516.8032709194 0.2606103147973475
909 887515.4470769153 30.091083233930846 887515.186480496 0.26059641928117144
910 887513.8347372905 30.091140416052568 887513.5741547657 0.26058252476660687
911 887512.2268478868 30.091197646703712 887511.9662792556 0.26056863125588164
912 887510.6233942593 30.09125492586036 887510.3628395204 0.260554738751123
913 887509.0243619953 30.091312253498316 887508.7638211481 0.26054084725457843
914 887507.4297367011 30.091369629593824 887507.1692097443 0.2605269567683146
915 887505.8395040228 30.0914270541226 887505.5789909556 0.26051306729462953
916 887504.2536496285 30.09148452706111 887503.9931504497 0.2604991788354861
917 887502.6721592142 30.091542048384863 887502.4116739228 0.2604852913932948
918 887501.0950185076 30.091599618070777 887500.8345471026 0.260471404969827
919 887499.522213259 30.091657236093877 887499.2617557395 0.2604575195677307
920 887497.953729254 30.091714902431868 887497.6932856188 0.2604436351884075
921 887496.3895522977 30.09177261705874 887496.1291225458 0.2604297518349996
922 887494.8296682356 30.09183037995388 887494.5692523661 0.2604158695081691
923 887493.2740629293 30.091888191089 887493.0136609412 0.26040198821208727
924 887491.7227222773 30.09194605044684 887491.4623341693 0.2603881079459002
925 887490.1756321979 30.092003957994432 887489.9152579692 0.2603742287159415
926 887488.6327786514 30.09206191372143 887488.372418301 0.26036035051818285
927 887487.0941476101 30.092119917584903 887486.8338011368 0.2603464733635559
928 887485.5597250898 30.092177969589294 887485.2993924926 0.26033259724126817
929 887484.0294971158 30.09223606967004 887483.7691783935 0.2603187221721613
930 887482.5034497776 30.092294217863564 887482.2431449295 0.2603048481307898
931 887480.9815691365 30.092352414058105 887480.7212781613 0.2602909751596636
932 887479.4638413755 30.092410658360453 887479.2035642724 0.2602771032010983
933 887477.9502525849 30.09246895055393 887477.6899893525 0.2602632323456679
934 887476.4407891094 30.092527290902574 887476.180539747 0.2602493624636904
935 887474.9354370768 30.092585678953544 887474.6752015831 0.26023549375390115
936 887473.4341832259 30.092644115327243 887473.1739615999 0.26022162592346637
937 887471.9370139745 30.092702599031448 887471.6768062151 0.2602077594180209
938 887470.4439175015 30.092761131506148 887470.1837236079 0.26019389356969436
939 887468.9548822468 30.092819710509787 887468.6947022174 0.26018002939572027
940 887467.4699031374 30.09287833939375 887467.2097369721 0.26016616535393067
941 887465.9889815786 30.09293701298235 887465.7288292748 0.260152303803407
942 887464.5121484317 30.09299573914694 887464.2520099906 0.2601384411353922
943 887463.0394847794 30.093054505725505 887462.7793601964 0.260124582902522
944 887461.5712273628 30.09311333142469 887461.3111166423 0.2601107205441494
945 887460.1079451567 30.09317218722126 887459.8478482894 0.2600968673170194
946 887458.6511093108 30.09323111814769 887458.3910263082 0.2600830026343419
947 887457.204317139 30.093290053940073 887456.9442479804 0.2600691585879313
948 887455.7766940433 30.093349104445576 887455.5166387584 0.26005528499457065
949 887454.391021781 30.09340809719646 887454.1309803204 0.2600414606042108
950 887453.1052540911 30.09346730369214 887452.8452265296 0.2600275614391647
951 887452.066480038 30.093526294945665 887451.8064662546 0.26001378333508157
952 887451.6519539196 30.093585750501834 887451.3919541036 0.2599998159567681
953 887452.8305781792 30.093644590570985 887452.5705920266 0.2599861526305846
954 887458.0993234059 30.093704532119816 887457.839351399 0.2599720068528143
955 887473.8515809722 30.093762845885774 887473.5916223368 0.25995863544670794
956 887516.0751381165 30.09382382532915 887515.8151940885 0.25994402794565236
957 887621.9116121077 30.09388087907956 887621.6516807155 0.2599313921463941
958 887860.5084207288 30.093943376268328 887860.2485050643 0.2599156645588463
959 888282.1225231312 30.094000092103652 888281.8626185333 0.2599045979009913
960 888674.7743608706 30.094059611672765 888674.5144737667 0.25988710387616587
961 888469.3002806184 30.094122007196237 888469.0404035022 0.259877116173067
962 887714.9735334541 30.094177756808183 887714.7136729973 0.2598604567667548
963 887459.9070338656 30.094237942290125 887459.6471865852 0.25984728033900795
964 887922.877283104 30.09429938771682 887922.6174481044 0.2598349995843232
965 888100.6621149279 30.09435463029788 888100.4022965353 0.25981839253187106
966 887638.9766433947 30.09441779555174 887638.7168365252 0.25980686948076226
967 887449.8825898875 30.094476229320204 887449.622797428 0.2597924594807421
968 887783.8959070441 30.09453339324095 887783.6361297747 0.2597772693009474
969 887817.1042857157 30.094596765225333 887816.8445200635 0.25976565229297893
970 887482.6155820963 30.094653413261003 887482.3558318577 0.25975023857393414
971 887495.0554435636 30.094712883418 887494.7957072129 0.2597363507336038
972 887717.6339010654 30.0947751968 887717.3741770772 0.2597239882850548
973 887595.7496669723 30.094831559589903 887595.489958567 0.2597084053505262
974 887419.6187782739 30.094892724246268 887419.3590829188 0.2596953550454441
975 887548.5397353335 30.094953653208698 887548.2800531777 0.25968215581865883
976 887612.3115773423 30.09501063726714 887612.0519104749 0.2596668674371545
977 887455.0142897312 30.09507270398441 887454.7546355287 0.25965420247250315
978 887440.8136950688 30.095132445461676 887440.5540547578 0.25964031100662494
979 887551.0277003701 30.09519047588369 887550.7680748558 0.2596255143049422
980 887495.612432506 30.095252782920827 887495.3528196154 0.2596128906087622
981 887410.176517083 30.095311733113757 887409.9169185513 0.2595985316064557
982 887473.8860818266 30.095370897666232 887473.6264975698 0.25958425682489694
983 887499.6079766622 30.09543299676904 887499.3484052132 0.2595714489931824
984 887421.8808739999 30.095491606531137 887421.6213171475 0.2595568523601657
985 887421.0538594433 30.095551798668613 887420.7943164124 0.2595430309088717
986 887471.8741996113 30.0956134417595 887471.6146696928 0.25952991846301965
987 887438.8040022401 30.095672101254436 887438.5444869564 0.25951528364181364
988 887401.1662567 30.095733084813876 887400.9067549054 0.2595017946321232
989 887434.3782915018 30.095794186802898 887434.1188031598 0.25948834198552845
990 887441.3214830059 30.095853198209028 887441.062009187 0.259473818896594
991 887402.7664994377 30.095914701152793 887402.5070389172 0.25946052060025815
992 887405.6327729309 30.095975317684942 887405.3733261749 0.25944675599534434
993 887428.2165539771 30.096034872447312 887427.9571215389 0.2594324382367815
994 887409.3230735516 30.096096621003298 887409.0636543576 0.259419194112458
995 887392.3317286737 30.096156892052193 887392.0723234832 0.25940519045925814
996 887408.5446663661 30.096217068289643 887408.2852752497 0.25939111630677175
997 887409.7986002706 30.09627883827709 887409.539222457 0.2593778137133628
998 887390.5899702288 30.096338960294133 887390.3306065609 0.2593636679300394
999 887392.100600342 30.096399739073593 887391.8412505154 0.25934982659897904
1000 887402.1014620695 30.096461373824635 887401.8421256802 0.25933638933402964
1001 887392.1610299746 30.096521545559092 887391.9017077719 0.2593222027022443
1002 887383.3929022866 30.09658282627563 887383.1335937411 0.2593085455055243
1003 887390.5071840112 30.096644253389574 887390.2478890725 0.25929493868042625
1004 887390.7334742983 30.096704652154102 887390.4741934999 0.2592807984242358
1005 887380.8566516187 30.096766293000474 887380.5973843655 0.2592672532011449
1006 887380.4783414181 30.096827522967008 887380.2190879363 0.2592534817001874
1007 887384.8948828166 30.096888270071478 887384.6356433684 0.25923944828583656
1008 887379.9819836658 30.096950112587344 887379.7227577289 0.2592259369217024
1009 887374.6363232598 30.097011219528724 887374.3771112217 0.2592120380854399
1010 887377.0893005886 30.097072370294786 887376.8301024501 0.2591981385202927
1011 887377.2567450259 30.097134279070268 887376.9975604329 0.25918459299153784
1012 887371.9678891442 30.09719537901076 887371.7087185202 0.25917062396958207
1013 887370.4391030988 30.0972569204268 887370.1799462467 0.2591568521243755
1014 887372.1408456827 30.097318801379274 887371.8817024557 0.25914322698769965
1015 887369.7993557642 30.09738001647162 887369.5402265146 0.25912924963371975
1016 887366.1902655303 30.097441881386025 887365.9311499575 0.25911557277830854
1017 887366.3007407965 30.09750370014709 887366.0416389455 0.2591018509767481
1018 887366.3282363395 30.097565135518376 887366.0691484226 0.2590879169647293
1019 887363.4082318653 30.097627228309467 887363.149157578 0.2590742872780513
1020 887361.4694138254 30.0976890060097 887361.210353346 0.25906047945687594
1021 887361.6620594485 30.097750723635386 887361.4030128286 0.2590466199501642
1022 887360.4797081765 30.097812945347393 887360.2206751879 0.25903298860091245
1023 887357.9852820477 30.097874745322727 887357.7262629216 0.25901912604726446
1024 887356.9891092845 30.097936758714848 887356.7301039371 0.2590053473264233
1025 887356.6755631565 30.097999034918704 887356.4165714794 0.25899167706721216
1026 887354.9916030522 30.09806093880498 887354.7326252519 0.2589778003458321
1027 887353.1267670805 30.098123214699644 887352.8678029941 0.25896408643494845
1028 887352.4349596043 30.098185508696996 887352.1760092445 0.2589503597740032
1029 887351.6195663766 30.098247590526572 887351.3606298704 0.25893650609168845
1030 887349.9002858396 30.098310067764576 887349.6413630128 0.258922826756751
1031 887348.506435059 30.098372387266178 887348.2475260117 0.25890904740022597
1032 887347.7842024799 30.098434694709074 887347.5253072395 0.2588952403213879
1033 887346.66366903 30.098497305992407 887346.4047874677 0.25888156228963166
1034 887345.0975815684 30.098559691307766 887344.8387138179 0.25886775049133465
1035 887343.958128397 30.098622234294158 887343.6992744019 0.258853995165199
1036 887343.1040480415 30.09868492818318 887342.8452077486 0.258840292923943
1037 887341.8594114826 30.09874743538417 887341.6005850063 0.2588264763006498
1038 887340.4678497519 30.098810190641103 887340.2090369909 0.2588127609957861
1039 887339.4288101193 30.09887294543679 887339.1700110955 0.25879902379402847
1040 887338.4551776394 30.098935623804 887338.1963924123 0.25878522704834117
1041 887337.1937881886 30.098998546903463 887336.9350166585 0.25877153009826837
1042 887335.9353392224 30.099061372329306 887335.6765814594 0.25875776306319787
1043 887334.9171437223 30.09912424919074 887334.6583997224 0.25874399989508523
1044 887333.8676957141 30.09918729511349 887333.6089654152 0.25873029897706623
1045 887332.6359849971 30.099250224021727 887332.3772684787 0.2587165184183938
1046 887331.4621370491 30.09931329839934 887331.2034342606 0.2587027884670085
1047 887330.4350223158 30.09937643726936 887330.1763332469 0.25868906895941735
1048 887329.3492665562 30.099439508438472 887329.0905912619 0.2586752942881812
1049 887328.1584442969 30.09950275647509 887327.8997827112 0.2586615857774888
1050 887327.0335411935 30.099565983043245 887326.7748933485 0.25864784502087307
1051 887325.9927299889 30.099629225521845 887325.7340958983 0.2586340905819815
1052 887324.896174451 30.099692614091023 887324.6375540639 0.25862038709594065
1053 887323.7429516439 30.099755944744544 887323.4843450105 0.25860663336381884
1054 887322.6456362053 30.099819366886077 887322.3870433018 0.2585929035245479
1055 887321.5953115298 30.099882868690283 887321.3367323381 0.25857919171329063
1056 887320.5018767125 30.099946330829226 887320.2433112739 0.25856543871579485
1057 887319.3789213616 30.100009921047995 887319.1203696339 0.25855172778796964
1058 887318.2981601377 30.100073525751718 887318.0396221351 0.25853800258571535
1059 887317.2442305789 30.10013714349343 887316.9857063164 0.2585242624093259
1060 887316.1601023215 30.10020087861742 887315.9015917624 0.2585105590543781
1061 887315.0608204763 30.100264593979176 887314.8023236518 0.2584968244542193
1062 887313.9915934434 30.100328377621516 887313.7331103411 0.25848310229446975
1063 887312.9387706483 30.100392236153287 887312.6803012525 0.2584693958618146
1064 887311.8662670543 30.100456081254023 887311.607811393 0.2584556613351096
1065 887310.7857253599 30.100520024884172 887310.5272834057 0.25844195430571476
1066 887309.7260663174 30.10058399678408 887309.4676380774 0.2584282399202485
1067 887308.6776208191 30.100647990024896 887308.4192063044 0.25841451474598537
1068 887307.617061833 30.100712077289288 887307.3586610182 0.25840081486657634
1069 887306.5520499047 30.10077616696911 887306.2936628099 0.25838709481517147
1070 887305.5013777852 30.100840316956624 887305.2430044019 0.25837338334100013
1071 887304.4592345863 30.100904531661996 887304.2008749037 0.2583596826544235
1072 887303.4103151512 30.100968752762025 887303.1519691874 0.2583459638178604
1073 887302.3587378282 30.1010330552718 887302.1004055642 0.2583322640815032
1074 887301.317001626 30.101097389877207 887301.0586830671 0.2583185589670674
1075 887300.2823085431 30.10116175595113 887300.0240036949 0.25830484816300714
1076 887299.2444226792 30.101226198841943 887298.986131525 0.25829115419205223
1077 887298.2049950019 30.101290657130914 887297.9467175553 0.25827744657247015
1078 887297.1723116572 30.101355173856316 887296.9140479105 0.2582637466876216
1079 887296.1456481155 30.10141974537803 887295.8873980629 0.25825005274479657
1080 887295.1182558028 30.101484337774824 887294.8600194548 0.25823634790825034
1081 887294.0900922476 30.101549000951866 887293.8318695906 0.2582226569655554
1082 887293.0665942329 30.10161369670494 887292.8083852719 0.2582089609545248
1083 887292.0482948549 30.101678432690708 887291.7900995912 0.25819526368857587
1084 887291.0308602712 30.101743232737036 887290.7726786942 0.2581815770167796
1085 887290.0133669266 30.101808056834184 887289.7551990455 0.25816788108279415
1086 887288.9991451384 30.10187293894364 887288.7409909457 0.2581541927621784
1087 887287.9893638659 30.101937867894037 887287.7312233595 0.2581405065137789
1088 887286.9814766055 30.102002828553545 887286.7233497907 0.2581268148270769
1089 887285.9741556005 30.1020678520862 887285.7160424674 0.25811313318960283
1090 887284.9692559295 30.10213290852636 887284.7111564827 0.25809944672908
1091 887283.9680954906 30.102198011651385 887283.7100097283 0.25808576230053154
1092 887282.9693868535 30.102263169109406 887282.7113147698 0.2580720837146763
1093 887281.9718425522 30.10232835765255 887281.7137841528 0.2580583994313056
1094 887280.9762390658 30.102393603063096 887280.7181943435 0.25804472226599495
1095 887279.9837541872 30.102458889909453 887279.7257231427 0.2580310445623556
1096 887278.993960794 30.10252421667329 887278.7359434284 0.2580173655769205
1097 887278.0058105633 30.10258959936981 887277.74780687 0.2580036932794307
1098 887277.0194294062 30.102655016589623 887276.7614393891 0.257990017044438
1099 887276.0356559478 30.102720484226875 887275.777679603 0.25797634477808207
1100 887275.0545667848 30.102785998932994 887274.7966041099 0.25796267482489593
1101 887274.0754882576 30.102851551087536 887273.8175392551 0.25794900241207985
1102 887273.0981805056 30.10291715740353 887272.8402451697 0.2579353358539675
1103 887272.1231247825 30.102982802600277 887271.8652031149 0.2579216675680227
1104 887271.1506066291 30.103048493429593 887270.8926986281 0.25790800091988103
1105 887270.1803015112 30.10311423393002 887269.9224071733 0.25789433792674044
1106 887269.2118846669 30.10318001214284 887268.9540039942 0.25788067265383124
1107 887268.2455068004 30.103245841598696 887267.9876397885 0.25786701183444466
1108 887267.2814658274 30.103311713515208 887267.0236124763 0.2578533511134439
1109 887266.3197043517 30.103377628319677 887266.061864661 0.2578396907136246
1110 887265.3599526646 30.10344359325983 887265.1021266304 0.2578260342488842
1111 887264.4021690381 30.103509597374273 887264.1443566618 0.2578123762809272
1112 887263.446535471 30.103575649989644 887263.1887367496 0.25779872145509136
1113 887262.4931352992 30.103641747370144 887262.2353502313 0.2577850679231235
1114 887261.541832934 30.103707886493325 887261.2840615198 0.2577714141910833
1115 887260.5925016366 30.1037740750931 887260.3347438725 0.2577577641136591
1116 887259.6452011148 30.103840304525942 887259.3874570014 0.2577441134036811
1117 887258.7000336659 30.103906580420475 887258.442303201 0.25773046486942075
1118 887257.7569780757 30.103972902257293 887257.4992612575 0.2577168182621455
1119 887256.8159317869 30.10403926566516 887256.5582286154 0.25770317141700966
1120 887255.8768584899 30.104105677499764 887255.6191689622 0.2576895277520587
1121 887254.9398199788 30.104172131537172 887254.6821440946 0.2576758841820003
1122 887254.0048512394 30.104238630733338 887253.7471889972 0.25766224218680756
1123 887253.0719059351 30.10430517627087 887252.8142573327 0.2576486023649519
1124 887252.1409267756 30.10437176366923 887251.8832918132 0.25763496249773066
1125 887251.2119122593 30.104438398461166 887250.954290934 0.257621325346018
1126 887250.2849001519 30.1045050764033 887250.0272924631 0.25760768880831775
1127 887249.3598919102 30.104571798774273 887249.1022978567 0.25759405352969905
1128 887248.4368469289 30.10463856744052 887248.1792665084 0.25758042044824436
1129 887247.5157366086 30.104705378400233 887247.2581698211 0.2575667875829285
1130 887246.5965660415 30.104772235907628 887246.3390128844 0.25755315705949056
1131 887245.6793523807 30.104839137134636 887245.4218128532 0.25753952748018594
1132 887244.7640855297 30.10490608243884 887244.5065596307 0.25752589903175777
1133 887243.8507359762 30.104973073781203 887243.5932237036 0.25751227269903465
1134 887242.9392886038 30.10504010782732 887242.681789957 0.25749864683245294
1135 887242.0297459032 30.10510718778921 887241.7722608802 0.25748502303987275
1136 887241.1221128511 30.105174311759022 887240.8646414507 0.2574714003816424
1137 887240.2163773583 30.105241479673474 887239.9589195795 0.2574577788354817
1138 887239.3125184702 30.105308693295786 887239.055074311 0.257444159287976
1139 887238.4105261865 30.10537594994771 887238.1530956461 0.2574305404153121
1140 887237.5103991689 30.105443252063964 887237.2529822455 0.2574169234384317
1141 887236.6121362799 30.105510598291996 887236.3547329722 0.25740330769359865
1142 887235.7157263993 30.105577988446132 887235.4583367063 0.2573896930976863
1143 887234.8211539092 30.105645423976103 887234.5637778288 0.2573760803814833
1144 887233.9284103456 30.10571290277197 887233.671047877 0.2573624685037017
1145 887233.0374914808 30.10578042671251 887232.7801426224 0.25734885840852223
1146 887232.1483933247 30.105847994758015 887231.8910580751 0.25733524958752313
1147 887231.2611061286 30.10591560676079 887231.0037844866 0.25732164197641266
1148 887230.3756174358 30.105983263832186 887230.1183093997 0.25730803613784564
1149 887229.4919190874 30.106050964332052 887229.2346246562 0.25729443126442897
1150 887228.610005037 30.10611870974258 887228.352724209 0.25728082810320346
1151 887227.7298699487 30.106186499190997 887227.4726027225 0.2572672262286174
1152 887226.8515051459 30.106254332641907 887226.5942515202 0.25725362563202425
1153 887225.974900104 30.10632221088416 887225.7176600773 0.25724002671544277
1154 887225.1000466889 30.10639013266565 887224.8428202601 0.2572264288644549
1155 887224.226937788 30.106458099174635 887223.9697249553 0.25721283267991996
1156 887223.3555673587 30.106526109628785 887223.0983681208 0.2571992377811666
1157 887222.4859274252 30.106594164127333 887222.228741781 0.257185644226492
1158 887221.6180087286 30.10666226316729 887221.3608366763 0.25717205227239387
1159 887220.7518031843 30.106730405824543 887220.4946447228 0.25715846146755555
1160 887219.8873031095 30.106798593050993 887219.6301582372 0.2571448722952337
1161 887219.0245020152 30.106866824125806 887218.7673707308 0.25713128440537064
1162 887218.1633923189 30.10693509927391 887217.9062746209 0.2571176979189794
1163 887217.303965649 30.107003418736365 887217.046861536 0.2571041129650759
1164 887216.4462140581 30.10707178187483 887216.1891235289 0.25709052923448494
1165 887215.590129638 30.107140189431068 887215.3330526908 0.25707694710573636
1166 887214.7357055696 30.107208640748734 887214.4786422034 0.25706336626075865
1167 887213.8829344454 30.107277136149175 887213.6258846585 0.25704978686859126
1168 887213.0318085249 30.10734567565867 887212.7747723159 0.2570362089512346
1169 887212.1823200642 30.10741425889175 887211.9252974319 0.2570226323253623
1170 887211.3344611652 30.107482886387945 887211.077452108 0.25700905726868595
1171 887210.4882247908 30.107551557577768 887210.2312293072 0.25699548350617424
1172 887209.643603565 30.107620272834623 887209.3866216538 0.25698191123280995
1173 887208.80059016 30.107689032018946 887208.5436218196 0.2569683403878935
1174 887207.9591770611 30.107757834964833 887207.7022222902 0.25695477089753105
1175 887207.1193565516 30.107826682012327 887206.8624153486 0.2569412029400333
1176 887206.2811214665 30.107895572708998 887206.0241938302 0.2569276362985912
1177 887205.4444644328 30.107964507426487 887205.1875503616 0.2569140711672724
1178 887204.6093783453 30.108033485918067 887204.3524778379 0.2569005074318321
1179 887203.7758558848 30.108102508195316 887203.5189689397 0.2568869451068361
1180 887202.9438896057 30.10817157440884 887202.6870162215 0.2568733842761248
1181 887202.1134723236 30.108240684250013 887201.8566124989 0.2568598247944916
1182 887201.2845966934 30.108309838033005 887201.0277504266 0.25684626682729966
1183 887200.4572557192 30.108379035470694 887200.200423009 0.25683271024002247
1184 887199.6314422027 30.108448276696144 887199.3746230477 0.25681915510771475
1185 887198.8071489744 30.108517561697674 887198.550343373 0.25680560143325804
1186 887197.9843689145 30.108586890321387 887197.7275768653 0.2567920491485536
1187 887197.1630947882 30.108656262777707 887196.9063162898 0.2567784983672356
1188 887196.3433196411 30.108725678806614 887196.0865546921 0.25676494896818863
1189 887195.5250363604 30.10879513859399 887195.2682849594 0.25675140105278804
1190 887194.7082379877 30.108864642015096 887194.4515001331 0.25673785456742143
1191 887193.8929175057 30.108934189055617 887193.6361931962 0.25672430951357733
1192 887193.0790678516 30.1090037797991 887192.8223570856 0.2567107659415534
1193 887192.2666821184 30.109073414067296 887192.0099848947 0.25669722377097987
1194 887191.4557532871 30.109143092028244 887191.1990696039 0.25668368309427453
1195 887190.6462745282 30.10921281351093 887190.3896043844 0.2566701438346295
1196 887189.8382389192 30.109282578596122 887189.5815823132 0.25665660604091606
1197 887189.0316395955 30.109352387250997 887188.7749965258 0.2566430697052819
1198 887188.2264697171 30.109422239405063 887187.9698401823 0.2566295348010892
1199 887187.422722398 30.109492135153467 887187.1661063966 0.25661600138435253
1200 887186.6203908953 30.109562074348055 887186.3637884259 0.25660246938959247
1201 887185.8194683784 30.10963205709937 887185.5628794396 0.25658893888050893
1202 887185.0199481398 30.109702083303052 887184.76337273 0.2565754098134735
1203 887184.2218234278 30.10977215298281 887183.9652615456 0.2565618822087996
1204 887183.4250875167 30.10984226614063 887183.1685391606 0.2565483560759682
1205 887182.629733743 30.109912422699544 887182.3731989117 0.2565348313849871
1206 887181.8357553916 30.1099826227358 887181.5792340834 0.25652130818237284
1207 887181.0431458633 30.110052866137668 887180.7866380769 0.25650778642074723
1208 887180.2518985062 30.11012315297388 887179.9954042401 0.256494266142841
1209 887179.4620067445 30.110193483176506 887179.2055259971 0.2564807473231575
1210 887178.6734639908 30.11026385674708 887178.4169967609 0.2564672299708545
1211 887177.886263683 30.11033427369231 887177.6298099689 0.25645371409767903
1212 887177.1003993098 30.110404733947494 887176.8439591101 0.25644019967965714
1213 887176.315864324 30.110475237565314 887176.0594376372 0.2564266867515035
1214 887175.5326522742 30.11054578446214 887175.276239099 0.25641317527976937
1215 887174.7507566685 30.110616374682003 887174.4943570032 0.25639966529480845
1216 887173.9701710807 30.110687008173002 887173.7137849239 0.2563861567790344
1217 887173.190889086 30.110757684932857 887172.9345164363 0.2563726497396328
1218 887172.4129042758 30.11082840496064 887172.1565451316 0.25635914418443995
1219 887171.6362102922 30.110899168208352 887171.3798646522 0.256345640097791
1220 887170.8608007535 30.110969974708095 887170.604468616 0.25633213750400513
1221 887170.0866693491 30.111040824396074 887169.8303507128 0.2563186363794847
1222 887169.3138097497 30.111111717302265 887169.057504613 0.2563051367474946
1223 887168.5422156833 30.111182653380677 887168.2859240447 0.25629163859329973
1224 887167.7718808731 30.11125363263267 887167.5156027311 0.2562781419258376
1225 887167.002799073 30.1113246550459 887166.7465344262 0.2562646467471849
1226 887166.2349640662 30.111395720589222 887165.9787129131 0.25625115304998636
1227 887165.4683696396 30.111466829276754 887165.2121319787 0.25623766084953603
1228 887164.7030096258 30.111537981060533 887164.4467854557 0.25622417013007087
1229 887163.9388778503 30.1116091759604 887163.6826671694 0.25621068090971205
1230 887163.175968194 30.11168041393355 887162.9197710009 0.2561971931752486
1231 887162.4142745279 30.111751694985948 887162.158090821 0.25618370693784875
1232 887161.6537907638 30.111823019094476 887161.3976205416 0.2561702221941271
1233 887160.8945108309 30.111894386243236 887160.6383540919 0.2561567389442924
1234 887160.1364286729 30.111965796429942 887159.8802854158 0.2561432571953587
1235 887159.3795382687 30.11203724962182 887159.1234084917 0.2561297769390768
1236 887158.6238335997 30.112108745827776 887158.3677173016 0.25611629818803144
1237 887157.869308688 30.112180285010517 887157.613205867 0.25610282093170256
1238 887157.1159575626 30.112251867177076 887156.8598682174 0.2560893451817173
1239 887156.3637742833 30.112323492297584 887156.1076984124 0.2560758709312408
1240 887155.6127529237 30.112395160367807 887155.3566905255 0.2560623981862635
1241 887154.862887585 30.112466871371264 887154.606838658 0.256048926946607
1242 887154.1141723848 30.112538625290238 887153.8581369276 0.25603545721150806
1243 887153.3666014649 30.112610422120316 887153.1105794759 0.2560219889868157
1244 887152.6201689852 30.11268226183448 887152.364160463 0.25600852226707654
1245 887151.8748691266 30.112754144434287 887151.6188740695 0.25599505706110726
1246 887151.1306960997 30.11282606989051 887150.8747145063 0.2559815933623308
1247 887150.3876441217 30.112898038203443 887150.1316759905 0.2559681311789326
1248 887149.6457074411 30.112970049348128 887149.3897527707 0.2559546705064392
1249 887148.904880323 30.11304210331855 887148.6489391116 0.25594121134984754
1250 887148.1651570548 30.11311420009736 887147.909229301 0.2559277537084977
1251 887147.4265319442 30.11318633967062 887147.1706176467 0.2559142975833945
1252 887146.6889993194 30.113258522028588 887146.4330984765 0.2559008429776366
1253 887145.9525535296 30.113330747150872 887145.6966661398 0.2558873898890223
1254 887145.2171889447 30.11340301503262 887144.9613150064 0.255873938323074
1255 887144.4828999552 30.113475325650477 887144.227039467 0.2558604882760613
1256 887143.7496809696 30.113547679000785 887143.4938339299 0.25584703975411316
1257 887143.0175264225 30.11362007506074 887142.7616928298 0.2558335927537438
1258 887142.2864307635 30.113692513824784 887142.0306106163 0.25582014728010766
1259 887141.5563884648 30.11376499527317 887141.3005817614 0.2558067033312479
1260 887140.8273940219 30.113837519396593 887140.571600761 0.25579326091041665
1261 887140.099441945 30.113910086179505 887139.843662125 0.25577982001773797
1262 887139.372526767 30.113982695608453 887139.1167603863 0.25576638065437013
1263 887138.6466430405 30.11405534767181 887138.3908900976 0.2557529428223925
1264 887137.921785342 30.11412804235278 887137.6660458355 0.25573950652125216
1265 887137.1979482624 30.114200779642502 887136.9422221907 0.2557260717544137
1266 887136.4751264203 30.114273559522147 887136.2194137818 0.2557126385202999
1267 887135.7533144426 30.11434638198425 887135.4976152357 0.25569920682302233
1268 887135.0325069894 30.114419247009394 887134.7768212127 0.2556857766607123
1269 887134.3126987306 30.11449215459007 887134.0570263825 0.2556723480374465
1270 887133.5938843644 30.114565104707534 887133.3382254434 0.25565892095166265
1271 887132.8760585974 30.114638097353215 887132.620413102 0.2556454954069091
1272 887132.1592161689 30.114711132509807 887131.9035840975 0.2556320714023099
1273 887131.4433518313 30.114784210167187 887131.1877331823 0.2556186489406185
1274 887130.7284603579 30.11485733030975 887130.4728551299 0.25560522802180563
1275 887130.0145365424 30.11493049292573 887129.7589447337 0.2555918086477637
1276 887129.3015751946 30.115003698001164 887129.0459968038 0.2555783908192979
1277 887128.5895711484 30.115076945522766 887128.3340061739 0.25556497453751353
1278 887127.8785192542 30.115150235478065 887127.6229676943 0.2555515598039315
1279 887127.1684143872 30.115223567852496 887126.9128762406 0.2555381466190176
1280 887126.459251432 30.115296942634735 887126.203726697 0.25552473498484607
1281 887125.7510253051 30.115370359809315 887125.4955139803 0.255511324901409
1282 887125.0437309319 30.115443819365716 887124.7882330156 0.25549791637117375
1283 887124.3373632644 30.115517321287843 887124.081878755 0.255484509393806
1284 887123.6319172692 30.115590865565757 887123.3764461653 0.2554711039720374
1285 887122.927387933 30.11566445218295 887122.6719302329 0.2554577001053148
1286 887122.2237702656 30.115738081129862 887121.9683259678 0.25544429779654876
1287 887121.5210592934 30.115811752389707 887121.2656283964 0.25543089704502936
1288 887120.8192500556 30.115885465953244 887120.5638325578 0.25541749785380835
1289 887120.1183376244 30.115959221803443 887119.8629335242 0.2554041002220337
1290 887119.4183170785 30.116033019931365 887119.1629263744 0.25539070415290516
1291 887118.7191835216 30.11610686031968 887118.463806212 0.25537730964540084
1292 887118.0209320732 30.116180742959866 887117.7655681565 0.2553639167029178
1293 887117.3235578772 30.11625466783416 887117.0682073518 0.25535052532419267
1294 887116.6270560914 30.116328634934646 887116.3717189559 0.25533713551291426
1295 887115.9314218928 30.11640264424288 887115.6760981455 0.25532374726745954
1296 887115.2366504767 30.116476695751828 887114.9813401161 0.2553103605919539
1297 887114.5427370642 30.11655078944199 887114.2874400887 0.2552969754842384
1298 887113.8496768853 30.11662492530771 887113.5943932934 0.2552835919490887
1299 887113.1574651939 30.1166991033279 887112.9021949839 0.2552702099835514
1300 887112.46609726 30.11677332349885 887112.2108404305 0.25525682959336543
1301 887111.7755683771 30.11684758579718 887111.5203249264 0.2552434507744031
1302 887111.0858738509 30.11692189022204 887110.8306437773 0.2552300735338304
1303 887110.397009013 30.1169962367466 887110.1417923152 0.25521669786577567
1304 887109.7089692007 30.117070625374257 887109.4537658769 0.25520332377953464
1305 887109.0217497891 30.11714505607307 887108.7665598379 0.25518995126662203
1306 887108.3353461471 30.11721952885281 887108.0801695667 0.25517658033954443
1307 887107.6497536924 30.11729404367367 887107.3945904814 0.25516321098585165
1308 887106.9649678252 30.117368600555235 887106.709817982 0.25514984322295864
1309 887106.280984001 30.11744319944557 887106.0258475239 0.25513647703230935
1310 887105.5977976548 30.117517840379413 887105.3426745423 0.25512311243893776
1311 887104.9154042866 30.11759252328592 887104.6602945372 0.2551097494147358
1312 887104.2337993571 30.117667248223704 887103.978702969 0.2550963879967564
1313 887103.5529784134 30.117742015091757 887103.2978953853 0.2550830281416991
1314 887102.8729369383 30.117816823987024 887102.6178672684 0.255069669905894
1315 887102.1936705405 30.117891674759758 887101.9386142272 0.25505631322147226
1316 887101.5151747088 30.11796656756931 887101.2601317506 0.25504295817620093
1317 887100.8374451293 30.11804150218575 887100.5824155246 0.25502960466181135
1318 887100.1604772876 30.118116478871972 887099.9054610347 0.2550162528181974
1319 887099.4842669801 30.11819149726399 887099.2292640776 0.2550029024695495
1320 887098.8088096713 30.11826655779911 887098.5538201175 0.2549895538436264
1321 887098.1341013327 30.118341659885544 887097.879125126 0.2549762066498433
1322 887097.4601373954 30.118416804259425 887097.2051745341 0.2549628612664845
1323 887096.7869141712 30.1184919899356 887096.531964654 0.25494951720475795
1324 887096.1144271097 30.11856721817018 887095.8594909346 0.2549361751049697
1325 887095.4426732629 30.118642487288042 887095.1877504288 0.2549228341305773
1326 887094.7716484249 30.118717799464587 887094.5167389296 0.2549094953852086
1327 887094.1013515651 30.11879315179527 887093.8464554077 0.2548961574126263
1328 887093.4317802018 30.118868548106025 887093.1768973797 0.2548828221484725
1329 887092.7629389041 30.118943983268082 887092.5080694171 0.25486948701518125
1330 887092.094832387 30.11901946411613 887091.8399762316 0.25485615546532564
1331 887091.4274831857 30.119094981436344 887091.1726403628 0.2548428228615711
1332 887090.7609240924 30.119170547630393 887090.5060945969 0.25482949546369715
1333 887090.0952395949 30.1192461458702 887089.8404234301 0.2548161647944535
1334 887089.4305704155 30.1193217990098 887089.1757675731 0.25480284238525575
1335 887088.7672260548 30.119397475820975 887088.5124365423 0.25478951249556214
1336 887088.1057647959 30.119473219067476 887087.8509885992 0.2547761966999753
1337 887087.4473472423 30.119548969895778 887087.1925843769 0.2547628653216407
1338 887086.7941736757 30.119624809534567 887086.5394241164 0.2547495593417091
1339 887086.1507347814 30.119700625383892 887085.8959985594 0.254736221965074
1340 887085.5258250794 30.119776574027664 887085.2711021472 0.25472293219822933
1341 887084.9373607532 30.119852436844443 887084.6826511734 0.2547095797437796
1342 887084.4212394927 30.119928520078314 887084.1665431736 0.25469631914201113
1343 887084.0510078126 30.12000439310653 887083.7963248795 0.25468293309909124
1344 887083.9766156245 30.120080663425746 887083.7219458963 0.2546697282199187
1345 887084.5079245645 30.120156470809192 887084.2532682942 0.25465627039060135
1346 887086.2852066334 30.120233037122837 887086.030563457 0.2546431763289144
1347 887090.6414612329 30.12030862030461 887090.3868316659 0.254629567057715
1348 887100.3486610149 30.12038571063035 887100.0940443159 0.2546166990672151
1349 887121.1584438819 30.120460734770596 887120.9038411103 0.2546027715669714
1350 887164.811817206 30.120538827299455 887164.5572268364 0.25459036956102954
1351 887254.378840683 30.120612586414012 887254.1242649005 0.25457578251935303
1352 887431.0677705404 30.120692653121868 887430.8132062244 0.2545643159550927
1353 887752.5137147568 30.1207637629297 887752.2591662925 0.25454846430059574
1354 888245.6177271468 30.120847363434837 888245.363188556 0.2545385907331591
1355 888763.93779448 30.12091438944815 888763.6832734509 0.2545210291089386
1356 888877.3730420155 30.12100100968682 888877.1185295883 0.2545124271270873
1357 888257.1009161348 30.121067680045975 888256.8464213039 0.2544948308556775
1358 887367.2189351758 30.12115012232208 887366.9644507829 0.25448439290770464
1359 887088.6924258826 30.1212247038432 887088.4379555228 0.2544703598104507
1360 887540.38748737 30.121297830088686 887540.1330317296 0.2544556404165616
1361 887978.0942835753 30.12138036961174 887977.8398383614 0.2544452139352544
1362 887780.584468199 30.12144984810766 887780.330039418 0.25442878108121997
1363 887239.1828240465 30.121530852738665 887238.9284063743 0.25441767220932154
1364 887091.1444961517 30.121606207986282 887090.890092233 0.2544039187528137
1365 887413.8637908398 30.121679863823804 887413.6094014879 0.2543893519266527
1366 887613.748062979 30.121761243934365 887613.4936846062 0.2543783728187331
1367 887377.5937238741 30.12183291890438 887377.339361038 0.2543628361263023
1368 887088.8379487195 30.121912021303544 887088.583597946 0.254350773551319
1369 887149.3323195085 30.121989104796338 887149.0779817718 0.25433773680436933
1370 887368.7757202989 30.12206263409008 887368.521397295 0.2543230039504284
1371 887355.4642665861 30.122143270717494 887355.2099549702 0.25431161597452745
1372 887144.1600920153 30.122216961927418 887143.9057950956 0.2542969196536627
1373 887070.3859680516 30.122294438089458 887070.1316840533 0.2542839983150693
1374 887198.8581258332 30.12237285969433 887198.6038543298 0.25427150341448074
1375 887272.7444310682 30.122446688172364 887272.4901742629 0.25425680527454547
1376 887169.0005649767 30.122526406642212 887168.7463200785 0.25424489815754986
1377 887064.7224844788 30.122601934142043 887064.4682535067 0.2542309721436035
1378 887106.6415135819 30.12267832944843 887106.3872961437 0.25421743819421116
1379 887188.0623158166 30.122757412618352 887187.8081106496 0.2542051670864855
1380 887162.3437154801 30.122832021536553 887162.0895247424 0.2541907375602081
1381 887077.9969938031 30.122910774225527 887077.7428155291 0.254178273984594
1382 887066.7178605153 30.122987750868432 887066.463695575 0.2541649403049242
1383 887122.7028989678 30.123063694364433 887122.4487478763 0.25415109142682807
1384 887137.8607795037 30.123142872128046 887137.6066407302 0.2541387735250277
1385 887088.5192148129 30.123218485364994 887088.2650900865 0.2541247263596114
1386 887055.9117389448 30.123296458197316 887055.6576271525 0.2541117922607124
1387 887080.6170592551 30.123374395059304 887080.3629604334 0.2540988217591464
1388 887107.816088351 30.123450404469033 887107.5620034437 0.2540849072871137
1389 887089.8207825758 30.123529367174083 887089.5667101828 0.2540723929037037
1390 887057.6843290584 30.12360595058104 887057.4302703427 0.2540587156284582
1391 887058.542322389 30.123683456818195 887058.2882769272 0.25404546177066395
1392 887080.6144264558 30.12376192332188 887080.3603938055 0.2540326503114785
1393 887082.5096082728 30.123838314439617 887082.2555894498 0.2540188230778085
1394 887061.5739140636 30.123916987683877 887061.3199079885 0.25400607507351913
1395 887050.3650997416 30.12399436217598 887050.1111070584 0.25399268330638236
1396 887060.8044294646 30.124071711272116 887060.550450205 0.25397925964176216
1397 887070.3119274958 30.124150415723644 887070.0579610269 0.25396646886546587
1398 887062.2263322906 30.124227314427426 887061.9723794992 0.25395279130506565
1399 887049.4111156283 30.124305764785774 887049.1571757861 0.25393984217407184
1400 887049.4184517637 30.12438371797464 887049.1645251284 0.25392663529396997
1401 887057.6384712844 30.12446114137715 887057.3845581298 0.2539131545402981
1402 887058.4043474818 30.124539932796544 887058.1504471686 0.25390031311981126
1403 887050.0863642253 30.124617340256904 887049.8324774379 0.25388678731110803
1404 887044.7102600884 30.12469568775588 887044.4563863929 0.25387369554783373
1405 887047.8030990668 30.124774042156286 887047.549238478 0.25386058883911045
1406 887051.6636692561 30.124851679656626 887051.4098221374 0.253847118723171
1407 887049.0429756717 30.124930509480148 887048.789141468 0.25383420369036436
1408 887043.444982956 30.12500836802946 887043.1911621534 0.25382080270585633
1409 887042.0043427887 30.125086729717847 887041.7505351633 0.2538076254094911
1410 887044.6241893823 30.12516536381168 887044.3703948213 0.25379456105742004
1411 887045.5310868336 30.12524328062111 887045.2773057001 0.2537811335015417
1412 887042.5203487186 30.12532215695991 887042.2665805693 0.25376814931210495
1413 887039.3430210453 30.125400394412964 887039.089266206 0.253754839257692
1414 887039.2914502342 30.125478859931142 887039.0377086138 0.2537416204915013
1415 887040.711728078 30.125557703229646 887040.4579995127 0.25372856531792193
1416 887040.2637919288 30.125635917227957 887040.0100767394 0.2537151894085553
1417 887037.8479238449 30.125714871664503 887037.5942216933 0.2537021515867695
1418 887036.1009543431 30.12579342491616 887035.8472654406 0.25368890245433695
1419 887036.2579111607 30.125872053691786 887036.0042354894 0.2536756712502071
1420 887036.7516277814 30.125951072616754 887036.4979651719 0.25366260949076475
1421 887035.8808817994 30.126029577538702 887035.6272325169 0.25364928248817237
1422 887034.1200582521 30.126108645303262 887033.8664220439 0.2536362082001763
1423 887033.0543862076 30.126187467475198 887032.8007632099 0.25362299767453905
1424 887033.0497159801 30.12626629403654 887032.796106209 0.25360977101305154
1425 887033.0087677476 30.126345476885838 887032.7551710501 0.25359669749849467
1426 887032.1048368167 30.126424257068376 887031.8512534044 0.25358341230803205
1427 887030.8095219268 30.126503467807773 887030.5559516106 0.2535703161987133
1428 887030.0208384129 30.126582527534737 887029.7672812834 0.25355712948713494
1429 887029.8133457779 30.126661569457223 887029.5598018618 0.2535439161083181
1430 887029.5047613645 30.12674091587703 887029.2512305336 0.25353083098484086
1431 887028.6809630364 30.126819954855392 887028.4274454564 0.2535175799782713
1432 887027.6700568636 30.126899330502674 887027.4165523908 0.2535044728409625
1433 887026.9787188347 30.126978608682222 887026.7252275338 0.2534913009106025
1434 887026.6164438679 30.127057873437032 887026.3629657634 0.25347810453287356
1435 887026.1821166091 30.127137387744657 887025.928651599 0.2534650100563489
1436 887025.4462633171 30.12721667171611 887025.1928115303 0.25345178682342706
1437 887024.6010465036 30.127296226859958 887024.3476078277 0.253438675940411
1438 887023.9393043867 30.12737571264734 887023.6858788729 0.2534255138169086
1439 887023.4744989962 30.127455202012893 887023.2210866606 0.2534123355038504
1440 887022.979759591 30.127534889451645 887022.7263603567 0.25339923442084256
1441 887022.3110801467 30.127614408134313 887022.0576941124 0.25338603425836737
1442 887021.5640453028 30.127694151614808 887021.3106723786 0.25337292414043844
1443 887020.9115707473 30.127773839564718 887020.6582109778 0.25335976943313676
1444 887020.381863117 30.12785355259176 887020.128516508 0.2533466088970322
1445 887019.8538001608 30.127933417943716 887019.6004666572 0.2533335036521246
1446 887019.2295052301 30.128013164428616 887018.9761849067 0.2533203233773417
1447 887018.5440035388 30.128093101039315 887018.2906963223 0.2533072164974073
1448 887017.8980560587 30.12817298911935 887017.6447619903 0.2532940684086373
1449 887017.328098182 30.128252923571637 887017.0748172572 0.2532809247398162
1450 887016.777206216 30.12833297064561 887016.5239383987 0.2532678173273858
1451 887016.1788578227 30.128412940519596 887015.9256031677 0.25325465498121996
1452 887015.5341804351 30.128493072192754 887015.2809388826 0.25324155245999985
1453 887014.8972871263 30.12857316043152 887014.6440587151 0.2532284112133329
1454 887014.3037114806 30.128653313387442 887014.0504961974 0.2532152832093954
1455 887013.7345811806 30.128733545182133 887013.4813790054 0.2532021752575665
1456 887013.1484154393 30.12881373572984 887012.8952264097 0.25318902969381907
1457 887012.5311479991 30.128894062617267 887012.2779720674 0.2531759317633826
1458 887011.9061291583 30.128974352427146 887011.6529663601 0.25316279819998644
1459 887011.3010536478 30.129054720568252 887011.0479039634 0.25314968442761937
1460 887010.7172951157 30.12913513973789 887010.4641585384 0.25313657736976897
1461 887010.1336854331 30.129215549164275 887009.8805619852 0.25312344786671553
1462 887009.5334949049 30.129296070425017 887009.2803845506 0.2531103542697866
1463 887008.9213178599 30.12937656403317 887008.6682206303 0.2530972296162931
1464 887008.313796 30.129457143616914 887008.0607118715 0.2530841284484597
1465 887007.7199344941 30.129537752854013 887007.4668634704 0.2530710237579636
1466 887007.1332555237 30.129618379514373 887006.8801976141 0.25305790969433495
1467 887006.5415541675 30.129699093987163 887006.2885093475 0.25304482004008266
1468 887005.9405686408 30.129779793957155 887005.6875369351 0.25303170568897093
1469 887005.3365765935 30.129860580895755 887005.0835579782 0.2530186153275801
1470 887004.7380385674 30.129941383305745 887004.4850330527 0.2530055146628529
1471 887004.1466297877 30.13002222515345 887003.8936373725 0.2529924152118401
1472 887003.5569681908 30.130103132057876 887003.3039888615 0.2529793292774368
1473 887002.9633590583 30.130184040789622 887002.7103928317 0.2529662265242915
1474 887002.3653444223 30.130265030893113 887002.1123912772 0.2529531451073604
1475 887001.7671574707 30.130346030096153 887001.5142174204 0.25294005036348693
1476 887001.1726199912 30.130427084264586 887000.9196930269 0.25292696430760925
1477 887000.5816200762 30.130508183751424 887000.3287061938 0.25291388232761114
1478 886999.9910048936 30.130589302841788 886999.7381041015 0.2529007920949945
1479 886999.3981273766 30.130670492256026 886999.1452396587 0.2528877179334598
1480 886998.8032576806 30.130751692145054 886998.5503830495 0.2528746311416905
1481 886998.2086714954 30.13083295486399 886997.9558099386 0.25286155683531136
1482 886997.6162048135 30.130914248399655 886997.3633563338 0.2528484796768178
1483 886997.0256383345 30.1309955780756 886996.7728029322 0.25283540222757406
1484 886996.4353161313 30.131076963963082 886996.1824937973 0.2528223341135839
1485 886995.8439388575 30.131158368142298 886995.5911296004 0.2528092571540915
1486 886995.2515983317 30.131239835105614 886994.9988021391 0.25279619268528697
1487 886994.6594560882 30.13132132546789 886994.4066729663 0.2527831218368561
1488 886994.068467191 30.131402864233902 886993.8156971344 0.2527700566064104
1489 886993.478621027 30.131484445422775 886993.2258640329 0.25275699413313035
1490 886992.8891406679 30.131566056363848 886992.6363967395 0.2527439283451086
1491 886992.2992827382 30.131647723504823 886992.0465518663 0.2527308719223313
1492 886991.7089824277 30.1317294142183 886991.4562646184 0.2527178092347798
1493 886991.1187296492 30.131811158992882 886990.8660248943 0.25270475490473887
1494 886990.5290810053 30.131892936308073 886990.2763893066 0.2526916986267367
1495 886989.9401654877 30.131974754585894 886989.6874868432 0.2526786444403017
1496 886989.351674931 30.13205661911863 886989.0990093361 0.2526655948843164
1497 886988.7632062982 30.132138513410805 886988.5105537561 0.25265254206014276
1498 886988.1745810728 30.13222046034493 886987.9219415758 0.2526394969407482
1499 886987.585963085 30.132302436284974 886987.3333366368 0.25262644821047797
1500 886986.9976316089 30.13238446032203 886986.7450182039 0.2526134050216915
1501 886986.409761226 30.13246652156361 886986.1571608639 0.2526003621598869
1502 886985.8222967021 30.132548621142895 886985.5697093819 0.252587320172394
1503 886985.2350418121 30.13263076694249 886984.9824675292 0.2525742828426495
1504 886984.6478433851 30.13271294455218 886984.3952821419 0.25256124327662816
1505 886984.0606775953 30.132795171234818 886983.8081293856 0.2525482097500849
1506 886983.4736586844 30.132877430648964 886983.2211235099 0.25253517444093837
1507 886982.8869071275 30.132959734960046 886982.6343849843 0.2525221431798285
1508 886982.3004742293 30.133042078178903 886982.0479651162 0.25250911310451724
1509 886981.714312249 30.13312445949711 886981.4618161651 0.25249608383549155
1510 886981.1283261036 30.133206885652594 886980.875843045 0.2524830586070094
1511 886980.5424560785 30.13328934581408 886980.2899860463 0.2524700322384286
1512 886979.9566972584 30.13337185239912 886979.7042402477 0.2524570106802819
1513 886979.3711046018 30.13345439387067 886979.1186606133 0.2524439884140652
1514 886978.785728749 30.13353697878474 886978.5332977795 0.25243096954311606
1515 886978.2005920996 30.133619602807972 886977.9481741475 0.2524179520004864
1516 886977.6156740544 30.13370226562946 886977.3632691187 0.25240493564395117
1517 886977.0309317128 30.13378497165379 886976.7785397902 0.2523919225874196
1518 886976.4463363154 30.133867713527223 886976.1939574061 0.25237890931594775
1519 886975.8618783518 30.13395049994458 886975.6095124518 0.25236589999762277
1520 886975.2775787613 30.134033322461253 886975.0252258708 0.2523528905976993
1521 886974.6934583802 30.134116187815017 886974.4411184958 0.25233988434786886
1522 886974.1095323026 30.134199091896296 886973.8572054233 0.252326879287279
1523 886973.525796238 30.134282035724645 886973.273482362 0.2523138759091558
1524 886972.94223328 30.134365021199855 886972.6899324049 0.25230087512851357
1525 886972.3588279734 30.134448044055514 886972.1065400984 0.252287874910486
1526 886971.7755686042 30.134531109975157 886971.5232937263 0.2522748779816574
1527 886971.1924591318 30.134614212840756 886970.9401972505 0.25226188142107325
1528 886970.6095051432 30.13469735818056 886970.3572562553 0.25224888787945454
1529 886970.0267162989 30.134780541798897 886969.7744804035 0.252235895355188
1530 886969.4440942254 30.134863766025607 886969.1918713205 0.25222290496921873
1531 886968.8616353289 30.134947030516212 886968.6094254123 0.25220991656359454
1532 886968.279332666 30.135030333731127 886968.0271357365 0.2521969294083727
1533 886967.6971774547 30.135113678649535 886967.4449935098 0.25218394493464535
1534 886967.1151669557 30.135197061370945 886966.8629959945 0.25217096128243555
1535 886966.5332987997 30.135280486053265 886966.2811408192 0.25215798044655846
1536 886965.9515765611 30.135363948828882 886965.6994315605 0.25214500058381656
1537 886965.3700010963 30.135447452747954 886965.1178690732 0.2521320231595916
1538 886964.7885738256 30.13553099585381 886964.5364547784 0.2521190472444066
1539 886964.207292807 30.135614578825393 886963.9551867339 0.2521060731688408
1540 886963.6261544867 30.135698202183473 886963.3740613855 0.2520931011879515
1541 886963.0451557192 30.13578186434979 886962.7930755886 0.25208013055344425
1542 886962.4642923457 30.135865567624673 886962.2122251833 0.25206716237182303
1543 886961.8835635921 30.13594930928728 886961.6315093967 0.2520541953485848
1544 886961.3029674774 30.136033092080027 886961.0509262466 0.25204123080095003
1545 886960.7225048624 30.136116913514222 886960.4704765948 0.2520282675451196
1546 886960.1421746312 30.13620077553234 886959.8901593247 0.2520153065159405
1547 886959.5619765227 30.13628467685673 886959.3099741755 0.25200234710913816
1548 886958.9819088302 30.136368617986676 886958.7299194407 0.2519893895698282
1549 886958.4019694718 30.136452599135904 886958.1499930378 0.25197643400638065
1550 886957.8221566484 30.136536619428693 886957.5701931684 0.2519634800062853
1551 886957.2424677453 30.13662068021085 886956.9905172171 0.25195052821893976
1552 886956.6629017635 30.13670477980336 886956.4109641856 0.2519375778483044
1553 886956.0834565813 30.136788919984514 886955.8315319516 0.25192462975069657
1554 886955.5041318367 30.136873099009744 886955.2522201536 0.25191168309873746
1555 886954.924925861 30.136957318394103 886954.6730271223 0.2518987386225563
1556 886954.3458381013 30.137041576922865 886954.0939523056 0.25188579574785996
1557 886953.7668669998 30.137125875395107 886953.5149941449 0.25187285486277
1558 886953.1880113506 30.137210213412253 886952.9361514348 0.25185991578328
1559 886952.6092696638 30.13729459093729 886952.3574226854 0.2518469784980757
1560 886952.0306402303 30.137379008355776 886951.7788061871 0.25183404319757
1561 886951.4521218227 30.13746346495621 886951.2003007132 0.2518211095480173
1562 886950.8737125867 30.137547961650885 886950.6219044087 0.25180817799150745
1563 886950.2954115992 30.137632497370436 886950.0436163512 0.25179524802360365
1564 886949.7172170858 30.137717073210037 886949.4654347656 0.25178232017382296
1565 886949.1391282593 30.137801688082604 886948.8873588654 0.2517693939292208
1566 886948.5611434777 30.13788634295633 886948.309387008 0.2517564697584339
1567 886947.9832618702 30.137971036989395 886947.731518323 0.25174354726567605
1568 886947.4054819169 30.13805577081791 886947.15375129 0.2517306267610745
1569 886946.8278025431 30.13814054398608 886946.576084835 0.25171770803336624
1570 886946.2502223599 30.138225356719797 886945.9985175687 0.25170479119674766
1571 886945.6727400908 30.138310208970683 886945.4210482145 0.2516918762343762
1572 886945.0953544959 30.138395100583036 886944.8436755328 0.2516789630781435
1573 886944.5180641621 30.138480031847735 886944.2663981102 0.2516660518732775
1574 886943.9408679942 30.138565002323258 886943.6892148518 0.25165314241534004
1575 886943.3637645099 30.138650012525765 886943.112124275 0.2516402349571271
1576 886942.7867527244 30.138735061850678 886942.5351253952 0.2516273292162962
1577 886942.2098311378 30.13882015091721 886941.9582167123 0.25161442549474283
1578 886941.6329988148 30.138905279073455 886941.3813972913 0.25160152348756887
1579 886941.0562542824 30.138990446936813 886940.8046656589 0.2515886234958641
1580 886940.4795966035 30.139075653897976 886940.2280208783 0.25157572523517513
1581 886939.90302435 30.139160900498865 886939.6514615209 0.25156282897048204
1582 886939.3265365547 30.139246186230537 886939.0749866202 0.2515499344651723
1583 886938.7501318514 30.139331511517753 886938.4985948094 0.2515370419282921
1584 886938.1738092236 30.139416875978714 886937.9222850724 0.25152415118397853
1585 886937.5975673774 30.139502279906512 886937.346056115 0.2515112623785033
1586 886937.0214052446 30.139587723050422 886936.7699068692 0.25149837539855274
1587 886936.4453216024 30.139673205576724 886936.193836112 0.2514854903298068
1588 886935.8693153503 30.139758727354938 886935.6178427432 0.25147260711632546
1589 886935.2933853164 30.139844288439434 886935.0419255906 0.25145972579042053
1590 886934.7175303719 30.139929888802197 886934.4660835256 0.2514468463451072
1591 886934.141749401 30.140015528404444 886933.8903154322 0.2514339687682554
1592 886933.5660412537 30.14010120730228 886933.3146201606 0.2514210930929791
1593 886932.9904048631 30.140186925381208 886932.7389966439 0.2514082192710058
1594 886932.4148390652 30.140272682765858 886932.1634437178 0.25139534736814667
1595 886931.8393428301 30.14035847927896 886931.5879603528 0.2513824773062384
1596 886931.263914982 30.140444315103416 886931.0125453728 0.251369609178896
1597 886930.68855453 30.140530190006416 886930.4371977871 0.2513567428814679
1598 886930.113260291 30.140616104225426 886929.8619164125 0.2513438785335483
1599 886929.5380313137 30.140702057472392 886929.2867002977 0.25133101600414565
1600 886928.9628663999 30.14078805004256 886928.7115482445 0.2513181554404545
1601 886928.38776464 30.140874081585284 886928.1364593434 0.25130529668166124
1602 886927.8127248207 30.140960152465265 886927.5614323808 0.2512924399080557
1603 886927.237746084 30.14104626225313 886926.986466499 0.25127958492128716
1604 886926.6628271937 30.141132411404385 886926.4115604617 0.25126673194493426
1605 886926.0879673433 30.141218599383542 886925.8367134626 0.25125388073007043
1606 886925.5131652734 30.141304826771226 886925.2619242418 0.2512410315599414
1607 886924.9384202624 30.141391092883115 886924.6871920783 0.2512281841146992
1608 886924.3637309921 30.141477398477782 886924.1125156534 0.2512153387623895
1609 886923.7890968649 30.141563742657112 886923.5378943698 0.2512024950812506
1610 886923.2145164929 30.141650126437767 886922.9633268394 0.2511896535623404
1611 886922.6399894648 30.141736548608712 886922.3888126512 0.2511768136348088
1612 886922.0655143019 30.14182301056726 886921.814350326 0.2511639759711128
1613 886921.4910909014 30.141909510637436 886921.2399397617 0.25115113977884207
1614 886920.9167176988 30.141996050786606 886920.6655793928 0.2511383060020924
1615 886920.342395128 30.14208262863718 886920.0912696545 0.25112547351413145
1616 886919.7681216289 30.142169247023354 886919.5170089853 0.25111264367210817
1617 886919.1938986845 30.14225590249227 886918.9427988696 0.25109981483698135
1618 886918.6197250806 30.142342599216988 886918.3686380916 0.2510869890037966
1619 886918.0456045088 30.142429332071007 886917.7945303451 0.2510741637361181
1620 886917.471537268 30.14251610732778 886917.220475926 0.2510613420296751
1621 886916.8975321123 30.14260291721438 886916.6464835921 0.25104852018728474
1622 886916.3235943901 30.1426897713516 886916.0725586873 0.2510357027993112
1623 886915.749745436 30.142776657715878 886915.4987225519 0.25102288414371837
1624 886915.1760062687 30.142863591346696 886914.9249961973 0.25101007139203974
1625 886914.6024315014 30.142950553285946 886914.3514342458 0.25099725551912255
1626 886914.0290897903 30.143037567481755 886913.7781053424 0.2509844479398047
1627 886913.4561286136 30.143124603487173 886913.2051569794 0.25097163415690915
1628 886912.8837616866 30.143211700122848 886912.632802854 0.2509588326686944
1629 886912.312407323 30.143298807615963 886912.0614613033 0.25094601977395153
1630 886911.7427269284 30.14338598999382 886911.4917937025 0.25093322597531476
1631 886911.175959076 30.14347316448369 886910.9250386641 0.25092041185651415
1632 886910.6141738629 30.14356043847408 886910.3632662343 0.2509076285688965
1633 886910.0611785601 30.143647672006193 886909.8102837506 0.25089480946548387
1634 886909.5235771014 30.14373504815846 886909.2726950597 0.2508820417387357
1635 886909.0134702171 30.14382232642555 886908.7626010063 0.25086921086762726
1636 886908.5524110516 30.143909823920094 886908.3015545837 0.2508564678631377
1637 886908.1800520425 30.143997120815644 886907.9292084296 0.2508436128297015
1638 886907.9684711262 30.144084774945714 886907.7176402148 0.2508309113881447
1639 886908.0513395567 30.14417204217772 886907.8005215474 0.25081800925334174
1640 886908.6756787874 30.144259918652928 886908.4248734066 0.250805380725905
1641 886910.3039554363 30.144347065735914 886910.0531630478 0.25079238851572705
1642 886913.8021455322 30.144435288195318 886913.5513656402 0.2507798919476494
1643 886920.8047177817 30.14452214370154 886920.5539510534 0.2507667283002479
1644 886934.3954019283 30.144610946364423 886934.1446474525 0.2507544758558397
1645 886960.3960329369 30.144697183768624 886960.145291951 0.2507409858993706
1646 887009.6932540161 30.14478700786026 887009.4425248257 0.25072919042254055
1647 887102.2396489882 30.144872014282544 887101.9889339053 0.25071508295733397
1648 887272.8678084514 30.14496365158734 887272.6171043168 0.25070413455460766
1649 887576.3392700256 30.14504637522098 887576.0885811235 0.25068890213203887
1650 888078.8395952776 30.14514097021676 888078.5889158683 0.2506794092132671
1651 888802.6835783542 30.145220220274375 888802.4329159325 0.25066242171303954
1652 889588.4839099274 30.14531813319433 889588.2332551401 0.25065478727260426
1653 889973.4948903279 30.145394762745063 889973.2442540543 0.25063627361133733
1654 889446.1396842623 30.14549271540048 889445.889055146 0.25062911626785334
1655 888153.6245129188 30.145571912404858 888153.3739011303 0.25061178851985527
1656 887070.7995541978 30.145663983200997 887070.548952628 0.25060156978515763
1657 887001.76939236 30.145751241368373 887001.5188037237 0.2505886362568243
1658 887719.5508210636 30.145835160839628 887719.3002472573 0.250573806197786
1659 888304.524861309 30.14592900961995 888304.2742967866 0.250564522298067
1660 888099.0248898816 30.146009949909367 888098.7743419287 0.25054795291733994
1661 887356.746949841 30.14610277350184 887356.4964117102 0.25053813088430854
1662 886901.2179260745 30.146188256848124 886900.9674019861 0.25052408834302864
1663 887116.8594000601 30.146274925018304 887116.608889374 0.25051068619354455
1664 887575.455684721 30.14636653132259 887575.20518464 0.2505000809372764
1665 887656.0105476984 30.146449522497992 887655.7600631925 0.25048450586532234
1666 887280.3366408139 30.14654173415537 887280.0861665853 0.2504742284812508
1667 886924.8718626564 30.14662738751612 886924.621402519 0.2504601373874899
1668 886964.8479861622 30.146715166375685 886964.5975389199 0.2504472422741619
1669 887240.8388712854 30.146805737712747 887240.5884353557 0.25043592971028
1670 887346.1939043609 30.146890263958127 887345.9434832718 0.25042108916547573
1671 887154.9042221344 30.14698184139642 887154.6538118152 0.25041031914524936
1672 886924.3682874799 30.14706806127377 886924.117891067 0.2503964128145405
1673 886915.5762307398 30.14715641470267 886915.3258470233 0.2503837165642372
1674 887074.6055555117 30.14724647305444 887074.3551835316 0.250371980069961
1675 887157.3620312966 30.14733216266597 887157.111673621 0.25035767556923677
1676 887059.4184922094 30.14742326272905 887059.1681457115 0.2503464978153119
1677 886916.2978561337 30.14751006527979 886916.04752334 0.2503327936579041
1678 886894.5705346786 30.147598818433412 886894.3202144799 0.2503201987672564
1679 886983.8198699245 30.14768859226422 886983.5695617545 0.25030816996664085
1680 887043.2967261536 30.147775203876773 887043.046431881 0.250294272603464
1681 886995.9287975949 30.147865971990214 886995.6785148195 0.2502827753718929
1682 886908.5025526142 30.147953285922753 886908.2522833725 0.2502692417526664
1683 886884.0713017915 30.148042376085066 886883.8210450723 0.2502567191600676
1684 886931.5277004641 30.148131977629603 886931.2774559956 0.25024446860122107
1685 886973.3549665466 30.14821934779085 886973.1047356545 0.25023089209658356
1686 886954.2663113489 30.14830989388724 886954.0160922039 0.25021914494444086
1687 886902.0815928034 30.148397648270286 886901.8313870556 0.250205747760433
1688 886878.7849967364 30.148487045386144 886878.5348034512 0.2501932853383183
1689 886901.0339253946 30.148576544763323 886900.7837445366 0.25018085808822027
1690 886929.5908507551 30.14866455953026 886929.3406832138 0.2501675412698863
1691 886925.8784842192 30.14875496079672 886925.6283286257 0.250155593553601
1692 886896.4017651892 30.14884310632111 886896.15162288 0.25014230924934655
1693 886876.3727401522 30.148932783427536 886876.1226102563 0.2501298958551109
1694 886883.648469613 30.149022233591705 886883.3983522858 0.2501173272173834
1695 886901.7708368609 30.149110808384197 886901.5207326354 0.25010422545282973
1696 886905.4197198721 30.149201114716096 886905.1696277612 0.2500921108861611
1697 886890.7037591811 30.149289624010702 886890.453680253 0.2500789281130639
1698 886875.2633372071 30.14937954897587 886875.0132706582 0.2500665489603897
1699 886874.2860435618 30.14946899795748 886874.0359896913 0.25005387050751304
1700 886884.1063125058 30.14955806721687 886883.8562715572 0.2500409486072655
1701 886889.9989287228 30.14964831196855 886889.7489000332 0.250028689645632
1702 886884.5324762525 30.149737176163818 886884.2824606467 0.2500156058707591
1703 886874.2115256314 30.149827311967023 886873.9615223897 0.2500032416702729
1704 886869.6334235062 30.149916808798288 886869.383433022 0.24999048418264563
1705 886873.2239887147 30.15000631658243 886872.9740110033 0.24997771142945546
1706 886878.2639433012 30.150096524665003 886878.0139779763 0.24996532490429058
1707 886877.8737948171 30.150185744808663 886877.6238424743 0.24995234285262535
1708 886872.3222483615 30.150276050270122 886872.0723083898 0.2499399717324887
1709 886867.3091027929 30.150365646173867 886867.0591756258 0.24992716709295024
1710 886866.9062024081 30.150455538305906 886866.6562878946 0.2499145135935026
1711 886869.6475841143 30.1505457341954 886869.3976820987 0.24990201568769305
1712 886871.1521551297 30.15063531350175 886870.902265991 0.24988913871876745
1713 886869.198981252 30.150725748015244 886868.9491045135 0.24987673848624634
1714 886865.5548605472 30.150815496902457 886865.304996628 0.24986391925586673
1715 886863.3784069546 30.150905717222372 886863.1285556015 0.24985135314995632
1716 886863.7611889071 30.150995932193688 886863.5113501439 0.2498387631440593
1717 886865.0509366251 30.151085868348737 886864.8011106345 0.24982599068864722
1718 886865.0416803636 30.151176397577007 886864.7918668212 0.24981354238776304
1719 886863.2578084237 30.151266352300915 886863.0080076836 0.24980074017472523
1720 886861.0668444601 30.151356840984306 886860.8170562326 0.24978822743883614
1721 886859.9781897285 30.15144711635368 886859.7284141581 0.24977557035999998
1722 886860.1559611683 30.1515373942343 886859.906198274 0.2497628943891648
1723 886860.5330782447 30.151627996677863 886860.2833278581 0.24975038654434045
1724 886860.0744137487 30.151718202739634 886859.8246761202 0.2497376285307613
1725 886858.7452580275 30.15180889973197 886858.4955328925 0.2497251349184472
1726 886857.3411782453 30.15189928703576 886857.0914658039 0.2497124413518225
1727 886856.577921112 30.151989875446745 886856.3282212678 0.24969984413835067
1728 886856.4469320797 30.152080549257875 886856.1972448034 0.2496872762896547
1729 886856.3696328591 30.152171037091406 886856.1199582786 0.24967458049542596
1730 886855.8382127525 30.15226188970318 886855.5885506766 0.24966207585095324
1731 886854.8593044482 30.152352445264828 886854.6096550693 0.2496493788792185
1732 886853.8419394576 30.152443297967928 886853.5923026237 0.24963683390369162
1733 886853.1527626482 30.152534063710565 886852.9031384296 0.24962421852081504
1734 886852.8009504845 30.152624840926023 886852.5513388948 0.2496115897186386
1735 886852.5029553985 30.15271581338876 886852.2533563446 0.24959905382735728
1736 886851.9879132041 30.15280658783936 886851.7383268209 0.24958638319919374
1737 886851.226974589 30.152897651074444 886850.9774007294 0.24957385965638235
1738 886850.4087415051 30.15298854871548 886850.1591802848 0.24956122032427233
1739 886849.7345527674 30.153079597269084 886849.4850041191 0.24954864830318849
1740 886849.2473984241 30.153170679529115 886848.9978623483 0.2495360757295752
1741 886848.8283852127 30.1532617055731 886848.5788617621 0.2495234505982905
1742 886848.327593078 30.153352931390092 886848.0780821571 0.24951092099363742
1743 886847.6930202582 30.153444009672818 886847.443521972 0.2494982861899951
1744 886846.9919113524 30.15353529082957 886846.7424256037 0.24948574872416945
1745 886846.3326350226 30.15362650067459 886846.0831618725 0.24947315009484083
1746 886845.7696371017 30.15371778350971 886845.520176528 0.24946057367731722
1747 886845.2717947649 30.153809144179 886845.0223467426 0.2494480223145701
1748 886844.7642990563 30.15390044409126 886844.5148636403 0.24943541600951286
1749 886844.1952276821 30.153991912303088 886843.9458047951 0.2494228870332964
1750 886843.5708019347 30.154083287257546 886843.3213916504 0.24941028433859652
1751 886842.9382086399 30.154174804373834 886842.688810896 0.24939774381809357
1752 886842.3419379868 30.154266301336982 886842.092552815 0.24938517182337971
1753 886841.790996147 30.154357840562508 886841.5416235426 0.2493726044097573
1754 886841.259686319 30.15444946250246 886841.0103262542 0.2493600649132614
1755 886840.7135826907 30.154541042084475 886840.4642352095 0.249347481170052
1756 886840.1359772563 30.154632755599522 886839.8866423015 0.249334954849727
1757 886839.5363337826 30.154724415660766 886839.2870114046 0.24932237793413792
1758 886838.9378465621 30.15481618258474 886838.6885367193 0.24930984287812255
1759 886838.3585441287 30.1549079516232 886838.1092468394 0.24929728930523004
1760 886837.799728521 30.154999757151902 886837.550443784 0.2492847370123253
1761 886837.2486132637 30.15509163490279 886836.9993410571 0.24927220658642596
1762 886836.6899753722 30.155183492583237 886836.4407157273 0.24925964488711738
1763 886836.1167146858 30.155275456231113 886835.8674675613 0.24924712453156328
1764 886835.5330140499 30.155367392445807 886835.2837794812 0.24923456870235947
1765 886834.9490208088 30.15545941698464 886834.6997987648 0.24922204403563675
1766 886834.3731707577 30.15555145084302 886834.1239612526 0.24920950505387124
1767 886833.8070300047 30.15564352580935 886833.5578330347 0.24919697007471897
1768 886833.245791459 30.155735658188767 886832.9966070105 0.2491844485007661
1769 886832.6826479096 30.155827790997666 886832.4334760021 0.2491719075539856
1770 886832.1133284856 30.15592000816007 886831.8641690902 0.24915939550188537
1771 886831.5382812627 30.156012215603443 886831.2891344045 0.24914685824814212
1772 886830.9612560621 30.156104500860245 886830.712121716 0.24913434614183244
1773 886830.3864910133 30.156196796602778 886830.1373691929 0.24912182049466008
1774 886829.816016971 30.15628914092483 886829.5669076678 0.24910930320668034
1775 886829.2490018464 30.15638152818053 886828.9999050554 0.24909679102928226
1776 886828.6828303143 30.15647393383657 886828.4337460444 0.24908426987225435
1777 886828.1149225688 30.15656640581387 886827.8658508015 0.24907176727903635
1778 886827.5442332836 30.156658882357558 886827.2951740358 0.24905924779671246
1779 886826.9714005985 30.156751428301295 886826.7223538499 0.24904674865941537
1780 886826.3981306911 30.156843985657602 886826.1490964546 0.24903423657437856
1781 886825.8259667822 30.156936597711923 886825.5769450457 0.24902173639471897
1782 886825.255573248 30.15702924066638 886825.0065640135 0.24900923447690948
1783 886824.6865454649 30.157121917272736 886824.4375487325 0.24899673241415465
1784 886824.1178509091 30.157214644092754 886823.8688666694 0.2489842397127571
1785 886823.548511227 30.157307389382222 886823.2995394889 0.24897173816680387
1786 886822.978025846 30.157400194257544 886822.7290665946 0.2489592513622538
1787 886822.4065735297 30.157493014591946 886822.1576267757 0.24894675401135904
1788 886821.8347089167 30.157585891370395 886821.5857746471 0.248934269620952
1789 886821.2630784678 30.15767879167509 886821.0141566885 0.24892177932914086
1790 886820.6920485797 30.157771736931164 886820.4431392843 0.2489092954165298
1791 886820.1216311505 30.1578647187312 886819.8727343375 0.24889681307310707
1792 886819.5515442037 30.15795773266143 886819.3026598739 0.2488843297829757
1793 886818.9813939952 30.158050794115194 886818.7325221408 0.24887185437273737
1794 886818.4108951533 30.158143879550273 886818.1620357799 0.24885937336797143
1795 886817.8399309114 30.158237017098962 886817.5910840086 0.24884690287875633
1796 886817.2686076881 30.158330177650118 886817.0197732619 0.24883442624998497
1797 886816.6971151966 30.158423387910094 886816.4482932378 0.2488219587768743
1798 886816.1256720942 30.158516626199535 886815.8768626062 0.2488094880647474
1799 886815.5543988342 30.158609907288916 886815.3056018116 0.2487970225696483
1800 886814.9833156315 30.15870322415133 886814.7345310732 0.24878455827732296
1801 886814.4123468915 30.158796576069644 886814.1635747966 0.24877209478590379
1802 886813.8413695447 30.15888997063193 886813.5926099083 0.24875963644421417
1803 886813.2702812329 30.15898339473727 886813.0215340571 0.2487471757725786
1804 886812.6990108478 30.15907686515564 886812.4502761255 0.24873472236178254
1805 886812.1275628542 30.159170363335722 886811.8788405886 0.24872226561710073
1806 886811.5559683336 30.159263907702904 886811.3072585176 0.24870981607361314
1807 886810.9842975542 30.159357481540518 886810.73560019 0.24869736419270927
1808 886810.4126010296 30.15945109851539 886810.1639161118 0.24868491778850552
1809 886809.8409196277 30.159544748820977 886809.5922471564 0.24867247126809414
1810 886809.2692585471 30.15963843792969 886809.0205985194 0.24866002776227017
1811 886808.6976026737 30.159732164678903 886808.4489550871 0.24864758661577166
1812 886808.1259243033 30.15982592620251 886807.8772891571 0.24863514620273594
1813 886807.554189198 30.159919728732564 886807.3055664878 0.24862271008730544
1814 886806.9823780829 30.160013563409102 886806.7337678097 0.2486102732221032
1815 886806.4104736164 30.160107440789925 886806.1618757749 0.2485978416356013
1816 886805.8384817474 30.160201349471688 886805.5898963386 0.24858540883365404
1817 886805.2664057133 30.1602953008099 886805.017832732 0.2485729812996551
1818 886804.6942643706 30.16038928417418 886804.4457038176 0.2485605529822762
1819 886804.1220663051 30.160483308829466 886803.8735181759 0.2485481291688616
1820 886803.5498254339 30.16057736725689 886803.3012897283 0.2485357055823834
1821 886802.9775442329 30.160671464919655 886802.7290209475 0.24852328534390083
1822 886802.4052249191 30.160765598464458 886802.1567140525 0.2485108665523561
1823 886801.8328636957 30.160859769110175 886801.5843652458 0.24849844991006811
1824 886801.2604549256 30.160953977578938 886801.0119688897 0.2484860358354086
1825 886800.6879940891 30.161048221387773 886800.4395204661 0.2484736229225209
1826 886800.1154740975 30.161142504447227 886799.8670128841 0.24846121340562327
1827 886799.5428938696 30.16123682168273 886799.2944450652 0.24844880440578448
1828 886798.9702483884 30.161331178955002 886798.7218119891 0.24843639926538943
1829 886798.3975404036 30.161425569880567 886798.1491164092 0.24842399436068882
1830 886797.8247671695 30.161520001028794 886797.576355576 0.2484115934356897
1831 886797.2519333278 30.16161446584868 886797.003534135 0.24839919277385086
1832 886796.6790372177 30.161708970607435 886796.4306504218 0.24838679594680912
1833 886796.1060833058 30.161803509437984 886795.8577089062 0.24837439962761443
1834 886795.5330700693 30.16189808763022 886795.2847080624 0.24836200683016801
1835 886794.9600006884 30.161992700508847 886794.7116510735 0.2483496149059259
1836 886794.3868735462 30.162087352033645 886794.1385363201 0.24833722611292036
1837 886793.8136903774 30.162182038927636 886793.5653655388 0.24832483859833335
1838 886793.2404496951 30.162276763737328 886792.9921372413 0.24831245381619718
1839 886792.6671521064 30.16237152457216 886792.4188520357 0.2483000707008114
1840 886792.0937965447 30.1624663226551 886791.8455088547 0.2482876899544814
1841 886791.5203828764 30.162561157333123 886791.2721075652 0.24827531121503102
1842 886790.9469106182 30.162656028688012 886790.6986476837 0.24826293453719311
1843 886790.3733791785 30.1627509371047 886790.1251286183 0.24825056014732094
1844 886789.799788657 30.162845881731343 886789.5515504695 0.24823818757006588
1845 886789.2261381602 30.162940863790126 886788.9779123428 0.24822581750673867
1846 886788.652428291 30.163035881677576 886788.404214842 0.24821344905657367
1847 886788.078657924 30.163130937292195 886787.8304568407 0.24820108330413537
1848 886787.5048280797 30.163226028414112 886787.2566393607 0.24818871899918288
1849 886786.9309374276 30.163321157516275 886786.68276107 0.24817635755106532
1850 886786.3569873483 30.163416321830546 886786.1088233509 0.24816399739963585
1851 886785.7829763244 30.163511524368822 886785.5348246841 0.2481516402594226
1852 886785.2089061043 30.16360676181303 886784.9607668201 0.2481392842593969
1853 886784.6347749967 30.16370203775522 886784.3866480652 0.24812693144159895
1854 886784.0605852131 30.16379734824797 886783.8124706335 0.24811457957923178
1855 886783.4863349037 30.163892697584558 886783.2382326727 0.24810223111072488
1856 886782.9120269722 30.163988081019316 886782.6639370888 0.2480898833586942
1857 886782.3376594959 30.164083503766516 886782.0895819566 0.24807753928172926
1858 886781.7632364867 30.16417896000573 886781.5151712911 0.24806519559513487
1859 886781.1887561899 30.16427445621737 886780.9407033339 0.24805285597246263
1860 886780.6142245607 30.164369985080448 886780.3661840444 0.24804051628193374
1861 886780.0396406527 30.16446555486159 886779.7916124715 0.24802818120580142
1862 886779.4650140284 30.16456115610344 886779.2169981829 0.24801584540612218
1863 886778.8903461932 30.164656799637584 886778.6423426782 0.24800351501280307
1864 886778.31565386 30.164752472917364 886778.067662677 0.2479911829442222
1865 886777.7409450512 30.164848190508284 886777.4929661937 0.24797885743770665
1866 886777.1662515292 30.164943935334087 886776.9182850004 0.24796652885588344
1867 886776.5915979753 30.165039727473342 886776.3436437668 0.24795420854634045
1868 886776.0170495101 30.165135543116318 886775.7691076271 0.24794188307321824
1869 886775.4426730463 30.16523141059597 886775.1947434779 0.24792956843974634
1870 886774.8686113037 30.165327295946565 886774.6206940582 0.24791724548298913
1871 886774.2950388062 30.165423240042077 886774.0471338689 0.24790493727737334
1872 886773.7222867213 30.165519193372006 886773.4743941055 0.24789261589656802
1873 886773.1508079574 30.16561521615096 886772.9029276421 0.24788031531636814
1874 886772.5814091458 30.16571123471429 886772.3335411518 0.24786799399822987
1875 886772.0152778942 30.165807339555624 886771.7674221912 0.2478557029793787
1876 886771.4544631151 30.165903418908062 886771.2066197358 0.24784337925573688
1877 886770.9021364877 30.16599961139124 886770.6543053867 0.247831100972842
1878 886770.3636992986 30.166095744220918 886770.1158805278 0.247818770763305
1879 886769.8478154228 30.166192033664682 886769.6000089123 0.24780651049544727
1880 886769.3692120799 30.16628820775273 886769.121417913 0.2477941669630941
1881 886768.952150321 30.16638460990759 886768.7043683873 0.24778193360999434
1882 886768.6380631261 30.166480804533084 886768.390293561 0.24776956514553763
1883 886768.4966644926 30.16657734634916 886768.2489071187 0.2477573739131749
1884 886768.6480052238 30.166673525874156 886768.4002602632 0.24774496054341552
1885 886769.2976692821 30.166770254024968 886769.0499364443 0.2477328377534505
1886 886770.8032484598 30.16686635631926 886770.5555281151 0.24772034467520584
1887 886773.786315625 30.16696335256734 886773.5386072885 0.2477083364581643
1888 886779.3389084549 30.167059267934786 886779.0912127525 0.24769570230326576
1889 886789.381594184 30.167156676895175 886789.1339102936 0.24768389039258257
1890 886807.313072953 30.16725220960517 886807.0654019471 0.24767100590598465
1891 886839.1413350506 30.167350288269265 886838.8936755145 0.24765953613341907
1892 886895.4701884285 30.167445087593332 886895.2225422224 0.24764620618022817
1893 886994.7957130464 30.167544288494597 886994.5480777088 0.2476353376298216
1894 887168.638792792 30.167637735543018 887168.3911715727 0.24762121925520214
1895 887468.032119081 30.167738815982386 887467.7845076864 0.2476113945606251
1896 887967.3443675964 30.167829900744 887967.0967716662 0.2475959302337693
1897 888750.6387431799 30.167933909578935 888750.3911553837 0.24758779614940252
1898 889847.5690053214 30.16802140576865 889847.3214350017 0.24757031969593787
1899 891084.323568483 30.16812893277417 891084.0760041513 0.24756433174688686
1900 891926.356392802 30.168212784634996 891926.1088478655 0.24754493649589768
1901 891635.3155836251 30.1683217690145 891635.0680436883 0.24753993681409253
1902 889995.699582822 30.168405992769095 889995.4520617011 0.2475211209271519
1903 887915.5639942904 30.168510311056906 887915.3164808106 0.24751347982822383
1904 886792.5790405922 30.168602478683646 886792.3315414742 0.247499117991309
1905 887171.409138617 30.16869718928883 887171.1616525265 0.24748609047691716
1906 888333.7444876779 30.16879897330326 888333.4970107905 0.24747688738290427
1907 889057.3531510421 30.168886928884156 889057.1056909371 0.24746010503498597
1908 888661.8252501775 30.16899179230794 888661.5777976639 0.24745251365396406
1909 887563.6760555797 30.169081094694935 887563.4286190437 0.24743653595279397
1910 886802.98098704 30.169180781491587 886802.7335609607 0.2474260792602062
1911 886947.0910618004 30.16927783783225 886946.8436476445 0.2474141559046778
1912 887606.418445658 30.169370194501717 887606.1710459823 0.24739967572577493
1913 887976.5004533074 30.16947292279352 887976.2530626076 0.24739069979549894
1914 887677.7645271521 30.16956318443216 887677.5171520618 0.2473750902800423
1915 887062.6671823991 30.169664500815966 887062.4198171039 0.24736529513901062
1916 886749.7375436146 30.16975939841617 886749.4901915364 0.24735207824767103
1917 886946.6588718138 30.169854960648514 886946.4115326448 0.24733916904804842
1918 887313.846947669 30.169955542526093 887313.5996188045 0.24732886456055422
1919 887408.3769808983 30.170047672638912 887408.1296668039 0.24731409444395522
1920 887147.1768847466 30.170149148904997 887146.9295805504 0.2473041962602418
1921 886828.0240123081 30.17024336378524 886827.7767218315 0.247290476517794
1922 886756.6194758416 30.17034105733932 886756.3721973032 0.2472785383627462
1923 886931.4142083335 30.17043994564618 886931.1669411456 0.24726718787116908
1924 887104.2392101615 30.170534021662785 887103.9919568625 0.2472532989686132
1925 887078.3673893333 30.17063501354848 887078.1201463462 0.24724298711995085
1926 886897.0582711308 30.170729366846523 886896.8110419277 0.24722920308807153
1927 886754.7543127676 30.170828374724113 886754.5070949587 0.2472178090116855
1928 886771.2456453008 30.170926060089542 886770.9984396016 0.2472056991682922
1929 886885.1742285552 30.171021899598465 886884.927035951 0.24719260409696966
1930 886951.0593508864 30.171122125941196 886950.8121691272 0.24718175919440452
1931 886900.4242820538 30.171217097682 886900.1771138806 0.24716817322348808
1932 886794.6972837142 30.17131678927227 886794.4501267073 0.24715700691610368
1933 886739.098516511 30.17141374506555 886738.8513721089 0.2471444020793741
1934 886769.9834565282 30.171511062446225 886769.7363245691 0.24713195902608281
1935 886832.7338483012 30.171610447639814 886832.4867277401 0.24712056104296073
1936 886853.0644761943 30.171706321262743 886852.8173688645 0.24710732981311476
1937 886812.8107569832 30.171806204224474 886812.563660836 0.24709614729319407
1938 886756.3313825015 30.171902883263616 886756.0842992094 0.2470832921559256
1939 886735.4617883504 30.172001326312554 886735.2147170259 0.24707132451355818
1940 886758.4277433278 30.17209994687503 886758.1806839006 0.24705942718663731
1941 886790.7404729798 30.17219684873947 886790.493426355 0.24704662485153994
1942 886796.2334632456 30.17229655643061 886795.9864279976 0.2470352480083433
1943 886771.2223431361 30.17239337083733 886770.9753207725 0.2470223636120732
1944 886741.4071552602 30.172492542210843 886741.1601445877 0.2470106724974057
1945 886732.1753408483 30.17259060582881 886731.9283424555 0.24699839269704887
1946 886745.2806029301 30.172688511626532 886745.0336169174 0.2469860126813376
1947 886761.9943799272 30.172787825080015 886761.74740559 0.24697433715950215
1948 886764.19852805 30.172885109871707 886763.9515664487 0.2469616013576436
1949 886750.5390156584 30.17298461068669 886750.2920656727 0.24694998574211027
1950 886734.2443633035 30.173082424923756 886733.9974258167 0.24693748675292013
1951 886728.4161947063 30.173181165575397 886728.1692692612 0.2469254451154497
1952 886734.4950637529 30.17328003691588 886734.2481503006 0.2469134523252663
1953 886743.3568169778 30.173377997802902 886743.109916003 0.24690097487213364
1954 886745.3659858484 30.17347748938744 886745.1190965832 0.24688926510413872
1955 886738.7689899371 30.1735753973745 886738.5221132103 0.24687672683204923
1956 886729.5790784542 30.17367469054425 886729.3322135729 0.24686488120292865
1957 886724.8917891724 30.17377324291407 886724.6449365336 0.24685263876855162
1958 886726.6825836543 30.173871916080774 886726.4357432133 0.24684044097729066
1959 886731.1981566547 30.17397119189373 886730.95132812 0.2468285348044108
1960 886733.2300607823 30.174069486620652 886732.9832446725 0.246816109791932
1961 886730.681214931 30.17416901101657 886730.4344106338 0.246804297239779
1962 886725.635264178 30.174267494652018 886725.3884722425 0.2467919355749717
1963 886721.8114256029 30.174366745962793 886721.564645653 0.24677994983792706
1964 886721.2491022061 30.174465780356215 886721.0023343695 0.24676783663495214
1965 886723.0291843448 30.17456461881636 886722.7824287381 0.24675560674660116
1966 886724.6027765935 30.17466411448194 886724.3560328974 0.24674369615050942
1967 886724.1130939217 30.174762811570314 886723.8663625604 0.2467313612312716
1968 886721.6842943098 30.17486239326578 886721.437574848 0.2467194618674716
1969 886718.9182945786 30.174961331911188 886718.6715873606 0.246707217983341
1970 886717.3699336326 30.17506068969465 886717.1232384609 0.24669517173865724
1971 886717.3864203156 30.175160048739645 886717.1397372058 0.24668310977984081
1972 886718.0963127526 30.17525915831744 886717.8496418482 0.246670904312783
1973 886718.3035454522 30.175358820284657 886718.0568864878 0.24665896448352995
1974 886717.4291392725 30.175457898516708 886717.1824925616 0.24664671094255686
1975 886715.8000989469 30.175557600698035 886715.5534641875 0.24663475935535953
1976 886714.2273543554 30.175656896522266 886713.9807317709 0.2466225845487447
1977 886713.3271176084 30.175756452035582 886713.0805070824 0.24661052601029956
1978 886713.1281329747 30.175856060273947 886712.8815344964 0.24659847834488602
1979 886713.1731763486 30.17595547338579 886712.9265900332 0.24658631534013004
1980 886712.9345097065 30.176055302062018 886712.6879353585 0.24657434792216762
1981 886712.1886668805 30.17615472393315 886711.942104723 0.2465621575196916
1982 886711.1020962085 30.17625459780117 886710.8555460272 0.24655018125641906
1983 886710.039061798 30.176354191071734 886709.7925237516 0.24653804639862198
1984 886709.2782829738 30.176453987937684 886709.0317569746 0.24652599920123777
1985 886708.8490340096 30.17655381638584 886708.6025200575 0.24651395216098082
1986 886708.5641481412 30.17665353583111 886708.3176463073 0.24650183386967028
1987 886708.1847003213 30.176753543838142 886707.9382104748 0.2464898464398826
1988 886707.5821348679 30.176853280220048 886707.3356571627 0.24647770523361445
1989 886706.7943289418 30.17695335495842 886706.5478632217 0.24646572010058446
1990 886705.9676181246 30.177053217401696 886705.7211645131 0.24645361138476837
1991 886705.2436708786 30.177153271656735 886704.9972292943 0.24644158431808733
1992 886704.6754060026 30.17725331305434 886704.4289764676 0.24642953502300552
1993 886704.2139149758 30.177353332452036 886703.9674975169 0.24641745886047045
1994 886703.7587482355 30.17745353048659 886703.5123427779 0.24640545760859664
1995 886703.2274325287 30.17755356583035 886702.9810391705 0.2463933581700332
1996 886702.5984226074 30.17765385264759 886702.3520412368 0.24638137059712856
1997 886701.91074435 30.177753975513543 886701.6643750657 0.24636928428831692
1998 886701.2285779901 30.177854286973982 886700.9822207121 0.24635727791208745
1999 886700.6008149275 30.17795454482093 886700.3544696987 0.24634522873380243
2000 886700.0373299744 30.17805485538282 886699.7909967836 0.24633319065032247
2001 886699.5121464673 30.178155250540815 886699.2658252876 0.2463211798257648
2002 886698.9849380284 30.178255578182398 886698.7386289091 0.24630911925004337
2003 886698.4249612183 30.178356077086978 886698.1786640885 0.24629712978267795
2004 886697.8251099829 30.178456463967198 886697.5788249148 0.24628506808032546
2005 886697.1999851438 30.178557022777703 886696.953712066 0.24627307782990354
2006 886696.5742092805 30.178657507747346 886696.3279482458 0.2462610347292867
2007 886695.9677387421 30.17875809696485 886695.7214897133 0.2462490288300015
2008 886695.3873908491 30.178858697078056 886695.1411538362 0.24623701293401146
2009 886694.8263125914 30.178959312740755 886694.580087602 0.24622498941440127
2010 886694.2701910187 30.179060019864714 886694.023978022 0.2462129966425579
2011 886693.705623126 30.179160679319825 886693.4594221617 0.2462009643430675
2012 886693.125827095 30.17926146996589 886692.8796381122 0.24618898283979537
2013 886692.5324552715 30.1793621989156 886692.2862783168 0.24617695475334994
2014 886691.9327197124 30.179463048515835 886691.6865547402 0.24616497214497385
2015 886691.3352606609 30.179563867334778 886691.0891077023 0.24615295860736142
2016 886690.7459244854 30.17966476130541 886690.4997835178 0.24614096758790624
2017 886690.1660690336 30.179765677569538 886689.9199400612 0.24612897242590567
2018 886689.5929329603 30.179866615157973 886689.3468159876 0.24611697264827784
2019 886689.0216681869 30.1799676234434 886688.7755631937 0.2461049931582371
2020 886688.4478012198 30.18006861457358 886688.2017082301 0.2460929896876899
2021 886687.8687630591 30.18016970185123 886687.6226820399 0.24608101932504406
2022 886687.2845924217 30.180270760638795 886687.0385234024 0.24606901929261493
2023 886686.6971487427 30.18037191319754 886686.4510916916 0.24605705117478358
2024 886686.1091783593 30.180473051398895 886685.8631332987 0.24604506054152747
2025 886685.5229685394 30.180574260117798 886685.2769354492 0.24603309011890245
2026 886684.9397609854 30.180675483441455 886684.6937398737 0.24602111177244318
2027 886684.3594860119 30.180776745952485 886684.1134768741 0.24600913788079762
2028 886683.7811213852 30.18087805349987 886683.5351242138 0.24599717139733526
2029 886683.203260581 30.180979373209627 886682.9572753852 0.24598519580163472
2030 886682.6246074451 30.181080759473293 886682.3786342066 0.24597323843918895
2031 886682.044435746 30.181182142990522 886681.7984744816 0.2459612644887362
2032 886681.4625774369 30.18128360082372 886681.2166281242 0.2459493126804369
2033 886680.8794487842 30.181385054953786 886680.6335114404 0.2459373438344089
2034 886680.295676196 30.181486578179502 886680.0497508015 0.2459253945146568
2035 886679.711968749 30.181588107834415 886679.4660553157 0.24591343326288118
2036 886679.1288108993 30.181689692834066 886678.8829094147 0.2459014846398805
2037 886678.5464540544 30.18179130008079 886678.3005645224 0.24588953204712247
2038 886677.964860386 30.181892946062447 886677.7189828022 0.24587758376488686
2039 886677.3838060217 30.18199463032463 886677.1379403821 0.24586563956967944
2040 886676.8029831734 30.182096338779235 886676.557129481 0.24585369240489596
2041 886676.2220741259 30.18219809771694 886675.9762323705 0.24584175545885908
2042 886675.6408668441 30.18229987134924 886675.3950370332 0.24582981080625596
2043 886675.0592238288 30.182401701908002 886674.8134059493 0.24581787961273455
2044 886674.4771545156 30.182503543647506 886674.2313485766 0.24580593897034944
2045 886673.8947085071 30.182605442993907 886673.648914495 0.24579401213564878
2046 886673.3120218125 30.18270735523695 886673.0662397358 0.24578207673434244
2047 886672.7292019209 30.18280932128094 886672.4834317677 0.24577015324747364
2048 886672.1463735093 30.182911305526503 886671.9006152855 0.24575822386743293
2049 886671.5635991213 30.183013337143827 886671.317852818 0.2457463031935423
2050 886670.9809266228 30.183115393962602 886670.7351922427 0.24573438014627508
2051 886670.3983532438 30.183217490881002 886670.1526307816 0.24572246218382282
2052 886669.8158612218 30.183319620078798 886669.5701506763 0.24571054540390427
2053 886669.2334141205 30.183421782654957 886668.9877154902 0.24569863036251635
2054 886668.6509688712 30.183523983566722 886668.4052821517 0.24568671954391
2055 886668.0684918542 30.183626212495415 886667.8228170464 0.24567480780334008
2056 886667.4859454933 30.183728484234965 886667.2402825909 0.24566290253599873
2057 886666.903316501 30.183830780305072 886666.6576655065 0.24565099452299372
2058 886666.3205831273 30.183933121996464 886666.0749440329 0.24563909439725
2059 886665.737751663 30.18403548592491 886665.4921244725 0.2456271904992256
2060 886665.1548128286 30.1841378968185 886664.9091975335 0.24561529517245037
2061 886664.5717837329 30.18424032914592 886664.3261803371 0.2456033956915503
2062 886663.9886604459 30.184342808687862 886663.7430689409 0.24559150491696718
2063 886663.4054625708 30.184445309762133 886663.1598829607 0.24557961005509302
2064 886662.8221863882 30.184547857593902 886662.5766186645 0.24556772368458257
2065 886662.2388493825 30.184650427569498 886661.9932935489 0.2455558335509685
2066 886661.6554460467 30.1847530435019 886661.4099020952 0.24554395152176953
2067 886661.0719905162 30.184855682386956 886660.82645845 0.24553206614967696
2068 886660.488475613 30.18495836636545 886660.2429554245 0.2455201884646464
2069 886659.9049127459 30.185061074051635 886659.6594044381 0.2455083078316088
2070 886659.3212939502 30.185163826111946 886659.0757975157 0.24549643454056427
2071 886658.7376291704 30.18526660241536 886658.4921446118 0.2454845585850079
2072 886658.1539105091 30.185369422662955 886657.9084378193 0.2454726897697756
2073 886657.5701477651 30.185472267343677 886657.3246869467 0.24546081840275177
2074 886656.9863337558 30.18557515592838 886656.7408848016 0.24544895416936696
2075 886656.40247947 30.185678068700458 886656.1570423828 0.24543708727956576
2076 886655.8185790672 30.18578102582116 886655.5731538394 0.24542522775640332
2077 886655.2346464007 30.18588400635075 886654.9892330355 0.24541336520814241
2078 886654.6506780604 30.18598703226024 886654.4052765499 0.2454015105517862
2079 886654.0666934659 30.1860900801428 886653.8213038137 0.2453896521759626
2080 886653.482694017 30.18619317517911 886653.2373162144 0.2453778025842113
2081 886652.8987097264 30.186296289908686 886652.6533437782 0.24536594816022667
2082 886652.3147522686 30.18639945453927 886652.0693981647 0.2453541038950682
2083 886651.730872346 30.186502635444587 886651.4855300928 0.24534225312207553
2084 886651.1471042936 30.18660587034036 886650.9017738791 0.24533041454599294
2085 886650.5635408267 30.18670911649772 886650.3182222596 0.24531856699721813
2086 886649.9802672521 30.18681242264914 886649.7349605175 0.2453067346298871
2087 886649.3974650643 30.18691573273429 886649.1521701746 0.24529488968189525
2088 886648.8153362047 30.18701911162933 886648.5700531404 0.24528306428939187
2089 886648.2342572323 30.187122483693088 886647.9889860112 0.24527122100988433
2090 886647.654702123 30.18722593760713 886647.4094427193 0.24525940374608016
2091 886647.0774920023 30.187329368709488 886646.8322444416 0.2452475607146053
2092 886646.5037492889 30.1874329011647 886646.2585135355 0.2452357533494103
2093 886645.9353437475 30.187536386784345 886645.6901198392 0.24522390836624314
2094 886645.374980657 30.18764000330828 886645.1297685434 0.24521211365794385
2095 886644.827084847 30.18774353637068 886644.5818845838 0.24520026326554306
2096 886644.2983238981 30.187847245743704 886644.0531354125 0.24518848557717843
2097 886643.7995433639 30.187950814999663 886643.5543667396 0.24517662426373005
2098 886643.3475903635 30.1880546313499 886643.1024254928 0.24516487059495853
2099 886642.9699302271 30.188158218644467 886642.7247772377 0.24515298945230643
2100 886642.710259893 30.188262164991595 886642.4651186218 0.24514127118816487
2101 886642.6403090915 30.18836574059622 886642.395179736 0.24512935562426835
2102 886642.8764794444 30.188469854924055 886642.6313617529 0.24511769153223187
2103 886643.6116719018 30.18857336947672 886643.3665661844 0.24510571732731085
2104 886645.164286678 30.188677715238217 886644.9191925392 0.24509413874928992
2105 886648.0676535988 30.18878108565015 886647.8225715336 0.24508206518674355
2106 886653.2151477715 30.188885770096004 886652.9700771464 0.24507062511639272
2107 886662.1190656463 30.188988854660323 886661.8740072633 0.24505838292097815
2108 886677.3432473093 30.189094060969488 886677.0982001374 0.24504717196016945
2109 886703.2636696283 30.189196615064567 886703.0186349862 0.24503464206952774
2110 886747.3493112305 30.18930265841133 886747.1042874141 0.24502381635203774
2111 886822.358657088 30.189404255854974 886822.1136462949 0.24501079306443213
2112 886949.9223527629 30.189511678460804 886949.6773521414 0.24500062153751184
2113 887166.2031978234 30.189611576219065 887165.958211071 0.24498675242617507
2114 887529.7006560265 30.189721292436207 887529.4556783391 0.2449776873143425
2115 888129.3234858388 30.189818226854104 888129.0785234418 0.24496239706896034
2116 889083.1125341168 30.189931662987338 889082.8675789881 0.24495512872793285
2117 890502.5056952352 30.190023701457697 890502.2607576031 0.24493763211732877
2118 892373.151587935 30.19014252569169 892372.9066550466 0.2449328884747584
2119 894331.9067382585 30.190227767884664 894331.661825521 0.24491273751786213
2120 895490.0462052673 30.190351819303682 895489.8012950895 0.2449101778143719
2121 894777.8487951108 30.190432303885217 894777.6039061643 0.24488894651586457
2122 892007.9792943093 30.190554819852398 892007.7344089128 0.24488539639890666
2123 888627.2714078883 30.190641918176308 888627.0265403592 0.24486752904961745
2124 886727.7296046431 30.1907511621713 886727.4847461963 0.24485844680699076
2125 887170.0294776651 30.190855368658603 887169.7846303919 0.24484727324022487
2126 888979.298935262 30.190948845758303 888979.054103475 0.24483178710428413
2127 890343.962883149 30.191065713088925 890343.7180576337 0.24482551535222397
2128 890061.3409462617 30.1911527931743 890061.0961386521 0.24480760958376369
2129 888441.4046035006 30.191268947619257 888441.1598025886 0.2448009120184096
2130 886938.661252104 30.19136371463845 886938.4164660826 0.2447860214687582
2131 886706.5262756399 30.191467872103654 886706.2815009974 0.24477464254503048
2132 887584.0023721743 30.1915764473797 887583.7576073043 0.24476487005995679
2133 888469.5187677962 30.191669888962725 888469.2740184813 0.24474931497883104
2134 888458.7644976878 30.19178485316812 888458.5197558152 0.24474187270098327
2135 887622.675005434 30.19187817997701 887622.4302791321 0.2447263018177158
2136 886795.6052243989 30.19198784808956 886795.3605076082 0.24471679069070143
2137 886667.177286752 30.1920906993466 886666.9325820633 0.2447046887965033
2138 887154.6873911147 30.192190466777504 887154.4426997169 0.2446913977419947
2139 887625.6048211923 30.19230190409848 887625.3601387757 0.24468241663125645
2140 887586.5244428153 30.192397320018127 887586.2797753451 0.24466747017415785
2141 887115.6695007257 30.192508767908542 887115.4248423028 0.24465842283611808
2142 886688.6663866856 30.192608724212864 886688.4217415733 0.24464511225744107
2143 886656.1331189161 30.192713319039594 886655.8884854378 0.24463347827410833
2144 886935.9165780202 30.192821053967243 886935.6719550549 0.2446229653667189
2145 887174.1017050107 30.19291982489824 887173.8570958844 0.2446091263584238
2146 887126.0909992529 30.193030778214727 887125.8463995118 0.24459974110271832
2147 886862.3839985084 30.193130083291457 886862.1394124377 0.24458607081469166
2148 886643.4246833143 30.193237712627514 886643.1801078898 0.24457542443854396
2149 886640.8510953657 30.19334247041457 886640.6065316668 0.2445636989308657
2150 886795.6937115517 30.19344473204842 886795.4491605168 0.24455103492249194
2151 886918.1632574436 30.19355396736793 886917.9187165427 0.24454090097013453
2152 886886.3859142157 30.19365421304133 886886.141386746 0.24452746977330006
2153 886743.5546323677 30.193763161917968 886743.3101151733 0.24451719428797425
2154 886626.5378772747 30.19386610352896 886626.2933725653 0.24450470932843743
2155 886623.6523598718 30.193971315614302 886623.40786684 0.2444930317339702
2156 886704.9053652647 30.194078428565188 886704.6608832362 0.2444820285817988
2157 886772.3805476481 30.19418056730121 886772.13607845 0.24446919810020323
2158 886760.3263692096 30.194289411718888 886760.0819104189 0.2444587905895268
2159 886686.4736309852 30.194391835109407 886686.2291849507 0.24444603448617827
2160 886619.8318359725 30.194499015510182 886619.58740098 0.2444349925985902
2161 886610.3094214071 30.194604280555986 886610.0649981673 0.24442323973257674
2162 886649.3213139905 30.194708615401208 886649.0769028579 0.24441113268479425
2163 886688.9430199818 30.194816408876218 886688.6986197158 0.24440026605833048
2164 886690.617338536 30.19491946287185 886690.3729508683 0.24438766764992517
2165 886655.7907630075 30.19502744125599 886655.5463861641 0.24437684331054363
2166 886616.6125590486 30.19513163964109 886616.3681944133 0.24436463527529434
2167 886602.863742196 30.195237859271675 886602.6193890506 0.24435314534965427
2168 886617.7410004762 30.195344277177888 886617.4966587621 0.2443417140581994
2169 886640.6152889858 30.19544869799085 886640.3709594382 0.24432954759499434
2170 886648.6692544001 30.195556430938186 886648.4249358316 0.24431856855018488
2171 886635.7642908308 30.195660559966228 886635.5199845581 0.24430627268256824
2172 886613.9421639612 30.19576789182526 886613.6978688373 0.24429512401556788
2173 886600.124775146 30.195873237627435 886599.8804919003 0.2442832457942774
2174 886601.7296377984 30.195979173062753 886601.485366229 0.24427156941475814
2175 886612.7950927902 30.196086048231876 886612.5508325694 0.24426022079822657
2176 886621.3413257871 30.1961909501436 886621.0970776398 0.2442481473524375
2177 886619.8088412882 30.196298471866402 886619.564604278 0.24423701028441905
2178 886609.9120792866 30.196403479072348 886609.6678543321 0.2442249545080573
2179 886599.4244365213 30.19651050525632 886599.1802229042 0.24421361700442074
2180 886595.097981047 30.196616514272225 886594.8537791461 0.24420190086224983
2181 886597.8438337031 30.196722561290645 886597.5996435153 0.2441901877473578
2182 886603.2609695699 30.19682959294378 886603.0167907501 0.244178819862314
2183 886605.9400682718 30.196935045600767 886605.6959014001 0.24416687180937507
2184 886603.5738346297 30.197042424430677 886603.3296790216 0.24415560807091735
2185 886597.9659074442 30.197148075465094 886597.7217637334 0.2441437108518597
2186 886592.8925312771 30.197255062066137 886592.6483989918 0.24413228538845005
2187 886591.0388304013 30.197361452069856 886590.7947097665 0.24412063478683446
2188 886592.3516561877 30.197467783011273 886592.1075472352 0.2441089524835575
2189 886594.6431654084 30.197574880541904 886594.3990678722 0.24409753616126723
2190 886595.5254951308 30.197680844239972 886595.2814094293 0.24408570157212633
2191 886594.0601529352 30.197788184652843 886593.816078582 0.24407435322667603
2192 886591.082846208 30.197894306006106 886590.8387836522 0.2440625558778846
2193 886588.2758587585 30.19800140541986 886588.0318076579 0.24405110056825022
2194 886586.8901031795 30.198108045299076 886586.6460637095 0.2440394700207685
2195 886587.0225110102 30.198214718107455 886586.7784831685 0.2440278417056289
2196 886587.7950288842 30.198321870732702 886587.551012508 0.2440163762351864
2197 886588.1149325328 30.198428287535897 886587.8709278966 0.24400463615498058
2198 886587.4023892633 30.198535667193344 886587.1583960305 0.24399323267133638
2199 886585.8422815081 30.19864216514432 886585.5983000054 0.24398150269552746
2200 886584.1070954197 30.198749443757485 886583.8631253758 0.24397004381119172
2201 886582.8473493617 30.19885628382555 886582.6033909442 0.24395841754281777
2202 886582.3049483814 30.198963303951096 886582.0610015352 0.2439468462792417
2203 886582.2565180294 30.19907052823997 886582.0125826905 0.24393533888035018
2204 886582.2421713369 30.199177355301877 886581.9982476576 0.24392367935127074
2205 886581.8802599827 30.199284811462526 886581.6363477466 0.24391223612244622
2206 886581.0689316997 30.199391648798006 886580.8250311386 0.24390056109720196
2207 886579.9822969204 30.19949912157536 886579.7384078157 0.24388910471140712
2208 886578.9154513371 30.199606160944946 886578.6715738537 0.24387748340322696
2209 886578.0952007581 30.199713506662857 886577.8513347956 0.2438659625107588
2210 886577.5721102138 30.199820826700947 886577.328255791 0.24385442283699024
2211 886577.230721888 30.199928036618594 886576.9868790538 0.24384283422752345
2212 886576.8858811726 30.200035583813587 886576.6420498154 0.2438313572220144
2213 886576.3944018894 30.200142756587127 886576.1505821528 0.24381973661104675
2214 886575.7186868637 30.200250405167303 886575.4748785866 0.24380827706803573
2215 886574.923577828 30.200357672533293 886574.6797811565 0.24379667151515738
2216 886574.1208165385 30.200465304462544 886573.8770313512 0.24378518726378073
2217 886573.404430047 30.200572755390592 886573.1606564182 0.24377362885725629
2218 886572.8083481446 30.200680317992617 886572.5645860436 0.24376210103544912
2219 886572.3034613027 30.20078796634917 886572.0597107081 0.24375059452115763
2220 886571.824996274 30.200895482216342 886571.5812572427 0.2437390312880712
2221 886571.3100528343 30.20100327611998 886571.066325276 0.24372755828522574
2222 886570.726222147 30.201110814827963 886570.4825061624 0.24371598464693675
2223 886570.0788442984 30.20121867743291 886569.8351397809 0.2437045175292674
2224 886569.4008175574 30.201326313017876 886569.1571245975 0.24369295994928342
2225 886568.7316138198 30.201434181716536 886568.4879323434 0.24368147649408828
2226 886568.0993413805 30.201541958440206 886567.8556714297 0.2436699508895125
2227 886567.5111081505 30.20164980957848 886567.2674497078 0.24365844258235728
2228 886566.9548915124 30.20175773068322 886566.7112445624 0.2436469500210016
2229 886566.408669435 30.201865579329848 886566.1650340126 0.24363542237144142
2230 886565.8512698292 30.201973614887066 886565.6076458769 0.24362395226179678
2231 886565.270698465 30.20208149987311 886565.027086046 0.24361241913045628
2232 886564.6663145848 30.20218960748365 886564.4227136285 0.24360095625245817
2233 886564.0468469922 30.202297569986325 886563.8032575598 0.24358943240017758
2234 886563.4246544905 30.202405713412325 886563.1810765266 0.24357796393803804
2235 886562.8107225595 30.20251378103102 886562.5671561002 0.24356645922260048
2236 886562.2108100331 30.20262194273819 886561.9672550543 0.24355497887370978
2237 886561.6248006237 30.202730122754136 886561.3812571279 0.24354349590059038
2238 886561.0480174798 30.202838304807187 886560.8044854753 0.24353200451662063
2239 886560.4738112207 30.20294658670247 886560.2302906811 0.24352053956542993
2240 886559.896281751 30.20305480562945 886559.652772708 0.24350904301045362
2241 886559.3118117227 30.203163169268294 886559.0683141338 0.24349758889183437
2242 886558.7198615622 30.203271446428165 886558.4763754674 0.2434860948578153
2243 886558.1221667385 30.203379870780758 886557.8786920944 0.24347464413090006
2244 886557.5219114362 30.203488224789844 886557.278448277 0.2434631592264338
2245 886556.9222343722 30.203596694851313 886556.6787826658 0.2434517065350577
2246 886556.325534216 30.203705136384468 886556.0820939814 0.24344023460967193
2247 886555.7328380244 30.203813645666845 886555.4894092467 0.24342877771261326
2248 886555.1439507996 30.203922176756734 886554.9005334801 0.24341731948376566
2249 886554.5577581291 30.204030727076354 886554.3143522701 0.2434058590211659
2250 886553.9727290203 30.204139342727476 886553.7293346075 0.24339441274367218
2251 886553.3874453272 30.204247941133552 886553.144062376 0.24338295129004067
2252 886552.8008267183 30.204356632658396 886552.5574552044 0.243371513886395
2253 886552.2124107535 30.204465288459502 886551.9690506987 0.24336005474306066
2254 886551.6221665348 30.204574046592217 886551.3788179118 0.24334862294013915
2255 886551.0305320858 30.204682768211242 886550.7871949166 0.24333716915325654
2256 886550.4380562255 30.204791585421326 886550.1947304852 0.24332574030096268
2257 886549.8453911046 30.20490037897245 886549.6020768106 0.2433142940346642
2258 886549.2530119414 30.205009250627516 886549.009709075 0.24330286650357183
2259 886548.6612756251 30.205118119079405 886548.4179841962 0.24329142885421964
2260 886548.0703026198 30.20522704345475 886547.8270226178 0.2432800020683273
2261 886547.4800787425 30.205335987164357 886547.2368101693 0.24326857316248002
2262 886546.8904576533 30.205444964945986 886546.647200506 0.24325714737884302
2263 886546.3012357417 30.205553982260312 886546.057990015 0.24324572666515515
2264 886545.7122076495 30.205663015536402 886545.4689733469 0.24323430266332133
2265 886545.12317301 30.20577210385655 886544.8799501207 0.24322288922765797
2266 886544.5340060568 30.205881195378293 886544.2907945889 0.24321146799287088
2267 886543.9445973955 30.205990351826177 886543.7013973347 0.24320006084361737
2268 886543.3549284595 30.206099504202836 886543.1117398161 0.24318864333706075
2269 886542.76497478 30.20620872624778 886542.5217975384 0.2431772415921333
2270 886542.1747870682 30.206317941672097 886541.9316212395 0.24316582859930908
2271 886541.5843827244 30.206427227353704 886541.3412282928 0.24315443158944938
2272 886540.9938332664 30.2065365073037 886540.7506902427 0.24314302366817642
2273 886540.4031607044 30.2066458553388 886540.1600290735 0.24313163096017928
2274 886539.812426669 30.20675520070518 886539.5693064407 0.24312022843604267
2275 886539.2216404681 30.206864610408907 886538.9785316283 0.24310883980990006
2276 886538.6308438921 30.20697402149085 886538.3877464493 0.24309744282036047
2277 886538.0400320349 30.207083492642163 886537.7969459767 0.24308605822193455
2278 886537.4492293835 30.207192969392402 886537.2061547168 0.2430746667621261
2279 886536.8584221895 30.207302502102753 886536.6153589032 0.24306328625006324
2280 886536.2676241781 30.207412044179858 886536.0245722779 0.24305190022769657
2281 886535.6768186244 30.20752163873873 886535.4337781004 0.24304052392956313
2282 886535.08601434 30.207631245694603 886534.8429851969 0.24302914320062885
2283 886534.4951954201 30.207740902508135 886534.2521776488 0.24301777127783647
2284 886533.9043695669 30.20785057379916 886533.6613631713 0.24300639567704652
2285 886533.3135234038 30.20796029329509 886533.0705283756 0.24299502830694883
2286 886532.7226657306 30.20807002837416 886532.479682073 0.24298365765853586
2287 886532.1317862003 30.20817981102072 886531.8888139053 0.24297229502402914
2288 886531.5408963043 30.208289609302437 886531.2979353751 0.24296092914656017
2289 886530.9499890533 30.20839945557326 886530.7070394818 0.24294957144077275
2290 886530.3590806344 30.20850931644693 886530.1161424243 0.242938210138114
2291 886529.7681686025 30.208619226896303 886529.5252417449 0.24292685757352445
2292 886529.1772774602 30.208729149655998 886528.9343619596 0.2429155006202008
2293 886528.5864127486 30.208839124936624 886528.3435085951 0.24290415345179256
2294 886527.9956145476 30.208949108723992 886527.752721747 0.24289280056615004
2295 886527.4049047795 30.209059149716904 886527.1620233204 0.2428814591213074
2296 886526.8143542504 30.209169193398576 886526.5714841405 0.24287010992696265
2297 886526.2240206774 30.209279301313618 886525.9811619028 0.24285877465568775
2298 886525.6340382592 30.2093894033178 886525.3911908305 0.2428474286220189
2299 886525.0445451709 30.209499579935628 886524.8017090707 0.24283610016817786
2300 886524.4558117519 30.209609737991723 886524.2129869953 0.24282475651932278
2301 886523.8681608583 30.209719985958007 886523.6253474224 0.2428134358359837
2302 886523.2821662911 30.20983019668668 886523.0393641978 0.2428020934080989
2303 886522.6985838321 30.209940520053003 886522.4557930502 0.24279078193615877
2304 886522.1186876392 30.21005077831938 886521.8759082003 0.2427794389487368
2305 886521.5442715726 30.210161183348326 886521.3015034337 0.24276813890880264
2306 886520.9782799156 30.21027148119476 886520.7355231231 0.24275679259413924
2307 886520.4250566015 30.210381977736365 886520.182311094 0.2427455074606497
2308 886519.891653998 30.210492302644376 886519.6489198447 0.24273415345236896
2309 886519.3888401776 30.210602906365914 886519.1461172889 0.2427228887422821
2310 886518.9340766363 30.210713238330936 886518.6913651163 0.24271152005678862
2311 886518.5547373524 30.2108239745019 886518.3120370677 0.24270028465018365
2312 886518.2954231885 30.210934281117012 886518.0527342985 0.24268888996583865
2313 886518.2275620282 30.211045190993907 886517.9848843298 0.24267769834961858
2314 886518.4684972538 30.211155419015085 886518.2258309948 0.24266625906999262
2315 886519.2095849576 30.211266570824005 886518.9669298223 0.24265513518750872
2316 886520.7684146025 30.21137663160349 886520.5257709821 0.24264362036927326
2317 886523.6711741267 30.211488139543015 886523.4285415224 0.24263260429979389
2318 886528.800857726 30.211597883502538 886528.5582367642 0.24262096180667828
2319 886537.6410487974 30.21170994096894 886537.3984386759 0.2426101214574654
2320 886552.7082388523 30.211819112458567 886552.46564059 0.24259826239948556
2321 886578.2799698032 30.211932050389755 886578.0373820891 0.24258771409195007
2322 886621.674301017 30.212040207113127 886621.4317255316 0.24257548537274568
2323 886695.4159762138 30.212154596203867 886695.1734107838 0.2425654299625514
2324 886820.969384043 30.212260965343948 886820.7268314767 0.2425525663926737
2325 887034.8683903463 30.21237779091926 887034.6258469955 0.24254335080412515
2326 887398.5601036114 30.21248101791561 887398.3175742154 0.2425293960896747
2327 888012.2804253078 30.212601953911932 888012.0379037011 0.24252160670987574
2328 889030.7271290116 30.212699707236276 889030.4846232026 0.2425058090194586
2329 890664.9174583628 30.212827408744612 890664.6749580102 0.24250035259851158
2330 893130.1367384166 30.21291601801893 893129.8942567573 0.24248165932570456
2331 896448.8614283961 30.213053688949987 896448.6189488636 0.24247953247607626
2332 900054.4424778335 30.213129237057565 900054.2000205809 0.24245725258711415
2333 902403.142006573 30.213276939422563 902402.8995484388 0.24245813419051165
2334 901461.8980057043 30.213342798730288 901461.6555715158 0.2424341884587214
2335 896629.7801679181 30.21348805382401 896629.5377339595 0.2424339586061859
2336 890395.7948093414 30.21356552926846 890395.5523950427 0.2424142987282108
2337 886731.8023606833 30.213685956286906 886731.5599539378 0.24240674557632197
2338 887438.4944699907 30.213795842354948 887438.2520738998 0.24239609091746242
2339 890764.9854971498 30.213886159134486 890764.743117292 0.24237985783205387
2340 893268.031280925 30.21402007704039 893267.7889050503 0.24237587479485334
2341 892660.7172761282 30.214098424036905 892660.474919738 0.24235639019478855
2342 889605.9183955347 30.214230468801507 889605.6760438248 0.24235170996785518
2343 886937.7557075208 30.214323835075454 886937.5133710566 0.24233646416567844
2344 886749.0168396241 30.214432676826437 886748.7745142824 0.24232534181779597
2345 888507.2860871772 30.214552262361742 888507.0437701601 0.24231701714083156
2346 890004.88629838 30.214641624995068 890004.6439979419 0.24230043805917967
2347 889678.7343855902 30.21477167577527 889678.4920907007 0.242294889502073
2348 887978.7310859718 30.214862575445686 887978.4888071807 0.24227879119977247
2349 886633.4339571607 30.214980991011007 886633.1916871876 0.2422699730207645
2350 886738.704506702 30.215091005494536 886738.462247857 0.24225884498682015
2351 887785.560316029 30.215190769165098 887785.31807107 0.24224495898942947
2352 888457.3005911399 30.215315430430646 888457.0583534525 0.24223768750848068
2353 888056.3962058063 30.215409435470807 888056.1539836137 0.24222219254596034
2354 887076.1904895577 30.215531411079922 887075.9482754625 0.24221409524567575
2355 886504.489945594 30.21563619491579 886504.2477441579 0.24220143612839595
2356 886749.0742628835 30.21574403877005 886748.8320733365 0.2421895470399577
2357 887343.3960933182 30.215863085796542 887343.1539127625 0.24218055571291913
2358 887573.8148060432 30.21596194389628 887573.5726398516 0.24216619156062177
2359 887224.0015091256 30.216083963703262 887223.7593511706 0.24215795495449136
2360 886693.8346289889 30.216186815191968 886693.5924843422 0.24214464671328564
2361 886489.9947192936 30.216300252640096 886489.7525852215 0.24213407194482917
2362 886707.402816697 30.21641440802256 886707.1606930491 0.2421236479461485
2363 887016.8534757117 30.216518373024552 887016.6113651725 0.24211053909253744
2364 887067.1360316593 30.21663855986823 887066.8939299694 0.24210168992519945
2365 886827.8029093732 30.21674181228471 886827.560821022 0.2420883512023497
2366 886556.1720441505 30.21685842362279 886555.9299656567 0.24207849381752317
2367 886493.800881326 30.216968916975055 886493.558814299 0.24206702705015642
2368 886637.9001843325 30.21707759381423 886637.658129261 0.24205507155163
2369 886792.3922960401 30.217195049066856 886792.150250654 0.24204538609955414
2370 886791.414564796 30.217300179666076 886791.1725323513 0.24203244470390298
2371 886648.9499904556 30.217417852730133 886648.7079676627 0.24202279292969164
2372 886510.2080845671 30.217526273133828 886509.9660738556 0.24201071143312783
2373 886490.0769222763 30.217638741738178 886489.8349226142 0.24199966218860922
2374 886572.5448665622 30.217753245733487 886572.3028774397 0.24198912256610158
2375 886651.5877181499 30.217861055440924 886651.3457413212 0.24197682866322862
2376 886646.0117281884 30.217978198152156 886645.7697612131 0.24196697529527902
2377 886568.1678243468 30.218086178713037 886567.9258696421 0.2419547047168039
2378 886494.0099577125 30.218201072896214 886493.7680134891 0.2419442234170595
2379 886482.0534532756 30.21831307449289 886481.8115202931 0.24193298249425405
2380 886524.5588079568 30.218423773956324 886524.3168865594 0.2419213973695718
2381 886567.7106547388 30.21853939164272 886567.4687436584 0.241911080404124
2382 886568.2132758964 30.218648270064413 886567.9713769101 0.24189898623183154
2383 886528.930365674 30.218764076692814 886528.6884769741 0.24188869981193475
2384 886487.0696024903 30.21887460531778 886486.8277254577 0.2418770325378415
2385 886475.112234081 30.218987772281782 886474.8703680414 0.24186603956078762
2386 886493.9269854861 30.21910151166953 886493.6851303051 0.24185518099650413
2387 886518.4163316478 30.21921211497648 886518.1744881475 0.24184350031610102
2388 886523.9195924498 30.21932755238949 886523.6777593704 0.2418330793276721
2389 886506.7405002598 30.21943787478398 886506.4986789476 0.24182131221335915
2390 886482.9304174279 30.21955253589077 886482.6886067635 0.24181066436203888
2391 886471.027524946 30.219664729556104 886470.785725577 0.24179936897007917
2392 886476.3547427431 30.2197772602287 886476.1129545844 0.24178815870920928
2393 886489.3804543788 30.219891567466785 886489.1386769775 0.24177740124711
2394 886496.4130693685 30.220002746446777 886496.1713035515 0.24176581696841587
2395 886491.3687114409 30.220117729446255 886491.1269562207 0.241755220223526
2396 886479.0295967468 30.22022925575243 886478.7878530266 0.24174372008774087
2397 886469.0487639214 30.220343272770346 886468.8070310615 0.24173285986581064
2398 886467.4225665344 30.220456353156667 886467.1808447891 0.2417217452881606
2399 886472.5949570019 30.220568914636523 886472.3532465108 0.24171049104867676
2400 886478.1928370384 30.220683312526866 886477.9511373264 0.24169971201171972
2401 886478.8521209009 30.22079518084114 886478.6104326345 0.24168826637485957
2402 886474.0400784276 30.22090980414357 886473.7984008988 0.24167752881206522
2403 886467.4576825438 30.22102217796741 886467.2160163425 0.24166620122527582
2404 886463.4207355962 30.221135993622052 886463.1790803507 0.24165524549931827
2405 886463.5662708171 30.221249494925186 886463.3246266166 0.24164420048433258
2406 886466.2106889207 30.22136235738162 886465.9690559399 0.2416329807319913
2407 886468.244627811 30.22147672254393 886468.0030056639 0.2416221471249025
2408 886467.6437613989 30.22158921400881 886467.4021505762 0.24161082265067382
2409 886464.669554533 30.221703650094764 886464.427954536 0.24159999696365841
2410 886461.2125292408 30.221816575812355 886460.97094047 0.2415887707623235
2411 886459.1393392017 30.221930456383056 886458.8977614138 0.2415777879296464
2412 886459.0156672738 30.222044174598803 886458.7741005148 0.24156675898205626
2413 886459.9898514404 30.222157414923977 886459.7482958412 0.2415555992881747
2414 886460.659188076 30.222271740516128 886460.4176433618 0.2415447142230674
2415 886460.1189630983 30.222384755575913 886459.8774296144 0.24153348384994078
2416 886458.4521813602 30.222499154613114 886458.2106587513 0.24152260884945093
2417 886456.4697980146 30.222612457284555 886456.2282865718 0.24151144285088824
2418 886455.0319448316 30.22272651802864 886454.7904443649 0.2415004667235501
2419 886454.4882476544 30.22284037937378 886454.2467582206 0.24148943384492091
2420 886454.5623224716 30.222954010891435 886454.3208441347 0.24147833696453655
2421 886454.655342899 30.22306832544973 886454.4138754877 0.24146741125126675
2422 886454.2841727649 30.223181779422674 886454.0427165092 0.24145625562382436
2423 886453.3509798156 30.22329622691063 886453.1095344628 0.2414453527805877
2424 886452.1218863504 30.22340983461519 886451.8804521229 0.2414342276156211
2425 886450.9893405301 30.22352411145044 886450.74791726 0.24142327007094924
2426 886450.2139488437 30.223638095244034 886449.9725366135 0.24141223019285124
2427 886449.7991321699 30.223752101978942 886449.5577309787 0.24140119124834153
2428 886449.5435127044 30.22386644173172 886449.3021224705 0.24139023399575357
2429 886449.1992258097 30.223980286079293 886448.9578466672 0.24137914252785295
2430 886448.6206371385 30.224094808862887 886448.3792689177 0.24136822076183667
2431 886447.824210636 30.2242087059136 886447.5828535041 0.24135713182748347
2432 886446.9437705814 30.224323195893838 886446.7024243897 0.24134619174394434
2433 886446.1334283588 30.224437317510567 886445.8920932083 0.24133515051375817
2434 886445.4798310598 30.224551663668294 886445.2385068983 0.2413241614885436
2435 886444.9710484999 30.22466606107122 886444.7297353193 0.2413131806736306
2436 886444.5237272284 30.22478027467804 886444.282425081 0.24130214741753014
2437 886444.0411010503 30.224894873625782 886443.799809842 0.24129120826965056
2438 886443.4653187388 30.22500907070043 886443.2240385795 0.24128015932467936
2439 886442.7973845659 30.22512374269582 886442.5561153376 0.24126922822779545
2440 886442.0844380812 30.225238046334546 886441.8431798844 0.24125819689822983
2441 886441.3861394258 30.225352681727998 886441.14489218 0.2412472458197923
2442 886440.7437164848 30.22546717320311 886440.5024802329 0.24123625185125838
2443 886440.1640992732 30.225581733034975 886439.9228740027 0.24122527049488623
2444 886439.6242624285 30.225696410247377 886439.383048114 0.241214314496944
2445 886439.088342029 30.22581092572702 886438.8471387179 0.24120331116453073
2446 886438.5264112434 30.22592573475599 886438.2852188653 0.2411923781503252
2447 886437.926773832 30.226040278326447 886437.6855924604 0.2411813714580792
2448 886437.2966391866 30.226155139844895 886437.0554687447 0.24117044188964387
2449 886436.655220242 30.22626978185738 886436.4140607918 0.24115945013917553
2450 886436.0225283394 30.226384641002927 886435.7813798304 0.24114850900808515
2451 886435.4111393486 30.226499420866197 886435.1700018063 0.24113754232721868
2452 886434.8224730383 30.226614256274456 886434.5813464534 0.24112658491970174
2453 886434.2487860013 30.226729172833636 886434.0076703583 0.2411156430437075
2454 886433.6782918271 30.226844004822254 886433.4371871531 0.24110467393734059
2455 886433.1005106744 30.226959026877424 886432.8594169256 0.2410937488180081
2456 886432.5101570486 30.22707389245023 886432.2690742704 0.24108277821754365
2457 886431.9076812087 30.2271889782069 886431.6666093497 0.2410718590540898
2458 886431.2980613472 30.227303918980827 886431.0570004501 0.24106089714990916
2459 886430.6877086129 30.227419034044864 886430.4466586377 0.2410499751316896
2460 886430.0820972193 30.227534074236303 886429.8410581906 0.24103902868913385
2461 886429.4839007779 30.227649202621134 886429.2428726782 0.24102809965170244
2462 886428.8928399105 30.22776434979542 886428.6518227403 0.24101717017786645
2463 886428.3064048328 30.22787949418301 886428.0653985979 0.24100623491558196
2464 886427.7211658156 30.22799473639821 886427.4801704958 0.24099531974656416
2465 886427.1341479771 30.228109913262006 886426.8931635947 0.2409843824380749
2466 886426.5435237534 30.228225231943856 886426.302550277 0.2409734764376763
2467 886425.949046345 30.22834046182759 886425.7080838025 0.24096254249280596
2468 886425.3515770461 30.228455835709653 886425.1106254056 0.24095164051349777
2469 886424.7527397189 30.228571136860573 886424.5117990044 0.24094071453983493
2470 886424.1541186371 30.22868655219902 886423.9131888243 0.24092981277521852
2471 886423.5569657652 30.2288019347732 886423.3160468676 0.24091889750969497
2472 886422.9618368134 30.228917384444696 886422.7209288189 0.24090799439132596
2473 886422.3686854466 30.22903285094381 886422.1277883562 0.2408970903759151
2474 886421.7769855785 30.229148337038783 886421.5360993922 0.2408861862454335
2475 886421.1859791382 30.229263882587613 886420.9451038459 0.24087529235285962
2476 886420.5949466374 30.229379411162885 886420.3540822484 0.24086438897605109
2477 886420.0033065403 30.22949502793194 886419.7624530372 0.24085350309018141
2478 886419.4107909255 30.22961060827218 886419.1699483228 0.2408426027103461
2479 886418.8173306125 30.229726287026455 886418.5764988898 0.24083172258285088
2480 886418.2231196176 30.229841926931662 886417.9822987902 0.24082082735879867
2481 886417.6284035186 30.229957660659203 886417.3875935675 0.24080995108908318
2482 886417.0335151852 30.230073366531133 886416.7927161227 0.24079906256170208
2483 886416.4386962618 30.230189150160186 886416.1979080728 0.24078818896888193
2484 886415.8441544359 30.230304924909838 886415.6033771279 0.2407773079969598
2485 886415.2499702682 30.230420756816592 886415.0092038317 0.24076643657539015
2486 886414.6561660736 30.23053660133403 886414.4154105103 0.24075556331914064
2487 886414.0626855326 30.23065248152488 886413.8219408385 0.24074469418664934
2488 886413.4694411755 30.230768394344906 886413.2287073471 0.24073382834892604
2489 886412.8763351359 30.230884324911123 886412.6356121739 0.2407229619644342
2490 886412.2832648512 30.231000303884862 886412.0425527482 0.24071210295462203
2491 886411.6901630367 30.231116287003708 886411.4494617967 0.24070123998180476
2492 886411.0969629878 30.231232329374627 886410.8562726006 0.24069038714587326
2493 886410.5036489636 30.231348367791377 886410.2629694354 0.24067952822063968
2494 886409.9101950467 30.231464471234855 886409.6695263657 0.240668680945822
2495 886409.3166234076 30.23158056680291 886409.075965581 0.24065782663523938
2496 886408.7229319836 30.23169672934155 886408.4822849992 0.24064698444835325
2497 886408.1291581863 30.23181288380999 886407.8885220512 0.24063613514365506
2498 886407.5353060446 30.23192910417148 886407.2946807469 0.24062529772021726
2499 886406.9414117323 30.232045318261846 886406.7007972787 0.2406144536857762
2500 886406.347475629 30.23216159568274 886406.1068720081 0.2406036208501125
2501 886405.7535257372 30.232277869992025 886405.512932955 0.2405927821936827
2502 886405.1595565237 30.232394204184878 886404.9189745698 0.24058195388680959
2503 886404.5655875775 30.232510538558785 886404.3250164569 0.24057112063604622
2504 886403.9716091562 30.232626929584868 886403.7310488593 0.24056029688296343
2505 886403.3776349664 30.23274332391571 886403.1370854974 0.2405494689763361
2506 886402.7836535772 30.232859772010354 886402.5431149274 0.2405386498602499
2507 886402.1896756986 30.232976225736863 886401.9491478715 0.24052782720969024
2508 886401.5956901488 30.23309273133306 886401.3551731359 0.24051701284353802
2509 886401.0017069151 30.233209244040204 886400.7612007197 0.24050619531992748
2510 886400.4077161325 30.233325807569067 886400.1672207466 0.2404953858424128
2511 886399.8137288479 30.233442378557502 886399.5732442746 0.2404845733124502
2512 886399.2197371802 30.23355900061014 886398.9792634113 0.24047376887290284
2513 886398.6257549713 30.233675629297345 886398.3852920101 0.24046296117480975
2514 886398.0317771985 30.233792310440457 886397.7913250366 0.24045216194918087
2515 886397.4378230318 30.233908995988852 886397.1973816729 0.24044135890537688
2516 886396.8438923005 30.234025737026418 886396.6034617354 0.24043056509514532
2517 886396.2500140435 30.234142478564277 886396.009594277 0.24041976647849808
2518 886395.65619762 30.23425928039787 886395.4157886417 0.24040897834532818
2519 886395.062490891 30.234376076681237 886394.8220927072 0.24039818386681736
2520 886394.4689234225 30.23449294066421 886394.2285360207 0.24038740175197973
2521 886393.8755803868 30.234609790102766 886393.6352037758 0.2403766110085464
2522 886393.2825355952 30.234726718016077 886393.0421697599 0.24036583539703887
2523 886392.6899512192 30.23484361828359 886392.4495961714 0.2403550478178208
2524 886392.0980000045 30.234960612856923 886391.8576557251 0.24034427940295372
2525 886391.5070091657 30.23507756061601 886391.2666756716 0.24033349414584082
2526 886390.917376965 30.23519462579881 886390.677054231 0.24032273396323178
2527 886390.3297973104 30.235311616028923 886390.0894853607 0.24031194976645523
2528 886389.745193406 30.23542875794158 886389.5048922066 0.24030119937493014
2529 886389.1651017768 30.235545783021237 886388.9248113625 0.24029041431019385
2530 886388.5916956473 30.235663010995363 886388.3514159712 0.24027967611317336
2531 886388.0285104015 30.235780059127197 886387.7882415144 0.24026888719070072
2532 886387.4807686211 30.23589738785926 886387.2405104561 0.2402581649328006
2533 886386.9568931074 30.236014440506654 886386.71664574 0.24024736745128958
2534 886386.4697337821 30.23613189319904 886386.229497115 0.2402366670641876
2535 886386.0400159947 30.23624892085081 886385.7997901412 0.2402258535286093
2536 886385.7001610958 30.23636653483623 886385.4599459113 0.2402151845220175
2537 886385.5027435988 30.236483489807355 886385.2625392559 0.24020434282810443
2538 886385.5317112693 30.236601325723985 886385.2915175486 0.24019372066184538
2539 886385.9243654112 30.236718130002256 886385.6841825802 0.24018283100169843
2540 886386.9038235949 30.23683628775494 886386.6636513137 0.2401722811234966
2541 886388.8388067253 30.236952811930802 886388.5986454147 0.24016131067219493
2542 886392.3378838926 30.237071457990712 886392.097733017 0.24015087550898345
2543 886398.418070622 30.237187484692093 886398.1779308529 0.24013976918177357
2544 886408.7814822017 30.237306899818464 886408.5413526813 0.240129520321895
2545 886426.3043502942 30.237422059132307 886426.0642321096 0.24011818457662107
2546 886455.8586722268 30.237542721777803 886455.6185639827 0.24010824417578816
2547 886505.756652396 30.237656376637442 886505.5165558776 0.2400965184481131
2548 886590.198171301 30.237779109016145 886589.9580842042 0.2400870968287287
2549 886733.5279081324 30.237890150724695 886733.2878334289 0.24007470343122772
2550 886977.3222424551 30.23801636976863 886977.0821762912 0.2400661639513033
2551 887392.2094742408 30.238122859340592 887391.9694216176 0.2400526231901102
2552 888095.7673418038 30.23825497893513 888095.5272962177 0.24004558597624898
2553 889277.3660081077 30.23835356427512 889277.1259780168 0.24003009087728502
2554 891219.1466082413 30.23849547810545 891218.9065826876 0.24002555363782774
2555 894282.6765446845 30.238580723486567 894282.4365378013 0.24000688315161162
2556 898758.5838443184 30.238737548521865 898758.3438381838 0.24000613456769146
2557 904442.6377958495 30.23880263166565 904442.3978127723 0.23998307720095777
2558 909880.5004621565 30.238976813435702 909880.2604756048 0.23998655169243674
2559 912039.4746613184 30.239021983764598 912039.2347012329 0.23996008546022032
2560 907956.1693417225 30.23920030456774 907955.9293774415 0.23996428099252504
2561 898471.0990754009 30.239251802330045 898470.8591347861 0.23994061473872738
2562 889346.0917833342 30.2393988366452 889345.8518456701 0.23993766401475447
2563 886419.8682970217 30.239497826649018 886419.6283726962 0.23992432548446457
2564 890103.8469439197 30.23959265246856 890103.6070339072 0.23991001241840496
2565 895616.7124987458 30.239739861935682 895616.4725919475 0.23990679824087113
2566 897473.3899404862 30.23980475359006 897473.1500545552 0.2398859310541921
2567 894017.8488727341 30.23996027081968 894017.6089883058 0.23988442832143125
2568 888703.2490589472 30.240038905483797 888703.0091921112 0.23986683602285622
2569 886365.5547753663 30.240161945302923 886365.3149171069 0.23985825948829423
2570 888253.3630952827 30.240284559867035 888253.1232458154 0.23984946724609874
2571 891377.5118913276 30.240370056718998 891377.2720583244 0.23983300310284636
2572 892117.4456439782 30.24051722517864 892117.2058146597 0.23982931846841518
2573 889833.6037751638 30.24059836675749 889833.3639633199 0.23981184382215553
2574 887071.4595740199 30.240732107498083 887071.2197688638 0.2398051561266313
2575 886466.0594289704 30.240841557907178 886465.8196354335 0.23979353700647713
2576 887992.9288265199 30.24094351175603 887992.6890462589 0.23978026096703073
2577 889479.7734089047 30.241081240261014 889479.5336347539 0.2397741507681992
2578 889215.4217349435 30.241169876285383 889215.181976924 0.2397580195479918
2579 887618.1763649374 30.241305790529765 887617.9366133398 0.23975159768137153
2580 886436.1785199818 30.24141025767276 886435.9387813061 0.239738675629337
2581 886677.8407101136 30.24152385137709 886677.6009826462 0.2397274673576165
2582 887696.4672092376 30.241652798604278 887696.2274898471 0.23971939054915242
2583 888177.0272298192 30.241749589558562 888176.7875250074 0.23970481177763092
2584 887618.6279688124 30.241884640788886 887618.3882709038 0.23969790847468023
2585 886701.6743175325 30.24198818461769 886701.434632984 0.2396845484924613
2586 886360.2944877836 30.24210875025444 886360.0548131271 0.2396746564004677
2587 886763.0864998079 30.242230872315453 886762.8468347348 0.239665073074059
2588 887286.9332926406 30.242335789200045 887286.6936407217 0.2396519188701526
2589 887310.5743201571 30.242467993873838 887310.3346759158 0.2396442413210075
2590 886849.2591186687 30.24257241135716 886849.019487678 0.239630990733378
2591 886416.6556505358 30.242697135817806 886416.4160287156 0.23962182031932291
2592 886403.5399635315 30.242814711852304 886403.3003524018 0.23961112979594146
2593 886703.6967511895 30.242926363450916 886703.4571519664 0.23959922318396076
2594 886919.0625165566 30.24305454534726 886918.8229258801 0.23959067655025215
2595 886817.1762699995 30.243161563152402 886816.9366921607 0.23957783882963699
2596 886530.9896193041 30.24328832127508 886530.750050381 0.23956892313186892
2597 886354.575094102 30.243402809316276 886354.3355365641 0.23955753786162975
2598 886418.447687357 30.243519659038697 886418.2081407149 0.23954664200292947
2599 886592.7471626932 30.243643974760637 886592.5076254817 0.23953721151384846
2600 886666.5181099008 30.243754532328122 886666.2785849251 0.23952497569598286
2601 886569.7074161249 30.243881143401673 886569.467900142 0.23951598287800172
2602 886413.2621645641 30.243994205001385 886413.0226602913 0.23950427286453402
2603 886345.6444434519 30.24411501118937 886345.4049493696 0.2394940822828203
2604 886402.282125788 30.244235851727076 886402.042641913 0.23948387500401097
2605 886494.1327234666 30.244350003969696 886493.8932511286 0.2394723379910223
2606 886517.1681408059 30.244475164436796 886516.928677796 0.23946300992652847
2607 886453.546885084 30.244588563569692 886453.3074337962 0.23945128773126348
2608 886371.0650251652 30.244711612394507 886370.8255836706 0.23944149461402783
2609 886342.6174770519 30.244829682338 886342.3780463374 0.2394307145435263
2610 886377.4171215099 30.24494731099149 886377.1777016759 0.23941983394710906
2611 886425.2324473043 30.24507038380492 886424.9930372841 0.2394100201415265
2612 886434.3286784318 30.245185207710783 886434.0892798809 0.23939855099360244
2613 886398.7662861036 30.245308826601544 886398.5268972471 0.23938885651645403
2614 886354.540593511 30.24542548296469 886354.3012157611 0.23937774986571927
2615 886338.7388693205 30.245545900604622 886338.4995019413 0.23936737923876752
2616 886356.1957398909 30.245666626451907 886355.9563828161 0.2393570748592444
2617 886381.6901149572 30.24578355921247 886381.4507689442 0.2393460128950707
2618 886388.1799797524 30.24590659432044 886387.9406435941 0.23933615821535195
2619 886370.7731916565 30.246023154587444 886370.5338666618 0.2393249945842161
2620 886346.4561449605 30.246145116665982 886346.2168300401 0.2393149204200771
2621 886335.0228322012 30.246264030163513 886334.7835279682 0.2393042329371065
2622 886341.5471289295 30.246383262816355 886341.307835336 0.23929359357370153
2623 886355.0526532861 30.24650491307391 886354.8133698525 0.2392834337045504
2624 886361.0026820409 30.24662238613653 886360.7634095986 0.23927244228486336
2625 886354.1644461671 30.246744715734696 886353.925183749 0.2392624181144587
2626 886341.0492364476 30.246862839636815 886340.8099849088 0.2392515387872814
2627 886332.1469839847 30.246983780587964 886331.9077427618 0.23924122302026313
2628 886332.5332956929 30.24710390543363 886332.2940649462 0.23923074664512445
2629 886338.8483507427 30.24722294023282 886338.6091306993 0.23922004345573775
2630 886343.7120571935 30.24734468301437 886343.4728473201 0.23920987340642996
2631 886342.4300594956 30.247463009130197 886342.1908604748 0.23919902076545246
2632 886336.1511257109 30.247584719334284 886335.9119368653 0.2391888456436943
2633 886329.7678965366 30.247703909147788 886329.5287183798 0.23917815683723773
2634 886327.332285176 30.247824435393778 886327.0931174463 0.23916772975645476
2635 886329.0944413658 30.247945104930007 886328.8552840326 0.239157333121709
2636 886332.0871887561 30.248064409189347 886331.8480420957 0.2391466604349169
2637 886333.034021319 30.248185997707708 886332.7948848826 0.23913643635233167
2638 886330.8789477717 30.248305088571648 886330.639822062 0.2391257096984051
2639 886327.1117434795 30.24842645467964 886326.8726280403 0.23911543927266682
2640 886324.1425295754 30.248546296268017 886323.9034247163 0.2391048591175753
2641 886323.3396500677 30.248666789086275 886323.1005556656 0.23909440221821515
2642 886324.2493607166 30.248787676272325 886324.0102766935 0.23908402300185988
2643 886325.2963004531 30.248907398910138 886325.0572270426 0.2390734104626902
2644 886325.1371609028 30.249028838811927 886324.8980977674 0.23906313548120256
2645 886323.5623675542 30.24914851797093 886323.3233150508 0.23905250337543238
2646 886321.405077016 30.249269769134738 886321.1660348309 0.23904218507403108
2647 886319.7476066825 30.249390008236173 886319.5085750201 0.23903166239998175
2648 886319.1232379891 30.249510658788523 886318.8842167731 0.23902121603378496
2649 886319.2671370964 30.249631635228624 886319.028126265 0.23901083129332737
2650 886319.4595754325 30.249751786201184 886319.2205751514 0.2390002810514186
2651 886319.0998316876 30.249873148618487 886318.8608417182 0.2389899694387953
2652 886318.0784117122 30.249993276019424 886317.8394323064 0.23897940581218463
2653 886316.7445901529 30.250114550660584 886316.5056210838 0.23896906907092658
2654 886315.5849606218 30.250235058890368 886315.3460020438 0.2389585780043369
2655 886314.8816019833 30.25035594593743 886314.642653825 0.2389481583492951
2656 886314.5760186958 30.250476977703553 886314.3370809327 0.23893776317990967
2657 886314.3767315296 30.250597526471388 886314.1378042597 0.23892726991302995
2658 886313.988376027 30.25071887393306 886313.7494590931 0.23891693392854632
2659 886313.2941728543 30.25083936863442 886313.0552664311 0.23890642324089476
2660 886312.3881959312 30.250960731341866 886312.1492998488 0.23889608235743426
2661 886311.4750304895 30.251081458223023 886311.2361448765 0.23888561299985864
2662 886310.7240764124 30.251202600359036 886310.4852011888 0.23887522352691262
2663 886310.1777727143 30.251323693179792 886309.9389078943 0.23886481993062617
2664 886309.7534788189 30.251444605138623 886309.5146244414 0.23885437757112377
2665 886309.3170506281 30.251565975635696 886309.0782066033 0.2388440247866963
2666 886308.7700323213 30.25168680234181 886308.5311987613 0.23883356001979852
2667 886308.0965058676 30.251808269673614 886307.8576826483 0.23882321921527508
2668 886307.354860922 30.25192921066565 886307.1160481508 0.2388127711998227
2669 886306.6293440856 30.252050592501618 886306.3905416769 0.23880240869071903
2670 886305.9794904274 30.252171772338876 886305.7406984252 0.2387920021594806
2671 886305.4132863384 30.252293014093734 886305.1745047338 0.23878160470886872
2672 886304.8940458877 30.252414430962588 886304.6552746478 0.2387712400019557
2673 886304.3690608053 30.25253557932556 886304.1302999863 0.23876081890306008
2674 886303.7997158411 30.25265714266613 886303.5609653642 0.23875047683307613
2675 886303.1783028523 30.252778320084854 886302.9395627972 0.23874005506625023
2676 886302.524704682 30.252899904212647 886302.28597497 0.23872971202710871
2677 886301.8710538556 30.253021213530392 886301.6323345446 0.23871931103075128
2678 886301.2430906246 30.25314274423247 886301.0043816739 0.23870895073082127
2679 886300.6494835654 30.25326423309418 886300.4107849858 0.2386985795708785
2680 886300.081291264 30.253385694346946 886299.8426030637 0.23868820032883611
2681 886299.519925111 30.25350734048751 886299.2812472564 0.23867785455145954
2682 886298.9478513026 30.253628785282224 886298.7091838369 0.2386674656011941
2683 886298.3560181566 30.253750522840654 886298.1173610241 0.23865713247688047
2684 886297.7462670329 30.253872017677708 886297.5076202848 0.23864674816832784
2685 886297.1278173908 30.25399378146376 886296.8891809768 0.23863641408123254
2686 886296.5119477507 30.25411538615615 886296.2733217052 0.23862604551827574
2687 886295.9065244452 30.2542371324678 886295.6679087426 0.23861570259252635
2688 886295.3136429124 30.254358866846474 886295.0750375582 0.23860535423099757
2689 886294.7299572466 30.254480596049497 886294.4913622448 0.2385950016908085
2690 886294.1492306046 30.254602446965507 886293.9106459339 0.2385846707127277
2691 886293.5655087319 30.254724182777196 886293.3269344177 0.23857431413431307
2692 886292.9752263057 30.254846114994386 886292.7366623122 0.23856399348743773
2693 886292.3781951206 30.2549678991078 886292.1396414802 0.23855364043422483
2694 886291.776714357 30.25508987370116 886291.5381710343 0.23854332264306377
2695 886291.1743488952 30.25521173695192 886290.9358159153 0.2385329798474051
2696 886290.5741836953 30.25533372980312 886290.3356610355 0.23852265972257436
2697 886289.977973655 30.255455690323167 886289.7394613246 0.23851233037645034
2698 886289.3857469246 30.255577692432308 886289.1472449179 0.23850200662515808
2699 886288.7962297252 30.255699747585382 886288.5577380348 0.23849169044417573
2700 886288.2075736367 30.25582177003945 886287.9690922719 0.23848136477830603
2701 886287.6180382487 30.255943905209254 886287.37956719 0.23847105880284367
2702 886287.0266020185 30.25606596451079 886286.7881412836 0.23846073498677825
2703 886286.4330030882 30.25618816024257 886286.194552653 0.2384504352757573
2704 886285.837759542 30.256310277131686 886285.5993194251 0.23844011703927553
2705 886285.2417075923 30.256432515442285 886285.003277772 0.238429820225352
2706 886284.6457960564 30.256554702774306 886284.407376546 0.23841951043092346
2707 886284.0506905882 30.256676974471052 886283.8122813738 0.23840921443087904
2708 886283.4567323591 30.25679923900857 886283.2183334449 0.23839891423689888
2709 886282.8638719801 30.256921540837467 886282.6254833614 0.23838861871317113
2710 886282.2718008535 30.257043880776735 886282.0334225257 0.23837832784867696
2711 886281.6800938048 30.25716621821055 886281.4417257713 0.238368033604996
2712 886281.0883189326 30.257288626886975 886280.8499611818 0.23835775077219984
2713 886280.4961874058 30.257411006868825 886280.2578399463 0.23834745945560326
2714 886279.903527166 30.257533476024268 886279.6651899831 0.23833718292810901
2715 886279.3103610226 30.257655907853135 886279.0720341264 0.23832689619037706
2716 886278.7167788958 30.257778428914754 886278.4784622714 0.23831662442559498
2717 886278.1229744612 30.257900919026948 886277.8846681175 0.2383063436876145
2718 886277.5291079462 30.258023486927186 886277.2908118707 0.23829607551152224
2719 886276.9353445546 30.258146039852463 886276.697058753 0.2382858016128731
2720 886276.3417674865 30.258268650999344 886276.1034919501 0.23827553650251632
2721 886275.7484253579 30.25839126822171 886275.5101600881 0.23826526974668286
2722 886275.1553025269 30.258513922899112 886274.9170475192 0.23825500760411955
2723 886274.562356596 30.258636603478696 886274.3241118481 0.23824474786270125
2724 886273.9695271287 30.258759302689082 886273.7312926397 0.23823448902685296
2725 886273.37674545 30.258882044807645 886273.1385212141 0.23822423585985666
2726 886272.7839624642 30.259004791359935 886272.5457484834 0.23821398080758077
2727 886272.1911279061 30.259127591887033 886271.9529241724 0.23820373371083187
2728 886271.5982273452 30.2592503882982 886271.3600338622 0.23819348299509216
2729 886271.0052395947 30.25937324501499 886270.7670563533 0.23818324142523514
2730 886270.4121791441 30.259496093683172 886270.1740061486 0.23817299552569604
2731 886269.8190439801 30.25961900403285 886269.580881221 0.2381627590862857
2732 886269.2258611518 30.25974190687607 886268.9877086334 0.23815251836047907
2733 886268.6326343678 30.259864869637454 886268.394492081 0.23814228673591914
2734 886268.0393897564 30.259987827600366 886267.801257705 0.23813205143328933
2735 886267.4461286217 30.26011084166216 886267.2080067972 0.23812182446708172
2736 886266.8528700871 30.260233855567932 886266.6147584924 0.23811159469090376
2737 886266.2596109856 30.260356920652622 886266.0215096134 0.23810137230966244
2738 886265.6663629934 30.260479990351154 886265.4282718453 0.2380911481084486
2739 886265.0731199215 30.260603106450663 886264.8350389912 0.23808093031970917
2740 886264.4798880713 30.260726231998397 886264.2418173597 0.23807071164962093
2741 886263.8866603863 30.260849399254937 886263.6485998878 0.23806049851124775
2742 886263.2934401078 30.260972580115336 886263.0553898225 0.23805028532382472
2743 886262.7002209026 30.261095798998927 886262.4621808256 0.23804007690095402
2744 886262.1070045565 30.26121903488345 886261.8689746873 0.23802986911483917
2745 886261.5137861138 30.261342305586755 886261.2757664484 0.23801966549738382
2746 886260.9205667817 30.261465596037276 886260.6825573186 0.2380094630435659
2747 886260.3273430298 30.261588919060138 886260.0893437655 0.23799926429429794
2748 886259.7341158143 30.261712263700762 886259.4961267472 0.23798906710945278
2749 886259.1408827632 30.261835639177324 886258.9029038899 0.23797887330164655
2750 886258.5476447223 30.261959037762562 886258.3096760409 0.23796868132888052
2751 886257.9544001183 30.26208246602522 886257.7164416258 0.2379584925074435
2752 886257.3611497062 30.262205918208785 886257.1232014005 0.23794830571146636
2753 886256.7678924429 30.262329399361576 886256.529954321 0.23793812192225622
2754 886256.1746290182 30.26245290504931 886255.936701078 0.23792794026384195
2755 886255.5813586804 30.262576439238803 886255.3434409188 0.23791776153871894
2756 886254.988082095 30.262699998158286 886254.7501745101 0.23790758499968784
2757 886254.3947986561 30.262823585503796 886254.1569012448 0.23789741136480927
2758 886253.801509072 30.262947197595572 886253.563621832 0.23788723991838684
2759 886253.2082127617 30.263070838133352 886252.9703356903 0.23787707140198577
2760 886252.6149105551 30.263194503195592 886252.37704365 0.23786690503209568
2761 886252.0216018491 30.263318197082874 886251.7837451075 0.2378567416554613
2762 886251.4282877018 30.263441914990324 886251.1904411215 0.23784658033754927
2763 886250.8349674506 30.263565662269748 886250.5971310284 0.23783642213577014
2764 886250.2416425892 30.263689432832056 886250.0038163234 0.23782626584030142
2765 886249.6483124387 30.263813233730925 886249.4104963259 0.2378161128491994
2766 886249.0549793006 30.26393705666858 886248.8171733391 0.2378059615352079
2767 886248.4616426724 30.264060911387123 886248.2238468586 0.23779581381498396
2768 886247.8683064469 30.264184786372955 886247.6305207795 0.237785667415417
2769 886247.2749709552 30.264308695331827 886247.0371954301 0.23777552504908356
2770 886246.6816433795 30.264432621770567 886246.4438779961 0.2377653834667499
2771 886246.0883267475 30.264556585585044 886245.850571501 0.23775524658554983
2772 886245.4950355645 30.264680562676357 886245.2572904548 0.23774510965871112
2773 886244.9017806507 30.264804582340826 886244.6640456723 0.2377349784687517
2774 886244.3085937672 30.264928608714904 886244.0708689212 0.2377248459452328
2775 886243.715507523 30.265052685882303 886243.4777928023 0.2377147207737746
2776 886243.1225965108 30.2651767594239 886242.8848919185 0.23770459223844584
2777 886242.5299536912 30.265300896737696 886242.2922592176 0.23769447362153098
2778 886241.9377647868 30.265425013944437 886241.7000804384 0.2376843483955733
2779 886241.3462910539 30.265549215866226 886241.1086168167 0.2376742372108743
2780 886240.7560176041 30.265673370953404 886240.5183534899 0.23766411416432934
2781 886240.1676817549 30.26579764488031 886239.930027743 0.2376540118822846
2782 886239.5826024427 30.265921828153008 886239.3449585536 0.23764388911208267
2783 886239.0028888454 30.266046186688165 886238.7652550471 0.23763379821499084
2784 886238.4322528376 30.266170381612834 886238.1946291651 0.23762367248187954
2785 886237.8768407275 30.266294846326478 886237.6392271303 0.2376135972233662
2786 886237.3474250876 30.2664190244709 886237.1098216247 0.23760346293877097
2787 886236.8623006662 30.2665436328075 886236.6247072555 0.23759341069189271
2788 886236.4536276644 30.266667744516337 886236.2160444063 0.2375832581080102
2789 886236.1771059778 30.26679256221819 886235.939532736 0.23757324180980754
2790 886236.13133333 30.26691651985254 886235.8937702762 0.23756305371127429
2791 886236.4898788513 30.267041663651725 886236.252325755 0.23755309633525207
2792 886237.562808724 30.267165310536495 886237.3252658821 0.23754284196677836
2793 886239.9037826583 30.267290990149192 886239.6662496735 0.2375329847819493
2794 886244.5120358441 30.267414042890255 886244.2745132355 0.2375226085529182
2795 886253.1949083976 30.267540639124675 886252.957395471 0.23751292654731085
2796 886269.2487807153 30.267662578939156 886269.0112783884 0.23750232683373565
2797 886298.7051076363 30.26779079045122 886298.4676146785 0.23749295773549264
2798 886352.673362991 30.267910656381137 886352.4358810441 0.23748194676700807
2799 886451.6696534127 30.268041775753954 886451.4321802667 0.23747314593684452
2800 886633.740993545 30.268157768181275 886633.5035321714 0.23746137371139603
2801 886969.3614720994 30.268294196533503 886969.1240184823 0.23745361720173352
2802 887588.7351690149 30.268402919714543 887588.4977285853 0.23744042965757953
2803 888728.8662041902 30.268549077335425 888728.6287695916 0.2374345986168247
2804 890809.8076460228 30.26864416086355 890809.5702272267 0.23741879603980456
2805 894527.3474603525 30.268807733521975 894527.1100439125 0.23741643990365002
2806 900887.669498106 30.268877838306032 900887.4321020861 0.23739601989762615
2807 910858.4286944368 30.26906985791289 910858.1912950949 0.23739934186247594
2808 924024.4613648554 30.269099593951843 924024.223992718 0.23737213733024345
2809 935917.9757696436 30.269325553353266 935917.7383878044 0.23738183919486155
2810 937244.4587566002 30.26931717198869 937244.2214065955 0.2373500046053083
2811 921683.9448306952 30.26954316598015 921683.7074717843 0.23735891081180088
2812 898310.8337191837 30.26956379497867 898310.5963847734 0.23733441026717933
2813 886320.6591805625 30.26970839706535 886320.4218512819 0.23732928052869
2814 893082.7218507578 30.269839998680535 893082.484528671 0.23732208683937622
2815 906662.7611343905 30.26988360411054 906662.5238332774 0.2373011130413969
2816 910065.5574017329 30.27008040563987 910065.3200973307 0.23730440211853776
2817 899424.3050859963 30.270111158897496 899424.067804767 0.23728122922402123
2818 887822.4834103714 30.27026704128887 887822.2461325657 0.23727780574377522
2819 887932.9711003639 30.270376358083528 887932.7338329 0.2372674639763925
2820 896243.5023657451 30.27044651888284 896243.2651153515 0.237250393649666
2821 899939.4834993415 30.2706254587617 899939.2462494855 0.2372498559434901
2822 894176.5573090425 30.27067387449466 894176.3200790762 0.23722996633763002
2823 887132.8840048984 30.270822668904003 887132.6467798671 0.2372250312820485
2824 887397.572635245 30.27093872080813 887397.3354204984 0.23721474670376744
2825 892522.9864175728 30.27101876396229 892522.7492184193 0.23719915355606866
2826 894188.9991895761 30.2711849008184 894188.7619929711 0.23719660508891233
2827 890210.7150026873 30.27125380997612 890210.4778234315 0.2371792558500738
2828 886429.5003621058 30.27139490157234 886429.2631896521 0.237172453671252
2829 887425.7073420533 30.271517511182957 887425.4701789021 0.23716315114984746
2830 890516.7513925538 30.271603896862455 890516.5142442172 0.23714833655312453
2831 890725.9132970353 30.271764114793346 890725.676152918 0.23714411727779686
2832 887948.6821424249 30.271848826053667 887948.4450134998 0.23712892509229827
2833 886214.0492828027 30.271980950576676 886213.8121620335 0.23712076917619188
2834 887407.3701315478 30.272111267510223 887407.1330194722 0.23711207556561803
2835 889087.7919640053 30.272204662528505 889087.5548661404 0.23709786501607055
2836 888634.3656650124 30.27235703708527 888634.128572556 0.2370924564267199
2837 886857.1961607996 30.27245442365569 886856.9590818518 0.2370789478675049
2838 886245.3384673453 30.27258253442454 886245.1013976559 0.2370696894310998
2839 887243.6721583897 30.27271655673732 887243.4350970311 0.2370613586158657
2840 888034.4605908303 30.27281494223051 888034.2235429189 0.2370479113601198
2841 887442.4459502806 30.272962139380738 887442.2089088873 0.23704139328455315
2842 886409.1768622884 30.273069830296873 886408.9398332157 0.23702907270652612
2843 886308.3976522342 30.2731940036996 886308.1606329813 0.23701925289629883
2844 886999.6413697605 30.273329412382655 886999.4043587595 0.23701100101487488
2845 887309.3746370577 30.27343425552153 887309.1376388861 0.23699817160183476
2846 886811.1012469473 30.273576403229146 886810.8642561348 0.23699081245093748
2847 886254.0041222561 30.273690211250525 886253.7671428582 0.23697939786480182
2848 886329.8645740788 30.273813478497352 886329.6276048551 0.23696922371300966
2849 886758.1426083625 30.273949335160392 886757.9056475312 0.2369608313718024
2850 886848.3677315004 30.274058470132953 886848.1307828443 0.23694865617971778
2851 886496.7313036001 30.274196719313633 886496.4943629449 0.2369406553116998
2852 886208.9970801506 30.274315655083107 886208.7601503857 0.23692976499001198
2853 886313.6281299688 30.274438529495285 886313.3912104833 0.2369194855446462
2854 886563.6029719459 30.274573112956475 886563.3660610141 0.23691093180280043
2855 886572.4288610849 30.274686645665714 886572.1919618348 0.23689925010625124
2856 886345.8354601363 30.27482237950235 886345.5985693774 0.23689075890771852
2857 886197.3566923465 30.274943759712578 886197.1198120939 0.23688025263576695
2858 886281.3764135477 30.275067014702934 886281.1395435656 0.2368699821165693
2859 886424.4836266487 30.27520086770469 886424.2467654684 0.23686118029694483
2860 886412.7806308619 30.27531748408334 886412.5437809364 0.23684992544937886
2861 886273.6237271046 30.275450945069995 886273.3868859803 0.23684112431362087
2862 886193.2613458298 30.27557433798565 886193.0245150209 0.23683080894167308
2863 886248.7361525265 30.27569850640638 886248.49933193 0.23682059651898743
2864 886331.5737709724 30.275830856706524 886331.3369593654 0.23681160698274573
2865 886320.9952701638 30.275949976517172 886320.7584694824 0.2368006812965161
2866 886237.7401663671 30.276082366929536 886237.5033747343 0.23679163282198637
2867 886190.2793876401 30.276206667960075 886190.0426061945 0.2367814456040426
2868 886222.4141003311 30.27633150222164 886222.1773289866 0.23677134456894008
2869 886271.6258182924 30.27646295067855 886271.3890561365 0.23676215594887481
2870 886267.1436336113 30.276584103574717 886266.9068821295 0.23675148172959148
2871 886218.3677232958 30.276715351641013 886218.1309810033 0.23674229251896592
2872 886187.571738278 30.276840282422363 886187.3350061085 0.2367321694733137
2873 886203.5697845268 30.276966155167408 886203.3330623687 0.23672215818729558
2874 886233.3673868212 30.277096534645025 886233.1306740014 0.23671281973732858
2875 886234.1343085303 30.27721909966637 886233.8976061732 0.23670235712352228
2876 886206.5025281928 30.277349853714973 886206.265835146 0.23669304685826864
2877 886185.2266817859 30.27747518835966 886184.9899988268 0.23668295910290185
2878 886191.0385733902 30.27760168095062 886190.8019003342 0.23667305603861077
2879 886208.8702683 30.27773128820486 886208.6336047162 0.2366635838195677
2880 886212.6570328454 30.277855202449526 886212.4203795679 0.23665327747672033
2881 886198.0438940047 30.27798538130508 886197.8072501126 0.23664389200001534
2882 886183.1648692705 30.27811091362691 886182.9282354356 0.23663383491880222
2883 886183.0986739792 30.27823819047262 886182.8620499697 0.23662400939459607
2884 886193.0523549806 30.278367129783696 886192.8157405511 0.2366144295660559
2885 886197.7852077457 30.278491961730897 886197.5486034779 0.2366042678599087
2886 886191.1032970333 30.278621798001804 886190.8667022205 0.23659481281095066
2887 886181.106546359 30.27874763658815 886180.869961584 0.2365847750612606
2888 886178.1628063828 30.278875389749654 886177.926231357 0.2365750256685588
2889 886182.7773623203 30.27900376126257 886182.5407969592 0.23656536115494384
2890 886186.9687089465 30.27912954714645 886186.7321536355 0.23655531100656563
2891 886184.8504481433 30.279259020613043 886184.6139023444 0.2365457989036696
2892 886178.7359629341 30.27938504650886 886178.4994271392 0.2365357949280742
2893 886174.9478286053 30.279513273884604 886174.7113025087 0.23652609657198123
2894 886176.0804414229 30.27964126570084 886175.8439250607 0.23651636215107358
2895 886178.9001389305 30.279767746607327 886178.6636325123 0.2365064182526464
2896 886179.0152810003 30.279896887645112 886178.7787841479 0.236496852316089
2897 886175.8433299869 30.280023270229346 886175.606843106 0.23648688097948362
2898 886172.4742228625 30.28015177642989 886172.2377456411 0.2364772213562938
2899 886171.6366704328 30.280279437531235 886171.4002029916 0.23646744120605448
2900 886172.8666215233 30.280406613077634 886172.630163941 0.23645758230892397
2901 886173.6337713026 30.280535456462818 886173.3973233387 0.23644796403109794
2902 886172.4076683824 30.28066214951462 886172.1712303415 0.2364380408497201
2903 886170.0549627551 30.28079084379267 886169.8185343546 0.23642840044581115
2904 886168.4594217349 30.28091837595788 886168.2230031466 0.23641858828465584
2905 886168.3710353501 30.28104607584539 886168.1346265454 0.23640880475997786
2906 886168.8624533025 30.28117461301551 886168.6260541617 0.2363991408223136
2907 886168.6084420421 30.281301737778573 886168.3720527749 0.2363892672908113
2908 886167.3092366037 30.281430497676613 886167.0728569729 0.23637963072161552
2909 886165.7867136864 30.281557965353475 886165.5503438761 0.2363698102612112
2910 886164.9343375461 30.281686116812818 886164.6979774629 0.23636008325226443
2911 886164.8123226181 30.281814433813125 886164.5759722401 0.23635037807653353
2912 886164.7535351386 30.281941957599276 886164.5171945769 0.23634056165867745
2913 886164.1657568786 30.282070683853796 886163.9294259624 0.23633091612052953
2914 886163.0954798363 30.28219826534924 886162.8591587347 0.2363211017098285
2915 886162.0536219294 30.28232672453264 886161.817310514 0.23631141532293967
2916 886161.428605587 30.282454859566663 886161.1923039044 0.2363016825668868
2917 886161.137017397 30.28258281027803 886160.9007254778 0.23629191916857778
2918 886160.797968239 30.282711455194292 886160.5616859839 0.23628225514124993
2919 886160.1535636213 30.2828392159169 886159.9172911559 0.23627246539405078
2920 886159.2865613161 30.282967868090786 886159.0502985149 0.23626280125970403
2921 886158.4744510475 30.28309595243251 886158.2381979945 0.23625305298987032
2922 886157.8915391054 30.283224255795023 886157.6552957679 0.2362433375499396
2923 886157.468900367 30.28335278508568 886157.2326667133 0.2362336536912804
2924 886157.0062456568 30.283480830742537 886156.7700217597 0.23622389713761494
2925 886156.3807113963 30.283609563666186 886156.1444971567 0.23621423958481072
2926 886155.642509345 30.283737680886908 886155.4063048512 0.2362044937624174
2927 886154.934320103 30.283866271259278 886154.6981252896 0.23619481339177692
2928 886154.3454699218 30.283994729731475 886154.1092848091 0.2361851127669805
2929 886153.8431200726 30.284123066091446 886153.6069446773 0.23617539526320266
2930 886153.3259001843 30.284251799696 886153.089734451 0.23616573333620747
2931 886152.7263646277 30.28438007401344 886152.4902086245 0.23615600319868005
2932 886152.0623431819 30.284508842346607 886151.8261968376 0.23614634437139928
2933 886151.4045280473 30.284637283938793 886151.1683914093 0.23613663797932086
2934 886150.804899571 30.28476590582355 886150.5687726157 0.23612695527705876
2935 886150.2565411655 30.284894614186243 886150.0204238811 0.23611728439475124
2936 886149.711286518 30.285023099391395 886149.4751789366 0.2361075814309508
2937 886149.1282885389 30.285151958582446 886148.8921906084 0.23609793047365316
2938 886148.5065880431 30.285280484371118 886148.2704998129 0.23608823018075886
2939 886147.8774975197 30.2854093172724 886147.6414189456 0.23607857409964356
2940 886147.2726337418 30.285538017168196 886147.0365648441 0.2360688977768961
2941 886146.697981229 30.28566674892772 886146.4619220048 0.23605922428933185
2942 886146.1343507245 30.28579563657195 886145.8983011517 0.23604957286550243
2943 886145.5578533983 30.28592431612278 886145.3218135072 0.23603989096703284
2944 886144.9596403737 30.286053287968645 886144.7236101243 0.23603024941295297
2945 886144.3499496229 30.286182045048186 886144.1139290468 0.2360205760949003
2946 886143.7460078025 30.28631098530579 886143.5099968737 0.236010928818893
2947 886143.1574125517 30.286439892494954 886142.9214112762 0.23600127543466778
2948 886142.5802335241 30.286568777991 886142.3442419064 0.23599161764565993
2949 886142.0027633415 30.28669781727487 886141.7667813599 0.2359819815973968
2950 886141.4160047811 30.28682669861397 886141.1800324592 0.23597232189626297
2951 886140.819710243 30.286955794388845 886140.5837475514 0.2359626915815556
2952 886140.2208972091 30.287084757324493 886139.9849441675 0.2359530415289913
2953 886139.6270614802 30.28721383652905 886139.3911180727 0.23594340754844856
2954 886139.0406951773 30.287342922146603 886138.8047614042 0.23593377312945785
2955 886138.4584771504 30.287471980041104 886138.2225530166 0.23592413377877475
2956 886137.8748225308 30.28760116525018 886137.6389080186 0.23591451219644521
2957 886137.2863698576 30.287730242191437 886137.0504649837 0.23590487391377912
2958 886136.6937895817 30.287859476130603 886136.4578943247 0.2358952570329868
2959 886136.1005735237 30.287988626620518 886135.8646878961 0.2358856275594103
2960 886135.5099569145 30.288117862606796 886135.274080905 0.2358760094718251
2961 886134.9228107951 30.288247113346973 886134.6869444029 0.23586639227130962
2962 886134.3375196069 30.288376349443567 886134.1016628348 0.23585677219853327
2963 886133.7515636844 30.2885056827069 886133.5157165191 0.23584716535216718
2964 886133.1634193796 30.288634947448788 886132.9275818322 0.23583754748850577
2965 886132.5732913396 30.288764330006117 886132.3374633939 0.23582794560874631
2966 886131.98268225 30.288893657875626 886131.7468639148 0.2358183351907604
2967 886131.3930938094 30.28902305888919 886131.1572850752 0.2358087342444292
2968 886130.8051103052 30.289152469972855 886130.5693111715 0.23579913368249264
2969 886130.2181988612 30.28928188490778 886129.9824093282 0.23578953295006838
2970 886129.6312728617 30.289411369563982 886129.3954929204 0.23577994133567798
2971 886129.0435012367 30.289540816452693 886128.8077308935 0.23577034319814227
2972 886128.4547233343 30.289670353495985 886128.218962577 0.2357607571894471
2973 886127.8654507612 30.28979985427163 886127.629699596 0.23575116516900785
2974 886127.2763733782 30.28992942287936 886127.0406317963 0.2357415818293404
2975 886126.6879505783 30.290058993724625 886126.4522185804 0.23573199788897736
2976 886126.1001663863 30.290188586364017 886125.86444397 0.2357224163086838
2977 886125.5126463177 30.290318225087997 886125.2769334774 0.23571284036203016
2978 886124.9249552261 30.290447851023245 886124.6892519646 0.23570326158819208
2979 886124.336833337 30.29057754511762 886124.1011396452 0.2356936918108148
2980 886123.7483348444 30.290707217899932 886123.5126507262 0.2356841180704068
2981 886123.1596966998 30.29083695355547 886122.9240221474 0.23567455234463042
2982 886122.571201951 30.29096668586253 886122.3355369658 0.2356649852952439
2983 886121.9829927378 30.29109645416101 886121.7473373152 0.2356554225687543
2984 886121.3950389987 30.291226249112285 886121.159393136 0.2356458626741351
2985 886120.8071875991 30.29135605245458 886120.571551296 0.23563630308430328
2986 886120.2192603853 30.291485904258593 886119.9836336357 0.23562674963097538
2987 886119.6311665254 30.29161574998426 886119.3955493311 0.23561719435276487
2988 886119.0429080074 30.291745650397676 886118.8073003615 0.23560764598315911
2989 886118.4545817841 30.291875547344233 886118.2189836878 0.23559809628903486
2990 886117.8662897797 30.292005488218443 886117.6307012277 0.23558855199453546
2991 886117.2781059298 30.29213544202571 886117.0425269213 0.23557900859848802
2992 886116.6900351901 30.29226542121551 886116.4544657221 0.23556946799276549
2993 886116.1020307663 30.292395431113185 886115.8664708354 0.23555993092601582
2994 886115.5140292859 30.292525451124845 886115.2784788915 0.23555039435975073
2995 886114.9259750313 30.292655513500222 886114.6904341683 0.23554086298942525
2996 886114.3378560477 30.292785579078004 886114.1023247164 0.23553133123034412
2997 886113.7496846722 30.292915688351552 886113.5141628674 0.23552180481182672
2998 886113.1615023519 30.293045804870975 886112.9259900734 0.23551227852512505
2999 886112.573341192 30.293175957079345 886112.3378384354 0.2355027565124097
3000 886111.9852236285 30.293306126702085 886111.7497303924 0.2354932360959556
3001 886111.3971479607 30.293436321085977 886111.1616642424 0.23548371831128045
3002 886110.8090970801 30.293566543662067 886110.5736228764 0.23547420371432518
3003 886110.2210504545 30.29369678132029 886109.9855857642 0.23546469040253065
3004 886109.6329875854 30.29382705462293 886109.397532404 0.23545518128359538
3005 886109.0449041821 30.293957338677235 886108.8094585092 0.23544567283512988
3006 886108.4568002775 30.294087659466555 886108.2213641086 0.23543616879276294
3007 886107.8686896457 30.294217992612015 886107.63326298 0.23542666561275352
3008 886107.2805817873 30.294348358887653 886107.0451646211 0.2354171662984128
3009 886106.6924877393 30.294478742670076 886106.4570800706 0.23540766863812976
3010 886106.1044097185 30.294609153301465 886105.8690115446 0.2353981739331037
3011 886105.5163458858 30.294739588190293 886105.280957204 0.23538868181201858
3012 886104.9282909753 30.294870043608743 886104.6929117835 0.23537919177648572
3013 886104.3402373266 30.295000528465252 886104.1048676214 0.23536970508185084
3014 886103.7521815761 30.295131030083024 886103.5168213563 0.23536021989380265
3015 886103.1641195053 30.29526156355191 886102.9287687669 0.23535073840814788
3016 886102.5760538175 30.295392112699876 886102.3407125592 0.23534125830209351
3017 886101.9879850731 30.295522693387237 886101.7526532913 0.23533178182470058
3018 886101.3999184386 30.295653291436963 886101.1645961317 0.23532230696526368
3019 886100.8118553552 30.295783918299556 886100.5765425197 0.2353128353749812
3020 886100.2237986926 30.29591456580474 886099.9884953267 0.23530336585846068
3021 886099.6357482389 30.29604523870054 886099.4004543398 0.23529389910500223
3022 886099.0477034078 30.29617593562676 886098.8124189728 0.2352844349373871
3023 886098.4596630436 30.296306654705415 886098.2243880705 0.23527497306848716
3024 886097.8716249757 30.29643740071232 886097.6363594615 0.23526551418022437
3025 886097.2835888397 30.29656816659339 886097.0483327825 0.2352560572811353
3026 886096.6955528109 30.2966989609104 886096.4603062073 0.23524660358912036
3027 886096.1075179763 30.296829774327236 886095.8722808246 0.23523715175639398
3028 886095.5194834201 30.296960616380968 886095.284255717 0.2352277031659075
3029 886094.9314509676 30.297091477824484 886094.6962327111 0.23521825649233374
3030 886094.3434202316 30.2972223671361 886094.1082114186 0.23520881293752421
3031 886093.7553927618 30.297353277065344 886093.5201933903 0.23519937147326045
3032 886093.167368243 30.29748421332934 886092.93217831 0.23518993292475115
3033 886092.5793474148 30.297615171854048 886092.3441669181 0.23518049669626945
3034 886091.9913299675 30.297746155109138 886091.7561589044 0.2351710631457793
3035 886091.4033158704 30.297877162170728 886091.1681542383 0.23516163215056163
3036 886090.8153049919 30.298008192483476 886090.5801527883 0.23515220362232805
3037 886090.2272968568 30.298139247968543 886089.992154079 0.23514277783504034
3038 886089.639291655 30.29827032556405 886089.4041583007 0.23513335436038332
3039 886089.0512887421 30.298401429196456 886088.8161648083 0.23512393375637114
3040 886088.4632886436 30.298532554332198 886088.2281741282 0.23511451536899491
3041 886087.8752907009 30.298663705931187 886087.640185601 0.23510509991724696
3042 886087.2872956375 30.298794878768565 886087.0521999509 0.23509568665276176
3043 886086.6993028418 30.298926078159308 886086.4642165655 0.23508627633043575
3044 886086.1113130761 30.299057298897736 886085.8762362079 0.23507686821078094
3045 886085.5233257897 30.29918854593053 886085.2882583267 0.23506746300511075
3046 886084.935341665 30.299319814655103 886084.700283605 0.23505806004851695
3047 886084.3473602295 30.29945110930172 886084.1123115695 0.23504865994951363
3048 886083.7593820246 30.2995824260532 886083.5243427624 0.23503926216645163
3049 886083.1714066659 30.299713768266297 886082.9363767988 0.23502986717541421
3050 886082.5834345511 30.299845133085665 886082.3484140766 0.23502047456786773
3051 886081.9954653926 30.299976522880545 886081.7604543079 0.23501108468829926
3052 886081.4074994604 30.300107935727436 886081.1724977632 0.2350016972589204
3053 886080.8195365642 30.300239373149328 886080.5845442517 0.23499231249609243
3054 886080.2315768644 30.300370834013368 886079.9965939341 0.23498293024249506
3055 886079.6436202717 30.300502319074862 886079.408646721 0.23497355060577158
3056 886079.0556668543 30.300633827932245 886078.8207026807 0.23496417352587995
3057 886078.4677166069 30.300765360688843 886078.2327618079 0.23495479902128116
3058 886077.8797695298 30.300896917497887 886077.6448241026 0.2349454271150663
3059 886077.2918256844 30.301028497975704 886077.0568896267 0.23493605774962995
3060 886076.7038850131 30.301160102737747 886076.4689583221 0.2349266910153267
3061 886076.1159476427 30.301291730951036 886075.8810303159 0.23491732679519517
3062 886075.5280134599 30.301423383646835 886075.2931054946 0.2349079652345404
3063 886074.9400826452 30.30155505962473 886074.705184039 0.23489860616262478
3064 886074.352155039 30.301686760254224 886074.1172657892 0.23488924977806747
3065 886073.764230869 30.301818483987123 886073.5293509732 0.2348798958579512
3066 886073.1763099356 30.301950232573038 886072.941439391 0.23487054465254545
3067 886072.5883925176 30.302082004056956 886072.3535313217 0.2348611958848979
3068 886072.0004783641 30.302213800611064 886071.7656265142 0.23485184986515475
3069 886071.4125678228 30.30234561983024 886071.1777253166 0.23484250624865713
3070 886070.824660581 30.30247746439868 886070.5898274155 0.23483316542165192
3071 886070.23675708 30.302609331305433 886070.001933253 0.234823826953774
3072 886069.6488569345 30.302741223946857 886069.4140424432 0.23481449132980062
3073 886069.0609607166 30.302873138489755 886068.8261555586 0.23480515800336646
3074 886068.4730679549 30.30300507928206 886068.2382721272 0.2347958275970974
3075 886067.8851794248 30.303137041366202 886067.6503929254 0.23478649940116794
3076 886067.2972945612 30.303269030441506 886067.062517387 0.23477717423172023
3077 886066.7094144694 30.30340103992326 886066.4746466182 0.23476785114854265
3078 886066.121538517 30.303533077459957 886065.8867799857 0.23475853124445356
3079 886065.5336683764 30.303665134132572 886065.2989191632 0.23474921324502362
3080 886064.9458034572 30.30379722040433 886064.7110635585 0.23473989864751627
3081 886064.3579464933 30.30392932393518 886064.1232159076 0.23473058568748859
3082 886063.7700972968 30.304061459363467 886063.5353760204 0.2347212764577403
3083 886063.182260708 30.304193609247804 886062.9475487395 0.23471196846660397
3084 886062.5944379735 30.30432579447033 886062.3597353088 0.23470266469883017
3085 886062.0066384258 30.304457989918316 886061.7719450642 0.23469336156511936
3086 886061.4188675773 30.304590225943997 886061.184183514 0.23468406340475131
3087 886060.831144939 30.30472246569679 886060.596470174 0.23467476495150366
3088 886060.2434879212 30.304854754122438 886060.0088224486 0.2346654726284008
3089 886059.6559404433 30.304987036173546 886059.4212842647 0.23465617857012253
3090 886059.0685524993 30.30511937956234 886058.8339056069 0.23464689245301598
3091 886058.4814293084 30.305251700651237 886058.2467917061 0.23463760232601102
3092 886057.8947102088 30.305384103187553 886057.6600818858 0.23462832301369851
3093 886057.3086606762 30.305516457960483 886057.0740416402 0.2346190360556002
3094 886056.7236677051 30.305648926541622 886056.4890579405 0.2346097645354094
3095 886056.1404306241 30.30578130610718 886055.9058301446 0.2346004794776273
3096 886055.5600344546 30.30591385225986 886055.3254432372 0.23459121739781352
3097 886054.9843901463 30.30604624165321 886054.7498082143 0.23458193210574343
3098 886054.4165894652 30.306178884880435 886054.1820167829 0.2345726822529331
3099 886053.862024967 30.306311258623836 886053.6274615739 0.23456339309079005
3100 886053.3296831766 30.306444032315188 886053.0951290163 0.23455416023570705
3101 886052.8352319513 30.3065763465032 886052.6006870904 0.2345448609374432
3102 886052.4053670395 30.306709308524734 886052.1708313861 0.23453565334595838
3103 886052.086864392 30.3068414865805 886051.8523380591 0.23452633298492237
3104 886051.9608541722 30.306974738395 886051.7263370071 0.23451716515069174
3105 886052.1706345596 30.307106645177996 886051.9361267551 0.23450780444781266
3106 886052.9685450544 30.30724036675073 886052.7340463523 0.23449870208346782
3107 886054.8046074877 30.30737176092646 886054.5701182211 0.2344892666265097
3108 886058.4820809037 30.30750627507432 886058.2476006278 0.23448027587281872
3109 886065.4485175124 30.307636720556506 886065.2140468089 0.23447070352989488
3110 886078.3198901576 30.30777261258733 886078.0854282494 0.2344619081133796
3111 886101.8604689556 30.307901312032097 886101.6260168701 0.23445208544121676
3112 886144.7768624672 30.30803965372293 886144.5424188282 0.23444363889769312
3113 886223.0812138679 30.308165132089453 886222.8467805113 0.23443335657140937
3114 886366.2968314178 30.308307901709604 886366.0624058748 0.23442554300263152
3115 886629.0788497835 30.30842740018756 886628.844435372 0.23441441144909864
3116 887112.4542637458 30.3085782602878 887112.2198559868 0.23440775903179137
3117 888002.6611248585 30.308686579980467 888002.4267298068 0.23439505169040836
3118 889637.5918757645 30.30885222876879 889637.3574852311 0.2343905333759885
3119 892614.0801634346 30.308939625962974 892613.8457885126 0.23437492202349383
3120 897915.1795208327 30.309131548952838 897914.9451466022 0.23437423050088374
3121 906946.6490166703 30.30918067510761 906946.4146631528 0.23435351756449432
3122 921016.3450732504 30.309415358847502 921016.11071425 0.23435900037757812
3123 939384.6734805792 30.309403069991216 939384.4391496541 0.23433092504746816
3124 955522.1661530291 30.309688729079756 955521.93181 0.23434302908280322
3125 956334.9349144137 30.30961867557322 956334.700603971 0.23431044271363807
3126 933717.6369106318 30.309905095411334 933717.402589928 0.23432070375091163
3127 901429.4862670543 30.30987818485941 901429.251970112 0.2342969424178809
3128 886080.1542103601 30.310041060270454 886079.9199186413 0.23429171886142425
3129 896555.8160610368 30.310186428901403 896555.5817751548 0.23428588198608002
3130 915221.7236552761 30.3101884577768 915221.4893900941 0.23426518208519087
3131 918738.2395853708 30.310437464398372 918738.0053161957 0.23426917510320563
3132 903215.4265556143 30.310424232021614 903215.1923089989 0.23424661548755715
3133 887728.5629234817 30.31059835632829 887728.328679737 0.234243744688146
3134 888982.5230317995 30.31071438363485 888982.2887974305 0.23423436904656547
3135 900673.9161322919 30.3107595801886 900673.6819149284 0.23421736355577313
3136 904910.4374584378 30.310973448283036 904910.203240494 0.23421794371597482
3137 896261.2135276567 30.31098889535132 896260.9793288404 0.23419881639125587
3138 886934.5622615246 30.3111588005457 886934.3280676645 0.2341938600961591
3139 888118.0251307513 30.31127790888533 888117.7909458 0.23418495131607822
3140 895280.7033789926 30.311335634493723 895280.4692091652 0.2341698274603006
3141 896903.6211594653 30.311537650263485 896903.3869917603 0.23416770499007145
3142 890995.6356181608 30.311581715106936 890995.4014667502 0.2341514105805296
3143 886174.4296429616 30.31173310402748 886174.1954978807 0.23414508094643197
3144 888097.275050647 30.31186879340676 888097.0409139954 0.23413665162295957
3145 892279.3218993741 30.311937951355176 892279.0877770177 0.23412235637980428
3146 892055.8365856623 30.312123075624708 892055.6024666603 0.23411900197137592
3147 888055.9083021316 30.31219528306158 888055.6741974365 0.2341046949758462
3148 886033.508543402 30.312336666329568 886033.2744465765 0.23409682552689784
3149 887991.9505369223 30.312478819308076 887991.7164475706 0.23408935168490916
3150 890132.9687862016 30.31255928766653 890132.7347104544 0.23407574716925494
3151 889161.0337221059 30.312735825221047 889160.7996512206 0.23407088538312174
3152 886702.582219905 30.312825825422816 886702.3481613736 0.2340585313218731
3153 886154.7926207174 30.31295908125312 886154.5585709905 0.23404972701832177
3154 887673.325761663 30.313109439052973 887673.0917193302 0.234042332839845
3155 888574.1995912398 30.313198036077612 888573.9655615558 0.23402968395103912
3156 887550.8916338946 30.31336408243381 887550.6576100626 0.2340238320746631
3157 886193.4065793105 30.31347184358785 886193.1725667948 0.23401251579649465
3158 886262.2506570284 30.31359951382037 886262.0166537685 0.23400325994931837
3159 887255.5659099316 30.313750469600944 887255.3319139195 0.23399601196775377
3160 887524.2014875113 30.31385046292329 887523.9675035779 0.2339839333482817
3161 886728.4041280461 30.31400827249074 886728.1701507772 0.23397726891755333
3162 886044.7961421148 30.31412524058134 886044.5621751713 0.23396694345357272
3163 886282.031451379 30.314252649619522 886281.7974940775 0.2339573014262413
3164 886865.1413964195 30.314403385673113 886864.9074465253 0.2339498942584798
3165 886873.8590925599 30.31451003683492 886873.6251539552 0.233938604708453
3166 886338.3973467284 30.314662725307187 886338.1634155047 0.23393122361076946
3167 886015.8432624848 30.31478728198388 886015.6093410866 0.2339213981921759
3168 886240.1734726939 30.3149133600589 886239.9395608822 0.23391181173110534
3169 886562.3759680531 30.31506289387763 886562.1420639083 0.23390414481009056
3170 886495.9880258322 30.315176992900476 886495.7541325062 0.2338933260739256
3171 886162.4108670161 30.315324175923177 886162.1769814243 0.2338855917466917
3172 886013.7460329015 30.315453142008998 886013.5121568105 0.23387609101685816
3173 886177.1688084406 30.315581101482657 886176.9349419675 0.23386647304851643
3174 886352.2766747132 30.31572769523445 886352.0428160686 0.2338586445571457
3175 886284.5334103268 30.31584682624314 886284.2995620585 0.23384826824258914
3176 886084.1140797563 30.315991807934086 886083.8802396065 0.23384014979405401
3177 886012.507753039 30.31612272463128 886012.2739221534 0.2338308856192998
3178 886118.0682333747 30.316251774168364 886117.8344119758 0.23382139896428328
3179 886215.5628601616 30.316396978300332 886215.3290468749 0.23381328675616442
3180 886167.3504867924 30.316519770115068 886167.1166835264 0.23380326600243745
3181 886048.1919893814 30.3166622515977 886047.9581943988 0.23379498262285492
3182 886008.8753666921 30.316795106729767 886008.6415809283 0.2337857637581139
3183 886072.1299545803 30.316925598748952 886071.8961781749 0.23377640541819714
3184 886129.3219914587 30.317068387447154 886129.0882233108 0.2337681479329995
3185 886101.1731364029 30.31719462154777 886100.9393780646 0.23375833821822045
3186 886030.3032970105 30.317335802050966 886030.0695470955 0.23374991506835943
3187 886004.497049934 30.317468849780173 886004.2633091493 0.23374078472971901
3188 886039.8484167493 30.317601121903262 886039.6146852316 0.2337315176589892
3189 886075.3150957755 30.317742408401912 886075.0813726874 0.23372308821365084
3190 886062.041435589 30.31787049590724 886061.8077220788 0.23371351019298495
3191 886020.1021011787 30.31801095416532 886019.8683961986 0.23370498008581045
3192 886000.7353216459 30.318144511858932 886000.5016257956 0.23369585028173165
3193 886018.5133495557 30.31827772969401 886018.2796628303 0.2336867253710161
3194 886041.1884438852 30.318417706825894 886040.954765727 0.23367815812864876
3195 886037.2960455075 30.31854780230362 886037.062376795 0.2336687125854378
3196 886013.1419491349 30.31868732059561 886012.9082889894 0.23366014543818686
3197 885997.9461010199 30.318821018711503 885997.7124499965 0.23365102335464402
3198 886005.0017311 30.318955587793813 886004.7680891262 0.23364197378107024
3199 886019.2505200825 30.319094188431027 886019.0168867633 0.23363331930416834
3200 886020.4190407069 30.319225667380785 886020.1854167031 0.23362400377346243
3201 886007.4375196057 30.319364889817354 886007.2039042371 0.2336153686217873
3202 885995.8419124535 30.319498532713055 885995.6083061867 0.23360626679606816
3203 885996.7197486989 30.319633937482767 885996.4861513928 0.2335973060539942
3204 886004.9219731874 30.31977177189429 886004.6883846399 0.2335885473950287
3205 886008.1099812656 30.31990435530105 886007.8764019185 0.23357934709595937
3206 886002.1021006374 30.32004300954787 886001.8685299573 0.23357068018451482
3207 885993.9139399522 30.32017694361024 885993.680378377 0.23356157512863518
3208 885991.7064256422 30.32031302397743 885991.4728729578 0.23355268443595562
3209 885995.4979370855 30.32044996085078 885995.2643932186 0.23354386691389722
3210 885998.736332995 30.320583710367593 885998.5027982472 0.23353474790012219
3211 885996.8112775994 30.320721898009545 885996.577751556 0.23352604342950412
3212 885991.704131228 30.320855923267 885991.4706142601 0.23351696797165145
3213 885988.5050799903 30.320992643436327 885988.271571873 0.23350811729751833
3214 885989.2978279823 30.321128977067914 885989.0643287364 0.23349924590585935
3215 885991.5077295168 30.321263523266552 885991.2742392983 0.23349021858226937
3216 885991.574954633 30.321401333836743 885991.3414731646 0.23348146845547119
3217 885988.9458115634 30.32153568303897 885988.7123391441 0.2334724192967239
3218 885986.050233377 30.321672658253206 885985.8167697666 0.23346361045559225
3219 885985.1465405136 30.321808605191155 885984.9130858165 0.23345469710140473
3220 885985.994869456 30.32194396258649 885985.7614237178 0.2334457382162182
3221 885986.5979906913 30.322081239557182 885986.3645537337 0.23343695761333033
3222 885985.6184642306 30.322216013648255 885985.385036288 0.23342794265361247
3223 885983.624211816 30.32235320070807 885983.390792668 0.23341914799020563
3224 885982.1219870084 30.32248881596614 885981.8885767884 0.23341022005526582
3225 885981.8365230084 30.32262483412252 885981.6031216892 0.23340131925441437
3226 885982.1346528234 30.32276173091105 885981.9012603237 0.23339249971647838
3227 885981.9294317993 30.32289690897649 885981.6960482656 0.23338353376723997
3228 885980.8579486643 30.323034117863166 885980.6245739221 0.2333747422088198
3229 885979.4973204529 30.323169692016336 885979.263954647 0.23336580588684103
3230 885978.6027886452 30.32330615250532 885978.3694316895 0.23335695568006148
3231 885978.3321621667 30.323442693121624 885978.0988140596 0.23334810710501563
3232 885978.2106140757 30.323578400918333 885977.9772748912 0.2333391844114409
3233 885977.7160229548 30.323715462072496 885977.4826925657 0.23333038911997678
3234 885976.7931581578 30.3238511167181 885976.5598366939 0.23332146393567457
3235 885975.8113469072 30.323987933462202 885975.578034265 0.23331264224144524
3236 885975.1270314213 30.324124196181554 885974.8937276445 0.2333037768778919
3237 885974.7496566443 30.324260364647984 885974.5163617443 0.23329490002423536
3238 885974.4017003914 30.324397272012853 885974.168414303 0.2332860883912512
3239 885973.8351274462 30.324533130893233 885973.601850258 0.2332771882695191
3240 885973.0557759975 30.3246700927256 885972.8225076129 0.23326838461157376
3241 885972.2664662998 30.32480627138276 885972.0332067899 0.23325950987153776
3242 885971.6409315501 30.324942819295185 885971.4076808773 0.23325067278396813
3243 885971.1722251633 30.325079519001484 885970.9389833155 0.23324184788473443
3244 885970.7147388085 30.32521571426788 885970.4815058317 0.23323297672757562
3245 885970.1426261752 30.325352681321583 885969.9094019965 0.233224178659204
3246 885969.4584662997 30.32548888494432 885969.2252509882 0.23321531154193353
3247 885968.7642088578 30.325625729683203 885968.5310023571 0.23320650059284265
3248 885968.1517300821 30.32576227965994 885967.9185324153 0.2331976668547205
3249 885967.6245857157 30.32589879746932 885967.3913968859 0.23318882989294387
3250 885967.1124623695 30.3260357083975 885966.8792823425 0.2331800269933333
3251 885966.5467977378 30.32617207339744 885966.3136265595 0.2331711783805422
3252 885965.9188791412 30.326309050723754 885965.6857167567 0.23316238451567678
3253 885965.2750549599 30.326445574757265 885965.0419014108 0.23315354913655445
3254 885964.6663649477 30.32658237860549 885964.4332202062 0.23314474148791706
3255 885964.1050702543 30.326719186322556 885963.8719343198 0.2331359344320561
3256 885963.5620987643 30.326855807432164 885963.3289716545 0.23312710984828322
3257 885962.9994127763 30.32699281339085 885962.7662944542 0.23311832205595118
3258 885962.4030455877 30.327129407184913 885962.1699360899 0.23310949783227897
3259 885961.7892235282 30.327266415528126 885961.5561228183 0.23310070999426927
3260 885961.185375348 30.32740317678554 885960.9522834459 0.23309190214083725
3261 885960.6057824858 30.327540043642596 885960.3726993816 0.23308310428802642
3262 885960.0429115249 30.327677026992124 885959.8098372086 0.23307431630643305
3263 885959.4778402549 30.327813795201987 885959.244774744 0.23306551092073896
3264 885958.8972552923 30.32795088657329 885958.6641985571 0.23305673508026806
3265 885958.3026546342 30.328087698338532 885958.0696067004 0.2330479338173773
3266 885957.706073035 30.328224766218767 885957.4730338779 0.23303915710553394
3267 885957.1188570816 30.328361720596252 885956.8858267107 0.23303037093203746
3268 885956.5431140052 30.32849870722673 885956.3100924179 0.2330215873653903
3269 885955.9720835508 30.328635816879945 885955.7390707345 0.23301281628267478
3270 885955.3969828867 30.32877275698653 885955.1639788559 0.23300403075604928
3271 885954.8137894208 30.32890994511377 885954.5807941535 0.23299526726241018
3272 885954.2253077202 30.329046939857026 885953.9923212325 0.23298648780991318
3273 885953.6376276825 30.329184108708336 885953.4046499579 0.2329777246741973
3274 885953.0551369261 30.329321226959422 885952.8221679692 0.23296895696032918
3275 885952.4777197638 30.329458349430382 885952.2447595729 0.23296019085485567
3276 885951.901768599 30.329595579917054 885951.6688171639 0.23295143515495845
3277 885951.3234308684 30.32973269390614 885951.0904881994 0.23294266907386332
3278 885950.7412838596 30.329869984543784 885950.5083499396 0.23293391994001808
3279 885950.1568646694 30.330007148112223 885949.9239395092 0.23292516017052572
3280 885949.5729352537 30.33014444229231 885949.3400188416 0.23291641221769965
3281 885948.991435298 30.330281701692986 885948.7585276358 0.2329076622191442
3282 885948.412320208 30.330418973974247 885948.1794212939 0.2328989141004803
3283 885947.8340039251 30.330556327851646 885947.6011137516 0.232890173487824
3284 885947.254736803 30.3306936043917 885947.0218553761 0.23288142696007907
3285 885946.6737312074 30.330831012037855 885946.4408585145 0.23287269288214146
3286 885946.0915062549 30.330968335975953 885945.8586423033 0.2328639515794302
3287 885945.5092414679 30.331105761015785 885945.2763862476 0.2328552202819274
3288 885944.9279382552 30.33124315864439 885944.695091768 0.23284648723211684
3289 885944.3478023267 30.331380585678765 885944.1149645696 0.23283775713706117
3290 885943.7682987469 30.3315180612716 885943.5354697146 0.23282903230238583
3291 885943.1886360414 30.331655498538467 885942.9558157367 0.23282030472402987
3292 885942.6082718833 30.331793032029402 885942.3754602972 0.23281158613097971
3293 885942.0272162574 30.331930507698353 885941.7944133942 0.23280286324070296
3294 885941.44587319 30.332068070077018 885941.2130790412 0.2327941487875862
3295 885940.864753139 30.332205607314773 885940.6319677065 0.232785432497813
3296 885940.2841326478 30.332343185229917 885940.0513559271 0.23277672069996874
3297 885939.7039611945 30.33248078802421 885939.4711931827 0.2327680117921262
3298 885939.123953357 30.33261838480193 885938.8911940542 0.23275930279623136
3299 885938.5437903048 30.332756044804704 885938.3110397045 0.23275060028606603
3300 885937.9633185075 30.33289367312932 885937.7305766119 0.23274189559030614
3301 885937.3825736389 30.333031374482267 885937.1498404411 0.23273319791549907
3302 885936.8017463821 30.333169051493833 885936.5690218833 0.23272449886344534
3303 885936.2210259718 30.33330677948272 885935.9883101668 0.23271580501682498
3304 885935.6405177686 30.3334445145498 885935.4078106562 0.2327071123131551
3305 885935.0601970765 30.33358226667653 885934.8274986546 0.2326984219203505
3306 885934.4799520596 30.33372005674841 885934.247262324 0.23268973555792383
3307 885933.8996627417 30.33385783961712 885933.6669816927 0.23268104908341428
3308 885933.3192514298 30.333995676667506 885933.0865790616 0.23267236822774223
3309 885932.7387269455 30.334133499142165 885932.5060632587 0.2326636866918129
3310 885932.1581441645 30.334271374045663 885931.9254891541 0.23265501040522424
3311 885931.5775841251 30.334409245018396 885931.3449377905 0.23264633451747022
3312 885930.9970973232 30.33454715082782 885930.7644596609 0.2326376623690914
3313 885930.4166953892 30.334685074076525 885930.1840663968 0.23262899235375692
3314 885929.8363502581 30.33482301099754 885929.6037299337 0.23262032429967902
3315 885929.2560147785 30.334960983334117 885929.0234031185 0.23261166003220773
3316 885928.6756525683 30.335098956328952 885928.443049572 0.23260299640958093
3317 885928.0952429018 30.33523697254019 885927.8626485644 0.232594337382017
3318 885927.5147970745 30.335374986798907 885927.2822113957 0.23258567879021075
3319 885926.9343349502 30.33551304199586 885926.7017579257 0.23257702446480027
3320 885926.3538853095 30.335651102230695 885926.1213169382 0.23256837130261346
3321 885925.7734636926 30.33578919270101 885925.5409039712 0.23255972145762768
3322 885925.1930747667 30.33592730109966 885924.9605236929 0.23255107382874526
3323 885924.6127099493 30.33606542684661 885924.3801675208 0.23254242845506637
3324 885924.0323537415 30.336203581749544 885923.7998199551 0.23253378630057703
3325 885923.4519938887 30.336341745552186 885923.2194687432 0.23252514556227083
3326 885922.8716201021 30.33647994408958 885922.6391035934 0.23251650862683818
3327 885922.2912341784 30.336618148806608 885922.0587263055 0.23250787285116897
3328 885921.7108391336 30.336756388355838 885921.4783398928 0.23249924082287432
3329 885921.1304450711 30.33689463669694 885920.8979544609 0.23249061026331394
3330 885920.5500576914 30.337032914906793 885920.3175757084 0.23248198298655556
3331 885919.9696823914 30.33717120868709 885919.7372090337 0.23247335773720001
3332 885919.3893189809 30.33730952489023 885919.1568542457 0.23246473516950164
3333 885918.8089648379 30.33744786386162 885918.5765087226 0.23245611524927856
3334 885918.2286162747 30.337586219130966 885917.9961687772 0.23244749742639428
3335 885917.6482682632 30.33772460207929 885917.4158293805 0.23243888274837393
3336 885917.06791935 30.337862997765715 885916.8354890802 0.23243026982022014
3337 885916.4875672363 30.33800142344634 885916.2551455761 0.23242166022046673
3338 885915.9072141523 30.338139861040176 885915.6748010999 0.23241305234513437
3339 885915.3268605336 30.33827832798516 885915.0944560858 0.23240444771049754
3340 885914.7465096951 30.338416808970457 885914.5141138501 0.23239584497650065
3341 885914.1661623421 30.338555316203912 885913.9337750968 0.232387245245291
3342 885913.5858201638 30.338693841153457 885913.3534415162 0.23237864771385391
3343 885913.0054828756 30.33883238867597 885912.7731128228 0.23237005284930104
3344 885912.425150052 30.33897095746942 885912.1927885914 0.23236146053554735
3345 885911.8448209566 30.339109545599758 885911.6124680861 0.23235287056911771
3346 885911.2644941872 30.339248157984077 885911.0321499038 0.2323442834208036
3347 885910.6841695422 30.339386787238766 885910.4518338437 0.23233569842362198
3348 885910.1038457813 30.3395254426179 885909.8715186649 0.23232711638464093
3349 885909.5235235584 30.339664113856433 885909.291205022 0.2323185364107714
3350 885908.9432021467 30.33980281151014 885908.7108921872 0.23230995943939498
3351 885908.3628826889 30.339941525410563 885908.1305813043 0.23230138454272553
3352 885907.7825647666 30.340080264987733 885907.550271954 0.23229281259045043
3353 885907.2022494196 30.340219021887627 885906.9699651768 0.23228424282155094
3354 885906.6219363335 30.34035780321121 885906.3896606576 0.23227567586268313
3355 885906.0416260853 30.340496603404095 885905.8093589741 0.23226711123621296
3356 885905.4613183945 30.340635426355604 885905.2290598452 0.23225854927749162
3357 885904.8810133727 30.34077426994979 885904.6487633829 0.23224998979160755
3358 885904.3007108376 30.340913134698827 885904.0684694047 0.23224143284114232
3359 885903.7204105809 30.341052021538772 885903.4881777024 0.23223287849607194
3360 885903.1401126204 30.341190928375912 885902.9078882938 0.2322243265675077
3361 885902.5598165635 30.341329858338796 885902.3276007861 0.23221577734886933
3362 885901.9795226482 30.3414688074624 885901.7473154176 0.23220723047084593
3363 885901.3992304206 30.34160778046525 885901.1670317343 0.23219868635873153
3364 885900.8189402599 30.341746772123276 885900.5867501153 0.2321901445530294
3365 885900.2386517144 30.341885788000905 885900.0064701089 0.23218160554027403
3366 885899.6583652353 30.342024822465127 885899.4261921665 0.2321730688194379
3367 885899.0780803711 30.342163881127927 885898.8459158363 0.2321645348997177
3368 885898.4977975825 30.342302958533775 885898.2656415793 0.23215600328060648
3369 885897.9175164432 30.3424420600059 885897.6853689688 0.23214747444541395
3370 885897.3372373662 30.342581180451347 885897.1050984183 0.23213894793997736
3371 885896.7569599643 30.342720324730344 885896.52482954 0.23213042419117122
3372 885896.1766845888 30.342859488341855 885895.944562686 0.23212190280154843
3373 885895.5964108886 30.342998675447767 885895.3642975044 0.23211338414483684
3374 885895.0161391599 30.343137882275848 885894.784034292 0.23210486787539145
3375 885894.4358690945 30.34327711231227 885894.2037727401 0.2320963543124758
3376 885893.8556009303 30.343416362367154 885893.6235130872 0.23208784316820683
3377 885893.2753344043 30.34355563542017 885893.0432550696 0.23207933470485487
3378 885892.6950697121 30.34369492875618 885892.4629988834 0.23207082868472365
3379 885892.1148066267 30.34383424488702 885891.8827443013 0.2320623253302264
3380 885891.5345453067 30.343973581540133 885891.3024914822 0.23205382443421685
3381 885890.9542855542 30.344112940855126 885890.7222402281 0.23204532619381907
3382 885890.374027513 30.34425232082607 885890.1419906826 0.23203683042516454
3383 885889.7937709978 30.344391723430032 885889.5617426605 0.2320283373041972
3384 885889.2135161363 30.344531146751923 885888.9814962896 0.23201984666300912
3385 885888.633262759 30.34467059271518 885888.4012514002 0.23201135867007086
3386 885888.053010994 30.34481005942942 885887.8210081208 0.23200287315556456
3387 885887.4727606598 30.344949548844504 885887.2407662695 0.23199439029726862
3388 885886.8925119066 30.345089058959097 885886.6605259967 0.23198590991143564
3389 885886.312264536 30.345228591937428 885886.0802871039 0.23197743219322625
3390 885885.7320187199 30.345368145465653 885885.500049763 0.23196895693645167
3391 885885.1517742368 30.34550772210057 885884.9198137524 0.2319604843669647
3392 885884.5715313058 30.345647319063627 885884.3395792915 0.23195201423683826
3393 885883.9912896678 30.345786939464624 885883.759346121 0.23194354682569107
3394 885883.4110496092 30.345926579846317 885883.1791145274 0.23193508182007105
3395 885882.8308108234 30.346066244164778 885882.5988842038 0.23192661957699504
3396 885882.250573707 30.34620592791607 885882.0186555474 0.23191815969155474
3397 885881.6703378988 30.346345636326404 885881.4384281961 0.2319097026307183
3398 885881.0901039835 30.346485363371155 885880.8582027357 0.23190124785531008
3399 885880.5098715441 30.346625116095314 885880.2779787481 0.23189279599675475
3400 885879.9296414929 30.34676488628034 885879.6977571466 0.23188434631549198
3401 885879.3494134122 30.34690468364362 885879.1175375124 0.23187589968571887
3402 885878.7691888219 30.347044496693393 885878.5373213668 0.23186745507377537
3403 885878.1889674962 30.347184339159988 885877.9571084825 0.23185901371193737
3404 885877.6087521471 30.347324194633174 885877.3769015729 0.23185057412750326
3405 885877.0285433169 30.347464082879302 885876.7967011788 0.23184213809395046
3406 885876.4483462782 30.347603980053695 885876.2165125747 0.23183370346938295
3407 885875.8681639077 30.347743915123466 885875.6363386348 0.23182527285622673
3408 885875.2880073193 30.347883852805296 885875.0561904763 0.2318168430834671
3409 885874.7078860705 30.34802383633836 885874.4760776524 0.23180841803523033
3410 885874.1278253554 30.34816381257954 885873.8960253624 0.23179999293788348
3411 885873.54785334 30.3483038471815 885873.3160617664 0.23179157368745074
3412 885872.96803083 30.34844385878288 885872.736247677 0.2317831529753678
3413 885872.3884377271 30.348583948687125 885872.1566629872 0.23177473990197597
3414 885871.8092286928 30.348723990329518 885871.5774623697 0.231766323095554
3415 885871.2306287006 30.348864142528733 885870.9988707837 0.23175791682509295
3416 885870.6530486619 30.349004205295625 885870.4212991587 0.23174950312196851
3417 885870.0771267033 30.349144431485005 885869.8453855986 0.2317411047035455
3418 885869.5039955318 30.34928450028523 885869.272262839 0.23173269274529798
3419 885868.9354924145 30.34942482029208 885868.7037681106 0.23172430395978044
3420 885868.3748417327 30.349564869285413 885868.1431258413 0.23171589142206758
3421 885867.8274346672 30.349705317168123 885867.5957271518 0.23170751532884265
3422 885867.3027197099 30.349845301606507 885867.0710206118 0.23169909818898016
3423 885866.8168546647 30.34998593657722 885866.5851639246 0.23169074010884863
3424 885866.3982812086 30.350125778097027 885866.1665988973 0.23168231132298736
3425 885866.0965151453 30.35026670432084 885865.8648411647 0.23167398062037062
3426 885865.9993807771 30.350406264104937 885865.7677152494 0.23166552771287072
3427 885866.2621090037 30.350547666969543 885866.0304517627 0.2316572410594307
3428 885867.1626158729 30.35068669626382 885866.9309671313 0.23164874168178143
3429 885869.1987893716 30.35082890944111 885868.9671488425 0.2316405290969978
3430 885873.2712076604 30.350966957343218 885873.0395757176 0.23163194275820462
3431 885881.013399465 30.351110587931856 885880.7817756061 0.2316238588985354
3432 885895.4115323668 30.351246827617057 885895.1799172553 0.2316151114117624
3433 885921.9448504822 30.351392991557525 885921.7132432254 0.23160725685295755
3434 885970.7339194925 30.351525889097335 885970.5023212817 0.23159821080778098
3435 886060.5402027908 30.351676656265216 886060.3086120184 0.23159077242699055
3436 886226.3304876898 30.351803332747224 886226.098906519 0.23158117075301296
3437 886533.3959161672 30.351962566304795 886533.1643416688 0.23157449830592602
3438 887103.9346624718 30.35207756090148 887103.703098615 0.2315638567090054
3439 888165.5848177266 30.352252456435927 888165.3532591221 0.23155860454707536
3440 890139.1271434246 30.352345348403095 890138.8955974106 0.23154601392499036
3441 893781.5811268683 30.352548903942804 893781.3495834941 0.23154337408755749
3442 900389.4882149529 30.35260000364923 900389.2566877563 0.23152719658278462
3443 911931.7151650696 30.35285410217223 911931.4836359441 0.23152912548997592
3444 930621.6593043956 30.352829966132823 930621.4277974479 0.23150694762133373
3445 956642.8133093269 30.353162474158953 956642.5817939357 0.23151539119544243
3446 982931.6873433222 30.353029358532066 982931.4558569227 0.23148639949651367
3447 991602.2867322998 30.353434580918506 991602.055234061 0.2314982388985322
3448 966409.874288238 30.35324146395167 966409.6428175654 0.23147067262732682
3449 919381.2783709153 30.353588644182693 919381.0468981309 0.23147278440280372
3450 888219.5135038905 30.353547308483304 888219.2820439386 0.23145995178958736
3451 894764.4542614945 30.353643407489173 894764.222814708 0.2314467864841288
3452 922293.7621205571 30.35389433977478 922293.5306753299 0.23144522733227726
3453 935783.8220004585 30.353764617075207 935783.5905733162 0.23142714224825098
3454 919219.1571657809 30.354101917890624 919218.9257405704 0.23142521049442588
3455 893046.850640361 30.35404534583954 893046.619229455 0.2314109059394475
3456 886914.2432349903 30.354176256992947 886914.0118320921 0.23140289815194598
3457 901884.6964746838 30.354379985952008 901884.4650786873 0.23139599651429976
3458 913798.8636644463 30.35431578823277 913798.6322830401 0.23138140624408834
3459 906632.9559590615 30.354597814033617 906632.7245803186 0.23137874301212716
3460 890847.843522711 30.354589076730324 890847.6121584496 0.23136426131739554
3461 886346.6681637407 30.354720805626762 886346.4368069279 0.23135681275270564
3462 895318.5229687161 30.354901548924214 895318.2916185131 0.23135020304969292
3463 902361.358173251 30.35489157088623 902361.1268372963 0.23133595475184957
3464 897440.0657189067 30.35513546061159 897439.834386566 0.23133234075269354
3465 888117.2150354683 30.355161253064974 888116.9837152275 0.23132024083661457
3466 886498.2309157294 30.355296232022237 886497.9996046225 0.23131110689320653
3467 892325.7705276588 30.355470409479498 892325.5392225367 0.23130512203418163
3468 895717.8957054499 30.355488958123885 895717.6644128717 0.23129257818353857
3469 891941.3834027565 30.35571578614117 891941.1521160721 0.23128668439816966
3470 886669.6361419837 30.355769789202782 886669.4048652367 0.23127674698702963
3471 886600.0200708393 30.355897609729382 886599.7888033261 0.2312675131878879
3472 890341.4100500478 30.35607901727823 890341.1787895749 0.2312604728983784
3473 891722.090300204 30.356116750318208 891721.859050369 0.23124983499094914
3474 888905.4991465008 30.35632448401624 888905.2679034648 0.23124303597168727
3475 886054.5895066648 30.35641008634665 886054.3582733858 0.23123327902362803
3476 886617.4281393451 30.35652842458399 886617.1969144512 0.2312248939921245
3477 888876.2319500085 30.356710517984755 888876.0007326438 0.2312173648259991
3478 889250.235346176 30.356772960817917 889250.0041391223 0.2312070536195352
3479 887355.6649677387 30.35695958295591 887355.4337671954 0.23120054324741082
3480 885882.2043211283 30.35706767961571 885881.9731302469 0.23119088146136685
3481 886484.48208725 30.357187464588744 886484.2509048803 0.23118236961286076
3482 887803.4163847918 30.35736140449841 887803.1852094615 0.23117533036712548
3483 887808.1005773613 30.35744561501405 887807.8694123019 0.23116505939722312
3484 886588.7809429725 30.357620656712207 886588.5497847451 0.2311582274387896
3485 885837.341040299 30.35773830790495 885837.1098908971 0.23114940201523587
3486 886318.9980768518 30.35786411559412 886318.7669363866 0.2311404652744862
3487 887064.3740976809 30.358032203117975 887064.1429642406 0.2311334402672439
3488 886969.2620803595 30.358128698823137 886969.0309564614 0.2311238980869257
3489 886229.3161148808 30.358298693817282 886229.0849985107 0.23111637014247488
3490 885832.1384396341 30.358422550389186 885831.9073316011 0.23110803301843122
3491 886149.573809105 30.358550776196154 886149.3427097526 0.23109935239588247
3492 886581.6355719947 30.358716495102456 886581.4044801836 0.23109181108199572
3493 886500.0854769959 30.358822009331387 886499.8543941005 0.23108289543521804
3494 886052.7185675284 30.358986093247605 886052.4874923024 0.23107522594312035
3495 885827.350603416 30.359116587135833 885827.1195366599 0.23106675609642843
3496 886021.8264822577 30.35924647222723 886021.5954237691 0.23105848863413775
3497 886274.8145798178 30.359408037337477 886274.5835290747 0.23105074316590082
3498 886228.5513535836 30.35952321461948 886228.3203116803 0.23104190322162468
3499 885967.2016477877 30.35968140403034 885966.9706133953 0.2310343923433331
3500 885824.804412225 30.359815490180676 885824.573386354 0.2310258709748048
3501 885929.018932815 30.359949465524323 885928.7879151873 0.2310176275842765
3502 886084.4310549004 30.360105321491105 886084.2000449111 0.23100998929810174
3503 886071.5437695091 30.360228069299374 886071.3127683318 0.23100117719806246
3504 885919.4552599156 30.360383393586343 885919.2242663336 0.23099358193265188
3505 885822.4830468659 30.360517813094777 885822.2520615928 0.2309852731044073
3506 885871.7126959948 30.360656063192696 885871.4817190384 0.2309769563701327
3507 885966.6491513008 30.360807951691918 885966.4181820283 0.23096927241436072
3508 885974.0988233606 30.360935008621826 885973.8678626476 0.23096071302136525
3509 885891.3002358644 30.36108918773501 885891.0692829577 0.2309529066977319
3510 885822.7204172487 30.361223834446466 885822.48947253 0.23094471867591992
3511 885837.2504272151 30.361364410749943 885837.0194906882 0.23093652685266156
3512 885894.4679002011 30.361514057589655 885894.2369715637 0.23092863740187014
3513 885912.2835649733 30.361644354796386 885912.0526446671 0.2309203062305906
3514 885870.7697128754 30.361796742861 885870.5388004273 0.2309124480816518
3515 885823.2693235294 30.361932531052584 885823.03841933 0.23090419936155315
3516 885819.9244572918 30.36207447165955 885819.6935611112 0.23089618061031353
3517 885850.9578239528 30.36222178740277 885850.7269357701 0.23088818266635494
3518 885870.1984130795 30.362355629537 885869.967533171 0.23087990855299356
3519 885854.2069064471 30.362505759842513 885853.9760343456 0.23087210144954767
3520 885823.7484723184 30.362642511378972 885823.5176085026 0.23086381576256138
3521 885812.1180541 30.3627860920908 885811.887198258 0.2308558419990186
3522 885825.6572619756 30.36293081545317 885825.4264141183 0.23084785735443134
3523 885841.6914014245 30.36306783650181 885841.4605618215 0.2308396030496521
3524 885839.3381226874 30.363216282285794 885839.1072909093 0.2308317781677732
3525 885822.2938618028 30.363353427872568 885822.0630382431 0.23082355963854057
3526 885809.7192969337 30.363498498011314 885809.48848137 0.2308155636597825
3527 885812.2237754471 30.363641279471935 885811.9929678721 0.23080757508359612
3528 885822.2940000475 30.36378049394626 885822.0632006385 0.23079940897865991
3529 885825.9681529322 30.36392773644635 885825.7373614315 0.2307915007455025
3530 885818.8552974211 30.36406541857101 885818.6245140623 0.23078335876633754
3531 885808.9472836698 30.364211119628834 885808.7165082891 0.2307753807004234
3532 885805.8068512449 30.364352867787225 885805.5760839097 0.23076733512200398
3533 885810.0941133234 30.364493693822237 885809.8633540488 0.23075927461987839
3534 885814.5969767327 30.364639618493648 885814.3662254217 0.2307513110132327
3535 885813.3914467694 30.3647784000722 885813.1607035741 0.23074319528692733
3536 885807.6968317843 30.364924004707017 885807.4660965208 0.2307352635441849
3537 885803.1129557291 30.36506518194152 885802.8822285531 0.23072717605860965
3538 885803.0521649908 30.365207477963445 885802.8214458198 0.230719170941109
3539 885805.7529288487 30.365351910859875 885805.5222176497 0.23071119896226358
3540 885807.0397407527 30.365492026316062 885806.8090376562 0.23070309649184137
3541 885804.9768436024 30.36563726798253 885804.7461484222 0.23069518009516524
3542 885801.39949002 30.365778082557252 885801.1688029185 0.23068710150125651
3543 885799.3301926636 30.36592158940356 885799.099513551 0.23067911261082702
3544 885799.7173798862 30.36606475684374 885799.48670875 0.2306711361833849
3545 885800.9346888666 30.366206058111906 885800.7040257925 0.23066307405597689
3546 885800.9048330769 30.36635083526639 885800.6741779412 0.23065513566438406
3547 885799.1792026842 30.36649164697271 885798.9485555951 0.23064708907939982
3548 885797.030410662 30.366635825674393 885796.7997715453 0.23063911656857417
3549 885795.9099299338 30.366778206566696 885795.679298814 0.23063111975136277
3550 885796.029477709 30.366920478530904 885795.798854596 0.23062311304485988
3551 885796.3898716185 30.367064622740514 885796.1592564693 0.23061514914940387
3552 885795.9688489621 30.367205888168158 885795.7382418348 0.23060712730147281
3553 885794.6919323431 30.367350172980135 885794.4613331651 0.23059917797104088
3554 885793.3005481167 30.367492194555666 885793.0699569528 0.23059116387402925
3555 885792.4961635651 30.36763526172297 885792.2655803671 0.23058319801047825
3556 885792.3156507062 30.36777866242494 885792.0850754812 0.230575225005237
3557 885792.2329559902 30.367920668660446 885792.002388769 0.23056722134952007
3558 885791.7383373742 30.3680647015373 885791.5077780889 0.23055928522755892
3559 885790.7938379708 30.36820668481986 885790.5632866949 0.23055127591430224
3560 885789.7781009785 30.36835031222352 885789.5475576499 0.2305433285435965
3561 885789.0633416389 30.368493091555333 885788.8328062816 0.23053535731232394
3562 885788.6840150862 30.368635845339146 885788.453487709 0.23052737713419283
3563 885788.3788172024 30.368779480653544 885788.148297765 0.23051943747505788
3564 885787.8794324513 30.36892169656446 885787.6489209998 0.23051145144958543
3565 885787.1385866445 30.36906554000853 885786.9080831335 0.23050351103802755
3566 885786.3250444228 30.369208017268598 885786.0945488794 0.2304955433664806
3567 885785.6396045339 30.369351323773824 885785.4091169423 0.23048759155346482
3568 885785.1386182919 30.369494555145682 885784.9081386498 0.23047964216437525
3569 885784.7131785973 30.369637207919173 885784.482706914 0.23047168334822438
3570 885784.2142164954 30.369780930497996 885783.9837527474 0.23046374795780372
3571 885783.5854533131 30.369923461142253 885783.3549975266 0.23045578645752396
3572 885782.8888772494 30.37006705528532 885782.6584293917 0.23044785778583377
3573 885782.2292480122 30.370209993893884 885781.9988081064 0.23043990575339218
3574 885781.662166166 30.370353138807427 885781.4317341971 0.23043196892835485
3575 885781.1600257215 30.370496561584627 885780.9296016832 0.23042403834089825
3576 885780.6494485443 30.37063939195498 885780.419032454 0.23041609022492168
3577 885780.078306074 30.37078302440062 885779.847897901 0.23040817310287984
3578 885779.4533010134 30.370925877596658 885779.2229007836 0.23040022982478595
3579 885778.8222936278 30.37106938534992 885778.5919013191 0.23039230865153584
3580 885778.2282845305 30.371212539473753 885777.9979001482 0.2303843822851167
3581 885777.6778885918 30.371355744663592 885777.4475121378 0.23037645395577028
3582 885777.1443070271 30.37149924680711 885776.9139384874 0.2303685397059346
3583 885776.593820437 30.371642243641364 885776.3634598241 0.23036061279980885
3584 885776.011874165 30.371785880824252 885775.7815214623 0.23035270272997763
3585 885775.4104032252 30.371928948505012 885775.1800584429 0.2303447822960038
3586 885774.8137335838 30.372072448348433 885774.5833967099 0.23033687393335486
3587 885774.2379887622 30.37221578531286 885774.0076598006 0.23032896166155659
3588 885773.6810604394 30.372359065604385 885773.4507393866 0.23032105288668459
3589 885773.1282114536 30.37250263437329 885772.8978983025 0.2303131510200461
3590 885772.5650613847 30.3726458236266 885772.3347561435 0.23030524114905293
3591 885771.9872596615 30.372789451442177 885771.7569623142 0.23029734727126935
3592 885771.4015637166 30.372932721827848 885771.1712742746 0.23028944198509504
3593 885770.8190222892 30.37307626932418 885770.5887407403 0.2302815488781611
3594 885770.2464921246 30.37321971265102 885770.0162184704 0.23027365423868004
3595 885769.6826831964 30.37336313993696 885769.4524174371 0.2302657593014122
3596 885769.1208169954 30.373506747113804 885768.8905591215 0.23025787383091545
3597 885768.5543733644 30.373650108433242 885768.3241233829 0.23024998148068537
3598 885767.9811600446 30.37379378930459 885767.7509179445 0.23024210005123072
3599 885767.4038143681 30.37393719697011 885767.1735801538 0.23023421420070783
3600 885766.8271551576 30.374080838898532 885766.5969288226 0.23022633498622103
3601 885766.2547139314 30.374224383032566 885766.0244954756 0.23021845583299153
3602 885765.6866674337 30.374367938088643 885765.4564568545 0.23021057926012448
3603 885765.1204158976 30.374511617126757 885764.8902131909 0.23020270661507147
3604 885764.5528426433 30.374655131299015 885764.3226478108 0.23019483258611495
3605 885763.9823108646 30.37479887185328 885763.7521238984 0.2301869663003309
3606 885763.4093075678 30.37494242610245 885763.1791284719 0.2301790959107541
3607 885762.8356807939 30.375086157826797 885762.6055095601 0.23017123379180107
3608 885762.2633338021 30.375229802436532 885762.0331704323 0.23016336982293567
3609 885761.6930589427 30.375373498566088 885761.4629034331 0.23015550953564287
3610 885761.124288073 30.375517239740677 885760.89414042 0.2301476530000679
3611 885760.5557181395 30.375660911818915 885760.3255783443 0.23013979521127462
3612 885759.9862172727 30.375804724207896 885759.7560853285 0.23013194420932379
3613 885759.415426936 30.37594840919651 885759.1853028447 0.2301240912133137
3614 885758.8437523254 30.376092249017223 885758.6136360815 0.23011624394922583
3615 885758.2720119216 30.376235991967533 885758.041903525 0.23010839665103597
3616 885757.7009060475 30.376379821352362 885757.4708054945 0.23010055303594693
3617 885757.1306644249 30.376523646391483 885756.9005717137 0.23009271119111818
3618 885756.5610082934 30.376667459756234 885756.330923422 0.23008487140095663
3619 885755.9914151351 30.376811355128428 885755.7613381001 0.2300770350833331
3620 885755.4214512736 30.376955177488767 885755.1913820746 0.2300691990062547
3621 885754.8509534529 30.377099112739085 885754.6208920848 0.23006136806577349
3622 885754.2800597965 30.37724297395486 885754.0500062602 0.2300535363642539
3623 885753.7090689336 30.377386925089844 885753.4790232239 0.23004570972457886
3624 885753.1382785868 30.377530842279967 885752.9082407032 0.23003788358552835
3625 885752.5678232372 30.37767479952517 885752.3377931768 0.23003006040710483
3626 885751.9976485396 30.377818776742426 885751.7676262995 0.23002224007180777
3627 885751.4275829418 30.377962741873468 885751.1975685211 0.2300144207530178
3628 885750.8574392799 30.378106772302193 885750.6274326744 0.23000660546634033
3629 885750.2871063205 30.378250757627224 885750.0571075297 0.2299987908007642
3630 885749.7165711826 30.378394825245316 885749.4865802026 0.2299909800308968
3631 885749.1459163418 30.378538848890425 885748.9159331715 0.22998317025062442
3632 885748.5752556117 30.37868293723982 885748.3452802477 0.22997536397970264
3633 885748.0046821698 30.37882701178766 885747.7747146107 0.22996755911001765
3634 885747.434227013 30.37897111463565 885747.2042672558 0.2299597572056995
3635 885746.8638663851 30.379115240552057 885746.6339144276 0.22995195750780562
3636 885746.2935422818 30.379259362597217 885746.0635981221 0.22994415974087629
3637 885745.7231900573 30.37940353271969 885745.493253692 0.2299363652818272
3638 885745.1527688683 30.379547682433667 885744.9228402964 0.2299285718670289
3639 885744.5822675743 30.37969188880269 885744.352346792 0.22992078222092038
3640 885744.0117101517 30.379836073909118 885743.781797158 0.22991299368070084
3641 885743.4411300739 30.37998030972456 885743.2112248654 0.22990520843466722
3642 885742.8705614507 30.38012453666832 885742.6406640257 0.22989742498725732
3643 885742.3000233644 30.38026879696177 885742.0701337202 0.22988964415764618
3644 885741.7295191081 30.380413069196116 885741.4996372424 0.22988186566743776
3645 885741.1590368086 30.380557353347026 885740.9291627192 0.22987408941861653
3646 885740.5885563379 30.38070166915494 885740.358690022 0.22986631580871322
3647 885740.0180598246 30.380845981456364 885739.7882012804 0.22985854414592866
3648 885739.447535117 30.380990335600863 885739.2176843416 0.22985077545791882
3649 885738.8769808289 30.3811346817944 885738.6471378205 0.22984300839991964
3650 885738.3064001141 30.38127906958713 885738.0765648696 0.22983524453304713
3651 885737.7358034787 30.381423453549864 885737.5059759965 0.2298274822847917
3652 885737.1651996663 30.381567872548146 885736.9353799432 0.22981972301923853
3653 885736.5945968953 30.38171229623702 885736.3647849296 0.22981196576566476
3654 885736.0239976777 30.38185674535011 885735.7941934667 0.22980421103687143
3655 885735.453401138 30.382001209725 885735.2236046792 0.22979645874397764
3656 885734.8828039316 30.382145688913667 885734.653015223 0.22978870867272821
3657 885734.3122009187 30.38229019354444 885734.0824199575 0.22978096122424457
3658 885733.7415879177 30.382434704466313 885733.5118147017 0.22977321589891683
3659 885733.1709611707 30.38257924726063 885732.9411956974 0.22976547327911884
3660 885732.6003200663 30.382723792742063 885732.3705623336 0.22975773269081956
3661 885732.0296643511 30.382868371252567 885731.7999143562 0.22974999492050907
3662 885731.4589962999 30.38301295362735 885731.2292540408 0.2297422590989554
3663 885730.888317062 30.383157566467993 885730.6585825359 0.22973452611523767
3664 885730.3176293405 30.38330218685782 885730.0879025452 0.22972679516544411
3665 885729.7469340563 30.38344683362654 885729.5172149894 0.22971906688410923
3666 885729.1762322986 30.383591492560537 885728.9465209577 0.22971134086406023
3667 885728.6055238935 30.383736173126405 885728.3758202762 0.22970361729441438
3668 885728.0348083792 30.383880870961583 885727.8051124831 0.2296958961651391
3669 885727.4640851021 30.38402558548898 885727.2343969247 0.22968817737559025
3670 885726.8933530187 30.384170322068986 885726.6636725576 0.22968046109501372
3671 885726.3226114778 30.384315071378737 885726.0929387307 0.2296727471111821
3672 885725.7518596019 30.384459845936643 885725.5221945662 0.22966503569464622
3673 885725.1810973353 30.38460463121284 885724.9514400088 0.2296573265031736
3674 885724.6103241266 30.384749442962754 885724.3806745065 0.2296496199672184
3675 885724.0395404084 30.384894265099383 885723.8098984929 0.22964191558805075
3676 885723.4687458035 30.38503911369592 885723.2391115895 0.22963421390215533
3677 885722.8979409784 30.385183973176716 885722.668314464 0.22962651438973497
3678 885722.3271257022 30.385328858520854 885722.0975068846 0.22961881751899244
3679 885721.756300475 30.385473755768658 885721.5266893521 0.22961112290066926
3680 885721.1854651025 30.385618677710415 885720.9558616717 0.22960343085440113
3681 885720.6146198808 30.385763613189045 885720.3850241397 0.22959574111696696
3682 885720.0437646039 30.385908571645192 885719.81417655 0.22958805392412573
3683 885719.47289942 30.38605354561503 885719.2433190509 0.2295803690606172
3684 885718.9020240674 30.386198540790286 885718.6724513806 0.22957268672537517
3685 885718.3311385943 30.386343553232685 885718.1015735875 0.22956500675646688
3686 885717.7602427978 30.38648858550736 885717.5306854685 0.2295573292670217
3687 885717.1893366188 30.386633636369993 885716.9597869646 0.22954965421019896
3688 885716.6184199566 30.3867787060335 885716.388877975 0.22954198157395708
3689 885716.0474926537 30.386923795406666 885715.8179583423 0.22953431142176908
3690 885715.4765547066 30.387068902629924 885715.2470280629 0.2295266436644064
3691 885714.9056059411 30.38721403064325 885714.6760869627 0.22951897840555613
3692 885714.334646376 30.387359175640068 885714.1051350604 0.22951131554161558
3693 885713.763675843 30.387504342334633 885713.5341721878 0.22950365518419624
3694 885713.1926943886 30.387649525393925 885712.9631983914 0.22949599720998082
3695 885712.621701826 30.387794730795 885712.3922134843 0.22948834177103108
3696 885712.050698265 30.38793995214462 885711.8212175763 0.2294806886856851
3697 885711.47968346 30.388085196393007 885711.2502104217 0.22947303817044362
3698 885710.9086575839 30.388230456130614 885710.6791921939 0.2294653899867846
3699 885710.3376203675 30.38837573946552 885710.1081626231 0.2294577443916945
3700 885709.7665720213 30.388521037642683 885709.5371219201 0.22945010112225503
3701 885709.1955122768 30.38866636029784 885708.9660698164 0.2294424604523768
3702 885708.6244413835 30.38881169699263 885708.3950065614 0.22943482209678592
3703 885708.0533590686 30.38895705918785 885707.8239318822 0.22942718636855233
3704 885707.4822656927 30.389102434449303 885707.2528461397 0.2294195529206926
3705 885706.9111609665 30.389247836483563 885706.6817490443 0.22941192214930464
3706 885706.3400454292 30.389393250240197 885706.1106411356 0.22940429360891962
3707 885705.7689188223 30.389538692550307 885705.5395221545 0.2293966678030417
3708 885705.1977819738 30.389684144595048 885704.9683929295 0.2293890441727348
3709 885704.6266347795 30.389829627739655 885704.3972533562 0.22938142334396489
3710 885704.0554785754 30.38997511774726 885703.8261047708 0.22937380461759688
3711 885703.4843136636 30.390120642418676 885703.2549474748 0.2293661887895525
3712 885702.9131423929 30.390266169883468 885702.6837838179 0.22935857494851017
3713 885702.3419660374 30.39041173702437 885702.1126150732 0.2293509641552556
3714 885701.7707890435 30.390557301099687 885701.5414456883 0.22934335517272994
3715 885701.1996150262 30.39070291209162 885700.9702792768 0.2293357494556357
3716 885700.6284529271 30.39084851138478 885700.3991247818 0.22932814529529436
3717 885700.0573120209 30.390994168272552 885699.8279914762 0.2293205447104445
3718 885699.486211293 30.391139800582852 885699.2568983478 0.22931294531340826
3719 885698.9151737678 30.39128550640627 885698.6858684178 0.22930534994835955
3720 885698.3442417867 30.391431168284182 885698.1149440316 0.22929775521477028
3721 885697.7734721916 30.391576927668197 885697.5441820264 0.22929016520761908
3722 885697.2029635574 30.39172261363529 885696.9736809825 0.22928257497615562
3723 885696.6328575185 30.39186843380253 885696.403582528 0.22927499054003078
3724 885696.0633923035 30.392014135052353 885695.834124899 0.22926740455549927
3725 885695.4949266623 30.39216002748238 885695.2656668363 0.2292598260232749
3726 885694.9280559456 30.392305729752565 885694.6988037017 0.22925224387523507
3727 885694.3637075191 30.392451712928203 885694.1344628474 0.22924467178173388
3728 885693.8034156597 30.392597392927346 885693.5741785669 0.22923709279676174
3729 885693.2496319896 30.392743497003814 885693.0204024616 0.2292295280180514
3730 885692.7064258407 30.39288911628033 885692.4772038896 0.2292219510797584
3731 885692.180432978 30.393035391139584 885691.9512185829 0.22921439506662686
3732 885691.6827453516 30.3931808854602 885691.4535385333 0.22920681830961526
3733 885691.2317618843 30.393327414704878 885691.0025626108 0.22919927349079453
3734 885690.8585215885 30.393472675513628 885690.6293298948 0.22919169376492796
3735 885690.6152919786 30.39361960099162 885690.3861078143 0.22918416425821125
3736 885690.5911735841 30.3937644427046 885690.361997008 0.22917657617838164
3737 885690.9382871389 30.393912007952515 885690.7091180698 0.22916906905434933
3738 885691.9188442298 30.394056109592135 885691.6896827664 0.2291614633036423
3739 885693.9863455084 30.394204737605286 885693.7571915175 0.2291539908463962
3740 885697.9314386703 30.394347537452735 885697.7022923192 0.22914635111767737
3741 885705.1385237825 30.394497971218357 885704.9093848476 0.22913893490630657
3742 885718.0489257991 30.394638474528247 885717.8197945667 0.22913123232561988
3743 885740.9879286971 30.394792033053548 885740.7588047865 0.2291239106675118
3744 885781.6687562728 30.39492845703698 885781.4396401793 0.22911609351156192
3745 885853.9078770936 30.395087504557893 885853.6787681585 0.22910893505005675
3746 885982.601404177 30.39521661527806 885982.3723032674 0.22910090961396556
3747 886212.7612367221 30.395385421276465 886212.532142684 0.22909403815306628
3748 886626.1464238347 30.395501282284876 886625.9173382017 0.22908563304844606
3749 887371.2045900425 30.395687567119783 887370.975510771 0.22907927146248808
3750 888717.8280363728 30.395779165668415 888717.5989662007 0.22907017208631444
3751 891151.803032191 30.395996675471714 891151.5739674802 0.22906471082716803
3752 895533.8908080531 30.396043470517235 895533.6617537024 0.22905435066930901
3753 903329.9426110722 30.39631612936784 903329.713560646 0.22905042610894766
3754 916833.9967734229 30.396281396553317 916833.7677355172 0.2290379057240301
3755 939027.7015325302 30.396646732478395 939027.4724962735 0.22903625673402886
3756 971933.8691811372 30.39647563575027 971933.6401603027 0.22902083442160942
3757 1011946.5309089088 30.396970104351382 1011946.3018880803 0.22902082848919406
3758 1042901.2942488024 30.39663135525875 1042901.0652440417 0.22900476060947722
3759 1039091.4174996449 30.39720778426987 1039091.188499138 0.2290005069714623
3760 990121.092114005 30.39683148772644 990120.8631221435 0.2289918614221127
3761 925231.3006670098 30.397260067281042 925231.0716904292 0.22897658054700512
3762 890094.389014239 30.397157528138067 890094.1600381138 0.22897612511943302
3763 901787.4994411066 30.3972095015965 901787.2704813222 0.2289597843977249
3764 937262.541723011 30.397509941310048 937262.3127706293 0.22895238170018606
3765 957085.4911825894 30.39725903919898 957085.2622340084 0.22894858108967697
3766 940023.4126679008 30.397688175822005 940023.1837384411 0.2289294596531362
3767 903797.5530479056 30.39750393767992 903797.3241175564 0.22893034914072521
3768 885889.7434294394 30.397684231088558 885889.5145137181 0.22891572134443194
3769 899567.3857632728 30.39785069132612 899567.1568578314 0.228905441366497
3770 921397.635400339 30.397723242334543 921397.4064966588 0.22890368025483684
3771 922906.7684868112 30.398082320564132 922906.5396010983 0.22888571287106138
3772 903680.6471020835 30.39794099449385 903680.4182185029 0.2288835806521715
3773 887405.9479194699 30.39814758370264 887405.7190463704 0.22887309958240987
3774 889873.0958550998 30.398264974807542 889872.8669940803 0.22886101955888272
3775 902551.2018992149 30.398224620564182 902550.9730407421 0.22885847283031635
3776 907609.8971859609 30.398517799952394 907609.6683414953 0.22884446559190522
3777 899538.1412120187 30.398438994750663 899537.9123735237 0.22883849493321512
3778 888681.2872288936 30.398645082119703 888681.0583980927 0.22883080087922564
3779 886744.9107939973 30.39874340216738 886744.6819744578 0.22881953958460216
3780 893364.6096087322 30.39876803983726 893364.3807944665 0.2288142657041418
3781 898482.0461278716 30.399011581386407 898481.817323596 0.22880427557131916
3782 895433.7423081718 30.398986492699123 895433.5135119406 0.22879623118235526
3783 888373.6208081646 30.399190532372565 888373.3920194084 0.2287887561572389
3784 885746.684301898 30.399279784935867 885746.4555219206 0.22877997739001535
3785 889296.953119563 30.39935205896486 889296.7243475305 0.22877203249259687
3786 893044.8424658574 30.399562169852352 893044.6137015711 0.22876428624279146
3787 891967.1248054547 30.399576307898375 891966.8960491017 0.22875635306303774
3788 887863.6698629453 30.39977946973013 887863.4411153093 0.2287476360311218
3789 885768.7665410996 30.39986525721478 885768.5377999455 0.2287411541662101
3790 887297.0973524719 30.399969886759404 887296.86862047 0.22873200182525336
3791 889591.4589082706 30.4001587634083 889591.2301836738 0.22872459679395063
3792 889619.8494283811 30.400201675126244 889619.6207105236 0.22871785745730389
3793 887564.1843816139 30.400402593270385 887563.9556735905 0.22870802330705195
3794 885894.0561024029 30.400490105619536 885893.8273998598 0.2287025430619752
3795 886197.0965480955 30.400615633258916 886196.8678544657 0.22869362978322264
3796 887603.1877055531 30.400790093281316 887602.9590199265 0.22868562666911466
3797 888160.3892058424 30.40085622255989 888160.1605259799 0.22867986242531183
3798 887203.7660147146 30.401051482831026 887203.5373448795 0.22866983517867845
3799 885936.1334613824 30.401144255212966 885935.9047972334 0.2286641489074507
3800 885749.5577916745 30.401283169106737 885749.3291355803 0.22865609414596794
3801 886556.2221319617 30.40144575322542 886555.9934843768 0.2286475848929518
3802 887139.6857031278 30.40153236873354 887139.4570611152 0.2286420125193426
3803 886783.6478841101 30.401718970831308 886783.4192514942 0.22863261593302742
3804 885998.5988439844 30.401818745527297 885998.370217761 0.2286262233681941
3805 885672.7875138344 30.401966876636067 885672.5588949546 0.22861887981263765
3806 885994.4897732745 30.402118722481237 885994.2611628739 0.22861040054105589
3807 886417.1019401415 30.402223973806002 886416.8733357707 0.22860437089428248
3808 886420.3424280738 30.402400601455273 886420.1138321799 0.22859589382160875
3809 886042.3465319978 30.402507760042255 886042.1179431095 0.22858888828435767
3810 885709.5860552625 30.402662379653282 885709.3574734695 0.22858179304775894
3811 885722.6442330759 30.40280472370942 885722.4156593063 0.22857376951429653
3812 885974.3168081131 30.402926068736345 885974.088241064 0.22856704915707762
3813 886127.7656468644 30.4030926463305 886127.5370875275 0.2285593369207218
3814 886005.3116534256 30.40320690553949 886005.0831013768 0.22855204883846525
3815 885756.2141551547 30.403365406961157 885755.9856103149 0.2285448398020703
3816 885646.3704196194 30.403500367830166 885646.1418822238 0.22853739564666992
3817 885748.1072130686 30.403634599183416 885747.8786829638 0.228530104813027
3818 885893.9972854126 30.4037920065863 885893.7687625715 0.22852284106678936
3819 885904.1676170514 30.403913263083254 885903.9391015052 0.22851554623200793
3820 885781.1968299618 30.404072933098014 885780.96832186 0.22850810187720666
3821 885665.8397364034 30.404203436867974 885665.6112352978 0.22850110563142945
3822 885659.491280778 30.404347003000282 885659.2627872775 0.228493500463806
3823 885733.3071284523 30.404496555037202 885733.0786420463 0.22848640599310285
3824 885789.0958568606 30.404624752990546 885788.8673776494 0.22847921118951892
3825 885768.5781079038 30.40478287311632 885768.3496363079 0.2284715959475588
3826 885697.9446740579 30.404911998177422 885697.7162092427 0.22846481515965059
3827 885646.4467656198 30.405061323992484 885646.2183084876 0.2284571322081275
3828 885654.1911682019 30.4052046545687 885653.9627181492 0.228450052671653
3829 885698.2267785275 30.40533954379619 885697.998335587 0.2284429405492599
3830 885723.7705258946 30.405494008701183 885723.5420905966 0.22843529793747305
3831 885703.318786076 30.405624556558923 885703.0903575468 0.2284285292737963
3832 885660.3234313892 30.40577641679604 885660.0950104691 0.2284209201011397
3833 885636.9609497824 30.40591553232744 885636.7325359776 0.2284138047538997
3834 885648.1974225574 30.4060563273078 885647.9690158492 0.22840670827959117
3835 885672.5903684217 30.406206027925816 885672.3619692628 0.2283991589350341
3836 885681.3485643227 30.406339995839723 885681.1201720472 0.2283922754904874
3837 885667.205660795 30.406491639182693 885666.9772759927 0.2283848022916591
3838 885645.4421879823 30.406628730200737 885645.2138103339 0.2283776483465621
3839 885634.5401383257 30.40677390676119 885634.3117678124 0.22837051331096406
3840 885639.6486205937 30.40691889789238 885639.4202574788 0.22836311490639322
3841 885651.404476326 30.407057209879184 885651.1761202523 0.2283560735736944
3842 885656.6286401745 30.40720665933246 885656.4002914303 0.22834874421941345
3843 885650.0695038547 30.407343887260488 885649.8411622926 0.2283415621440068
3844 885637.8019619109 30.407491422996753 885637.5736275344 0.22833437645402888
3845 885630.2695071144 30.407632871481777 885630.0411799891 0.22832712533601
3846 885632.1071924783 30.407775319401598 885631.8788725341 0.22831994413523304
3847 885638.7021894987 30.40792161364359 885638.4738767626 0.22831273615223302
3848 885642.0420025747 30.408060660566132 885641.8136970445 0.22830553011167498
3849 885638.7243280844 30.408208432587575 885638.4960297713 0.2282983131160461
3850 885631.9987269545 30.40834816458911 885631.7704357918 0.228291162661817
3851 885627.3086786033 30.40849352808972 885627.0803947119 0.22828389137269053
3852 885627.1288337981 30.408636800526967 885626.900557031 0.22827676701463637
3853 885629.764217205 30.408778463910988 885629.5359476659 0.22826953906765324
3854 885631.7745209009 30.408924832143242 885631.546258578 0.22826232292023407
3855 885630.9779690884 30.40906475370154 885630.7497138733 0.22825521515463856
3856 885627.7785193851 30.40921127838476 885627.5502714704 0.22824791468127845
3857 885624.3983603215 30.409352622090296 885624.1701194894 0.22824083210656984
3858 885622.8998304908 30.409496668297628 885622.6715968989 0.22823359184312314
3859 885623.5484897842 30.409640946587267 885623.3202633838 0.2282264004554785
3860 885624.8204946024 30.409782397363422 885624.5922753135 0.228219288998599
3861 885624.9410086183 30.409928410957093 885624.7127966082 0.22821201010812175
3862 885623.4259914065 30.41006935947941 885623.1977864775 0.2282049289928866
3863 885621.236244968 30.410214700018656 885621.0080472737 0.2281976942646046
3864 885619.6658401861 30.41035725292897 885619.4376496552 0.22819053089104074
3865 885619.2326138247 30.410500574293433 885619.0044304302 0.2281833944155796
3866 885619.493694159 30.41064510202234 885619.2655179938 0.228176165089547
3867 885619.6332449376 30.41078696277886 885619.4050758801 0.228169057546054
3868 885619.1222929237 30.41093223802448 885618.8941310738 0.2281618499372678
3869 885617.990530362 30.411074162506488 885617.7623756606 0.22815470141929098
3870 885616.6881486523 30.411218734224615 885616.4600011067 0.2281475456467995
3871 885615.718781484 30.411361812829256 885615.4906411164 0.22814036763166534
3872 885615.2834120294 30.411505106646118 885615.0552788032 0.22813322621376764
3873 885615.1687989266 30.411649373504087 885614.9406728676 0.22812605904780464
3874 885614.9592425973 30.411791810333188 885614.7311236898 0.22811890753301292
3875 885614.384855387 30.41193653163908 885614.1567436346 0.2281117523841474
3876 885613.5014741346 30.41207898508711 885613.2733695278 0.2281046068791644
3877 885612.5791422649 30.41222330726652 885612.3510448209 0.2280974440576746
3878 885611.8529481004 30.4123664753763 885611.6248577865 0.22809031399019092
3879 885611.3693924249 30.412509954946817 885611.1413092735 0.22808315141517427
3880 885611.0105309562 30.412653977544494 885610.7824549417 0.22807601450696877
3881 885610.6140317683 30.412796783326524 885610.3859628898 0.22806887848467436
3882 885610.0778902725 30.412941232402627 885609.8498285551 0.22806171739947617
3883 885609.4029502021 30.413083962024395 885609.1748955946 0.22805460746170353
3884 885608.6751496725 30.413228189414507 885608.4471022309 0.2280474417094904
3885 885608.0031085217 30.413371417429772 885607.7750681954 0.22804032624457077
3886 885607.4460613854 30.413515026688557 885607.2180281976 0.22803318774905526
3887 885606.9792236917 30.413658908310605 885606.7511976457 0.2280260460466829
3888 885606.5228605521 30.413801995141885 885606.2948416146 0.22801893746297663
3889 885606.0071450841 30.41394622643636 885605.7791332995 0.22801178458697482
3890 885605.4167481053 30.414089222491842 885605.1887434255 0.2280046797850499
3891 885604.7867823455 30.414233342917758 885604.5587848024 0.2279975430661432
3892 885604.1664894598 30.414376648740387 885603.9384990371 0.22799042272152403
3893 885603.5871623289 30.4145203851361 885603.3591790204 0.22798330853080387
3894 885603.0514881813 30.414664119357134 885602.8235120022 0.2279761790955749
3895 885602.539961622 30.41480750454068 885602.311992549 0.22796907302214525
3896 885602.0245435357 30.41495151653569 885601.7965815854 0.2279619502648523
3897 885601.4833886231 30.415094774362736 885601.255433782 0.22795484111934822
3898 885600.9121013273 30.415238815348367 885600.6841535985 0.22794772878117758
3899 885600.3246282478 30.415382180135506 885600.0966876281 0.22794061965929294
3900 885599.7425137829 30.415526059296297 885599.5145802718 0.22793351111296817
3901 885599.1802860084 30.415669663045993 885598.9523596003 0.22792640802688824
3902 885598.6380914313 30.415813314750014 885598.4101721303 0.22791930102221003
3903 885598.1052879542 30.41595715927202 885597.8773757527 0.22791220158623657
3904 885597.5695121014 30.41610064094061 885597.3416069996 0.227905101779874
3905 885597.0233768792 30.41624462242346 885596.7954788791 0.22789800003838454
3906 885596.4660635338 30.416388071165766 885596.238172623 0.22789091079247734
3907 885595.9017463996 30.416532039760085 885595.6738625917 0.22788380787645934
3908 885595.3369155691 30.416675599467187 885595.1090388454 0.22787672372913154
3909 885594.7775857345 30.416819438561905 885594.5497161067 0.22786962771282376
3910 885594.2264490334 30.416963184483105 885593.9985864926 0.22786254080409313
3911 885593.681780222 30.417106869983485 885593.4539247652 0.22785545678349048
3912 885593.138866831 30.417250776486167 885592.9110184646 0.2278483663440344
3913 885592.5930870014 30.417394376396196 885592.3652457105 0.2278412908284955
3914 885592.0424189463 30.41753834924544 885591.8145847431 0.22783420321158956
3915 885591.4876457254 30.417681967849816 885591.2598185962 0.22782712922889947
3916 885590.9311092456 30.417825911055296 885590.7032891957 0.22782004993129218
3917 885590.3751509628 30.417969625051562 885590.1473379879 0.22781297488839003
3918 885589.8213480591 30.418113490120007 885589.5935421557 0.22780590342987297
3919 885589.2702688365 30.418257320344612 885589.0424700064 0.22779883014850683
3920 885588.7214302034 30.418401112527015 885588.4936384405 0.2277917628655614
3921 885588.1735345157 30.418545035347485 885587.9457498211 0.22778469447895222
3922 885587.6250345052 30.418688791377363 885587.3972568753 0.22777762980703595
3923 885587.0749033657 30.418832764528943 885586.8471327996 0.22777056615554514
3924 885586.523044562 30.418976528840073 885586.2952810564 0.22776350554678904
3925 885585.9701283434 30.419120510443324 885585.7423718986 0.2277564448465438
3926 885585.4170460801 30.419264321382837 885585.1892966906 0.22774938953239773
3927 885584.86448218 30.419408280036205 885584.6367398482 0.2277423317507604
3928 885584.3127445228 30.419552161829174 885584.0850092423 0.22773528053704753
3929 885583.7618553854 30.419696083706253 885583.5341271576 0.2277282277246767
3930 885583.2116023276 30.419840040336783 885582.9838811492 0.22772117848682574
3931 885582.6616138984 30.419983933131913 885582.4338997662 0.2277141321621529
3932 885582.1114645965 30.420127947930716 885581.883757512 0.22770708454835575
3933 885581.5608265799 30.420271836528066 885581.3331265361 0.22770004386175652
3934 885581.0096246024 30.420415881243283 885580.7819316027 0.22769299968944673
3935 885580.4579918396 30.420559795008913 885580.2303058772 0.22768596248104372
3936 885579.9061818861 30.420703844053 885579.6785029625 0.22767892368659504
3937 885579.354406679 30.420847803628604 885579.1267347903 0.22767188878124026
3938 885578.8027992592 30.420991844103412 885578.5751344035 0.22766485562367159
3939 885578.2514161541 30.421135856005392 885578.0237583305 0.22765782363115541
3940 885577.7002580713 30.421279888326026 885577.4726072763 0.22765079501496635
3941 885577.1492798913 30.42142394827937 885576.9216361241 0.2276437671351816
3942 885576.5983843609 30.421567980425948 885576.3707476187 0.2276367421914375
3943 885576.0474572419 30.42171207975069 885575.8198275231 0.22762971879589783
3944 885575.4964072446 30.421856121628 885575.2687845469 0.22762269771833452
3945 885574.9451998089 30.42200025124612 885574.7175841307 0.22761567827514964
3946 885574.393849699 30.422144312390177 885574.1662410372 0.2276086617187263
3947 885573.842398537 30.42228846381014 885573.6147968912 0.2276016457781576
3948 885573.2908826764 30.422432553000927 885573.0632880426 0.22759463386012402
3949 885572.7393390788 30.422576718814287 885572.511751457 0.22758762173550673
3950 885572.1877938822 30.422720843097526 885571.9602132684 0.22758061385777406
3951 885571.6362771606 30.422865018518095 885571.4087035543 0.2275736062952334
3952 885571.0848012528 30.423009181442 885570.857234651 0.22756660182751332
3953 885570.5333641854 30.423153365827766 885570.3058045862 0.22755959921927066
3954 885569.9819483762 30.423297566642596 885569.754395778 0.22755259813951692
3955 885569.4305303805 30.423441763259717 885569.2029847802 0.22754560020997
3956 885568.8790955754 30.42358599818776 885568.6515569724 0.2275386030328197
3957 885568.3276318564 30.423730212123555 885568.1001002472 0.22753160923476176
3958 885567.776135268 30.42387447679912 885567.5486106516 0.22752461644014943
3959 885567.2245986315 30.424018712645005 885566.997081005 0.22751762651783314
3960 885566.6730191308 30.424163003894368 885566.4455084926 0.2275106381532504
3961 885566.1213959318 30.424307264745757 885565.8938922795 0.2275036522827924
3962 885565.5697344663 30.424451580810288 885565.3422377981 0.22749666808514163
3963 885565.0180406863 30.4245958686702 885564.7905509997 0.2274896865592651
3964 885564.4663214723 30.424740208484003 885564.238838766 0.22748270634812418
3965 885563.9145781453 30.424884525008814 885563.6871024161 0.22747572922730433
3966 885563.3628137903 30.425028887674745 885563.1353450372 0.22746875311630146
3967 885562.8110275762 30.42517323434731 885562.583565796 0.22746178019827337
3968 885562.259223031 30.425317619290695 885562.0317682226 0.22745480845898425
3969 885561.7074000858 30.42546199704119 885561.4799522462 0.22744783952360145
3970 885561.1555598248 30.425606404427125 885560.9281189524 0.22744087231346244
3971 885560.6037005326 30.425750813336744 885560.3762666252 0.22743390734350144
3972 885560.0518205519 30.425895244127425 885559.8243936073 0.22742694459081578
3973 885559.4999190101 30.42603968364996 885559.2724990264 0.22741998376154554
3974 885558.9479951337 30.426184139159552 885558.7205821084 0.2274130252839656
3975 885558.3960491468 30.426328608696608 885558.168643078 0.22740606877982614
3976 885557.8440804144 30.426473090026324 885557.6166812999 0.22739911447682537
3977 885557.2920881785 30.426617589372633 885557.0646960161 0.22739216234047702
3978 885556.7400717463 30.426762097162083 885556.512686534 0.22738521226917455
3979 885556.1880306127 30.426906626535214 885555.9606523482 0.22737826441092404
3980 885555.6359649149 30.42705116111014 885555.4085935962 0.2273713187048715
3981 885555.0838750346 30.42719572089008 885554.8565106596 0.22736437502622192
3982 885554.5317607619 30.42734028253937 885554.3044033281 0.22735743376644688
3983 885553.9796226808 30.42748487304925 885553.7522721866 0.22735049426143972
3984 885553.4274599516 30.427629462131737 885553.2001163942 0.2273435574248222
3985 885552.875273801 30.427774083663607 885552.6479371788 0.22733662217512654
3986 885552.3230637334 30.427918700471263 885552.0957340437 0.2273296896876763
3987 885551.7708316726 30.428063353498953 885551.5435089138 0.22732275877956654
3988 885551.2185776102 30.428207998025584 885550.9912617796 0.22731583060539148
3989 885550.6663038456 30.42835268341124 885550.4389949415 0.22730890405651075
3990 885550.1140111451 30.42849735520355 885549.8867091648 0.2273019802400098
3991 885549.5617031442 30.428642074278137 885549.3344080863 0.22729505799387908
3992 885549.0093824143 30.428786772406728 885548.7820942757 0.22728813863241004
3993 885548.4570557724 30.4289315269739 885548.2297745518 0.22728122060752623
3994 885547.9047291818 30.42907625000977 885547.677454876 0.22727430579567653
3995 885547.3524156609 30.42922104242738 885547.1251482689 0.2272673919332889
3996 885546.800128541 30.429365788266008 885546.5728680593 0.2272604817344944
3997 885546.2478937944 30.42951062174304 885546.0206402225 0.2272535720019195
3998 885545.6957418885 30.42965538717388 885545.468495222 0.2272466664700545
3999 885545.1437268178 30.429800266346554 885544.916487057 0.22723976081926361
4000 885544.5919184495 30.42994504632625 885544.3646855894 0.227232860051664
4001 885544.0404334385 30.430089978152264 885543.8132074801 0.22722595836313014
4002 885543.4894334058 30.43023476471457 885543.2622143433 0.22721906255279123
4003 885542.9391803592 30.430379759806968 885542.7119681947 0.2272121645907382
4004 885542.3900547518 30.430524540406427 885542.1628494777 0.2272052740640049
4005 885541.8426658995 30.43066961511517 885541.6154675201 0.22719837944131252
4006 885541.2979286317 30.430814369971444 885541.070737137 0.22719149469805877
4007 885540.7573049528 30.430959549795105 885540.53012035 0.22718460282122024
4008 885540.223046873 30.431104247478434 885539.9958691484 0.227177724615602
4009 885539.6987668008 30.431249572782182 885539.4715959663 0.22717083456694384
4010 885539.1901464519 30.4313941627797 885538.9629824879 0.2271639640733453
4011 885538.7063658616 30.431539698444926 885538.4792087872 0.22715707438422805
4012 885538.2621224808 30.431684098577346 885538.0349722672 0.22715021349824527
4013 885537.8813864542 30.431829950370005 885537.6542431324 0.2271433217542728
4014 885537.6031432414 30.431974025342377 885537.3760067677 0.2271364736037973
4015 885537.4916530867 30.43212036790742 885537.2645235109 0.2271295757793937
4016 885537.6529472505 30.4322638923764 885537.4258245049 0.22712274558663
4017 885538.2637856958 30.432411017611233 885538.0366698608 0.22711583491081175
4018 885539.6198021661 30.432553611849876 885539.3926931346 0.2271090314741123
4019 885542.2195987536 30.432702013372655 885541.9924966572 0.2271020964527664
4020 885546.9079473747 30.432843029865836 885546.68085204 0.22709533474448965
4021 885555.1263743143 30.432993551930902 885554.8992859586 0.22708835564728563
4022 885569.3478594227 30.43313187309312 885569.1207777612 0.22708166142652444
4023 885593.8414198975 30.4332859752564 885593.6143452935 0.22707460396072648
4024 885636.0190976434 30.43341964822418 885635.7920296214 0.22706802202568088
4025 885708.819206301 30.43357987830655 885708.5921454752 0.22706082579778372
4026 885834.9610810374 30.433705447288837 885834.7340266026 0.22705443481394585
4027 886054.4995799535 30.433876285939608 886054.2725329616 0.22704699195261266
4028 886438.4571075739 30.43398755635866 886438.2300666427 0.2270409310820332
4029 887112.7958312323 30.434176885710148 887112.5687981868 0.2270330454523532
4030 888302.3481889743 30.43426260472445 888302.1211614131 0.22702756115612585
4031 890406.2700948234 30.43448418806769 890406.0430759537 0.22701886977107993
4032 894128.8970794056 30.434523740372445 894128.670065008 0.22701439761272244
4033 900692.6164653644 30.43480143678702 900692.3894611342 0.22700423018853141
4034 912128.5182124099 30.434757996494522 912128.291210874 0.22700153595824846
4035 931577.2038603127 30.43513068821452 931576.9768716327 0.22698867991350893
4036 963009.602847788 30.434944910725417 963009.3758587427 0.22698904528765734
4037 1009246.8214983701 30.435461524400054 1009246.5945268684 0.22697150174088795
4038 1065448.9221390577 30.435071473142465 1065448.6951624036 0.22697665403054207
4039 1110024.54558215 30.435731268829063 1110024.3186298728 0.2269522772456568
4040 1105109.2197607162 30.435193690862043 1105108.9927982313 0.2269624848126389
4041 1032810.5579206855 30.435798475047513 1032810.3309871939 0.22693349165834895
4042 935822.8470370313 30.435442893476736 935822.6200948567 0.22694217457740454
4043 888734.6140087638 30.4356541825082 888734.3870882007 0.2269205631912871
4044 915508.9663245842 30.435790819526023 915508.7394089702 0.22691561398118015
4045 968963.7831848665 30.435559895611572 968963.5562727794 0.22691208720016878
4046 985265.1959241859 30.436002610576825 985264.9690344642 0.22688972172088248
4047 947683.3267707659 30.435678967271787 947683.0998723409 0.22689842507228689
4048 900740.9523461319 30.435966261947538 900740.7254736213 0.22687251068288697
4049 892841.1363215981 30.435975155980472 892840.9094473143 0.22687428371585766
4050 919576.8673006614 30.43588995289627 919576.6404363536 0.2268643077125797
4051 938737.3170320153 30.436217028315557 938737.090184788 0.2268472273635778
4052 925848.2201104448 30.4359940221235 925847.9932570033 0.2268534416073567
4053 899385.3987128352 30.436256642579185 899385.1718841481 0.22682868701306608
4054 890602.1831855788 30.43626666139277 890601.9563539361 0.22683164262006797
4055 903133.4917193799 30.436244540131746 903133.2648991119 0.22682026792998725
4056 914542.802109289 30.436511908728907 914542.575303595 0.22680569395202077
4057 909014.6177883996 30.43637514090951 909014.3909781801 0.22681021942494944
4058 894950.3526470219 30.43660292035761 894950.1258593128 0.226787709019663
4059 889472.312019949 30.436642613198362 889472.0852300357 0.2267899132645339
4060 895606.569139232 30.43665572296427 895606.3423599893 0.22677924274362604
4061 901784.3196996249 30.436889809808967 901784.0929338994 0.22676572554876984
4062 899132.6574182626 30.436821870900207 899132.4306491511 0.2267691114721675
4063 891568.4107476245 30.43702250324733 891568.1839986525 0.2267489719965657
4064 888240.7294992179 30.437091932042247 888240.5027494652 0.22674975281711002
4065 891316.0765207778 30.43713149372207 891315.8497803769 0.22674040087949981
4066 894848.2243603712 30.437343440159125 894847.9976329567 0.22672741456082837
4067 893635.6121792488 30.437328550772047 893635.3854494552 0.22672979364803306
4068 889339.4974368535 30.43751038225441 889339.2707249079 0.2267119456081322
4069 887137.53385072 30.43760156139131 887137.3071395258 0.22671119427345202
4070 888768.906866782 30.43766325295639 888768.6801636496 0.22670313237143966
4071 891022.0258535802 30.43785832567238 891021.7991629409 0.2266906392833226
4072 890515.4519116923 30.437883357170655 890515.2252197122 0.2266919799851039
4073 887882.1463582361 30.438053505339287 887881.9196819888 0.22667624732598696
4074 886345.3770660366 30.4381590593207 886345.1503919157 0.2266741208517154
4075 887303.9130863239 30.43824010879669 887303.6864192894 0.22666703442829428
4076 888850.8167494666 30.438422152962733 888850.5900943262 0.22665514039346163
4077 888652.9253090357 30.438476868135027 888652.6986536601 0.2266553755456341
4078 886948.7875990085 30.43864027040621 886948.5609575275 0.22664148102243525
4079 885874.9449080974 30.438754450183044 885874.7182698563 0.22663824108082142
4080 886483.1337875589 30.43885161036061 886482.9071558123 0.22663174664687016
4081 887559.3167246557 30.439023041309664 887559.0901040894 0.2266205663647125
4082 887493.7451384645 30.439099200088354 887493.5185187657 0.2266196987563872
4083 886379.4316836288 30.439258532329006 886379.2050762882 0.22660734062993446
4084 885639.9059278544 30.439377413954833 885639.6793245637 0.2266032906930366
4085 886022.6269052995 30.439487573692286 886022.4003082315 0.22659706798557863
4086 886755.6592930106 30.43965042369161 886755.4327063395 0.22658667112374406
4087 886758.3363046253 30.439742290667574 886758.1097198548 0.22658477054086673
4088 886048.8802252318 30.439899165708983 886048.6536515859 0.22657364584799716
4089 885543.3656190488 30.44002062381336 885543.1390500062 0.22656904268232805
4090 885761.1144085657 30.44014109667292 885760.887845719 0.22656284663578824
4091 886243.124946586 30.440296915222778 886242.8983933604 0.22655322557473923
4092 886288.1123521616 30.44040038263102 886287.8858017713 0.2265503901937267
4093 885860.450471758 30.44055527358077 885860.2239315305 0.22654022751098665
4094 885515.9598569362 30.440678004738835 885515.7333216728 0.2265352635113604
4095 885614.4505972279 30.440806269767375 885614.2240682805 0.22652894738417473
4096 885916.5048177902 30.44095611038484 885916.278297734 0.22652005622958357
4097 885984.7964944639 30.441068342061225 885984.569978054 0.22651640985099167
4098 885748.4410741844 30.441221278377245 885748.2145671804 0.2265070040470068
4099 885517.2901272974 30.44134485197716 885517.0636254853 0.22650181210970427
4100 885537.864399512 30.441478972388584 885537.6379042007 0.22649531125288452
4101 885713.3479502398 30.441623846708577 885713.1214631661 0.22648707370066778
4102 885786.6450764807 30.441743048676422 885786.4185937498 0.22648273095086793
4103 885673.9699151574 30.441893875030395 885673.7434412322 0.2264739251199202
4104 885526.0531532512 30.442018307588828 885525.8266846802 0.2264685709545598
4105 885504.3318332322 30.442156602793666 885504.105371361 0.2264618712296425
4106 885593.2378564058 30.44229729496561 885593.0114022138 0.2264541919000775
4107 885656.3519228993 30.44242212367604 885656.1254736444 0.22644925494997828
4108 885617.243631251 30.44257049917982 885617.0171903087 0.2264409424165504
4109 885531.6149082314 30.44269601200377 885531.3884727783 0.22643545317867148
4110 885495.1191026417 30.44283703685162 885494.8926740552 0.22642858657512396
4111 885528.4522524466 30.44297434653309 885528.2258310758 0.22642137079619448
4112 885572.2423465904 30.443103851855053 885572.015930655 0.2264159353975166
4113 885570.4240734836 30.443249562780068 885570.1976654376 0.22640804596380856
4114 885529.5502759508 30.44337658296335 885529.3238735311 0.22640241968985678
4115 885496.4254505344 30.443519127579577 885496.1990550954 0.22639543905202197
4116 885498.819809145 30.443653905288567 885498.5934205595 0.22638858538112003
4117 885521.3431176649 30.443787250699224 885521.1167349302 0.22638273472835505
4118 885532.2265255672 30.443930163446527 885532.0001503541 0.2263752130883055
4119 885519.7426255485 30.444059060851394 885519.5162561177 0.22636943075365196
4120 885498.7194418069 30.444202005587744 885498.4930794073 0.2263623996303525
4121 885488.9078899319 30.444335102057433 885488.6815341236 0.22635580826748808
4122 885494.4290257599 30.444471435261622 885494.2026761334 0.22634962655330015
4123 885503.8949860507 30.44461161315611 885503.6686436228 0.22634242790764506
4124 885505.1932295354 30.444742682975917 885504.966893062 0.22633647332770435
4125 885496.9459448522 30.44488511808469 885496.7196153932 0.2263294589811046
4126 885487.055376204 30.445017451814746 885486.8290531693 0.226323034671761
4127 885483.2587894445 30.445155908213994 885483.0324728374 0.22631660712589896
4128 885486.2003794027 30.44529367237758 885485.9740697212 0.22630968159017556
4129 885490.4103845407 30.445427022030845 885490.1840809952 0.22630354549556284
4130 885490.4288968043 30.445568244605703 885490.2026002015 0.22629660280824648
4131 885485.6539549982 30.44570066317274 885485.4276647428 0.22629025539583514
4132 885480.0166694416 30.445840301782898 885479.790385775 0.22628366653117596
4133 885477.6921846292 30.445976179380573 885477.465907674 0.2262769550850085
4134 885479.2607073834 30.44611164106476 885479.0344367372 0.22627064625344337
4135 885481.6781046673 30.446251228576916 885481.4518408537 0.22626381369831036
4136 885481.5726557649 30.44638444138653 885481.3463982949 0.22625747001400273
4137 885478.4296466028 30.44652435959798 885478.2033957997 0.2262508031100422
4138 885474.7031312655 30.446659081394756 885474.4768870254 0.2262442400351628
4139 885473.1203673475 30.446796239191986 885472.8941295592 0.22623778833069427
4140 885474.0632506277 30.446934126135332 885473.837019548 0.22623107967529962
4141 885475.5077800782 30.44706859779067 885475.2815553902 0.22622468799071457
4142 885475.2603812413 30.447208026516574 885475.0341632281 0.2262180131520674
4143 885473.0530308624 30.447342383510446 885472.8268193338 0.22621152856473362
4144 885470.5239960955 30.447480589479756 885470.2977911158 0.2262049796753727
4145 885469.3961977023 30.44761703843732 885469.1699993209 0.22619838142211793
4146 885469.8461658375 30.44775288532618 885469.6199739194 0.22619191816653136
4147 885470.5752770273 30.447891310168163 885470.3490917424 0.22618528493433138
4148 885470.2473641849 30.44802600701046 885470.021185367 0.22617881793097686
4149 885468.7287039371 30.448164526246476 885468.5025317101 0.22617222709013846
4150 885467.0076704976 30.44830007962161 885466.7815047923 0.2261657054120156
4151 885466.0991424737 30.448437079387332 885465.8729832964 0.22615917721643233
4152 885466.1187699883 30.44857435182036 885465.8926173808 0.22615260746759894
4153 885466.3405741432 30.448709854635077 885466.1144280267 0.2261461164937893
4154 885466.0007933605 30.448848037860433 885465.7746538273 0.22613953320723162
4155 885464.9805738658 30.448983350092178 885464.7544408225 0.2261330432956126
4156 885463.7845946514 30.44912100614222 885463.5584681729 0.2261264785311492
4157 885462.976106767 30.449257333829653 885462.7499868023 0.22611996466084977
4158 885462.6782875112 30.449393750334146 885462.4521740762 0.2261134349643793
4159 885462.559943096 30.449531200397324 885462.3338362059 0.22610689010701648
4160 885462.212612107 30.449666834414558 885461.986511714 0.22610039293336212
4161 885461.5098952077 30.44980455890476 885461.2838013783 0.22609382939809156
4162 885460.6489335679 30.44994041007967 885460.4228462238 0.22608734415878035
4163 885459.9147841996 30.450077507159566 885459.6887034113 0.2260807883472828
4164 885459.427810386 30.45021418840192 885459.201736099 0.22607428712566452
4165 885459.0863044715 30.45035044060613 885458.8602367082 0.2260677633050756
4166 885458.7007020887 30.45048777364047 885458.4746408581 0.2260612304673862
4167 885458.163461653 30.450623668164273 885457.9374069113 0.22605474177004678
4168 885457.5110846884 30.450761000975625 885457.2850365005 0.22604818779753325
4169 885456.8585841601 30.450897192412594 885456.6325424484 0.22604171179935628
4170 885456.2929475064 30.45103401010584 885456.0669123399 0.22603516652618155
4171 885455.8164239454 30.451170782559 885455.5903952728 0.2260286724873567
4172 885455.368462613 30.451307065515365 885455.142440452 0.22602216101698344
4173 885454.8858104261 30.451444206062373 885454.6597947909 0.22601563521337217
4174 885454.3467551257 30.45158032888122 885454.1207459685 0.22600915718468403
4175 885453.7737707131 30.451717401678682 885453.5477680991 0.22600261399301808
4176 885453.2056226484 30.45185376762612 885452.9796265038 0.2259961445695066
4177 885452.6683241498 30.451990481293567 885452.4423345361 0.22598961371263787
4178 885452.1624547321 30.45212722866281 885451.9364716072 0.22598312488701638
4179 885451.6701273993 30.45226360674387 885451.4441507725 0.22597662669064372
4180 885451.170090004 30.452400577662516 885450.9441198942 0.22597010982057217
4181 885450.6504744382 30.452536865375933 885450.4245107983 0.22596363991908938
4182 885450.1134435673 30.452673787064 885449.8874864564 0.22595711083582337
4183 885449.5709331608 30.45281023163553 885449.344982515 0.22595064591349923
4184 885449.0366175314 30.452946926927282 885448.8106734012 0.22594413026168822
4185 885448.5175099323 30.45308361522666 885448.2915722844 0.22593764791149668
4186 885448.0108873183 30.453220093542317 885447.7849561577 0.22593116065158092
4187 885447.506891541 30.453356937666825 885447.2809668849 0.22592465605098402
4188 885446.9952654319 30.45349334171662 885446.7693472402 0.22591819174872985
4189 885446.4719265419 30.4536301789644 885446.246014863 0.22591167886254368
4190 885445.9406369773 30.45376666312222 885445.7147317588 0.22590521850366532
4191 885445.4100131495 30.453903374266144 885445.1841144322 0.2258987173207287
4192 885444.8872025724 30.454040009729976 885444.6613103285 0.22589224392727486
4193 885444.3736626486 30.454176578332806 885444.1477768832 0.22588576543135755
4194 885443.8648671057 30.45431333374332 885443.6389878301 0.22587927561704585
4195 885443.353973939 30.454449829335857 885443.1281011233 0.2258728156942398
4196 885442.8365922724 30.454586615289973 885442.6107259527 0.2258663196880836
4197 885442.3129884739 30.45472313306255 885442.0871286093 0.22585986456637572
4198 885441.7873727413 30.454859866144886 885441.5615193644 0.22585337692855534
4199 885441.2644375837 30.454996469566407 885441.0385906696 0.2258469141001866
4200 885440.7465406985 30.455133115289158 885440.5207002551 0.22584044336610504
4201 885440.2326116549 30.4552698112773 885440.0067776855 0.22583396947184953
4202 885439.7194480945 30.45540638991963 885439.4936205806 0.22582751387661873
4203 885439.2040871847 30.455543139533763 885438.9782661498 0.22582103500246128
4204 885438.6853780289 30.45567970306659 885438.4595634432 0.22581458572976773
4205 885438.1643977147 30.455816451931128 885437.938589603 0.22580811165160425
4206 885437.6432060937 30.45595305168901 885437.417404434 0.22580165977658373
4207 885437.123583581 30.456089759907773 885436.8977883838 0.2257951972354818
4208 885436.6060271218 30.456226422771078 885436.3802383826 0.22578873911064407
4209 885436.0898259606 30.456363080639132 885435.864043672 0.22578228853182986
4210 885435.5737535665 30.45649980222116 885435.3479777398 0.22577582669574614
4211 885435.056793721 30.45663642847783 885434.8310243376 0.22576938346595915
4212 885434.5386826936 30.45677318191542 885434.3129197699 0.22576292369299
4213 885434.019740691 30.456909809749906 885433.793984209 0.2257564820285805
4214 885433.5006325331 30.457046562440343 885433.2748825038 0.2257500292996961
4215 885432.9818725679 30.45718322223898 885432.7561289822 0.22574358574036554
4216 885432.4636817855 30.457319951507188 885432.2379446437 0.22573714176178036
4217 885431.9459602657 30.457456658438762 885431.7202295692 0.22573069640359467
4218 885431.4284321441 30.457593359725102 885431.2027078845 0.2257242596257672
4219 885430.9108447738 30.457730110349715 885430.6851269586 0.22571781507235444
4220 885430.3930141563 30.45786679605442 885430.1673027738 0.2257113824450587
4221 885429.8749161017 30.458003573466662 885429.6492111599 0.2257049417508024
4222 885429.3565856104 30.45814026487141 885429.1308870997 0.22569851071821076
4223 885428.8381339285 30.458277048455606 885428.6124418527 0.22569207574896968
4224 885428.3196604986 30.458413765521744 885428.0939748533 0.2256856453443426
4225 885427.8012558534 30.45855054031597 885427.575576637 0.2256792162819117
4226 885427.2829704055 30.458687294041745 885427.0572976185 0.2256727870544899
4227 885426.7647997611 30.458824055930933 885426.5391333982 0.2256663629075141
4228 885426.2467047233 30.45896084588841 885426.0210447873 0.22565993613208837
4229 885425.7286012575 30.459097601384066 885425.5029477419 0.22565351563009559
4230 885425.2104197128 30.459234418331192 885424.9847726204 0.22564709246609202
4231 885424.6921015688 30.459371180194978 885424.4664608941 0.22564067473990546
4232 885424.1736456649 30.459508011588042 885423.9480114091 0.22563425578358282
4233 885423.6550828528 30.459644792966944 885423.4294550122 0.22562784057329358
4234 885423.1364759547 30.459781628523693 885422.9108545288 0.22562142586910106
4235 885422.6178817926 30.459918438239853 885422.3922667792 0.22561501334967798
4236 885422.0993354908 30.460055273378103 885421.8737268882 0.22560860265941587
4237 885421.5808392843 30.460192113911926 885421.3552370912 0.22560219313962251
4238 885421.0623651858 30.460328950281355 885420.8367693996 0.225595786214214
4239 885420.5438747745 30.46046581853917 885420.3182853946 0.22558937992666078
4240 885420.0253291967 30.460602662198593 885419.7997462201 0.22558297663149732
4241 885419.5067098556 30.46073955205603 885419.281133282 0.22557657368949138
4242 885418.98801251 30.460876410591286 885418.7624423361 0.2255701739799275
4243 885418.4692536262 30.461013315808387 885418.2436898517 0.22556377444873313
4244 885417.9504507385 30.46115019570903 885417.7248933603 0.22555737828196115
4245 885417.4316254267 30.46128711208017 885417.2060744445 0.22555098226374257
4246 885416.9127861327 30.46142401720727 885416.6872415431 0.22554458953888618
4247 885416.3939380723 30.461560943431802 885416.168399875 0.2255381971990442
4248 885415.8750747265 30.461697874764752 885415.6495429188 0.22553180776730172
4249 885415.3561903739 30.461834812144076 885415.1306649545 0.22552541929120257
4250 885414.8372764295 30.461971768488535 885414.6117573965 0.2255190330201164
4251 885414.3183279062 30.46210871993113 885414.0928152576 0.22551264853745642
4252 885413.799342466 30.462245699046623 885413.5738362006 0.22550626538246377
4253 885413.2803181873 30.462382667933493 885413.0548183024 0.22549988490920236
4254 885412.7612574818 30.462519667582722 885412.5357639769 0.2254935049496082
4255 885412.2421584775 30.462656656894122 885412.0166713492 0.2254871283788308
4256 885411.723024953 30.462793675518625 885411.4975442012 0.22548075180144558
4257 885411.2038541093 30.46293068738805 885410.9783797304 0.22547437894392441
4258 885410.6846501115 30.463067724345066 885410.4591821055 0.22546800598610603
4259 885410.1654104661 30.463204760006533 885409.9399488295 0.2254616366377215
4260 885409.6461393116 30.463341815468876 885409.4206840441 0.22545526751788977
4261 885409.1268350538 30.463478875454477 885408.9013861523 0.22544890152381433
4262 885408.60750053 30.463615950142387 885408.3820579936 0.22544253638746553
4263 885408.0881346092 30.463753034570026 885407.8626984354 0.2254361736806313
4264 885407.5687377786 30.4638901294661 885407.343307966 0.2254298125780023
4265 885407.049309207 30.464027238297756 885406.8238857539 0.2254234531841385
4266 885406.5298473333 30.46416435443398 885406.3044302373 0.22541709608031313
4267 885406.0103521362 30.464301487646175 885405.7849413961 0.2254107400955078
4268 885405.4908211584 30.46443862598777 885405.2654167715 0.22540438690217782
4269 885404.9712556102 30.464575783648485 885404.7458575758 0.2253980344565188
4270 885404.4516530562 30.464712945055737 885404.2262613712 0.22539168507022517
4271 885403.9320156783 30.464850127334454 885403.7066303419 0.22538533629175406
4272 885403.4123413222 30.464987312569235 885403.1869623315 0.22537899062569594
4273 885402.8926324301 30.465124519715417 885402.6672597844 0.2253726456146934
4274 885402.372887039 30.465261729462668 885402.1475207354 0.22536630361712176
4275 885401.8531072661 30.465398961781585 885401.6277473037 0.22535996243466716
4276 885401.3332912833 30.465536196667784 885401.1079376593 0.22535362409313675
4277 885400.8134406902 30.465673454507733 885400.5880934034 0.2253472867625336
4278 885400.2935538578 30.4658107151097 885400.0682129058 0.22534095209760768
4279 885399.7736319966 30.46594799886179 885399.548297378 0.22533461861407067
4280 885399.2536737265 30.466085285705756 885399.0283454388 0.2253282876677513
4281 885398.733680071 30.466222595810578 885398.508358113 0.2253219580109713
4282 885398.2136498541 30.466359909365398 885397.9883342233 0.2253156308346719
4283 885397.693584078 30.46649724632039 885397.468274773 0.22530930497991483
4284 885397.1734816277 30.46663458698914 885396.948178646 0.22530298162520684
4285 885396.653343595 30.466771951354286 885396.4280469355 0.22529665955050626
4286 885396.1331687797 30.466909319467085 885395.9078784396 0.22529034006408338
4287 885395.6129584743 30.46704671186963 885395.3876744526 0.2252840217529319
4288 885395.0927112761 30.46718410767728 885394.86743357 0.2252777061758157
4289 885394.572428804 30.467321528819472 885394.3471574124 0.22527139161598755
4290 885394.0521094203 30.467458952484407 885393.8268443403 0.2252650799861782
4291 885393.53175523 30.467596403157902 885393.3064964609 0.22525876916575585
4292 885393.0113643698 30.46773385473621 885392.7861119083 0.22525246152331266
4293 885392.4909396863 30.46787133584888 885392.2656935318 0.22524615442480972
4294 885391.9704791745 30.468008815255413 885391.7452393237 0.22523985081862766
4295 885391.4499868423 30.468146327877708 885391.224753295 0.22523354741154558
4296 885390.9294607914 30.468283834825062 885390.7042335435 0.22522724790773452
4297 885390.4089069617 30.468421380267113 885390.1836860136 0.22522094813915997
4298 885389.8883241751 30.468558914166152 885389.6631095223 0.22521465283180137
4299 885389.3677218813 30.468696494102392 885389.1425135246 0.22520835661378233
4300 885388.8471011296 30.468834053904235 885388.6218990639 0.22520206563989925
4301 885388.3264781605 30.468971670572042 885388.1012823876 0.2251957728312109
4302 885387.8058599576 30.469109254518834 885387.5806704712 0.2251894863931436
4303 885387.2852767219 30.469246911033135 885387.0600935252 0.2251831967714243
4304 885386.7647503831 30.46938451626265 885386.5395734679 0.22517691517178742
4305 885386.2443413654 30.469522217116417 885386.019170737 0.22517062838945598
4306 885385.7241086939 30.469659839028665 885385.4989443418 0.22516435208708083
4307 885385.2041811994 30.469797590897258 885384.9790231318 0.22515806760020732
4308 885384.6847101615 30.469935222129727 885384.4595583642 0.2251517973009659
4309 885384.1659855025 30.470073035178196 885383.9408399883 0.22514551425305648
4310 885383.6483904221 30.47021066393006 885383.423251171 0.22513925105895422
4311 885383.1326078718 30.47034855396341 885382.9074749037 0.2251329680891393
4312 885382.6196136622 30.470486161224134 885382.3944869485 0.22512671374557516
4313 885382.1110808522 30.47062415326295 885381.8859604235 0.22512042866887078
4314 885381.6095293458 30.470761708177477 885381.3844151598 0.22511418597889046
4315 885381.1192011404 30.47089984246927 885380.8940932452 0.22510789524773472
4316 885380.646726322 30.471037294500068 885380.4216246533 0.22510166877326218
4317 885380.203199493 30.471175636732855 885379.9781041264 0.2250953665611341
4318 885379.8064400563 30.47131290225936 885379.5813508924 0.2250891638224475
4319 885379.4863099954 30.4714515610992 885379.261227155 0.22508284044768403
4320 885379.2917996525 30.47158850025538 885379.0667229785 0.22507667399678677
4321 885379.3054907821 30.47172765777117 885379.0804204689 0.2250703131825171
4322 885379.6652531917 30.47186403396777 885379.4401889875 0.22506420422470164
4323 885380.6054576861 30.472003998942718 885380.3803999078 0.22505777828446197
4324 885382.5233711259 30.472139407334854 885382.2983193628 0.22505176306961344
4325 885386.1010159766 30.47228070956974 885385.8759707523 0.22504522435775748
4326 885392.5104320567 30.472414449180825 885392.2853926911 0.22503936557364887
4327 885403.7851722435 30.472558007748553 885403.5601396123 0.22503263114016772
4328 885423.4647391152 30.472688850093714 885423.2397120768 0.2250270384184673
4329 885457.7571282225 30.47283627563827 885457.5321082603 0.2250199621736758
4330 885517.5977389683 30.47296204063936 885517.372724139 0.2250148293194228
4331 885622.3691738202 30.473116180433863 885622.1441666692 0.22500715102008745
4332 885806.5893103854 30.47323294823607 885806.3643075613 0.22500282404770378
4333 886132.0019680397 30.473398863780282 886131.7769739648 0.22499407493636453
4334 886709.5334483354 30.473499488193443 886709.3084571589 0.2249911765012195
4335 887738.6111403645 30.473686136815612 887738.3861598612 0.2249805032952298
4336 889578.6168200192 30.473757385534036 889578.3918398629 0.22498015624477502
4337 892873.715659206 30.473980558551567 892873.4906932033 0.22496600269809414
4338 898760.2571100898 30.473997875216774 898760.0321398753 0.2249702144004236
4339 909196.6801803071 30.474284964942896 909196.4552305039 0.22494980318212104
4340 927318.8517387854 30.474204422210903 927318.6267767977 0.22496198766704573
4341 957580.618576045 30.474598642867544 957580.3936452261 0.22493081884465366
4342 1004141.1196753687 30.474352751298493 1004140.8947196882 0.22495568038806038
4343 1065576.8738342992 30.474898546740835 1065576.6489253151 0.22490898408591464
4344 1122917.851232114 30.47443934622992 1122917.6262842661 0.22494784780330526
4345 1135312.2798009838 30.47508591742523 1135312.0549106598 0.22489032409396809
4346 1068715.313837581 30.474563090194437 1068715.0889107075 0.22492687346991697
4347 957211.4446526276 30.47501665075105 957211.2197660168 0.2248866107252218
4348 890642.1836613033 30.474838037222998 890641.9587729389 0.2248883643045514
4349 914166.4838408683 30.474825000260644 914166.2589489201 0.22489194831584391
4350 978712.5253151848 30.47511986575521 978712.3004619222 0.22485326261787247
4351 1000593.2690291539 30.474788125991672 1000593.0441459487 0.22488320516970042
4352 953054.8304075501 30.47516574471614 953054.6055673155 0.2248402346533776
4353 895303.1040916309 30.474980629593038 895302.8792409132 0.22485071765013814
4354 893024.1613869157 30.475036689565737 893023.936543143 0.2248437726934482
4355 933053.2139706998 30.475241489353525 933052.9891552479 0.22481545192788485
4356 951727.7173342246 30.475025855586175 951727.4924969919 0.22483723277770165
4357 923450.631385569 30.475318855752505 923450.4065849318 0.22480063716944937
4358 889271.9324047377 30.475223820241034 889271.7075959996 0.22480873812573302
4359 892140.0019084982 30.47526150394203 892139.7771071718 0.2248013264222021
4360 917469.1092241928 30.47546893580591 917468.8844462087 0.22477798403467678
4361 923031.9500296486 30.47531824216437 923031.725236896 0.22479275267160334
4362 901754.7937997739 30.475556214214407 901754.5690348132 0.22476496066807933
4363 885730.021965537 30.475544677739656 885729.7971987238 0.22476681323236522
4364 894167.7640448266 30.47556303314523 894167.5392821168 0.22476270982084265
4365 908310.5061982605 30.475781072348667 908310.2814564792 0.2247417812451893
4366 904954.0252025678 30.47568595588298 904953.8004516882 0.22475087955146558
4367 890308.7958720576 30.475883455396215 890308.5711407093 0.2247313481719469
4368 885854.6149029583 30.47593657521419 885854.3901759789 0.22472697944259748
4369 894621.889862153 30.47595179767411 894621.6651357685 0.22472638445593993
4370 900237.8338845669 30.47616634309207 900237.6091775395 0.2247070274774282
4371 894050.5438128893 30.476128043574295 894050.3191010343 0.22471185491380066
4372 886148.4551704283 30.476290592799703 886148.2304719377 0.2246984906278609
4373 887290.8902864915 30.47638988278093 887290.6655965802 0.22468991128174737
4374 893238.146848138 30.47641357186049 893237.9221568294 0.22469130856677796
4375 893723.4092212551 30.47661287139856 893723.1845476098 0.22467364536482543
4376 888372.3376164619 30.47662814533767 888372.1129410786 0.22467538332589504
4377 885376.78598268 30.476761815619493 885376.5613168329 0.22466584712108065
4378 888051.1356217806 30.476893057198875 888050.9109662869 0.22465549368770393
4379 890986.2719975255 30.4769306901183 890986.0473405774 0.22465694806441078
4380 889470.7095307462 30.477113296884422 889470.4848891695 0.22464157670249046
4381 886095.5053798864 30.47717227859325 886095.2807390708 0.2246408155586775
4382 885657.3470342243 30.477286780977582 885657.1224007147 0.22463350968905177
4383 887886.4218844622 30.47743747682314 887886.1972614323 0.22462302998277045
4384 888809.0257540831 30.47748991895989 888808.8011308624 0.22462322062252305
4385 887099.3161523974 30.477659071918808 887099.091541847 0.2246105504080255
4386 885440.2323492435 30.47774751023156 885440.0077417297 0.22460751374781834
4387 885951.9107898265 30.47785324224134 885951.6861881122 0.22460171424518613
4388 887307.6148198325 30.478011361866372 887307.3902281944 0.22459163810092883
4389 887265.9370853346 30.478078736737654 887265.7124950209 0.22459031367220936
4390 885987.74102081 30.478237502884394 885987.516440746 0.22458006397781696
4391 885346.6740246055 30.47834381709356 885346.4494494444 0.22457516114918466
4392 885985.6428172223 30.478449203123347 885985.4182467543 0.2245704679122635
4393 886662.41988088 30.478606338176093 886662.1953201547 0.22456072535250998
4394 886333.5281389016 30.478689305878905 886333.3035805619 0.2245583396489306
4395 885551.9690893652 30.478839003447366 885551.7445397031 0.22454966210535485
4396 885394.4817226594 30.47895687702839 885394.2571789682 0.2245436912796647
4397 885882.3453598195 30.479065100764075 885882.1208202954 0.2245395240733706
4398 886158.4449178757 30.479217733107557 886158.2203877285 0.2245301472001999
4399 885825.1977643438 30.479314549204073 885824.9732372424 0.22452710139865564
4400 885393.9831160294 30.47945612551002 885393.7585968121 0.22451921729524127
4401 885416.2975386078 30.47958213034119 885416.0730256458 0.22451296206278373
4402 885732.5663168641 30.479692768089592 885732.3418081938 0.22450867029289473
4403 885824.4027023138 30.479841625926163 885824.1782023738 0.2244999400847418
4404 885576.6404594755 30.47994815694413 885576.4159632392 0.22449623631997911
4405 885351.131362449 30.48008463761716 885350.9068735644 0.2244888846794425
4406 885413.0096381437 30.480215437499794 885412.7851555139 0.22448262982569803
4407 885599.1893105314 30.48032840219871 885598.9648325788 0.22447795253201386
4408 885617.0129111944 30.480474712423582 885616.7884412117 0.22446998268893603
4409 885453.3945633017 30.480586938364976 885453.1700977379 0.2244655637473249
4410 885336.9864647092 30.480721564425753 885336.7620059514 0.22445875774279536
4411 885393.0218754509 30.48085344528535 885392.7974230489 0.2244524019453499
4412 885500.9984822685 30.480969777133442 885500.77403476 0.22444750857382553
4413 885498.1255535432 30.48111298254955 885497.9011135073 0.22444003588515607
4414 885396.6217790572 30.481229324124836 885396.3973439124 0.22443514477067428
4415 885333.5288906057 30.481363150975564 885333.3044619029 0.22442870268270237
4416 885371.3583134055 30.481494534473075 885371.1338911406 0.2244222649141106
4417 885433.3377333517 30.48161458057809 885433.1133160724 0.2244172793479864
4418 885427.8834495427 30.48175431796083 885427.659039505 0.2244100377488973
4419 885366.8238718683 30.481874502300855 885366.5994668833 0.22440498500532893
4420 885330.1878444261 30.48200713937657 885329.9634458262 0.22439859992310102
4421 885352.7649633464 30.48213849597003 885352.5405710456 0.22439230087265152
4422 885389.6550948767 30.482260897706794 885389.430707786 0.22438709065129084
4423 885387.4495476905 30.48239831172556 885387.2251675774 0.2243801130853665
4424 885351.6509960168 30.482520934599222 885351.4266211011 0.2243749157166184
4425 885328.2534887849 30.482652806758637 885328.0291202476 0.22436853727595998
4426 885339.507054005 30.48278401701158 885339.2826915844 0.22436242063491482
4427 885361.5072465797 30.482907858205877 885361.2828896415 0.22435693823649758
4428 885362.2427095249 30.483043983038456 885362.0183592528 0.22435027212552336
4429 885341.7885082163 30.483167643424647 885341.5641633635 0.22434485271240723
4430 885325.881834994 30.483299773853943 885325.6574964067 0.22433858725631717
4431 885330.0817160392 30.48342998080828 885329.8573835313 0.22433250790477752
4432 885343.2494502984 30.483555656116607 885343.0251233869 0.22432691155484955
4433 885345.987484146 30.48369019531978 885345.7631637442 0.22432040175969314
4434 885335.1071665898 30.483814989910524 885334.8828517105 0.22431487926683127
4435 885324.1454446977 30.48394711147388 885323.9211360429 0.22430865473932576
4436 885324.2247561379 30.484076488445204 885324.0004535108 0.22430262712301674
4437 885331.5860028352 30.48420368357746 885331.3617058886 0.22429694655158655
4438 885334.8689583326 30.4843366715095 885334.6446678026 0.2242905299751931
4439 885329.6859245945 30.48446265518584 885329.4616396158 0.224284978656076
4440 885322.2676258999 30.484594314929456 885322.0433471825 0.22427871742225852
4441 885320.2487823229 30.484723460921842 885320.0245095097 0.2242728132097311
4442 885323.7245047794 30.48485137377235 885323.500237803 0.22426697641610432
4443 885326.632747855 30.48498356752582 885326.4084871276 0.2242607273731986
4444 885324.7823571179 30.485110068920438 885324.5581020551 0.22425506280642496
4445 885320.1666596315 30.48524173273452 885319.942410775 0.22424885659494823
4446 885317.5121797445 30.48537033541594 885317.2879367641 0.2242429804687922
4447 885318.5002122149 30.485499125426923 885318.2759751404 0.22423707450487426
4448 885320.5134313717 30.485630371805094 885320.2892004478 0.22423092383041102
4449 885320.3525790053 30.48575751292192 885320.1283538172 0.22422518810932557
4450 885317.8376008524 30.485888970836946 885317.6133818291 0.22421902323683335
4451 885315.3979818994 30.486017200025934 885315.1737687363 0.22421316307782532
4452 885314.9308224132 30.48614670617564 885314.7066151965 0.22420721665498408
4453 885315.8668381062 30.486277013258345 885315.6426369788 0.22420112737037964
4454 885316.2665563109 30.48640493147159 885316.0423609538 0.22419535716070618
4455 885315.1524805768 30.486535865191552 885314.9282913773 0.22418919952054955
4456 885313.347663608 30.48666417112319 885313.1234802204 0.22418338755822756
4457 885312.252663643 30.486793888063428 885312.0284862781 0.22417736489156206
4458 885312.2644054124 30.486923749857407 885312.0402340305 0.22417138188896743
4459 885312.5631156265 30.487052032161607 885312.3389501073 0.22416551913872576
4460 885312.2017913116 30.487182751399907 885311.9776318711 0.22415944046756708
4461 885311.1038786761 30.48731090107941 885310.8797250808 0.22415359526653728
4462 885309.9681723156 30.48744101504144 885309.7440247346 0.22414758104506677
4463 885309.4020896443 30.487570208263666 885309.17794802 0.22414162424505
4464 885309.3255907495 30.487699138856783 885309.1014550109 0.22413573854714208
4465 885309.1884469303 30.48782925798874 885308.9643172477 0.22412968251820595
4466 885308.6131509924 30.487957712967063 885308.389027144 0.22412384852021386
4467 885307.7359894403 30.48808773030908 885307.5118716349 0.22411780552439636
4468 885306.9682865634 30.48821673543976 885306.744174652 0.22411191137823724
4469 885306.5377139568 30.488345918638487 885306.3136079954 0.22410596137180594
4470 885306.3019479784 30.488475744047545 885306.0778480003 0.22409997815541238
4471 885305.9606932097 30.488604309676287 885305.7365991131 0.2240940965460371
4472 885305.3771896902 30.48873436627463 885305.1531016002 0.22408808996597543
4473 885304.6759732852 30.48886307093841 885304.4518910928 0.22408219237521995
4474 885304.0721451382 30.488992659834356 885303.8480688975 0.22407624067748147
4475 885303.6490120812 30.48912196116589 885303.4249418059 0.22407027536058496
4476 885303.306196078 30.4892509657233 885303.0821316849 0.22406439307048565
4477 885302.8908602771 30.489380647410265 885302.6668018948 0.2240583822913348
4478 885302.3502064933 30.48950952785642 885302.1261539726 0.22405252067853
4479 885301.7612964031 30.489639036117918 885301.5372498796 0.22404652356822835
4480 885301.2342782699 30.48976829088735 885301.0102376397 0.22404063023538395
4481 885300.8069017674 30.489897307326952 885300.5828670883 0.22403467917843764
4482 885300.4261527254 30.490027019338076 885300.2021239768 0.22402874860399616
4483 885300.0169074251 30.490155690039394 885299.7928846019 0.2240228232329982
4484 885299.5570974932 30.490285553431274 885299.3330805986 0.2240168945554344
4485 885299.0918433145 30.490414244106773 885298.8678323665 0.2240109480331373
4486 885298.6876176369 30.490543940123956 885298.4636125724 0.22400506447387292
4487 885298.3811556697 30.490672841204137 885298.1571566035 0.22399906616248913
4488 885298.1697470543 30.49080235323542 885297.9457538129 0.22399324148183186
4489 885298.0473490743 30.490931312451238 885297.8233618805 0.22398719382334464
4490 885298.0471698247 30.49106092458012 885297.8231884101 0.2239814146102552
4491 885298.2637882532 30.491189592834978 885298.039812919 0.22397533414191056
4492 885298.8463398555 30.491319655675905 885298.6223702661 0.22396958939148204
4493 885299.9975522831 30.491447736391674 885299.7735888088 0.22396347432487734
4494 885301.9987557022 30.491578468592866 885301.7747979187 0.22395778347879639
4495 885305.285088104 30.491705815624755 885305.061136509 0.22395159496556838
4496 885310.5585434223 30.49183732450805 885310.3345974067 0.2239460155559704
4497 885318.9598013107 30.49196380926069 885318.7358616311 0.22393967950618165
4498 885332.313945227 30.492096303578915 885332.090010927 0.2239342999740428
4499 885353.5464844194 30.492221558946795 885353.3225567056 0.22392771384420987
4500 885387.3578691653 30.492355602811692 885387.1339465125 0.2239226527920671
4501 885441.3855103927 30.492478786096726 885441.1615947176 0.22391567507238586
4502 885528.0850135688 30.49261549159646 885527.8611024627 0.2239111060071188
4503 885667.9116972755 30.492735089917097 885667.6877937608 0.22390351468222774
4504 885894.4490603255 30.492876290641664 885894.2251606018 0.22389972369255853
4505 886263.0101288265 30.492989834084263 886262.786237686 0.2238911404493271
4506 886864.1407122512 30.493138384236218 886863.9168236346 0.22388861655424808
4507 887845.3325389848 30.493241839572686 887845.1086605883 0.22387839658995246
4508 889441.1768767585 30.493402103119976 889440.9529988089 0.223877949558418
4509 892013.9982306702 30.493488728512713 892013.774365623 0.22386504721103292
4510 896080.7879337185 30.493666963903095 896080.564065814 0.22386790450150196
4511 902282.2261338827 30.493725761402477 902282.0022830531 0.2238508295324778
4512 911137.2434199383 30.49392955919035 911137.0195615005 0.22385843774725217
4513 922387.3269021327 30.493945927177204 922387.1030662538 0.22383587891641238
4514 933815.5466205628 30.494179215900566 933815.3227721385 0.22384842432044266
4515 940463.0060852668 30.49414595367477 940462.7822633159 0.22382195093927865
4516 936504.7447217199 30.494394776699448 936504.5208871284 0.22383459150609034
4517 920950.2125508254 30.494340125056368 920949.9887383471 0.22381247830474754
4518 901507.8339477454 30.494560830349805 901507.6101329791 0.22381476621948485
4519 889267.1205663518 30.494556332193117 889266.8967594992 0.22380685255561772
4520 888950.7274529587 30.494698081666126 888950.5036588053 0.22379415345638703
4521 896243.510254839 30.49479988428181 896243.2864563523 0.22379848658957077
4522 903088.989774067 30.49484230632802 903088.7659944884 0.22377957861588837
4523 904124.8155628819 30.495034752802862 904124.5917796413 0.22378324054637613
4524 899729.2776310852 30.4950155557344 899729.0538597172 0.22377136804976525
4525 894115.6968881114 30.495228422247735 894115.4731241722 0.22376393922921653
4526 890743.6512083081 30.495232675229076 890743.4274445353 0.22376377276339365
4527 889984.8305526066 30.495387819703424 889984.6068049843 0.2237476223695773
4528 890459.177498685 30.49548182855968 890458.9537476945 0.22375099043697266
4529 891150.4692518454 30.49554759327685 891150.2455143263 0.2237375191582294
4530 891830.3741259727 30.49572675523265 891830.1503924966 0.223733476172219
4531 892203.2356112325 30.49573961255387 892203.0118812989 0.22372993357097054
4532 891552.5631421302 30.49593880888166 891552.3394254169 0.22371671320453773
4533 889591.2072959957 30.49597238330729 889590.9835769117 0.22371908387918868
4534 887279.7940994374 30.49612226916144 887279.5703945728 0.22370486464374872
4535 886222.1376773077 30.496229660635226 886221.913973764 0.22370354360780978
4536 887107.0460628087 30.49630873526736 887106.8223662523 0.22369655641436445
4537 888918.4970665481 30.496481881842804 888918.2733794864 0.2236870617042867
4538 889839.1928650602 30.496523921319906 889838.9691780047 0.2236870555640311
4539 888935.485278188 30.496707835880244 888935.2616043888 0.2236737992022542
4540 886944.2096045094 30.496770130469532 886943.9859308329 0.2236736765160406
4541 885466.006311157 30.49691412299821 885465.7826470105 0.22366414648574487
4542 885463.7053826122 30.497032621775276 885463.4817244179 0.22365819429220363
4543 886539.4391047229 30.497125412424765 886539.2154497202 0.22365500280672077
4544 887514.4694972022 30.49728923003245 887514.245853032 0.22364417021670774
4545 887556.3484844477 30.497358098839133 887556.1248410319 0.22364341589513087
4546 886770.750404213 30.49752726131042 886770.5267711126 0.22363310037279374
4547 885881.005494021 30.49761198190745 885880.7818645873 0.22362943364189253
4548 885487.4882700427 30.497753562115513 885487.2646465646 0.2236234780896857
4549 885639.131586584 30.497875908311492 885638.9079711402 0.22361544384433854
4550 885980.1216294563 30.497983808489042 885979.8980166059 0.2236128503619706
4551 886166.8266041586 30.498135677748802 886166.6030008164 0.2236033422377293
4552 886116.9678569317 30.498227632880763 886116.7442566288 0.22360030297848005
4553 885947.866035409 30.49838467517786 885947.642442527 0.22359288201376
4554 885782.8436000252 30.498484670158472 885782.6200130702 0.22358695493472308
4555 885652.216791757 30.49862677400919 885651.9932093235 0.22358243354364188
4556 885540.8582865496 30.49874808507458 885540.6347121198 0.2235744298017563
4557 885464.7014335849 30.498870116890316 885464.4778627716 0.223570813360477
4558 885468.2538835086 30.499010296867993 885468.0303202856 0.22356322301411458
4559 885557.3490640732 30.499120265697623 885557.1255058259 0.2235582473153693
4560 885662.292820888 30.499267565922334 885662.069268357 0.22355253095336272
4561 885684.6858479845 30.49937780027381 885684.4623021862 0.22354579831247473
4562 885583.8123357317 30.499520638803112 885583.5887944128 0.2235413189175489
4563 885416.2261391578 30.499639968179963 885416.002604982 0.22353417583280402
4564 885289.6605705818 30.499772678351466 885289.4370412545 0.2235293272825536
4565 885275.5018172949 30.499903428608334 885275.2782941228 0.2235231721163587
4566 885357.5466873287 30.50002668880538 885357.323170216 0.22351711265535945
4567 885455.2875774916 30.500165694058797 885455.064065419 0.22351207254518238
4568 885492.4872405389 30.500284077537593 885492.2637352094 0.22350532961134553
4569 885450.2054590528 30.500425614501818 885449.9819586204 0.22350043248275
4570 885367.2785233116 30.500544834574853 885367.0550292081 0.22349410358394875
4571 885299.3067623866 30.50068345698514 885299.0832739599 0.22348842660542784
4572 885276.5362025799 30.500808081004475 885276.3127195488 0.2234830310236714
4573 885291.5904379484 30.500940469327265 885291.3669613925 0.2234765558749368
4574 885317.251044887 30.50107229964454 885317.0275732353 0.22347165162205831
4575 885331.8381620602 30.501198204713727 885331.6146969354 0.22346512489914855
4576 885331.0051995774 30.501335809175103 885330.7817397065 0.22345987093417882
4577 885322.1455528224 30.501457927767152 885321.9220988156 0.22345400687067982
4578 885312.3823606528 30.501597507693326 885312.1589126772 0.22344797558669743
4579 885302.5578117348 30.501720087093563 885302.3343689031 0.22344283175645546
4580 885290.2593172324 30.501857368752326 885290.0358809148 0.22343631758856153
4581 885275.8836244188 30.501984089749687 885275.6601930765 0.22343134227187453
4582 885264.5048035103 30.502116380234728 885264.2813785028 0.22342500739193755
4583 885261.9003131363 30.50224862741715 885261.6768935515 0.2234195847520263
4584 885269.0884340827 30.50237593108364 885268.8650202154 0.22341386726909007
4585 885280.6465541435 30.50251236909324 885280.4231463283 0.2234078152578527
4586 885288.2819334568 30.502637016667883 885288.0585308324 0.22340262434251393
4587 885286.5391985244 30.502774620020332 885286.3158022644 0.2233962600866955
4588 885276.1329238336 30.50289979293854 885275.9095326959 0.22339113768467697
4589 885262.7714495957 30.503035581960166 885262.5480646447 0.22338495103580103
4590 885252.9007857611 30.503163665355476 885252.6774062848 0.2233794762829496
4591 885249.7619055812 30.503296073698422 885249.5385318386 0.22337374266567364
4592 885252.2558724494 30.503427720101257 885252.0325046261 0.22336782329147284
4593 885256.7167272976 30.503556963370194 885256.4933648425 0.22336245514678438
4594 885259.74047239 30.503691214385373 885259.5171160704 0.22335631961647576
4595 885259.9926638452 30.503818734333198 885259.7693128368 0.22335100838224636
4596 885258.1709277952 30.503953874638412 885257.9475828196 0.22334497565094047
4597 885255.7199400803 30.504081384802213 885255.496600627 0.22333945337414277
4598 885253.5712589973 30.504215877831573 885253.3479253011 0.22333369620953103
4599 885251.7472767477 30.50434458864127 885251.5239488431 0.22332790458099488
4600 885249.8222991708 30.504477611252728 885249.5989767992 0.22332237165266944
4601 885247.6142899408 30.504607947352824 885247.3909734946 0.2233164461580392
4602 885245.4835033 30.504739421911278 885245.2601923448 0.22331095520228184
4603 885244.0785862665 30.50487118056427 885243.8552811831 0.2233050833949549
4604 885243.8136463764 30.505001492340607 885243.5903468988 0.2232994776536481
4605 885244.5267778873 30.505134180234045 885244.3034841274 0.2232937599120813
4606 885245.5499780388 30.505263849828655 885245.3266900324 0.2232880064113697
4607 885246.1054599257 30.505396958065372 885245.8821775145 0.22328241123940895
4608 885245.7319284331 30.505526443632604 885245.5086518419 0.22327659116950935
4609 885244.472609197 30.505659567480944 885244.2493381874 0.22327100958957466
4610 885242.758623623 30.505789215337852 885242.5353583875 0.22326523551157543
4611 885241.108915738 30.50592205722524 885240.885656165 0.22325957304346442
4612 885239.8586651067 30.50605212247748 885239.6354112009 0.22325390574296308
4613 885239.0555897611 30.506184465856368 885238.8323416183 0.22324814282255165
4614 885238.5375551983 30.506315125349335 885238.314312637 0.22324256130794104
4615 885238.0984268825 30.506446837018412 885237.8751901309 0.22323675160997372
4616 885237.620376426 30.506578170586348 885237.3971452441 0.22323118198230427
4617 885237.1106098205 30.506709229301872 885236.8873844155 0.22322540503003116
4618 885236.6448439042 30.5068411928568 885236.4216241282 0.22321977592936834
4619 885236.2827748539 30.50697170684386 885236.0595607698 0.22321408407836632
4620 885236.0124751705 30.50710413331861 885235.7892668018 0.22320836875957975
4621 885235.7541917791 30.507234317022967 885235.5309890176 0.22320276152438892
4622 885235.4089792005 30.507366960972064 885235.1857822154 0.22319698503314145
4623 885234.9132656505 30.507497072475008 885234.6900742315 0.22319141907835222
4624 885234.2695398101 30.507629683038637 885234.0463541753 0.22318563485634427
4625 885233.5362328986 30.507759949320935 885233.3130528432 0.22318005538776695
4626 885232.7940569828 30.507892338464156 885232.5708826712 0.2231743117425837
4627 885232.1061160329 30.50802290108897 885231.88294735 0.22316868287420594
4628 885231.4967156162 30.508154979143566 885231.2735526164 0.2231629998862255
4629 885230.9519735837 30.50828587933001 885230.7288162656 0.22315731811175585
4630 885230.4383888142 30.50841764972344 885230.2152371298 0.22315168442612315
4631 885229.9253488823 30.50854885057325 885229.7022029097 0.2231459725596073
4632 885229.399307468 30.508680375330165 885229.1761671094 0.22314035855298872
4633 885228.8662844466 30.50881180316651 885228.6431497983 0.22313464829109095
4634 885228.3428093182 30.508943160241188 885228.1196802935 0.2231290247433523
4635 885227.8446799832 30.509074743671807 885227.6215566437 0.2231233394439428
4636 885227.3777234877 30.509205994719785 885227.1546057964 0.22311769117576458
4637 885226.9360837311 30.509337687454355 885226.7129716941 0.22311203705664348
4638 885226.5061006964 30.509468864708243 885226.2829943299 0.22310636644736348
4639 885226.0731804211 30.509600649449396 885225.8500796871 0.22310073401634184
4640 885225.6279748317 30.509731759568997 885225.4048797762 0.22309505557710174
4641 885225.1687432722 30.509863638998215 885224.9456538444 0.22308942778526003
4642 885224.7006204488 30.509994675305474 885224.4775366901 0.22308375875150768
4643 885224.2318387809 30.51012665940081 885224.0087606607 0.22307812031713006
4644 885223.7701406736 30.510257613364235 885223.547068201 0.22307247255481374
4645 885223.3200996 30.510389710578547 885223.097032784 0.22306681603180165
4646 885222.882595563 30.510520576998953 885222.6595343705 0.22306119239875397
4647 885222.4562035317 30.510652792628 885222.2331480124 0.22305551930575956
4648 885222.0390130917 30.51078356758259 885221.8159631769 0.2230499147583461
4649 885221.6310811986 30.51091590860279 885221.4080369659 0.22304423268359086
4650 885221.2351967911 30.511046582391934 885221.0121581528 0.2230386383532487
4651 885220.8578755992 30.511179065850307 885220.6348426428 0.22303295632157677
4652 885220.5085241488 30.51130961407429 885220.2854967847 0.22302736413030014
4653 885220.1997936729 30.51144227613279 885219.9767719844 0.22302168849621962
4654 885219.9471297548 30.511572651010535 885219.7241136604 0.2230160944341441
4655 885219.7704179004 30.51170555531903 885219.5474074738 0.22301042663219092
4656 885219.6956194541 30.511835677421985 885219.4726146222 0.22300483194802131
4657 885219.7588200886 30.511968923607817 885219.5358209203 0.22299916827575528
4658 885220.0108493367 30.51209867219114 885219.7878557579 0.22299357889038043
4659 885220.5249932535 30.512232407153736 885220.3020053419 0.2229879116432498
4660 885221.4067622056 30.512361605618032 885221.1837798689 0.22298233671019493
4661 885222.8093550055 30.512496041801757 885222.5863783499 0.22297665563853597
4662 885224.9552076476 30.512624433353334 885224.7322365413 0.22297110628317932
4663 885228.1699394379 30.51275987959024 885227.9469740385 0.22296539942608012
4664 885232.9322134056 30.512887086279143 885232.7092535171 0.22295988846565853
4665 885239.9516484278 30.513023998893715 885239.7286942861 0.2229541417111748
4666 885250.286803689 30.513149453927884 885250.0638550041 0.2229486848374372
4667 885265.5284419237 30.513288519590095 885265.3054990439 0.22294287982254263
4668 885288.0839482734 30.513411356750435 885287.8610107749 0.22293749853282227
4669 885321.6182238613 30.51355362524773 885321.3952922528 0.22293160854506996
4670 885371.7531976128 30.5136724981986 885371.5302712776 0.22292633516686564
4671 885447.1509280036 30.513819594139374 885446.9280076852 0.22292031841907417
4672 885561.2669381967 30.513932378851504 885561.0440229928 0.22291520394481773
4673 885735.0495494405 30.51408683651262 885734.8266404477 0.22290899283669538
4674 886001.3974932064 30.51419013572783 886001.1745890875 0.22290411897378268
4675 886411.8099469787 30.51435590830226 886411.5870493763 0.22289760235783837
4676 887047.9512798202 30.514444214757372 887047.7283867203 0.22289309990517525
4677 888038.0424398582 30.514627407122973 888037.8195537655 0.2228860926706944
4678 889584.1911747237 30.51469168568555 889583.9682925536 0.22288217014498987
4679 892001.0047275409 30.514901725986928 892000.7818531762 0.22287436471134567
4680 895768.3203673236 30.5149273709374 895768.097495968 0.2228713556206399
4681 901597.0675419673 30.51517834777054 901596.8446797237 0.22286224351767633
4682 910460.2490505016 30.5151428361127 910460.0261898264 0.22286067514628122
4683 923545.5950006064 30.515453572181656 923545.3721511699 0.22284943642676464
4684 941835.2287440706 30.515326911178178 941835.0058939673 0.222850103312067
4685 965182.3663389889 30.515714076195994 965182.143503458 0.22283553085923752
4686 990338.5035756425 30.515473423063007 990338.280736212 0.22283943040696946
4687 1009415.5891632637 30.515924482725158 1009415.3663429815 0.222820282265283
4688 1010757.4322126039 30.515601952368716 1010757.2093847741 0.2228278297187753
4689 987082.9279394536 30.51602962308995 987082.705134801 0.22280465267839356
4690 945118.455396484 30.51576327826625 945118.2325829902 0.22281349385891705
4691 905917.182898967 30.516022032719555 905916.9601076656 0.22279130128695682
4692 889021.4244405876 30.51598012596757 889021.2016450957 0.22279549191324274
4693 897441.7641741302 30.5159984568333 897441.5413926031 0.2227815270992001
4694 917618.1713687088 30.516199977461337 917617.9485929928 0.22277571602438104
4695 931247.165885059 30.516048956231376 931246.9431120182 0.2227730408660479
4696 928153.327791541 30.516338573220967 928153.105034839 0.22275670203901227
4697 912190.3251023052 30.51619015867256 912190.1023401322 0.22276217291540248
4698 896410.0076460928 30.516388239776514 896409.7849046657 0.22274142708053848
4699 891046.444599786 30.516398345115974 891046.2218530313 0.22274675459161442
4700 895866.3595951437 30.516430510003694 895866.1368639371 0.2227312065277915
4701 902831.8441694255 30.516606443389026 902831.6214414423 0.2227279832317231
4702 904605.4994483027 30.516537042603098 904605.2767248541 0.22272344847503858
4703 900347.6260065017 30.51675470143378 900347.4032971278 0.22270937397836768
4704 894530.2865781117 30.51671675998183 894530.063864418 0.22271369374511502
4705 891550.668923519 30.516856979822073 891550.4462286237 0.2226948952616941
4706 891911.9634041738 30.516935745983265 891911.740704895 0.2226992788877161
4707 893079.047085311 30.51697382336042 893078.8243997265 0.22268558462218296
4708 892907.2856158515 30.51714142871199 892907.0629344321 0.22268141941893047
4709 891601.7200288592 30.5171418142214 891601.4973505543 0.22267830482772766
4710 890608.5564456498 30.517311507548374 890608.3337813513 0.2226642984411571
4711 890503.4259395011 30.5173552403091 890503.2032710337 0.22266846748978092
4712 890468.1280633355 30.517468494679058 890467.905411675 0.22265166051528587
4713 889567.7052331755 30.517582558084385 889567.4825791422 0.2226540333852779
4714 888076.2384096516 30.51764587792036 888076.0157662027 0.2226434488732227
4715 887212.1157576569 30.517796923381017 887211.8931205316 0.22263712526898638
4716 887670.4318358621 30.51785597545156 887670.2091998988 0.22263596334452604
4717 888758.9374604559 30.51799733654132 888758.7148384241 0.22262203179555554
4718 889105.4651551457 30.518087055140423 889105.2425298266 0.22262531909283528
4719 888086.666407991 30.51819891367874 888086.443796762 0.22261122888456697
4720 886456.5167228219 30.51832075933592 886456.2941119742 0.2226108476770278
4721 885561.6480890716 30.51841518182854 885561.4254856444 0.22260342725974855
4722 885996.4576360501 30.518550000540174 885996.2350406907 0.22259535935452243
4723 887099.9033245473 30.5186472177434 887099.6807294942 0.2225950530898042
4724 887690.4946677577 30.518777858916987 887690.2720855055 0.22258225212155905
4725 887190.37624081 30.51888663145141 887190.1536572098 0.22258360019566012
4726 886065.5092309219 30.51900915062192 886065.2866584185 0.222572503358713
4727 885267.896269734 30.51912787416465 885267.673700129 0.22256960498144382
4728 885326.6977629226 30.51924630823779 885326.4751986607 0.22256426187269873
4729 885962.2258405038 30.519371317902504 885962.0032848102 0.22255569362771482
4730 886473.819686727 30.519487674432547 886473.5971318894 0.22255483755951477
4731 886410.8095922323 30.519617379732683 886410.5870482657 0.2225439665750916
4732 885894.6757282849 30.51973154803747 885894.4531852142 0.22254307070304538
4733 885393.6220437398 30.519864680418866 885393.3995093314 0.22253440834541074
4734 885255.669393165 30.519979462134646 885255.4468632063 0.2225299587375347
4735 885453.0425785938 30.520111455600116 885452.820053236 0.22252535788764197
4736 885702.1875468936 30.52023269546313 885701.965029532 0.22251736166098243
4737 885762.8984337182 30.5203573549483 885762.6759185307 0.22251518760901987
4738 885620.2646967629 30.52048894901161 885620.0421904519 0.2225063110627042
4739 885429.4165339927 30.520604928988163 885429.1940304292 0.22250356348826458
4740 885335.2691948022 30.52074408036769 885335.046698367 0.22249643515263187
4741 885354.4527533699 30.520857622339445 885354.2302620126 0.22249135732690978
4742 885402.9777402158 30.52099550779131 885402.7552535941 0.22248662170705688
4743 885403.1520727136 30.521115935815608 885402.9295930782 0.22247963534719745
4744 885352.7766843173 30.521244417092518 885352.5542082501 0.2224760671936985
4745 885305.1270052844 30.52137661988305 885304.9045364858 0.2224687986417553
4746 885301.165844125 30.52149484502852 885300.9433793478 0.2224647771425642
4747 885328.8780211459 30.52163526126533 885328.6555626482 0.22245849768424755
4748 885342.3617563689 30.521750142892905 885342.139303078 0.222453290970809
4749 885311.5515471206 30.521889667845763 885311.3290989794 0.22244814123646003
4750 885250.9058576203 30.522010315683595 885250.6834155242 0.22244209604833534
4751 885203.5238810247 30.522141388514193 885203.3014436059 0.22243741872694267
4752 885200.959201964 30.522272332915684 885200.7367706758 0.22243128822100286
4753 885236.9748917586 30.522394072369362 885236.752465337 0.22242642164359247
4754 885275.7980898685 30.52253251393925 885275.5756692172 0.22242065131795696
4755 885283.3443547481 30.52265041251037 885283.1219393398 0.22241540840249208
4756 885253.0404144258 30.52278914827815 885252.8180044743 0.2224099515538044
4757 885206.9069405069 30.52291046353192 885206.6845359775 0.2224045293261545
4758 885175.109446722 30.523043394994307 885174.8870475853 0.2223991366755101
4759 885173.096349513 30.523172103197947 885172.8739557681 0.2223937449820301
4760 885193.5337662437 30.52329789569488 885193.3113779379 0.22238830585973934
4761 885215.9112246954 30.52343274023055 885215.6888417593 0.22238293598794617
4762 885223.2521799243 30.52355464154544 885223.0298023704 0.2223775539305615
4763 885212.6158680402 30.523691036307362 885212.3934959881 0.22237205211442138
4764 885193.5571010673 30.523813881017265 885193.3347342002 0.22236686715889567
4765 885178.5331279509 30.523947481706426 885178.3107667927 0.2223611581587039
4766 885173.8905669147 30.524074425716016 885173.6682107673 0.2223561474160865
4767 885177.4467585013 30.52420360136619 885177.2244081427 0.22235035863189703
4768 885182.5233372969 30.524334712438687 885182.3009919839 0.22234531310806352
4769 885183.8753292758 30.52446070452045 885183.6529895825 0.22233969335226111
4770 885180.8557372901 30.524593814940697 885180.633402914 0.22233437610909845
4771 885176.392299348 30.524719172419232 885176.1699702479 0.22232910009364176
4772 885173.6677409163 30.524851792718902 885173.4454174826 0.22232343365917195
4773 885173.5311810172 30.524978538012288 885173.3088625531 0.22231846410941097
4774 885174.3525331164 30.525109319834772 885174.1302205235 0.22231259293559624
4775 885173.8281782432 30.525238033443618 885173.6058705403 0.22230770302867356
4776 885170.9782985919 30.5253670637767 885170.7559966965 0.22230189539862877
4777 885166.7976147674 30.525497134741563 885166.5753179475 0.22229681985325161
4778 885163.3486037588 30.5256253000517 885163.1263124633 0.22229129557518906
4779 885162.1913084369 30.52575576958966 885161.9690225448 0.2222858920856286
4780 885163.3623722555 30.525883908419534 885163.1400915561 0.22228069936150133
4781 885165.4983793715 30.526014165285105 885165.2761043565 0.22227501498160834
4782 885166.8352002157 30.526142611660166 885166.6129301896 0.2222700261316971
4783 885166.3089156467 30.52627256662355 885166.0866514029 0.2222642438786441
4784 885164.0492753959 30.526401225096578 885163.8270161444 0.22225925152220563
4785 885161.0999898054 30.526531057532765 885160.8777362341 0.22225357120651124
4786 885158.6667228681 30.52665974971654 885158.4444744587 0.22224840939790286
4787 885157.4405338932 30.526789561825343 885157.2182909494 0.22224294385055438
4788 885157.349915128 30.526918296093385 885157.1276775668 0.22223756115238782
4789 885157.7884585169 30.52704795990139 885157.5662262157 0.22223230124614407
4790 885158.0724284112 30.527176949064224 885157.8502016535 0.222226757681113
4791 885157.8181095867 30.527306208573968 885157.5958879789 0.2222216078156871
4792 885157.05709234 30.527435687998402 885156.8348763231 0.222216016845568
4793 885156.0893116994 30.527564379548647 885155.8671008358 0.22221086363183692
4794 885155.2343217988 30.52769440109447 885155.0121164746 0.22220532418632472
4795 885154.6375904727 30.527822606393414 885154.4153903789 0.22220009374023658
4796 885154.233736942 30.52795296099327 885154.0115422923 0.22219464977927963
4797 885153.8391689531 30.528080994878387 885153.6169796251 0.22218932807586178
4798 885153.2942917874 30.528211302415528 885153.0721078197 0.22218396771095567
4799 885152.5592834697 30.5283395625591 885152.3371048843 0.2221785853088404
4800 885151.721881109 30.52846945521864 885151.4997078417 0.2221732673895893
4801 885150.931543706 30.528598237623513 885150.7093758383 0.22216786764572385
4802 885150.3102468105 30.528727521193666 885150.0880842571 0.22216255347558694
4803 885149.8933761358 30.52885690453554 885149.6712189702 0.2221571656377694
4804 885149.6235044132 30.528985617544585 885149.401352575 0.22215183810271957
4805 885149.391250897 30.529115462627864 885149.1691044297 0.2221464672588061
4806 885149.0922278477 30.52924382357011 885148.8700867158 0.22214113184356923
4807 885148.6708943272 30.529373866145654 885148.448758562 0.22213576527481935
4808 885148.1329593592 30.52950215617646 885147.9108289208 0.2221304384186645
4809 885147.5287239534 30.529632131102943 885147.3065988936 0.22212505976913322
4810 885146.9207356207 30.529760578359316 885146.698615866 0.22211975462900166
4811 885146.3549183862 30.529890313983 885146.1328040301 0.22211435612483202
4812 885145.8453865078 30.530019028167 885145.6232774339 0.2221090739059595
4813 885145.3779117456 30.53014847937355 885145.1558080846 0.22210366088866873
4814 885144.9233682776 30.530277450144364 885144.701269887 0.22209839060699618
4815 885144.4555148126 30.530406673743695 885144.2334218344 0.22209297816619797
4816 885143.9614114899 30.53053581527643 885143.7393237872 0.22208770273338763
4817 885143.445035897 30.530664914356585 885143.2229535888 0.2220823080916028
4818 885142.9212876837 30.53079412436398 885142.6992106715 0.2220770122302782
4819 885142.4080512815 30.53092319289742 885142.1859796339 0.2220716474781345
4820 885141.9177063128 30.53105239843458 885141.6956399895 0.22206632342542462
4821 885141.4534582543 30.53118148765325 885141.2313972625 0.22206099175833918
4822 885141.0096120524 30.531310664315114 885140.7875564115 0.2220556408374418
4823 885140.5752508508 30.531439776880394 885140.3532005138 0.2220503370419018
4824 885140.1392723392 30.531568942886103 885139.9172273717 0.22204496746813238
4825 885139.6938429604 30.531698047931595 885139.471803279 0.22203968141916536
4826 885139.2366880948 30.531827243754055 885139.0146537906 0.22203430412123717
4827 885138.7700212431 30.531956299982856 885138.5479922179 0.2220290252011255
4828 885138.2992941547 30.532085566083136 885138.077270505 0.22202364968934685
4829 885137.8301061435 30.532214541276506 885137.6080877732 0.22201837030120294
4830 885137.3669815426 30.5323439030502 885137.1449685405 0.22201300199598809
4831 885136.9117530126 30.532472783625295 885136.6897452933 0.2220077192401569
4832 885136.4642906416 30.53260224707379 885136.2422882828 0.22200235872077165
4833 885136.0227375696 30.532731037118502 885135.8007404954 0.22199707425604395
4834 885135.5852143845 30.532860593836855 885135.3632226664 0.22199171807133
4835 885135.1503076693 30.532989306905193 885134.9283212324 0.22198643681155256
4836 885134.7182951509 30.533118944286265 885134.4963140718 0.22198107906186573
4837 885134.2908538313 30.533247592430776 885134.0688780238 0.22197580755011373
4838 885133.8716195081 30.53337730473463 885133.6496490667 0.22197044142152503
4839 885133.4653508315 30.533505888358306 885133.243385645 0.22196518657785438
4840 885133.078611842 30.533635685767518 885132.8566520368 0.2219598052502239
4841 885132.7190902273 30.533764185980417 885132.4971356534 0.22195457389147905
4842 885132.3972277914 30.53389410089833 885132.1752786208 0.22194917056474225
4843 885132.1261811567 30.53402247410297 885131.9042371869 0.2219439698139672
4844 885131.9250085515 30.534152565874386 885131.7030700146 0.22193853684711617
4845 885131.8197420214 30.53428073877708 885131.597808646 0.2219333753860943
4846 885131.8491125439 30.534411099309043 885131.6271846412 0.2219279026382736
4847 885132.0680445936 30.534538961516063 885131.8461218008 0.22192279274384308
4848 885132.5584583747 30.534669725040427 885132.3365411096 0.22191726513324125
4849 885133.4388442764 30.534797115590685 885133.2169320508 0.22191222557243015
4850 885134.8864334204 30.53492847649048 885134.6645268007 0.22190661964882058
4851 885137.1620702876 30.53505515962869 885136.9401686079 0.2219016797796031
4852 885140.6589499138 30.535187403468647 885140.437053955 0.221895958755419
4853 885145.96570096 30.53531302700046 885145.7438097955 0.22189116460069086
4854 885153.979060196 30.535446582353853 885153.7571749252 0.22188527077162654
4855 885166.0631108849 30.535570608076338 885165.8412301904 0.22188069446326386
4856 885184.3202182654 30.535706131239344 885184.0983437282 0.2218745371635289
4857 885211.995937408 30.535827719690626 885211.7740671159 0.2218702921287095
4858 885254.151686062 30.535966231985963 885253.9298223339 0.2218637280911504
4859 885318.7076633422 30.536084050529613 885318.4858033484 0.22185999392614092
4860 885418.1557400668 30.536227159843747 885417.933887272 0.22185279478585987
4861 885572.2812138117 30.536339059254043 885572.0593639534 0.221849858317885
4862 885812.5941176071 30.536489313508085 885812.3722759506 0.2218416564554257
4863 886189.4845968054 30.536591775283103 886189.262756826 0.221839979415324
4864 886783.5719379477 30.53675319806602 886783.35010777 0.2218301776660372
4865 887724.5700868571 30.536840373252527 887724.3482563512 0.22183050587405614
4866 889219.9574871898 30.537019248298304 889219.7356690592 0.22181813062426467
4867 891599.0279648231 30.537081312962638 891598.8061431609 0.22182166218694604
4868 895378.2646337836 30.53728740186168 895378.0428286365 0.22180514711680083
4869 901333.6836158958 30.537308184083603 901333.4618021437 0.22181375209039372
4870 910581.943246451 30.537555864501357 910581.7214557449 0.221790705991353
4871 924500.9349207919 30.537510472975956 924500.7131137698 0.22180702211243036
4872 944408.8394670495 30.53781744234088 944408.6176926715 0.22177437797104074
4873 970262.8675830372 30.537675314459253 970262.6457820578 0.2218009794409889
4874 998658.8353613118 30.53805051087019 998658.613604324 0.22175698777206782
4875 1019982.6568190104 30.537801158036253 1019982.4350264786 0.22179253175286823
4876 1020488.7991664172 30.53820772839963 1020488.5774235294 0.22174288787067764
4877 991319.126018495 30.537923582289604 991318.9042433262 0.22177516883834147
4878 942668.4650800109 30.538244863080987 942668.2433419672 0.22173804371570932
4879 901237.3451915219 30.53809401067016 901237.1234444872 0.22174703471184706
4880 889107.1471057939 30.5382142795815 889106.9253660819 0.22173971202818726
4881 905299.0513148408 30.538300532379647 905298.8295964267 0.221718414072837
4882 929327.4347941417 30.538226138739624 929327.2130575958 0.2217365459555076
4883 938761.7920134768 30.538463170390823 938761.5703130557 0.22170042117810765
4884 925993.0321272312 30.53831735140484 925992.8104070004 0.2217202309072335
4885 903343.3211096575 30.53853398148991 903343.0994141344 0.22169552314742116
4886 890101.6359422656 30.538484324393536 890101.4142483085 0.22169395709875495
4887 894018.9948411118 30.538571317487854 894018.7731459881 0.22169512367858749
4888 906060.7478151314 30.538679227178392 906060.5261445164 0.22167061496985882
4889 911553.8721597099 30.53865310231541 911553.650472824 0.22168688591604413
4890 904780.3766719352 30.53883188783164 904780.1550128184 0.22165911675506544
4891 893103.0234527788 30.538799612442084 893102.8017858713 0.22166690759430524
4892 887717.8216440668 30.538938942194523 887717.5999874085 0.22165665829577366
4893 891727.9634671967 30.53899237552557 891727.7418235058 0.22164369082515234
4894 898387.8553188922 30.539054646455835 898387.6336667499 0.22165214223152166
4895 899441.6245734645 30.53918361467982 899441.4029453628 0.2216281016694621
4896 893697.5079952744 30.539210959981688 893697.2863572962 0.22163797820331316
4897 887296.7652812959 30.5393469765649 887296.5436590853 0.22162221061073648
4898 886214.8478414249 30.539406164582733 886214.6262238778 0.22161754713108334
4899 890087.9238274829 30.539507041992078 890087.7022090869 0.22161839596332272
4900 893614.7597538382 30.53961516768339 893614.5381534257 0.22160041247697596
4901 892716.28461504 30.539689237144948 892716.06300678 0.2216082599182334
4902 888514.1259833348 30.5398122278095 888513.9043919656 0.2215913692023233
4903 885382.4220992351 30.539896434236095 885382.2005079149 0.22159132027589282
4904 885921.6913010437 30.540004958102166 885921.4697145016 0.22158654206894363
4905 888607.5089442307 30.540116588746752 888607.2873698461 0.2215743845899258
4906 890073.2586103946 30.540211185910525 890073.0370317976 0.2215785969482055
4907 888811.6762013591 30.540332336109653 888811.4546382368 0.22156312238152864
4908 886344.5266970957 30.540434378140297 886344.3051322865 0.22156480921650973
4909 885139.4661047373 30.540544493403676 885139.244548118 0.22155661928738765
4910 885942.2170192517 30.54066676116065 885941.9954702012 0.22154905037927294
4911 887370.6522134276 30.540766268296125 887370.4306639456 0.22154948193829785
4912 887720.8775921543 30.540896245305138 887720.6560556149 0.221536539426879
4913 886721.2491085083 30.541002036856803 886721.0275704252 0.22153808313590437
4914 885514.2461427612 30.541120519214576 885514.0246144498 0.22152831143123164
4915 885230.2499693887 30.54124575709308 885230.0284455104 0.22152387825445766
4916 885861.1390049494 30.541349592458772 885860.9174838943 0.221521055117675
4917 886498.5583500853 30.541487258501096 886498.336839178 0.22151090730832743
4918 886416.0095543179 30.54159040248267 886415.7880430941 0.2215112238078226
4919 885751.5919626809 30.541721828023636 885751.3704614566 0.221501224312483
4920 885202.0110340228 30.54184046460241 885201.7895354358 0.22149858698265135
4921 885228.0093297949 30.54195576055972 885227.787836465 0.22149332982763503
4922 885646.797706737 30.542091593825837 885646.5762209749 0.22148576204986906
4923 885932.0010774016 30.542197387573264 885931.779593054 0.22148434760780114
4924 885786.5616322533 30.542336855494945 885786.3401572102 0.22147504304649215
4925 885383.4210346207 30.542448278044905 885383.1995615454 0.22147307530811627
4926 885111.8845361075 30.542577385440207 885111.6630698259 0.2214662817226088
4927 885168.7309387893 30.542703631763445 885168.5094780038 0.2214607854387485
4928 885411.4243130602 30.542819919544034 885411.2028555124 0.22145754787376332
4929 885556.6750668287 30.542956734477883 885556.4536173532 0.22144947548218202
4930 885468.486354638 30.54306889443782 885468.2649073326 0.22144730536369758
4931 885252.3115065274 30.543204836703936 885252.0900666871 0.22143984023727092
4932 885109.6325181334 30.543323501158945 885109.4110823744 0.22143575901161602
4933 885135.977308837 30.543450978360788 885135.7558779187 0.221430918279162
4934 885257.0450128432 30.543579527759288 885256.823588552 0.22142429125797586
4935 885330.7980750361 30.543699608048765 885330.5766537213 0.2214213148721388
4936 885288.3594528438 30.54383315053762 885288.1380389 0.22141394381120408
4937 885179.8463555747 30.54395239382785 885179.6249450268 0.22141054788068235
4938 885105.1271614858 30.544084055776956 885104.9057569245 0.2214045613302568
4939 885115.1021149824 30.544207823775373 885114.8807156994 0.22139928304525994
4940 885176.698911105 30.544334667110718 885176.4775159194 0.22139518563880328
4941 885218.5416622555 30.54446313893886 885218.3202737587 0.221388496807232
4942 885200.5221343929 30.54458710549181 885200.3007493338 0.2213850590309291
4943 885142.3205931481 30.54471683966048 885142.0992145869 0.221378561266866
4944 885094.9250690877 30.544841572172118 885094.7036948552 0.2213742324373799
4945 885091.3401892533 30.544969605757526 885091.1188201937 0.22136905961107547
4946 885122.3227680778 30.5450967678508 885122.1014047319 0.22136334603187954
4947 885152.251528461 30.545222941167154 885152.0301691549 0.22135930615902538
4948 885153.5441176987 30.54535132237837 885153.3227647361 0.22135296259989576
4949 885127.4220071705 30.5454775385098 885127.2006581986 0.2213489719354788
4950 885097.0727499753 30.54560501922246 885096.8514068535 0.22134312175441076
4951 885084.5551453067 30.545732894734382 885084.3338070316 0.22133827507876844
4952 885093.5107397897 30.545858704289383 885093.2894063661 0.2213334236384911
4953 885110.1451622017 30.545987975563715 885109.9238345189 0.22132768285679008
4954 885117.7310499242 30.54611322217293 885117.5097264798 0.22132344441675592
4955 885110.2969286264 30.546242184327284 885110.0756111419 0.22131748451526423
4956 885094.9792545264 30.546368651351177 885094.7579414516 0.22131307478005066
4957 885083.7358457308 30.54649582865771 885083.5145381249 0.22130760584209513
4958 885083.0957742374 30.54662435486858 885082.8744717034 0.22130253395916957
4959 885090.2508533085 30.546749713982205 885090.0295555607 0.22129774785944326
4960 885097.0668433683 30.546879555188923 885096.8455512411 0.2212921272605405
4961 885097.2744773527 30.5470043960577 885097.0531896893 0.22128766344118755
4962 885090.7837327056 30.54713393614914 885090.562450709 0.22128199662055348
4963 885082.519838556 30.54725980828335 885082.298561226 0.2212773299515776
4964 885077.8365446484 30.547387811196558 885077.6152725954 0.22127205295945512
4965 885078.5593613149 30.547515418060243 885078.3380944001 0.2212669147707755
4966 885082.3908557262 30.547641777898914 885082.1695936327 0.2212620935324456
4967 885085.3667264672 30.54777065998755 885085.1454698566 0.22125661054978582
4968 885084.9601841426 30.547896244252094 885084.7389321696 0.22125197294631907
4969 885081.5286540192 30.548025310875353 885081.3074075269 0.22124649235094107
4970 885077.449606628 30.54815121100498 885077.2283649354 0.2212416926282568
4971 885075.0684999814 30.54827955718582 885074.8472634893 0.2212364921702475
4972 885075.1086473946 30.548406371543113 885074.8874160284 0.2212313662118187
4973 885076.5268859103 30.548533765217805 885076.3056594321 0.2212264782563195
4974 885077.5847364939 30.54866137569901 885077.3635153776 0.22122111627382468
4975 885077.1483346341 30.548788195383906 885076.9271182757 0.2212163584417417
4976 885075.3142775091 30.54891605860226 885075.0930665188 0.22121099038679143
4977 885073.0906513914 30.54904287203156 885072.8694452593 0.2212061320839491
4978 885071.5618107307 30.54917049450946 885071.3406097833 0.2212009473588486
4979 885071.1768946447 30.54929763890344 885070.9556987754 0.22119586938444652
4980 885071.5952659693 30.549424879453593 885071.374075065 0.22119090425431293
4981 885072.0583818179 30.549552308427305 885071.8371961677 0.22118565022344475
4982 885071.9395167619 30.54967936818204 885071.7183359637 0.22118079827922532
4983 885071.0973864831 30.549806790619552 885070.876210971 0.22117551208172173
4984 885069.8554799077 30.54993398532501 885069.634309287 0.22117062079836794
4985 885068.7121264249 30.550061127492036 885068.4909609878 0.22116543714572545
4986 885068.0067480957 30.55018864221796 885067.785587686 0.22116040979002688
4987 885067.7559591557 30.55031543465493 885067.5348037797 0.22115537605270352
4988 885067.7121724929 30.55044321821143 885067.4910222766 0.22115021629987222
4989 885067.5616234032 30.550569812467547 885067.3404781189 0.22114528433110375
4990 885067.1178615565 30.550697642323914 885066.8967214847 0.22114007176846964
4991 885066.3985707264 30.550824290275536 885066.1774355796 0.22113514678228344
4992 885065.5744442262 30.550951926968555 885065.3533142513 0.22112997496354594
4993 885064.841979056 30.551078825835543 885064.620854077 0.221124979000192
4994 885064.3126261113 30.551206144631163 885064.0915062107 0.22111990058202977
4995 885063.9702865084 30.55133334374652 885063.7491716971 0.2211148113524244
4996 885063.7067471623 30.551460375565767 885063.4856373435 0.2211098188213388
4997 885063.3977036645 30.55158778217067 885063.1765989955 0.22110466907638662
4998 885062.9692171002 30.551714664687132 885062.7481173879 0.2210997122918611
4999 885062.4252166457 30.551842121806136 885062.2041220854 0.22109456032293728
5000 885061.8275274548 30.551969008782876 885061.6064378729 0.22108958201648468
5001 885061.2535330016 30.552096386470506 885061.0324485254 0.22108447623193558
5002 885060.7539347354 30.55222337155294 885060.532855293 0.2210794424182773
5003 885060.3343712741 30.55235062201931 885060.1132968744 0.2210743996066757
5004 885059.9621363347 30.55247771051143 885059.7410670238 0.22106931092117577
5005 885059.589676781 30.552604870003883 885059.3686124656 0.22106431538660926
5006 885059.1802389799 30.552731999162763 885058.959179781 0.22105919885138944
5007 885058.7217666947 30.55285915053947 885058.5007124774 0.22105421726805627
5008 885058.2277283109 30.552986235256828 885058.0066792031 0.22104910768323682
5009 885057.7249358132 30.553113459943198 885057.5038917048 0.2210441084160132
5010 885057.239665098 30.553240435368867 885057.0186260672 0.2210390308721585
5011 885056.7860945113 30.553367780074883 885056.5650605137 0.22103399765663106
5012 885056.3634997017 30.553494622488035 885056.1424707429 0.22102895881318277
5013 885055.9600317683 30.553622091962236 885055.739007874 0.2210238942112966
5014 885055.5604371878 30.553748814315963 885055.339418304 0.221018883780789
5015 885055.1538501388 30.553876386522376 885054.932836335 0.22101380373372742
5016 885054.7376667153 30.55400301685881 885054.5166579126 0.22100880268472192
5017 885054.3183474292 30.5541306685371 885054.0973437022 0.22100372696134443
5018 885053.9081365407 30.55425722387164 885053.6871378236 0.22099871711000443
5019 885053.5218497099 30.554384954310677 885053.3008560492 0.22099366075452698
5020 885053.1737436325 30.55451142010693 885052.952755001 0.2209886314421143
5021 885052.8772875722 30.554639266423926 885052.6563039719 0.2209836003801369
5022 885052.647087669 30.55476558548862 885052.4261091186 0.2209785504216563
5023 885052.5030272182 30.55489362953667 885052.2820536764 0.22097354176601633
5024 885052.4762950474 30.555019697598972 885052.2553265701 0.22096847726243043
5025 885052.616293269 30.555148069783133 885052.3953297861 0.2209634828807439
5026 885053.0003471201 30.55527373058368 885052.7793887072 0.22095841285838744
5027 885053.746012242 30.555402618464573 885053.525058818 0.2209534240073836
5028 885055.0309361573 30.555527649343716 885054.8099878014 0.2209483559964728
5029 885057.1223585878 30.55565731978646 885056.9014152206 0.22094336717597401
5030 885060.42559805 30.555781398237023 885060.2046597459 0.22093830412915968
5031 885065.5592202222 30.555912242691818 885065.338286907 0.22093331524991508
5032 885073.4766586301 30.556034882818015 885073.2557303759 0.2209282541852068
5033 885085.6570539589 30.5561674980007 885085.4361306877 0.22092327113103846
5034 885104.4141872092 30.556287940641493 885104.1932690062 0.2209182030099751
5035 885133.3864507889 30.55642326336039 885133.1655375516 0.22091323735017895
5036 885178.3383037641 30.556540291775285 885178.117395617 0.22090814717860852
5037 885248.441970374 30.556679818846696 885248.2210671579 0.22090321603975693
5038 885358.3990666259 30.55679144902549 885358.1781685438 0.22089808198090688
5039 885531.840659218 30.55693759191134 885531.619766009 0.22089320893027287
5040 885807.0135605072 30.55704054533553 885806.792672508 0.22088799921279018
5041 886245.7630903651 30.557197184287855 886245.542207149 0.22088321617022275
5042 886948.756965453 30.55728597692425 886948.5360875704 0.22087788272097134
5043 888078.6022357868 30.55745923511875 888078.3813625573 0.22087322956015987
5044 889897.6722459975 30.557524575169253 889897.4513782985 0.220867699003301
5045 892821.679651927 30.557724023425447 892821.4587887132 0.2208632137841664
5046 897489.7311610501 30.557750464872324 897489.5103036554 0.22085739473432112
5047 904834.7502301777 30.557990357514427 904834.5293771259 0.22085305171954223
5048 916062.9326649919 30.557953902750686 916062.7118180589 0.22084693305906963
5049 932397.8862233172 30.558252146793766 932397.665380941 0.22084237627102712
5050 954144.9655604261 30.558122806396042 954144.7447239454 0.22083648076383053
5051 978993.6635382297 30.558489547250193 978993.4427080412 0.22083018850093766
5052 999884.9653304135 30.55825475401809 999884.7445036459 0.22082676760266995
5053 1006067.5417927692 30.558658444186243 1006067.3209778593 0.2208149099081901
5054 989634.4684046587 30.558378093049967 989634.2475863687 0.22081829005205975
5055 955313.7972586696 30.558716682073527 955313.5764613255 0.2207973440760423
5056 919914.1708389 30.558536794388967 919913.9500306501 0.22080824995297765
5057 899878.2950929889 30.558697268023078 899878.0743099162 0.22078307264582905
5058 898992.4268214459 30.558731526053382 898992.2060289476 0.2207924983374573
5059 908840.329708939 30.558697959932513 908840.1089331546 0.22077578430413292
5060 918148.9771929348 30.558902414724884 918148.7564216034 0.22077133143235173
5061 920893.8998478157 30.558772008998613 920893.6790757084 0.2207721073252576
5062 917240.7450385395 30.55900145304431 917240.5242881107 0.2207504288044756
5063 909772.2182096235 30.558915970516626 909771.9974454966 0.22076412681628593
5064 901125.5078584459 30.5590502799497 901125.2871211291 0.22073731676700842
5065 894087.1764602117 30.559095642067746 894086.9557132721 0.22074693969015333
5066 891732.9149961324 30.559114447513604 891732.6942630276 0.22073310478504365
5067 895166.5500624817 30.559266953398687 895166.329337819 0.22072466264205343
5068 901163.4857565922 30.55923484427335 901163.2650265507 0.22073004145949796
5069 903770.0242382734 30.559405996259972 903769.8035315387 0.22070673471284816
5070 899552.4056580833 30.559401596975263 899552.1849387671 0.22071931614231063
5071 891349.4250459783 30.55952229391851 891349.2043476149 0.2206983633396648
5072 885833.0522575903 30.55959140229752 885832.8315572396 0.22070035071860925
5073 886952.2727477766 30.55965244220032 886952.0520523431 0.22069543342203354
5074 892258.3698057068 30.559785941705524 892258.1491245816 0.2206811251707777
5075 895864.8514570388 30.559815359931644 895864.6307680544 0.22068898436670173
5076 894339.8261687289 30.559967393541623 894339.6054998051 0.2206689237972452
5077 889487.039533778 30.560006198027367 889486.8188589027 0.22067487525411802
5078 885792.8444900028 30.560136295561726 885792.623826626 0.22066337681375642
5079 885751.6216080779 30.56021896168393 885751.4009507188 0.22065735910900564
5080 888082.5550531261 30.560309948990923 888082.3343951016 0.22065802440414675
5081 889880.0741861447 30.56044048816243 889879.8535428547 0.22064329009480727
5082 889625.9914144778 30.56050055628742 889625.7707667688 0.220647709033814
5083 888041.4268130405 30.56065307092308 888041.2061782827 0.2206347577775972
5084 886652.6494363471 30.56071374211943 886652.4288030182 0.22063332890714446
5085 886176.3556531178 30.560853305737233 886176.1350247965 0.220628321237531
5086 886304.6871514776 30.56094743602314 886304.4665319736 0.22061950401945546
5087 886519.8880503165 30.561052006081336 886519.6674306049 0.22061971156507054
5088 886669.0848100139 30.56118759221975 886668.8642009648 0.22060904909529322
5089 886794.4056510802 30.561263574506196 886794.1850429787 0.22060810148687185
5090 886780.357902634 30.561418464654704 886780.137301803 0.2206008309234983
5091 886425.2861767947 30.561495253393726 886425.0655810137 0.22059578096499866
5092 885794.6919257705 30.561636615308064 885794.4713335978 0.22059217266660375
5093 885299.1755257746 30.56174245559179 885298.9549408712 0.2205849033703141
5094 885313.6933195314 30.561852819430438 885313.4727375585 0.22058197290183415
5095 885768.5794982046 30.56199203329902 885768.3589227647 0.2205754399915336
5096 886191.9371832242 30.56208036035916 886191.7166120692 0.2205711550536624
5097 886164.222811623 30.562232065577497 886164.0022455817 0.2205660413543294
5098 885702.6854747072 30.562323419727733 885702.464913823 0.2205608842032854
5099 885199.1284244119 30.562462178924314 885198.9078684071 0.22055600477099144
5100 885023.3124522774 30.562576603919585 885023.091901074 0.22055120336020906
5101 885209.15460347 30.56269201580772 885208.9340576379 0.22054583202624423
5102 885496.1098420044 30.56282965002112 885495.8893006399 0.220541364526489
5103 885613.8751367504 30.56293045427766 885613.6546005661 0.22053618425576324
5104 885503.0376182788 30.563075447087115 885502.8170872557 0.22053102313490036
5105 885298.0637394367 30.563179086743414 885297.8432125171 0.22052691953916997
5106 885155.3476141893 30.5633151124234 885155.1270934951 0.22052069421090897
5107 885123.4316627478 30.563433412644773 885123.2111454278 0.22051731997053992
5108 885152.2212943721 30.56355482553545 885152.0007833287 0.22051104345821085
5109 885180.8729657397 30.563687213071034 885180.6524587333 0.2205070063506108
5110 885193.1971731923 30.563799467591192 885192.9766711537 0.22050203864538945
5111 885201.2811774366 30.563937123216164 885201.0606810322 0.22049640435305148
5112 885204.9263208326 30.56404969430942 885204.7058278657 0.22049296681090647
5113 885184.4895932067 30.56418387880846 885184.2691069214 0.2204862853355567
5114 885129.9689710559 30.56430309136911 885129.7484878656 0.22048319039278058
5115 885063.9620743315 30.564430198373937 885063.7415973614 0.22047697011941297
5116 885027.4266716213 30.56455687382527 885027.2061988564 0.2204727649412283
5117 885042.3893471466 30.564678228280865 885042.1688790938 0.2204680527512776
5118 885090.659908699 30.56480954421243 885090.4394463775 0.22046232157250964
5119 885129.480288359 30.564928505102053 885129.2598295171 0.22045884186450776
5120 885127.6166783677 30.565060864105533 885127.3962259325 0.2204524352361112
5121 885088.1908382195 30.56518055604172 885087.9703892228 0.22044899661788886
5122 885040.8111690796 30.56531124161021 885040.5907259317 0.22044314788998426
5123 885014.5082263623 30.56543379070126 885014.2877876139 0.22043874840020963
5124 885016.9832958882 30.565561263580317 885016.7628618524 0.22043403572634565
5125 885034.9530726154 30.56568762203881 885034.7326440213 0.22042859417779012
5126 885049.8848577129 30.565811527509087 885049.664433066 0.22042464686382893
5127 885052.6056074197 30.565941289924172 885052.3851885786 0.22041884116639865
5128 885045.8538979788 30.56606265736749 885045.6334831198 0.2204148590614326
5129 885036.9213458555 30.56619405430343 885036.7009364355 0.22040941997600225
5130 885029.8567517577 30.56631510917911 885029.6363468759 0.22040488177422232
5131 885023.9797606457 30.566445621208835 885023.7593605986 0.2204000470526403
5132 885017.647372348 30.566568795129417 885017.4269773526 0.22039499536133983
5133 885011.7549700377 30.56669638688109 885011.5345795301 0.220390507586998
5134 885009.2635603825 30.566823002432702 885009.0431750689 0.22038531364481706
5135 885011.8680380777 30.566947234107598 885011.6476572816 0.22038079615012698
5136 885017.6601679095 30.56707677922628 885017.4397921552 0.22037575423096536
5137 885022.1645003756 30.567198969685993 885021.944129331 0.2203710445961193
5138 885021.7122250301 30.567329504331113 885021.4918588537 0.2203661762808174
5139 885016.0973503776 30.56745183969363 885015.876989015 0.22036136255365274
5140 885008.4195342946 30.567581223246016 885008.1991777739 0.22035652073072087
5141 885002.5744118145 30.56770546386083 885002.3540600648 0.2203517496882296
5142 885000.6117877997 30.567832514603058 885000.3914409645 0.2203468352004225
5143 885001.8783031253 30.567959153832298 885001.6579609942 0.22034213112371012
5144 885004.1528378528 30.568084040185468 885003.9325006561 0.2203371967228876
5145 885005.4878021866 30.56821234916425 885005.2674697364 0.2203324502246456
5146 885005.2955964465 30.568336156358548 885005.0752688189 0.2203276275983817
5147 885004.1507924702 30.56846488283033 885003.9304697468 0.2203227234373705
5148 885002.8648425374 30.568588818055225 885002.6445244584 0.22031807902765346
5149 885001.7564699466 30.56871694390885 885001.536156928 0.22031301852064164
5150 885000.6107785874 30.56884173807308 885000.3904701063 0.22030848110170265
5151 884999.1476771142 30.568968845305374 884998.9273737232 0.2203033909350527
5152 884997.446008123 30.569094624795035 884997.2257093193 0.2202988036823555
5153 884995.9611957312 30.56922081034644 884995.7409018918 0.2202938393806403
5154 884995.1692560654 30.569347329968416 884994.9489669886 0.22028907673939446
5155 884995.1902660769 30.569472902894425 884994.9699817647 0.22028431222458225
5156 884995.6907599306 30.56959984737812 884995.4704805687 0.2202793619266697
5157 884996.1120475748 30.569725085049452 884995.8917728248 0.22027475007138692
5158 884996.0237787098 30.56985222520653 884995.8035090037 0.2202697061503075
5159 884995.3399177815 30.569977311305223 884995.1196526554 0.22026512612012775
5160 884994.2902340917 30.570104490747084 884994.0699739775 0.22026011415249794
5161 884993.2080383695 30.570229576424662 884992.9877829131 0.2202554564297112
5162 884992.3189736845 30.570356636339255 884992.0987231296 0.22025055479630998
5163 884991.65385066 30.57048189767594 884991.4336048799 0.22024578002373782
5164 884991.110809915 30.570608652458223 884990.8905689261 0.2202409888400744
5165 884990.5795560639 30.570734271269206 884990.3593199344 0.22023612942049559
5166 884990.0288088773 30.57086056410123 884989.8085774827 0.220231394657519
5167 884989.5084319045 30.570986651007892 884989.2882053914 0.22022651316274472
5168 884989.0859520612 30.571112435484007 884988.8657302853 0.22022177593807132
5169 884988.7811468004 30.571238964880344 884988.5609298822 0.22021691816574812
5170 884988.5434058186 30.571364340664818 884988.3231936672 0.2202121514580165
5171 884988.2831200636 30.571491152484704 884988.0629127389 0.22020732476914978
5172 884987.9250451522 30.571616325549833 884987.7048426137 0.2202025384778321
5173 884987.4474592399 30.571743195006764 884987.2272615185 0.22019772138890953
5174 884986.8842007054 30.57186838881265 884986.6640077634 0.22019294203065215
5175 884986.2962924275 30.5719951193802 884986.0761043177 0.22018810974384762
5176 884985.7348291148 30.57212049088945 884985.5146457597 0.22018335508728482
5177 884985.2191496978 30.572246978031362 884984.9989711976 0.22017850014227483
5178 884984.7372590045 30.572372580774093 884984.5170852381 0.2201737663703967
5179 884984.2644854425 30.572498820462023 884984.04431654 0.22016890258940292
5180 884983.7826907085 30.57262462231501 884983.5625265397 0.2201641688342245
5181 884983.2914558415 30.572750673867368 884983.0712965212 0.2201593203336752
5182 884982.8041923766 30.572876606176933 884982.5840378131 0.22015456343814055
5183 884982.3376327303 30.573002540206044 884982.1174829812 0.2201497490833871
5184 884981.9003005965 30.57312854494852 884981.6801556393 0.2201449571945665
5185 884981.4883610272 30.573254406228887 884981.2682208463 0.22014018085837936
5186 884981.0888599851 30.573380458922728 884980.868724627 0.22013535813114693
5187 884980.6871041715 30.57350625746425 884980.4669735624 0.22013060906672416
5188 884980.2740596175 30.573632363039025 884980.0539338466 0.2201257708401031
5189 884979.8486268568 30.573758087913916 884979.6285058252 0.22012103166809435
5190 884979.4165224804 30.573884261515783 884979.1964062855 0.2201161949170423
5191 884978.9851035493 30.57400990183964 884978.7649920981 0.22011145121521564
5192 884978.5597724217 30.574136150408727 884978.3396657953 0.22010662635268863
5193 884978.1413046815 30.574261709142732 884977.921202809 0.2201018725730661
5194 884977.7270723952 30.574388024095544 884977.5069753348 0.22009706035154145
5195 884977.3129427392 30.574513518696378 884977.0928504391 0.22009230009856706
5196 884976.8962261694 30.57463988102205 884976.6761386757 0.22008749376076803
5197 884976.4767454299 30.57476533372175 884976.256662694 0.22008273582765028
5198 884976.0571369379 30.574891725990845 884975.8370590118 0.22007792602978996
5199 884975.6413159985 30.575017151001507 884975.4212428193 0.22007317927071862
5200 884975.2334849756 30.575143568934426 884975.013416617 0.22006835866603644
5201 884974.8366843839 30.575268963225565 884974.6166207554 0.22006362846557428
5202 884974.4533265685 30.575395421906133 884974.2332677746 0.22005879387522842
5203 884974.0851894543 30.575520762349466 884973.8651353728 0.22005408145065014
5204 884973.7353979851 30.575647296362714 884973.5153487519 0.22004923322918366
5205 884973.4086614006 30.575772541850842 884973.1886168632 0.2200445373865122
5206 884973.1133296699 30.575899202088653 884972.893289993 0.22003967691274987
5207 884972.8610655772 30.57602429675605 884972.6410305803 0.22003499696224185
5208 884972.6690514471 30.57615114810847 884972.4490213235 0.22003012365513663
5209 884972.5600595834 30.576276021488056 884972.3400341212 0.2200254621749337
5210 884972.5663659637 30.576403145234554 884972.3463453925 0.2200205711023967
5211 884972.7320488124 30.576527706259906 884972.5120328766 0.22001593584669718
5212 884973.1208021757 30.57665520968705 884972.9007911595 0.22001101624702454
5213 884973.8229952683 30.576779332619047 884973.602988847 0.22000642128415132
5214 884974.97126887 30.576907367438018 884974.7512674144 0.22000145557158174
5215 884976.7579738892 30.5770308679914 884976.5379769668 0.21999692236451077
5216 884979.4679752877 30.577159659445158 884979.247983403 0.219991884688137
5217 884983.520855524 30.57728225798891 884983.3008680798 0.2199874441793023
5218 884989.5442103937 30.577412148610666 884989.3242280963 0.21998229735869151
5219 884998.4765969787 30.577533413916196 884998.2566189844 0.2199779942898982
5220 885011.7384558647 30.577664929939353 885011.5184831809 0.21997268378477647
5221 885031.4859667049 30.577784190939823 885031.2659981202 0.21996858469953856
5222 885061.0223650301 30.57791814564424 885060.8024020023 0.2199630279068919
5223 885105.4329094979 30.57803434863706 885105.212950263 0.21995923482397683
5224 885172.6004801297 30.578172006000614 885172.3805268266 0.2199533031127185
5225 885274.8192522291 30.57828347767629 885274.5993022531 0.21994997601372157
5226 885431.3501409051 30.578426811641748 885431.13019744 0.21994346513822124
5227 885672.5776096222 30.578530858333675 885672.3576687637 0.21994085844060335
5228 886046.4448429028 30.578682950441273 886046.224909463 0.2199334398460677
5229 886629.2962082898 30.578775168500787 886629.076276329 0.21993196083679897
5230 887542.0269593443 30.578940761543347 887541.8070362429 0.21992310135559137
5231 888976.9139121311 30.579013822681993 888976.69398873 0.21992340114502926
5232 891236.9509465814 30.579200242054387 891236.7310343421 0.2199122393194343
5233 894791.4238964925 30.579242055974962 894791.2039811453 0.21991534717761213
5234 900352.6356977209 30.57946035356738 900352.4157971968 0.21990052409644417
5235 908930.3486974016 30.5794516573629 908930.1287894112 0.21990799044196488
5236 921843.9926546568 30.57971702794904 921843.7727671288 0.2198875279476402
5237 940387.5836396989 30.579630384442947 940387.3637383506 0.21990134829933464
5238 965027.4199253346 30.57995781558745 965027.2000522888 0.21987304585576886
5239 993295.200413624 30.57976697500868 993294.9805191011 0.219894522866245
5240 1017633.5535040396 30.580150817388652 1017633.3336457945 0.21985824505521856
5241 1024718.5235554382 30.579871103787248 1024718.3036711551 0.21988428304101346
5242 1003321.4548905955 30.58024195345069 1003321.2350435846 0.2198470109475725
5243 956895.5227089708 30.579991116548655 956895.3028428197 0.21986615104946902
5244 908909.8926004197 30.580216375811133 908909.6727578857 0.21984253400302237
5245 885758.8788570344 30.580162234945618 885758.659015199 0.2198418353636163
5246 894955.0351075405 30.580172550844253 894954.8152668265 0.2198407139879296
5247 921195.7513494077 30.580346401335966 921195.5315293563 0.21982005151072068
5248 940213.4081007445 30.58019990709172 940213.188267179 0.21983356554514158
5249 936466.3631221915 30.58045433153232 936466.1433155173 0.21980667422183806
5250 913834.6638973875 30.580311700843453 913834.4440803621 0.21981702538303569
5251 891488.6129644843 30.58047281720014 891488.3931630595 0.21980142477188638
5252 885829.3020813885 30.58048934762957 885829.0822859438 0.21979544469393542
5253 896619.057786406 30.58049299486511 896618.8379888317 0.21979757428406455
5254 910016.507219113 30.580667393597253 910016.2874414825 0.21977763039807124
5255 912570.2478293021 30.580582755676073 912570.0280417086 0.21978759342166096
5256 902605.8928717208 30.580778160228885 902605.6731038915 0.21976782926451138
5257 889926.1947359574 30.58074535920884 889925.9749656321 0.21977032536235527
5258 885255.6956437757 30.5808454216761 885255.4758805489 0.21976322675041968
5259 890279.1764102291 30.580945213378904 890278.9566583245 0.21975190455404423
5260 897770.8647500469 30.580943460566967 897770.6449931547 0.21975689214906582
5261 899717.0802065561 30.581120425958826 899716.8604678318 0.21973872423972007
5262 894609.7700505562 30.581101770627523 894609.5503061442 0.2197444120172391
5263 887706.3450901795 30.581248648709483 887706.1253585261 0.21973165332550576
5264 885024.9888662515 30.58130686938553 885024.7691383353 0.21972791631460248
5265 887682.619666327 30.58137348766938 887682.3999400318 0.2197262951775108
5266 891797.9268600235 30.581517889067587 891797.7071468945 0.21971312896394438
5267 892948.6897173455 30.58153718928193 892948.4699998425 0.21971750306024435
5268 890251.0410842369 30.581697324568236 890250.8213809564 0.2197032804399164
5269 886496.2425117535 30.581743349248335 886496.0228075717 0.2197041817812372
5270 884945.3808488942 30.581855745281153 884945.1611519789 0.2196969153148502
5271 886288.3089698015 30.581970052520674 886288.0892800766 0.2196897249696203
5272 888523.87998097 30.582030122508595 888523.6602910125 0.21968995761531634
5273 889269.9263200418 30.582184519728052 889269.7066420935 0.21967794831852597
5274 887944.510976824 30.582237259937802 887944.2912971425 0.21967968148189213
5275 885929.6018037844 30.582376153507617 885929.3821341054 0.21966967895793202
5276 884965.2898983076 30.58246931077798 884965.0702313747 0.21966693299212767
5277 885544.289459418 30.58256554552939 885544.069796681 0.21966273697396127
5278 886728.7709682024 30.582704178437336 886728.5513135726 0.21965462977147918
5279 887252.9221023774 30.58277460160316 887252.7024480305 0.21965434693401106
5280 886681.9280721329 30.582923367466364 886681.7084274264 0.2196447064353472
5281 885620.7412498442 30.583006373044093 885620.5216062181 0.2196436261491364
5282 884986.4500246792 30.583130612052113 884986.2303879163 0.2196367628684612
5283 885160.7123119825 30.583249489264105 885160.4926800174 0.2196319651315149
5284 885771.6463561059 30.583343508042045 885771.4267271867 0.21962891931727838
5285 886158.1418622241 30.583487339611974 886157.9222409562 0.21962126782505922
5286 885981.8334103745 30.583572804550553 885981.6137906953 0.21961967916256278
5287 885443.707565238 30.583712946604 885443.487953002 0.219612236038831
5288 885010.6274451768 30.58381623368774 885010.4078360683 0.219609108542822
5289 884976.9080038728 30.58393405968317 884976.6883997769 0.21960409593065058
5290 885258.0568648877 30.584063236101994 885257.8372664679 0.21959841979666964
5291 885534.9667769477 30.584162331998787 885534.7471813955 0.21959555214446655
5292 885557.2917061582 30.584303522063873 885557.0721174852 0.21958867303282578
5293 885329.3010855967 30.5844022573967 885329.0814996443 0.21958595236290882
5294 885054.7263449254 30.58453573411052 885054.5067649679 0.21957995738484995
5295 884935.9274093049 30.5846500640232 884935.7078336183 0.21957568666539926
5296 885015.7553693983 30.584766794096122 885015.5357978565 0.21957154170616472
5297 885176.7602941907 30.584897929950753 885176.5407285596 0.21956563116045202
5298 885264.2608792057 30.58500380499521 885264.0413165841 0.2195626215229839
5299 885211.9787609121 30.585140259521868 885211.7592045785 0.21955633365578567
5300 885074.0929866424 30.5852484883928 885073.8734336764 0.21955296594967064
5301 884959.543773408 30.585377740262153 884959.324225745 0.21954766300766454
5302 884939.1835367442 30.585497440172695 884938.9639937637 0.21954298058598107
5303 885000.8488342923 30.58561531113806 885000.6292952412 0.2195390510435233
5304 885075.2562196897 30.58574542625945 885075.0366864322 0.2195332575548072
5305 885098.2536825496 30.58585709880945 885098.0341525472 0.2195300023825452
5306 885056.217127842 30.58598941113575 885055.9976037502 0.21952409184184923
5307 884985.483661092 30.586103647527416 884985.2641406483 0.21952044371982368
5308 884936.2151086609 30.586230392421314 884935.9955933279 0.21951533298080667
5309 884934.0905729848 30.58635246357802 884933.871062296 0.21951068882397187
5310 884967.290161235 30.586471654747374 884967.0706546503 0.21950658469700107
5311 885002.3234897169 30.586600263526417 885002.1039885862 0.2195011306174628
5312 885011.429195736 30.58671572315576 885011.2096982071 0.2194975288984062
5313 884990.2496566981 30.58684535051291 884990.0301647454 0.2194919526964079
5314 884955.900625968 30.586962821079947 884955.6811378436 0.2194881243190659
5315 884931.0738646316 30.58708847440107 884930.8543815766 0.21948305491918818
5316 884927.8311215985 30.587211281668214 884927.611643027 0.21947857147778738
5317 884941.8895656466 30.587331706366747 884941.670091463 0.21947418357967105
5318 884958.7966456431 30.58745898957725 884958.5771765193 0.21946912375302804
5319 884965.3469333038 30.58757666608928 884965.1274681744 0.2194651292884341
5320 884957.7416851304 30.58770482551247 884957.5222252185 0.21945991193183054
5321 884942.0123327515 30.587823585813254 884941.7928769024 0.2194558491756085
5322 884928.1842961385 30.587949187619095 884927.9648452462 0.21945089224400088
5323 884923.2080020206 30.588071499053534 884922.9885555672 0.21944645333049564
5324 884927.3215861812 30.588193370291282 884927.1021442654 0.21944191578114733
5325 884935.2914501954 30.58831906733392 884935.0720130969 0.21943709849387583
5326 884940.6888326593 30.588438508940765 884940.4693998148 0.2194328443983834
5327 884939.9559202207 30.588565447367216 884939.7364923399 0.2194278808690016
5328 884933.8893909303 30.588684930689965 884933.669967299 0.2194236312811529
5329 884926.263387666 30.588810688031963 884926.0439688722 0.21941879374307047
5330 884921.0270463226 30.58893216673131 884920.8076319959 0.21941432671840558
5331 884920.0202881467 30.58905549110169 884919.8008783902 0.21940975649209477
5332 884922.3800506004 30.589179396942427 884922.1606455754 0.219405024991532
5333 884925.5891362135 30.589300635836505 884925.369735535 0.21940067850427286
5334 884927.2102465408 30.58942597653235 884926.9908507413 0.2193957995285253
5335 884926.189782743 30.589546519696604 884925.9703912304 0.21939151259135145
5336 884923.1309417711 30.58967174804517 884922.9115551043 0.21938666681221816
5337 884919.6155975726 30.589793041527855 884919.3962153018 0.2193822708378937
5338 884917.1654435537 30.589917008764427 884916.9460659628 0.2193775909490004
5339 884916.4610667386 30.590039775734997 884916.2416937345 0.21937300406414822
5340 884917.1712222744 30.5901622340423 884916.9518537594 0.21936851502069557
5341 884918.3344907488 30.59028626475412 884918.1151269829 0.2193637659188524
5342 884918.9715100504 30.590407782099643 884918.752150655 0.2193593953715479
5343 884918.5720144411 30.590532257547622 884918.3526598562 0.21935458492112164
5344 884917.2390753151 30.5906537460426 884917.0197250947 0.21935022034643026
5345 884915.509226053 30.590777786634266 884915.2898805965 0.21934545653369272
5346 884914.0018683391 30.59089997853065 884913.7825273309 0.21934100819638466
5347 884913.1132726206 30.59102308172227 884912.8939362671 0.2193363534484424
5348 884912.8802846259 30.59114622104936 884912.660952835 0.2193317909657365
5349 884913.041867003 30.591268407735406 884912.822539759 0.21932724393222217
5350 884913.220182322 30.591392248978895 884913.0008597258 0.21932259620700387
5351 884913.1122196995 30.591513931772553 884912.8929015922 0.21931810733463272
5352 884912.6057842551 30.591637964524953 884912.3864708192 0.21931343582522647
5353 884911.7847580967 30.59175967451189 884911.5654491562 0.21930894041579077
5354 884910.8515726641 30.59188340950333 884910.6322683591 0.21930430504308404
5355 884910.0161015366 30.592005540675025 884909.7968017823 0.2192997542340777
5356 884909.408736397 30.592128713139637 884909.1894412081 0.21929518889713298
5357 884909.04525206 30.59225138966151 884908.8259614944 0.2192905656867655
5358 884908.8459667965 30.592374016357482 884908.6266807253 0.2192860712037903
5359 884908.6888871737 30.592497104465874 884908.4696057847 0.21928138893050317
5360 884908.4655109621 30.592619412707357 884908.2462340206 0.21927694151997207
5361 884908.1207634456 30.592742631454634 884907.9014912153 0.21927223032000853
5362 884907.6611989987 30.59286492572733 884907.4419312008 0.21926779789958173
5363 884907.1420820804 30.592987983679393 884906.9228189925 0.21926308783442758
5364 884906.63748981 30.593110520479918 884906.4182311643 0.21925864566763678
5365 884906.2150914619 30.59323321733262 884905.9958375081 0.2192539537826663
5366 884905.9176304302 30.593356134289422 884905.6983809363 0.21924949395765073
5367 884905.7624320018 30.59347839866997 884905.5431871831 0.21924481864815862
5368 884905.74994173 30.593601709516896 884905.530701378 0.21924035208226014
5369 884905.8827698875 30.59372357646669 884905.6635342133 0.2192356741723631
5370 884906.183419583 30.593847216065114 884905.9641883558 0.2192312272336232
5371 884906.7135645346 30.593968767302417 884906.4943380199 0.21922651464937296
5372 884907.587872883 30.594092659172585 884907.3686507589 0.21922212410022587
5373 884908.992989437 30.59421395328234 884908.7737721007 0.21921733631761267
5374 884911.2085355638 30.594338075341465 884910.9893225175 0.21921304622910096
5375 884914.6496339 30.594459087144116 884914.4304257648 0.21920813529046057
5376 884919.9282039125 30.594583523299566 884919.7089999139 0.21920399860998385
5377 884927.9664154368 30.594704097944753 884927.7472165322 0.2191989045417049
5378 884940.1628463272 30.59482907696251 884939.9436513361 0.21919499103887405
5379 884958.6772072685 30.594948890217292 884958.4580176384 0.2191896301375026
5380 884986.8542124872 30.595074824609004 884986.635026445 0.21918604222817675
5381 885029.9326449657 30.595193329060724 885029.7134646793 0.21918028633927783
5382 885096.124094461 30.595320874475338 885095.9049172758 0.21917718521082039
5383 885198.4049025672 30.595437201084653 885198.1857317387 0.21917082851939948
5384 885357.2648186004 30.59556736110745 885357.0456501252 0.21916847511016027
5385 885605.2273561843 30.595680132859282 885605.0081950021 0.21916118221197936
5386 885993.6476714499 30.595814432352032 885993.4285114497 0.21916000018971538
5387 886603.529946813 30.595921427697682 886603.3107955861 0.21915122693065167
5388 887560.4142729569 30.596062149402314 887560.1951210632 0.219151893697376
5389 889055.328593473 30.596159735364537 889055.1094526941 0.21914077883406075
5390 891363.7139382854 30.59631003893252 891363.4947939587 0.21914432659906025
5391 894853.2683649173 30.59639232042421 894853.0492353144 0.21912960294245748
5392 899923.5051580667 30.596555753731437 899923.2860206662 0.2191374004550141
5393 906810.1842177309 30.596614048992425 906809.9651001383 0.2191175925777891
5394 915102.5580089861 30.596792574760386 915102.3388782733 0.21913071275240464
5395 923061.6471194159 30.596818725021354 923061.428013958 0.21910545787766852
5396 927239.4605053922 30.597007074362146 927239.2413829952 0.21912239704691033
5397 923860.5767199564 30.59700699485938 923860.3576242462 0.21909571025391647
5398 912268.8487050614 30.597185269488648 912268.6295958061 0.2191092552353514
5399 897542.4471332739 30.59719426228113 897542.2280423671 0.21909090682856555
5400 887637.203615377 30.597336846172702 887636.9845241392 0.21909123769960687
5401 886958.7419267389 30.59739562330216 886958.5228379638 0.2190887751384561
5402 893232.9108132824 30.59749361474739 893232.6917395957 0.21907368661034804
5403 900010.4810451797 30.597601819796047 900010.2619615017 0.21908367797342546
5404 901519.9492708052 30.59766849694773 901519.7302092293 0.21906157590677608
5405 896580.2615140014 30.597793008328672 896580.042441903 0.21907209833797273
5406 889253.3279381873 30.59786025866712 889253.1088822827 0.21905590450597845
5407 885110.1436034543 30.597972767272655 885109.9245478793 0.219055575130666
5408 886368.5983147941 30.59806834775827 886368.3792619869 0.2190528072356684
5409 890573.367493344 30.598161811036675 890573.1484535174 0.2190398267034849
5410 893396.1977395569 30.598278250899927 893395.9786929426 0.2190466141965362
5411 892416.9629490251 30.598367159900455 892416.7439198636 0.2190291615278534
5412 888797.8949605904 30.598478771271303 888797.6759256138 0.21903497657684814
5413 885768.8471886801 30.598586527122414 885768.62816537 0.219023310126507
5414 885493.7913592763 30.598678271991044 885493.5723387834 0.2190204929095234
5415 887391.003251512 30.5988123122191 887390.7842333303 0.21901818161720088
5416 889153.1871775049 30.598889924211786 889152.9681697271 0.21900777773163807
5417 889031.9784419514 30.599032518699044 889031.7594320652 0.21900988622293968
5418 887232.4868989531 30.599115848384077 887232.2678999222 0.2189990308269503
5419 885398.3365202271 30.599245342981472 885398.1175221439 0.21899808330280215
5420 884930.1862530222 30.599352330344686 884929.9672602894 0.21899273277141384
5421 885813.6855990379 30.599460945003575 885813.4666133849 0.21898565301331066
5422 886904.8344362811 30.599590364860187 886904.6154507037 0.21898557746670627
5423 887122.907625146 30.599686978150945 887122.6886496512 0.21897549475543185
5424 886352.3428634524 30.599822621745183 886352.1238877667 0.21897568563040257
5425 885356.5502606573 30.599923417544552 885356.3312926325 0.21896802487859313
5426 884955.4992542659 30.6000513558721 884955.2802902899 0.218963976012386
5427 885313.4859602095 30.60016549770618 885313.266998885 0.2189613244854886
5428 885927.5982250839 30.60028372669835 885927.3792722559 0.2189528280128503
5429 886180.9740184955 30.600406468668833 886180.7550653003 0.21895319520839582
5430 885879.4615305783 30.600523147747246 885879.242586849 0.21894372933908918
5431 885329.9767406607 30.600643718296354 885329.7577975875 0.2189430731839545
5432 884988.3659886513 30.600768251193102 884988.147052416 0.21893623532741488
5433 885052.6888282706 30.60088068370586 885052.4698960924 0.218932178251001
5434 885352.2283278338 30.601014772907412 885352.009399113 0.2189287207535358
5435 885560.989466878 30.601121649641282 885560.770544754 0.21892212402739206
5436 885492.7842677241 30.60125880020127 885492.5653477828 0.21891994134076206
5437 885223.4624555596 30.601367690558412 885223.2435420428 0.21891351688876798
5438 884977.9081250002 30.601500304144164 884977.6892150413 0.21890995889799872
5439 884920.9226185494 30.601616926086848 884920.7037128471 0.2189057023253061
5440 885038.5525878997 30.60174242038022 885038.3336880937 0.2188998059940364
5441 885185.0748357744 30.6018661143349 885184.8559382216 0.21889755285194157
5442 885223.1771582817 30.601987739227265 885222.958267839 0.21889044263698265
5443 885128.3000311309 30.602113166736494 885128.0811426758 0.21888845502704082
5444 884984.7015800278 30.60223647672383 884984.4826980048 0.21888202301749407
5445 884898.8406835403 30.602358727293197 884898.6218048641 0.2188786761978753
5446 884913.9750726989 30.602486967298574 884913.7561987431 0.21887395573256405
5447 884990.3067418023 30.602604940429337 884990.0878728369 0.21886896538213235
5448 885051.5709929004 30.602737043305712 885051.3521273902 0.21886551020866854
5449 885048.924789522 30.602853229072462 885048.7059296439 0.2188598779848288
5450 884991.2232555808 30.602985687758892 884991.00439919 0.2188563908463795
5451 884926.8590519268 30.603103461037367 884926.6402005161 0.21885141066105077
5452 884900.7178658097 30.603233627782473 884900.499018953 0.21884685668804696
5453 884922.8123266376 30.603354379787383 884922.5934835067 0.21884313087111165
5454 884968.5353677386 30.603482324409928 884968.3165303334 0.21883740523865272
5455 885003.4771622451 30.603604565835255 885003.2583276618 0.21883458334580133
5456 885010.0416511744 30.603732672115072 885009.8228228156 0.2188283588366402
5457 884996.8998415482 30.603853402793135 884996.6810159285 0.21882561968277692
5458 884988.7029473314 30.60398457233289 884988.4841276566 0.21881967477312375
5459 885007.4423555416 30.604101281969832 885007.2235391038 0.2188164379126289
5460 885060.2789886608 30.604237261924077 885060.0601776114 0.21881104934956427
5461 885140.862789349 30.60434891662805 885140.6439819726 0.21880737641238932
5462 885240.733189442 30.60448995980455 885240.5143872737 0.21880216830420138
5463 885361.7475157299 30.604596522725778 885361.5287170623 0.2187986675781319
5464 885521.9723378157 30.6047424417688 885521.7535449185 0.21879289720444609
5465 885754.4172218229 30.6048434533313 885754.198431493 0.21879032983082183
5466 886102.4907905258 30.604995113254915 886102.2720072299 0.21878329598975946
5467 886620.1644267476 30.605088184068073 886619.9456445145 0.21878223306719596
5468 887378.3233359854 30.605248501844066 887378.1045624998 0.2187734855955107
5469 888480.7576672194 30.605328325298405 888480.5388929674 0.2187742519466023
5470 890084.5447787915 30.605502553370314 890084.3260153084 0.21876348315987995
5471 892422.896358452 30.605560482792228 892422.6775920643 0.21876638776320584
5472 895831.2423588947 30.605755937059687 895831.0236057824 0.21875311221351462
5473 900756.253495595 30.60577968825925 900756.0347368198 0.2187587752045446
5474 907759.9651972433 30.606005041018154 907759.7464552062 0.21874203711803528
5475 917409.8575184508 30.605978808604405 917409.6387669146 0.21875153623900775
5476 930089.4273492085 30.606241917626736 930089.2086192453 0.21872996312103501
5477 945407.6648686331 30.606149744218207 945407.4461242115 0.21874442158541194
5478 961550.4174480769 30.606450489650065 961550.1987309563 0.21871712054005085
5479 974338.2714089256 30.60629004204036 974338.0526727362 0.21873618937186798
5480 977941.0481359832 30.606604192018185 977940.829430978 0.218705005171552
5481 967265.0937262942 30.606414717882632 967264.8750019167 0.218724377514355
5482 943039.7719435733 30.606680918691747 943039.553247458 0.21869611534134942
5483 913705.3687047219 30.606553733124507 913705.1499972546 0.2187074673508229
5484 891644.9838121692 30.606703566492815 891644.7651211125 0.2186910566741087
5485 884927.0687246927 30.606722117576634 884926.8500365901 0.21868810253705895
5486 892659.5171218177 30.606740106900116 892659.2984350093 0.218686808318943
5487 906772.6266339339 30.606898822759323 906772.4079629575 0.2186709763498724
5488 917359.4703763719 30.606825185696472 917359.2516969821 0.21867938982742602
5489 917959.3110834594 30.60703682522739 917959.0924248653 0.21865859405707697
5490 908642.9761305575 30.606956483865076 908642.7574637036 0.21866685385253667
5491 895572.547547729 30.607125422904453 895572.3288968273 0.21865090174692448
5492 886479.7144457672 30.607128041013702 886479.4957949691 0.2186507981088024
5493 885447.6000561884 30.60720544738588 885447.3814108836 0.2186453047992554
5494 890860.4662774533 30.607320769501975 890860.2476422015 0.21863525191560915
5495 897486.78512989 30.607319845749824 897486.5664916876 0.21863820242504683
5496 900374.4925662418 30.607496761594653 900374.2739431554 0.21862308631199828
5497 897823.1837049642 30.607475676914998 897822.9650774591 0.21862750508326412
5498 891942.823213909 30.607639031207665 891942.6045993045 0.21861460459624402
5499 886669.6144532433 30.607666735988364 886669.3958392123 0.2186140309253955
5500 884883.6185388808 30.60777043550663 884883.3999308957 0.21860798520235108
5501 886708.8204464345 30.607877615075058 886708.6018458968 0.218600537767321
5502 889971.5012830701 30.607922957702375 889971.2826824392 0.21860063085643439
5503 892038.707518079 30.608081775735045 892038.4889288474 0.21858923162608918
5504 891560.8270141198 30.608106555475448 891560.6084231844 0.21859093540803903
5505 889082.0822623317 30.608264429756925 889081.8636818326 0.21858049921929756
5506 886338.7491858469 30.608317071392666 886338.53060658 0.2185792669045449
5507 884926.9788376264 30.608437029259623 884926.7602644326 0.2185731937606367
5508 885310.4961882905 30.60854322451595 885310.2776209257 0.21856736486663442
5509 886754.0328195313 30.608620711369596 886753.814253929 0.21856560232826353
5510 888024.9491299819 30.608767446940323 888024.7305732104 0.21855677148859182
5511 888252.2111482326 30.608825416217577 888251.9925916505 0.21855658207971052
5512 887384.9106148086 30.608978393460536 887384.6920669136 0.2185478950055366
5513 886060.2042151276 30.609049702606733 886059.9856689286 0.2185461990355157
5514 885078.0434755123 30.60918067952686 885077.8249354066 0.21854010576263086
5515 884883.2643444422 30.609286417245762 884883.0458089906 0.21853545158142493
5516 885369.4868879154 30.609387333610623 885369.2683555816 0.2185323338489667
5517 886056.0780251712 30.60952432484305 886055.8594998007 0.21852537046367107
5518 886447.2157610498 30.60960689324596 886446.9972372822 0.2185237675642526
5519 886321.8750102726 30.609754616627914 886321.6564939048 0.21851636789380374
5520 885805.1492445661 30.609839954342924 885804.930730288 0.2185142780099774
5521 885224.6571056835 30.609977490211776 885224.4385974936 0.21850818985968382
5522 884883.210520802 30.61008257828883 884882.9920164425 0.21850435947262034
5523 884892.378991478 30.610200091031082 884892.1604912512 0.21850022682817222
5524 885150.2300375414 30.61032806954053 885150.0115428749 0.21849466645920224
5525 885441.9369085479 30.6104291915585 885441.718416632 0.21849191585242628
5526 885579.9026154369 30.610570138017195 885579.6841298542 0.21848558271868704
5527 885498.8796515549 30.61066712829304 885498.6611685236 0.21848303125557259
5528 885264.6634609572 30.610806799771314 885264.4449838634 0.21847709381226527
5529 885012.1929240794 30.61091239932612 885011.9744503468 0.21847373258765526
5530 884860.2153939033 30.61104085319915 884859.9969249967 0.2184689065482091
5531 884853.3788058101 30.61116128787575 884853.1603414295 0.21846438058570766
5532 884954.9955411607 30.611276730667196 884954.7770804971 0.21846066354340407
5533 885082.6650924314 30.61140955446643 885082.4466371464 0.21845528497681785
5534 885158.8243285692 30.61151729161018 885158.6058764381 0.21845213109607184
5535 885147.6379268693 30.611654593456723 885147.4194803084 0.21844656084586553
5536 885063.4678067485 30.61176291533878 885063.2493634657 0.21844328277657535
5537 884953.1894736658 30.61189659047414 884952.9710355358 0.21843813002073204
5538 884867.0774146774 30.612012130197485 884866.8589804174 0.21843425999932958
5539 884834.517819866 30.61213773134029 884834.2993900565 0.21842980947228685
5540 884854.9130400209 30.612262548132243 884854.6946147636 0.21842525723409453
5541 884904.3616136189 30.612380378794473 884904.1431922007 0.21842141825173628
5542 884951.3491756199 30.612511940529515 884951.1307592049 0.21841641508827542
5543 884972.2637521435 30.6126257970768 884972.0453392885 0.2184128549255476
5544 884959.91585482 30.6127592150443 884959.697447046 0.21840777396661462
5545 884923.038806827 30.6128739515599 884922.820402706 0.21840412096695222
5546 884879.1008117279 30.61300470794344 884878.8824124414 0.2183992864893903
5547 884845.1101082405 30.613123908448088 884844.8917129477 0.21839529271444522
5548 884830.7160720014 30.61324964863062 884830.497681141 0.21839086038467165
5549 884835.9098531435 30.613374367087264 884835.6914666755 0.2183864680331639
5550 884853.1392312322 30.613495299694474 884852.9208488271 0.21838240506822967
5551 884871.9127580121 30.613624188377642 884871.6943802919 0.21837772020202564
5552 884883.4679958331 30.613742374478758 884883.2496219685 0.21837386466714023
5553 884883.6877230225 30.61387279477877 884883.4693539455 0.2183690771173469
5554 884873.5820576093 30.613990921216796 884873.3636923798 0.21836522953694387
5555 884857.7646564991 30.614120275368638 884857.5462959745 0.21836052466721403
5556 884841.9798508383 30.61424050541706 884841.7614943108 0.21835652753772566
5557 884830.8187220613 30.61436717601818 884830.6003700378 0.21835202351791858
5558 884826.3838528418 30.614490481589474 884826.165505038 0.21834780382314198
5559 884828.1371453973 30.61461414584081 884827.9188018686 0.21834352867774123
5560 884833.6754855934 30.614740246631584 884833.457146493 0.21833910036199675
5561 884839.9372187869 30.614861652726315 884839.718883782 0.21833500492726157
5562 884844.3296773528 30.61498941969125 884844.1113469098 0.2183304430019471
5563 884845.4272845176 30.615109869646467 884845.2089580827 0.21832643487510514
5564 884843.1368875145 30.615237908891707 884842.9185656764 0.2183218380301638
5565 884838.4098799294 30.61535870703793 884838.19156211 0.2183178194193454
5566 884832.7180857053 30.615485862628038 884832.4997724293 0.21831327590651267
5567 884827.5038531354 30.615607917067365 884827.2855439627 0.2183091726499222
5568 884823.7825326794 30.615733550968503 884823.564227941 0.2183047384027484
5569 884821.9619087841 30.615857208751837 884821.7436082697 0.2183005143382256
5570 884821.8783214794 30.615981242387342 884821.6600252736 0.21829620587804052
5571 884822.9747259167 30.616106339130745 884822.7564340538 0.2182918629696327
5572 884824.5366786262 30.6162291224088 884824.3183909636 0.21828766265593788
5573 884825.9074927374 30.61635516394808 884825.6892095063 0.21828323117701678
5574 884826.6308685008 30.616477266317897 884826.412589401 0.21827909974386628
5575 884826.5096240593 30.61660364571277 884826.2913494352 0.21827462411800305
5576 884825.5841131463 30.616725653365982 884825.3658426312 0.21827051511398388
5577 884824.0653073961 30.61685182992535 884823.8470413558 0.21826604031551478
5578 884822.2437216794 30.61697420219242 884822.0254597672 0.2182619122896377
5579 884820.4097819831 30.61709980715097 884820.1915245092 0.21825747393654138
5580 884818.7923673308 30.617222809935708 884818.5741140327 0.2182532980944655
5581 884817.5306659914 30.61734767688472 884817.312417074 0.21824891740830635
5582 884816.6690582463 30.61747138333887 884816.450813566 0.21824468029725938
5583 884816.1743788687 30.61759552209846 884815.9561385051 0.21824036355572973
5584 884815.9614037446 30.617719856290908 884815.743167679 0.2182360656880738
5585 884815.9215427112 30.617843396481305 884815.7033109043 0.21823180689894306
5586 884815.947234056 30.61796819404104 884815.7290065971 0.21822745890863443
5587 884815.9485339576 30.618091322570212 884815.7303107134 0.21822324414986458
5588 884815.8629220016 30.618216388464994 884815.6447031396 0.21821886212478583
5589 884815.656117505 30.618339297616682 884815.4379028309 0.2182146741444259
5590 884815.3201556036 30.618464449857893 884815.1019453282 0.21821027538843865
5591 884814.8657386493 30.61858730352562 884814.6475325518 0.21820609744724562
5592 884814.3166349541 30.61871239904285 884814.0984332567 0.21820169736782152
5593 884813.7013708991 30.618835317049687 884813.4831733833 0.21819751578604735
5594 884813.0494719909 30.618960261061357 884812.8312788648 0.21819312610352506
5595 884812.3862325067 30.61908331717426 884812.1680435752 0.21818893142543772
5596 884811.7321663817 30.61920806027074 884811.5139818221 0.2181845595703011
5597 884811.1009869741 30.619331288467645 884810.8828066274 0.21818034659463048
5598 884810.5011790933 30.619455816717874 884810.2830030973 0.21817599599879625
5599 884809.9358343077 30.61957922123274 884809.7176625446 0.21817176308626224
5600 884809.4047940952 30.619703544197872 884809.1866266612 0.21816743402737285
5601 884808.9050688713 30.61982711034787 884808.6869056892 0.2181631820922362
5602 884808.4325592929 30.619951250348556 884808.2144004201 0.21815887276657528
5603 884807.9824085005 30.620074954284195 884807.7642538963 0.21815460424873434
5604 884807.5499875246 30.62019893835812 884807.3318372128 0.21815031180756198
5605 884807.1310455166 30.620322754622556 884806.9128994868 0.21814602978731565
5606 884806.7220552413 30.620446609127665 884806.5039134902 0.21814175116504061
5607 884806.3202625045 30.62057051557615 884806.1021250458 0.21813745868248258
5608 884805.9236162791 30.620694262759656 884805.705483088 0.21813319115445565
5609 884805.5308519414 30.62081824309767 884805.3127230507 0.21812889074187974
5610 884805.1412021476 30.620941898999025 884804.9230775153 0.21812463224237308
5611 884804.7546016797 30.621065943756598 884804.536481354 0.21812032565058154
5612 884804.371303052 30.62118951705195 884804.153186977 0.21811607493057322
5613 884803.9922446564 30.621313623972565 884803.7741328934 0.21811176300608262
5614 884803.6186392311 30.621437115420015 884803.4005317114 0.2181075197133102
5615 884803.2525340812 30.621561290005115 884803.0344308788 0.2181032023589891
5616 884802.8964208388 30.621684691986058 884802.6783218717 0.21809896710187449
5617 884802.5540451499 30.62180894857883 884802.3359505067 0.21809464323914904
5618 884802.2301100838 30.621932244063817 884802.0120196661 0.2180904176805135
5619 884801.9314738389 30.622056607703307 884801.7133877537 0.21808608513435584
5620 884801.6671075303 30.622179767954087 884801.4490256581 0.2180818721654789
5621 884801.449992159 30.622304277402385 884801.2319146317 0.21807752740564323
5622 884801.2977079955 30.62242725777817 884801.079634664 0.2180733314730375
5623 884801.2357125035 30.622551970510738 884801.0176435343 0.21806896914601068
5624 884801.2994467843 30.62267470362983 884801.0813819874 0.21806479683307387
5625 884801.5405060538 30.62279970403731 884801.3224456449 0.2180604089898387
5626 884802.0323533949 30.62292208902957 884801.8142971249 0.2180562699944305
5627 884802.8828224686 30.6230475016337 884802.6647706238 0.2180518448498556
5628 884804.2484337799 30.623169387199518 884804.0303860264 0.21804775356537973
5629 884806.3612811787 30.623295397592877 884806.1432379051 0.21804327350998146
5630 884809.5640840343 30.623416554956087 884809.3460447828 0.21803925154388157
5631 884814.370820506 30.623543442835764 884814.1527858161 0.2180346899490996
5632 884821.5525369341 30.62366352210685 884821.334506164 0.21803077013990765
5633 884832.2794688533 30.623791713641022 884832.061442767 0.21802608620445696
5634 884848.3333395306 30.623910172760272 884848.1153172115 0.21802231908302888
5635 884872.4513475414 30.624040324140772 884872.2333300919 0.21801744946548635
5636 884908.8596448008 30.624156311851323 884908.641630887 0.21801391374046686
5637 884964.1284515432 30.62428944289533 884963.9104427843 0.2180087588531336
5638 885048.5355850805 30.62440160322622 885048.317579502 0.21800557854059727
5639 885178.2361205808 30.62453930948132 885178.018120601 0.21799997988429692
5640 885378.8003646785 30.624645449670624 885378.5823673261 0.2179973523647776
5641 885690.7624896317 30.62479022881841 885690.5444985769 0.2179910547453955
5642 886178.8942445341 30.62488674435981 886178.6762552377 0.21798929640936276
5643 886946.2797892618 30.625042436878644 886946.0618073774 0.21798188441009306
5644 888158.164784865 30.625123276819696 888157.9468033623 0.2179815026509872
5645 890077.037132635 30.625295778613737 890076.8191603351 0.21797229987150155
5646 893115.4065098093 30.625350806039688 893115.1885357063 0.21797410308774282
5647 897910.8127527408 30.62554903664748 897910.5947907142 0.21796202655958494
5648 905398.5361160303 30.625561753015184 905398.3181487728 0.21796725744549256
5649 916868.8694877932 30.625798176340837 916868.651537117 0.21795067622060918
5650 933779.3386941224 30.6257440053042 933779.1207330965 0.2179610258987048
5651 957182.2006786591 30.62603179683371 957181.9827407269 0.2179379321831468
5652 985950.4876371226 30.625883584519222 985950.2696822793 0.21795484332818837
5653 1014393.0212499483 30.626221562532653 1014392.8033255679 0.21792438049779547
5654 1030079.4752965753 30.625980646739713 1030079.2573502705 0.2179463048077664
5655 1018821.8437179144 30.626317081442725 1018821.6258049763 0.21791293814037258
5656 977135.600157616 30.626073319775806 977135.382226339 0.2179312769473239
5657 923856.4565881097 30.626294156378137 923856.2386809576 0.21790715214914058
5658 889126.1385254851 30.626206972932696 889125.9206156775 0.2179098075839689
5659 889233.652981527 30.6262371360867 889233.4350765663 0.21790496074345247
5660 914365.5705688149 30.626365977770636 914365.3526797413 0.21788907357843482
5661 939192.1729925548 30.62624353178497 939191.955093048 0.217899506750002
5662 942448.7349169983 30.62646614446366 942448.517041982 0.21787501631592573
5663 922043.9288430432 30.62632624763503 922043.7109570522 0.21788599092268582
5664 895925.6734111123 30.626478370061715 895925.4555425226 0.2178685896280999
5665 884787.3468209587 30.626473914020977 884787.1289541736 0.21786678506223317
5666 893346.7146889952 30.626484763623672 893346.4968240587 0.2178649364855733
5667 908788.5294144213 30.626633896359685 908788.3115649053 0.2178495159070961
5668 914814.1404095874 30.626556410501433 914813.9225525124 0.2178570750076335
5669 906260.9126198585 30.626735106503574 906260.6947810425 0.217838816046082
5670 892015.2535561306 30.62669734170164 892015.0357134365 0.21784269405093842
5671 884846.1205340034 30.626791551591566 884845.9027006351 0.21783336823864302
5672 888870.5561550077 30.626878704870318 888870.3383287477 0.2178262599675856
5673 897313.5048344311 30.626876582946302 897313.2870068045 0.21782762664454589
5674 900730.2594782903 30.627041731203803 900730.0416648233 0.2178134670745082
5675 896081.5261611096 30.627020160617256 896081.3083438795 0.21781723004356238
5676 888429.6889051925 30.627159410305694 888429.4710994568 0.2178057357412885
5677 884788.0187951764 30.627210694886895 884787.8009919565 0.21780321991093496
5678 887192.3214201245 30.627273233564885 887192.1036201613 0.2177999631540958
5679 891741.8724597878 30.62741043033397 891741.6546696594 0.21779012830891675
5680 893349.2542860197 30.627426104513287 893349.0364941114 0.2177919082507806
5681 890649.8127331096 30.627580456649714 890649.5949523397 0.21778076997321932
5682 886560.6642231621 30.627621355062793 886560.4464427952 0.21778036686457922
5683 884777.4749781064 30.62772981364192 884777.2572038929 0.217774213498191
5684 886194.4102155846 30.627838485118232 886194.1924476703 0.21776791428880776
5685 888623.7051005007 30.62789574815783 888623.4873331948 0.2177673059129072
5686 889401.5070279195 30.628044684731908 889401.2892703611 0.21775755841932048
5687 887903.5932202262 30.628094552265942 887903.3754623635 0.21775786272850872
5688 885718.0583459437 30.628228801111536 885717.8405960351 0.21774990859469032
5689 884772.6398155523 30.628318512321126 884772.4220689461 0.2177466061984914
5690 885519.7564318606 30.628411774248814 885519.5386886705 0.21774319017094151
5691 886819.9188252767 30.62854599276435 886819.7010893801 0.21773589657978767
5692 887276.0193468457 30.628615095234178 887275.8016116284 0.21773521734603357
5693 886524.316722091 30.628758505098794 886524.0989949236 0.21772716738557124
5694 885352.4177873223 30.628840867307776 885352.2000619016 0.21772542072019707
5695 884775.6876957397 30.628960468398187 884775.4699758127 0.21771992699189388
5696 885099.3906518369 30.629077718125426 885099.1729367591 0.2177150778535998
5697 885793.2228468218 30.62916948077011 885793.0051342457 0.21771257605513453
5698 886117.4467596788 30.629309257355178 886117.2290539584 0.21770572028368723
5699 885801.7008315657 30.62939500061018 885801.4831275868 0.2177039789367062
5700 885181.5347222114 30.629529513664828 885181.3170244554 0.21769775607168468
5701 884791.767012043 30.62963386800032 884791.549317669 0.2176943740880401
5702 884872.2556293245 30.62974713148895 884872.0379389348 0.21769038973946636
5703 885225.2090913944 30.629875400860083 885224.9914065266 0.21768486782766647
5704 885468.3465173815 30.629973120260782 885468.1288348584 0.21768252308931874
5705 885388.7467188595 30.63011008832088 885388.5290425818 0.21767627769092676
5706 885084.1956140699 30.63021051339011 885083.9779403427 0.21767372717598077
5707 884819.9694456764 30.63033800023775 884819.7517771439 0.2176685325558713
5708 884778.9928044421 30.630454616547937 884778.775139974 0.21766446816018573
5709 884930.3626937197 30.630566616649734 884930.1450327957 0.21766092397692177
5710 885097.298022045 30.630697585571994 885097.0803665299 0.21765551513569353
5711 885127.2977200012 30.63080210276667 885127.0800672031 0.21765279799308287
5712 885007.5320913371 30.63093490123827 885007.3144440893 0.21764724781539663
5713 884846.5013747269 30.63104482913706 884846.2837306618 0.21764406501819394
5714 884764.6700252834 30.631168611870738 884764.4523858321 0.2176394512337251
5715 884798.757928244 30.631290591114094 884798.5402930949 0.21763514904955442
5716 884890.504525275 30.63140398111988 884890.2868936658 0.21763160922185573
5717 884950.2964466508 30.63153428637486 884950.0788201157 0.2176265351346495
5718 884931.1705241665 30.631644277981597 884930.9529008081 0.21762335847322795
5719 884855.2171807322 30.631773906920575 884854.9995623465 0.21761838567609534
5720 884783.0010243607 30.63188892858045 884782.7834096297 0.2176147308799969
5721 884760.9385159905 30.632011508351248 884760.7209054957 0.21761049479665623
5722 884790.1740212624 30.632134797583344 884789.9564152221 0.21760604028973649
5723 884834.9770850994 30.632250551758876 884834.7594825804 0.2176025190384801
5724 884855.9740752283 30.632378766050422 884855.7564776448 0.21759758356404957
5725 884838.9484670331 30.632492896121704 884838.7308727786 0.2175942545094933
5726 884799.6997739932 30.632619961948645 884799.4821845626 0.21758943060071478
5727 884766.7617793866 30.632737930390554 884766.5441936338 0.21758575269273972
5728 884758.9152375134 30.63285991542931 884758.6976560863 0.2175814270985121
5729 884774.2282459915 30.63298352780697 884774.0106687653 0.2175772261850297
5730 884795.6353450599 30.633100815981766 884795.4177717101 0.21757334982696275
5731 884805.6070061801 30.63322772237276 884805.3894373163 0.21756886375930326
5732 884798.0048564314 30.633343787003703 884797.787291359 0.21756507230352326
5733 884779.8163202462 30.63347000726834 884779.5987595367 0.2175607094353535
5734 884763.8574246862 30.633588420665145 884763.6398680597 0.21755662650280977
5735 884759.2408389099 30.6337113620726 884759.023286241 0.2175526689250524
5736 884766.3174835343 30.6338333773142 884766.0999353918 0.21754814247873283
5737 884778.3657537581 30.63395321266598 884778.1482091532 0.2175446048506745
5738 884787.4740309989 30.634077391999696 884787.256491262 0.2175397368557245
5739 884789.9683417532 30.634196379773027 884789.750805315 0.2175364382411809
5740 884788.1523193767 30.634320038824722 884787.93478794 0.21753143666603014
5741 884788.1294729724 30.63444073319901 884787.911944781 0.21752819137171106
5742 884796.049238284 30.63456178945736 884795.8317151085 0.21752317552576012
5743 884815.503247039 30.634685508112426 884815.2857270787 0.21751996041673843
5744 884847.636754074 30.63480345422515 884847.4192392314 0.21751484261142268
5745 884893.5687987108 30.634929907424745 884893.3512868555 0.21751185526512998
5746 884957.7408529441 30.635045533224204 884957.5233466057 0.21750633837754166
5747 885050.7400608475 30.635173596969334 885050.5225568917 0.21750395587477928
5748 885191.4166805258 30.63528789168675 885191.1991829281 0.21749759771798816
5749 885408.95244832 30.635416811944957 885408.7349520085 0.21749631156308336
5750 885746.8336690211 30.635529784582687 885746.616180453 0.2174885681763081
5751 886269.7406783721 30.635660049643814 886269.5231893945 0.21748897761542468
5752 887075.4631633594 30.635770007655402 887075.2456842001 0.21747915938457388
5753 888309.5115448642 30.635903518159253 888309.2940628042 0.21748205991269465
5754 890182.6943787276 30.636006876175692 890182.4769095271 0.21746920050256172
5755 892973.7316329635 30.63614635102684 892973.5141572503 0.2174757132721195
5756 897001.7995150596 30.63623772782734 897001.582056583 0.21745847652697484
5757 902488.9216429488 30.636385017546182 902488.7041729795 0.21746996928431864
5758 909271.4889270472 30.636457854383025 909271.2714800272 0.2174470199490406
5759 916274.3977708472 30.636611099129677 916274.1803066905 0.21746415672612357
5760 921145.4242679818 30.636662410124988 921145.2068320478 0.21743593404126688
5761 920707.674403077 30.636811674256908 920707.4569470353 0.21745604169287489
5762 913219.7665067135 30.636854560943153 913219.5490787732 0.21742794023550516
5763 900908.0953347661 30.636981087131844 900907.8778918484 0.21744291759488588
5764 889716.5635918576 30.637048568957795 889716.3461671862 0.2174246713679299
5765 885013.280697349 30.637140219000315 885013.0632713805 0.21742596854653753
5766 887619.139661831 30.637252270950633 887618.922238675 0.21742315607290583
5767 893823.3362545049 30.637316237081464 893823.1188443651 0.2174101397692091
5768 898415.7931415846 30.637451317979046 898415.5757229815 0.21741860313264014
5769 898064.9146226615 30.63751090443258 898064.6972235154 0.21739914617534983
5770 893292.7602274909 30.63763406446587 893292.542819001 0.21740848991371983
5771 887807.4117354999 30.63771941654985 887807.194341991 0.2173935088818367
5772 885315.9536872255 30.637812000944805 885315.7362928736 0.21739435189801568
5773 886641.5621678854 30.637935505841025 886641.3447778581 0.21739002724108616
5774 889619.132906103 30.638005318036218 889618.9155254584 0.21738064463090837
5775 891306.8020280591 30.638144844248888 891306.5846437006 0.21738435848742071
5776 890337.4638375271 30.63821778295756 890337.2464668917 0.2173706353251478
5777 887697.415676809 30.63834217559598 887697.1983021748 0.2173746342259636
5778 885563.3288455583 30.6384440782083 885563.111481199 0.2173643593333433
5779 885330.0092908721 30.638539619298566 885329.7919283813 0.2173624908598801
5780 886619.6805531251 30.638673416326984 886619.4631940293 0.21735909585463273
5781 887921.3199560479 30.638751066084712 887921.1026049218 0.2173511261553407
5782 888004.0989374699 30.63889397898848 888003.881585483 0.2173519869624035
5783 886846.4552204446 30.63897850993916 886846.2378780635 0.21734238118827934
5784 885446.0753707547 30.639105414603407 885445.8580284134 0.21734234130595417
5785 884844.0788496238 30.639216561636726 884843.8615139138 0.2173357099773223
5786 885278.7372525523 30.639318765836276 885278.5199208474 0.21733170489205608
5787 886139.7721962439 30.639454832727843 886139.554867146 0.21732909794102412
5788 886600.3148355827 30.63954322586504 886600.0975135211 0.21732206161323614
5789 886294.7094377099 30.63968503237715 886294.4921167075 0.2173210024134481
5790 885516.519643655 30.639779636754977 885516.3023295188 0.21731413619100184
5791 884872.5295462057 30.63990860552064 884872.3122347086 0.21731149709621264
5792 884761.3117596221 30.640023263120366 884761.0944524793 0.21730714281598462
5793 885111.9915159402 30.640133809198183 885111.7742140929 0.2173018472857272
5794 885531.3084155729 30.640266394836576 885531.0911158507 0.21729972214429907
5795 885660.1992050385 30.640366702585737 885659.9819118464 0.21729319205965353
5796 885429.9787183919 30.640503890788576 885429.7614272357 0.21729115621481868
5797 885051.8645973593 30.640607742940837 885051.6473116964 0.2172856629332746
5798 884802.641883162 30.640737067981522 884802.4246013395 0.21728182242496927
5799 884808.0576769918 30.640853379119996 884807.8403985028 0.21727848902089972
5800 884983.7804374037 30.640971032692768 884983.5631647222 0.21727268158093987
5801 885142.234285263 30.641098605984126 885142.0170145083 0.21727075469881704
5802 885150.5403006672 30.641209497050376 885150.3230362583 0.21726440878805978
5803 885014.6406636186 30.641340506050838 885014.423401494 0.21726212446892093
5804 884845.969715338 30.641452824893623 884845.7524583978 0.21725694016600686
5805 884759.4209194379 30.64157998177675 884759.2036664442 0.2172529937465047
5806 884790.2779417553 30.641698833534956 884790.0606921022 0.21724965306273444
5807 884884.8070302897 30.641819905313614 884884.5897862207 0.21724406893526688
5808 884955.2130213173 30.64194459674165 884954.9957794141 0.21724190320116374
5809 884946.9916135421 30.642062304733933 884946.7743777337 0.21723580841153314
5810 884869.7647434861 30.64218854762719 884869.5475100146 0.21723347147980526
5811 884778.5723872537 30.642307305800365 884778.3551590919 0.21722816190875482
5812 884728.3884150212 30.642431283424468 884728.171190392 0.2172246292070781
5813 884737.989652275 30.642553589889197 884737.7724315699 0.21722070507001728
5814 884784.9256709176 30.642674450083412 884784.7084550572 0.21721586038801
5815 884828.163799789 30.642799499880088 884827.9465868035 0.21721298552687227
5816 884837.7751659973 30.64291917371112 884837.5579584897 0.21720750755285304
5817 884811.2078013534 30.643044220598423 884810.9905965436 0.21720480978650675
5818 884768.9819960346 30.64316543665238 884768.7647964403 0.21719959439738065
5819 884736.991988295 30.64328819335349 884736.7747919937 0.21719630136715012
5820 884729.4718752437 30.64341234976534 884729.2546833563 0.217191887426594
5821 884742.8707172581 30.643532493289616 884742.6535295084 0.21718774966059884
5822 884761.9174047835 30.643658830081815 884761.7002206878 0.2171840957070193
5823 884771.3878579624 30.64377790895383 884771.1706785654 0.21717939695274413
5824 884765.2124415756 30.64390430169653 884764.9952655212 0.21717605439179924
5825 884748.1445114322 30.64402450145683 884747.9273401215 0.2171713106751045
5826 884730.6693530522 30.64414898475747 884730.4521852653 0.21716778687279656
5827 884721.6884332529 30.644271719127477 884721.4712698613 0.2171633915277396
5828 884723.6770596543 30.64439360025392 884723.4599002132 0.2171594411022232
5829 884732.5532134693 30.64451879670725 884732.3360579954 0.21715547386893128
5830 884741.2575179609 30.644638816495387 884741.0403667892 0.2171511715961228
5831 884744.2193212642 30.644765193810976 884744.0021738277 0.21714743648376708
5832 884740.0577013337 30.644884884937436 884739.8405582833 0.21714305044934576
5833 884731.4409892572 30.645010844276385 884731.2238499982 0.217139258934973
5834 884722.8381811066 30.64513161157246 884722.6210460578 0.21713504877948667
5835 884717.8174683113 30.645256089459696 884717.6003373042 0.2171310071195147
5836 884717.4171814878 30.645378551874174 884717.2000544097 0.21712707806643344
5837 884720.1742543351 30.64550139561118 884719.9571315595 0.2171227755616117
5838 884723.4088485923 30.645625274717826 884723.19172954 0.21711905235069917
5839 884724.8286811442 30.645747083353754 884724.6115665144 0.21711462981141522
5840 884723.568731411 30.645871564083095 884723.3516204781 0.21711093288192274
5841 884720.3022419013 30.645993214909563 884720.085135322 0.21710657929210286
5842 884716.5731559956 30.646117469770616 884716.3560532586 0.2171027369549036
5843 884713.8702766553 30.646239636521372 884713.6531780696 0.2170985856385686
5844 884712.9315037644 30.64636321050565 884712.714409248 0.21709451633053245
5845 884713.5585709137 30.646486103284875 884713.3414803215 0.21709059225976748
5846 884714.9030882824 30.646609019859365 884714.686001958 0.21708632446597745
5847 884715.9806933675 30.646732411421198 884715.7636108126 0.217082554942482
5848 884716.1336852867 30.646855033376458 884715.9166070952 0.21707819161073819
5849 884715.2403758282 30.64697848016921 884715.0233013694 0.21707445881190895
5850 884713.6527081365 30.647101257119775 884713.4356380193 0.2170701171378688
5851 884711.9404779505 30.64722435690672 884711.7234116328 0.21706631767621923
5852 884710.6107778745 30.647347601459263 884710.393715797 0.2170620774823475
5853 884709.9125586356 30.64747016146952 884709.6955004745 0.21705816105940984
5854 884709.7966392031 30.647593943683404 884709.5795851615 0.2170540416105685
5855 884710.000655721 30.64771601329604 884709.7836057029 0.21705001817404507
5856 884710.2003922999 30.647840186868766 884709.9833463146 0.21704598525428903
5857 884710.1483838595 30.64796198079407 884709.931341953 0.21704190657387798
5858 884709.7510458905 30.64808629372848 884709.5340079921 0.21703789841154514
5859 884709.0705715959 30.648208067619272 884708.8535377672 0.2170338287517267
5860 884708.2688684276 30.648332288486596 884708.0518386425 0.21702978510942744
5861 884707.5298574364 30.64845422825124 884707.3128316608 0.21702577558560215
5862 884706.9932039031 30.648578234345464 884706.7761822452 0.21702165784922814
5863 884706.7198450249 30.64870039641059 884706.5028272917 0.2170177331706597
5864 884706.6955991244 30.64882420260497 884706.478585594 0.217013530459696
5865 884706.8587030357 30.648946511556044 884706.6416933463 0.21700968944413243
5866 884707.1423573039 30.64907024846582 884706.9253518914 0.21700541246446345
5867 884707.507935125 30.649192534593045 884707.2909334867 0.21700163832607317
5868 884707.9715423918 30.649316401024105 884707.7545450854 0.2169973064413967
5869 884708.6084154566 30.6494384502374 884708.3914218758 0.21699358081578715
5870 884709.5553523587 30.649562666939634 884709.3383631505 0.21698920821387874
5871 884711.0018112536 30.649684258360143 884710.7848257298 0.21698552380733602
5872 884713.1969827588 30.649809042638175 884712.9800016502 0.21698110869416204
5873 884716.4606192376 30.649929958940245 884716.2436417596 0.21697747798481204
5874 884721.2249578485 30.650055529137923 884721.0079848527 0.21697299593020222
5875 884728.0917424439 30.65017553469824 884727.8747729878 0.21696945611014673
5876 884737.9360458637 30.650302145262955 884737.7190810075 0.21696485617350772
5877 884752.045517047 30.650420932774313 884751.8285555744 0.2169614726201819
5878 884772.3444367858 30.65054893739482 884772.1274801126 0.21695667323804063
5879 884801.7126752421 30.65066604278998 884801.4957216971 0.21695354502059086
5880 884844.4896388425 30.65079598535946 884844.2726904168 0.21694842574099393
5881 884907.2325280914 30.650910663155376 884907.0155823941 0.216945697315389
5882 884999.9054968571 30.65104340255467 884999.6885567753 0.21694008179445648
5883 885137.7304169916 30.65115443840925 885137.5134790259 0.21693796570777674
5884 885344.0525574166 30.651291319811424 885343.8356258264 0.2169315902427031
5885 885654.9053901903 30.651396731172994 885654.6884597834 0.2169304069022037
5886 886125.8064425968 30.651539807416825 886125.5895197304 0.216922866471518
5887 886843.198872981 30.651636333877303 886842.9819498725 0.21692310854191557
5888 887940.4874955099 30.651788626255588 887940.2705817405 0.21691376941233836
5889 889623.5315467776 30.65187084323647 889623.314630578 0.21691619959579192
5890 892206.5446823243 30.65203678908493 892206.3277782524 0.21690407183909183
5891 896155.6438601773 30.652095849724045 896155.426950323 0.21690985422202846
5892 902144.1663059277 30.6522816728008 902143.9494124866 0.21689344102773758
5893 911053.2062430482 30.652303757681786 911052.9893388093 0.21690423891789573
5894 923907.3759714342 30.652517001111068 923907.1590899229 0.2168815113058403
5895 941414.0554495511 30.652483146041344 941413.8385503077 0.21689924346523665
5896 963144.6643701905 30.652728817216268 963144.4475018696 0.21686832081888255
5897 985729.9121205865 30.652622519159326 985729.6952269344 0.21689365209785563
5898 1001845.6206288424 30.65289029145182 1001845.403773338 0.21685550446064514
5899 1001115.5865816139 30.6527250589695 1001115.3696976271 0.21688398670477801
5900 977624.6396848734 30.65296869866672 977624.4228378446 0.21684702885100762
5901 937920.2224071677 30.65282266917191 937920.0055407109 0.21686645674827607
5902 901243.2883844038 30.65297155084677 901243.0715393072 0.21684509658895568
5903 885506.960359258 30.652948236113883 885506.7435155691 0.21684368880941943
5904 893900.1581039 30.65297526767675 893899.9412588351 0.2168450648595298
5905 914349.5861838066 30.653092800016793 914349.3693599388 0.21682386787912208
5906 929425.9598319202 30.65302718255469 929425.7429923101 0.21683961016679248
5907 927886.4567921165 30.653199448601487 927886.2399798848 0.21681223172532843
5908 911546.8897615359 30.653124089992613 911546.6729363847 0.2168251512001172
5909 893213.2013871432 30.653255011989934 893212.9845785619 0.2168085813670718
5910 885525.082030655 30.653262957502196 885524.8652252808 0.21680537430393426
5911 890959.2180490952 30.653312542151813 890959.0012421523 0.21680694291713928
5912 901607.2080392763 30.65342080165525 901606.9912509341 0.21678834219100668
5913 907097.8755947483 30.65341059881892 907097.6587945832 0.21680016512574257
5914 902979.3460037793 30.653553018673865 902979.1292249901 0.21677878918486565
5915 893285.0395834837 30.653549126107233 893284.822797488 0.2167859957148919
5916 886029.2577998191 30.65365912871656 886029.0410244853 0.216775333859556
5917 885913.6030970794 30.653719746937085 885913.3863282098 0.2167688696645081
5918 891042.0258959839 30.653777988001817 891041.8091239048 0.2167720791622177
5919 895686.7575249199 30.65389741694809 895686.5407697008 0.21675521916397594
5920 895596.5614714172 30.65392886230326 895596.3447076071 0.2167638100872583
5921 891178.7444493601 30.65405686641342 891178.5277016726 0.21674768740812408
5922 886357.5591209652 30.654109082309045 886357.342370677 0.21675028810439306
5923 884734.4705733643 30.654208717568462 884734.2538294663 0.21674389794606067
5924 886676.6311823633 30.654308059405466 886676.414446499 0.21673586423542873
5925 889633.6778839754 30.654377181776375 889633.4611449714 0.21673900402067808
5926 890753.4975818129 30.654504765929403 890753.280856914 0.2167248989483398
5927 889217.9181179157 30.65456866576713 889217.7013879746 0.2167299411910998
5928 886517.9899582295 30.654689682764257 886517.7732399199 0.21671830960073873
5929 884816.8637244356 30.65477865083228 884816.6470067733 0.21671766225941577
5930 885083.0690317139 30.6548758690104 885082.8523181106 0.2167136032492305
5931 886552.9927440786 30.654996462999428 886552.7760384675 0.2167056110499386
5932 887682.7253705638 30.655077139068585 887682.5086631713 0.21670739251739352
5933 887515.3448421727 30.655208778308783 887515.1281458075 0.2166963652116979
5934 886310.4386531971 30.655294767179512 886310.221954991 0.21669820616054414
5935 885098.8491685961 30.65541455973697 885098.6324786975 0.2166898985758234
5936 884724.2300584774 30.65552353699863 884724.0133711946 0.21668728274546398
5937 885224.6280161224 30.655624229882207 885224.4113319414 0.21668418104126244
5938 885965.989800224 30.655753971828446 885965.7731232506 0.2166769734084528
5939 886262.5226167436 30.65584525685943 886262.3059396349 0.21667710870670695
5940 885906.8551600223 30.655978542438824 885906.6384913631 0.21666865916107944
5941 885231.1646385613 30.656077382829213 885230.947970445 0.21666811631628208
5942 884749.2119864918 30.656199114906432 884748.9953245133 0.21666197850032576
5943 884736.2735388122 30.656316048082882 884736.0568805401 0.21665827211765434
5944 885072.6786932431 30.656423157635636 885072.4620377521 0.21665549090601413
5945 885410.5809733388 30.656554398077596 885410.364324274 0.21664906481900578
5946 885472.1589752716 30.656655178752388 885471.94232731 0.21664796162150113
5947 885235.0516818608 30.65678820700284 885234.8350406619 0.21664119895354803
5948 884896.792236864 30.656894711347746 884896.5755976378 0.21663922619919518
5949 884689.8582865227 30.657019253228757 884689.6416522413 0.21663428135127408
5950 884711.0117679128 30.657138218825608 884710.7951378409 0.2166300719025731
5951 884881.5802942516 30.65725228554537 884881.3636669058 0.21662734571755818
5952 885037.864193723 30.6573811125357 885037.647572285 0.21662143791489338
5953 885060.6329865112 30.65749023240852 885060.4163668575 0.21661965377518402
5954 884946.687875004 30.657620869506854 884946.4712612893 0.2166137146880432
5955 884786.7900419873 30.657732959765102 884786.5734308227 0.21661116465802094
5956 884685.235972674 30.657858622288224 884685.0193660714 0.21660660258702302
5957 884687.6672451047 30.65797826827422 884687.4506426925 0.21660241217624987
5958 884763.106144969 30.658097272387646 884762.8895455074 0.21659946161353644
5959 884840.006457736 30.65822331626944 884839.7898637253 0.21659401070068493
5960 884860.8390649251 30.658338748117178 884860.622473121 0.216591804034208
5961 884816.0095831301 30.65846644602779 884815.7929968991 0.2165862310478957
5962 884740.0056900043 30.65858310776268 884739.7891064251 0.21658357920142046
5963 884680.6275110594 30.65870811146773 884680.4109321537 0.21657890575965266
5964 884666.4701372368 30.65882906412297 884666.2535621261 0.21657511066427437
5965 884693.264335594 30.658949972372838 884693.0477639647 0.21657162933269675
5966 884733.2303413978 30.65907490890294 884733.0137745896 0.216566808205303
5967 884756.6139604114 30.6591933495827 884756.3973963556 0.21656405582047486
5968 884749.757450041 30.65931955440306 884749.5408911423 0.2165588986521339
5969 884719.7144707529 30.659438497841556 884719.4979146615 0.2165560912730492
5970 884685.7753530403 30.659563104364917 884685.5588017042 0.21655133607781296
5971 884665.7342826978 30.65968475793511 884665.5177348076 0.21654789016684678
5972 884666.0473382424 30.659806485577484 884665.8307943498 0.21654389264285914
5973 884680.5715311393 30.659931077265682 884680.3549914329 0.21653970649245569
5974 884696.6588904251 30.66005060605665 884696.4423540958 0.2165363293327429
5975 884703.5189986279 30.66017663066208 884703.3024669017 0.21653172622801967
5976 884697.709859857 30.66029581572001 884697.4933313265 0.2165285305097095
5977 884683.4394195415 30.66042125028904 884683.2228955589 0.2165239825530282
5978 884668.6825281972 30.66054187611794 884668.4660076606 0.2165205365657515
5979 884660.1707277603 30.660665380244723 884659.954211384 0.21651637629788098
5980 884660.1320148922 30.66078820980267 884659.9155024091 0.21651248306979987
5981 884666.092140919 30.660909655845668 884665.8756321582 0.2165087606431591
5982 884673.1212024195 30.66103423219982 884672.9046979144 0.21650450515151867
5983 884676.8176645881 30.661154494674598 884676.6011635596 0.21650102846129698
5984 884675.3687988966 30.661279634919083 884675.1523022284 0.21649666818258925
5985 884669.8701491451 30.66139994572497 884669.6536559883 0.2164931568184488
5986 884663.1713484522 30.661524482774425 884662.9548594995 0.21648895278558003
5987 884658.1343111242 30.661645766571183 884657.9178259267 0.21648519750431397
5988 884656.2865761885 30.661769088858637 884656.070094903 0.216481285502901
5989 884657.3984173898 30.66189160063148 884657.1819401567 0.21647723314914655
5990 884659.9665612445 30.662013790086313 884659.7500876574 0.2164735870350564
5991 884662.1677929638 30.662137157105363 884661.9513236334 0.2164693303396304
5992 884662.7337832174 30.66225878027285 884662.5173174071 0.21646581031994835
5993 884661.3879875117 30.66238232328554 884661.1715259986 0.21646151310972578
5994 884658.7430574498 30.66250406444453 884658.5265994961 0.2164579537019185
5995 884655.849683701 30.66262716955946 884655.633229938 0.21645376300928312
5996 884653.6564524067 30.66274950708563 884653.4400023564 0.21645005027430508
5997 884652.6441829989 30.662871867096456 884652.4277369612 0.21644603775667362
5998 884652.7313229422 30.662994922000152 884652.5148807971 0.2164421450443803
5999 884653.4313652364 30.663116583800914 884653.2149269416 0.2164382948505589
6000 884654.1328748104 30.663240159937676 884653.9164405369 0.2164342734724739
6001 884654.3624101863 30.663361415971107 884654.1459796777 0.21643050868148464
6002 884653.9348014923 30.663485161322146 884653.7183750422 0.21642645003225283
6003 884652.9568648083 30.663606371881183 884652.7404421323 0.21642267598427284
6004 884651.7255663817 30.663729959126915 884651.5091477133 0.21641866838263543
6005 884650.5787213781 30.66385139243658 884650.3623065673 0.21641481091445108
6006 884649.7700215222 30.663974642390727 884649.5536106126 0.21641090951500086
6007 884649.4032321208 30.66409638756095 884649.1868251859 0.21640693485029566
6008 884649.4360120315 30.664219308203613 884649.2196088792 0.21640315234531576
6009 884649.7355534103 30.664341272178508 884649.5191543438 0.21639906644611848
6010 884650.1517325487 30.664464027538088 884649.9353371667 0.21639538212679074
6011 884650.5862110715 30.66458599075212 884650.369819856 0.21639121547154322
6012 884651.0298201621 30.66470883452524 884650.8134325678 0.21638759439712565
6013 884651.5779175773 30.664830523984165 884651.3615341961 0.21638338127926673
6014 884652.4169662287 30.664953734447003 884652.2005864341 0.2163797945935466
6015 884653.8141873236 30.66507487775209 884653.5978117689 0.21637555471427905
6016 884656.1078694627 30.665198720783152 884655.8914974676 0.2163719950629046
6017 884659.7314660368 30.665319060556495 884659.5150983153 0.21636772141567454
6018 884665.2616683252 30.665443794056078 884665.0453041135 0.21636421166511186
6019 884673.5222808787 30.66556305765437 884673.3059210142 0.2163598645657568
6020 884685.7336779727 30.665688979344637 884685.5173215109 0.21635646175329046
6021 884703.7574766484 30.66580680627275 884703.5411246828 0.21635196572237891
6022 884730.4456635084 30.66593434183358 884730.2293147439 0.2163487645310494
6023 884770.200533381 30.66605016882264 884769.984189378 0.21634400297612455
6024 884829.807305785 30.66618000005731 884829.5909646408 0.2163411441238369
6025 884919.7822383118 30.666292892190764 884919.5659023658 0.2163359460181392
6026 885056.4152506961 30.66642613378211 885056.1989170607 0.21633363535976333
6027 885265.0651208804 30.666534530278362 885264.8487931327 0.21632774773720215
6028 885585.0897232544 30.66667297181905 885584.8733969625 0.21632629189665284
6029 886077.6034951498 30.666774287939816 886077.3871758176 0.21631933215561946
6030 886836.338368141 30.66692070022379 886836.1220489467 0.21631919427343332
6031 888003.3560323152 30.667010699798816 888003.1397217341 0.21631058106759618
6032 889786.0450340548 30.667169040094873 889785.8287216095 0.21631244517960146
6033 892472.2361890443 30.66724088777536 892472.01988771 0.2163013343090243
6034 896416.075640871 30.667416173632578 896415.8593347619 0.21630610907443018
6035 901954.6558994933 30.667459801408814 901954.4396080114 0.21629148189456826
6036 909163.5174044363 30.667656591955634 909163.3011044688 0.21629996748457303
6037 917393.6502844185 30.66766105215047 917393.4340030677 0.21628135081996397
6038 924713.7526086238 30.667877884000802 924713.536315723 0.2162929009007244
6039 927929.4865607626 30.667842810626684 927929.2702883045 0.21627245813867915
6040 924174.1106306348 30.66806174015999 924173.8943481187 0.21628251618501446
6041 913805.2065863872 30.668016677958562 913804.990319289 0.21626709823675447
6042 901653.2252048084 30.6682030385506 901653.0089372317 0.2162675766911575
6043 893880.8237901202 30.66819949358379 893880.6075253317 0.2162647885208302
6044 893138.7708980852 30.66832850188071 893138.5546466261 0.21625145908695403
6045 896941.931601228 30.66839099621382 896941.715340077 0.21626115100831234
6046 900190.8716539548 30.668466221208767 900190.6554147692 0.21623918563245145
6047 899035.1656169315 30.668574166203108 899034.949364696 0.2162522355034187
6048 893598.99878635 30.66862550342885 893598.7825533414 0.2162330086518673
6049 887646.894632067 30.668742702907917 887646.6783942574 0.21623780948332952
6050 885258.3996973075 30.668808664087102 885258.1834663893 0.21623091813170622
6051 887407.8962746481 30.66891311629689 887407.6800525615 0.21622208665154138
6052 891580.9578275823 30.66900511809915 891580.7415997506 0.21622783163533518
6053 894198.9725949828 30.66909860590827 894198.7563850034 0.21620997935351147
6054 893423.9342975223 30.6691970304603 893423.7180775512 0.21621997102908785
6055 890272.0684985389 30.66929864969371 890271.8522953881 0.21620315075592422
6056 887346.4132254812 30.669382636068466 887346.1970178182 0.21620766294482835
6057 886484.1587347792 30.66950845193445 886483.9425354777 0.2161993015871336
6058 887438.3964389908 30.669575915535837 887438.1802443388 0.21619465200574053
6059 888538.3973686078 30.66971794675753 888538.1811742326 0.21619437518952617
6060 888365.2509532748 30.669785539914287 888365.0347688475 0.21618442725061474
6061 886894.842956665 30.669920164231876 886894.6267705322 0.21618613270896292
6062 885291.7540583228 30.670010651669124 885291.5378807759 0.21617754688085888
6063 884730.671508399 30.670120873496867 884730.4553328039 0.216175595092532
6064 885405.8227192578 30.670244108106527 885405.6065474164 0.21617184136344436
6065 886531.0277745656 30.67033102199899 886530.8116090565 0.21616550905130763
6066 887132.2673306538 30.670475006727195 887132.0511659287 0.21616472512128074
6067 886836.7282717632 30.67055453573124 886836.5121141253 0.21615763786496137
6068 886038.3258804157 30.670698513019882 886038.1097249781 0.2161554375830448
6069 885428.6949808933 30.67078875045622 885428.4788293396 0.21615155370963687
6070 885383.0869795771 30.670919732647807 885382.8708342611 0.21614531607639334
6071 885728.4147350497 30.67102749073696 885728.1985896378 0.2161454119468005
6072 885998.5224637927 30.671146043129294 885998.306327534 0.21613625867621394
6073 885869.7331441834 30.671264393571768 885869.5170064763 0.2161377071501411
6074 885396.6109171299 30.67138019504156 885396.394788077 0.2161290529444211
6075 884902.7376855129 30.671498408252308 884902.5215570804 0.2161284324699517
6076 884681.6343927279 30.671620351951233 884681.4182697531 0.2161229747549707
6077 884778.0224458182 30.671733535451377 884777.8063270054 0.21611881283851414
6078 885003.8911323805 30.671862150160678 885003.6750157562 0.2161166243158446
6079 885126.9162208042 30.671973514294084 885126.700110697 0.21611010727923655
6080 885051.8888235141 30.672102160515372 885051.6727143993 0.2161091147717111
6081 884861.5022055542 30.672218827491758 884861.2861028934 0.216102660692807
6082 884715.6998250678 30.67234068621453 884715.4837244494 0.2161006183769771
6083 884714.8631336022 30.67246720502865 884714.6470377411 0.21609586108302262
6084 884835.7897925411 30.672580601900222 884835.5737005437 0.21609199730329967
6085 884972.1945885307 30.672715338670603 884971.978499735 0.21608879569789582
6086 885027.4234202403 30.67282409709447 885027.2073362331 0.21608400715585033
6087 884981.1922267759 30.672961233813542 884980.9761457996 0.2160809762571939
6088 884888.390899032 30.67307118591578 884888.1748222533 0.21607677870334424
6089 884825.0481025958 30.673205492808687 884824.8320300062 0.2160725896681999
6090 884830.977474346 30.673320169867157 884830.7614044738 0.21606987208775294
6091 884889.8368959692 30.673450207305336 884889.6208317638 0.21606420544753452
6092 884952.3874061692 30.673568855328707 884952.1713434542 0.21606271508571
6093 884977.4289055613 30.67369694699679 884977.2128492797 0.21605628154163747
6094 884958.5737800868 30.673815992361895 884958.3577250547 0.2160550320411029
6095 884922.0417308938 30.673945849219123 884921.8256820234 0.21604887035384804
6096 884903.0996519937 30.674061910852917 884902.8836050236 0.21604697004997034
6097 884921.6825458659 30.674195899300848 884921.4665041963 0.21604166963677887
6098 884973.399006253 30.67430780739477 884973.1829673435 0.2160389094785242
6099 885038.4791657764 30.6744457527306 885038.2631314822 0.2160342941801591
6100 885099.1034721946 30.67455456210738 885098.8874410294 0.21603116519784332
6101 885152.074501656 30.674694626665943 885151.8584751196 0.21602653640744435
6102 885210.3085344825 30.6748021429643 885210.0925106766 0.21602380588147446
6103 885294.4574193093 30.674942687071052 885294.2414008605 0.21601844878503645
6104 885422.9040511944 30.675049701799118 885422.688034519 0.2160166754957055
6105 885606.3031543031 30.675190662455073 885606.0871440647 0.21601023845103506
6106 885850.5690801358 30.675295996851258 885850.3530705859 0.21600954989359852
6107 886163.8728671402 30.67543909434181 886163.6568650537 0.21600208652049843
6108 886565.4745038379 30.6755398050236 886565.2585015395 0.21600229841199187
6109 887089.6042385036 30.67568781551298 887089.3882444821 0.21599402150905175
6110 887787.2962991023 30.67578005071748 887787.0803041498 0.21599495246613257
6111 888725.2811788041 30.67593580577228 888725.0651928986 0.21598590546032082
6112 889986.3642039343 30.676015470374203 889986.1482162717 0.2159876626430405
6113 891673.492672796 30.67618122205525 891673.2766952871 0.21597750888542702
6114 893910.3540952243 30.67624399805424 893910.1381146316 0.21598059263947328
6115 896847.1410420063 30.676421350960908 896846.9250733928 0.21596861346845556
6116 900637.8877019144 30.676462268089292 900637.6717281046 0.21597380985859943
6117 905423.5741393635 30.676652232243715 905423.3581802631 0.21595910039127078
6118 911232.9750516814 30.676665631228904 911232.7590844894 0.21596719195136857
6119 917910.1739802362 30.67686787269541 917909.9580311985 0.2159490377103592
6120 924893.7387013676 30.67684928546807 924893.5227410437 0.2159603239167998
6121 931172.7942814772 30.67705965972537 931172.5783426656 0.21593881171217477
6122 935165.2828221115 30.67701131278512 935165.0668697036 0.21595240790116393
6123 935211.0815243678 30.67721807310655 935210.8655951379 0.21592922986409524
6124 930112.8556927464 30.677156932727893 930112.6397503016 0.2159424447321913
6125 920216.241701712 30.677339833529125 920216.0257804792 0.21592123286602705
6126 907618.9634948815 30.677299373382702 907618.7475648413 0.21593004019054227
6127 895689.6148551785 30.67743810910909 895689.3989401362 0.21591504237437778
6128 887518.5587806696 30.677453425373177 887518.3428644349 0.21591623466955462
6129 884624.652875809 30.677541020424165 884624.4369660969 0.2159097120792916
6130 886519.837714925 30.67762611612814 886519.6218119869 0.21590293807231423
6131 891242.8078902724 30.677668883884344 891242.5919864654 0.21590380692099514
6132 896311.4082280237 30.677805695311346 896311.1923365977 0.2158914259720818
6133 899597.928485003 30.67781920200044 899597.7125887823 0.21589622063032926
6134 899947.0966026975 30.677975122216687 899946.8807206833 0.2158820142893967
6135 897410.6021303072 30.677985328742757 897410.3862436601 0.2158866471141661
6136 893120.7096195049 30.678130513165588 893120.4937450797 0.2158744251930411
6137 888716.8476924708 30.678166122102144 888716.6318168015 0.2158756692305245
6138 885644.3587450163 30.678283047986035 885644.1428770954 0.215867920844357
6139 884603.680004302 30.678361995959392 884603.4641398478 0.2158644542140695
6140 885416.1736966904 30.678447732492423 885415.9578351547 0.21586153562058535
6141 887271.7388324951 30.678567878406387 887271.5229784554 0.2158540396470351
6142 889159.3298789334 30.67863033069306 889159.1140244757 0.2158544576746597
6143 890267.9647676258 30.678773210194368 890267.7489227599 0.21584486585352797
6144 890229.4917577981 30.678827647573854 890229.2759115 0.21584629814046144
6145 889166.1410549945 30.678972306135833 889165.9252181097 0.21583688478411492
6146 887553.4211250428 30.679036779346706 887553.2052878445 0.21583719827480774
6147 885984.5352323179 30.679168292751726 885984.3194025651 0.2158297527272376
6148 884930.3547144544 30.679256156591507 884930.1388867788 0.21582767548996226
6149 884592.8558089832 30.67936874362484 884592.6399860076 0.2158229756372541
6150 884889.8393021917 30.67948310379504 884889.6234838733 0.21581831838257137
6151 885545.3824968291 30.67957880534142 885545.1666807618 0.21581606724473726
6152 886225.7407307127 30.67971245630057 886225.5249212022 0.21580951048787358
6153 886662.7876852336 30.679798810203277 886662.5718765387 0.21580869495162328
6154 886725.5465208534 30.679940026087674 886725.3307194758 0.2158013777219785
6155 886433.0499074152 30.680026840806367 886432.8341066524 0.21580076279078841
6156 885915.2531379573 30.68016522500086 885915.0373441093 0.21579384807989488
6157 885348.949949243 30.68026130129675 885348.7341568393 0.21579240367102442
6158 884891.3903171085 30.6803906732764 884891.1745303834 0.21578672499605397
6159 884636.3616274392 30.680500797890563 884636.1458435585 0.21578388067114573
6160 884599.5864923996 30.680619475234007 884599.3707126456 0.21577975399710622
6161 884731.9479036755 30.680743239499474 884731.7321282196 0.21577545596508632
6162 884948.617717172 30.68085318237109 884948.4019444745 0.21577269746698963
6163 885161.1310245346 30.68098637625651 885160.9152572266 0.21576730798348356
6164 885302.4436002611 30.681091701484004 885302.2278348625 0.21576539856077231
6165 885339.636180016 30.68122876480568 885339.420420509 0.21575950706463518
6166 885274.7926073115 30.681334175243506 885274.5768495018 0.2157578097148738
6167 885135.9365137926 30.681470268746263 885135.7207617637 0.21575202888553757
6168 884964.1564400552 30.68157971725636 884963.9406900721 0.21574998314047064
6169 884800.0930574941 30.681711749739684 884799.8773127107 0.2157447834013936
6170 884674.2716155306 30.681827527497713 884674.0558734994 0.2157420311863406
6171 884602.1937340577 30.681954288548656 884601.977996408 0.2157376496611281
6172 884584.3655282601 30.682076775564344 884584.1497941829 0.2157340772676738
6173 884609.8137963209 30.682198581100604 884609.5980658096 0.21573051137000776
6174 884661.2833153799 30.682326644783 884661.0675891617 0.21572621821804203
6175 884720.4281715526 30.682444792517447 884720.2124482682 0.21572328439014468
6176 884771.8320100325 30.68257650197777 884771.616291526 0.21571850652583488
6177 884805.3225062676 30.682692725307646 884805.1067903384 0.2157159291279619
6178 884816.5776841672 30.682826029437216 884816.3619732168 0.21571095044476038
6179 884806.4376463309 30.68294204760244 884806.2219378832 0.2157084477488212
6180 884779.3840674834 30.683075224417692 884779.1683639582 0.2157035251371902
6181 884741.8038315775 30.68319243045222 884741.5881307062 0.21570087131303878
6182 884700.3629563323 30.683324285392818 884700.1472601441 0.21569618812782496
6183 884660.823196309 30.683443585700005 884660.6075030656 0.2156932434423366
6184 884627.3450131593 30.683573467890888 884627.1293242653 0.21568889406089164
6185 884602.2719272511 30.68369526310598 884602.056241645 0.21568560606886944
6186 884586.2800631145 30.68382298055795 884586.0643815091 0.2156816054129008
6187 884578.7436016725 30.683947248995835 884578.5279236821 0.2156779903526215
6188 884578.1945092443 30.684072941312834 884577.9788349466 0.21567429763653398
6189 884582.7614700178 30.68419937147126 884582.5457996045 0.21567041330071804
6190 884590.5289206004 30.684323376773325 884590.3132536411 0.21566695924372245
6191 884599.789535619 30.684451503485118 884599.57387274 0.21566287894198088
6192 884609.1819601639 30.684574242395552 884608.9663005751 0.21565958879060496
6193 884617.7449596848 30.684703560858477 884617.5293043025 0.21565538220005884
6194 884624.8960393299 30.684825449997582 884624.680387139 0.215652190964707
6195 884630.3793287834 30.684955498451085 884630.1636808699 0.215647913552879
6196 884634.1855534767 30.685076895964155 884633.9699087035 0.21564477322173495
6197 884636.47903019 30.68520730626993 884636.2633897271 0.2156404629297391
6198 884637.5246518074 30.68532848405268 884637.3090144639 0.21563734344898788
6199 884637.6366597299 30.685459003149354 884637.4210267079 0.21563302197778142
6200 884637.1354160177 30.68558013724748 884636.9197861091 0.21562990855942896
6201 884636.3262082424 30.685710625543113 884636.1105826579 0.21562558464882295
6202 884635.4833239446 30.68583179759703 884635.2677014708 0.21562247383037417
6203 884634.8513815558 30.685962213385853 884634.6357634091 0.2156181466926352
6204 884634.6464120627 30.686083418908655 884634.4307970197 0.21561504289502445
6205 884635.0698947425 30.686213798814432 884634.8542840376 0.21561070482106165
6206 884636.3184723888 30.686334959380805 884636.1028647705 0.21560761828426409
6207 884638.6047858896 30.686465402486892 884638.3891826336 0.21560325603534627
6208 884642.1729179486 30.686586377959735 884641.9573177462 0.21560020227608795
6209 884647.325853826 30.68671703718352 884647.1102580288 0.21559579717238933
6210 884654.4500894225 30.686837632722387 884654.2344966248 0.2155927977239279
6211 884664.0559044033 30.686968713955554 884663.8403160789 0.21558832445083384
6212 884676.8222317497 30.687088676636062 884676.606646341 0.21558540865089695
6213 884693.6644533888 30.687220445824277 884693.448872556 0.21558083280142554
6214 884715.8229884967 30.687339447196806 884715.607410456 0.21557804066340897
6215 884744.9884217341 30.68747224717126 884744.7728484191 0.21557331490847462
6216 884783.4818595913 30.68758984906236 884783.2662888899 0.21557070146024077
6217 884834.4977136962 30.687724129596543 884834.2821479363 0.21556575994345156
6218 884902.4764445304 30.68783972878442 884902.2608811287 0.2155634017414356
6219 884993.5878360367 30.687976093568086 884993.3722778849 0.2155581518262073
6220 885116.5111778318 30.688088835732486 885116.2956216751 0.21555615666659778
6221 885283.4013031068 30.688228107888694 885283.1857526402 0.21555046656102142
6222 885511.544922546 30.68833675226442 885511.3293735583 0.2155489877633698
6223 885825.1784559503 30.688480047374693 885824.9629132826 0.215542667799313
6224 886259.2257329833 30.688582745405167 886259.0101910587 0.2155419245436188
6225 886862.7843300159 30.688731547580073 886862.5687953163 0.21553469959823096
6226 887706.0372896824 30.68882549189177 887705.821754677 0.21553500542009985
6227 888887.5926375228 30.688981797530143 888887.3771110453 0.2155264775701412
6228 890544.526164821 30.689062779507577 890544.3106365439 0.21552827714128683
6229 892865.0014302828 30.689229195872286 892864.7859124015 0.21551788130283517
6230 896093.4899009115 30.68929105487799 896093.274379128 0.2155217834133951
6231 900538.386684371 30.68947069193429 900538.1711756125 0.21550875856248713
6232 906528.5744605114 30.689504950517257 906528.35894499 0.2155155214175375
6233 914357.2589488975 30.6897006428436 914357.0434499213 0.21549897619361397
6234 924050.3186246819 30.68969737193456 924050.1031153642 0.2155093176644615
6235 935125.9628684134 30.689909205322174 935125.7473798195 0.21548859387490704
6236 946066.256631652 30.68986168010612 946066.0411290848 0.21550256722469027
6237 954237.9393949982 30.69008158157341 954237.723916782 0.2154782162525645
6238 956061.1781381946 30.689997792779778 956060.9626442074 0.21549398724832108
6239 948852.6428427909 30.69020324016141 948852.427373596 0.2154691949315378
6240 932780.171466267 30.690118899387233 932779.9559841015 0.21548216539834614
6241 912385.2906048654 30.690277196015753 912385.0751421328 0.21546273263000618
6242 894681.2507148907 30.69024695504229 894681.0352475205 0.21546737016175282
6243 885442.1405071355 30.690338063558823 885441.9250488937 0.21545824182675274
6244 886105.1296760129 30.69039659899952 886104.9142238309 0.21545218197668178
6245 893660.2503600937 30.69042573739572 893660.0349065756 0.21545351804594853
6246 902771.034236836 30.690555669184498 902770.8187976653 0.21543917069517599
6247 908388.5534270455 30.690544128716923 908388.3379806846 0.21544636084010643
6248 907833.1027282239 30.690696919823598 907832.8872988281 0.21542939577697062
6249 901702.9658497032 30.69068449681221 901702.7504138219 0.21543588130321384
6250 893347.4487927973 30.690816262273316 893347.2333701435 0.21542265381832487
6251 886808.0483061734 30.690845965857367 886807.8328830512 0.21542312221926518
6252 884589.3116921484 30.69093639999759 884589.09627468 0.2154174684748242
6253 886580.1975383336 30.69102683301964 886579.9821278886 0.21541044499145243
6254 890610.928870187 30.69107924573871 890610.7134584399 0.21541174706919017
6255 893946.5502580286 30.69121113432032 893946.3348583089 0.21539971966355845
6256 894732.1637299337 30.691245366785683 894731.9483259848 0.2154039488737548
6257 892755.8194058065 30.691384410244908 892755.6040142906 0.21539151591537667
6258 889268.4754452272 30.691430198515594 889268.2600512988 0.21539392843983488
6259 886102.5846651038 30.691550676105834 886102.3692798594 0.21538524444633297
6260 884607.8516691045 30.691631277868368 884607.6362862267 0.2153828778122725
6261 885042.3012755618 30.69172506882272 885042.0858960064 0.21537955535746808
6262 886659.0085231487 30.691842494857532 886658.7931507612 0.21537238755625016
6263 888286.8404676948 30.69191619617194 888286.6250946202 0.21537307466736852
6264 888992.6693762441 30.69205247799494 888992.4540128246 0.21536341946899978
6265 888487.3827548696 30.692122229183752 888487.1673897698 0.21536509987317035
6266 887141.1989509071 30.69225633679325 887140.9835948457 0.21535606129975093
6267 885673.3077066267 30.69234029024854 885673.0923507389 0.21535588776653264
6268 884730.9321656941 30.692459500355348 884730.7168159783 0.21534971583011878
6269 884588.3364041032 30.692567656252578 884588.121057772 0.21534633118931482
6270 885091.2777697698 30.692669949393547 885091.0624262909 0.21534347878315982
6271 885820.4500223048 30.692798794013886 885820.2346849935 0.21533731128180633
6272 886342.4125423309 30.692890788211976 886342.197205726 0.21533660486884124
6273 886410.4232773422 30.69302808323024 886410.2079480768 0.21532926550462006
6274 886037.8236274488 30.693120734221548 886037.6082986178 0.2153288309980643
6275 885436.9083601857 30.693254400642925 885436.6930380538 0.21532213189916685
6276 884883.1360506662 30.69335783210921 884882.9207302539 0.21532041225340634
6277 884578.5449118774 30.69348112999931 884578.3295963727 0.21531550472699826
6278 884578.754957495 30.69359964971802 884578.5396456239 0.21531187118978223
6279 884800.1850387646 30.693712091867265 884799.9697298922 0.2153088724206254
6280 885085.5552324355 30.693842818568264 885085.3399287652 0.21530367030154177
6281 885285.4418471392 30.69394878129734 885285.2265452859 0.2153018532817321
6282 885317.7070031209 30.69408469522517 885317.4917070947 0.21529602626037866
6283 885186.3889568873 30.69419073652738 885186.173662557 0.21529433029977457
6284 884961.0129065878 30.694324893166346 884960.7976176939 0.2152888939336343
6285 884735.0578867982 30.694436796249285 884734.842600357 0.21528644114926426
6286 884583.960866327 30.694564984579753 884583.7455842734 0.21528205368585038
6287 884540.0541710601 30.694685434867612 884539.8388926066 0.21527845353576047
6288 884589.7688171593 30.694806850869142 884589.5535419245 0.21527523486864764
6289 884688.8171479583 30.694934869991577 884688.601877342 0.21527061631083766
6290 884785.1287576562 30.69505147226771 884784.9134894286 0.21526822760127998
6291 884839.1643135505 30.695183670859596 884838.9490504836 0.21526306678942456
6292 884834.9666262944 30.695298860163003 884834.7513653488 0.21526094560780162
6293 884780.3159114129 30.69543136442128 884780.1006556001 0.21525581280611403
6294 884698.7407157797 30.695548512401373 884698.5254623526 0.21525342710320758
6295 884618.0530487176 30.6956784402985 884617.8377999516 0.2152487659958666
6296 884560.2379521149 30.69579971042292 884560.0227063269 0.21524578803379235
6297 884535.6772772681 30.695925790403983 884535.4620354723 0.2152417958480939
6298 884542.5056063902 30.696051626159612 884542.2903682311 0.21523815903530047
6299 884569.9864834282 30.696174113054212 884569.7712486464 0.21523478175363128
6300 884603.7875190531 30.69630348663917 884603.5722884163 0.2152306367940211
6301 884631.0313385717 30.6964236740493 884630.8161109239 0.21522764778566117
6302 884643.6629676995 30.69655480215206 884643.447744436 0.21522326346091256
6303 884639.5833617978 30.69667439076137 884639.3681414241 0.2152203736517797
6304 884621.8172041493 30.696805488630318 884621.6019881187 0.21521603055894403
6305 884596.478755502 30.696926003252766 884596.2635425172 0.21521298478742193
6306 884570.4176848436 30.697055790766182 884570.2024759471 0.21520889652922262
6307 884549.2744066727 30.697178183570784 884549.0592011418 0.2152055309118476
6308 884536.3541360004 30.697306077110273 884536.1389341925 0.21520180788826454
6309 884532.3856553183 30.697430588329627 884532.1704572545 0.2151980637145041
6310 884535.9872385879 30.69755665191711 884535.7720438706 0.21519471727513126
6311 884544.5281715657 30.697682906438914 884544.3129809446 0.21519062113322035
6312 884555.0617648797 30.697807672702424 884554.846577285 0.21518759480099492
6313 884565.1084022403 30.697934911642847 884564.8932190199 0.2151832204656854
6314 884573.1361811877 30.698059166352706 884572.9210007557 0.2151804319777441
6315 884578.7620634477 30.69818649243278 884578.5468875893 0.215175858478283
6316 884582.6931040125 30.698311087022518 884582.4779307726 0.21517323991746692
6317 884586.5723476966 30.698437636773633 884586.3571791815 0.21516851508443408
6318 884592.7849956489 30.69856336844657 884592.569829604 0.21516604488438046
6319 884604.4090916981 30.698688376055493 884604.1939305407 0.215161157387548
6320 884625.3195765923 30.698815956043315 884625.1044177079 0.21515888443996456
6321 884660.6340259289 30.698938710774293 884660.4188721873 0.2151537416498149
6322 884717.4840730156 30.699068825512317 884717.2689212089 0.21515180669839207
6323 884806.4060151259 30.699188535248144 884806.1908689146 0.21514621131424372
6324 884943.3997299984 30.699321993411203 884943.1845851243 0.2151448741897586
6325 885153.2731366134 30.699437554876827 885153.0579981239 0.21513848954345455
6326 885474.452820876 30.699575505741414 885474.2376827033 0.215138172718997
6327 885966.5323511235 30.69968515743481 885966.317220658 0.21513046552270765
6328 886720.3875307357 30.69982934839757 886720.1723989127 0.21513182296032002
6329 887872.572296565 30.699930162357944 887872.3571745872 0.21512197780397332
6330 889619.0766931669 30.70008310696369 889618.8615671851 0.2151259816652214
6331 892225.1070431953 30.700170317582685 892224.8919303794 0.21511281586862338
6332 895998.486862561 30.700334854307282 895998.2717417821 0.21512077891946352
6333 901193.8666568411 30.70040136038418 901193.6515540167 0.21510282432692038
6334 907743.6370347225 30.70057890159074 907743.4219186829 0.21511603957533143
6335 914819.9550858977 30.700617502950713 914819.7399935478 0.21509234995104504
6336 920346.8268661923 30.700803125844477 920346.611755616 0.21511057625404176
6337 921277.6410098227 30.700817158188528 921277.4259267169 0.2150831058960187
6338 915316.4492153238 30.700991926585644 915316.2341135711 0.21510175271336
6339 903693.4573685582 30.70101208531107 903693.2422907964 0.21507776184114819
6340 891692.7886632314 30.70114700674168 891692.5735752005 0.2150880308717855
6341 885227.8172801629 30.70121959173484 885227.6022039421 0.21507622076341645
6342 886369.1336359076 30.701300459195853 886368.9185634219 0.21507248561266826
6343 892319.4239885993 30.7014360932843 892319.2089142296 0.21507436972576582
6344 897889.7085296261 30.701476279231734 897889.4934698077 0.21505981850057823
6345 898925.5321842191 30.70163803628131 898925.3171159705 0.2150682485300815
6346 894826.2547413971 30.70167338567281 894826.0396890684 0.21505232869972932
6347 888736.5123013362 30.701816678150777 888736.2972443339 0.21505700229056726
6348 884906.0546430039 30.70189032490645 884905.8395941021 0.21504890177068453
6349 885282.9909017709 30.70199262520452 885282.7758580195 0.21504375142143584
6350 888407.7276193831 30.70211684530152 888407.5125738877 0.2150454954429585
6351 891113.250324841 30.702187112102056 891113.0352920195 0.2150328215102659
6352 891135.07241523 30.702333594777958 891134.8573766348 0.21503859508449238
6353 888643.8549969376 30.702402883851857 888643.6399708415 0.21502609611938
6354 885743.8857492426 30.702536481620292 885743.6707213233 0.2150279193196803
6355 884522.626073343 30.702635351300263 884522.4110512107 0.2150221323240787
6356 885404.4979856499 30.702740746353467 885404.2829693542 0.21501629565099056
6357 887132.3799660696 30.702872070804787 887132.1649484653 0.21501760428569172
6358 888056.7911942998 30.702959623633248 888056.5761874516 0.2150068481798507
6359 887466.7184485797 30.7031004068932 887466.5034383481 0.21501023165100627
6360 885967.3705273486 30.70319454361929 885967.155526857 0.21500049159009338
6361 884772.3157496089 30.703320997160386 884772.1007492146 0.21500039429222795
6362 884642.8584285828 30.703439771003733 884642.6434328943 0.21499568849486758
6363 885380.9400294943 30.70354490484738 885380.7250391138 0.21499038056039366
6364 886170.8510003283 30.703684883082357 886170.6360102986 0.21499002967677514
6365 886322.8572546651 30.703779690669133 886322.6422724874 0.21498217775181905
6366 885771.639209913 30.703922828638262 885771.4242276435 0.21498226947829346
6367 885006.7181807623 30.70402522566062 885006.5032047355 0.21497602675517707
6368 884592.6845277624 30.704156343167735 884592.4695547072 0.21497305522213145
6369 884725.849110102 30.704276337482245 884725.6341394883 0.21497061372974027
6370 885159.6126474907 30.704393228142578 885159.3976834496 0.21496404108661293
6371 885477.3835117348 30.704525829020305 885477.1685473762 0.21496435860493976
6372 885434.8295907951 30.70463796419602 885434.6146343977 0.21495639747743212
6373 885105.1805944364 30.70477013248795 885104.9656377799 0.21495665641537096
6374 884763.2911035419 30.704889818539517 884763.0761534839 0.21495005794262567
6375 884644.7902543285 30.705011850572053 884644.5753062009 0.21494812763103274
6376 884783.5389425172 30.705144607414102 884783.3239984903 0.2149440269529327
6377 885028.9713594686 30.705255892860063 885028.7564195676 0.21493990103167473
6378 885192.2147391087 30.705397563256987 885191.9998018262 0.21493728248574048
6379 885189.232816185 30.705504735127857 885189.0178835017 0.21493268329022458
6380 885081.0915636129 30.705646864024295 885080.8766341091 0.21492950383068382
6381 885005.696816874 30.705757472709994 885005.4818905055 0.2149263684155785
6382 885071.3377462223 30.705894539612874 885071.1228250902 0.21492113212349515
6383 885295.1035202651 30.70601100651758 885294.8885999612 0.21492030394690492
6384 885619.2778508276 30.706143813668387 885619.0629379567 0.2149128708657893
6385 885979.0005200782 30.70626191768984 885978.7856062069 0.2149138713619834
6386 886365.621216846 30.706396199444445 886365.4063117311 0.2149051149583025
6387 886847.4301044999 30.706508334375027 886847.2151975831 0.21490691684869637
6388 887545.15412239 30.70665063194146 887544.9392246723 0.21489771773186359
6389 888593.0722397931 30.706749995959857 888592.8573400157 0.214899777391786
6390 890118.1050294403 30.706903941639016 890117.8901392934 0.2148901468943867
6391 892250.2718591013 30.70698639450155 892250.0569661218 0.2148929794985708
6392 895159.6878994387 30.707151817684277 895159.4730176055 0.21488183314649906
6393 899076.6827769749 30.707214772060023 899076.4678901002 0.21488687469513568
6394 904297.5512380868 30.707389468508374 904297.3363656233 0.21487246344015168
6395 911087.532804141 30.707429314295283 911087.3179227291 0.21488141201174749
6396 919563.3852711684 30.70761092227059 919563.170409048 0.21486212047652442
6397 929359.4625802528 30.707621840051278 929359.2477042308 0.21487602200190173
6398 939397.684707804 30.707807237924715 939397.4698564104 0.21485139362588726
6399 947479.572685596 30.70778527641766 947479.357816104 0.21486949197071123
6400 950720.6352811905 30.707966656308248 950720.4204396452 0.21484154536390318
6401 946352.6398405004 30.707920973922178 946352.4249803992 0.2148601012046167
6402 933872.3689723269 30.708082096838073 933872.1541381546 0.21483417224853152
6403 916104.8083332175 30.70804436768475 916104.5934863258 0.21484689167787324
6404 898767.4063353684 30.708166303606315 898767.1915057012 0.21482966723777022
6405 887447.7797006823 30.70817807801077 887447.5648692492 0.21483143305344707
6406 884752.7371590912 30.708253987791064 884752.5223328586 0.2148262325574978
6407 889376.7045123861 30.708335037344188 889376.4896954332 0.2148169529700565
6408 897348.8834720472 30.708369227338267 897348.6686507097 0.21482133746202706
6409 904127.2973744193 30.70849852933707 904127.0825689432 0.21480547608740747
6410 906428.1901052258 30.708505908744048 906427.9752918332 0.214813392575014
6411 903414.6426194618 30.70864656268459 903414.427822191 0.2147972706803651
6412 896786.081661709 30.708658813737728 896785.8668592345 0.21480247443463607
6413 889777.8618502214 30.708780102223585 889777.6470587932 0.21479142821015282
6414 885349.3652180566 30.708830527699558 885349.1504278368 0.21479021975182036
6415 884753.4468329378 30.70891963330807 884753.2320466695 0.21478626832510891
6416 887218.3288021785 30.709020337175883 887218.1140234394 0.21477873913555257
6417 890711.7669649572 30.709080219640363 890711.5521847961 0.21478016111970138
6418 893135.127323477 30.709213051529954 893134.9125542957 0.2147691811964775
6419 893294.425970182 30.709259830710803 893294.2111979326 0.21477224951181714
6420 891299.9194762117 30.709396959315985 891299.7047146198 0.2147615918299338
6421 888286.7269968495 30.70945512478958 888286.512234092 0.21476275754956672
6422 885698.6087866582 30.70957630680102 885698.3940313412 0.21475531695871225
6423 884524.0004838832 30.709664795351063 884523.7857311897 0.21475269350878984
6424 884903.5259043666 30.70976370921156 884903.3111549916 0.21474937506214867
6425 886234.1692808717 30.70988382855404 886233.9545377293 0.21474314245938614
6426 887605.1005306124 30.709965881704008 887604.8857877397 0.21474287276620307
6427 888278.2539532643 30.710102566428493 888278.0392185742 0.21473469009147086
6428 887987.202080846 30.710180908776007 887986.9873455014 0.2147353445010461
6429 886963.04647393 30.710316582910238 886962.831746539 0.21472739100242785
6430 885730.2649993424 30.71040616220865 885730.0502724322 0.21472691027674748
6431 884810.0951420267 30.71053003347178 884809.8804211161 0.21472091058354806
6432 884486.87246278 30.710639609977015 884486.6577446688 0.21471811126629187
6433 884730.9604711258 30.710749596229657 884730.7457564367 0.2147146890607107
6434 885279.6760045766 30.710877242111838 885279.461295025 0.21470955170655223
6435 885800.1831275811 30.71097811891486 885799.9684194113 0.21470816980085813
6436 886043.7474715087 30.71111446541583 886043.5327698817 0.21470162708442056
6437 885930.7773321295 30.711214435613464 885930.5626311048 0.21470102471638253
6438 885545.8106818759 30.711349652666687 885545.595987436 0.2146944399285024
6439 885068.824227604 30.711456608449424 885068.6095343352 0.2146932687652607
6440 884681.6188343129 30.71158485556355 884681.4041464879 0.21468782496566774
6441 884495.5953122078 30.71170295469632 884495.3806270134 0.21468519447082315
6442 884523.4457006943 30.71182310747053 884523.231019253 0.2146814412901243
6443 884695.9636701971 30.711951369299598 884695.7489930146 0.21467718246737516
6444 884906.0595989329 30.712065872849063 884905.8449240101 0.21467492271742544
6445 885056.4826256245 30.712199855098394 885056.2679560983 0.21466952620785312
6446 885092.8575258473 30.712312849664148 885092.6428578196 0.21466802774489818
6447 885013.4846954851 30.712447521264632 885013.2700331452 0.21466233991147624
6448 884858.5010237432 30.71256304916828 884858.2863630264 0.21466071687000068
6449 884686.5965252457 30.71269486792606 884686.3818696911 0.21465555464381436
6450 884550.8680232032 30.71281550387072 884550.6533700731 0.214653130150493
6451 884482.0487208845 30.71294304376046 884481.8340719065 0.21464897801244537
6452 884483.2281908746 30.71306927378867 884483.0135453836 0.21464549099879957
6453 884534.9704917406 30.71319289773841 884534.7558493536 0.21464238703751018
6454 884606.5343363148 30.713323449163653 884606.3196983162 0.2146379985589963
6455 884668.0049952768 30.71344462859108 884667.7903596616 0.214635615235167
6456 884699.2463810674 30.71357737839566 884699.0317503081 0.2146307593292039
6457 884693.6928863561 30.713698000553723 884693.4782577562 0.21462859990023048
6458 884657.1285119072 30.713830868326603 884656.913888134 0.21462377325540974
6459 884603.1357981288 30.7139526547089 884602.9211767496 0.21462137914123539
6460 884547.3971758663 30.71408413400822 884547.1825589046 0.21461696163770003
6461 884502.8356924868 30.71420822764322 884502.621078435 0.21461405187881633
6462 884476.7599316469 30.71433755107537 884476.5453214329 0.21461021404868516
6463 884470.2704695895 30.71446433902996 884470.0558628631 0.21460672644962628
6464 884479.4793630271 30.71459142321865 884479.2647595946 0.2146034325459892
6465 884497.6981362802 30.714720605785296 884497.4835367987 0.21459948145956265
6466 884517.7444827221 30.714845893282988 884517.5298861637 0.21459655846942496
6467 884533.7543122413 30.714976716387767 884533.5397198914 0.21459234990140788
6468 884542.1779816617 30.715100969321156 884541.9633920841 0.2145895776696284
6469 884541.9814045148 30.71523250172636 884541.7668191906 0.21458532416033274
6470 884534.219619293 30.715356578452866 884534.0050367835 0.21458250948221316
6471 884521.2850617308 30.715487947930875 884521.0704833583 0.21457837240114355
6472 884506.0746387659 30.715612600150994 884505.8600633768 0.21457538904147072
6473 884491.2934932836 30.71574315186103 884491.0789218271 0.21457145644311867
6474 884478.9826341105 30.715868883177308 884478.768065859 0.21456825146161004
6475 884470.3134514237 30.715998254726177 884470.098886879 0.21456454459364133
6476 884465.5958610543 30.71612526527803 884465.3812999318 0.2145611224324985
6477 884464.4462812324 30.71625338640506 884464.2317236152 0.21455761717959776
6478 884466.0288453073 30.716381599599508 884465.8142912916 0.21455401561679405
6479 884469.3082923514 30.71650863306019 884469.0937416855 0.2145506659583122
6480 884473.2665132779 30.716637777594176 884473.0519663432 0.21454693468270064
6481 884477.051661988 30.71676402636284 884476.8371182977 0.21454369033922746
6482 884480.0619434271 30.71689373911939 884479.8474035498 0.21453987721332304
6483 884481.9597936186 30.717019548953555 884481.7452569254 0.21453669330353345
6484 884482.647109582 30.71714946928776 884482.4325767435 0.21453283840054424
6485 884482.2049335187 30.717275150870407 884481.99040384 0.2145296786943863
6486 884480.8322939292 30.717404987415275 884480.6177681157 0.2145258134663116
6487 884478.7802551563 30.71753077056918 884478.5657325062 0.2145226501290967
6488 884476.3075290496 30.71766033316422 884476.093010251 0.2145187986296529
6489 884473.6427252503 30.717786353014258 884473.4282096394 0.2145156109095887
6490 884470.9710359527 30.71791555250877 884470.7565241617 0.21451179100212422
6491 884468.4242656691 30.718041859250075 884468.2097571049 0.21450856418548755
6492 884466.088129248 30.718170685300418 884465.87362446 0.21450478804284545
6493 884464.0059079897 30.71829726686936 884463.7914064768 0.21450151297345338
6494 884462.1917658685 30.718425756924457 884461.9772680813 0.2144977871503915
6495 884460.636516821 30.718552565412658 884460.422022361 0.21449446001780945
6496 884459.318721753 30.71868077631681 884459.1042309672 0.21449078567878652
6497 884458.2081460715 30.718807751685347 884457.9936586639 0.21448740762788546
6498 884457.2727674703 30.718935740192048 884457.0582836891 0.21448378130505277
6499 884456.479898155 30.719062827348285 884456.2654177974 0.21448035756856335
6500 884455.79996493 30.71919064028474 884455.5854881576 0.21447677245113173
6501 884455.2063427968 30.71931779791787 884454.9918694858 0.21447331098694852
6502 884454.6770375775 30.719445469338847 884454.462567819 0.2144697584818001
6503 884454.1939735414 30.71957267129475 884453.9795072731 0.21446626835260113
6504 884453.7433714338 30.7197002233883 884453.5289086942 0.2144627395981235
6505 884453.3148988289 30.71982745532194 884453.1004395994 0.21445922944988025
6506 884452.9013311503 30.719954900908757 884452.6868754338 0.21445571654803378
6507 884452.4978408726 30.720082155631086 884452.2833886791 0.21445219348951444
6508 884452.1014057515 30.720209501195257 884451.8869570612 0.21444869034090938
6509 884451.710414667 30.720336775258318 884451.4959695077 0.21444515934976358
6510 884451.3241185797 30.72046402378193 884451.1096769177 0.21444166207434773
6511 884450.9426050282 30.720591316143377 884450.7281669023 0.21443812586187566
6512 884450.5664056276 30.720718468921774 884450.3519709947 0.2144346328622216
6513 884450.1968053974 30.720845781177925 884449.9823743054 0.21443109201016167
6514 884449.835615967 30.720972837939318 884449.6211883633 0.2144276038004759
6515 884449.4858042857 30.72110017531829 884449.2713802288 0.21442405696507155
6516 884449.1514569678 30.721227132548613 884448.9370363918 0.21442057594328714
6517 884448.838852168 30.721354505406538 884448.624435148 0.2144170199636478
6518 884448.5567906367 30.721481353341336 884448.3423770864 0.21441355032726594
6519 884448.3185260001 30.721608779576748 884448.10411602 0.21440998011230758
6520 884448.1429956144 30.72173549831533 884447.9285890863 0.214406528106048
6521 884448.0586259232 30.721863007401222 884447.8442229871 0.21440293616603281
6522 884448.1068343945 30.721989561908465 884447.8924348836 0.2143995108296473
6523 884448.3501102084 30.722117201243854 884448.1357143221 0.21439588625930056
6524 884448.8812350675 30.72224353397739 884448.6668425667 0.21439250087009637
6525 884449.8414483 30.722371378497826 884449.6270594726 0.21438882748583757
6526 884451.444145941 30.722497397380245 884451.2297604389 0.21438550201431
6527 884454.0176370377 30.722625564273798 884453.8032552825 0.21438175517753227
6528 884458.0659535179 30.722751122586764 884457.8515749975 0.21437852033552388
6529 884464.3734458544 30.722879794636295 884464.1590711927 0.21437466168840674
6530 884474.1622750865 30.723004657392245 884473.9479035209 0.2143715655959492
6531 884489.3568540054 30.723134120834306 884489.142486471 0.2143675343738261
6532 884512.9978139824 30.72325790799595 884512.7834493289 0.21436465360764448
6533 884549.9297372083 30.723388613880303 884549.7153768562 0.21436035218277505
6534 884607.9078861645 30.723510702451243 884607.6935283543 0.21435781020811145
6535 884699.4293028448 30.72364336411966 884699.214949765 0.2143530797553698
6536 884844.7397712654 30.723762714744886 884844.5254201876 0.21435107783433072
6537 885076.7881234082 30.723898455223008 885076.5737777513 0.21434565697014982
6538 885449.4843063223 30.724013295435018 885449.2699617962 0.21434452600149995
6539 886051.0049310296 30.724153830510296 886050.7905930496 0.2143379800374202
6540 887026.6574389488 30.724261045323356 887026.4431006827 0.21433826600488998
6541 888614.3220653139 30.724408842009787 888614.1077354463 0.21432986757306993
6542 891201.63439692 30.7245027932099 891201.4200644529 0.21433246706471085
6543 895412.3583784364 30.72466139917893 895412.1440574238 0.21432101262598688
6544 902212.9910745854 30.724732129275253 902212.776747223 0.2143273623263041
6545 913036.4475254632 30.724906212997144 913036.2332145125 0.21431095071016182
6546 929724.2760711554 30.724937091510434 929724.0617480094 0.21432314605149783
6547 954116.9636940479 30.72513096721928 954116.7493948293 0.2142992186037076
6548 986295.4553949834 30.725098908555285 986295.2410755733 0.21431941020081566
6549 1021589.0914542635 30.725309747648343 1021588.8771679623 0.21428630133437174
6550 1046480.8619001375 30.72520090039887 1046480.6475866284 0.21431350902766563
6551 1041967.930585647 30.725401305668402 1041967.7163099315 0.2142757155641752
6552 998351.9035687703 30.725258265677425 998351.6892689063 0.21429986404654558
6553 934940.0795400565 30.725388365306685 934939.8652675434 0.21427251318165294
6554 890766.8430243384 30.725323004463785 890766.6287468381 0.21427750024404882
6555 889891.8125443045 30.725348612672388 889891.5982700593 0.21427424518479637
6556 920731.043969659 30.725418116923638 920730.8297138768 0.21425578214615518
6557 949659.992084993 30.72535826169802 949659.7778136678 0.21427132522514977
6558 949507.3016906201 30.725481421539666 949507.087447405 0.2142432151638
6559 921157.3120097261 30.725408983942714 921157.0977523753 0.21425735072011004
6560 891652.9379911495 30.725488905581365 891652.7237503708 0.21424077866504623
6561 885773.6886285796 30.725502179814203 885773.4743919902 0.214236589344982
6562 902132.8584475616 30.72551221507889 902132.6442070449 0.21424051682271078
6563 918775.9998271323 30.72561069481264 918775.7856070825 0.2142200497858866
6564 917404.2226193092 30.72558400701108 917404.0083865564 0.21423275283303359
6565 900568.7394418103 30.72568298839063 900568.5252286474 0.2142131628408849
6566 886143.4530045515 30.725697053190526 886143.2387881086 0.21421644291866968
6567 886705.928378382 30.725747408568 886705.7141665139 0.21421186807019
6568 897450.7079494448 30.725837511126414 897450.4937495594 0.21419988532658626
6569 904261.9815488445 30.725850588762246 904261.7673416015 0.21420724296371998
6570 899735.7783616951 30.725962690267433 899735.564171447 0.21419024822263527
6571 889585.5677446622 30.72599181424805 889585.3535493916 0.21419527057675605
6572 884475.3815072133 30.72607251967446 884475.1673204269 0.2141867864118039
6573 887929.3758508685 30.72616077985537 887929.1616702148 0.21418065370821668
6574 893980.5209487781 30.726206208960825 893980.3067658495 0.2141829286853258
6575 895167.2159342561 30.726327342742305 895167.0017641953 0.21417006076622894
6576 890535.4894855442 30.72637231595745 890535.2753117029 0.21417384131582695
6577 885446.3775664566 30.726477922426614 885446.163401647 0.21416480952954103
6578 884791.3202005489 30.726563293017044 884791.1060391384 0.2141614104821104
6579 887965.7741570891 30.726638097303308 887965.5599963685 0.214160720538952
6580 890555.6782625251 30.726759524314694 890555.4641116527 0.21415087247861778
6581 889632.3345295953 30.72682327965905 889632.1203762824 0.21415331292571116
6582 886488.6473185137 30.726943776194762 886488.4331739953 0.214144518347192
6583 884495.3631596643 30.727029967938197 884495.1490170368 0.21414262750249682
6584 885220.4968153214 30.727128594967322 885220.2826752579 0.214140063471186
6585 887166.5294967486 30.727246352095896 887166.3153643949 0.2141323537097241
6586 887901.6351810877 30.727330433610682 887901.4210472959 0.2141337916865915
6587 886714.7274291723 30.727456403995323 886714.5133040488 0.21412512343129642
6588 885001.3073633377 30.7275494844005 885001.0932387151 0.21412462261896095
6589 884438.9115519368 30.727662536435286 884438.6974318156 0.2141201212440909
6590 885237.1281403583 30.72777863616808 885236.9140255668 0.2141147915038098
6591 886215.4078332788 30.72787777819134 886215.1937187182 0.2141145604616554
6592 886254.1032500942 30.72800565208911 886253.8891432682 0.21410682596264838
6593 885393.6606008606 30.72810597629237 885393.4464940655 0.21410679516865577
6594 884564.7356756855 30.72822759602091 884564.5215746905 0.21410099499018231
6595 884495.0028591873 30.728343420386285 884494.7887614192 0.21409776812557696
6596 885034.6939543311 30.72845291651644 885034.4798587977 0.21409553330996545
6597 885476.8241497095 30.728581808840197 885476.6100602021 0.21408950750935132
6598 885352.9582701845 30.72868748196205 885352.7441814502 0.21408873426442143
6599 884836.8490084007 30.728815853913105 884836.6349254941 0.21408290655945672
6600 884450.1559666086 30.72893013568742 884449.9418860187 0.21408058980734113
6601 884494.1199728141 30.729049218125667 884493.9058956732 0.21407714087810994
6602 884807.1385474177 30.729175585773337 884806.9244749851 0.21407243257770917
6603 885009.3263909231 30.72928770199828 885009.1123201189 0.2140708041521222
6604 884901.9998468456 30.72941835323385 884901.785781499 0.2140653466421968
6605 884616.5534461782 30.729532546360243 884616.3393828284 0.21406334976083494
6606 884426.2337786764 30.729658507884643 884426.0197194634 0.21405921299296862
6607 884465.5175323484 30.729781089995097 884465.3034769186 0.21405542973924288
6608 884634.4392019443 30.729900285766192 884634.2251488678 0.21405307650206884
6609 884736.5455044386 30.73002908972998 884736.3314564201 0.21404801849599112
6610 884675.9379292573 30.730146343425194 884675.7238830711 0.2140461862247302
6611 884523.2245164437 30.730274593957493 884523.0104749948 0.21404144887959492
6612 884418.8481783249 30.730396001816356 884418.6341396875 0.2140386374032313
6613 884434.1212916466 30.730519493662452 884433.9072563923 0.2140352543712157
6614 884522.0687181725 30.730646524865843 884521.8546870673 0.21403110514180693
6615 884582.3425813485 30.73076648127698 884582.1285526038 0.21402874474311712
6616 884559.2862187224 30.73089544331766 884559.0721946054 0.2140241170018725
6617 884480.993215865 30.731016285171084 884480.779194212 0.21402165290009625
6618 884418.1780638472 30.731142770151713 884417.9640462166 0.21401763068811108
6619 884415.101706941 30.7312676602819 884414.8876926663 0.2140142747605374
6620 884457.308951233 30.731390402013243 884457.0949400378 0.2140111952578774
6621 884495.6179087568 30.731518617312158 884495.403901668 0.2140070887771091
6622 884494.2267825474 30.73163979226507 884494.01277813 0.21400441747145843
6623 884457.6967438883 30.731768112090055 884457.4827435769 0.21400031150303817
6624 884418.976853999 30.73189086936016 884418.7628567216 0.21399727729856044
6625 884406.64010145 30.73201679050881 884406.4261076718 0.21399377819593332
6626 884422.5119052174 30.732142447606225 884422.297915156 0.21399006144260752
6627 884445.6010836685 30.732265967695888 884445.3870965079 0.21398716064801976
6628 884453.5280316512 30.73239326638867 884453.3140485919 0.21398305924502883
6629 884440.5741895514 30.732516310528432 884440.3602092847 0.21398026666622127
6630 884418.7921360215 30.732643000434976 884418.5781596915 0.21397633003462058
6631 884404.9266351068 30.732767505519938 884404.7126619432 0.21397316364524685
6632 884406.4320916435 30.7328923256443 884406.2181219358 0.21396970760443057
6633 884417.60032606 30.7330186918467 884417.3863599922 0.21396606778646746
6634 884426.6009620846 30.73314208470203 884426.3869991067 0.2139629778886982
6635 884425.7025088184 30.733269173573134 884425.488549675 0.21395914342844058
6636 884416.2447043976 30.733392574148986 884416.0307483451 0.21395605251570202
6637 884405.776553535 30.73351892110674 884405.5626011444 0.21395239062614563
6638 884401.1795870335 30.733643468682313 884400.9656380262 0.21394900723626575
6639 884403.7400692494 30.73376844006223 884403.5261235671 0.2139456823061689
6640 884409.3508819917 30.733894174293553 884409.1369400034 0.2139419882495881
6641 884412.5800190781 30.734018237003937 884412.3660801924 0.21393888572853417
6642 884410.8340097774 30.734144292880167 884410.6200746881 0.21393508924271362
6643 884405.6107553497 30.73426844959328 884405.39682339 0.21393195965317194
6644 884400.602771972 30.734393871744913 884400.3888436756 0.21392829629312773
6645 884398.6604684413 30.734518846013458 884398.4465434782 0.2139249631748164
6646 884399.9924184364 30.734643262673654 884399.7784969145 0.21392152193629643
6647 884402.5655034387 30.73476905759172 884402.3515854471 0.21391799165562989
6648 884403.9517511292 30.734892786696815 884403.7378364474 0.21391468183887113
6649 884403.0505100932 30.735018852981266 884402.8365989899 0.2139111033653086
6650 884400.5538794736 30.735142519801038 884400.3399717228 0.21390775082485705
6651 884398.1284331762 30.73526827096796 884397.9145288866 0.21390428967256225
6652 884397.134687701 30.73539230190796 884396.9207869357 0.2139007652374
6653 884397.8291671019 30.735517536538868 884397.6152696045 0.21389749738292235
6654 884399.4624782708 30.735641885811567 884399.2485844874 0.21389378337468423
6655 884401.0127488064 30.73576687178438 884400.7988581312 0.21389067526199168
6656 884401.9627137239 30.73589110286503 884401.7488268833 0.21388684063818014
6657 884402.6224814318 30.73601636743121 884402.4085976229 0.2138838089546641
6658 884403.9320634806 30.736139938734855 884403.7181835513 0.21387992921535454
6659 884406.9939820134 30.736265978327992 884406.7801050878 0.2138769256455524
6660 884412.7460136161 30.736388481209275 884412.5321406083 0.2138730077439062
6661 884421.9907937979 30.73651560750104 884421.7769237236 0.21387007429430469
6662 884435.8160075961 30.7366367981575 884435.6021415703 0.21386602579865183
6663 884456.2183548124 30.73676521344072 884456.0044915108 0.213863301601111
6664 884486.8218694468 30.736884833290198 884486.6080105043 0.21385894245326817
6665 884533.6539164394 30.73701488067682 884533.4400597976 0.2138566418345548
6666 884606.2601389162 30.73713235377905 884606.0462871902 0.21385172602396307
6667 884719.4805654607 30.737264822970936 884719.266715334 0.21385012669536493
6668 884896.5836376321 30.737378917027833 884896.3697932975 0.21384433459806462
6669 885174.2599352398 30.73751532641481 885174.0460914299 0.2138438098756645
6670 885610.7673318395 30.737623782750557 885610.553495154 0.21383668546592688
6671 886297.7082209802 30.73776662968842 886297.4943831853 0.21383779493205227
6672 887377.5142374341 30.737865662594 887377.3004088094 0.21382862468755093
6673 889063.6645370458 30.738018596890903 889063.4507047975 0.21383224826744046
6674 891660.7262257071 30.738102141556364 891660.5124057884 0.21381991874005832
6675 895553.5131720678 30.738269561848185 895553.2993447239 0.21382734383657398
6676 901120.9768717282 30.738328496835102 901120.763061378 0.2138103501060333
6677 908446.8035833959 30.73851374098454 908446.5897604198 0.21382297614817017
6678 916762.8341597595 30.738538109434014 916762.6203595641 0.2138001953851695
6679 923725.8122674708 30.73873744116743 923725.598449525 0.21381794576149687
6680 925509.434262328 30.738729279562754 925509.2204710486 0.21379127937122538
6681 918929.4755520278 30.7389206086316 918929.2617427435 0.21380928425593806
6682 905280.2608939064 30.73891661878049 905280.0471072373 0.2137866690176396
6683 891335.5377817415 30.73906213991882 891335.3239865549 0.21379518658458893
6684 884590.2204499175 30.739119904584054 884590.006663776 0.21378614145464964
6685 887149.817118725 30.73920042004149 887149.6033393164 0.21377940856455968
6686 894730.2832532785 30.73933271978663 894730.0694685571 0.21378472130505147
6687 900484.5953253254 30.739365219751594 900484.3815578661 0.21376745928715654
6688 899831.4893677428 30.73952517542884 899831.2755898165 0.21377792627804987
6689 893537.0813224635 30.739556367404848 893536.8675608088 0.2137616546821938
6690 886787.7160773893 30.73969027817692 886787.5023119238 0.21376546558104295
6691 884478.7519774822 30.739771237580428 884478.538217693 0.21375978921653
6692 887121.3917141559 30.73985681561276 887121.1779622271 0.21375192873938084
6693 891170.9042494878 30.73999153221373 891170.6904929638 0.21375652402789874
6694 892621.4727506735 30.740047439332585 892621.2590083844 0.2137422890844345
6695 890331.7060405499 30.740194560373027 890331.492292173 0.21374837696173318
6696 886554.9739282668 30.74026290984361 886554.7601906577 0.21373760910470735
6697 884479.8678487062 30.740383988571093 884479.6541121411 0.21373656512809242
6698 885287.2526108016 30.740494340419176 885287.0388760585 0.2137347431209126
6699 887487.9243843424 30.74058224547121 887487.7106588943 0.2137254480871032
6700 888702.6208423836 30.74072255329212 888702.4071129129 0.21372947078324636
6701 887854.845598288 30.740800602091987 887854.6318802112 0.21371807680749885
6702 885863.3661365391 30.740937523834294 885863.1524161494 0.21372038981442457
6703 884496.31718898 30.74103638752771 884496.1034751099 0.21371387012584753
6704 884668.6944984696 30.741149320858252 884668.4807887557 0.21370971383918425
6705 885806.7802572178 30.74127777067477 885806.5665475194 0.21370969846310298
6706 886630.5732271846 30.741372133768554 886630.3595264956 0.21370068903042552
6707 886382.9752259393 30.741511886150295 886382.7615229358 0.21370300352237068
6708 885377.4041872709 30.74160961343924 885377.1904927002 0.21369457066572187
6709 884526.5012287941 30.74173811604311 884526.2875348954 0.21369389880522566
6710 884444.8006590963 30.741856322496698 884444.5869691055 0.21368999085307097
6711 884981.4889220331 30.741966590377707 884981.2752374682 0.21368456488442084
6712 885500.3016157647 30.74210217244684 885500.0879311677 0.21368459707190082
6713 885510.7883280187 30.742204926696722 885510.5746510718 0.21367694690558856
6714 885049.3100619178 30.742341142064255 885049.096384694 0.2136772237153914
6715 884545.1029556611 30.742452837364144 884544.8892844667 0.2136711944239214
6716 884383.7899882994 30.742576672690777 884383.5763196811 0.21366861818297928
6717 884595.2446837749 30.742704362045902 884595.0310178448 0.2136659300389062
6718 884900.0392782758 30.742816133622263 884899.8256178737 0.21366040211644943
6719 885000.1364322556 30.742952646040774 884999.922772561 0.21365969469878685
6720 884824.9539956141 30.743063022841696 884824.740342079 0.21365353513060253
6721 884543.0928805206 30.743195878610486 884542.8792283667 0.21365215401649143
6722 884378.9011644954 30.743315519332928 884378.6875167959 0.21364769943024775
6723 884421.25173736 30.743438054308076 884421.0380932407 0.2136441193607632
6724 884579.8403500223 30.7435687572111 884579.6267081855 0.21364183674937393
6725 884692.2727744677 30.74368391472662 884692.0591378369 0.21363663080368278
6726 884665.3729503882 30.74381873769459 884665.1593152382 0.21363514996758953
6727 884533.5063282095 30.743934887217122 884533.2926981313 0.21363007827163302
6728 884406.2285213575 30.744065467851755 884406.0148936828 0.2136276746991954
6729 884369.0494490311 30.744188973124675 884368.8358249844 0.2136240467904181
6730 884423.156339866 30.744312092757273 884422.9427197995 0.21362006648401266
6731 884501.6880625596 30.744442726547526 884501.4744447484 0.21361781121981688
6732 884533.6786549815 30.744561468377167 884533.4650420279 0.2136129536126298
6733 884497.5432744076 30.7446939452831 884497.3296634521 0.21361095548787865
6734 884426.8605906424 30.744814109144603 884426.6469841752 0.2136064672310178
6735 884374.3876006427 30.744943137001265 884374.1739970235 0.21360361924352242
6736 884369.6980525815 30.74506843313608 884369.4844523281 0.2136002534390787
6737 884402.5176197691 30.745192474380758 884402.3040234958 0.21359627328366554
6738 884438.1956409015 30.745322213659676 884437.9820470669 0.2135938345975088
6739 884447.2496835677 30.74544368109034 884447.036094264 0.21358930362856327
6740 884424.9995993907 30.745574235193182 884424.7860124131 0.21358697759134407
6741 884389.7535097378 30.745696935407498 884389.5399269811 0.2135827567264053
6742 884365.4155001772 30.745824969157518 884365.2019203728 0.21357980441690677
6743 884363.9578091688 30.745951129806045 884363.744232786 0.21357638278770505
6744 884379.7275993621 30.746075816251388 884379.5140267335 0.21357262872429814
6745 884396.8633573297 30.746204844000673 884396.6497874589 0.213569870836476
6746 884401.9499296389 30.746327857132492 884401.736363939 0.21356569991469723
6747 884392.3334283147 30.746457344444092 884392.1198652451 0.21356306954509047
6748 884375.6142766068 30.74658121052741 884375.4007175533 0.2135590534569248
6749 884362.566875924 30.74670894029865 884362.3533198745 0.21355604953764062
6750 884359.5551579455 30.74683518504964 884359.3416054075 0.21355253800374355
6751 884365.3877489279 30.74696052361885 884365.1741999224 0.2135490055904416
6752 884373.6353314375 30.747088869457524 884373.4217854822 0.2135459552520727
6753 884377.7271826444 30.74721282624915 884377.5136405409 0.21354210352305955
6754 884375.0294735888 30.747341739797683 884374.8159343938 0.21353919502161675
6755 884367.6355064617 30.747466000298704 884367.4219710774 0.21353538426628668
6756 884360.1047824265 30.747593907824097 884359.8912501443 0.21353228212718675
6757 884356.2193839054 30.747719667749223 884356.0058551363 0.2135287690998626
6758 884356.8998222685 30.747845903386434 884356.6862969396 0.21352532884992056
6759 884360.2625314125 30.74797325430398 884360.0490092771 0.21352213544646365
6760 884363.2962721331 30.74809824532056 884363.0827536864 0.21351844683296806
6761 884363.8187519707 30.748226358451973 884363.6052365712 0.2135153994337518
6762 884361.5380321485 30.748351140556505 884361.3245204665 0.21351168201990314
6763 884357.8102323068 30.74847894393791 884357.5967237517 0.21350855511069583
6764 884354.539898126 30.748604447035085 884354.3263931219 0.2135050042085371
6765 884353.0147923469 30.748731274636942 884352.8012906876 0.2135016592214886
6766 884353.3382198644 30.748857833170632 884353.1247215223 0.21349834208502558
6767 884354.6226348146 30.748983691116386 884354.4091400298 0.2134947848013808
6768 884355.6672308276 30.749110997176743 884355.4537391957 0.21349163189874973
6769 884355.652604159 30.749236406383865 884355.4391161811 0.21348797788572466
6770 884354.4789266369 30.749363820418612 884354.2654417873 0.21348484959474692
6771 884352.6652898388 30.74948942884679 884352.4518085989 0.2134812398994099
6772 884350.9526325808 30.749616387134086 884350.739154567 0.21347801373758904
6773 884349.8897249586 30.749742610046724 884349.6762504207 0.2134745377780761
6774 884349.6028722556 30.749868890865105 884349.3894010899 0.21347116572460437
6775 884349.8259751265 30.74999575553619 884349.6125072977 0.21346782884918492
6776 884350.1114717498 30.75012150924195 884349.898007406 0.2134643437703076
6777 884350.0795105229 30.750248730199473 884349.866049439 0.2134610838905948
6778 884349.5805427284 30.750374322754645 884349.367085163 0.21345756544049452
6779 884348.7124572054 30.750501509791413 884348.4990029078 0.21345429758273413
6780 884347.7238188315 30.75062730356535 884347.5103680068 0.21345082476120536
6781 884346.8690681236 30.75075416668817 884346.6556206387 0.2134474849014613
6782 884346.2963861657 30.75088035659954 884346.0829420646 0.21344410102391018
6783 884346.006468969 30.75100681370433 884345.7930282999 0.21344066915491558
6784 884345.8846875295 30.751133378564433 884345.6712501578 0.21343737182690914
6785 884345.7754919057 30.751259544865206 884345.5620580362 0.2134338695536434
6786 884345.5553904871 30.751386304570055 884345.3419598638 0.21343062328623202
6787 884345.1785039593 30.751512401614512 884344.9650768654 0.21342709397866894
6788 884344.6777827704 30.751639125987246 884344.4643589165 0.21342385381834333
6789 884344.1384553998 30.751765371366073 884343.9250350613 0.21342033850575187
6790 884343.6549622361 30.751891879749937 884343.4415451642 0.21341707183343928
6791 884343.2989826598 30.752018408751404 884343.085569068 0.21341359180742261
6792 884343.1027468496 30.752144621574292 884342.8893365595 0.21341029017635904
6793 884343.0663445359 30.752271464087364 884342.8529376949 0.2134068410849297
6794 884343.1770473856 30.752397398714027 884342.963643865 0.213403520618343
6795 884343.4365610826 30.752524506009912 884343.223161006 0.21340007660622323
6796 884343.8839131321 30.75265023281268 884343.6705163615 0.2133967706520779
6797 884344.6148803446 30.752777531667707 884344.4014870512 0.213393293382782
6798 884345.7953764684 30.752903115369108 884345.5819864252 0.21339004326590646
6799 884347.6803766444 30.753030564802827 884347.4669901544 0.21338649002530852
6800 884350.6413147171 30.753156012041494 884350.427931378 0.2133833391239365
6801 884355.2222384724 30.753283646695543 884355.0088588067 0.2133796657198783
6802 884362.2286181835 30.753408868995066 884362.0152415235 0.21337666006037218
6803 884372.8834044304 30.75353682586925 884372.670031614 0.2133728163756571
6804 884389.064243967 30.753661613736373 884388.850873954 0.2133700129849228
6805 884413.6946856478 30.753790149871204 884413.4813197174 0.21336593047937844
6806 884451.347759781 30.75391414223816 884451.1343963671 0.2133634139363468
6807 884509.2313372494 30.75404365705572 884509.0179782651 0.21335898433114295
6808 884598.7517028193 30.754166280358458 884598.5383459264 0.21335689281816742
6809 884738.0624309034 30.754297356322464 884737.8490789682 0.21335193530366545
6810 884956.1940407698 30.75441769384086 884955.9806902697 0.21335050004914294
6811 885299.7307703547 30.754551157175467 885299.5174256442 0.21334471048727977
6812 885843.7889090468 30.754667678445337 885843.5755647302 0.21334431653158362
6813 886709.2623695361 30.75480460808845 886709.0490323503 0.21333718581394778
6814 888091.5183691893 30.75491458726413 888091.3050307237 0.2133384656480414
6815 890303.622515133 30.75505630423948 890303.4091859814 0.2133291515840063
6816 893839.6023561928 30.7551548010743 893839.3890230678 0.2133331250048666
6817 899464.5519717498 30.75530283010295 899464.3386514776 0.21332027212299068
6818 908288.8910007138 30.75538115910675 908288.6776722067 0.2133285071902425
6819 921806.3996798063 30.755536668797248 921806.1863697101 0.21331009621213967
6820 941549.9024061018 30.75558067657895 941549.6890814358 0.21332466603430658
6821 968205.8123820194 30.755742475351745 968205.5990836469 0.2132983724439576
6822 999134.9005370949 30.755734194640418 999134.6872163803 0.21332071470104255
6823 1025750.9592879178 30.755893425942535 1025750.7460016444 0.213286273429124
6824 1032609.276151186 30.75582776534539 1032609.0628379366 0.21331324946126823
6825 1007151.5516924714 30.75595993964554 1007151.3384145644 0.21327790700707014
6826 954873.3659348156 30.755880709848086 954873.1526372784 0.21329753715028515
6827 904317.07825626 30.75595476451779 904316.8649797161 0.21327654387063105
6828 884526.3273596772 30.75594273777834 884526.1140839619 0.21327571519277486
6829 900042.1248256889 30.755958015480264 900041.9115481814 0.21327750741476162
6830 929779.3582829977 30.756031234785954 929779.1450259308 0.21325706696143704
6831 945811.827952083 30.755998888364857 945811.6146797678 0.21327231517121764
6832 934594.3449824615 30.756092954556497 934594.131735032 0.213247429592313
6833 906791.6958919752 30.75606137423521 906791.4826346277 0.2132573474849658
6834 886646.7831307026 30.756125273422366 886646.5698849671 0.2132457354846565
6835 888187.3523260771 30.756156039917396 888187.1390877463 0.21323833076188398
6836 903922.9387912849 30.756181995072172 903922.7255471515 0.21324413335487194
6837 915268.7761693399 30.756266232417545 915268.5629448831 0.21322445676812
6838 910927.3235647109 30.75627048312001 910927.1103294991 0.21323521181755686
6839 896161.3924408494 30.756356675297294 896161.1792218761 0.21321897334075926
6840 885386.650547895 30.756385706556436 885386.4373283692 0.21321952573730013
6841 886858.6671828037 30.756449612376404 886858.4539653701 0.2132174336513984
6842 895759.4004364677 30.756527171174646 895759.1872318622 0.21320460555027704
6843 901200.6556896139 30.75657097256383 901200.4424773057 0.21321230824865767
6844 897670.856710801 30.75666688296784 897670.6435146871 0.21319611393352672
6845 889366.6303071181 30.756715409843213 889366.417106467 0.2132006511654276
6846 884474.9857415807 30.756801718942306 884474.7725485516 0.21319302921615538
6847 886433.8927488591 30.75688210378511 886433.6795621611 0.21318669806239568
6848 891465.9246994291 30.75695424975808 891465.7115098265 0.2131896026473119
6849 893600.7492111428 30.757056918742535 893600.5360347986 0.21317634418246473
6850 890823.8170396916 30.757126462332188 890823.6038582732 0.2131814183577103
6851 886294.4248721233 30.757227140158886 886294.2117010021 0.2131711212391311
6852 884319.363044363 30.757314959650454 884319.1498747558 0.21316960716712482
6853 885960.0085087179 30.75740513032068 885959.7953410025 0.21316771535769163
6854 888635.5018998442 30.757514100708097 888635.2887410917 0.21315875238512608
6855 889305.3927280154 30.75759944028046 889305.179566182 0.21316183347016304
6856 887455.4205073051 30.75771186163544 887455.2073556355 0.213151669569243
6857 885097.0657430239 30.757806842902593 885096.8525905667 0.21315245716772635
6858 884361.1860280633 30.757911232469457 884360.9728807929 0.21314727033322817
6859 885446.2934719018 30.75802423712154 885446.0803296701 0.21314223168932855
6860 886812.5240058453 30.75812168937661 886812.310863503 0.2131423422310906
6861 886971.7784673858 30.75824291784359 886971.5653333134 0.21313407233056744
6862 885868.3844052027 30.758343157122713 885868.1712702957 0.21313490692502757
6863 884648.5843496916 30.758459906424658 884648.3712212559 0.21312843574797896
6864 884357.7271507102 30.758572938904774 884357.5140248586 0.21312585160318923
6865 884990.5000139987 30.758681645614836 884990.2868905183 0.2131234804131388
6866 885703.6665620643 30.75880590330081 885703.4534446341 0.21311743019631668
6867 885752.2015069212 30.75891186138185 885751.9883897189 0.21311720233314213
6868 885145.6833387214 30.75903713613919 885145.4702278732 0.21311084822858567
6869 884490.7597114177 30.759149263913883 884490.5466021115 0.2131093061424935
6870 884326.0056712216 30.759268690937944 884325.7925657785 0.2131054431669123
6871 884653.5376876341 30.75939105748791 884653.3245865232 0.2131011108364072
6872 885043.9302877726 30.759505003294386 885043.7171880945 0.21309967809055674
6873 885100.8474926156 30.759632846603957 885100.634398662 0.21309395351106783
6874 884801.4150970341 30.75974691954282 884801.2020043442 0.21309268990804806
6875 884440.6985128012 30.759873211364397 884440.4854248046 0.21308799656563676
6876 884311.8534033273 30.759993046628388 884311.6403183957 0.213084931574589
6877 884453.6617439961 30.76011470403962 884453.4486616533 0.2130823427728158
6878 884668.6202675645 30.7602406879877 884668.4071900835 0.21307748098236123
6879 884738.461870339 30.760359492234706 884738.2487943167 0.21307602235294887
6880 884612.489614147 30.760487450678777 884612.2765431898 0.21307095719759112
6881 884416.1205123444 30.76060760473019 884415.9074435009 0.21306884350587482
6882 884310.4756519094 30.760733644284347 884310.2625868147 0.21306509460719605
6883 884351.4533513242 30.76085782251476 884351.2402899232 0.2130614010043378
6884 884464.8218428775 30.760981086616415 884464.6087837347 0.21305914286068395
6885 884533.0170980521 30.76110827579471 884532.8040436452 0.21305440689190336
6886 884499.0971624245 30.761230650528947 884498.8841098489 0.21305257565007432
6887 884400.2506196034 30.761357966055932 884400.0375715207 0.21304808282815352
6888 884318.9930692306 30.761481984614573 884318.7800237584 0.21304547219129902
6889 884308.5030776813 30.76160754928275 884308.2900355915 0.21304208979679176
6890 884356.6658433259 30.76173405611211 884356.4528050009 0.21303832499019007
6891 884408.7424079869 30.76185809510365 884408.5293720777 0.21303590919642879
6892 884418.3843689844 30.761985780353633 884418.1713374231 0.21303156124029285
6893 884381.4722629151 30.762109937295076 884381.2592336368 0.21302927826786192
6894 884330.5784452813 30.762236926167393 884330.3654200489 0.21302523226765754
6895 884302.743768965 30.76236269321674 884302.5307466319 0.2130223331024421
6896 884310.6968616861 30.762488139533776 884310.4838426248 0.21301906130136875
6897 884338.3129956499 30.762615604939246 884338.099980236 0.21301541382258993
6898 884358.432108058 30.76274006195765 884358.2190953367 0.21301272122755993
6899 884355.0322311824 30.76286803825935 884354.819222418 0.21300876446359066
6900 884332.5867917299 30.76299279631326 884332.3737856455 0.21300608446317904
6901 884308.6246658653 30.763119970253605 884308.4116634859 0.21300237940913352
6902 884298.4854537392 30.763245998561477 884298.2724544706 0.21299926854310464
6903 884304.8670591542 30.763371871153474 884304.6540630875 0.21299606668306265
6904 884318.5005661794 30.76349914409963 884318.2875736866 0.2129924928583689
6905 884327.0495467253 30.763624170751612 884326.8365570985 0.2129896267906922
6906 884324.2483673141 30.76375186323334 884324.0353814154 0.2129858987087062
6907 884312.9233023926 30.763876959013583 884312.7103193984 0.2129829941288558
6908 884301.1919783425 30.76400417765769 884300.9789988729 0.21297946953279395
6909 884295.9005043476 30.764130026827047 884295.687528096 0.21297625165924633
6910 884298.3212160782 30.764256386386545 884298.1082429996 0.21297307863493706
6911 884304.4622379018 30.76438303721009 884304.2492683618 0.2129695398617332
6912 884308.7650636898 30.7645087591753 884308.5520970908 0.2129665990605236
6913 884308.0302257836 30.764635742428908 884307.8172628342 0.21296294941275176
6914 884302.9736157679 30.764761366052863 884302.7606557804 0.21295998751688616
6915 884296.95702175 30.764888130020772 884296.7440652767 0.2129564733302346
6916 884293.3137533591 30.765014097706207 884293.1008000654 0.21295329372901317
6917 884293.2745137423 30.765140371151382 884293.0615637088 0.21295003344166782
6918 884295.6406262872 30.76526676662244 884295.4276796795 0.21294660778806812
6919 884298.0185992885 30.765392647102896 884297.8056557436 0.21294354497383503
6920 884298.5144241762 30.765519226516716 884298.301484181 0.21293999517441298
6921 884296.7567955368 30.765645028710804 884296.5438585673 0.21293696962785916
6922 884293.7982179588 30.76577145373991 884293.5852844956 0.21293346316590314
6923 884291.19516244 30.76589746690932 884290.9822321123 0.2129303276812144
6924 884290.0008911561 30.766023533870857 884289.7879641858 0.21292697035860783
6925 884290.2645469438 30.766149848839717 884290.0516232715 0.21292367231873485
6926 884291.2142816965 30.766275578152054 884291.0013612345 0.2129204620501583
6927 884291.8622306846 30.76640207280755 884291.6493136332 0.21291705133858113
6928 884291.5961007524 30.766527650408747 884291.3831868481 0.21291390425577983
6929 884290.4359214095 30.766654104961436 884290.2230109277 0.21291048179541922
6930 884288.8871986178 30.76677974661684 884288.6742913203 0.2129072974870887
6931 884287.5681237292 30.76690598546963 884287.3552197809 0.2129039482634626
6932 884286.8568489046 30.767031814653308 884286.6439482366 0.2129006680226828
6933 884286.7448763871 30.767157787668417 884286.531978968 0.21289741912147386
6934 884286.9231288566 30.76728379057429 884286.710234809 0.21289404758119798
6935 884287.0027282472 30.76740956927532 884286.78983738 0.21289086718359382
6936 884286.7283463646 30.767535633738444 884286.5154589091 0.21288745551623744
6937 884286.0749900789 30.767661348665744 884285.8621057962 0.21288428265588255
6938 884285.2118637053 30.767787344278364 884284.9989828132 0.21288089210500044
6939 884284.3770594272 30.76791310926667 884284.1641817534 0.21287767383769227
6940 884283.7496867876 30.768038955215687 884283.5368124445 0.21287434316078027
6941 884283.377014519 30.76816481827093 884283.1641434603 0.21287105861613617
6942 884283.1811326677 30.768290508774584 884282.9682648772 0.21286779045604615
6943 884283.0215147926 30.768416446741806 884282.808650339 0.2128644535803101
6944 884282.7717503688 30.7685420346427 884282.5588891475 0.21286122128125956
6945 884282.3732445654 30.768667982939313 884282.1603866988 0.21285786671363238
6946 884281.8454455093 30.768793541001713 884281.6325908764 0.21285463287870035
6947 884281.2610159526 30.7689194348279 884281.0481646565 0.21285129606058736
6948 884280.7024755592 30.769045018091134 884280.489627528 0.21284803116220388
6949 884280.2258261121 30.76917082315869 884280.0129813788 0.21284473321609904
6950 884279.8429012068 30.76929644841895 884279.6300597809 0.21284142593716293
6951 884279.5263913894 30.769422171030918 884279.3135532208 0.2128381686619397
6952 884279.2297459092 30.76954781732026 884279.0169110835 0.21283482573525825
6953 884278.9096210664 30.7696734958837 884278.6967894703 0.21283159610831753
6954 884278.5429396409 30.76979911927439 884278.3301114064 0.21282823457705852
6955 884278.1310131489 30.769924806488792 884277.9181881346 0.21282501433924159
6956 884277.695233746 30.770050358175652 884277.4824120946 0.21282165141021428
6957 884277.2650753038 30.770176104407636 884277.0522568773 0.21281842660090838
6958 884276.868239014 30.770301542905376 884276.6554239424 0.21281507159979116
6959 884276.5231098844 30.77042738821904 884276.3102980457 0.21281183858418246
6960 884276.2392203856 30.770552681360314 884276.0264118963 0.2128084891878229
6961 884276.021382766 30.770678658808865 884275.8085775097 0.2128052562991156
6962 884275.8790453126 30.77080377552637 884275.6662434139 0.212801898707029
6963 884275.835472628 30.7709299242774 884275.6226739432 0.21279868480438183
6964 884275.9394024054 30.771054818159385 884275.7266071095 0.21279529583171566
6965 884276.2760958658 30.771181203678314 884276.0633037376 0.21279212820491986
6966 884276.9853473533 30.771305789827665 884276.7725586765 0.2127886767036428
6967 884278.2857907967 30.771432530057826 884278.0730052058 0.212785590891187
6968 884280.520946425 30.771556654194722 884280.308164389 0.21278203610156657
6969 884284.2296010057 30.77168395467864 884284.0168219259 0.21277907983547031
6970 884290.2724026532 30.771807348822502 884290.0596272886 0.2127753646086386
6971 884300.0299842356 30.771935555206948 884299.8172116277 0.2127726079188637
6972 884315.7467195229 30.772057767187583 884315.5339508783 0.2127686445777871
6973 884341.0812355243 30.77218745064925 884340.8684693256 0.21276619870449415
6974 884382.0517481718 30.772307723567106 884381.8389863278 0.2127618440455629
6975 884448.579861453 30.772439824462253 884448.3671015593 0.21275989375412843
6976 884557.133398178 30.772556883469374 884556.9206432712 0.2127549068075048
6977 884735.0728969583 30.772692951383796 884734.860143194 0.2127537643876714
6978 885028.0291599329 30.772804622372025 885027.8164121971 0.212747735729032
6979 885511.8330913498 30.772947199158146 885511.6203434198 0.21274792996026104
6980 886312.059025798 30.773049730966374 886311.8462856318 0.212740166193257
6981 887633.1026066093 30.773202876049215 887632.8898640292 0.21274258008080213
6982 889799.3292467945 30.773289786067735 889799.1165148597 0.21273193470428353
6983 893294.9271190101 30.77345933632485 893294.714381042 0.21273796802817807
6984 898766.9853317931 30.77351970508543 898766.7726090956 0.21272269756316403
6985 906859.9901477215 30.773712269418596 906859.7774134966 0.21273422490443347
6986 917666.4595278044 30.77373076686846 917666.2468154192 0.2127123852194787
6987 929535.8883799684 30.77394793777281 929535.675649438 0.21273053034509679
6988 937838.260168391 30.773916691335913 937838.047465869 0.21270252203597476
6989 935914.4175355458 30.774137857915324 935914.2048120121 0.21272353360370733
6990 920886.183454485 30.77409238179057 920885.9707572171 0.21269726788379192
6991 899823.8401217356 30.77426306090035 899823.6274123547 0.21270938089715422
6992 886113.1520614071 30.77428780017768 886112.9393632675 0.21269813958774708
6993 887064.5670721047 30.77436825530779 887064.3543805146 0.21269159011699884
6994 897771.4663308704 30.774498241302403 897771.2536320037 0.21269886671169907
6995 906611.6046535971 30.774507635365264 906611.3919752496 0.2126783474704627
6996 905130.6848941168 30.774677621246372 905130.4722017166 0.2126924001703484
6997 894968.1302874037 30.7746870391565 894967.9176137549 0.21267364887739398
6998 885808.797244271 30.77481539900958 885808.5845662185 0.21267805247685867
6999 885166.9288477658 30.774900243394388 885166.7161736703 0.21267409552593033
7000 891245.4771912127 30.774960052508632 891245.2645282045 0.2126630082816958
7001 896221.9491941731 30.775110642726077 896221.7365227016 0.21267147154480268
7002 894743.7597065038 30.775143634806945 894743.5470521845 0.21265431934831427
7003 888792.4488537486 30.775288234064835 888792.236192178 0.2126615706599656
7004 884634.2293504844 30.775363303950584 884634.016698447 0.21265203741002262
7005 885648.226364367 30.77545564377702 885648.0137161824 0.21264818448921385
7006 889331.4933856634 30.77559311195119 889331.2807357019 0.21264996151481055
7007 890951.820740302 30.775649522991145 890951.6081021748 0.21263812711551383
7008 888797.4126139977 30.775801290335718 888797.1999711888 0.21264280888858245
7009 885437.8161351508 30.775875771640294 885437.6035015797 0.212633571075407
7010 884288.5434328814 30.775993178068113 884288.330801221 0.21263166035425513
7011 885852.4703890571 30.776117935482436 885852.2577583236 0.21263073351671374
7012 887737.3571430821 30.77619885237465 887737.144521342 0.21262174009021437
7013 887695.6414329144 30.77634871319366 887695.428808143 0.21262477143825606
7014 885936.7570639029 30.776430765817796 885936.5444478829 0.21261601994830545
7015 884452.0626623275 30.776563024430466 884451.8500471906 0.2126151369496519
7016 884586.3432591713 30.77667953725768 884586.1306465782 0.2126125931945099
7017 885747.266700827 30.776781070271817 885747.0540954288 0.21260539824265123
7018 886397.7271793348 30.776924410957914 886397.5145718093 0.21260752552368808
7019 885833.6485746789 30.777017910828604 885833.435976041 0.21259863789118869
7020 884754.740741582 30.777155777782877 884754.5281422287 0.21259935326132365
7021 884271.6622532812 30.777270486902975 884271.4496589233 0.21259435788751155
7022 884675.4844856812 30.777384961209833 884675.2718955227 0.21259015849021928
7023 885298.0891307701 30.777524071639355 885297.8765410903 0.2125896797135569
7024 885385.209314467 30.777626002009384 885384.9967317766 0.21258269037278463
7025 884882.4889469562 30.77776774442649 884882.276364209 0.21258274726105392
7026 884354.4528538598 30.77788042830046 884354.2402764424 0.2125774173478235
7027 884289.3790543933 30.778005944842693 884289.1664799759 0.2125744173659638
7028 884619.5023719624 30.778138936612795 884619.2897994232 0.21257253921776728
7029 884898.4241955874 30.7782500499172 884898.211628772 0.21256681539025457
7030 884821.7622206368 30.778391387352666 884821.5496543822 0.21256625462233547
7031 884501.714705916 30.77850456485288 884501.5021449999 0.21256091610571984
7032 884273.1630604344 30.778637404482044 884272.9505018658 0.2125585685779154
7033 884318.431648613 30.77876475508627 884318.2190927869 0.21255582603318493
7034 884518.0070436603 30.77888475889388 884517.7944927507 0.21255090963425444
7035 884627.1168566699 30.779022494523076 884626.9043066241 0.21255004581205197
7036 884538.2441466079 30.779139191380754 884538.031602195 0.21254441297267285
7037 884357.5695757372 30.77927460133938 884357.3570326782 0.21254305897526252
7038 884260.3492073327 30.77939950105928 884260.1366684498 0.2125388828749129
7039 884309.2935697503 30.779525118998393 884309.0810341223 0.21253562798605835
7040 884417.3163656575 30.779660051031623 884417.103832399 0.21253325848027485
7041 884459.7508408758 30.779779455496563 884459.538312086 0.21252878971320383
7042 884398.9467146925 30.779916636921293 884398.7341878958 0.212526796688494
7043 884302.0420050295 30.78003885685764 884301.8294822108 0.21252281871249307
7044 884257.5614159474 30.78017027025393 884257.3488962468 0.21251970063716966
7045 884289.3027006909 30.78030025557474 884289.0901835514 0.21251713951396725
7046 884347.4391345582 30.780425019573176 884347.2266218342 0.21251272402880478
7047 884368.7410382341 30.780559742111024 884368.5285271961 0.21251103799737187
7048 884336.620332186 30.78068339503099 884336.4078258299 0.21250635607144186
7049 884286.7270733642 30.780816254938507 884286.5145690215 0.21250434262543275
7050 884264.622103266 30.78094449100976 884264.4096028303 0.21250043561539253
7051 884283.3267353165 30.7810719630159 884283.1142378529 0.2124974636767191
7052 884318.5381539245 30.78120546409359 884318.3256594917 0.21249443286642916
7053 884337.7351020805 30.781329478574975 884337.5226111778 0.21249090271149534
7054 884330.5546913008 30.781464335403836 884330.342203309 0.21248799195088938
7055 884313.807413783 30.781589421966345 884313.5949289867 0.21248479628046676
7056 884312.2226085669 30.781721557422824 884312.0101273684 0.21248119846320931
7057 884336.6876397366 30.781850328356903 884336.4751608529 0.21247888364686957
7058 884379.1931076894 30.781979055155766 884378.9806332877 0.21247440172967955
7059 884425.3706465546 30.782110237640968 884425.1581737316 0.21247282295609643
7060 884470.6370128758 30.782238179805734 884470.4245450264 0.21246784931636228
7061 884526.0224216429 30.78236836058755 884525.8099551353 0.2124665076001902
7062 884611.7067660853 30.78249867091547 884611.4943045983 0.2124614870573078
7063 884746.9570938173 30.782625369681682 884746.7446336977 0.21246011961794312
7064 884946.7518519969 30.78275910461574 884946.5393969511 0.2124550457242713
7065 885228.2555828147 30.782882251309797 885228.0431288739 0.21245394071078988
7066 885622.2488800753 30.783018016206977 885622.0364318066 0.21244826869937936
7067 886184.0565298779 30.783138941281482 886183.844081741 0.21244813699039364
7068 886999.7053005159 30.7832745278181 886999.4928594604 0.21244105547400052
7069 888193.2662873487 30.78339364388905 888193.0538446502 0.21244269858045658
7070 889938.7342412684 30.78352784804462 889938.5218078503 0.21243341806888663
7071 892478.7756117922 30.783642916199653 892478.5631742501 0.21243754219971503
7072 896152.9876610817 30.783775844682033 896152.7752357565 0.21242532516037452
7073 901402.6674976192 30.783881602999063 901402.4550649849 0.2124326343411054
7074 908767.2780908498 30.78401333097554 908767.0656742465 0.21241660327484962
7075 918732.5936636913 30.78410212982495 918732.3812357325 0.2124279588172624
7076 931507.3073839516 30.784230668770697 931507.0949768836 0.21240706805102577
7077 946358.0974818432 30.784293851779704 946357.8850586627 0.21242318041785202
7078 961040.9482391916 30.784413717840685 961040.7358421596 0.2123970319927176
7079 971054.954857985 30.784445722769664 971054.7424409698 0.2124170151756408
7080 970955.3237551241 30.784548532842436 970955.1113671098 0.21238801432210613
7081 957065.6737502604 30.784556787437026 957065.4613430838 0.2124071766078839
7082 932073.8962678033 30.78463586824482 932073.6838855708 0.21238223242224544
7083 905270.2717254064 30.784647942490334 905270.0593326996 0.21239270682165726
7084 887712.3507194613 30.784706637227124 887712.1383396699 0.21237979146458838
7085 884939.2222781478 30.78475289837919 884939.0099016237 0.21237652409594038
7086 894244.7000151518 30.784801149528597 894244.487637505 0.2123776466839356
7087 907409.5931681967 30.78488027888945 907409.3808054 0.21236279672709973
7088 915692.8865490948 30.784917068564912 915692.6741768244 0.21237227039506584
7089 914284.6338095821 30.785004034504805 914284.4214560406 0.21235354156315062
7090 904463.9930907704 30.785038721835246 904463.7807286009 0.21236216948062553
7091 892479.0263456858 30.78511827205925 892478.8139971674 0.21234851846038613
7092 885086.2689540726 30.785172572831648 885086.0566050338 0.21234903881166237
7093 885189.1432919931 30.78524444077494 885188.9309467359 0.21234525713261165
7094 890650.9700528106 30.785328523968705 890650.7577162654 0.21233654522451928
7095 896556.4888720072 30.785393582342323 896556.2765314941 0.21234051315925997
7096 898681.3698075401 30.785492039660397 898681.1574803636 0.21232717644451737
7097 895892.4047533039 30.785554965938402 895892.1924208348 0.2123324690975072
7098 890367.4475947409 30.785652622373735 890367.2352735611 0.21232117981947535
7099 885672.3249187878 30.78572758332957 885672.1125969071 0.21232188071324828
7100 884245.4716652975 30.78582011742758 884245.2593483571 0.21231694047665
7101 886038.999950126 30.785916426387704 886038.7876389271 0.21231119897772946
7102 889035.4535954896 30.78600408734773 889035.2412833683 0.21231212128155957
7103 890890.3461443627 30.78611391598289 890890.1338419366 0.21230242612878367
7104 890432.3097660508 30.786199968865176 890432.0974608465 0.2123052042228858
7105 888165.0592194545 30.786311567260444 888164.8469234279 0.21229602660655195
7106 885639.8638315058 30.786404745685502 885639.6515351168 0.21229638891228567
7107 884293.3586612346 30.78651285829703 884293.1463701421 0.2122910924993766
7108 884574.2684436098 30.786620020481223 884574.056156455 0.2122871549098561
7109 885864.1545979044 30.786724180254037 885863.9423118085 0.21228609598553808
7110 887069.8142896305 30.78684214623525 887069.6020106783 0.2122789522885821
7111 887375.1308288206 30.786944812769125 887374.9185489401 0.2122798805242784
7112 886670.0729243828 30.787065642573086 886669.8606520541 0.21227232869865778
7113 885475.4469289874 30.787172111392113 885475.2346566777 0.2122723097511721
7114 884508.2827767393 30.78729102126128 884508.0705098565 0.2122668829354439
7115 884218.9813198957 30.787406104403846 884218.7690557318 0.212264163873274
7116 884581.0669888388 30.787522012333675 884580.8547271551 0.21226168374431678
7117 885205.0965896937 30.787645082999855 885204.8843332684 0.21225642530252867
7118 885635.9469453145 30.787759345531303 885635.7346894385 0.21225587606307225
7119 885622.5099832186 30.78788568241569 885622.2977335714 0.21224964719198783
7120 885216.4866807369 30.7880013232537 885216.2744315863 0.21224915057911806
7121 884680.3855945311 30.788126995097986 884680.1733507562 0.2122437749419327
7122 884299.5634066534 30.788247221929304 884299.3511648338 0.21224181957195426
7123 884220.6760761148 30.788370782617204 884220.463837799 0.21223831572234494
7124 884401.3346681893 30.788496351101266 884401.1224336997 0.2122344895837121
7125 884672.3636240568 30.788618262748408 884672.1513913791 0.21223267774169013
7126 884853.5312147941 30.78874709871109 884853.3189871481 0.2122276460865967
7127 884849.6008878254 30.78886896292777 884849.3886613266 0.21222649871531016
7128 884681.2539770969 30.788998324651427 884681.0417556647 0.21222143213572575
7129 884450.1193359041 30.78912207329271 884449.9071161118 0.21221979234344307
7130 884270.1733457828 30.789250330733367 884269.961130121 0.21221566175184062
7131 884208.1462805575 30.78937708994582 884207.9340676992 0.21221285828215045
7132 884260.5612053118 30.78950394201684 884260.3489953297 0.2122099821278757
7133 884370.3370765237 30.789633320712202 884370.1248704686 0.21220605503890874
7134 884465.5749247001 30.78975936809272 884465.3627206219 0.2122040782052714
7135 884496.6879354861 30.789889987060093 884496.4757358814 0.2121996047431219
7136 884454.7171750745 30.790016270624033 884454.5049772575 0.21219781707323682
7137 884366.6748704048 30.790146811166792 884366.4626768833 0.21219352149357665
7138 884275.4627108426 30.790274309072235 884275.2505195709 0.21219127171943342
7139 884217.1065733662 30.79040407613231 884216.8943857114 0.21218765484383792
7140 884206.2227161413 30.790533201575204 884206.0105315046 0.21218463665725418
7141 884234.2408702513 30.790662112343963 884234.0286884565 0.21218179483911914
7142 884278.1069710768 30.790792563307626 884277.894792971 0.21217810583419983
7143 884313.1842700848 30.790920948792596 884312.9720943064 0.21217577843750055
7144 884323.8601918246 30.791052019421215 884323.6480200391 0.21217178550292368
7145 884307.957250616 30.791180420106453 884307.745081066 0.2121695499934293
7146 884274.6467572164 30.791311435608783 884274.4345915449 0.21216567150112345
7147 884238.2686802321 30.791440372271378 884238.0565170732 0.21216315887298157
7148 884211.5491346383 30.79157092763422 884211.336974959 0.2121596792201145
7149 884201.0228095892 30.79170067837438 884200.8106528783 0.21215671096528357
7150 884205.9174649944 30.791830662729947 884205.7053112967 0.21215369759186833
7151 884220.0582112668 30.791961171148824 884219.8460609574 0.21215030930562376
7152 884235.3281319182 30.79209070284087 884235.1159842792 0.21214763903487094
7153 884245.0198681423 30.792221666234497 884244.8077241284 0.21214401395532098
7154 884245.8763732548 30.792351006948948 884245.664231788 0.21214146681651397
7155 884238.4396759729 30.79248205277362 884238.2275381412 0.21213783173004322
7156 884225.9932602941 30.792611503487844 884225.7811250989 0.212135195125309
7157 884212.8400460221 30.792742335053983 884212.6279142929 0.21213172919741147
7158 884202.6481910741 30.792872124725296 884202.4360622045 0.21212886957161123
7159 884197.4156080693 30.79300258797729 884197.2034824135 0.21212565572139003
7160 884197.2169747922 30.793132797797654 884197.0048522503 0.21212254179649923
7161 884200.6216857855 30.7932628836952 884200.4095662205 0.21211956494835557
7162 884205.4715226454 30.793393441330117 884205.2594063954 0.21211625006780518
7163 884209.6835757095 30.793523251301032 884209.4714622814 0.21211342808721906
7164 884211.8350702088 30.793653986716986 884211.6229601976 0.2121100111275541
7165 884211.4053905595 30.79378367936311 884211.193283322 0.21210723745052604
7166 884208.7089707247 30.79391440298804 884208.4968669027 0.21210382202196554
7167 884204.6069368545 30.79404413597208 884204.3948358521 0.21210100240720556
7168 884200.1516673065 30.79417470149569 884199.9395696392 0.2120976673541559
7169 884196.2651553458 30.794304584339994 884196.0530606043 0.21209474156509642
7170 884193.5401668912 30.794434918603013 884193.3280753638 0.21209152743487872
7171 884192.1715154937 30.79456498980226 884191.9594270188 0.212088474859788
7172 884192.0069319396 30.794695091308903 884191.7948465551 0.2120853845506289
7173 884192.6661633247 30.794825323206286 884192.4540811068 0.2120822179511373
7174 884193.6823476834 30.794955240719435 884193.470268457 0.2120792264462908
7175 884194.6263364982 30.79508556414731 884194.4142605185 0.21207597973092432
7176 884195.1868997496 30.79521536867587 884194.9748267023 0.2120730473320429
7177 884195.2067234715 30.795345703613407 884194.994653709 0.2120697624799831
7178 884194.6722599951 30.795475464147277 884194.460193148 0.212066847180916
7179 884193.6812610889 30.795605744257397 884193.4691975253 0.21206356358994272
7180 884192.3927620472 30.795735512625086 884192.1807014171 0.2120606300725103
7181 884190.9838477537 30.795865697501494 884190.7717903759 0.2120573777508814
7182 884189.6111347466 30.795995502966363 884189.3990803444 0.21205440218986904
7183 884188.3910074113 30.79612557833466 884188.1789562125 0.21205119886418308
7184 884187.3893938806 30.79625542952417 884187.1773457107 0.21204816995153528
7185 884186.6260365436 30.79638539988425 884186.4139915223 0.2120450213815089
7186 884186.0831044432 30.79651529070211 884185.8710625045 0.2120419386424138
7187 884185.7187757206 30.796645170022526 884185.5067368795 0.21203884108101523
7188 884185.4796998769 30.796775086630394 884185.2676641651 0.21203571173052724
7189 884185.3115572378 30.796904891190042 884185.0995245824 0.21203265540136237
7190 884185.1669165399 30.797034818036536 884184.954887049 0.2120294908305756
7191 884185.0087088271 30.797164562810696 884184.7966823636 0.21202646343143258
7192 884184.8125238634 30.797294486562095 884184.6005005873 0.21202327609029428
7193 884184.5647398253 30.797424184327006 884184.3527195597 0.21202026561934437
7194 884184.2618481785 30.79755409540734 884184.0498311117 0.21201706672029746
7195 884183.9065168039 30.797683756945595 884183.6945027406 0.2120140632868508
7196 884183.5065536804 30.797813649219265 884183.2945428189 0.21201086146635886
7197 884183.071191106 30.797943283498963 884182.8591832479 0.2120078580906602
7198 884182.6109476062 30.798073153168612 884182.3989429472 0.21200465895352252
7199 884182.1349528435 30.798202767265753 884181.9229511919 0.21200165158968173
7200 884181.6518032036 30.798332612019273 884181.4398047457 0.21199845791957253
7201 884181.1678210245 30.798462211053955 884180.9558255795 0.2119954450178061
7202 884180.6885010694 30.798592029920385 884180.476508812 0.2119922573665784
7203 884180.2173104056 30.798721617201824 884180.0053211664 0.21198923925676796
7204 884179.7573217208 30.798851410891235 884179.5453356642 0.21198605662953804
7205 884179.3102293186 30.798980988170385 884179.0982462836 0.21198303492333312
7206 884178.8779527444 30.799110759357472 884178.665972889 0.21197985534773406
7207 884178.461703608 30.799240326975408 884178.2497267756 0.21197683247602508
7208 884178.0635245193 30.799370080177177 884177.851550866 0.21197365334926221
7209 884177.6853671272 30.799499637052786 884177.4733964949 0.2119706322963811
7210 884177.3306530032 30.799629378178548 884177.1186855527 0.21196745049635657
7211 884177.0034041706 30.7997589217679 884176.7914397359 0.21196443475613982
7212 884176.7100018391 30.799888657693536 884176.4980405925 0.21196124654850076
7213 884176.4584875702 30.800018184046234 884176.2465293299 0.21195824030213586
7214 884176.2608126921 30.800147922513784 884176.0488576511 0.21195504106872054
7215 884176.1325665518 30.80027742634712 884175.9206145023 0.211952049574134
7216 884176.0962420134 30.800407176253515 884175.8842931801 0.2119488333496351
7217 884176.1819564044 30.800536650764617 884175.9700105408 0.21194586354931083
7218 884176.4327676125 30.80066642274432 884176.2208249902 0.21194262230470765
7219 884176.9076621886 30.80079585884535 884176.6957225049 0.21193968371085645
7220 884177.6910937438 30.80092566610011 884177.4791573375 0.21193640626981158
7221 884178.9011491745 30.801055050860622 884178.6892156623 0.21193351227042834
7222 884180.7080679431 30.80118491036022 884180.4961377605 0.211930182672121
7223 884183.3543254612 30.801314224475362 884183.1423981087 0.21192735251564968
7224 884187.1929056905 30.80144415876867 884186.980981743 0.21192394751479948
7225 884192.7351506153 30.801573372644853 884192.523229406 0.2119212093878021
7226 884200.73385704 30.801703412469998 884200.5219393454 0.21191769457449014
7227 884212.2968251068 30.80183247992364 884212.0849100164 0.2119150904272678
7228 884229.074574054 30.801962667565903 884228.8626626399 0.21191141410838116
7229 884253.5320260212 30.802091515041806 884253.3201170139 0.21190900728195777
7230 884289.3865085862 30.802221907810274 884289.1746034955 0.21190509071185407
7231 884342.2666031237 30.80235041498463 884342.0547001456 0.2119029780843394
7232 884420.761032061 30.80248108652986 884420.5491333612 0.21189869972029998
7233 884538.0392065484 30.802609049824994 884537.8273095172 0.21189703116474376
7234 884714.4083084617 30.8027400818106 884714.1964162606 0.2118922011209426
7235 884981.3406156228 30.80286714219936 884981.1287244122 0.2118912106907288
7236 885387.7114934609 30.802998580392902 885387.4996079318 0.2118855291589418
7237 886009.8319418884 30.80312407009228 886009.620056304 0.21188558442073507
7238 886966.358122331 30.80325574091154 886966.1462437569 0.2118785741039259
7239 888442.1599879399 30.803378314518294 888441.9481076892 0.21188025071181382
7240 890722.3927554602 30.80350958446457 890722.1808843045 0.21187115575746318
7241 894237.2930820059 30.803626640304838 894237.0812066633 0.2118753426456611
7242 899622.5417179604 30.80375600390818 899622.3298549615 0.21186299890122542
7243 907743.9488476109 30.803862740259895 907743.7369766143 0.21187099656031394
7244 919682.7258939137 30.80398704203796 919682.5140401514 0.21185376229005312
7245 936385.0449846718 30.80407517647068 936384.8331175008 0.21186717101485078
7246 957977.093053353 30.804188628657474 957976.8812100375 0.21184331554068034
7247 982009.0872929096 30.8042463086385 982008.8754298686 0.21186304104658749
7248 1002010.2659676396 30.804340554919605 1002010.0541350003 0.21183263925381204
7249 1007178.3012415654 30.804359236016673 1007178.0893856017 0.211855963677078
7250 988859.7209004945 30.804427215772783 988859.5090757108 0.21182478375577005
7251 949775.1449452302 30.804420715834013 949774.9331027626 0.21184246770354517
7252 908260.1368742922 30.804465725968864 908259.9250519853 0.21182230683524111
7253 885715.6823862062 30.804473993889065 885715.4705623798 0.21182382639332642
7254 889985.1891121735 30.804513704459303 889984.9772898302 0.21182234331250047
7255 910901.2909770819 30.804557944103387 910901.0791703238 0.21180675805561566
7256 929558.1155283479 30.804589883583965 929557.9037095926 0.2118187552074746
7257 931447.2873922498 30.804645678650235 931447.0755961676 0.2117960822341157
7258 915683.6391408578 30.804667603027884 915683.4273330747 0.21180778313014056
7259 895027.5034928358 30.804721491648635 895027.2917005414 0.2117922944137387
7260 884507.2189380619 30.804756101211154 884507.0071463324 0.21179172941480448
7261 888944.7034838244 30.804813802391607 888944.4916927824 0.2117910419813489
7262 900733.1614114784 30.804872800408088 900732.949634232 0.2117772464924469
7263 908011.7777843104 30.804929647989052 908011.5659980845 0.2117862259075059
7264 904643.5251324504 30.804996690832823 904643.3133637927 0.2117686576098727
7265 894199.2266461204 30.80505290140552 894199.0148707745 0.2117753460151369
7266 885631.2183374745 30.805122763386624 885631.0065721191 0.21176535547075678
7267 884852.092300951 30.805191858764065 884851.8805393347 0.2117616162445837
7268 890305.8912192164 30.805267985686985 890305.6794564092 0.21176280717961374
7269 895663.2523493951 30.805349622834207 895663.0405990833 0.21175031178807566
7270 895910.4073795507 30.805428355444533 895910.1956229792 0.21175657152944433
7271 891244.0516207822 30.80551276940738 891243.8398769894 0.2117437928108276
7272 885977.5286325479 30.805597117966773 885977.3168864043 0.21174614368017658
7273 884184.2263136741 30.80568468323979 884184.0145732695 0.21174040460764068
7274 886304.1143499981 30.805780357190045 886303.9026151277 0.21173487034151098
7275 889479.7510139529 30.805872233675267 889479.5392775579 0.2117363949977946
7276 890565.4826053786 30.80597321807666 890565.270879198 0.21172618068232443
7277 888769.1411150582 30.806068584835213 888768.9293857659 0.21172929231808552
7278 885860.8241556557 30.80616984783588 885860.6124348633 0.21172079232812918
7279 884218.6075978532 30.806272534825098 884218.3958780157 0.21171983749058818
7280 884744.0895290236 30.806375151941243 884743.8778122376 0.2117167860424046
7281 886410.6972977897 30.806486202913213 886410.4855870946 0.2117106951741021
7282 887481.8685847933 30.80659068080252 887481.6568731959 0.2117115973699337
7283 887053.721471766 30.806704689549605 887053.5097680398 0.21170372620933314
7284 885618.4891205525 30.80681217840246 885618.2774163338 0.2117042188141343
7285 884395.2543317805 30.806926573641867 884395.0426330412 0.21169873936339803
7286 884209.4908190581 30.807040075417845 884209.2791232915 0.21169576668038062
7287 884912.5266619646 30.80715477491886 884912.3149678741 0.21169409051742255
7288 885694.4622344685 30.80727360061036 885694.250546412 0.21168805656451636
7289 885851.108568398 30.807388678206404 885850.8968801574 0.21168824068675965
7290 885309.7176249468 30.80750962644194 885309.5059429767 0.21168197015200138
7291 884559.1090769204 30.807626408490382 884558.8973959548 0.21168096559502822
7292 884159.0575367144 30.807748188843483 884158.8458597077 0.21167700662864758
7293 884296.6879486982 30.807868390497724 884296.4762754189 0.2116732792661577
7294 884719.2075024536 30.807990658675266 884718.9958305076 0.21167194601820832
7295 885013.5371023967 30.80811361223745 885013.3254360562 0.2116663404803946
7296 884947.5422464648 30.808236313902576 884947.3305805612 0.21166590352769388
7297 884605.4489199632 30.808360528509056 884605.2372594217 0.21166054147449456
7298 884261.5599006492 30.808484363645107 884261.3482417129 0.2116589363535841
7299 884140.262953145 30.80860927770804 884140.0512977472 0.21165539776843606
7300 884262.7855574585 30.808734762791712 884262.5739056569 0.21165180159868022
7301 884473.1740518217 30.808860250723008 884472.9624017448 0.21165007687879758
7302 884585.8060648484 30.80898675381811 884585.5944196158 0.21164523258131954
7303 884522.8188152433 30.80911289525225 884522.6071711842 0.2116440591905939
7304 884346.614196952 30.809239631823168 884346.4025575276 0.21163942428418173
7305 884187.4589768226 30.80936682789695 884187.247339382 0.21163744063725964
7306 884139.2390753843 30.80949359766989 884139.0274413589 0.2116340254795621
7307 884202.3779027732 30.809621979295247 884202.1662720486 0.211630724642651
7308 884302.701902815 30.809748868268194 884302.4902743183 0.21162849675514442
7309 884356.719154187 30.80987792426262 884356.5075298126 0.21162437434482737
7310 884329.2181719086 30.8100051366196 884329.0065493953 0.21162251339093696
7311 884246.5467421394 30.810134272311018 884246.3351236277 0.2116185116681568
7312 884166.5613576451 30.81026212356204 884166.3497415101 0.21161613492773979
7313 884134.4443770231 30.810391084260246 884134.2327641038 0.21161291939149104
7314 884156.1758207072 30.810519707830018 884155.9642110318 0.21160967540145278
7315 884202.8069551662 30.810648480762886 884202.5953479083 0.21160725786991838
7316 884235.9572215771 30.810777653750886 884235.7456181411 0.21160343589915828
7317 884233.7292493124 30.810906355675694 884233.5176480045 0.21160130791956053
7318 884200.8054179854 30.811035757091332 884200.5938204693 0.2115975161415367
7319 884160.0001662684 30.811164586757446 884159.7885711867 0.21159508176206374
7320 884134.6019963766 30.811294038468212 884134.3904045759 0.21159180073853961
7321 884134.2464426333 30.811423118302994 884134.0348538716 0.2115887617261939
7322 884152.0192327623 30.811552571408676 884151.8076466841 0.21158607815910668
7323 884171.9704621033 30.81168183240843 884171.7588795549 0.2115825483626478
7324 884180.2719788547 30.81181130696857 884180.060398667 0.21158018770147596
7325 884172.7233461421 30.811940587792936 884172.5117696049 0.21157653720647437
7326 884155.0999995319 30.812070154722736 884154.8884254303 0.21157410163965273
7327 884137.7929723253 30.812199348559968 884137.5814016362 0.21157068912649288
7328 884129.0289340987 30.812329074130716 884128.8173661887 0.21156790994527894
7329 884130.7888921928 30.81245815613853 884130.5773273088 0.21156488394074843
7330 884139.0388895903 30.81258803332381 884138.8273278491 0.2115617412271759
7331 884147.1680278165 30.812717021494446 884146.9564688115 0.21155900496654467
7332 884150.0467015196 30.812846981108276 884149.8351458368 0.2115556828340829
7333 884146.4004646856 30.812975909586786 884146.1889116849 0.21155300069306363
7334 884138.6510356998 30.81310588811435 884138.4394859549 0.2115497448540305
7335 884130.8806485971 30.81323478430265 884130.669101701 0.21154689610860627
7336 884126.4101873478 30.813364763581426 884126.1986434734 0.21154387430254679
7337 884126.2986349586 30.81349361750827 884126.087094198 0.21154076062342783
7338 884129.3059903849 30.813623621721444 884129.0944523872 0.21153799774259976
7339 884132.9961819646 30.813752376194095 884132.7846473033 0.2115346613326994
7340 884135.1704440262 30.81388246083161 884134.9589119632 0.21153206313961215
7341 884134.8751105156 30.8140110317135 884134.6635818857 0.21152862986225338
7342 884132.5917824502 30.81414127756365 884132.3802563896 0.211526060615725
7343 884129.7342937633 30.81426957339974 884129.5227711081 0.21152265518836666
7344 884127.8331275025 30.814400079775098 884127.6216074846 0.21152001786468994
7345 884127.8786986994 30.814527997112915 884127.6671820014 0.21151669799001993
7346 884130.0699848066 30.81465888096113 884129.8584708269 0.21151397971898192
7347 884134.0113043678 30.814786281469573 884133.7997936545 0.21151071329173873
7348 884139.1651859621 30.81491769698717 884138.9536779757 0.2115079864304431
7349 884145.3427391418 30.815044377666744 884145.1312344734 0.2115046683014418
7350 884153.0388274118 30.815176558273002 884152.8273253503 0.21150206155260437
7351 884163.5798206937 30.815302211009307 884163.3683221455 0.21149854814033808
7352 884179.1393994947 30.815435525932685 884178.927903282 0.21149621274441444
7353 884202.8018653837 30.815559672812245 884202.5903730345 0.21149234926209867
7354 884238.8117982255 30.815694699627024 884238.6003077829 0.21149044259066
7355 884293.2209173042 30.81581658894693 884293.009431239 0.2114860651289935
7356 884375.0083903781 30.815954219247494 884374.7969056141 0.211484764042389
7357 884497.9621184036 30.81607266034258 884497.7506387341 0.21147966953586708
7358 884683.4219750797 30.81621426320396 884683.2104958638 0.21147921587092045
7359 884964.5666847014 30.816327359757448 884964.3552116007 0.21147310074567915
7360 885392.4241345542 30.8164750200534 885392.2126606788 0.21147387544198606
7361 886044.9690397982 30.816579740573747 886044.7575735509 0.2114662473841606
7362 887038.4941490528 30.816736541131927 887038.2826801878 0.2114688649471282
7363 888541.9903672026 30.816828075171532 888541.7789082617 0.2114589408871518
7364 890785.2321385036 30.816998148109736 890785.0206741714 0.21146433212562155
7365 894050.0537613214 30.817069137154753 894049.8423103377 0.21145098364231218
7366 898597.0923225973 30.817256815001066 898596.8808622612 0.21146033606443584
7367 904480.5769511972 30.817297655537335 904480.3655088672 0.21144233004708057
7368 911168.8159584061 30.817504264357034 911168.6045019384 0.2114564676528235
7369 917100.3492743406 30.817509000792395 917100.1378406852 0.2114336553311072
7370 919598.6114011406 30.817724397364774 919598.3999499981 0.21145114248620392
7371 916065.7055253682 30.81770789927227 916065.4940983598 0.21142700834903422
7372 906366.4511723662 30.817901539415658 906366.2397304748 0.21144189132865768
7373 894371.2854022763 30.81791262097318 894371.0739779226 0.2114243538086833
7374 885899.6469866037 30.81804871902902 885899.4355579183 0.21142868545177107
7375 884439.716223768 30.81813514975807 884439.5047996683 0.21142409961652608
7376 888880.1542434406 30.818205009226833 888879.9428279958 0.2114154448743377
7377 894869.5279145676 30.818359374996806 894869.3164924906 0.2114220770718792
7378 897863.1335172871 30.818389053287195 897862.9221113322 0.2114059548698246
7379 895840.7616416514 30.818560041310622 895840.5502262376 0.21141541374842282
7380 890446.8110614765 30.81859911707688 890446.5996601038 0.2114013726611784
7381 885561.0531495011 30.818737514960073 885560.8417450101 0.21140449095962116
7382 884169.0275639781 30.81883077719631 884168.8161643381 0.21139963996642847
7383 886251.9220083784 30.818919411235413 886251.7106154202 0.21139295823701446
7384 889333.7878792159 30.81906550754816 889333.5764824515 0.2113967643443449
7385 890701.3010082141 30.819124771173755 890701.0896237954 0.21138441871315175
7386 889379.9250551133 30.819283756132062 889379.7136649322 0.21139018114786817
7387 886582.5131289555 30.819354124415522 886582.3017491873 0.21137976816468923
7388 884455.8549983862 30.81948795789577 884455.6436178721 0.21138051408453792
7389 884277.474885381 30.819599559468898 884277.2635083643 0.21137701659376196
7390 885634.1174545506 30.81969768959035 885633.9060838167 0.2113707338665392
7391 887058.8589938937 30.8198445039432 887058.6476208046 0.21137308912027583
7392 887326.0984659657 30.819925487550716 887325.8871025938 0.2113633718967876
7393 886317.3365719914 30.82007713968522 886317.1252056055 0.21136638592597548
7394 884911.8551069358 30.82017109848986 884911.6437482035 0.21135873235475994
7395 884137.1362961316 30.82030196271918 884136.9249383891 0.21135774254286152
7396 884359.8848390061 30.820426152826492 884359.6734839054 0.21135510076199868
7397 885138.0431030486 30.820532274669436 885137.8317536968 0.21134935180592443
7398 885710.8546991972 30.820678412589423 885710.6433488285 0.21135036873199267
7399 885623.5019200314 30.82077557961687 885623.2905772456 0.21134278570700477
7400 885002.1755541915 30.820921686259826 885001.9642104927 0.21134369874295583
7401 884349.4513370161 30.821030757302363 884349.2399990279 0.21133798816781704
7402 884099.704355725 30.82116066182703 884099.4930198308 0.21133589422608204
7403 884313.1690330212 30.821290969544 884312.957699366 0.21133365521231323
7404 884706.9228599692 30.821404159547843 884706.7115315131 0.21132845607469974
7405 884927.7589800912 30.821548089075492 884927.5476516604 0.21132843080985467
7406 884818.4585790323 30.821656644260447 884818.2472567174 0.21132231493271822
7407 884490.0984443198 30.821798975992564 884489.8871224171 0.21132190266666973
7408 884189.9060130123 30.821916785227128 884189.6946957094 0.21131730284627634
7409 884099.2706518099 30.822047245020062 884099.0593371112 0.21131469871523284
7410 884219.8640612082 30.822179587034633 884219.6527487 0.2113125081853082
7411 884408.996038316 30.822298595766075 884408.7847305068 0.21130780920581113
7412 884507.021825496 30.822439836059722 884506.8105184293 0.2113070667747537
7413 884449.4281739498 30.82255588164814 884449.216872142 0.21130180783084584
7414 884290.9310437631 30.82269580747065 884290.7197430145 0.21130074849286043
7415 884144.4424676454 30.822818167603 884144.2311710862 0.2112965592005586
7416 884093.6901898334 30.822949904989592 884093.478895858 0.2112939753814124
7417 884143.7172874445 30.823082135345746 884143.5059959786 0.21129146590559308
7418 884233.6996424188 30.823205791584268 884233.4883550288 0.211287389980572
7419 884289.9196727658 30.82334439971902 884289.708386804 0.21128596173486028
7420 884275.7309423691 30.82346544289449 884275.5196609892 0.21128137995984245
7421 884207.1540592058 30.82360372599992 884206.9427793338 0.21127987196866316
7422 884131.8735226006 30.823728417306956 884131.6622467102 0.21127589045847275
7423 884092.7554879503 30.823861448026875 884092.5442145141 0.21127343620032663
7424 884102.2211916301 30.823992679885432 884102.0099210698 0.21127056027581045
7425 884140.9033582583 30.824119896983852 884140.6920911974 0.21126706089170424
7426 884176.0045033796 30.824256030505953 884175.7932383658 0.21126501380036664
7427 884183.7911850528 30.824380585948383 884183.5799240244 0.2112610284635245
7428 884161.7848062209 30.82451744342036 884161.5735471288 0.21125909207782492
7429 884125.7747087479 30.824643536352042 884125.5634533904 0.21125535751676663
7430 884096.7523242424 30.824777464554792 884096.5410713453 0.21125289702984212
7431 884087.6890398184 30.824907636412682 884087.4777899637 0.21124985465754156
7432 884097.7851911641 30.82503747959522 884097.5739444946 0.21124666955534152
7433 884115.8034188123 30.82517146483263 884115.5921745368 0.21124427550638625
7434 884128.5307185645 30.825298638893237 884128.3194779473 0.21124061719051138
7435 884128.4684054335 30.825434125888346 884128.2571669586 0.21123847483803704
7436 884116.7146517957 30.825561269507393 884116.5034169899 0.2112348057971219
7437 884100.5338172356 30.825695645175024 884100.322584772 0.21123246359768844
7438 884088.1747880239 30.825824917549635 884087.9635588661 0.21122915786858085
7439 884084.2967839922 30.825956734247725 884084.0855576268 0.21122636539050096
7440 884088.3018291495 30.82608875269908 884088.0906056213 0.2112235281253359
7441 884095.7541523944 30.826218208650126 884095.5429320711 0.21122032326295176
7442 884101.446383513 30.826352058576493 884101.2351657177 0.21121779536634067
7443 884102.1751675785 30.826480522242417 884101.9639531575 0.2112144209161375
7444 884097.891436015 30.82661457047062 884097.6802240968 0.21121191827413532
7445 884091.0513289631 30.82674363856121 884090.8401203075 0.21120865557304647
7446 884084.8880778649 30.826876506731477 884084.6768719287 0.21120593618483355
7447 884081.7098957059 30.827007173173794 884081.4986927448 0.2112029611604916
7448 884082.0167630159 30.827138335674512 884081.8055630864 0.2111999294788042
7449 884084.6670938472 30.827270650920656 884084.4558965912 0.21119725602426387
7450 884087.7680684117 30.827400476600776 884087.5568744412 0.21119397046724733
7451 884089.7066487898 30.8275337413476 884089.4954573043 0.21119148550679148
7452 884089.8366439093 30.8276631148195 884089.6254558181 0.2111880911918912
7453 884088.5862505416 30.827796374876367 884088.3750649006 0.21118564099641207
7454 884087.1044748423 30.827926180282287 884086.8932925642 0.21118227807113407
7455 884086.6980251467 30.82805871020254 884086.4868453931 0.21117975361269617
7456 884088.3862790627 30.828189439813563 884088.1751025752 0.21117648752458
7457 884092.734187324 30.82832100427002 884092.5230134509 0.21117387303662546
7458 884100.0182720642 30.828452627362534 884099.8071013951 0.2111706690205074
7459 884110.6131353689 30.82858347412906 884110.4019673233 0.21116804570057585
7460 884125.4872431452 30.828715548421975 884125.2760783625 0.21116478272985068
7461 884146.7000140145 30.82884621431884 884146.4888517117 0.21116230272999734
7462 884177.9233360518 30.82897811793765 884177.712177247 0.2111588047686316
7463 884225.0849091351 30.82910917952475 884224.8737524741 0.21115666103942868
7464 884297.3831441905 30.829240319655973 884297.171991471 0.2111527195509519
7465 884408.9869560013 30.82937220065674 884408.775804866 0.21115113526089146
7466 884581.9270233709 30.829502093496863 884581.7158768681 0.2111465027003507
7467 884850.8681882753 30.829634976656575 884850.6570425194 0.21114575578904402
7468 885270.8171718412 30.82976313672614 885270.6060317432 0.2111400979760799
7469 885929.6171846647 30.829896940578944 885929.4060440762 0.21114058848426634
7470 886967.2635217308 30.83002247338636 886967.0523883429 0.2111333878708267
7471 888607.0190408572 30.83015671156908 888606.8079051068 0.2111357503838172
7472 891201.3388286436 30.830277676927825 891201.1277024861 0.21112615737493048
7473 895293.7036713032 30.830411095753455 895293.4925398864 0.2111314168639231
7474 901702.2651143862 30.830523632491552 901702.0539963228 0.21111806339437017
7475 911555.4360700678 30.83065335501036 911555.2249422881 0.21112777969811522
7476 926255.0709709433 30.83075053917822 926254.859862261 0.21110868233890273
7477 946934.349989824 30.83087020800972 946934.138865033 0.21112479095399733
7478 973353.3328318844 30.830941896308715 973353.1217339621 0.21109792227815058
7479 1001285.2885051724 30.831039295946844 1001285.0773838854 0.21112128692362095
7480 1020808.8881848905 30.831077196348627 1020808.6770975743 0.21108731614694276
7481 1017661.8648169102 30.83113736541706 1017661.653703266 0.21111364423089
7482 984871.1493003737 30.831148583512615 984870.9382194079 0.21108096583208605
7483 934370.1467990169 30.831173282477167 934369.935701009 0.21109800784488542
7484 894172.3625983816 30.831188012091864 894172.1515174224 0.21108095913510372
7485 885178.3590544842 30.831205356976227 885178.147976665 0.2110778192819503
7486 904522.039788582 30.831250285800753 904521.8287065667 0.21108201534445664
7487 930591.6291082607 30.83127255852913 930591.4180466474 0.21106161324200318
7488 940490.398893846 30.8313215044036 940490.1878171943 0.21107665174417167
7489 926525.8145951803 30.83134455857545 926525.6035412659 0.2110539143875783
7490 901193.4781174056 30.831379074136184 901193.2670549001 0.2110625054900432
7491 885317.2324540239 30.831420668595282 885317.02140102 0.2110530039051405
7492 888591.8355221824 30.831454403753682 888591.6244767646 0.21104541783221709
7493 902844.4705441516 30.83152134808481 902844.2594925637 0.21105158793876294
7494 912192.3311372679 30.831560420461543 912192.1201038641 0.2110334037086207
7495 907861.7275285758 30.83162612286204 907861.5164851641 0.21104341171801452
7496 894827.9101292352 30.831676766079784 894827.6991003412 0.21102889405145653
7497 885242.7726285089 30.831732926078217 885242.5615991554 0.21102935348820873
7498 886098.1923617462 30.831809038321058 886097.9813340041 0.21102774216460363
7499 893668.3677553668 30.831865914488453 893668.1567392428 0.21101612396528724
7500 898912.7470511048 30.83195624547683 898912.5360277351 0.2110233696636456
7501 896662.860095026 30.83201916374248 896662.6490863785 0.21100864750791395
7502 889645.4423095789 30.832103780765593 889645.2312963977 0.21101318111445788
7503 884604.8145787567 30.832185203469717 884604.6035726859 0.21100607084349848
7504 885267.636365006 30.83226331271194 885267.4253642348 0.21100077117436908
7505 889434.2325593834 30.832365587135378 889434.0215559637 0.21100341966698524
7506 892141.9959534812 30.832442992555837 892141.7849620836 0.21099139762037292
7507 890739.8834604374 30.832549401971853 890739.6724638069 0.21099663044760453
7508 886898.4404008127 30.83263565716941 886898.2294140916 0.2109867210725314
7509 884266.1816513777 30.83273543129403 884265.970665086 0.21098629171169553
7510 884729.3752747435 30.83284005509404 884729.1642906436 0.210984099831058
7511 887012.8447063292 30.8329345379273 887012.6337299688 0.21097636040211265
7512 888455.4063030541 30.83305153072359 888455.1953234441 0.21097960995924456
7513 887686.7713930458 30.833146378712307 887686.5604233001 0.21096974560240395
7514 885614.9372538164 30.8332630118478 885614.7262820369 0.21097177952834714
7515 884169.8294123426 30.83336822304381 884169.6184463343 0.21096600834957505
7516 884365.9827344824 30.83347945925412 884365.7717719348 0.2109625475505826
7517 885572.7865856176 30.833598003435164 885572.575623217 0.2109624005332767
7518 886400.7377438697 30.83370506724988 886400.5267890947 0.2109547749596575
7519 886077.8427665528 30.83382958426385 886077.6318098983 0.21095665453507922
7520 885003.8514727071 30.83393855796153 885003.6405231779 0.21094952923687124
7521 884167.6735067042 30.834061426563323 884167.4625578171 0.21094888706924403
7522 884165.6269077642 30.834178743616274 884165.4159621635 0.21094560076939356
7523 884762.5078023634 30.83429750185852 884762.2968613652 0.21094099820230533
7524 885261.8693442723 30.834422670771445 885261.6584032887 0.2109409835889042
7525 885194.7454391929 30.83453909017438 885194.5345045904 0.21093460239117928
7526 884673.0257445119 30.83466683495445 884672.8148097893 0.21093472255025603
7527 884176.8313299968 30.834785713390552 884176.6204002355 0.21092976127518376
7528 884074.8865128924 30.834912040602678 884074.6755853937 0.21092749871560162
7529 884337.2708727675 30.83503631213121 884337.0599474733 0.21092529421253398
7530 884640.5793441617 30.835160175007825 884640.3684234989 0.2109206626776424
7531 884694.3862560646 30.835288339623133 884694.1753360546 0.21092001001804225
7532 884472.9436390757 30.835411439133622 884472.7327241215 0.21091495420341386
7533 884182.8979612441 30.835540365790084 884182.6870475604 0.2109136837648549
7534 884048.7151327207 30.835665464053115 884048.50422266 0.21091006072583235
7535 884128.0183327817 30.835793333488144 884127.8074257659 0.21090701578118548
7536 884298.855159567 30.835921294649854 884298.6442544564 0.21090511052501487
7537 884392.3390737135 30.836048099980136 884392.128172881 0.21090083251037522
7538 884334.7765863339 30.836177527975835 884334.5656868445 0.21089948932393376
7539 884185.8758629551 30.836304647822054 884185.6649675576 0.21089539752228087
7540 884065.4852467397 30.83643389511761 884065.2743534682 0.21089327151450962
7541 884049.208634934 30.836562610895207 884048.9977445937 0.2108903403936889
7542 884119.6566645403 30.83669109374288 884119.44577754 0.21088700035888736
7543 884198.4497454552 30.836821210508123 884198.2388603704 0.21088508484793841
7544 884217.35874019 30.836949444887264 884217.14785904 0.21088115009591313
7545 884166.8834982661 30.837079721318684 884166.6726189298 0.2108793363103844
7546 884091.1381923212 30.83720875572567 884090.9273165424 0.21087577880916963
7547 884044.4408236354 30.83733824410665 884044.2299503888 0.21087324671604976
7548 884049.6784897664 30.837468631348788 884049.467619189 0.21087057745679205
7549 884088.2491442134 30.83759732042664 884088.0382770126 0.2108672008008773
7550 884121.9070058267 30.837728543527582 884121.6961406517 0.2108651750019037
7551 884123.936553803 30.837857182315346 884123.7256923245 0.21086147859034127
7552 884095.5388644197 30.83798817297306 884095.3280049986 0.21085942100563956
7553 884059.2062622585 30.838117672889037 884058.995406182 0.21085607643145085
7554 884038.7150302982 30.838247705610467 884038.5041768505 0.21085344763756148
7555 884042.5072377832 30.838378424407345 884042.2963870132 0.21085077005103603
7556 884061.0726376284 30.838507529568936 884060.8617901122 0.21084751615987088
7557 884077.0301774855 30.83863900786612 884076.8193321713 0.21084531424710357
7558 884078.3427409348 30.838767826370315 884078.1318991253 0.21084180955871668
7559 884065.1613178946 30.838899199513907 884064.9504782825 0.21083961202072646
7560 884047.2143926152 30.83902851614455 884047.003556287 0.2108363281811664
7561 884035.5082002475 30.839159133733578 884035.2973665008 0.2108337466575234
7562 884034.9900935608 30.839289360512808 884034.7792626311 0.21083092972374323
7563 884042.6448634337 30.83941911064017 884042.434035546 0.2108278876971874
7564 884051.0333198314 30.8395500722251 884050.8224943809 0.21082545043155157
7565 884053.8376328083 30.839679324097595 884053.6268106439 0.21082216434323575
7566 884049.5085119231 30.839810471604597 884049.297692112 0.21081981114247544
7567 884041.2095056601 30.839939777907777 884040.9986890642 0.21081659590218146
7568 884033.905094589 30.840070586123538 884033.6942805431 0.2108140458037104
7569 884031.0107857232 30.84020033707068 884030.7999746167 0.21081110649856663
7570 884032.6891374377 30.84033057682436 884032.4783291835 0.21080825415984492
7571 884036.4378480503 30.84046081446526 884036.2270424579 0.2108055923721734
7572 884039.1013790256 30.84059059089038 884038.8905764984 0.21080252723357923
7573 884038.816722684 30.84072107409205 884038.6059226956 0.21079998839660785
7574 884035.7995611097 30.840850683503735 884035.5887642123 0.21079689739184962
7575 884031.7793716756 30.840981100108266 884031.56857738 0.21079429549434284
7576 884028.7194506816 30.841110818933572 884028.5086593466 0.21079133495352417
7577 884027.68407619 30.841240973089782 884027.4732876264 0.2107885635369013
7578 884028.4492438008 30.841370906529026 884028.2384580206 0.21078578018775687
7579 884029.8919199745 30.84150078794484 884029.681137123 0.2107828514931685
7580 884030.7725938872 30.841630854994364 884030.5618137039 0.21078018334647047
7581 884030.4079161834 30.84176059416683 884030.19713899 0.21077719331598413
7582 884028.9025921924 30.841890624426245 884028.6918176635 0.21077452886622097
7583 884026.9289109037 30.842020386436847 884026.7181393174 0.21077158635518065
7584 884025.264332012 30.84215024034035 884025.053563177 0.21076883509042182
7585 884024.382911566 30.842280123736945 884024.1721455641 0.21076600189342257
7586 884024.2862946693 30.84240976307945 884024.0755315329 0.21076313640121577
7587 884024.6041754804 30.842539756344483 884024.3934150743 0.21076040611045288
7588 884024.8517202926 30.8426692447863 884024.6409628306 0.21075746196832099
7589 884024.6818216733 30.84279925166114 884024.4710668953 0.21075477806009582
7590 884024.0180189674 30.842928705180974 884023.8072671446 0.21075182282383007
7591 884023.0290849849 30.8430586086668 884022.8183358683 0.21074911666615603
7592 884022.000435279 30.843188131644855 884021.7896890678 0.21074621117469805
7593 884021.1795537703 30.84331785373108 884020.9688103339 0.21074343642619436
7594 884020.6758000626 30.84344749371784 884020.4650594539 0.21074060869305497
7595 884020.4421697881 30.843577023350385 884020.231432031 0.21073775703729183
7596 884020.3292720224 30.843706761542496 884020.1185370251 0.21073499732702958
7597 884020.1706892072 30.843836146860735 884019.9599571137 0.2107320934716198
7598 884019.854731872 30.843965920169385 884019.644002505 0.21072936703740877
7599 884019.3587083134 30.84409523750229 884019.1479818627 0.21072645082420027
7600 884018.7371466261 30.844224974127105 884018.5264229082 0.21072371797684677
7601 884018.084131991 30.84435429231366 884017.8734111662 0.21072082476867315
7602 884017.4868502165 30.844483942002512 884017.2761321587 0.2107180578322225
7603 884016.9945521271 30.844613297893236 884016.7838369213 0.2107152057575976
7604 884016.6078306511 30.8447428464333 884016.3971182542 0.21071239688991186
7605 884016.2895978668 30.844872238820667 884016.0788882828 0.21070958411490268
7606 884015.9868411651 30.84500170593659 884015.7761344216 0.21070674350851293
7607 884015.6529917044 30.845131105364654 884015.4422877507 0.21070395370779618
7608 884015.2630298769 30.845260531474754 884015.0523287752 0.21070110164094924
7609 884014.8168802513 30.84538989734116 884014.6061819381 0.2106983131971228
7610 884014.3342425905 30.84551932690585 884014.1235471198 0.21069547070570893
7611 884013.8433283473 30.84564862294749 884013.6326356821 0.21069266514386162
7612 884013.3702454298 30.845778091322146 884013.1595555827 0.2106898471255823
7613 884012.9312949189 30.845907294181632 884012.720607905 0.21068701398114273
7614 884012.5305380186 30.84603682201922 884012.3198537921 0.21068422647583043
7615 884012.1620894127 30.84616592188406 884011.9514080487 0.21068136393713696
7616 884011.8145629752 30.846295517549297 884011.6038843698 0.21067860532340885
7617 884011.4772428886 30.84642451265235 884011.2665671711 0.21067571762095347
7618 884011.143745843 30.8465541803266 884010.9330728607 0.21067298225716682
7619 884010.8156960787 30.846683067972204 884010.6050260032 0.2106700754800797
7620 884010.5023756744 30.84681281817137 884010.2917083164 0.21066735806543224
7621 884010.2217698513 30.84694158448878 884010.0111054153 0.2106644359489586
7622 884009.9987870754 30.84707144460896 884009.78812534 0.21066173534548935
7623 884009.8675250323 30.847200054087065 884009.6568662364 0.2106587959251266
7624 884009.8723929921 30.847330078555185 884009.6617368741 0.21065611796325845
7625 884010.0758265939 30.847458462921193 884009.8651734428 0.2106531511965539
7626 884010.5664714926 30.84758874464528 884010.3558209819 0.21065051074873448
7627 884011.477606333 30.847716788886927 884011.2669588365 0.21064749651374945
7628 884013.0096577487 30.847847475534213 884012.7990128291 0.21064491970162097
7629 884015.4717998328 30.847974996755166 884015.2611580077 0.21064182507109822
7630 884019.3385872479 30.84810631716874 884019.127947895 0.21063935289450153
7631 884025.3486526338 30.848233029216907 884025.1380165067 0.21063612717529442
7632 884034.6494360146 30.8483653377738 884034.4388021923 0.21063382227592767
7633 884049.0431598133 30.848490790431292 884048.8325294255 0.21063038778754464
7634 884071.3637361963 30.848624641336283 884071.1531078495 0.21062834673259745
7635 884106.109293696 30.848748115721303 884105.8986691136 0.21062458237818085
7636 884160.4359225741 30.848884386046237 884160.225299617 0.21062295707331555
7637 884245.8141884562 30.84900471495924 884245.6035697861 0.21061867007370969
7638 884380.658895285 30.849144804685707 884380.448277581 0.21061770398391705
7639 884594.6739516285 30.84926006382694 884594.4633390461 0.21061258244004383
7640 884935.6810009178 30.849406208208148 884935.4703882477 0.21061267006352863
7641 885480.5927685039 30.849513188432592 885480.382162298 0.2106062060332692
7642 886351.6712848115 30.849668893156455 886351.4606768268 0.2106079847160554
7643 887740.1522059975 30.849762229251812 887739.9416066371 0.21059936045560912
7644 889933.3658065102 30.849932607209716 889933.1552026839 0.21060382628896931
7645 893335.5979057039 30.85000348195188 893335.3873139088 0.21059179521085863
7646 898436.0172777801 30.85019480975377 898435.8066774387 0.21060034138159026
7647 905635.6829954878 30.850230261430195 905635.4724121565 0.21058333132214516
7648 914764.3440145401 30.850446804719503 914764.133417287 0.21059725308884156
7649 924238.1167577044 30.850435249835765 924237.9061831866 0.21057451785294307
7650 930338.181284071 30.850667959339173 930337.9706912336 0.2105928373083127
7651 928275.9201905456 30.85062237953372 928275.7096227335 0.21056781209708528
7652 916220.3366393145 30.85083135238022 916220.1260556569 0.21058365759072303
7653 899314.0410914203 30.850816309448266 899313.8305252052 0.2105662150543414
7654 887236.4653488868 30.850947145816956 887236.2547797775 0.2105691092588909
7655 886057.5905105686 30.851032159579095 886057.3799427811 0.21056778746620772
7656 893478.6873401065 30.851072405161307 893478.4767854506 0.21055465592619152
7657 901599.5281155544 30.85124436110385 901599.3175490326 0.21056652175715423
7658 903199.2599971112 30.85123730123563 903199.0494513484 0.21054576281207396
7659 896973.0070521287 30.85141668469848 896972.7964936693 0.21055845942375367
7660 888309.9660088026 30.851441549621757 888309.75546518 0.21054362259164755
7661 884094.2763116257 30.851561006040406 884094.0657663672 0.21054525851402547
7662 886380.4681429872 30.851671964841962 886380.2575989924 0.21054399474326793
7663 891362.583753201 30.851724200203304 891362.3732200301 0.210533170895214
7664 893677.7011660185 30.851890343732798 893677.490625214 0.21054080457963062
7665 891275.7460048654 30.851925592482875 891275.5354783107 0.2105265547799875
7666 886733.4090555792 30.852078023097175 886733.1985235651 0.21053201411592973
7667 884209.2542298441 30.852159594000963 884209.0437053269 0.21052451720595655
7668 885310.3593037894 30.85226000921203 885310.1487827224 0.21052106697004447
7669 888061.020816587 30.85240092778249 888060.810294298 0.2105222889813998
7670 889372.0777558002 30.85246655703411 889371.8672429662 0.21051283402976198
7671 888050.7414568233 30.85262253795808 888050.5309406344 0.21051618893288512
7672 885565.5871802323 30.8527021486973 885565.3766714426 0.21050878961451078
7673 884217.169015155 30.85282796894887 884216.9585082309 0.210506924148219
7674 884834.4503725173 30.85295359788002 884834.2398661579 0.2105063594768211
7675 886282.7358308167 30.853042492304514 886282.5253326386 0.21049817797365314
7676 886891.3464763776 30.853198135856168 886891.1359744356 0.2105019419238842
7677 886092.6701688558 30.853280072345328 886092.4596763394 0.2104925163956411
7678 884738.6477242307 30.853426917113477 884738.4372297528 0.2104944778882186
7679 884049.112248604 30.853536140089794 884048.9017593298 0.2104892741683323
7680 884412.5696267699 30.853653225120556 884412.3591407749 0.2104859949081203
7681 885190.9975511573 30.853794598483553 885190.7870654026 0.21048575460733213
7682 885503.2726721889 30.853892937212155 885503.0621930828 0.21047910611834567
7683 885071.1563980768 30.854042282537392 885070.9459180014 0.21048007542856242
7684 884354.0922848907 30.854149010415437 884353.8818103946 0.21047449616239244
7685 883989.449114539 30.85428186965636 883989.2386418091 0.210472729876977
7686 884181.5587699107 30.85441286398357 884181.3482991902 0.21047072051336438
7687 884603.3720161513 30.854525777055404 884603.1615505017 0.21046564960716277
7688 884792.7898598908 30.8546724823711 884792.5793939753 0.21046591550364477
7689 884587.8780153412 30.8547813742955 884587.6675551935 0.21046014776017719
7690 884209.7409166602 30.85492369504592 884209.5304571156 0.21045954461276864
7691 883992.3868776471 30.85504632577513 883992.1764217449 0.21045590226191715
7692 884067.7616103039 30.85517280568732 884067.551157707 0.2104525968624048
7693 884291.2408379152 30.85531240643851 884291.030386334 0.21045158113524495
7694 884421.6851602079 30.85542791035926 884421.4747138241 0.21044638375267022
7695 884347.1608853299 30.855572988639842 884346.9504391253 0.2104462046914534
7696 884154.456641567 30.855691241937393 884154.2462002353 0.21044133168910553
7697 884015.7038549915 30.85582869979459 884015.4934150758 0.21043991561352565
7698 884026.2623989846 30.855958878302385 884026.0519621724 0.2104368123056366
7699 884140.4055868124 30.85608524553098 884140.1951531935 0.21043361890399567
7700 884238.0388109384 30.856224824761654 884237.8283790515 0.210431886863161
7701 884239.169565318 30.856346992186992 884238.9591372621 0.2104280559468611
7702 884161.9383484634 30.85648620268282 884161.7279223183 0.21042614516322075
7703 884088.9152129723 30.856613767810043 884088.7047897354 0.21042323693484205
7704 884088.4694898835 30.856745079235875 884088.2590699629 0.21041992064541934
7705 884164.4223822933 30.85688201750444 884164.211963692 0.21041860130299872
7706 884268.5814814749 30.857005448745582 884268.3710676304 0.21041384456329784
7707 884352.9900683049 30.857148077682144 884352.7796547053 0.21041359956705943
7708 884412.7793181277 30.85726933911521 884412.5689098678 0.21040825990369613
7709 884488.667416993 30.857411045973727 884488.4570088526 0.21040814028770904
7710 884637.1610171667 30.857535570492335 884636.9506141711 0.21040299557059594
7711 884899.7726672924 30.857672802435836 884899.5622647097 0.21040258270608297
7712 885297.6096949825 30.85780094856713 885297.3992974058 0.21039757670779743
7713 885853.7425494533 30.857935501175326 885853.5321520626 0.2103973906448268
7714 886625.0048289347 30.858062282000333 886624.7944373373 0.21039159737745822
7715 887725.9371068764 30.85819908928162 887725.7267140766 0.21039279982307998
7716 889337.4107115456 30.858317538615292 889337.2003266172 0.210384928423644
7717 891708.7565400688 30.858460628913022 891708.5461513211 0.21038874757900997
7718 895170.2387689572 30.85856490638523 895170.028391318 0.21037763917881522
7719 900137.739898113 30.85871449279268 900137.5295130877 0.21038502519835928
7720 907123.7276804093 30.85880025510928 907123.5173106291 0.21036978015811172
7721 916617.2357250168 30.858952249616472 916617.0253436018 0.210381415017338
7722 928896.703551697 30.859015018115592 928896.493190375 0.2103613219162755
7723 943409.2149043432 30.85916172838584 943409.0045268133 0.21037753001327994
7724 958208.0524225837 30.85919692232207 958207.8420700635 0.2103525202133159
7725 969112.2239088331 30.85932742630342 969112.0135365714 0.21037226167572218
7726 970741.6471791673 30.859336612626876 970741.4368345513 0.2103446159352466
7727 958894.0453934321 30.859439478451733 958893.8350298364 0.21036359578667443
7728 935226.8339132721 30.85944051842883 935226.6235736877 0.21033958440306472
7729 908191.6677945014 30.859513026169367 908191.4574439314 0.21035057003462443
7730 888996.768024154 30.859537663750306 888996.5576864629 0.2103376911388433
7731 884198.6014356875 30.859590717370736 884198.391099937 0.21033575049555095
7732 892187.1616482284 30.85965805127866 892186.9513119376 0.21033629079764296
7733 905279.0224238947 30.85969924440374 905278.8121008357 0.210323058999984
7734 914576.58644527 30.859789816498633 914576.3761131829 0.2103320871279088
7735 914573.4854766912 30.85982192515317 914573.2751622078 0.2103144834119243
7736 905681.1412758387 30.859910117886113 905680.9309523761 0.2103234625578482
7737 893641.2514896421 30.859951209894003 893641.0411796372 0.21031000487977344
7738 885388.942018937 30.86002850736989 885388.731707221 0.2103117159140532
7739 884495.8031935405 30.860098901763614 884495.5928860175 0.21030752307376213
7740 889453.4491486711 30.860168478926823 889453.2388484387 0.21030023241964596
7741 895555.0386222481 30.860264862859577 895554.828318299 0.2103039490979647
7742 898328.5590620775 30.8603277983102 898328.3487705112 0.21029156630832313
7743 896160.4956765171 30.860430732872754 896160.2853792275 0.2102972895997836
7744 890840.6834041653 30.860497919683496 890840.4731179377 0.2102862276497582
7745 885874.8966257612 30.860595912487693 885874.6863377882 0.21028797297263793
7746 883959.0821036972 30.860682287322774 883958.871820833 0.2102828642796532
7747 885391.8842109923 30.860774394746674 885391.6739327215 0.2102782707276722
7748 888352.8424117233 30.860881353756707 888352.6321325268 0.21027919650397317
7749 890455.3532681216 30.860968645485794 890455.1429978432 0.21027027834102885
7750 890320.8682693691 30.861084142546453 890320.6579958211 0.21027354800478731
7751 888237.1961689139 30.861173259111624 888236.9859042476 0.21026466628239468
7752 885666.3427627584 30.861286892239253 885666.1324968565 0.21026590181946717
7753 884115.6796706447 30.86138788879993 884115.4694099679 0.21026067683394886
7754 884188.8846917356 30.86149671778204 884188.6744340884 0.21025764726798196
7755 885393.3470523028 30.86161236293581 885393.1367955153 0.21025678746382362
7756 886662.5816660832 30.861717148369813 886662.3714157711 0.21025031215300186
7757 887113.0030212576 30.861841003448394 887112.7927695225 0.21025173509593156
7758 886531.9230911101 30.861945889818053 886531.7128465368 0.21024457330691312
7759 885370.0797876971 30.8620699850953 885369.8695424316 0.21024526545098227
7760 884342.2168196893 30.862181677912677 884342.0065795849 0.2102401043266198
7761 883951.9628313337 30.862302361141793 883951.7525932152 0.2102381185089596
7762 884238.715439936 30.862423979325122 884238.5052039705 0.2102359655778054
7763 884850.7116252248 30.86254110619504 884850.501393904 0.21023132083465024
7764 885326.8727388855 30.862669773629257 885326.6625076411 0.21023124432330995
7765 885379.1378583292 30.86278569501282 885378.9276328385 0.21022549068372573
7766 885018.3215199078 30.862915993897474 885018.1112943292 0.21022557859669772
7767 884485.7259307523 30.86303490256442 884485.5157101459 0.21022060636299225
7768 884072.7126444377 30.86316317088017 884072.502425174 0.2102192636456406
7769 883950.2193100321 30.863288095786334 883950.0090938623 0.21021616987823613
7770 884101.2659692456 30.863413392641554 884101.0557563223 0.2102129231933268
7771 884369.3814517725 30.863543912485824 884369.1712402045 0.21021156802909538
7772 884570.4226286005 30.863667332130248 884570.2124215337 0.21020706689549823
7773 884594.2376362405 30.863800457336172 884594.0274298188 0.21020642180786783
7774 884445.6697462975 30.86392441687278 884445.459544449 0.210201848525762
7775 884217.8152667914 30.86405707288895 884217.6050660518 0.21020073956161925
7776 884026.190737411 30.864183974895052 884025.9805403303 0.21019708077088925
7777 883946.1673579342 30.86431458008116 883945.9571631115 0.21019482268498893
7778 883984.1979809816 30.8644452716683 883983.9877885733 0.21019240826002397
7779 884089.3104576814 30.864573835935044 884089.10026865 0.21018903139564624
7780 884189.8134000117 30.864707288018977 884189.6032124944 0.210187517356035
7781 884231.633484413 30.86483495954853 884231.4233008265 0.21018358651877472
7782 884199.7423211024 30.86496925173022 884199.532138825 0.21018227739985243
7783 884116.6446172303 30.86509764801098 884116.4344387288 0.21017850144271416
7784 884023.993542403 30.86523117503109 884023.7833656436 0.21017675939158975
7785 883959.675160998 30.86536152196643 883959.464987368 0.21017362999629188
7786 883941.7646535734 30.86549356940687 883941.5544824225 0.21017115088387736
7787 883964.8884425831 30.865626096180733 883964.6782738125 0.21016877057959824
7788 884007.6114891294 30.865756812995087 884007.4013234915 0.21016563790607787
7789 884045.0033475994 30.865890812687653 884044.7931838324 0.21016376693100483
7790 884059.7916989558 30.866020930713677 884059.5815386326 0.21016032317250752
7791 884047.7556735561 30.866155316004047 884047.5455149926 0.2101585635671003
7792 884016.5530365662 30.86628575971341 884016.3428813602 0.21015520604753518
7793 883980.0244086077 30.86641963056482 883979.8142554045 0.21015320317776248
7794 883951.3823571278 30.866551097983614 883951.1722069173 0.21015021054158095
7795 883938.2242547298 30.86668401672954 883938.0141069472 0.21014778252239727
7796 883940.883124915 30.86681670991917 883940.6729796808 0.21014523408594013
7797 883953.9081147929 30.866948701574465 883953.6979723944 0.21014239848549454
7798 883969.3457518821 30.867082334982324 883969.1356116893 0.21014019271948628
7799 883980.1598338955 30.867213751385094 883979.9496967846 0.21013711090876067
7800 883982.5014748747 30.867347777118937 883982.2913398276 0.2101350471303677
7801 883976.324355407 30.867479110815683 883976.1142234755 0.2101319315571611
7802 883964.5269445321 30.86761298709821 883964.3168147269 0.21012980510338497
7803 883951.3127674371 30.867744680084094 883951.1026406033 0.21012683377961514
7804 883940.5019597346 30.86787804791999 883940.2918352286 0.21012450600769578
7805 883934.3884588986 30.86801034893564 883934.1783371267 0.21012177193378903
7806 883933.359534472 30.868143086247976 883933.1494152736 0.21011919842977728
7807 883936.2138435162 30.868276002891147 883936.0037268152 0.21011670091926937
7808 883940.8893381678 30.868408192231133 883940.6792242464 0.2101139214496895
7809 883945.2697161429 30.868541539174682 883945.0596045532 0.210111589790601
7810 883947.8093803932 30.86867339308789 883947.5992716982 0.21010869511299057
7811 883947.8313716219 30.868806893962137 883947.6212651947 0.21010642717572564
7812 883945.5111781629 30.868938668196982 883945.3010746428 0.2101035201131817
7813 883941.6214018846 30.869072058039222 883941.4113006652 0.2101012193026371
7814 883937.187637529 30.86920397401362 883936.9775391456 0.2100983833943884
7815 883933.1587051454 30.86933706760274 883932.948609162 0.210095983385603
7816 883930.1884451521 30.869469260905046 883929.9783518864 0.21009326576259243
7817 883928.5436269738 30.86960197809318 883928.333536234 0.21009073973651346
7818 883928.1352536591 30.86973448152891 883927.9251655105 0.21008814860338512
7819 883928.624892731 30.869866838017625 883928.4148072256 0.2100855053768537
7820 883929.5619940346 30.869999596254505 883929.3519110163 0.21008301825944925
7821 883930.5107800849 30.87013167442228 883930.3006997943 0.21008029060218758
7822 883931.1376732105 30.870264578307786 883930.9275953426 0.2100778678172779
7823 883931.2558593698 30.870396491832416 883931.0457842712 0.21007509853816725
7824 883930.822953648 30.870529417530186 883930.6128809513 0.21007269676210408
7825 883929.9140491455 30.870661279753797 883929.7039792187 0.21006992675576883
7826 883928.674377192 30.87079412051453 883928.4643096828 0.21006750925344916
7827 883927.2763251859 30.870926022065923 883927.0662604162 0.21006476970302748
7828 883925.8792683512 30.871058706191082 883925.6692060394 0.2100623118204359
7829 883924.6073613993 30.8711907035745 883924.3973017784 0.21005962095563843
7830 883923.5365975307 30.871323198232453 883923.3265404195 0.2100571111878518
7831 883922.6968893608 30.87145531247817 883922.486834886 0.21005447478748485
7832 883922.0790357975 30.871587617394265 883921.8689838848 0.21005191274450224
7833 883921.6475259744 30.87171984032783 883921.4374766474 0.21004932700365248
7834 883921.3527075951 30.87185197692421 883921.1426608752 0.21004671986821016
7835 883921.141657311 30.87198428175772 883920.9316131359 0.21004417519853583
7836 883920.9664538766 30.87211628231823 883920.7564123425 0.21004153400403716
7837 883920.7883301851 30.87224863500292 883920.5782911665 0.21003901862409138
7838 883920.5804630406 30.872380534213843 883920.3704266854 0.2100363551774606
7839 883920.3266641726 30.872512902541317 883920.1166303147 0.21003385780550177
7840 883920.0209843953 30.872644731839053 883919.8109532127 0.21003118259444578
7841 883919.6640672698 30.872777090680703 883919.4540385758 0.21002869402398178
7842 883919.2621595894 30.872908874989538 883919.0521335744 0.21002601510910082
7843 883918.8234586759 30.87304120780152 883918.6134351471 0.21002352880430442
7844 883918.3578894997 30.873172964230246 883918.1478686483 0.2100208515124346
7845 883917.8743709305 30.873305262189046 883917.6643525669 0.2100183635405062
7846 883917.3815641139 30.873437000372288 883917.1715484232 0.21001569069976148
7847 883916.8860407808 30.873569260727624 883916.6760275814 0.210013199328988
7848 883916.3936657815 30.873700984333613 883916.1836552497 0.21001053177620105
7849 883915.9083194382 30.873833208957684 883915.6983114013 0.2100080369803808
7850 883915.4335266565 30.873964917590374 883915.2235212823 0.21000537410980005
7851 883914.9714177548 30.87409711193363 883914.7614148776 0.21000287711488627
7852 883914.5243754378 30.874228802620998 883914.3143752204 0.21000021731190596
7853 883914.0940624011 30.874360974920492 883913.8840646809 0.20999772025109859
7854 883913.6830349219 30.874492642743817 883913.4730398607 0.20999506114300617
7855 883913.2937933891 30.87462480344148 883913.0838008223 0.2099925668575273
7856 883912.9304438961 30.874756441366774 883912.7204539907 0.20998990538108409
7857 883912.597818669 30.87488860294378 883912.3878312516 0.20998741739367316
7858 883912.3033731534 30.875020201180657 883912.0933884038 0.20998474970285017
7859 883912.0565138868 30.87515237867382 883911.8465316144 0.20998227238189288
7860 883911.871058078 30.87528392375227 883911.6610784844 0.2099795935993738
7861 883911.7650680772 30.875416136059883 883911.5550909447 0.20997713252636138
7862 883911.7644721332 30.875547609455865 883911.5544976969 0.20997443630051246
7863 883911.9040643512 30.875679881403265 883911.6940923524 0.20997199886851373
7864 883912.2334760063 30.875811257244536 883912.0235067296 0.20996927665332113
7865 883912.8208237069 30.875943622484723 883912.610856834 0.20996687297195962
7866 883913.7635396192 30.876074863736473 883913.5535755063 0.2099641129013166
7867 883915.1980512766 30.876207368923318 883914.9880895194 0.20996175716560034
7868 883917.320982302 30.876338421326945 883917.1110233596 0.20995894232365994
7869 883920.412692325 30.876471132459287 883920.20273567 0.20995665491897966
7870 883924.8813504812 30.87660191508174 883924.6713967205 0.20995376068170735
7871 883931.3187412103 30.87673492736147 883931.1087896388 0.2099515714602411
7872 883940.5963530651 30.87686531763769 883940.3864045037 0.20994856136258183
7873 883953.9974936221 30.876998770666603 883953.7875471073 0.2099465147812123
7874 883973.4349780199 30.877128580026863 883973.2250346859 0.20994333400076615
7875 884001.7668283957 30.87726268083865 884001.5568868985 0.20994149723479277
7876 884043.305160029 30.877391613851962 884043.0952219667 0.20993806219252684
7877 884104.5809229292 30.877526671077916 884104.3709863912 0.20993653804417886
7878 884195.5635090707 30.877654255053848 884195.353576351 0.20993271965551244
7879 884331.5383766042 30.877790727599486 884331.328444937 0.20993166720361253
7880 884536.0776976226 30.877916187054772 884535.8677703588 0.2099272637347358
7881 884845.688504608 30.878054746720192 884845.4785776767 0.20992693133767693
7882 885317.0241181641 30.878176766035125 885316.8141965397 0.2099216243412934
7883 886038.3711938303 30.87831835238109 886038.1612714288 0.20992240150352678
7884 887146.7003020545 30.87843457336275 887146.4903863699 0.20991568471061425
7885 888854.2805340159 30.87858032688446 888854.0706158365 0.20991817929143064
7886 891486.4407613744 30.87868665482193 891486.2308521197 0.20990925468816815
7887 895527.4721011509 30.878837761165244 895527.2621867533 0.20991439761061323
7888 901679.6723231792 30.878927379025455 901679.4624211286 0.20990205054753053
7889 910861.9587063111 30.8790844400505 910861.7487951361 0.20991117494184955
7890 924142.2565839384 30.87914683809037 924142.046690192 0.20989374638767158
7891 942231.2524011917 30.87930787429949 942231.0424928026 0.2099083890890272
7892 964607.7167247168 30.879330143015544 964607.5068403953 0.20988432157592354
7893 987560.1600622743 30.87948603525704 987559.9501572854 0.20990498892378298
7894 1003226.1743034066 30.87946259741629 1003225.9644283634 0.20987504320205083
7895 1000762.7449339749 30.87959254088387 1000762.5350359043 0.2098980707061005
7896 974747.2601883021 30.879546013568547 974747.0503191971 0.2098691050452654
7897 933307.5028363436 30.87962726139541 933307.292951709 0.2098846345391265
7898 897192.9421815164 30.879613092920028 897192.7323131904 0.20986832607050904
7899 884093.496939101 30.879644894688436 884093.2870719881 0.20986711287191903
7900 895378.3472997824 30.87970467067667 895378.1374307239 0.20986905857392307
7901 917063.2427030132 30.879701362882486 917063.032850854 0.20985215923423015
7902 930944.4148445701 30.879801520445117 930944.2049791478 0.20986542228383245
7903 926659.5647471978 30.8797831175184 926659.3549034278 0.20984376999599863
7904 908106.1668872635 30.879869084529417 908105.9570327079 0.20985455563582028
7905 889788.7334194975 30.879882730718762 889788.5235777816 0.20984171592829606
7906 884116.8496176999 30.87993340703567 884116.6397780855 0.2098396143425145
7907 891728.7501629313 30.88000952811347 891728.5403216856 0.2098412456573376
7908 902995.7444862929 30.880031885164506 902995.5346592473 0.20982704572046984
7909 907277.3225257132 30.880140119918085 907277.1126890158 0.20983669743567723
7910 901352.320430917 30.880157828242787 901352.110610545 0.20982037194393088
7911 890840.9706504089 30.880254780692077 890840.7608239772 0.20982643169023182
7912 884301.6259978223 30.880306972727777 884301.4161794353 0.20981838690658985
7913 885575.9622411908 30.880377673804915 885575.7524270948 0.20981409604038978
7914 891459.7094358796 30.88047639831392 891459.4996193623 0.20981651727131645
7915 895664.6091157245 30.880527545427675 895664.3993111675 0.20980455688200814
7916 894493.2705907909 30.880643934039316 894493.0607799403 0.20981085051966777
7917 889400.3121699039 30.88069967367615 889400.1023703344 0.2097995694755604
7918 884867.868387335 30.880805340696895 884867.6585858872 0.20980144776617216
7919 884127.3612562431 30.880891546728634 884127.1514590506 0.20979719253808435
7920 886700.6166270773 30.88097948441823 886700.4068353839 0.20979169353251145
7921 889517.4172626358 30.88109409219173 889517.2074687694 0.20979386640823267
7922 889929.3623613843 30.881172191109034 889929.152576786 0.20978459828824406
7923 887780.9165578012 30.881292501792135 887780.7067702381 0.20978756302407628
7924 885066.3022081784 30.88138031976294 885066.0924276683 0.20978051016184826
7925 883886.4412781158 30.881490746704305 883886.2314988282 0.209779287684263
7926 884712.4981462042 30.881600872279602 884712.288368756 0.2097774482102543
7927 886325.3837181714 30.88170034764399 886325.1739465912 0.2097715801574944
7928 887129.6603163681 30.88182520137495 887129.4505432956 0.2097730724888234
7929 886498.0315074149 30.88192285120808 886497.8217414006 0.20976601422431598
7930 885078.4562943185 30.8820466956419 885078.2465276737 0.20976664487115007
7931 884029.2827258791 30.88215589248262 884029.0729636534 0.20976222569649455
7932 884002.4972041695 30.882270795933366 884002.2874448108 0.20975935866427217
7933 884732.089392156 30.882395477172864 884731.8796335554 0.20975860058294662
7934 885425.8816658801 30.882503294233047 885425.6719129717 0.20975290844930478
7935 885482.5943004295 30.882635125898087 885482.3845466804 0.20975374903071903
7936 884913.853674389 30.88274443658875 884913.6439263566 0.20974803243793658
7937 884212.8315578158 30.882872825125073 884212.6218102581 0.20974755758887978
7938 883881.9393264005 30.882992258529896 883881.729582216 0.20974418446640736
7939 884051.5290971431 30.883112935203787 884051.3193561165 0.20974102658646868
7940 884457.352537175 30.883243221564673 884457.1427969752 0.20974019968400917
7941 884716.4650952016 30.883358812605263 884716.2553599679 0.20973523366692212
7942 884632.7813630212 30.883493318158788 884632.5716277502 0.20973527102308187
7943 884302.0526271497 30.883610506192063 884301.8428966309 0.209730518890923
7944 883982.9599356811 30.88374211419832 883982.7502062042 0.20972947682466594
7945 883877.2154602052 30.883866331142027 883877.0057337906 0.20972641463870464
7946 883996.7409185244 30.883992344578143 883996.5311949952 0.2097235292501979
7947 884193.9194749153 30.884123525653155 884193.7097527694 0.20972214586293594
7948 884297.8713020644 30.884246005061005 884297.661583959 0.20971810536549682
7949 884238.108335258 30.884379681064296 884237.8986180233 0.20971723475005463
7950 884072.5186713866 30.884503190874728 884072.3089580038 0.20971338282899468
7951 883921.2490806194 30.88463481801421 883921.0393688488 0.20971177067704808
7952 883872.1075079178 30.88476280968273 883871.8977988795 0.2097090382305737
7953 883927.9353330964 30.884890725950147 883927.7256268796 0.2097062168759196
7954 884022.1431638695 30.885023085507076 884021.9334592948 0.20970457465518286
7955 884077.0019011623 30.885148732421044 884076.7922001601 0.2097010022207739
7956 884056.7789093874 30.885282538584853 884056.5692096987 0.20969968875250014
7957 883982.180241384 30.885408931101765 883981.9705451387 0.2096962452141661
7958 883905.2764736647 30.885541103974216 883905.0667792363 0.20969442840854668
7959 883869.7536983601 30.885670564198335 883869.5440066088 0.20969175125364659
7960 883885.0135396264 30.885799829052917 883884.8038505461 0.2096890802761999
7961 883927.3810154971 30.88593247739892 883927.1713282912 0.20968720591635037
7962 883961.605379057 30.88605966501215 883961.3956951286 0.20968392836058844
7963 883964.8242798202 30.886193735309934 883964.6145974234 0.2096823968198236
7964 883937.8193160354 30.8863208554578 883937.6096369576 0.20967907777188202
7965 883899.5727063839 30.886454216792426 883899.3630290625 0.20967732138719455
7966 883872.1659421086 30.886583026107527 883871.9562676747 0.2096744339075214
7967 883867.1159949553 30.886714513400218 883866.9063228155 0.2096721398106854
7968 883880.8752926867 30.886845463158 883880.6656228824 0.20966980427759496
7969 883900.018819491 30.886975283478037 883899.8091524503 0.20966704079180368
7970 883910.9466161326 30.88710748979393 883910.7369511008 0.20966503181729484
7971 883907.5656749108 30.887236806756 883907.3560127851 0.2096621256757931
7972 883893.084108349 30.887368852977364 883892.8744482733 0.2096600757342326
7973 883876.2778461013 30.887498959941215 883876.0681887281 0.20965737329022344
7974 883865.5285355131 30.887629794576842 883865.3188805068 0.2096550063270176
7975 883864.3979086959 30.8877613748305 883864.1882560144 0.20965268145444743
7976 883870.7559102979 30.887890754418297 883870.5462603592 0.20964993859323214
7977 883879.1103828752 30.888023639271374 883878.9007349337 0.20964794146934604
7978 883884.1832351133 30.888152034843852 883883.9735901546 0.2096449586697791
7979 883883.5786832182 30.888285506872876 883883.3690401206 0.20964309761810146
7980 883878.4101468688 30.888413671604223 883878.2005067836 0.20964008518882266
7981 883872.0217537155 30.888547005563613 883871.8121155511 0.20963816442412975
7982 883867.9191871064 30.888675480974115 883867.7095518312 0.20963527518369263
7983 883868.0963220381 30.888808365863895 883867.8866888342 0.20963320388192458
7984 883872.5157683607 30.888937175466396 883872.3061379024 0.20963045822859908
7985 883879.7168551841 30.889069852997643 883879.5072268985 0.20962828565447086
7986 883888.0379413045 30.889198489342952 883887.8283157308 0.20962557373044452
7987 883896.7564857758 30.889331644165328 883896.54686232 0.2096234557284849
7988 883906.7056212808 30.889459264672354 883906.4960006889 0.20962059196444682
7989 883920.2780653457 30.889593803367422 883920.0684466186 0.20961872714475846
7990 883941.0991887964 30.88971944737517 883940.8895732841 0.20961551228870887
7991 883973.7566910414 30.889856324580908 883973.5470769496 0.2096140917974786
7992 884024.0052763366 30.889978991895674 884023.7956659925 0.2096103440569867
7993 884099.6253376622 30.890119204400698 884099.4157281186 0.2096095435616793
7994 884212.1421748236 30.890237722592335 884211.9325697422 0.20960508132823527
7995 884379.3486512728 30.890382512656505 884379.139046171 0.20960510187856496
7996 884629.0533277539 30.89049518488195 884628.8437280733 0.20959968061745343
7997 885004.0740153375 30.890646412380995 885003.8644145089 0.2096008285661935
7998 885569.5965639498 30.890750457678845 885569.3869699041 0.20959404570964812
7999 886422.3416108092 30.89091103322841 886422.1320139756 0.20959683352919078
8000 887702.4550454887 30.8910018420382 887702.2454574661 0.20958802253155706
8001 889601.699094317 30.891175928607073 889601.4895010602 0.2095932568246826
8002 892361.1794365435 30.891246257679295 892360.9698551206 0.20958142279592212
8003 896225.0656877803 30.891438599124665 896224.8560976026 0.20959017758675466
8004 901313.6445158356 30.89147870364069 901313.4349416748 0.2095741607136811
8005 907345.2132054697 30.89169180673604 907345.0036181498 0.2095873198271932
8006 913252.8065254822 30.89169444199553 913252.5969587839 0.20956669833658134
8007 916941.7447078984 30.891920592291836 916941.5351244455 0.20958345295898315
8008 915887.7962854792 30.891896580428284 915887.5867247961 0.20956068314763368
8009 908909.2382253193 30.89210733924373 908909.0286489718 0.20957634750772083
8010 898090.9636491174 30.892101983076017 898090.7540909706 0.20955814671501213
8011 888306.4896579249 30.892257528074808 888306.2800926326 0.209565292213664
8012 883938.0685512931 30.892325323545048 883937.8589928775 0.20955841561770336
8013 885821.1247949167 30.892408858360827 885820.9152416099 0.20955330684030624
8014 891149.9242526671 30.89255604435419 891149.7146947354 0.20955793180250737
8015 895678.4699852745 30.89258768412438 895678.2604411436 0.20954413085884244
8016 896289.3147485929 30.892767143286836 896289.1051949447 0.2095536481981246
8017 892733.4680254334 30.892794388585028 892733.258486034 0.20953939938873775
8018 887596.7427834034 30.892950372440325 887596.5332383321 0.20954507122732957
8019 884250.2984895435 30.893025462661583 884250.0889514979 0.20953804558955108
8020 884317.034160308 30.893129098822584 884316.8246254631 0.20953484482127452
8021 886801.450753623 30.8932662483572 886801.2412168903 0.20953673278928883
8022 889263.3117074219 30.893328375373628 889263.1021808926 0.20952652931351032
8023 889740.2363491119 30.89349440002105 889740.026816569 0.20953254287221787
8024 888016.9022275719 30.893553469626436 888016.6927058075 0.2095217644500898
8025 885506.1527796554 30.893703998175713 885505.9432545899 0.20952506547915792
8026 883968.9572372978 30.89379893623902 883968.7477177243 0.20951957348929803
8027 884159.7759872038 30.893911212768437 884159.5664707844 0.20951641946576424
8028 885464.9716822552 30.89405042048966 885464.7621649273 0.2095173278030276
8029 886608.5953047875 30.894133487339236 886608.3857955374 0.20950925012202706
8030 886682.397512712 30.894292227815704 886682.1879997886 0.20951292345548264
8031 885721.0134754609 30.894375274099794 885720.8039707902 0.2095046706854746
8032 884505.2835994059 30.894521782964773 884505.074093184 0.20950622188891593
8033 883862.9772654304 30.894631300324583 883862.7677636021 0.20950182824439556
8034 884061.959369756 30.894750327652716 884061.7498709449 0.20949881111935406
8035 884728.9831817934 30.894890147834168 884728.7736829569 0.20949883647654682
8036 885241.4344372883 30.894989252691715 885241.224944795 0.2094924933564356
8037 885211.6643935577 30.895141604385966 885211.4548992442 0.20949431346815403
8038 884710.896931869 30.895241563565747 884710.6874439152 0.20948795385180005
8039 884130.0010591818 30.89538486704373 884129.7915709261 0.20948825570353977
8040 883844.584403641 30.89550318167856 883844.3749190922 0.20948454891726223
8041 883956.8677580729 30.89562750352833 883956.6582763147 0.20948175822024712
8042 884280.4402450634 30.895766155704315 884280.2307640507 0.20948101269945035
8043 884525.5662810866 30.895876920722554 884525.3568050867 0.2094759999123493
8044 884514.9763799274 30.89602396198641 884514.7669034741 0.20947645320370714
8045 884279.7202740322 30.896135166527394 884279.5108026144 0.20947141787893445
8046 883996.4910412153 30.896276171578542 883996.2815703386 0.20947087665153408
8047 883841.1428075903 30.89639945848935 883840.9333399975 0.20946759278314758
8048 883872.8693761864 30.896527532358096 883872.6599112005 0.2094649859278901
8049 884019.391716804 30.8966645842262 884019.1822530949 0.2094637091650062
8050 884150.550615518 30.89678294556555 884150.341155968 0.20945954993042104
8051 884173.1832666143 30.896926312905073 884172.9738074415 0.2094591728154299
8052 884082.4080989746 30.897044095721878 884082.198644088 0.2094548866545449
8053 883946.446362295 30.897184106739505 883946.2369083505 0.20945394446227744
8054 883849.0133751279 30.89730942601629 883848.803924359 0.20945076884087158
8055 883834.2184920387 30.897440721961615 883834.0090435987 0.2094484400460966
8056 883887.6924667435 30.89757565678345 883887.4830200567 0.20944668681691062
8057 883957.4070096818 30.897699411041007 883957.1975665175 0.20944316423351111
8058 883992.6470914893 30.8978398879405 883992.4376492664 0.2094422228040151
8059 883973.791755073 30.89796168544496 883973.5823166925 0.20943838054700936
8060 883917.3030015592 30.898101304471385 883917.0935642776 0.20943728159225722
8061 883858.6208500098 30.89822695761222 883858.411415997 0.20943401285789204
8062 883827.7171020361 30.8983612564555 883827.5076699634 0.20943207268989122
8063 883833.1218836671 30.89849334098664 883832.9124538989 0.20942976814438913
8064 883861.5809819853 30.898621845920104 883861.3715550688 0.20942691659723278
8065 883890.006086441 30.89875886937953 883889.7966610886 0.20942535241132507
8066 883900.252331041 30.898884443289646 883900.0429090052 0.2094220358268968
8067 883887.927443683 30.899022582116867 883887.7180230485 0.2094206345536534
8068 883861.8470345081 30.899149139808006 883861.6376170518 0.20941745632636105
8069 883836.51378647 30.899284856961916 883836.3043707907 0.20941567929194577
8070 883823.2654187586 30.89941503046096 883823.0560057173 0.20941304135004407
8071 883825.0212976777 30.899546862907226 883824.8118870126 0.20941066504608558
8072 883836.5627448896 30.899680872241344 883836.3533362873 0.20940860227810346
8073 883848.9068019054 30.89980969102322 883848.6973961432 0.20940576214060905
8074 883854.5992915682 30.899945763571434 883854.3898875602 0.20940400802648407
8075 883851.07263784 30.900073803806983 883850.8632367923 0.20940104777040008
8076 883840.8389097459 30.90020952632986 883840.629510509 0.2093992369078059
8077 883829.1883874902 30.900338980663836 883828.9789909992 0.20939649101593652
8078 883821.061563915 30.900472623672737 883820.8521695548 0.20939436016887328
8079 883818.8024962774 30.90060458645553 883818.5931042826 0.20939199471627237
8080 883821.6265292036 30.90073575522071 883821.4171397194 0.20938948426633838
8081 883826.6521249873 30.900869948381402 883826.4427375295 0.20938745781729168
8082 883830.6519714912 30.900999448619924 883830.4425867993 0.20938469188758108
8083 883831.5543508328 30.901134667122715 883831.3449680099 0.20938282300472774
8084 883829.1006557029 30.90126386476627 883828.8912756926 0.20938001029316441
8085 883824.5546958101 30.901398735955503 883824.3453177185 0.2093780915864535
8086 883819.8384891999 30.901528827131738 883819.6291137865 0.2093754133147632
8087 883816.5803115268 30.90166244701667 883816.3709382185 0.20937330817538732
8088 883815.5151501778 30.901793978038057 883815.3057793318 0.20937084594234553
8089 883816.3854274775 30.901926182928637 883816.1760589468 0.20936853081251874
8090 883818.2715865205 30.902058962105205 883818.0622202663 0.20936625418389918
8091 883820.1096977757 30.90219023018838 883819.9003339717 0.20936380398245857
8092 883821.1491872268 30.902323562740925 883820.9398256207 0.20936160603238924
8093 883821.1914973021 30.902454694089432 883820.982138157 0.20935914519726515
8094 883820.5727178417 30.90258774906429 883820.3633609443 0.20935689742282296
8095 883819.9696679765 30.902719514673745 883819.76031343 0.20935454653751773
8096 883820.1488878746 30.902851633528055 883819.9395357295 0.20935214508430394
8097 883821.7768911901 30.90298454072455 883821.567541204 0.20934998602472632
8098 883825.3617662202 30.90311537917537 883825.1524188474 0.20934737279082036
8099 883831.3335078435 30.903249616362782 883831.1241624019 0.20934544171570657
8100 883840.2481904263 30.90337910659588 883840.0388478284 0.20934259788510018
8101 883853.0593052455 30.903514648364986 883852.8499643425 0.20934090297157315
8102 883871.4606751093 30.903642831772608 883871.251337287 0.2093378222954569
8103 883898.2849532012 30.903779637936957 883898.0756168247 0.20933637657236584
8104 883938.0701323793 30.90390643542044 883937.8607993507 0.20933302862518086
8105 883997.8769810878 30.904044674393905 883997.6676491994 0.20933188848867973
8106 884088.6325158023 30.904169639047055 884088.4231876234 0.20932817895515027
8107 884227.2587332596 30.90430989434576 884227.0494057755 0.20932748412509464
8108 884440.1664160258 30.9044319425776 884439.9570928134 0.2093232123685542
8109 884768.827379086 30.90457539673369 884768.6180558556 0.20932323039738374
8110 885278.6487758853 30.904692440757927 885278.4394578489 0.20931803646520378
8111 886073.2011551363 30.904841041520374 886072.9918359146 0.2093192218113333
8112 887315.9135838924 30.904949303368205 887315.7042713853 0.20931250706325613
8113 889263.9659657154 30.90510582592563 889263.756650128 0.20931558733910346
8114 892317.3498073501 30.90519885102187 892317.1405009538 0.20930639633774017
8115 897078.2264678057 30.90536690055984 897078.0171553134 0.20931249232793306
8116 904424.9923409767 30.905434175443883 904424.783041608 0.20929936871457347
8117 915497.592646536 30.90561754108247 915497.3833364566 0.20931007932205564
8118 931564.8068016745 30.905643438933538 931564.5975106168 0.20929105777460164
8119 953251.1046338486 30.905842982985764 953250.895325691 0.2093081577286903
8120 979216.2724166032 30.905810360541423 979216.063135041 0.2092815621137838
8121 1003552.9123480454 30.906015094726424 1003552.7030427802 0.20930526517429618
8122 1015337.5152919963 30.905924057200163 1015337.306019247 0.20927274930655704
8123 1002403.5170772566 30.90609945622266 1002403.30777959 0.20929766653789153
8124 963841.7289558846 30.9059992551536 963841.5196873316 0.2092685530002975
8125 916872.4144807528 30.906100757701225 916872.2051982102 0.20928254263297016
8126 887311.004431547 30.906078031094395 887310.7951616547 0.2092698923151837
8127 888010.7290258587 30.906095037810047 888010.5197614566 0.2092644020256314
8128 910028.1408784668 30.906183264848373 910027.9316073084 0.2092711583504089
8129 931872.3445864967 30.90613859417011 931872.1353356298 0.20925086693721845
8130 935424.0611593701 30.906265451115267 935423.851893529 0.20926584111599789
8131 918500.3368674152 30.906217492798362 918500.1276220755 0.2092453396959671
8132 895496.5845185934 30.906303711546677 895496.3752659315 0.20925266196137324
8133 884180.7606744819 30.90632878511958 884180.5514289013 0.20924558063524248
8134 889931.0823706709 30.906352610991146 889930.8731331053 0.20923756553336897
8135 903225.4631043333 30.906460915983637 903225.2538595838 0.20924474953604336
8136 910173.780567054 30.90644788267839 910173.5713394962 0.20922755787725345
8137 904694.4112542439 30.906570192872884 904694.2020167261 0.20923751782187924
8138 892557.2754607575 30.906580457943452 892557.0662363458 0.2092244117772818
8139 884520.5735716821 30.906660447518497 884520.364346603 0.20922507902369603
8140 885934.5597266146 30.90674216649327 885934.3505024323 0.20922418231024575
8141 892924.7204236027 30.906776898970126 892924.511210047 0.20921355572797448
8142 897529.0991354564 30.906907395015935 897528.8899144873 0.2092209691599649
8143 895418.2478432963 30.90693157114778 895418.0386360018 0.20920729449267378
8144 889053.2918801417 30.907052509297777 889053.0826676927 0.20921244906059708
8145 884328.5533626191 30.907116716234842 884328.3441570278 0.20920559136969644
8146 884642.334149179 30.907198678389133 884642.1249474422 0.2092017368342249
8147 888317.3250905231 30.907317589961593 888317.1158864329 0.20920409016590577
8148 891063.6709804263 30.907371356722194 891063.4617868945 0.2091935317415705
8149 890255.3615493913 30.90750956980553 890255.152350355 0.20919903625211278
8150 886933.3299936095 30.907571724306685 886933.1208040435 0.20918956595670357
8151 884198.3361563169 30.907690107089927 884198.1269657204 0.2091905964319495
8152 884076.8647630407 30.907791757309194 884076.6555752225 0.2091878181766977
8153 885938.9578376625 30.907880560598652 885938.748655597 0.2091820655153067
8154 887571.1493950924 30.908015363132115 887570.9402102432 0.20918484918593055
8155 887408.153410473 30.908091953281243 887407.9442342601 0.20917621288926788
8156 885757.9617119554 30.90822911474273 885757.7525329668 0.2091789886081212
8157 884170.4563150816 30.90832230366401 884170.2471419885 0.20917309310975438
8158 883855.8937793319 30.908440275829427 883855.6846078322 0.2091714996787652
8159 884711.2788225461 30.90856268491122 884711.069651961 0.20917058514703174
8160 885671.0755562928 30.908661941714 885670.8663914647 0.20916482804154396
8161 885801.7370532517 30.908800441277666 885801.527886693 0.20916655869752337
8162 885060.2070228825 30.908897967909528 885059.9978626386 0.20916024391806526
8163 884152.7703809378 30.909031575691245 884152.5612202722 0.20916066568491867
8164 883793.9964531168 30.909145016100577 883793.7872960112 0.20915710557563624
8165 884110.2677670922 30.909263992858058 884110.0586128368 0.20915425548158365
8166 884653.1444017029 30.909395395937644 884652.9352479081 0.20915379476295407
8167 884881.9500247936 30.909504774013342 884881.7408759698 0.2091488238897325
8168 884621.9415140814 30.909642027896727 884621.732364853 0.20914922846566514
8169 884132.0093854305 30.90975484687629 884131.8002406631 0.20914476740974705
8170 883809.5442446793 30.909885536889554 883809.335101047 0.20914363232291702
8171 883844.6735215764 30.910010639379333 883844.4643802418 0.20914133460580803
8172 884110.8951686064 30.910131543969232 884110.6860305566 0.2091380498474252
8173 884328.1717501965 30.91026647216505 884327.9626127272 0.20913746933741173
8174 884312.0945812054 30.91038349383592 884311.8854479078 0.20913329754363727
8175 884097.1032513493 30.910519003324993 884096.8941186391 0.20913271019262694
8176 883865.488932724 30.91064092280455 883865.2798033431 0.209129380873285
8177 883778.0558004554 30.910770065350775 883777.846673027 0.2091274283660813
8178 883856.5050549336 30.910900793528146 883856.2959292595 0.20912567406410607
8179 883995.4411001713 30.91102346974682 883995.2319778274 0.20912234394992726
8180 884066.8670835998 30.91115953370968 884066.6579620705 0.20912152921636062
8181 884019.3887773915 30.911281057007177 884019.179659503 0.20911788849872598
8182 883900.1161179184 30.91141581777638 883899.9070011461 0.20911677226713785
8183 883800.0075280573 30.911542025350997 883799.7984141096 0.20911394774993744
8184 883778.9525024035 30.911671348556794 883778.7433906688 0.20911173472148367
8185 883829.08268439 30.911803979785645 883828.8735743281 0.20911006183337358
8186 883894.2203487046 30.911928577017864 883894.0112418078 0.2091068967400765
8187 883919.3728842392 30.912064577856338 883919.1637784132 0.20910582602902786
8188 883888.9197535851 30.91218856109467 883888.7106510774 0.20910250772642136
8189 883829.3178033993 30.912323209048946 883829.1087022332 0.20910116608720644
8190 883782.2542163015 30.91245066496712 883782.0451178378 0.20909846367466162
8191 883773.0706819367 30.91258114638629 883772.8615856171 0.2090963196033281
8192 883796.9850870103 30.912713272556783 883796.7759925562 0.2090944540431035
8193 883828.4536696683 30.912840073908388 883828.2445780647 0.20909160368889781
8194 883842.3259984337 30.912974871025863 883842.1169082215 0.20909021226226832
8195 883830.2289643303 30.91310077321413 883830.0198771445 0.2090871857986107
8196 883802.4930204786 30.913235023379304 883802.2839347981 0.20908568050214044
8197 883777.6082459306 30.91336288450107 883777.39916292 0.209083010667047
8198 883768.7153572981 30.913494447151727 883768.5062762988 0.20908099942068642
8199 883776.4144995024 30.913625366118634 883776.2054206156 0.20907888683676099
8200 883790.9936717873 30.913754209592746 883790.7845954155 0.20907637191386613
8201 883800.5856453252 30.913887206569015 883800.3765706886 0.20907463670419899
8202 883798.8878830223 30.914014930977157 883798.6788111001 0.2090719222318779
8203 883787.8098957246 30.914148029330185 883787.600825523 0.20907020165909349
8204 883774.6028773821 30.914276542112887 883774.393809742 0.20906764018195886
8205 883766.4136039203 30.914408188114688 883766.2045382716 0.20906564865356578
8206 883766.0939462916 30.914538486137076 883765.8848828715 0.20906342012418647
8207 883771.429023885 30.914668343002255 883771.2199627857 0.20906109927647323
8208 883777.4672029455 30.91480011636076 883777.2581437996 0.20905914588963667
8209 883779.9081557541 30.91492896313764 883779.699099109 0.20905664503454496
8210 883777.3780373908 30.915061078291405 883777.1689826304 0.20905476039666074
8211 883771.5759051165 30.915190111554452 883771.366852814 0.20905230255377916
8212 883765.6832377055 30.915321456713293 883765.4741874216 0.20905028387490815
8213 883762.3200069013 30.915451517685653 883762.1109588785 0.20904802272370318
8214 883762.2510989959 30.91558161959025 883762.0420532122 0.20904578371444496
8215 883764.3724814706 30.915712791983424 883764.163437737 0.20904373350235603
8216 883766.6867787555 30.91584193078486 883766.4777374294 0.20904132601832864
8217 883767.5259655294 30.915973650656035 883767.3169261453 0.20903938407363104
8218 883766.3361882238 30.91610255138705 883766.1271512831 0.20903694068018994
8219 883763.7154744478 30.91623404214921 883763.5064394813 0.20903496652720194
8220 883760.8696251072 30.916363408599867 883760.6605924924 0.20903261475577067
8221 883758.8832155861 30.916494121661465 883758.6741850764 0.2090305096917821
8222 883758.217804915 30.91662428687538 883758.0087766056 0.20902830941339948
8223 883758.6217163157 30.91675412036842 883758.4126902599 0.2090260558890568
8224 883759.4016927817 30.91688496303421 883759.1926687965 0.20902398525255764
8225 883759.84184934 30.917014212538096 883759.6328277029 0.209021637146009
8226 883759.5363011592 30.917145315093972 883759.3272815379 0.20901962122909148
8227 883758.5074866358 30.917274450542354 883758.2984693731 0.20901726272134497
8228 883757.1004407734 30.917405357993307 883756.8914255535 0.20901521988078478
8229 883755.7614841308 30.917534773604576 883755.5524712101 0.20901292060012852
8230 883754.8196530853 30.91766520352401 883754.6106422851 0.20901080027117258
8231 883754.3720073014 30.917795061291034 883754.1629987132 0.209008588200317
8232 883754.2923022867 30.91792498467497 883754.0832959013 0.20900638546000702
8233 883754.3324978203 30.918055198212677 883754.1234935755 0.2090042448125878
8234 883754.2511163389 30.918184793353063 883754.0421143471 0.20900199174816372
8235 883753.9084393537 30.9183151221077 883753.6994394739 0.20899987981101045
8236 883753.300134314 30.918444656232655 883753.0911366901 0.2089976238397078
8237 883752.5280791696 30.918574838564204 883752.3190836753 0.20899549432951173
8238 883751.7386077471 30.91870454495782 883751.529614471 0.20899327614700416
8239 883751.0569892759 30.918834402934507 883750.8479981782 0.20899109761877524
8240 883750.5464965855 30.918964403844537 883750.3375076477 0.20898893783167247
8241 883750.1997988072 30.919093885512343 883749.9908121059 0.20898670117615273
8242 883749.9580882252 30.919224179179373 883749.7491036267 0.20898459847083498
8243 883749.7452679595 30.91935334001028 883749.5362856459 0.2089823136705423
8244 883749.4990136462 30.91948384008883 883749.2900333941 0.20898025201705445
8245 883749.1925649537 30.919612787625017 883748.9835870153 0.20897793834853873
8246 883748.837822884 30.919743386836984 883748.6288469859 0.20897589813518225
8247 883748.4795336018 30.919872217590537 883748.2705600287 0.20897357303666436
8248 883748.1794516783 30.92000284748067 883747.970480137 0.20897154129568074
8249 883748.0058376172 30.920131597543243 883747.7968684054 0.20896921179866332
8250 883748.0252345945 30.92026226758037 883747.8162674058 0.2089671887451292
8251 883748.3079242375 30.92039088532626 883748.0989593904 0.20896484698946302
8252 883748.9386680541 30.920521699219623 883748.7297052055 0.20896284858058845
8253 883750.041273409 30.920650036075813 883749.8323129384 0.20896047068088244
8254 883751.8074479338 30.920781194757705 883751.598489405 0.20895852881490204
8255 883754.5427997158 30.920909001610188 883754.3338436409 0.20895607488021672
8256 883758.7244246287 30.92104080843448 883758.5154703908 0.20895423784091197
8257 883765.0957305208 30.921167721092885 883764.8867788705 0.20895165033421612
8258 883774.8018422775 30.921300606455222 883774.5928922911 0.20894998635809978
8259 883789.6179214272 30.921426101606063 883789.4089742434 0.20894718384811453
8260 883812.2957136707 30.92156068442679 883812.0867678799 0.2089457907695232
8261 883847.1422458969 30.921683984252343 883846.933303243 0.20894265389975047
8262 883900.9183418379 30.921821189873256 883900.7094001597 0.2089416783057612
8263 883984.3232097863 30.921941084881038 883984.1142717624 0.2089380238990234
8264 884114.319064005 30.92208234450759 884114.1101263105 0.20893769455664257
8265 884317.9303697392 30.922196885623595 884317.7214365073 0.2089332318293975
8266 884638.1323619523 30.922344446999354 884637.9234280381 0.2089339142275954
8267 885143.2033726295 30.922450427397422 885142.9944444547 0.2089281747900637
8268 885940.4064676996 30.92260778178227 885940.1975372456 0.2089304539345252
8269 887195.659668254 30.922699902107155 887195.450745564 0.20892269002515834
8270 889156.0437701044 30.922872121194832 889155.8348426307 0.20892747370066808
8271 892167.5952299314 30.922941786852796 892167.3863133796 0.20891655178609644
8272 896652.6236346599 30.923135109455984 896652.4147095508 0.20892510909715087
8273 902978.8479745762 30.92316980145805 902978.6390649904 0.2089095857451596
8274 911088.8123381959 30.923388685472574 911088.6034150462 0.20892314959096284
8275 919824.4798553671 30.92337695247614 919824.2709531621 0.20890220497381468
8276 926243.3687592169 30.923613495177513 926243.1598390357 0.2089201811436682
8277 926140.060753466 30.92356599882987 926139.851857019 0.20889644701879923
8278 917000.5841776737 30.92378247347276 917000.3752645036 0.20891316998015644
8279 901850.9341758082 30.92375969563236 901850.7252806354 0.20889517283843598
8280 888751.8251502502 30.923899780918518 888751.6162492437 0.20890100649157164
8281 884530.2952161923 30.923975598143084 884530.0863188525 0.20889733978073052
8282 889319.6835608262 30.924020270082295 889319.4746727118 0.20888811437706775
8283 897262.7954834579 30.924193459673546 897262.5865857244 0.2088977334209808
8284 901330.9858545709 30.924180799885967 901330.7769748472 0.20887972369552948
8285 898237.5017791333 30.92437453833736 898237.2928868332 0.20889230015501728
8286 890664.684945729 30.9243823013704 890664.4760681478 0.20887758117025315
8287 884696.8438441316 30.924520014952584 884696.6349626087 0.20888152283996925
8288 884293.0602899427 30.92461462205435 884292.8514111734 0.20887876932581034
8289 888230.6265374477 30.92467490368367 888230.4176669242 0.2088705234409226
8290 892017.1267757629 30.924843275565408 892016.9178979695 0.2088777934045205
8291 892119.887064304 30.92486761632204 892119.6782003593 0.20886394464018104
8292 888729.1224519575 30.92504082669073 888728.9135802416 0.20887171598341148
8293 885047.420290244 30.925096998195777 885047.2114280387 0.20886220538987332
8294 884002.1787978759 30.925221512875527 884001.9699354457 0.20886243021241474
8295 885705.9363500173 30.925343240284207 885705.7274882972 0.20886172019431562
8296 887882.6558423045 30.925418948553723 887882.4469879251 0.2088543794002499
8297 888287.9891241455 30.925576357435784 888287.7802656477 0.20885849783018243
8298 886648.6056296267 30.925646045777253 886648.3967795554 0.20885007126697783
8299 884559.7704949141 30.92578825216636 884559.5616431404 0.20885177375404293
8300 883745.7404417362 30.925895649050243 883745.5315933622 0.20884837390981376
8301 884506.7698084665 30.925999203172914 884506.5609643247 0.20884414176880714
8302 885729.0426937825 30.926147133268323 885728.8338476688 0.20884611368010386
8303 886129.8640245224 30.926229227483603 886129.655185971 0.20883855138706894
8304 885400.9594424431 30.926383861885753 885400.7506011905 0.2088412526173716
8305 884291.6647985269 30.926480688790885 884291.4559628954 0.20883563150368908
8306 883753.07642695 30.92661026895294 883752.867592454 0.2088344961078585
8307 884068.2107726611 30.926742177595397 884068.0019390385 0.2088336226035349
8308 884736.5451991956 30.92684316523488 884736.3363710502 0.20882814540643896
8309 885057.8467242265 30.926997895041584 885057.6378938952 0.20883033138903695
8310 884768.3832212453 30.927092128148136 884768.1743975052 0.2088237400432212
8311 884179.433951828 30.92724208597412 884179.2251267175 0.2088251105873975
8312 883800.6372560036 30.927354209512487 883800.4284350842 0.20882091933615712
8313 883868.5014908626 30.92748297983783 883868.2926717545 0.20881910811074966
8314 884201.5058272077 30.927618618214535 884201.2970090995 0.20881810824204264
8315 884435.4448041412 30.927731504439183 884435.2359902317 0.20881390943082936
8316 884362.0394107692 30.9278759658999 884361.8305966939 0.20881407537020108
8317 884069.8355744337 30.927991085635632 884069.6267643186 0.20881011514692496
8318 883812.4500540348 30.92812627966589 883812.2412451511 0.2088088836232494
8319 883768.1059994267 30.928257207800183 883767.8971923535 0.2088070731280622
8320 883909.7435070302 30.92837697501988 883909.5347034723 0.20880355787343646
8321 884068.1644633103 30.928522082720892 884067.9556596373 0.2088036729128621
8322 884096.1075926222 30.92863434990779 884095.8987935929 0.20879902919227503
8323 883980.7262520036 30.928781229769847 883980.5174526655 0.20879933811715473
8324 883826.705408407 30.92889888497213 883826.4966129971 0.20879540988792328
8325 883750.2115519142 30.929036678445375 883750.0027575406 0.208794373718394
8326 883785.9214030277 30.929166277776776 883785.7126109435 0.20879208430030066
8327 883876.6747236679 30.929293734912303 883876.4659341349 0.20878953300066133
8328 883936.0941631942 30.929431357023088 883935.8853748541 0.208788340092928
8329 883920.439429349 30.92955578517053 883920.2306440169 0.20878533215592562
8330 883853.2010252778 30.92969214929512 883852.9922413444 0.208783933396751
8331 883794.0757410785 30.929822292641823 883793.8669593639 0.20878171459949096
8332 883787.4732760596 30.92995076729151 883787.2644968922 0.20877916734512444
8333 883833.3376383365 30.930090064517735 883833.1288601124 0.20877822405757415
8334 883897.0903453906 30.930210694746055 883896.8815708533 0.20877453728239093
8335 883942.9674686368 30.93035598120058 883942.7586942042 0.20877443262266063
8336 883961.7050610376 30.930473717590168 883961.4962907213 0.20877031616050964
8337 883973.968023776 30.930619262940702 883973.7592535239 0.20877025202233232
8338 884012.8049763318 30.930738984998747 884012.5962099321 0.20876639968871086
8339 884102.3341529372 30.930881552250145 884102.1253870066 0.2087659305738687
8340 884249.2264869516 30.931003976162266 884249.0177245014 0.20876245019420753
8341 884450.8951273003 30.93114508392906 884450.6863654848 0.2087618154603529
8342 884712.3976722554 30.93126620565581 884712.1889140944 0.20875816100631867
8343 885060.5522656746 30.93141086193234 885060.3435075645 0.2087581101114371
8344 885548.5975076006 30.931524363407743 885548.3887541756 0.20875342496140623
8345 886255.1502727316 30.93167803212718 886254.9415179342 0.2087547974004491
8346 887282.9500821253 30.93177795221479 887282.7413338164 0.20874830881750858
8347 888766.8533943841 30.93194421539991 888766.6446426483 0.2087517358653831
8348 890891.591661758 30.93202570194991 890891.3829188638 0.20874289428277412
8349 893910.5789849699 30.932206021549188 893910.3702361559 0.20874881397639708
8350 898167.8993040536 30.932263813892355 898167.6905669252 0.20873712846105388
8351 904071.5838403652 30.932458694987723 904071.3750943473 0.20874601786642505
8352 912051.9354666598 30.932484950104975 912051.726735847 0.20873081292469756
8353 922325.5026070904 30.932694266122194 922325.2938637855 0.2087433049351837
8354 934625.4261465134 30.932678999946493 934625.2174226871 0.2087238263370111
8355 947520.0583835923 30.93289876615176 947519.849643368 0.20874022427763572
8356 958152.7124778997 30.932837716756026 958152.5037612668 0.20871663289597034
8357 962135.3662725674 30.933052689888793 962135.1575371224 0.20873544502347127
8358 955679.7645380165 30.932964316798202 955679.5558272932 0.20871072330406287
8359 938196.9390094902 30.933144645596027 938196.730282327 0.20872716316994788
8360 914852.4938690867 30.933079717431447 914852.2851613816 0.20870770512106762
8361 894417.7698432354 30.933196664740752 894417.5611278844 0.20871535092045476
8362 884300.228481488 30.933211339884448 884300.0197744112 0.20870707669474448
8363 886172.7748613043 30.933260556970403 886172.5661583809 0.20870292334907667
8364 895851.0428701605 30.933365314469814 895850.8341639744 0.2087061861812967
8365 906321.7669798923 30.933361783375474 906321.5582869402 0.20869295204189758
8366 911386.8913906758 30.933510879124967 911386.6826882906 0.20870238513501232
8367 908486.3014480311 30.93349027736946 908486.0927613112 0.20868671983217962
8368 899610.5076678507 30.933628885003216 899610.2989730885 0.2086947621643137
8369 889902.0169981914 30.933641674604058 889901.8083143329 0.2086838584526988
8370 884269.6320595696 30.933738327436693 884269.4233747106 0.20868485893796976
8371 884541.3955585428 30.933816722572292 884541.1868761831 0.2086823596470147
8372 888937.5977543491 30.933870878530833 888937.3890787748 0.20867557429159028
8373 893769.910394321 30.934001315099067 893769.7017146299 0.20867969107521236
8374 895837.7292694498 30.93403174526621 895837.5206006233 0.2086688264590483
8375 894087.3667187362 30.93417388609799 894087.1580443439 0.2086743923515901
8376 889861.9872156844 30.934214905667623 889861.7785508273 0.20866485710332203
8377 885723.7512509332 30.93433657098689 885723.5425839967 0.20866693649031295
8378 883753.8997133572 30.934417428412807 883753.6910508495 0.20866250774103523
8379 884418.0160999142 30.934509064417483 884417.807440749 0.20865916517201297
8380 886614.7538554374 30.934631735902574 886614.54519546 0.20865997741184336
8381 888616.3787765296 30.934701751004248 888616.1701237813 0.20865274823079624
8382 889157.2986976946 30.93484365615151 889157.0900417644 0.20865593014812012
8383 888046.7897673716 30.93491246607028 888046.5811191149 0.20864825669205764
8384 886068.124630082 30.93504806445251 886067.9159798478 0.208650234250563
8385 884356.119002875 30.935137450176192 884355.9103576787 0.20864519634577952
8386 883690.4572868169 30.935253878044623 883690.2486429734 0.20864384348759613
8387 884131.0698494462 30.93537220392837 884130.8612069731 0.20864247313964876
8388 885133.0038097108 30.935470737811524 885132.79517176 0.2086379508205564
8389 885966.4085470857 30.935609039778384 885966.1999080182 0.2086390675182954
8390 886143.7101745312 30.9357004629438 886143.5015413132 0.20863321792875122
8391 885628.5951001478 30.935842018798713 885628.3864655739 0.20863457388612364
8392 884762.8600837721 30.93594089111794 884762.6514541771 0.20862959496865816
8393 884010.6026869003 30.936073044508376 884010.3940575818 0.20862931847622215
8394 883689.6053401178 30.93618907448355 883689.3967135882 0.20862652963351766
8395 883837.2063947015 30.936308021450703 883836.9977706968 0.2086240047653229
8396 884249.9244365817 30.936440696325057 884249.7158132433 0.20862333834532895
8397 884636.4473819071 30.936550282306104 884636.2387626888 0.2086192183744223
8398 884780.44640383 30.936691268609692 884780.2377842608 0.20861956920217103
8399 884630.491999208 30.936799800830258 884630.2833840429 0.20861516503880165
8400 884290.5297861472 30.93693937807104 884290.3211709667 0.20861518050856612
8401 883936.7913213986 30.937055108279047 883936.5827097174 0.2086116811744009
8402 883718.4779109913 30.9371872767791 883718.2693005225 0.20861046880790182
8403 883692.9821040117 30.937314067501333 883692.7734956136 0.20860839812100893
8404 883818.7237410537 30.937437932079433 883818.5151352235 0.2086058301733371
8405 883995.360890166 30.937573989559308 883995.1522852151 0.2086049508912805
8406 884121.6079427318 30.93769272819259 884121.3993411912 0.20860154071069661
8407 884140.3600387697 30.937832734641873 884140.1514376295 0.20860114018169523
8408 884054.1145422502 30.93795147042918 884053.9059445827 0.20859766746085434
8409 883910.96649186 30.938089941821367 883910.7578948761 0.20859698386639847
8410 883774.1017705244 30.938213209413398 883773.8931764264 0.20859409796320294
8411 883691.797614131 30.938346847046873 883691.5890214755 0.2085926554319341
8412 883680.5422563961 30.938476643867457 883680.3336657659 0.20859063026475175
8413 883725.19409848 30.938604975316657 883724.9855101145 0.2085883655476735
8414 883791.9887345313 30.93874035259488 883791.7801474583 0.20858707307960103
8415 883845.9732631494 30.938865165867306 883845.7646788871 0.20858426230030078
8416 883864.8299566311 30.939003280581623 883864.6213733131 0.20858331789006312
8417 883844.5956798459 30.939127462851754 883844.3870994558 0.20858039006567144
8418 883797.0438213641 30.939265174020793 883796.8352420026 0.20857936138117408
8419 883741.7976446793 30.93939141262306 883741.5890679776 0.20857670166194092
8420 883697.3901143268 30.93952651787076 883697.1815390465 0.2085752804053495
8421 883674.8506533465 30.9396563184241 883674.6420802473 0.2085730992236301
8422 883675.4865053593 30.939788061422224 883675.2779341777 0.20857118166274108
8423 883692.6134200556 30.939921425379026 883692.4048505749 0.20856948064892908
8424 883715.617421782 30.940050373115056 883715.4088546277 0.20856715429931716
8425 883734.3584001359 30.940186129998715 883734.1498343609 0.2085657750012813
8426 883742.3558337388 30.94031367347654 883742.1472704953 0.2085632434996017
8427 883738.0013018441 30.940450157373714 883737.7927398861 0.20856195808999764
8428 883723.9381382711 30.94057788146655 883723.7295788235 0.2085594476067669
8429 883705.2540146711 30.940713586584398 883705.0454566228 0.20855804823650073
8430 883687.3859010279 30.940842724237854 883687.1773452965 0.2085557314338213
8431 883674.4279294226 30.94097671596189 883674.2193753335 0.20855408912587745
8432 883668.2668980644 30.941107842545705 883668.0583460184 0.2085520460307407
8433 883668.5620022642 30.941239877544465 883668.3534521349 0.20855012933742537
8434 883673.3613349242 30.941372890399755 883673.1527865775 0.20854834680031403
8435 883680.0036549116 30.941503308585464 883679.7951087052 0.20854620641694283
8436 883685.9787127966 30.941637621220067 883685.7701681916 0.20854460498314537
8437 883689.5313914472 30.941767109484676 883689.322849108 0.20854233913937711
8438 883689.909647008 30.941901932798572 883689.701106197 0.20854081110248665
8439 883687.3053560869 30.942031259571625 883687.0968175593 0.20853852762078862
8440 883682.571518326 30.94216585604767 883682.362981354 0.20853697192153708
8441 883676.8660814402 30.942295655823596 883676.6575466816 0.2085347586584966
8442 883671.3110140408 30.942429503535063 883671.1024809369 0.2085331039485371
8443 883666.7591440141 30.942560156405335 883666.550613001 0.20853101307366478
8444 883663.6767378881 30.942693010100335 883663.4682086617 0.2085292264710781
8445 883662.1466377855 30.942824621325617 883661.9381105131 0.2085272723202303
8446 883661.9471044551 30.94295648971234 883661.738579099 0.2085253561236148
8447 883662.6728284517 30.94308894297141 883662.464304929 0.20852352272259755
8448 883663.8579592063 30.94322001483974 883663.6494377025 0.20852150383332785
8449 883665.0748878518 30.943353060181998 883664.8663680948 0.2085197569796781
8450 883666.0000403649 30.9434836132429 883665.7915226908 0.20851767410392935
8451 883666.4383890649 30.943616955708066 883666.2298730913 0.20851597356230914
8452 883666.3224605698 30.94374727547175 883666.1139467037 0.2085138660718346
8453 883665.6850870717 30.94388064372389 883665.4765748967 0.20851217503091454
8454 883664.6288365771 30.944010968393076 883664.4203265016 0.20851007552061668
8455 883663.2882930072 30.94414415573437 883663.079784641 0.20850836615049165
8456 883661.8040511416 30.94427465068384 883661.5955448446 0.20850629701675025
8457 883660.2990054325 30.94440752960637 883660.0905008803 0.2085045522874912
8458 883658.8692176578 30.944538285702993 883658.6607151323 0.20850252553103388
8459 883657.5774737246 30.944670801990718 883657.3689729864 0.20850073824994914
8460 883656.4570727281 30.94480184818208 883656.2485739707 0.20849875727757997
8461 883655.5153700175 30.94493400281495 883655.3068730899 0.20849692759385882
8462 883654.7419814302 30.945065324418223 883654.5334864403 0.2084949898748869
8463 883654.1146387192 30.945197151673362 883653.9061455969 0.20849312238662898
8464 883653.6059058597 30.945328708902228 883653.3974146376 0.20849122213690188
8465 883653.1873928764 30.945460257135526 883652.978903553 0.20848932337126316
8466 883652.8330661197 30.945592001075532 883652.624578666 0.20848745377848432
8467 883652.5211919843 30.94572331935147 883652.312706454 0.2084855303837709
8468 883652.2348023918 30.94585520400166 883652.0263187067 0.20848368516333232
8469 883651.9622595874 30.945986334488445 883651.7537778446 0.20848174281126805
8470 883651.696155749 30.946118324249262 883651.4876758319 0.20847991708754124
8471 883651.4335412363 30.94624929848804 883651.2250632764 0.20847795991155255
8472 883651.1742884682 30.946381371374844 883650.9658123177 0.20847615056599605
8473 883650.9216444023 30.946512208473614 883650.7131702214 0.20847418093553347
8474 883650.6806177029 30.946644356390756 883650.4721453163 0.2084723866423949
8475 883650.4591494463 30.946775062050982 883650.2506790413 0.20847040511449919
8476 883650.2667564616 30.946907290076204 883650.0582878353 0.20846862628709495
8477 883650.1164603514 30.94703785601183 883649.9079937198 0.20846663161266957
8478 883650.0238263984 30.947170182404232 883649.815361528 0.20846487042491021
8479 883650.0098682136 30.947300585655483 883649.801405354 0.20846285949455262
8480 883650.1007545489 30.94743304349067 883649.8922934289 0.20846112007063897
8481 883650.3322219356 30.9475632446699 883650.123762848 0.20845908767934113
8482 883650.7506253715 30.947695885356087 883650.542167995 0.20845737650919
8483 883651.4200632763 30.947825824546815 883651.2116079614 0.20845531481899668
8484 883652.4263368102 30.947958723523243 883652.2178831687 0.20845364147966997
8485 883653.8893895791 30.948088312550826 883653.68093804 0.20845153905656336
8486 883655.9736876503 30.948221578182707 883655.7652377329 0.20844991738977328
8487 883658.9116058646 30.948350687898948 883658.703158107 0.20844775765351906
8488 883663.0281233081 30.94848447555748 883662.8196771004 0.20844620764724994
8489 883668.7875900468 30.948612916040247 883668.5791460803 0.20844396646605917
8490 883676.8507300222 30.948747450341866 883676.642287505 0.20844251721872983
8491 883688.1729057704 30.94887494009638 883687.9644656111 0.2084401591807634
8492 883704.1351416296 30.949010549481983 883703.9267027761 0.20843885353024075
8493 883726.7589396589 30.94913666659364 883726.5505033327 0.20843632610700752
8494 883759.0097016116 30.949273836397214 883758.8012663837 0.20843522785450536
8495 883805.2815532724 30.949397939551652 883805.0731208202 0.20843245218178633
8496 883872.1086081894 30.94953739284387 883871.900176532 0.20843165741837494
8497 883969.2865164912 30.949658491537303 883969.0780879776 0.20842851364407275
8498 884111.5598152879 30.949801310954783 884111.3513871194 0.20842816858587312
8499 884321.2556671619 30.949917848224263 884321.0472426894 0.20842447249578314
8500 884632.3119985784 30.950065653994383 884632.1035737769 0.2084248014942984
8501 885096.4260737537 30.950175131398574 885096.2176534865 0.20842026724327925
8502 885792.6249204553 30.950330318579507 885792.4164988394 0.20842161591452077
8503 886841.1247873404 30.950428599543777 886840.9163715433 0.2084157970427079
8504 888424.6759722495 30.950594554801103 888424.4675535548 0.20841869469130517
8505 890817.7637448271 30.950674896066026 890817.5553339269 0.20841090020441086
8506 894420.8511581311 30.95085622384299 894420.6427419895 0.20841614173092352
8507 899803.9529949095 30.950908029928833 899803.7445895704 0.20840533904880915
8508 907699.7617438695 30.951110305742116 907699.5533298271 0.20841404237630312
8509 918954.6225889185 30.951118233004415 918954.4141900782 0.20839884042045387
8510 934150.9111878348 30.951345733645734 934150.7027755483 0.2084122864421272
8511 953000.3464625742 30.95129241524563 953000.1380712194 0.20839135471617093
8512 972904.4808870835 30.951540496275044 972904.2724770296 0.2084100538410318
8513 988150.4344204282 30.951421244325743 988150.2260366405 0.2083837877546683
8514 990161.7557587654 30.95166182483469 990161.5473536758 0.20840508956069664
8515 972998.834425275 30.951515157422673 972998.6260466552 0.20837861972803268
8516 939815.4394351954 30.951693499714334 939815.2310404406 0.20839475475726957
8517 905183.8248153304 30.951608813707296 905183.6164375459 0.20837778456586323
8518 885522.6233268533 30.95168192345547 885522.4149465753 0.2083802779931892
8519 887263.1114227581 30.951731480491276 887262.9030436762 0.20837908191373408
8520 903452.1988593078 30.951706187379635 903451.9904923317 0.20836697615978383
8521 919998.4490846602 30.951858875845076 919998.2407068652 0.20837779495323136
8522 924869.1593021853 30.95177991443357 924868.9509435283 0.20835865698327086
8523 915037.664005181 30.95194019171665 915037.4556344401 0.208370741028169
8524 898043.8261148273 30.951893235679375 898043.6177588161 0.20835601121297617
8525 885661.4070584669 30.95198812310412 885661.1986993996 0.20835906727924974
8526 884676.6684711545 30.95204292952763 884676.4601149011 0.208356253428896
8527 892602.1299588985 30.95206078126894 892601.9216112436 0.2083476549425786
8528 901148.6953486813 30.95220130394249 901148.4869939571 0.20835472427859122
8529 903156.7242159505 30.952178724621184 903156.5158755751 0.2083403753897192
8530 897498.5537104625 30.952329642410284 897498.3453618556 0.20834860694019822
8531 889030.6012992526 30.952335680424017 889030.392961533 0.20833771953788735
8532 883961.9728283567 30.95243962749151 883961.764489196 0.20833916069200634
8533 884878.161506548 30.95252192702976 884877.9531694835 0.20833706452589648
8534 889435.8083116303 30.95257130758769 889435.5999814051 0.20833022517942648
8535 893071.4501790561 30.952711632757435 893071.2418442618 0.20833479441115274
8536 892812.5491341008 30.952738004137693 892812.3408095987 0.20832450206015407
8537 889187.7478300999 30.952881433163768 889187.5395009061 0.2083291937083257
8538 885209.9955289287 30.952934926768297 885209.7872069592 0.20832196944144404
8539 883630.0887492668 30.953043803358607 883629.8804276643 0.20832160249704287
8540 884900.367964859 30.95315055713117 884900.1596444044 0.20832045461740104
8541 887284.0973013159 30.95322342387491 887283.8889865769 0.2083147389035304
8542 888579.2663495981 30.953364673917584 888579.0580320831 0.20831751502496473
8543 887831.9622420714 30.953427548874725 887831.7539318491 0.20831022223623935
8544 885795.5881532996 30.953565512400075 885795.3798409718 0.20831232780831602
8545 884048.0371533019 30.95365226148203 884047.8288455701 0.20830773183140466
8546 883666.8399400433 30.9537643683748 883666.6316339712 0.2083060719933411
8547 884537.0001912058 30.953887722308533 884536.7918855657 0.20830564008217253
8548 885674.2251947672 30.953976400928802 885674.0168942151 0.2083005521173269
8549 886107.0221311607 30.954120292126998 886106.8138287668 0.20830239389805677
8550 885566.0933616348 30.954205733505255 885565.8850649403 0.20829669440842646
8551 884535.7729639543 30.954344309559456 884535.5646663152 0.20829763904220983
8552 883759.8531180007 30.954448763513273 883759.6448238684 0.20829413225337862
8553 883664.9456958083 30.954567619246138 883664.7374035431 0.20829226517385482
8554 884125.7750377018 30.954697587509738 884125.5667459749 0.20829172690905523
8555 884664.1448097869 30.954799512371657 884663.9365223312 0.2082874557127363
8556 884848.4527284825 30.954943327311643 884848.244439996 0.20828848656701462
8557 884577.1790458165 30.955042949069497 884576.970762031 0.20828378553979876
8558 884080.3976493917 30.955183207279482 884080.1893651667 0.2082842249719349
8559 883697.3650211607 30.955295563718778 883697.1567401702 0.2082809904543524
8560 883627.8951287419 30.955422181633363 883627.6868492167 0.20827952521090945
8561 883828.7034853911 30.955551892557455 883828.4952070697 0.20827832144531494
8562 884091.6266347137 30.955666243389807 884091.4183595586 0.2082751551104253
8563 884212.265443915 30.955806127498978 884212.0571687897 0.20827512538782036
8564 884120.142413139 30.955917632461258 884119.934141625 0.2082715139908874
8565 883895.7970460405 30.956056196837352 883895.5887747922 0.20827124837527372
8566 883688.6491965231 30.956174967895446 883688.4409280499 0.20826847328668757
8567 883609.1504623144 30.95630475073183 883608.9421952892 0.2082670252012776
8568 883668.2909656976 30.95643479396011 883668.0827001204 0.20826557720477995
8569 883791.4299196966 30.956555716817185 883791.2216567509 0.20826294576176416
8570 883881.3172497791 30.956693434317167 883881.1089873889 0.20826239017132822
8571 883881.1054988956 30.956811126168127 883880.8972395849 0.20825931068966497
8572 883799.620687547 30.956949232865796 883799.4124287908 0.20825875624315618
8573 883692.391189247 30.95707058508476 883692.1829331479 0.20825609918560223
8574 883619.4441873343 30.957203333000777 883619.2359325041 0.2082548301728
8575 883609.6769860949 30.957332093672154 883609.4687330372 0.2082530576353383
8576 883650.8427527874 30.95745812136547 883650.634501877 0.20825091038434282
8577 883705.0656944253 30.9575932268202 883704.8574445288 0.20824989642190733
8578 883735.3251570587 30.957715268310576 883735.1169098293 0.20824722939370216
8579 883725.642313809 30.95785248315945 883725.4340673483 0.2082464607589803
8580 883685.3263171898 30.957975012833366 883685.1180733499 0.20824383993787038
8581 883638.5705494501 30.958110026109708 883638.3623066641 0.20824278601250032
8582 883608.3877073692 30.958236450451878 883608.1794667391 0.20824063011594632
8583 883604.7058109066 30.95836717834368 883604.4975718737 0.20823903288773501
8584 883621.9678092852 30.958498160645803 883621.7595718645 0.20823742069882012
8585 883645.270074737 30.958625280084686 883645.0618393667 0.20823537031722156
8586 883659.9108034464 30.95875893584632 883659.7025693737 0.20823407279822176
8587 883658.7152157993 30.958884939476125 883658.5069839129 0.2082318863625414
8588 883643.9748981616 30.959018352091444 883643.7666676133 0.20823054830875207
8589 883624.315619834 30.959145957773508 883624.1073912684 0.20822856567884118
8590 883609.1962171696 30.959276820005634 883608.9879902662 0.20822690340992508
8591 883604.2679741369 30.95940763519829 883604.0597488127 0.20822532417217773
8592 883609.6016358493 30.959535130798017 883609.3934126139 0.20822323549326346
8593 883620.9507458046 30.959669186015294 883620.7425237369 0.20822206769021465
8594 883632.7686265619 30.95979391501834 883632.5604069385 0.20821962325354598
8595 883641.1866691028 30.95993011432767 883640.9784503615 0.2082187412442613
8596 883645.6832510522 30.960053355801474 883645.4750349611 0.2082160910555963
8597 883649.0272395618 30.960190404932924 883648.8190242125 0.2082153492198353
8598 883656.0624846914 30.960313183377394 883655.8542720855 0.20821260587757973
8599 883672.2040710481 30.960450453427953 883671.995859102 0.2082119460834101
8600 883702.6061582128 30.960572819496424 883702.3979491162 0.208209096596934
8601 883752.4118376109 30.960710831336474 883752.2036289992 0.20820861168756302
8602 883828.2369165936 30.960831550289885 883828.0287111154 0.20820547831140343
8603 883940.5920872547 30.960972066651674 883940.3838818255 0.20820542928531446
8604 884107.1874506688 30.961088628051005 884106.9792490022 0.20820166656694877
8605 884357.0718505151 30.961234537544758 884356.8636480366 0.20820247846097206
8606 884736.3044291931 30.961343201870562 884736.0962316195 0.2081975736733347
8607 885315.6353455844 30.961498428643118 885315.4271457398 0.20819984453707496
8608 886201.4919596062 30.961593996295363 886201.283766517 0.20819308921758484
8609 887548.8094826931 30.961763533943888 887548.6012850609 0.20819763225227766
8610 889573.7057737105 30.96183867960474 889573.4975856479 0.2081880626957816
8611 892549.3523227029 30.962028330459248 892549.1441267603 0.20819594261802266
8612 896759.7432737435 30.96207288042614 896759.535091396 0.20818234754218876
8613 902343.2933292453 30.962287678474702 902343.085134541 0.20819470431576345
8614 908973.386336949 30.962290709053896 908973.1781608633 0.20817608565528462
8615 915378.3532631121 30.962528778755264 915378.1450699536 0.20819315852124826
8616 919109.086168747 30.962490510021965 919108.8779983326 0.20817041441724535
8617 917293.6585666157 30.962729898117047 917293.4503773815 0.20818923414153181
8618 908912.0406616351 30.962685669664303 908911.8324939422 0.20816769286127385
8619 896857.1625656919 30.96287980690164 896856.9543848081 0.2081808837883648
8620 886918.6794736114 30.96289808156196 886918.4713047373 0.2081688741734405
8621 883597.1537503599 30.96300992740475 883596.94558063 0.20816972987234267
8622 886937.185342362 30.96312832004722 886936.977171352 0.2081710099985922
8623 893079.6293779875 30.963163547175622 893079.421217844 0.20816014343872824
8624 897166.2500471541 30.963345675820293 897166.0418770795 0.20817007464010437
8625 896332.1550568577 30.963350928827083 896331.9469018508 0.20815500696172487
8626 891371.7142003854 30.96352789721426 891371.5060361371 0.20816424829762212
8627 885949.4983368708 30.963569828567532 885949.2901825205 0.20815435026070236
8628 883594.7157768917 30.963691710386552 883594.5076216045 0.2081552871612091
8629 885054.1763679289 30.963808122521687 885053.9682128112 0.2081551177057654
8630 888217.8286493444 30.963871887147853 888217.6205021157 0.2081472287297808
8631 890165.1532632563 30.964037737760908 890164.9451097107 0.2081535456015766
8632 889398.0844543375 30.96408223660299 889397.8763115735 0.20814276392962508
8633 886711.9476323791 30.964243277593063 886711.7394841632 0.20814821588938104
8634 884248.9811201064 30.964319316391006 884248.7729784774 0.2081416290262491
8635 883626.2321509357 30.96443907804466 883626.0240100819 0.20814085375573918
8636 884781.1178988536 30.9645682493295 884780.9097576763 0.20814117732040588
8637 886339.5927143062 30.964648992138226 886339.384579785 0.2081345211268445
8638 886899.9613894148 30.96480816530735 886899.7532506885 0.20813872632399547
8639 886086.5219153689 30.96488201187333 886086.3137844449 0.20813092388411067
8640 884646.8442780335 30.96503207318845 884646.6361443795 0.20813365392670544
8641 883679.8777990779 30.965133508604477 883679.6696696156 0.20812946234355262
8642 883728.3630281221 30.96525226779995 883728.1549005981 0.2081275239514526
8643 884473.703019207 30.96539000696208 884473.4948911283 0.2081280787723515
8644 885146.062121019 30.965483974412965 885145.8539985778 0.20812244114406475
8645 885185.9735844118 30.965637944286662 885185.765459331 0.20812508081617515
8646 884618.1113399812 30.965731998950094 884617.90322066 0.20811932117448
8647 883920.198943804 30.96587541269178 883919.9908234496 0.20812035443318636
8648 883580.3576871429 30.96599154035912 883580.1495696547 0.20811748816913625
8649 883733.012076762 30.96611192453871 883732.8039616228 0.20811513921944608
8650 884130.8243463797 30.966252451956052 884130.6162309011 0.2081154786803952
8651 884401.3225294726 30.966357085558673 884401.1144186682 0.20811080445096622
8652 884340.0472230267 30.966506482513687 884339.8391107551 0.2081122716178087
8653 884023.412657689 30.966613331680268 884023.2045498716 0.20810781734298187
8654 883697.9863781446 30.96675363502576 883697.778270205 0.208107939608149
8655 883570.9854691721 30.96687662633308 883570.777363556 0.20810561611151673
8656 883671.5143635644 30.967000500344948 883671.3062601994 0.20810336500218937
8657 883866.3073945136 30.96713994188418 883866.099291295 0.20810321861207806
8658 883985.159302435 30.967253191297008 883984.951203008 0.20809942703121215
8659 883945.2170027909 30.9673982412841 883945.0089027946 0.2080999962859
8660 883789.6676624358 30.96751317370533 883789.4595660438 0.20809639193031754
8661 883632.7070565855 30.967651867243756 883632.4989605546 0.2080960308470962
8662 883568.1044746169 30.967777671672614 883567.8963807427 0.20809387431929008
8663 883610.6142249735 30.967905095150048 883610.4061330733 0.20809190021346408
8664 883702.4006482409 30.968042085904305 883702.1925570042 0.2080912367598968
8665 883765.8299453142 30.968161906598663 883765.6218571401 0.20808817405819013
8666 883757.8300219346 30.96830314672396 883757.6219338692 0.20808806536047234
8667 883690.4259231637 30.968423412094538 883690.2178381217 0.20808504201213582
8668 883611.6406535949 30.968560890667767 883611.4325692062 0.20808438868982362
8669 883567.6616822236 30.96868796861137 883567.4535999417 0.20808228191086806
8670 883574.2093345046 30.96881788679453 883574.0012539468 0.20808055781182594
8671 883613.0742812874 30.96895268685656 883612.8662017945 0.20807949292242728
8672 883650.3258545042 30.96907680755689 883650.1177775561 0.2080769482230149
8673 883660.1615800569 30.969215340975957 883659.9535036728 0.20807638398141753
8674 883638.7114097854 30.969338701795273 883638.5033360631 0.20807372228297757
8675 883601.7283394921 30.969475617516917 883601.5202665663 0.2080729257988171
8676 883571.1899606095 30.969602822044862 883570.981889827 0.20807078262510645
8677 883561.1311830602 30.969734882354707 883560.923113753 0.20806930726131193
8678 883571.18695491 30.969867438602623 883570.9788870199 0.20806789009999435
8679 883589.8067746648 30.96999488892265 883589.5987088925 0.20806577227789969
8680 883603.1140904833 30.970130975890523 883602.9060256487 0.20806483458461483
8681 883603.1362887991 30.970256626664373 883602.9282263329 0.20806246626475777
8682 883590.9413354627 30.97039286783324 883590.7332739157 0.20806154703889243
8683 883574.1434181398 30.970519980646717 883573.935358761 0.20805937874342423
8684 883561.3891064376 30.97065365751013 883561.1810483334 0.20805810420762533
8685 883557.5201014084 30.97078406012267 883557.3120450219 0.20805638649826885
8686 883561.8149702896 30.970914407232154 883561.6069156381 0.2080546515639437
8687 883569.541732627 30.97104781589526 883569.3336792808 0.20805334613817666
8688 883575.2416129534 30.971175969585204 883575.0335616443 0.20805130912808953
8689 883575.6486870537 30.971310606107927 883575.44063688 0.20805017371682305
8690 883570.859386595 30.971438599094306 883570.6513384791 0.20804811581014998
8691 883563.5557135431 30.971572436387206 883563.34766667 0.20804687311737255
8692 883557.139888401 30.9717019847779 883556.9318433709 0.20804503008192884
8693 883553.9297401059 30.971833799660935 883553.7216965934 0.2080435124101817
8694 883554.2872499647 30.971965534781734 883554.0792079944 0.2080419703161526
8695 883556.8669969162 30.972095298353114 883556.6589567418 0.20804017449590703
8696 883559.6061794858 30.972228714992138 883559.398140622 0.20803886383608586
8697 883560.8236323041 30.972357319748333 883560.6155953903 0.20803691382548503
8698 883559.8909478068 30.972491283282583 883559.682912128 0.2080356787383847
8699 883557.2872052157 30.97261991308051 883557.0791714774 0.20803373831237454
8700 883554.1458807184 30.972753333450278 883553.93784829 0.20803242840015554
8701 883551.6304940024 30.972882853363394 883551.422463385 0.2080306173575536
8702 883550.4364114167 30.973015171296375 883550.2283822623 0.20802915443556225
8703 883550.6142631005 30.97314580072351 883550.406235596 0.2080275045444873
8704 883551.7033694499 30.973277129003645 883551.4953435478 0.2080259021205964
8705 883553.0531004413 30.973408462182906 883552.8450760808 0.2080243606019435
8706 883554.1558530222 30.973539426130923 883553.9478303208 0.20802270146233867
8707 883554.8615491487 30.973670688981176 883554.6535279822 0.20802116653202968
8708 883555.4274255142 30.973802125383987 883555.2194059537 0.208019560499146
8709 883556.4363440907 30.97393248237889 883556.2283261666 0.20801792405872568
8710 883558.6681478969 30.97406517092699 883558.4601314267 0.20801647018139238
8711 883563.0171755567 30.974193924493584 883562.8091609101 0.20801464660855667
8712 883570.5200922359 30.97432847060066 883570.3120788201 0.208013415849608
8713 883582.5429980186 30.97445507635456 883582.3349866719 0.20801134660193812
8714 883601.131920958 30.974591984264116 883600.9239105684 0.2080103896808679
8715 883629.5804828007 30.97471587945659 883629.3724747768 0.20800802389997794
8716 883673.2564405223 30.97485579219191 883673.0484331218 0.20800740049131095
8717 883740.8911837618 30.974976067140386 883740.6831791045 0.20800465725314235
8718 883846.5731239502 30.975120130610176 883846.3651194698 0.2080044803637091
8719 884013.0249747804 30.975235052937062 884012.8169735832 0.2080011972090963
8720 884276.9138813647 30.97538538527896 884276.7058796745 0.2080016902598385
8721 884697.6427867564 30.975491711997897 884697.4347892003 0.2079975560861846
8722 885371.7025363451 30.975651999261498 885371.4945372172 0.20799912790192293
8723 886455.7025659118 30.975743838421725 886455.494572324 0.2079935878615373
8724 888204.050622111 30.975920038651577 888203.8426251732 0.2079969377669912
8725 891025.9311304628 30.975986998617763 891025.723141411 0.20798905185022415
8726 895564.5734458369 30.97618810618142 895564.3654505201 0.20799531686653727
8727 902804.4348815104 30.97621279960997 902804.2268979367 0.2079835737979074
8728 914121.0448023569 30.976451137008155 914120.8368078838 0.20799447309420943
8729 931220.8383212793 30.976406969681655 931220.6303445869 0.20797669236411417
8730 955394.4593192108 30.976694432272055 955394.2513248833 0.2079943274898814
8731 985947.8581030994 30.976551119155133 985947.6501347509 0.20796834857525176
8732 1016697.6532632333 30.976881670511442 1016697.4452697821 0.20799345112854245
8733 1034258.0762851245 30.976639815203065 1034257.8683246794 0.2079604450699688
8734 1021846.9334661597 30.976952541996074 1021846.7254785845 0.20798757517006364
8735 976306.6723480935 30.976708946311415 976306.4643904541 0.20795763930612327
8736 919603.049862799 30.97688997630533 919602.8418897836 0.20797301537124327
8737 886080.1060626535 30.976811923318483 886079.8981014106 0.20796124288625514
8738 891359.1117406882 30.97680208749543 891358.9037856377 0.20795505051692853
8739 920709.4318040062 30.976939439622544 920709.2238396129 0.20796439334045339
8740 944269.5896541034 30.976791290711372 944269.3817112908 0.20794281262835523
8741 940856.8054844175 30.976996153069738 940856.5975250688 0.20795934873317135
8742 914463.4728883225 30.97686102324144 914463.2649483153 0.20794000720754713
8743 889215.2357675838 30.97696703087508 889215.0278219786 0.2079456052706603
8744 885155.0952724856 30.97699411554982 885154.8873296697 0.20794281591366132
8745 899778.8479639981 30.976958117629277 899778.6400325077 0.20793149040999556
8746 914159.8366930885 30.9771255392398 914159.6287506801 0.20794240834408395
8747 913084.7342725232 30.977030789580628 913084.5263478627 0.2079246604880622
8748 898602.6200120876 30.97718617209235 898602.4120782461 0.20793384155703148
8749 885652.4364666011 30.977175408250915 885652.2285414397 0.2079251613921326
8750 885240.4302870659 30.977221370581663 885240.2223657989 0.20792126703255606
8751 894192.4465637901 30.9773480944725 894192.2386374762 0.2079263138774367
8752 900872.4977826299 30.977311251145593 900872.2898700413 0.2079125886011196
8753 898087.6597818857 30.977481544723855 898087.4518601864 0.20792169928266838
8754 889429.9979054672 30.97747007688928 889429.7899947604 0.20791070678114137
8755 883821.430701004 30.977575019994823 883821.2227891654 0.20791183859924797
8756 885580.6773858474 30.977670247078915 885580.4694740691 0.2079117783344098
8757 890920.5807301379 30.977692731646567 890920.3728273044 0.20790283345050567
8758 893260.4563409078 30.977858047028594 893260.2484311286 0.20790977928901172
8759 890288.0919234211 30.977865697461553 890287.8840244615 0.20789895960694144
8760 885472.6218307858 30.978007254096244 885472.4139279495 0.20790283625756706
8761 883534.7663185503 30.97808168403039 883534.5584195766 0.2078989737174322
8762 885475.903421421 30.978155454345554 885475.6955268154 0.20789460552978298
8763 888294.6175021451 30.978302901299386 888294.409603888 0.20789825709778867
8764 888730.77284811 30.978340139432998 888730.5649586817 0.20788942825973045
8765 886523.8862101128 30.978496765696622 886523.6783162833 0.2078938296043313
8766 884095.4389799401 30.97856381698558 884095.2310919614 0.20788797871326828
8767 883644.5430691161 30.9786762835599 883644.3351820466 0.20788706947697186
8768 885029.2461137658 30.97880341083852 885029.0382263572 0.20788740857078603
8769 886366.9383453107 30.978874081153315 886366.7304638666 0.2078814441076319
8770 886205.4252025366 30.979029498773752 886205.2173178485 0.20788468819896477
8771 884840.3495523445 30.979102135609114 884840.1416736788 0.20787866579211212
8772 883685.9209841925 30.97923760535907 883685.7131046314 0.2078795611219431
8773 883691.3303228846 30.979349475982577 883691.1224453638 0.20787752084262906
8774 884522.5575545555 30.97944911182232 884522.3496803415 0.20787421391070945
8775 885135.3121056431 30.979594275183604 885135.1042300345 0.2078756085673155
8776 884904.0455233403 30.97968018994049 884903.83765275 0.20787059043964048
8777 884128.6653644638 30.979824533405658 884128.4574926365 0.20787182725233616
8778 883569.1200069953 30.9799295786966 883568.9121383365 0.20786865876417002
8779 883643.7192979177 30.980049767652847 883643.5114307737 0.20786714404818232
8780 884107.6745328013 30.980183732108284 884107.4666659093 0.20786689196772662
8781 884410.2321385093 30.98028492298108 884410.0242753219 0.20786318736242562
8782 884259.8225202948 30.980429507788596 884259.6146563117 0.20786398306090764
8783 883837.8606826183 30.980534594794236 883837.6528220366 0.20786058166771101
8784 883540.1197360806 30.98066700800306 883539.9118760722 0.20786000851390202
8785 883577.1297981252 30.980792151463938 883576.9219395068 0.20785861842673892
8786 883822.5737784276 30.98090652880817 883822.3659223802 0.20785604737342586
8787 883992.9198434644 30.981046924906362 883992.7119872858 0.2078561785817519
8788 883929.0557025628 30.981155553829726 883928.8478496047 0.20785295811075605
8789 883710.5643343568 30.981294101537834 883710.3564815323 0.20785282443065053
8790 883537.9532968866 30.981413096106113 883537.7454462247 0.20785066199186977
8791 883534.1844936494 30.98153836158104 883533.9766445957 0.20784905363353726
8792 883654.295562609 30.981672316408424 883654.0877141979 0.20784841104107804
8793 883757.8122100714 30.98178705698163 883757.604364419 0.20784565239829084
8794 883747.4262183933 30.981926908299368 883747.2183728222 0.2078455710769199
8795 883642.3607965732 30.982042921196047 883642.1529536267 0.20784294650674173
8796 883538.5340078183 30.982176538152306 883538.3261656713 0.20784214697609174
8797 883512.9477882488 30.98230298384341 883512.7399476266 0.20784062212144505
8798 883563.6189986755 30.982425935552136 883563.4111600271 0.20783864835078114
8799 883627.0820985787 30.9825619180114 883626.8742604633 0.20783811545421338
8800 883642.5385168301 30.982679460605574 883642.3306812744 0.2078355556365112
8801 883600.4978587389 30.982816634305223 883600.2900236149 0.2078351239598083
8802 883540.0092602575 30.982937637568863 883539.801427322 0.20783293550503057
8803 883507.6397430977 30.98306844927746 883507.4319113 0.20783179760025838
8804 883519.0540643529 30.983197609511414 883518.8462338768 0.20783047616303005
8805 883552.9420766255 30.98332098412834 883552.7342481032 0.2078285223181872
8806 883575.1033251889 30.983455877496727 883574.8954973795 0.20782780938736323
8807 883567.4774235633 30.983576653336517 883567.2695979963 0.20782556693913726
8808 883538.6557237095 30.98371107892821 883538.4478989048 0.20782480472637735
8809 883511.8651981584 30.983835137206736 883511.6573752525 0.2078229059606258
8810 883504.3908755648 30.9839646062598 883504.1830539495 0.20782161522226092
8811 883515.8229481846 30.98409422178108 883515.6151278788 0.2078203057368433
8812 883531.9778784928 30.984218849096695 883531.7700599956 0.2078184972052434
8813 883538.1793426787 30.98435175722825 883537.9715251353 0.20781754344304257
8814 883530.0953488034 30.98447513981269 883529.8875332058 0.20781559761455368
8815 883514.7444101435 30.984607210191538 883514.536595577 0.20781456649006536
8816 883503.1049474695 30.984733064258638 883502.8971345951 0.20781287447662775
8817 883501.4460385742 30.98486168980684 883501.2382270842 0.20781149001087426
8818 883507.8449447452 30.984991141257723 883507.6371345733 0.2078101718331898
8819 883515.2045996678 30.985116718965706 883514.9967911936 0.20780847424318702
8820 883517.2390570545 30.985248064073303 883517.031249698 0.2078073564601692
8821 883512.6316715328 30.985373041903213 883512.4238659317 0.20780560100789153
8822 883504.901262513 30.985503576095795 883504.6934581074 0.2078044056320017
8823 883499.0235597334 30.98563030777683 883498.8157568974 0.20780283591618687
8824 883497.790032642 30.98575841456401 883497.582231245 0.20780139700411418
8825 883500.4052493917 30.985887552361913 883500.1974493127 0.20780007899195072
8826 883503.7511085167 30.98601355980664 883503.5433100844 0.20779843226961306
8827 883504.8967697192 30.986143961615603 883504.6889724724 0.20779724680852904
8828 883502.9506191217 30.98626951637329 883502.742823558 0.20779556366489513
8829 883499.2000327052 30.986399375421723 883498.9922383813 0.20779432392875613
8830 883495.8413725973 30.986526099095965 883495.6335798261 0.20779277119963355
8831 883494.4076224915 30.98665424767038 883494.1998311338 0.20779135767330326
8832 883494.9528572839 30.98678270268155 883494.7450672921 0.2077899917536354
8833 883496.3247161654 30.986909211249305 883496.1169277515 0.20778841400203774
8834 883497.1146386267 30.98703876423036 883496.9068514586 0.20778716814602038
8835 883496.5594963136 30.987164642890107 883496.351710781 0.20778553262619687
8836 883494.8580576698 30.987294099065004 883494.6502733872 0.20778428267054966
8837 883492.8535875989 30.98742050159797 883492.6458048896 0.2077827092781283
8838 883491.4042585217 30.98754892981631 883491.1964771631 0.2077813586020423
8839 883490.885911599 30.987676451788317 883490.6781316906 0.20777990848314037
8840 883491.0777131771 30.98780366022702 883490.86993474 0.20777843707834373
8841 883491.4121053877 30.987932121128054 883491.2043282965 0.2077770912086468
8842 883491.364476283 30.988058599467912 883491.1567007335 0.2077755495215239
8843 883490.7319288654 30.98818731754418 883490.5241546278 0.20777423759750838
8844 883489.6764610201 30.988313814577246 883489.4686883175 0.20777270265545897
8845 883488.5584868152 30.98844209473133 883488.3507154619 0.2077713532719411
8846 883487.7033983286 30.98856915569143 883487.4956284476 0.20776988100829846
8847 883487.2364230796 30.988696665859315 883487.0286546195 0.20776846010324918
8848 883487.0601548172 30.9888243900607 883486.8523877565 0.2077670606743892
8849 883486.9515650983 30.9889512532504 883486.7437995175 0.20776558069523599
8850 883486.7012607955 30.989079345125873 883486.4934965716 0.20776422388374172
8851 883486.2157173667 30.98920597358277 883486.0079546401 0.2077627265812172
8852 883485.5376702165 30.98933398423401 883485.32990885 0.20776136655648397
8853 883484.796631695 30.989460807621043 883484.5888717998 0.20775989521701899
8854 883484.1269915402 30.989588393222352 883483.9192330432 0.20775849693871776
8855 883483.6035193 30.989715644563677 883483.3957622251 0.20775707480025776
8856 883483.2187939994 30.98984270902763 883483.0110383709 0.20775562852463744
8857 883482.9043016088 30.989970358804236 883482.6965473564 0.20775425231507796
8858 883482.5750926228 30.990097043229397 883482.3673398504 0.20775277236689574
8859 883482.1709515596 30.990224874443808 883481.9632001396 0.20775142000203745
8860 883481.6783230053 30.990351439344906 883481.4705730727 0.2077499326163565
8861 883481.1252806935 30.990479190522755 883480.9175321158 0.20774857764683477
8862 883480.5611575935 30.990605873010253 883480.3534104871 0.2077471064075264
8863 883480.0303313838 30.990733365372503 883479.8225856529 0.20774573083958622
8864 883479.5555080088 30.99086028130207 883479.347763722 0.2077442868569073
8865 883479.1328498325 30.990987478444424 883478.9251069453 0.20774288717816428
8866 883478.7399132226 30.99111459971502 883478.5321717557 0.2077414669367063
8867 883478.3488388578 30.991241593544654 883478.1410988051 0.2077400527104553
8868 883477.9389642443 30.991368789352222 883477.731225602 0.20773864230123287
8869 883477.5038489758 30.991495739520133 883477.2961117456 0.20773723008043282
8870 883477.0514323357 30.991622846225656 883476.8436965236 0.20773581217914633
8871 883476.5992145706 30.991749911441136 883476.3914801519 0.20773441864497957
8872 883476.1676815175 30.99187679392208 883475.959948539 0.20773297851254177
8873 883475.7748199265 30.99200408548961 883475.5670883105 0.20773161593627776
8874 883475.4346011827 30.992130666857108 883475.2268710386 0.20773014416241417
8875 883475.1582064888 30.99225823754733 883474.9504776692 0.20772881953824154
8876 883474.9598797383 30.99238449263069 883474.7521524272 0.20772731108341472
8877 883474.8626972196 30.99251235777723 883474.654971191 0.20772602863929565
8878 883474.9082046062 30.992638279464227 883474.7004801271 0.20772447904362573
8879 883475.1642621958 30.992766458212866 883474.9565389509 0.20772324495851674
8880 883475.7396455993 30.992892010407584 883475.5319239543 0.20772164498652748
8881 883476.7999571381 30.993020574678194 883476.592236665 0.20772047317274903
8882 883478.5994353429 30.993145641934596 883478.3917165402 0.20771880272325438
8883 883481.5243268915 30.993274766787227 883481.3166091703 0.2077177212684136
8884 883486.1723588246 30.993399101762833 883485.9646428822 0.2077159423997636
8885 883493.4697442689 30.993529120322165 883493.2620292675 0.20771500139801616
8886 883504.8728130842 30.993652279155945 883504.6651000351 0.20771304906847368
8887 883522.6771399707 30.99378375571057 883522.4694276388 0.20771233191596325
8888 883550.5379755234 30.993904999298916 883550.3302654239 0.20771009957909425
8889 883594.2908815942 30.99403884493932 883594.0831718527 0.20770974140722753
8890 883663.3224920698 30.99415696889932 883663.114785013 0.20770705673186318
8891 883772.7649899366 30.994294635307053 883772.5572826609 0.20770727576524745
8892 883947.1350092592 30.994407668250727 883946.9273054001 0.20770385912045813
8893 884226.143428371 30.994551464097256 884225.9357233616 0.2077050095092298
8894 884674.1206484007 30.994656137170285 884673.912947996 0.20770040466245232
8895 885394.467697823 30.99480969441331 885394.2599947619 0.20770306108306588
8896 886551.356938932 30.994900542963777 886551.1492424041 0.20769652785008025
8897 888397.766042881 30.995069267519156 888397.5583412794 0.20770160152474
8898 891304.3123677896 30.99513724472856 891304.1046758037 0.20769198584855458
8899 895758.2790027043 30.995328080975426 895758.071301901 0.20770080324659607
8900 902260.7613837505 30.99535945773186 902260.5536972029 0.20768654757729157
8901 910970.5813857435 30.995578098740307 910970.373685203 0.20770054039008928
8902 920944.3260519413 30.99555891199527 920944.1183714245 0.20768051672189616
8903 929171.769537649 30.995798312531623 929171.5618381806 0.20769946836887385
8904 930709.0302127387 30.99573715029265 930708.8225368038 0.20767593490006445
8905 921812.1463823627 30.995955940038005 921811.9386880753 0.20769428739892504
8906 905026.31197895 30.99591933110289 905026.1043028578 0.20767609233621262
8907 889662.616284117 30.99605109942382 889662.4086007364 0.20768338057619432
8908 884386.1664412582 30.996126188169228 884385.9587610754 0.2076801827798657
8909 889802.1376161752 30.996148045299616 889801.9299446993 0.207671475978314
8910 898885.488182029 30.996333251222136 898885.2804996402 0.2076823888725063
8911 903108.2748862195 30.996292873773864 903108.0672216722 0.20766454734632872
8912 898827.579821039 30.996493704646262 898827.372142951 0.20767808797789022
8913 889935.2777428254 30.996487176998176 889935.0700783174 0.2076645079657165
8914 883974.967974751 30.996612495330712 883974.7603066782 0.2076680727477468
8915 884900.1474171717 30.996715319020154 884899.939749443 0.20766772874604694
8916 890037.0505490686 30.996747128097144 890036.8428906576 0.207658410949685
8917 893572.0372324464 30.996931554296435 893571.8295645311 0.20766791532327777
8918 892146.6259115913 30.996929751797587 892146.418257504 0.2076540873192284
8919 887478.3745526039 30.997106685577997 887478.1668903092 0.20766229475295567
8920 884035.5258338507 30.99715595287033 884035.3181790177 0.20765483300997262
8921 884378.5817338026 30.99726686541459 884378.3740799304 0.20765387224381784
8922 887087.6679952738 30.997395306234733 887087.4603393046 0.20765596919442306
8923 888836.0359018437 30.9974533024458 888835.8282540431 0.20764780060619453
8924 887832.6233712332 30.997611711120307 887832.4157178847 0.2076533485153533
8925 885233.7631772548 30.997676373287483 885233.5555311795 0.20764607531407356
8926 883539.9459228665 30.997805531236203 883539.7382756316 0.20764723486192374
8927 883966.6554644214 30.99792134539397 883966.4478180495 0.20764637192180632
8928 885527.0909576662 30.998007361436933 885526.8833163802 0.2076412859327968
8929 886382.5358767417 30.99815921399643 886382.328231808 0.20764493377641863
8930 885723.8262016457 30.998236191916305 885723.6185633291 0.20763831657277418
8931 884334.0057092553 30.99837704409153 884333.7980688126 0.20764044278778612
8932 883549.7665501768 30.998487277877572 883549.5589123386 0.20763783814980954
8933 883890.9654575353 30.998590614744842 883890.7578226876 0.20763484774459462
8934 884729.5385854047 30.998740906264185 884729.3309482669 0.20763713781994528
8935 885100.1730381685 30.99882059246109 885099.9654073146 0.2076308538335521
8936 884661.2136737454 30.998980315844346 884661.0060395164 0.20763422903129766
8937 883891.7607413332 30.99907132961248 883891.5531121128 0.20762922039914916
8938 883490.248443122 30.999208693503014 883490.0408135387 0.20762958326807196
8939 883687.6845005478 30.999331770194946 883687.4768720834 0.20762846439119156
8940 884128.349045146 30.999441958780622 884128.1414199388 0.2076252072160809
8941 884310.6778643163 30.999586420810246 884310.4702376749 0.20762664136295805
8942 884070.4223282003 30.999689745845178 884070.2147057317 0.20762246862808276
8943 883662.1582555892 30.999830106286755 883661.9506323856 0.2076232036383601
8944 883447.4475183834 30.99994906496786 883447.2398973688 0.20762101457535811
8945 883549.1942811977 31.000071088225823 883548.9866619961 0.20761920162523048
8946 883789.3577021983 31.00020931252509 883789.1500827482 0.20761945022284267
8947 883906.0335475926 31.000319632882302 883905.8259316045 0.20761598814062107
8948 883799.6517811597 31.000462306845524 883799.4441643694 0.20761679032735464
8949 883587.2072622345 31.00057824186354 883586.9996482809 0.20761395358927956
8950 883457.0159138433 31.00070940566524 883456.8083006018 0.20761324155296562
8951 883491.390252355 31.00084157015236 883491.1826399564 0.20761239861891675
8952 883617.0233848725 31.000958115314443 883616.8157751083 0.2076097642325859
8953 883698.6656624204 31.00110208388009 883698.4580520557 0.20761036481575018
8954 883666.0170456612 31.00121368431825 883665.8094385858 0.2076070754915183
8955 883559.6951765001 31.001356783318865 883559.4875689932 0.20760750688251742
8956 883474.9694229019 31.00147530312492 883474.7618178057 0.20760509618868392
8957 883471.5226104801 31.00160896840715 883471.3150062262 0.20760425390068235
8958 883531.4136277095 31.001738017419324 883531.2060245221 0.20760318737099764
8959 883589.5289796116 31.001863847150233 883589.3213783286 0.207601282940747
8960 883596.1750822214 31.00199732275796 883595.9674814293 0.2076007920052396
8961 883554.2195222401 31.002123699686614 883554.0119233292 0.2075989109105421
8962 883506.3473841817 31.002252729248823 883506.139786315 0.2075978666495274
8963 883493.2726457175 31.00238684418019 883493.0650487938 0.20759692366979568
8964 883522.3249519492 31.00250724312619 883522.11735715 0.20759479926415786
8965 883569.0015537067 31.002649759996256 883568.7939588408 0.20759486593818224
8966 883603.2602359792 31.002763964483538 883603.052643979 0.20759200021861993
8967 883614.8364990642 31.002910159613897 883614.6289066096 0.20759245459575987
8968 883618.5158330089 31.003023541057818 883618.308243437 0.2075895719058801
8969 883639.6918065916 31.003168580099235 883639.4842168259 0.20758976567708168
8970 883695.7794521719 31.0032841164863 883695.571864881 0.20758729087655156
8971 883788.5946390386 31.003427372328087 883788.3870519336 0.20758710502347455
8972 883911.6067440726 31.003542972679792 883911.3991592377 0.2075848348653808
8973 884064.1158309013 31.00368850205743 884063.9082461616 0.2075847396844501
8974 884261.5099147062 31.003798337922515 884261.3023326823 0.20758202387587993
8975 884536.4884986912 31.0039522475493 884536.2809159625 0.20758272872594713
8976 884934.3693605592 31.004049912965485 884934.1617816689 0.2075788902277549
8977 885510.468015103 31.00421737165938 885510.26043415 0.20758095298416795
8978 886334.5593471781 31.004297709088025 886334.3517716159 0.20757556212580502
8979 887504.7532659128 31.004481976543833 887504.5456866422 0.2075792706344656
8980 889165.1364503073 31.004540195949115 889164.9288782225 0.20757208490304274
8981 891522.2666902576 31.00474409365527 891522.0591126024 0.20757765519280863
8982 894861.2159880261 31.004772964916707 894861.0084197061 0.20756831994437672
8983 899535.5085394752 31.00500104986809 899535.3009632684 0.2075762067285139
8984 905954.6984243008 31.004988386137764 905954.4908603127 0.20756398800555206
8985 914451.0894320833 31.005247056546107 914450.8818570827 0.20757500057572525
8986 925119.1743907931 31.005176811756204 925118.9668319192 0.2075588739577104
8987 937313.8813915693 31.005469228474354 937313.6738178022 0.2075737670328329
8988 949296.9923190714 31.005331199746195 949296.7847658437 0.20755322774735965
8989 957685.8701685886 31.00564450408964 957685.6625971332 0.207571455423949
8990 958416.7430685059 31.00545672633873 958416.5355202652 0.20754824060827617
8991 948456.9072475545 31.00574778717096 948456.6996812971 0.20756625743640128
8992 929134.4284996217 31.0055769896796 929134.2209539338 0.207545687957741
8993 906684.092878347 31.005782789864185 906683.8853210668 0.20755728025493295
8994 889600.8036145625 31.00571935981826 889600.5960686257 0.20754593684879633
8995 883426.5857315876 31.005802644130316 883426.3781850492 0.20754653843076312
8996 887920.5460583306 31.005888707191442 887920.3385114179 0.2075469127230492
8997 898029.2620604103 31.005863409063014 898029.0545230537 0.20753735664732834
8998 907073.9564275751 31.006052180537814 907073.7488817258 0.20754584922441383
8999 910003.9856482319 31.005971575285315 910003.7781166929 0.20753153899392693
9000 905503.7296514229 31.00617415747621 905503.5221102254 0.20754119749473723
9001 896413.4818146161 31.006119470876857 896413.2742853918 0.2075292243510967
9002 887743.4666420687 31.006263240882674 887743.2591084201 0.20753364860582493
9003 883578.2586113969 31.006300297849567 883578.0510824234 0.20752897349997898
9004 884837.9449373046 31.006361909835896 884837.7374115629 0.20752574161412635
9005 889339.0363164865 31.006495205513676 889338.828788068 0.2075284184668866
9006 893597.2678385208 31.006497230021562 893597.0603187628 0.20751975798136293
9007 894939.6789880521 31.00667453743757 894939.4714623118 0.20752574020698755
9008 892806.2361055117 31.006669016561467 892806.0285890774 0.20751643430654956
9009 888694.2421372129 31.006829120351025 888694.0346164812 0.2075207316806346
9010 884988.5543331914 31.006870008585903 884988.3468180838 0.2075151075858202
9011 883433.9857263513 31.00697933960395 883433.7782116157 0.20751473553040087
9012 884260.7691907418 31.00708838033642 884260.5616764725 0.20751426925243452
9013 886355.4120088217 31.007149575105824 886355.2044993489 0.20750947286723703
9014 888146.6300198989 31.007305701700002 888146.4225074218 0.20751247711380458
9015 888549.9530812218 31.007346339665066 888549.7455753658 0.20750585594306664
9016 887457.0422032472 31.007508554123298 887456.8346941047 0.20750914241567064
9017 885609.8333475693 31.007565616978578 885609.6258437766 0.2075037927391885
9018 884031.718423978 31.007702192339686 884031.5109192282 0.20750474972210814
9019 883413.7346154777 31.00780019092679 883413.527112975 0.20750250275424925
9020 883806.1063934257 31.007902034185403 883805.8988930862 0.20750033944630253
9021 884723.0929681051 31.008039466888167 884722.8854670863 0.20750101872441568
9022 885509.2779583344 31.00811746439463 885509.0704615996 0.20749673484587053
9023 885714.6136759555 31.00827311322223 885714.4061772509 0.2074987045133864
9024 885282.7196888048 31.008349221363467 885282.5121946223 0.20749418249123003
9025 884500.1404368823 31.008498664552253 884499.9329413559 0.2074955264650821
9026 883779.6924874011 31.00859365988234 883779.4849949902 0.20749241090697518
9027 883425.4373496021 31.00872256842271 883425.2298576515 0.20749195055108724
9028 883502.3605654783 31.008844817688836 883502.1530746036 0.2074908746523632
9029 883854.498422491 31.008952433113524 883854.2909339316 0.20748855939910038
9030 884227.6422184482 31.009095705271243 884227.4347293944 0.20748905388478692
9031 884411.9994892555 31.009191858301858 884411.79200353 0.20748572550848726
9032 884332.0551231295 31.009341791734393 884331.847636438 0.20748669156504132
9033 884053.3209412538 31.009440558125124 884053.1134577513 0.20748350246406266
9034 883722.0476655999 31.009583588424803 883721.8401817385 0.207483861416138
9035 883480.5840106215 31.009695995873514 883480.3765289363 0.20748168516291637
9036 883403.3995860569 31.009825130697852 883403.1921052013 0.20748085569046512
9037 883478.2058045885 31.009954335173585 883477.9983246378 0.2074799507836898
9038 883630.0709574978 31.010070320567696 883629.8634795077 0.2074779901108929
9039 883767.480995278 31.010211679409718 883767.2735172608 0.2074780172473008
9040 883824.9810823818 31.010320931328703 883824.7736069243 0.20747545742812282
9041 883784.9834532888 31.01046584951915 883784.7759775334 0.20747575538968618
9042 883674.5825309899 31.010576717090547 883674.375057709 0.20747328082042393
9043 883544.6414833138 31.010717253243925 883544.4340101018 0.20747321195215498
9044 883443.9869041137 31.010836162574556 883443.7794327678 0.2074713458480005
9045 883400.352052537 31.010968017285673 883400.1445819887 0.2074705483236715
9046 883414.1217427913 31.011097115400908 883413.9142733174 0.2074694738120246
9047 883464.1935051868 31.011220347141613 883463.9860372434 0.20746794345415928
9048 883520.6974067078 31.011357486911805 883520.4899392046 0.20746750316656432
9049 883558.0221305145 31.01147547148737 883557.8146649975 0.20746551695795679
9050 883563.1809271596 31.011616014012223 883562.9734618117 0.20746534789923163
9051 883537.6352712922 31.011733490929497 883537.4278079933 0.20746329894659243
9052 883493.5088807646 31.011872639140584 883493.3014177508 0.20746301385744187
9053 883446.9763387704 31.011993699644076 883446.7688775286 0.20746124176557684
9054 883411.8079359937 31.012128246509484 883411.6004754188 0.2074605747988393
9055 883395.2960657419 31.01225499097527 883395.0886064863 0.2074592556204857
9056 883397.3126295636 31.012384010251445 883397.1051714361 0.20745812753088558
9057 883412.0329865309 31.012516242130154 883411.8255292815 0.20745724939051852
9058 883431.0662990275 31.01264082212734 883430.8588432771 0.2074557504398661
9059 883446.6227325589 31.012776645526255 883446.4152773973 0.2074551615915089
9060 883453.7235856985 31.012899047102728 883453.5161322175 0.20745348105328992
9061 883451.0055361366 31.01303589643186 883450.7980831633 0.2074529732724957
9062 883440.2707184489 31.01315856593365 883440.063267134 0.20745131492160274
9063 883425.2193251492 31.013294168782473 883425.0118744462 0.20745070302660654
9064 883409.9782589767 31.013418954102463 883409.7708097578 0.2074492189940532
9065 883397.8718259357 31.013551920893644 883397.6643775449 0.20744839074083635
9066 883390.7352417893 31.013679681757516 883390.5277946392 0.20744715003424793
9067 883388.7917548316 31.013809654470215 883388.5843087526 0.20744607902077553
9068 883390.9843188163 31.013940277509676 883390.776873746 0.2074450703354284
9069 883395.5421935022 31.014067738363156 883395.3347497027 0.20744379944886215
9070 883400.5735458435 31.014200429361715 883400.3661028869 0.20744295661216927
9071 883404.5334590921 31.014326339010996 883404.3260175254 0.20744156678667414
9072 883406.4805567011 31.01446001431954 883406.2731158994 0.20744080167324133
9073 883406.1342924704 31.014585439164374 883405.9268530901 0.20743938033126472
9074 883403.7625288767 31.01471906875589 883403.5550902657 0.20743861099357339
9075 883399.9901007559 31.014844903222716 883399.7826635265 0.20743722942369086
9076 883395.5770554901 31.014977726950104 883395.369619093 0.20743639709643452
9077 883391.2387905436 31.01510455105788 883391.0313554439 0.2074350997926782
9078 883387.518502058 31.01523615628432 883387.3110678839 0.20743417414157098
9079 883384.7348725194 31.015364215393866 883384.527439541 0.20743297839455224
9080 883382.9820933383 31.015494507308482 883382.7746613842 0.2074319540793362
9081 883382.174273 31.015623772301502 883381.9668421441 0.20743085586549456
9082 883382.1067161028 31.015752885098397 883381.899286358 0.2074297447743307
9083 883382.52063008 31.015883147195783 883382.3132013531 0.2074287269228179
9084 883383.1579393342 31.01601134104338 883382.9505117843 0.2074275498526765
9085 883383.7983751205 31.016142306646405 883383.5909485308 0.2074265896258056
9086 883384.2814908071 31.016269880687254 883384.0740654374 0.20742536967310918
9087 883384.5099867571 31.0164012468326 883384.3025623127 0.20742444433100574
9088 883384.4460267827 31.016528480849498 883384.23860358 0.20742320271133138
9089 883384.0963486597 31.016659984257103 883383.8889263669 0.2074222927731588
9090 883383.5000029835 31.01678710787195 883383.2925819367 0.20742104675998857
9091 883382.7114149283 31.016918548585597 883382.503994791 0.20742013734873124
9092 883381.7913338459 31.017045730235324 883381.5839149463 0.2074188996358847
9093 883380.7956956117 31.017176975500753 883380.5882776312 0.2074179805568848
9094 883379.7730782364 31.01730432319597 883379.5656614769 0.20741675941861404
9095 883378.7598782526 31.01743529929235 883378.552462428 0.2074158245983468
9096 883377.7824544342 31.01756286790321 883377.5750398098 0.20741462445225262
9097 883376.8560465027 31.01769354726148 883376.6486328315 0.2074136711787872
9098 883375.9886757927 31.017821349454564 883375.7812632994 0.20741249333960737
9099 883375.1813141627 31.017951738001607 883374.9739026412 0.2074115215187023
9100 883374.4315641357 31.018079756703262 883374.2241537707 0.2074103650096674
9101 883373.7337544716 31.018209883326097 883373.5263450951 0.2074093764808386
9102 883373.0816590431 31.01833808348894 883372.8742508043 0.20740823879370793
9103 883372.468168788 31.018467991446506 883372.2607615513 0.20740723668885747
9104 883371.8870699041 31.018596329231094 883371.6796637897 0.20740611441451923
9105 883371.3323967704 31.018726068962827 883371.1249916678 0.20740510256819372
9106 883370.7995616831 31.01885449758381 883370.5921576913 0.20740399186861788
9107 883370.2845841447 31.018984121070233 883370.0771811703 0.2074029743375638
9108 883369.7848725222 31.019112593787344 883369.577470651 0.2074018712684025
9109 883369.2984714456 31.019242151205308 883369.0910705936 0.20740085202979788
9110 883368.8247270896 31.019370622402388 883368.6173273369 0.2073997527267692
9111 883368.3636278168 31.01950016160245 883368.1562290812 0.20739873558856858
9112 883367.9165306259 31.019628586450875 883367.7091329896 0.20739763630838215
9113 883367.4856422318 31.019758155055246 883367.2782456068 0.20739662501640158
9114 883367.0749810355 31.01988648751433 883366.8675855135 0.20739552200374406
9115 883366.6900797521 31.020016136984676 883366.4826852316 0.2073945205110525
9116 883366.3394363513 31.020144325513474 883366.1320429416 0.2073934096646733
9117 883366.0346536371 31.02027411685212 883365.8272612145 0.20739242255431176
9118 883365.7928619768 31.020402097278346 883365.5854706779 0.20739129887508678
9119 883365.6378465699 31.020532108927366 883365.4304562379 0.20739033198019255
9120 883365.6044723956 31.02065979393428 883365.3970832068 0.20738918877105803
9121 883365.7421444235 31.020790133423546 883365.5347561735 0.20738825009411083
9122 883366.1235490958 31.020917397486976 883365.916162018 0.20738707782163202
9123 883366.8536954636 31.021048219237326 883366.6463092847 0.2073861789159758
9124 883368.0883513787 31.021174876327745 883367.8809664152 0.207384963530745
9125 883370.0565650862 31.021306409095004 883369.8491809646 0.20738412160195888
9126 883373.1016633619 31.02143217807808 883372.8942805199 0.20738284195016038
9127 883377.7367632652 31.02156476757562 883377.5293811822 0.20738208310958367
9128 883384.73994445 31.021689216781432 883384.5325637432 0.2073807068278646
9129 883395.2918205294 31.021823392842144 883395.0844404581 0.20738007124019944
9130 883411.2044570307 31.021945849717635 883410.9970784826 0.20737854813936105
9131 883435.2667388417 31.02208243372132 883435.0593607434 0.20737809832237114
9132 883471.8116769575 31.02220183561631 883471.6043006079 0.20737634959858206
9133 883527.5972895495 31.02234211379628 883527.3899133656 0.2073761839755902
9134 883613.2475820474 31.022456757781942 883613.040207963 0.20737408442808317
9135 883745.5335281803 31.022602760589457 883745.3261538207 0.20737435960218167
9136 883951.0978113649 31.022709876484075 883950.8904396568 0.20737170806414057
9137 884272.4172351395 31.022864822698306 884272.2098624641 0.20737267541336865
9138 884777.4531844878 31.02295982836756 884777.2458153424 0.20736914539244827
9139 885575.1521463193 31.023128801283953 885574.944775109 0.20737121034395656
9140 886839.6862254122 31.023203936422828 886839.4788591444 0.20736626782800086
9141 888848.8560365246 31.02339476261785 888848.6486664439 0.2073700807359631
9142 892040.4255871604 31.023436961266984 892040.2182243016 0.20736285884788205
9143 897083.0783411728 31.023661270720243 897082.8709717322 0.2073694406323479
9144 904964.8678295227 31.023649390769624 904964.6604709368 0.20735858588315778
9145 916985.1863727785 31.023922838191044 916984.9790033558 0.20736942264520405
9146 934597.9856969913 31.02382608125278 934597.7783439214 0.2073530698824845
9147 958493.4103081023 31.02416299841839 958493.202938279 0.20736982327805115
9148 986972.8308527708 31.02395043055838 986972.6235063914 0.20734637936683256
9149 1012854.627634892 31.02434092109056 1012854.4202657484 0.20736914366506146
9150 1023220.5817217947 31.0240257992914 1023220.3743814339 0.20734036076375648
9151 1004865.1940659842 31.024391706682692 1004864.9867023409 0.20736364333256166
9152 959538.8782235131 31.024100397100153 959538.6708846667 0.20733884635375294
9153 909881.1768416153 31.024303894391434 909880.9694907094 0.20735090603455372
9154 884385.086283067 31.024224249468737 884384.878940689 0.20734237797411215
9155 892607.3545462174 31.02419727612867 892607.1472102605 0.20733595684399622
9156 919411.4984524628 31.02436775373453 919411.2911072378 0.2073452250879339
9157 939244.704762723 31.024176935409624 939244.4974367187 0.20732600425165543
9158 935240.9183593064 31.02442697017336 935240.7110180743 0.2073412321494972
9159 911636.5072711369 31.024251851470563 911636.2999472803 0.2073238564869893
9160 888905.9291362877 31.024388402399996 888905.7218063173 0.2073299703007202
9161 884209.3171218754 31.02440117025607 884209.1097952466 0.20732662871917407
9162 896353.0193064394 31.024363483358172 896352.8119884026 0.20731803682764474
9163 909945.4685111973 31.024550044400538 909945.2611838691 0.20732732813853322
9164 911179.4942148137 31.024425650159774 911179.2869030634 0.20731175022001366
9165 899648.6941313995 31.02461989862153 899648.4868099266 0.20732147291329284
9166 886862.3792959646 31.02457224372338 886862.1719841529 0.20731181175581925
9167 883658.7616810397 31.024647643386988 883658.554369499 0.20731154070562058
9168 890148.8772512645 31.02475850988666 890148.6699377096 0.20731355497489418
9169 897577.0614197135 31.02472178402109 897576.8541159964 0.20730371711324078
9170 898026.7795826005 31.024910371124548 898026.5722710761 0.20731152429533198
9171 891595.3864750061 31.024870523013256 891595.1791738617 0.20730114441557157
9172 884897.713238964 31.025009724485468 884897.5059340947 0.2073048693106239
9173 883664.6010928155 31.025072617404295 883664.3937908701 0.2073019454288758
9174 887461.2076825992 31.025116321514915 887461.0003850114 0.20729758775372603
9175 891276.0933794898 31.025275035934722 891275.8860778274 0.20730166238219866
9176 891080.2481234352 31.025274586287647 891080.0408299081 0.20729352704288803
9177 887394.4980842022 31.025436876656258 887394.2907864205 0.2072977816878734
9178 883960.5419475513 31.025482977682003 883960.3346546214 0.2072929298261207
9179 883613.0723057481 31.025581086230133 883612.8650138181 0.20729193002466056
9180 885794.7137012796 31.025709604773162 885794.5064082892 0.20729299039265647
9181 887736.9085145559 31.025752133995198 887736.7012271468 0.20728740912903118
9182 887450.5926198403 31.025915724005145 887450.3853289235 0.20729091677073982
9183 885406.2990560692 31.02596436338899 885406.0917703989 0.20728567031725384
9184 883624.6898046961 31.026097096234967 883624.4825181105 0.20728658557866955
9185 883514.9545761689 31.026202675148003 883514.7472907046 0.2072854643218294
9186 884702.6444522411 31.026284263027215 884702.4371700739 0.20728216726346763
9187 885723.2986319888 31.026437572520685 885723.0913475223 0.20728446644090742
9188 885560.6955894073 31.026499357423067 885560.4883098702 0.20727953715402564
9189 884472.3723029707 31.026651413912905 884472.1650214004 0.20728157025490807
9190 883506.6922155663 31.02674067849627 883506.484936889 0.20727867730594296
9191 883409.196032485 31.02685645280566 883408.9887547798 0.2072777051668181
9192 884019.2911698307 31.026989918991227 884019.0838917411 0.20727808959415814
9193 884592.519520787 31.027074434322753 884592.3122462479 0.20727453917584857
9194 884569.0221490747 31.027227900530733 884568.8148727025 0.20727637228796453
9195 884023.7871961272 31.027313739134325 884023.5799232972 0.20727283001489263
9196 883474.7846512132 31.027452434226714 883474.5773777778 0.20727343541627227
9197 883346.935408829 31.027566848593906 883346.7281368376 0.207271991441801
9198 883626.0431102078 31.027677321688355 883625.8358398997 0.20727030810301547
9199 883958.9356140245 31.027818783211643 883958.728343161 0.20727086346319484
9200 884019.9714146672 31.027914781884533 884019.7641466841 0.20726798313148062
9201 883778.6851693459 31.028060086291394 883778.4779005458 0.2072688001677342
9202 883465.586865023 31.028165806680814 883465.3795984277 0.2072665953345179
9203 883328.1360651864 31.028294536004534 883327.9287990767 0.20726610963448897
9204 883423.1141231033 31.028422194833908 883422.906857597 0.20726550632400098
9205 883608.516422877 31.028532501165287 883608.3091592992 0.20726357772670592
9206 883698.9274228276 31.028674155880662 883698.7201588429 0.20726398472712126
9207 883623.6044095742 31.028780121001372 883623.3971478688 0.2072617054060472
9208 883459.7221060324 31.028918468247014 883459.5148442133 0.2072618192051923
9209 883340.8985673273 31.02903569838442 883340.6913069534 0.20726037384950044
9210 883340.1121559406 31.029159984377497 883339.9048965623 0.2072593782724352
9211 883424.7318238455 31.029292611424413 883424.5245647719 0.20725907367058136
9212 883503.2848713403 31.029405444488482 883503.0776141577 0.20725718253057746
9213 883507.9067353434 31.02954500638484 883507.6994779609 0.20725738241325062
9214 883441.4122225663 31.029657574783926 883441.2049671038 0.20725546252071503
9215 883360.6747546793 31.029792247160763 883360.4674994064 0.20725527283619313
9216 883322.6703558973 31.02991409986133 883322.4631018473 0.20725404992097676
9217 883341.7758773592 31.030038304757515 883341.5686243124 0.20725304684899873
9218 883387.7671493951 31.030170365453426 883387.559896805 0.20725259004520433
9219 883417.1413947835 31.030287443723548 883416.9341437514 0.20725103211535092
9220 883407.5322458034 31.03042307197969 883407.3249949609 0.20725084248376488
9221 883369.5311747614 31.030540970034412 883369.3239254259 0.20724933545823354
9222 883332.2850988196 31.030672452083664 883332.0778499884 0.2072488312311566
9223 883318.9175485396 31.03079703205262 883318.710300722 0.20724781751071067
9224 883331.4178077546 31.030921286597042 883331.2105609875 0.2072467670781572
9225 883353.5738654631 31.03105252218349 883353.3666192169 0.2072462462788147
9226 883365.9395147951 31.03117220798106 883365.7322699409 0.20724485420103608
9227 883359.8386248255 31.031305434370154 883359.6313803464 0.2072444791171471
9228 883341.0389491597 31.031425901340207 883340.8317060093 0.20724315028177598
9229 883322.8554434831 31.031556038381197 883322.6482009422 0.207242540856977
9230 883315.675131688 31.03168111903469 883315.4678901264 0.2072415616357918
9231 883320.6640313787 31.03180616469424 883320.4567908105 0.20724056828290785
9232 883330.9011540563 31.03193589401808 883330.6939141162 0.20723994002601165
9233 883337.5464178146 31.032057555372877 883337.339179122 0.20723869251308835
9234 883335.9200083694 31.03218894562622 883335.7127701773 0.20723819210476246
9235 883327.6186067727 31.03231073921762 883327.4113698178 0.20723695493267372
9236 883318.190344788 31.032440364192883 883317.9831084607 0.20723632732217573
9237 883312.8398985651 31.03256498969621 883312.6326632631 0.20723530192526216
9238 883313.2694073719 31.032691235910256 883313.0621729436 0.20723442825344046
9239 883317.3631887183 31.03281904539426 883317.1559550782 0.2072336401610227
9240 883321.2651785164 31.032942708371003 883321.0579459342 0.20723258216957186
9241 883322.0542447912 31.033071983769194 883321.8470128886 0.20723190257517554
9242 883319.2840676061 31.03319527621719 883319.0768367788 0.20723082725544575
9243 883314.7241080574 31.033323701747843 883314.5168779752 0.20723008219633207
9244 883310.868977186 31.033448654133025 883310.6617480438 0.20722914220742053
9245 883309.3531852728 31.03357478273321 883309.1459570513 0.2072282215131812
9246 883310.2096124506 31.03370212363282 883310.0023849771 0.20722747344384132
9247 883312.2000627293 31.03382597645116 883311.9928363541 0.20722637522255513
9248 883313.788093939 31.033955037680943 883313.5808681647 0.20722577426975552
9249 883314.075931733 31.034077719219674 883313.8687071578 0.207224575175554
9250 883313.1943571344 31.03420717590626 883312.9871331035 0.207224030897345
9251 883312.0789702813 31.03432996009223 883311.8717474648 0.2072228165234339
9252 883311.8908992189 31.034458786187432 883311.6836769542 0.20722226455532614
9253 883313.503512986 31.034582286596137 883313.2962919198 0.20722106624877906
9254 883317.3205976165 31.03471036463971 883317.113377101 0.2072205154479164
9255 883323.5004210144 31.03483418919348 883323.2932017319 0.20721928254133545
9256 883332.4286339734 31.034962372460683 883332.2214151502 0.20721882314122658
9257 883345.2633934647 31.035085284425453 883345.056176034 0.20721743071765328
9258 883364.4153783842 31.035215070590613 883364.2081611679 0.20721721624105569
9259 883394.0292387161 31.035335377421212 883393.8220232297 0.20721548646107468
9260 883440.6379299607 31.035468533328373 883440.4307142443 0.20721571642425288
9261 883514.362328234 31.035584339426045 883514.1551148092 0.20721342489276307
9262 883631.0219624697 31.03572279256447 883630.8147481151 0.20721435453698678
9263 883815.8122637597 31.03583184776799 883815.6050525602 0.2072111993985449
9264 884109.1726096931 31.035978006848026 884108.9653965 0.2072131931437499
9265 884576.2144637934 31.03607702979979 884576.0072550783 0.20720871519010223
9266 885320.7141929228 31.036234506189388 885320.5069805736 0.207212349192167
9267 886505.7096445084 31.036317961710566 886505.5024387058 0.20720580269977987
9268 888378.4143134763 31.036492386807417 888378.2071014735 0.20721200285661304
9269 891293.3194027441 31.0365508011487 891293.1122005346 0.20720220947418316
9270 895699.1876515864 31.036749801656182 895698.9804392502 0.2072123360934599
9271 902021.5181520942 31.036768558359313 902021.3109543881 0.2071977061519922
9272 910294.3578721203 31.03699889738598 910294.1506589081 0.20721321221481356
9273 919444.8394472192 31.036963184605742 919444.6322545864 0.20719263272635685
9274 926475.7057863845 31.037218782233982 926475.4985731245 0.20721325999607174
9275 926854.6944601039 31.037137522028647 926854.4872710508 0.2071890530330511
9276 917587.5110240525 31.03737762963689 917587.3038147815 0.20720927102576298
9277 901644.8164857824 31.037318456942447 901644.6092956617 0.20719012070486578
9278 887719.9379938149 31.03747671891898 887719.7307940236 0.20719979137649105
9279 883361.0821343777 31.037527899918434 883360.8749393473 0.2071950304433285
9280 888734.3226821616 31.037577085770046 888734.1154929063 0.20718925532890217
9281 897368.338001515 31.037740386894537 897368.130803153 0.20719836203352546
9282 901578.158329598 31.037719996555637 901577.9511464554 0.2071831426295416
9283 897983.8719932344 31.03791012664544 897983.6647974157 0.2071958186063842
9284 889862.1681144704 31.037907619660665 889861.9609311596 0.20718331082354488
9285 883960.2143799046 31.038039456270436 883960.0071919838 0.2071879207541852
9286 884195.9952782324 31.038128667366955 884195.7880915081 0.20718672426931103
9287 888651.8759322038 31.03817990564504 888651.668752243 0.20717996081583095
9288 892234.661008525 31.038343135107247 892234.4538207387 0.20718778639596197
9289 891525.6679109286 31.03836140695225 891525.4607344101 0.2071765184977564
9290 887470.7733258953 31.038521928114555 887470.5661421331 0.20718376225622595
9291 883903.6408278233 31.038581370465 883903.4336501509 0.2071776724541497
9292 883591.4181714593 31.038685553181985 883591.2109944778 0.2071769815390336
9293 885888.6688823778 31.038816132106287 885888.4617028644 0.20717951343065907
9294 887957.2977370208 31.03887178332587 887957.0905650149 0.2071720058570328
9295 887715.5863538646 31.039032733392997 887715.3791756815 0.2071781831808617
9296 885576.0340270547 31.03909192752685 885575.8268560993 0.2071709554249162
9297 883634.3391765197 31.039227053357127 883634.1320030495 0.20717347021072083
9298 883439.5669599195 31.03933462863802 883439.3597877831 0.20717213635598497
9299 884670.5294270398 31.039425011414508 884670.3222586217 0.20716841806960476
9300 885789.3302830667 31.03957445049913 885789.123110895 0.20717217171487948
9301 885666.4863787498 31.03964665013478 885666.2792129078 0.20716584210991815
9302 884523.1972906096 31.039795828173787 884522.9901212018 0.20716940770042624
9303 883478.1406004127 31.039891021199438 883477.9334345828 0.2071658299415107
9304 883359.2539458547 31.040008968498324 883359.0467807285 0.20716512627679576
9305 884008.8952994059 31.040142419069273 884008.6881332061 0.2071661997628059
9306 884619.1682408343 31.04023338492698 884618.9610790428 0.20716179153754563
9307 884580.6943232489 31.04038365560414 884580.4871583711 0.2071648777688287
9308 883985.7011951575 31.040476446536648 883985.4940345986 0.20716055889981355
9309 883409.6146990922 31.040612895738946 883409.4075373434 0.2071617488254165
9310 883305.9206844851 31.040731329515687 883305.7135239438 0.20716054126884403
9311 883629.0387546018 31.040842737815098 883628.8315962336 0.20715836822543252
9312 883973.3582445454 31.040984457202487 883973.1510845553 0.20715999014550907
9313 883997.8245409812 31.04108414453946 883997.6173847618 0.20715621944932605
9314 883708.0409437022 31.04122778523211 883707.833785705 0.20715799723417747
9315 883382.7446415803 31.04133756257818 883382.5374861375 0.20715544277745682
9316 883279.797379887 31.04146547721297 883279.5902247753 0.2071551117537069
9317 883419.726921316 31.04159515584435 883419.5197663114 0.20715500462746028
9318 883615.7348648119 31.041707137064467 883615.5277122585 0.20715255331092255
9319 883672.5307882266 31.041848107416953 883672.3236344117 0.20715381495499077
9320 883551.2979575087 31.041957754119345 883551.0908064846 0.20715102409669334
9321 883370.4751447098 31.0420942918046 883370.2679930531 0.20715165672487854
9322 883276.1016024897 31.042215015535234 883275.8944522479 0.20715024188170986
9323 883315.9528670807 31.04233882114362 883315.7457179021 0.2071491786151065
9324 883420.2490173766 31.042472551858417 883420.0418679924 0.20714938420007767
9325 883481.8988575147 31.042587691426316 883481.6917103489 0.20714716582350323
9326 883450.0939682932 31.042725552374087 883449.8868204209 0.20714787229880752
9327 883359.4690339284 31.042842602868213 883359.2618880561 0.20714587225149267
9328 883285.2384198167 31.042974473015853 883285.0312740318 0.20714578484723295
9329 883275.6078098328 31.043100741855216 883275.4006648951 0.2071449377356818
9330 883319.4484627258 31.043223472309393 883319.2413190759 0.20714364995705564
9331 883366.9566119967 31.043357724088697 883366.7494681928 0.20714380397049667
9332 883375.8556551316 31.043476035624973 883375.6485132031 0.20714192851867164
9333 883342.1311791505 31.043611201540443 883341.9240369604 0.20714219019041902
9334 883295.2619233518 31.043732465971868 883295.0547826772 0.2071406745841535
9335 883269.1405489299 31.043862309004293 883268.9334086828 0.20714024707725703
9336 883275.8119360859 31.043990400132387 883275.6047965003 0.207139585624532
9337 883300.9748573456 31.04411395342805 883300.7677189994 0.20713834613983204
9338 883319.8609836289 31.04424700778875 883319.6538453228 0.20713830609730557
9339 883317.4168673588 31.04436813596601 883317.2097306054 0.20713675349083457
9340 883297.1689584814 31.044501134598075 883296.9618217816 0.2071366998706374
9341 883274.8746236333 31.04462473590947 883274.6674881728 0.20713546051677453
9342 883264.779271781 31.04475380065853 883264.5721368816 0.20713489928451298
9343 883269.8691667237 31.044882077068415 883269.6620324714 0.20713425235193422
9344 883282.0843952155 31.045006926460925 883281.877262066 0.20713314945003944
9345 883290.1651237925 31.045138381782458 883289.9579908873 0.20713290512764543
9346 883288.0353225847 31.045261730330104 883287.828190974 0.20713161067017127
9347 883277.8537723805 31.04539301131522 883277.6466410378 0.20713134276850328
9348 883266.8543215955 31.045518073754764 883266.6471913272 0.2071302682968646
9349 883261.4489663844 31.045646657373336 883261.2418367295 0.2071296549463824
9350 883263.1470742535 31.045774865210397 883262.9399452705 0.20712898295432663
9351 883268.5730262368 31.04590054543885 883268.3658982383 0.20712799858725306
9352 883272.6662902479 31.046030967068795 883272.4591626367 0.20712761123892728
9353 883272.2850490462 31.04615548086525 883272.0779225671 0.20712647900867553
9354 883267.801818427 31.04628594029201 883267.5946923273 0.2071260997776702
9355 883262.1369769803 31.046411436560145 883261.929851886 0.20712509424000083
9356 883258.3958226225 31.046540172197258 883258.188698124 0.20712449838597516
9357 883257.9077970954 31.04666776483473 883257.7006733341 0.20712376131558805
9358 883259.7785443055 31.046794430604425 883259.5714214009 0.20712290465455033
9359 883261.894100658 31.046923727109586 883261.6869782716 0.20712238642666836
9360 883262.4429281695 31.04704929065361 883262.2358067767 0.20712139277218547
9361 883260.9235903922 31.047178958776218 883260.7164694679 0.20712092435416057
9362 883258.1650686094 31.047304838280954 883257.9579486349 0.20711997459721682
9363 883255.5614803649 31.047433603849523 883255.3543609709 0.20711939393749793
9364 883254.1526168054 31.047560739565785 883253.9454981978 0.2071186075573353
9365 883254.1047286044 31.04768810928544 883253.8976107526 0.20711785187443202
9366 883254.8005844677 31.047816527609776 883254.5934672357 0.20711723207038385
9367 883255.3470593998 31.04794289232987 883255.1399430485 0.20711635131308972
9368 883255.1220568456 31.048071893699895 883254.9149410365 0.2071158091166809
9369 883254.0555510595 31.048198115577755 883253.8484361464 0.20711491311784191
9370 883252.547556295 31.04832682179085 883252.3404419582 0.20711433678590108
9371 883251.157225783 31.048453663463857 883250.9501122606 0.20711352238761577
9372 883250.274052452 31.048581527969905 883250.0669396096 0.20711284233023555
9373 883249.9528258443 31.04870927156567 883249.7457136991 0.20711214512635992
9374 883249.9561816907 31.048836288788802 883249.7490703299 0.20711136071723565
9375 883249.9361796486 31.048964699464108 883249.729068898 0.20711075061028178
9376 883249.6316387495 31.04909128406166 883249.4245288348 0.20710991478845917
9377 883248.9766024381 31.049219848466613 883248.7694931119 0.20710932621675376
9378 883248.0913710044 31.049346532497665 883247.8842624975 0.2071085068244783
9379 883247.183322974 31.04947477828716 883246.9762150948 0.20710787924692228
9380 883246.431074615 31.049601923674714 883246.2239674925 0.2071071225199847
9381 883245.9064954445 31.049729640599594 883245.699389016 0.20710642850109415
9382 883245.5652464529 31.049857302106258 883245.3581407111 0.2071057418768742
9383 883245.292004135 31.04998458629335 883245.0848991423 0.20710499266041565
9384 883244.9674528755 31.05011254948661 883244.7603485256 0.20710434981231393
9385 883244.5225622567 31.050239699988072 883244.3154586747 0.20710358195330733
9386 883243.9577588297 31.050367627566963 883243.7506558881 0.20710294157300665
9387 883243.3294954492 31.050494984627566 883243.1223932531 0.20710219603549535
9388 883242.7157619515 31.050622571980007 883242.5086604296 0.20710152193102746
9389 883242.182848814 31.050750388220575 883241.9757479867 0.207100827252152
9390 883241.766139597 31.050877452205622 883241.5590394968 0.20710010025678108
9391 883241.471303829 31.051005849747938 883241.2642043626 0.2070994663481991
9392 883241.2930198623 31.051132323332393 883241.0859211775 0.20709868470546783
9393 883241.2412311456 31.051261341969486 883241.0341330379 0.20709810763418188
9394 883241.3716049526 31.05138718947499 883241.1645076746 0.20709727802705796
9395 883241.8127223256 31.05151689891717 883241.6056255737 0.20709675192600024
9396 883242.8021743658 31.051641984164835 883242.59507849 0.20709587584309094
9397 883244.736139926 31.051772628822786 883244.5290445187 0.20709540725517855
9398 883248.2649565912 31.051896558848703 883248.0578621245 0.2070944666274437
9399 883254.4572569542 31.05202872421815 883254.2501628655 0.20709408863637396
9400 883265.1027751091 31.05215066068012 883264.8956820775 0.20709303163048723
9401 883283.2305443926 31.052285487418906 883283.0234515738 0.20709281882709416
9402 883314.0279972861 31.052403872340737 883313.8209057435 0.207091542557266
9403 883366.4254594689 31.052543391628422 883366.2183678367 0.20709163223102411
9404 883455.9007752765 31.052655471024693 883455.6936853221 0.20708995445724676
9405 883609.3846537196 31.052803194979393 883609.1775631353 0.20709058433313468
9406 883873.9837131219 31.052904122597234 883873.7766249316 0.20708819022286631
9407 884332.3615008792 31.053066103661823 884332.1544111095 0.20708976962519676
9408 885129.9925340427 31.05314721140902 885129.7854479324 0.2070861102653518
9409 886523.0542200779 31.05333386373013 886522.8471307271 0.20708935080695667
9410 888961.1291921602 31.05337923578463 888960.9221087056 0.20708345459958727
9411 893225.129448454 31.053608060075582 893224.9223588617 0.2070895923396249
9412 900646.0070456766 31.05358884656909 900645.799965922 0.20707975454436064
9413 913367.882153776 31.05388786528093 913367.6750629084 0.20709086759974396
9414 934570.6588826181 31.053754976823896 934570.4518083256 0.20707429249761825
9415 967851.9112457664 31.054161235259 967851.7041523806 0.2070933858298646
9416 1014756.5350971835 31.053849138922384 1014756.3280305708 0.20706661275074126
9417 1067473.6908147403 31.05437608541574 1067473.4837190777 0.20709566268921398
9418 1101501.9001985588 31.053873125313505 1101501.6931395086 0.20705905022760954
9419 1081090.3057951492 31.05440428583186 1081090.0987038347 0.20709131445891804
9420 1000375.1825141577 31.05392320602774 1000374.9754551596 0.20705899818082402
9421 912282.3890586415 31.054177214610018 912282.1819843185 0.20707432301697004
9422 884331.9927778303 31.054079324783352 884331.7857100961 0.20706773417549085
9423 923306.1540225388 31.05391872816634 923305.9469680144 0.20705452446006428
9424 973221.9394218766 31.05420940796236 973221.7323493813 0.20707249527969596
9425 975783.2128244237 31.053837077023857 975783.0057784371 0.20704598658106496
9426 928997.0329497472 31.054112482084548 928996.8258871331 0.2070626139789489
9427 887463.664376032 31.053945065100272 887463.4573252117 0.2070508202210381
9428 892737.6570321305 31.053903367660997 892737.449987401 0.20704472947273886
9429 925295.3552009886 31.054098292861703 925295.1481447412 0.20705624743374434
9430 937317.9646854957 31.053837188650053 937317.7576502976 0.20703519813920818
9431 913877.543814015 31.05408297778186 913877.336764762 0.20704925303309496
9432 886958.6401601683 31.053959219169283 886958.4331217029 0.2070384654131729
9433 887998.2468184063 31.053960294022023 887998.0397841638 0.20703424242389543
9434 907647.1371014966 31.05413193355446 907646.9300583373 0.2070431592977538
9435 914809.5139302445 31.05395209731417 914809.3069042545 0.20702599000380825
9436 900141.9113251665 31.054170908019945 900141.7042877455 0.20703742096688252
9437 884667.3791330607 31.05410597032827 884667.1721043536 0.20702870708382698
9438 886957.4170147834 31.05412897809072 886957.2099896746 0.20702510870116517
9439 899012.7465584344 31.05429822165699 899012.5395260132 0.20703242127814356
9440 901637.510415789 31.054185188911244 901637.3033971894 0.20701859958811522
9441 891717.9185060117 31.054382891359023 891717.7114785074 0.20702750437411874
9442 883512.9248983891 31.054372646129472 883512.7178774812 0.20702090788041927
9443 886487.5723998378 31.054412849733502 886487.3653821371 0.2070177006154811
9444 893579.8511053915 31.05458174782953 893579.644081841 0.2070235505286206
9445 893700.3705833721 31.054525042157074 893700.1635705545 0.20701281762143633
9446 887194.922799497 31.054703837344686 887194.7157801867 0.2070193103204083
9447 883254.9247444887 31.054737098470497 883254.7177298643 0.2070146243393067
9448 885978.6491708582 31.05479136764837 885978.442159127 0.2070117311759164
9449 889883.5741896046 31.05495708165869 889883.3671733792 0.20701622539045894
9450 889027.8878936552 31.054946583356813 889027.68088545 0.207008205261526
9451 884971.0273244757 31.05510944134285 884970.8203119106 0.20701256508326196
9452 883274.8238903737 31.055175849634196 883274.616880869 0.207009504712538
9453 885354.7753972001 31.05524269163716 885354.5683903798 0.20700682041413704
9454 887402.9197033645 31.055404616030994 887402.7126931369 0.2070102276046345
9455 886411.3801354539 31.05543071034188 886411.17313111 0.20700434391386568
9456 883971.8777473368 31.055581754315437 883971.6707403127 0.20700702404472268
9457 883303.4118818735 31.0556716573418 883303.2048766543 0.2070052191434761
9458 884720.3470495259 31.055748726670988 884720.1400468906 0.2070026353790104
9459 885781.7119069828 31.05590651858239 885781.5049016842 0.20700529855799327
9460 884994.1076904075 31.05595883108507 884993.9006895269 0.20700088056156554
9461 883561.4045240096 31.056101854556573 883561.1975215658 0.20700244373631937
9462 883304.6102919411 31.05620657468897 883304.4032904897 0.20700145140630358
9463 884195.7979067502 31.056292205593305 884195.5909077835 0.20699896680097926
9464 884755.0166282315 31.05644634523991 884754.8096270722 0.20700115927113882
9465 884224.5735705515 31.056516806786668 884224.3665729222 0.20699762929523288
9466 883391.6911864226 31.05665601658196 883391.4841878067 0.20699861581832843
9467 883284.1201025986 31.056769058499537 883283.913104622 0.20699797649409132
9468 883820.979768542 31.056862902480095 883820.7727728259 0.20699571613790074
9469 884132.0446301232 31.057013407513033 884131.8376325928 0.20699753036708765
9470 883805.5982792486 31.057096221522205 883805.391284716 0.20699453264450574
9471 883313.690100262 31.057234013011445 883313.4831049567 0.20699530538455635
9472 883249.7143293092 31.057350227448445 883249.5073346527 0.20699465643395756
9473 883566.5450011825 31.057451827995738 883566.3380083935 0.20699278888399847
9474 883759.5719606965 31.057597718445074 883759.364966528 0.20699416843325957
9475 883577.3263186576 31.05768949973618 883577.1193270629 0.20699159469933345
9476 883280.0437055919 31.05782661178935 883279.8367133137 0.2069922781951691
9477 883221.4078055795 31.0579434091437 883221.2008141153 0.20699146416790085
9478 883399.9526670184 31.05805229322978 883399.7456769447 0.20699007370484235
9479 883530.4940486307 31.058193085763058 883530.2870576844 0.20699094626585895
9480 883443.3680690227 31.05829237999854 883443.1610802028 0.20698881990745074
9481 883264.8386953482 31.058428442199506 883264.6317059889 0.20698935935887552
9482 883207.5124398209 31.05854522256444 883207.3054513971 0.2069884238660631
9483 883300.105128285 31.058659920536556 883299.8981408492 0.2069874358101039
9484 883389.7173982452 31.058795730794195 883389.5104104114 0.20698783384905653
9485 883358.0698722516 31.058901175922564 883357.8628861026 0.20698614895944026
9486 883253.5041227868 31.05903537870823 883253.2971363211 0.20698646572982532
9487 883201.4273903925 31.05915235266425 883201.2204048616 0.20698553087973082
9488 883242.9180448562 31.05927091097495 883242.7110600799 0.20698477625609912
9489 883303.6008856008 31.059402782492903 883303.3939007535 0.20698484730662578
9490 883302.0827157829 31.059512898139086 883301.875732286 0.20698349690774265
9491 883244.6856952548 31.059645267870657 883244.4787116452 0.206983609579303
9492 883200.8978766404 31.059762671549656 883200.6908939095 0.2069827309018251
9493 883211.896489172 31.05988369804119 883211.6895070899 0.2069820821168072
9494 883249.547723413 31.060012784393702 883249.340741439 0.20698197397808205
9495 883261.7337931786 31.06012607963426 883261.5268123655 0.2069808130121011
9496 883235.3902029913 31.060257069059602 883235.183222174 0.2069808173909368
9497 883203.2499880056 31.06037450038297 883203.0430080574 0.20697994823740948
9498 883198.3924746497 31.060497345613165 883198.1854952569 0.2069793927743978
9499 883217.6392059663 31.060624036767344 883217.4322268163 0.20697914995945543
9500 883232.2362420188 31.0607396726199 883232.029263905 0.2069781136987758
9501 883224.3509274592 31.060869508813333 883224.1439493897 0.20697806947962688
9502 883204.2901863295 31.060986703468643 883204.0832091707 0.2069771588399036
9503 883193.7388732027 31.06111121811546 883193.5318964683 0.20697673442982223
9504 883200.1339222457 31.061235520298506 883199.9269459224 0.20697632321393475
9505 883211.4972812795 31.06135349628227 883211.2903058348 0.2069754446313061
9506 883213.0208650803 31.06148183593556 883212.8138897665 0.206975313856645
9507 883203.3011010094 31.061599179545517 883203.0941266125 0.20697439681705176
9508 883193.1407261743 31.061724800700485 883192.933752097 0.20697407741321097
9509 883191.799301296 31.06184694068141 883191.5923277964 0.20697349961732683
9510 883197.645482333 31.061967180709342 883197.4385095267 0.20697280636572177
9511 883202.0149955024 31.062093511322733 883201.8080229743 0.20697252818901085
9512 883199.5402797915 31.062211686501247 883199.3333081028 0.20697168869285845
9513 883192.9841971028 31.062337427370423 883192.7772257208 0.20697138196674317
9514 883188.7904148013 31.062458217403822 883188.5834440828 0.20697071863075667
9515 883189.8002158046 31.06258014224598 883189.5932456459 0.20697015877163788
9516 883193.0990937786 31.062704571619374 883192.8921240327 0.20696974597703113
9517 883194.0852188048 31.062823909457677 883193.8782497927 0.20696901203682883
9518 883191.3930979136 31.062949091649354 883191.1861292552 0.20696865832377673
9519 883187.6022524423 31.06306935235392 883187.3952844566 0.2069679857090679
9520 883185.9034442598 31.06319219923905 883185.6964767757 0.20696748408635274
9521 883186.8485374055 31.063315208025678 883186.6415704098 0.20696699574933639
9522 883188.3373555264 31.06343552218005 883188.1303891935 0.2069663328570902
9523 883188.1783568483 31.063559962856914 883187.9713909071 0.20696594124210815
9524 883186.2140634079 31.06368003524968 883186.0070981379 0.2069652700094103
9525 883184.0593924584 31.0638033780135 883183.8524276516 0.2069648067787912
9526 883183.208632611 31.06392526395921 883183.0016683482 0.20696426279817073
9527 883183.6444543682 31.064046453167144 883183.4374907088 0.20696365935982486
9528 883184.1567250183 31.06417004370344 883183.9497617858 0.20696323250754156
9529 883183.7124083061 31.064290212818584 883183.5054457388 0.20696256727104467
9530 883182.3775647335 31.064413761545755 883182.170602595 0.206962138565442
9531 883181.0363246722 31.06453474567526 883180.8293631364 0.20696153578536555
9532 883180.4144500082 31.064656814964138 883180.2074889996 0.2069610085678268
9533 883180.44988618 31.06477932374838 883180.2429256645 0.20696051546037256
9534 883180.5062677835 31.0649000349286 883180.2993078845 0.2069598989115235
9535 883180.0591159117 31.06502323588817 883179.8521564533 0.2069594584366366
9536 883179.1414666511 31.065143845684243 883178.934507813 0.206958838148254
9537 883178.2005105047 31.06526642353514 883177.9935521439 0.20695836075008192
9538 883177.6201215594 31.065387980982972 883177.4131637514 0.2069578079768653
9539 883177.3966430807 31.06550939427088 883177.1896858246 0.2069572562218589
9540 883177.2202297795 31.065631870683486 883177.0132730098 0.20695676966425106
9541 883176.8043368417 31.065752657358544 883176.5973806629 0.20695617878169612
9542 883176.1262464874 31.06587520318065 883175.9192907853 0.20695570203341612
9543 883175.3934896425 31.065996289260095 883175.1865345091 0.2069551335010111
9544 883174.8210209213 31.066118138476543 883174.6140663058 0.20695461557707603
9545 883174.4493062568 31.066239968545442 883174.2423521578 0.20695409896392086
9546 883174.1455804143 31.06636107124649 883173.9386268778 0.20695353645741743
9547 883173.748534694 31.06648333648917 883173.5415816426 0.20695305133063202
9548 883173.2068096363 31.066604252331015 883172.9998571551 0.206952481164023
9549 883172.5979656646 31.06672630628022 883172.3910136798 0.2069519847789463
9550 883172.0396854901 31.066847617701747 883171.832734045 0.20695144511335412
9551 883171.5865354687 31.066969078118124 883171.3795845563 0.20695091238252947
9552 883171.1992496409 31.0670909127733 883170.9922992298 0.20695041107521417
9553 883170.7949012695 31.067211917997835 883170.587951418 0.2069498514788502
9554 883170.32067568 31.067333940416365 883170.1137263142 0.20694936579203468
9555 883169.7892193497 31.067454935589247 883169.5822705406 0.20694880904391422
9556 883169.2550818948 31.067576706645713 883169.0481335853 0.2069483096025183
9557 883168.7645578885 31.06769803659998 883168.5576101099 0.2069477785999245
9558 883168.3218374497 31.067819374444777 883168.1148901965 0.20694725325003477
9559 883167.8944963915 31.06794104328646 883167.6875496433 0.20694674821084139
9560 883167.4453085521 31.06806210809047 883167.2383623447 0.2069462074829313
9561 883166.9607271974 31.068183850101807 883166.7537814867 0.20694571073042203
9562 883166.4562085901 31.06830495331877 883166.249263415 0.20694517511126534
9563 883165.9587078564 31.068426488929756 883165.7517631883 0.20694466805038494
9564 883165.4849137553 31.06854783354864 883165.2779696045 0.20694415082268316
9565 883165.0312241619 31.068669077644028 883164.8242805342 0.2069436277036968
9566 883164.580467051 31.068790635816132 883164.373523924 0.2069431269460915
9567 883164.1168888294 31.068911718612473 883163.9099462332 0.2069425962148343
9568 883163.6367407998 31.06903330229013 883163.4297987003 0.20694209951329715
9569 883163.1485655812 31.069154432690283 883162.9416240064 0.2069415747783821
9570 883162.6645971885 31.069275861139502 883162.4576561182 0.2069410702445598
9571 883162.1917655374 31.069397166165125 883161.9848249777 0.2069405597118451
9572 883161.7280248756 31.06951839033949 883161.5210848316 0.20694004410721173
9573 883161.2655701735 31.069639847225417 883161.0586306273 0.20693954614829843
9574 883160.7972653948 31.06976095621578 883160.5903263696 0.20693902525366337
9575 883160.3210782462 31.06988244094337 883160.1141397146 0.20693853162851297
9576 883159.8404768124 31.070003574619708 883159.633538798 0.20693801449449634
9577 883159.3609065997 31.070124966372216 883159.1539690824 0.20693751721973122
9578 883158.8860132003 31.070246214591265 883158.6790761907 0.20693700958325065
9579 883158.4156270865 31.070367474246662 883158.2086905804 0.2069365060677599
9580 883157.9466996889 31.070488831210593 883157.7397636815 0.20693600739775783
9581 883157.4758011019 31.070610009948002 883157.2688656009 0.2069355009844652
9582 883157.0012700501 31.070731399221128 883156.794335044 0.20693500613076368
9583 883156.5239173212 31.070852589084105 883156.3169828184 0.20693450284965084
9584 883156.0459726066 31.07097392616779 883155.8390386006 0.20693400611314333
9585 883155.5695209786 31.071095197493886 883155.362587468 0.20693351060532758
9586 883155.0953123325 31.07121644222527 883154.8883793234 0.20693300912024054
9587 883154.6226226952 31.071337809175187 883154.4156901727 0.20693252242800175
9588 883154.1500895086 31.071458978881555 883153.9431574916 0.20693201697579858
9589 883153.6766078093 31.071580406727247 883153.4696762722 0.20693153707467316
9590 883153.2021325907 31.071701551966797 883152.9952015602 0.20693103045637498
9591 883152.72750311 31.071822991818888 883152.5205725554 0.20693055458302842
9592 883152.2541958094 31.07194415762756 883152.0472657604 0.2069300490341319
9593 883151.783587297 31.072065582552913 883151.5766577208 0.20692957611908064
9594 883151.3169498291 31.07218677992161 883151.1100207578 0.20692907135211477
9595 883150.8554503811 31.07230820298137 883150.6485217777 0.2069286033195326
9596 883150.400994895 31.07242940241773 883150.1940667991 0.2069280959291916
9597 883149.9567953505 31.072550872975896 883149.7498677128 0.206927637676873
9598 883149.5286244114 31.072672015939403 883149.3216972898 0.20692712158464271
9599 883149.125623835 31.0727936042858 883148.9186971546 0.20692668036724823
9600 883148.7624816132 31.07291461861404 883148.5555554659 0.2069261473277134
9601 883148.461711894 31.073036404015987 883148.2547861614 0.20692573262674438
9602 883148.2592185558 31.073157209056927 883148.052293384 0.20692517173839134
9603 883148.2114982255 31.07327928321771 883148.0045734289 0.20692479656422058
9604 883148.4102387169 31.0733997759093 883148.2033145248 0.20692419198868875
9605 883149.0030777775 31.073522267462653 883148.7961539011 0.20692387628039885
9606 883150.2322074604 31.073642286129353 883150.0252842578 0.20692320256036428
9607 883152.4935104428 31.07376540797128 883152.2865874635 0.20692297934654383
9608 883156.4425712882 31.073884671136607 883156.2356490948 0.20692219344215637
9609 883163.1655517776 31.074008794845724 883162.9586296586 0.20692211902635346
9610 883174.4803896436 31.07412680515077 883174.2734684964 0.20692114718408722
9611 883193.4379400886 31.07425257678535 883193.2310187705 0.20692131806979297
9612 883225.1999405104 31.07436846350202 883224.9930204768 0.2069200336210817
9613 883278.5289918077 31.07449699270021 883278.3220711922 0.20692061550890123
9614 883368.3945308784 31.074609236889675 883368.1876120782 0.20691880021164638
9615 883520.4368400965 31.074742415564238 883520.2299200178 0.20692007869708898
9616 883778.7305514565 31.074848351128594 883778.5236341018 0.20691735461704638
9617 884218.972948414 31.074989379885817 884218.7660285906 0.20691982341404472
9618 884970.7843380721 31.075084279055705 884970.577422537 0.2069155350540422
9619 886253.4648668676 31.075238430401452 886253.2579468262 0.20692004147863355
9620 888429.7132743737 31.075313878512738 888429.5063613043 0.20691306937970136
9621 892070.6700497677 31.075489012145525 892070.4631287606 0.20692100707798972
9622 897990.9907806044 31.075530402762052 897990.7838710339 0.20690957046785888
9623 907109.4446274865 31.075735920064112 907109.2377045752 0.20692291133872015
9624 919803.7371516881 31.075722506110395 919803.5302468076 0.2069048804918154
9625 934345.7619908531 31.075960139307238 934345.5550658767 0.20692497640590637
9626 944950.7857092652 31.07588319350384 944950.5788087114 0.2069005537560855
9627 942767.6544106805 31.07611767694409 942767.4474871256 0.20692355493329015
9628 923994.1915918328 31.076036416155322 923993.984690649 0.20690118384323872
9629 898703.7081210486 31.076179799380206 898703.5012066129 0.20691443572597146
9630 884567.6559583986 31.076219195322096 884567.4490502572 0.20690814133803684
9631 889000.7768023055 31.07622270598608 889000.5699002038 0.20690210159071876
9632 902758.9967071926 31.076405747786914 902758.7897932789 0.2069139136740361
9633 910157.2532358523 31.07632996049476 910157.0463400891 0.20689576333139195
9634 903546.4203400954 31.076523468062412 903546.2134290894 0.20691100606821863
9635 890228.1140168378 31.076507288452003 890227.9071180725 0.20689876531205523
9636 883818.4760909892 31.076582917311825 883818.2691903719 0.2069006173875849
9637 888687.06960072 31.07672058361454 888686.8626955266 0.2069051934011053
9638 896573.1992133161 31.076679263921083 896572.9923210542 0.20689226191233867
9639 897417.3871523142 31.07689171013173 897417.1802466527 0.20690566155075743
9640 890478.5269335826 31.076853893154077 890478.320041269 0.206892313686121
9641 883916.5015960546 31.076998419390186 883916.2946977904 0.20689826428781355
9642 884224.1580326062 31.077082306808048 884223.9511350652 0.20689754106065994
9643 889083.0080809966 31.07711264499944 889082.8011906984 0.2068902981955897
9644 891574.7840503667 31.077293906464906 891574.5771508551 0.20689951157178166
9645 888816.4446384601 31.07728884632845 888816.2377498796 0.20688858043335207
9646 884538.9957070001 31.07745280469959 884538.7888120859 0.20689491429048085
9647 883582.4509718787 31.07751753708364 883582.2440799556 0.20689192310780982
9648 886015.5020817397 31.07760365025338 886015.2951931125 0.2068886272950568
9649 887958.0799185933 31.077745100197387 887957.8730247879 0.2068938054328979
9650 886850.1081386206 31.07779466993402 886849.9012521155 0.20688650514087834
9651 884216.098303409 31.077937077564403 884215.8914125714 0.20689083751652798
9652 883148.5836188096 31.07802500455954 883148.3767303553 0.20688845423654018
9653 884378.2949078402 31.07812023802332 884378.088021689 0.20688615126837107
9654 885854.677316194 31.07825757551123 885854.4704264519 0.2068897421760056
9655 885651.1883747828 31.07833182701248 885650.9814904395 0.20688434331451908
9656 884169.5288196494 31.078464941403187 884169.3219322076 0.20688744184580068
9657 883226.2410009056 31.078572519635866 883226.034115163 0.20688574265395435
9658 883664.6377155251 31.078664704096607 883664.4308319256 0.20688359951296206
9659 884567.3847233888 31.078814532528813 884567.1778365267 0.20688686213228313
9660 884667.639854206 31.078887038176365 884667.4329723656 0.20688184033911694
9661 883883.6028092772 31.079035458659543 883883.395924105 0.20688517225246955
9662 883188.0030605847 31.07913524907366 883187.7961777912 0.20688279347386254
9663 883284.3038267775 31.07924628006274 883284.0969448658 0.20688191173273812
9664 883848.6509010771 31.079387765252733 883848.44401715 0.20688392711878942
9665 884095.2073317379 31.07947171493429 884095.0004517889 0.20687994891718856
9666 883754.0602434323 31.079624249815613 883753.8533604298 0.20688300251270952
9667 883273.4275411888 31.079718609885084 883273.2206609887 0.20688020012468425
9668 883172.2582757319 31.079848785227608 883172.0513951897 0.20688054223570812
9669 883443.172587599 31.07997295687712 883442.9657065838 0.2068810151791492
9670 883666.011302249 31.080079781279622 883665.804423577 0.206878671998852
9671 883559.2667786371 31.080218042965367 883559.0598981119 0.20688052521579417
9672 883266.7871950362 31.080325639770276 883266.5803166188 0.2068784173689253
9673 883115.7750791974 31.080453357540424 883115.5682004509 0.20687874650764682
9674 883220.0148802703 31.08057862748357 883219.8080014408 0.2068788295245805
9675 883396.329836791 31.080691273599776 883396.1229596467 0.20687714428267562
9676 883421.7872893715 31.080826253802975 883421.5804109212 0.20687845018219067
9677 883282.2402570002 31.080939585316727 883282.0333803038 0.20687669641623604
9678 883145.3736866144 31.081065972877674 883145.1668095958 0.20687701869839284
9679 883143.7599616776 31.081194152053197 883143.5530847474 0.206876930209446
9680 883239.645423648 31.08130610061573 883239.4385481386 0.206875509389787
9681 883299.0343043911 31.081445457031805 883298.8274276626 0.2068767285631541
9682 883253.0462118771 31.0815540337314 883252.8393370553 0.2068748217934128
9683 883157.9446142208 31.081689629387515 883157.7377385665 0.20687565429649976
9684 883111.6244414753 31.08180855429664 883111.417566636 0.2068748392376127
9685 883143.3413925945 31.08193163929219 883143.134518318 0.20687427656677293
9686 883197.0607299232 31.082062688258024 883196.8538551672 0.2068747559721354
9687 883206.234284919 31.082178116125284 883206.0274115489 0.20687337009393475
9688 883164.079188956 31.082311715225487 883163.8723149099 0.20687404603463083
9689 883118.4240214917 31.08243022413622 883118.2171484121 0.20687307957283024
9690 883112.0057017129 31.082557495437825 883111.7988287755 0.20687293738438442
9691 883140.0999539568 31.082683756741456 883139.8930810452 0.20687291150090564
9692 883164.5738072459 31.082805001059338 883164.3669352307 0.20687201531168087
9693 883158.5386343397 31.08293435992712 883158.3317619722 0.20687236748667848
9694 883130.7549900986 31.08305652332889 883130.5481185417 0.20687155696303544
9695 883109.8203018218 31.083181904949072 883109.6134303798 0.2068714420663166
9696 883112.1050440356 31.08331003892819 883111.8981727114 0.20687132426045113
9697 883128.2159417486 31.083429674901268 883128.0090712277 0.20687052083667046
9698 883137.2884733941 31.083562058574337 883137.0816024857 0.20687090843762884
9699 883129.4484675773 31.083680292365532 883129.24159766 0.20686991739493418
9700 883113.0975318135 31.083811311223457 883112.8906616495 0.20687016406316594
9701 883103.256807842 31.083933312134164 883103.0499382569 0.20686958505085393
9702 883105.9972415724 31.084059540106363 883105.7903722789 0.20686929351954192
9703 883114.5151977978 31.0841862575894 883114.3083285607 0.20686923712375435
9704 883118.0822458052 31.084309176517973 883117.875377224 0.20686858123947577
9705 883112.808133531 31.084437311541606 883112.6012648646 0.20686866647390795
9706 883103.8573594629 31.084560918560875 883103.6504913518 0.20686811103207972
9707 883098.8671666157 31.084686855946853 883098.6602986958 0.2068679199172286
9708 883100.4636632184 31.08481348339523 883100.2567954854 0.20686773308366277
9709 883104.8739027523 31.084936623992242 883104.6670355528 0.20686719955321795
9710 883106.6042597056 31.08506517985522 883106.3973924544 0.20686725116336155
9711 883103.7009473892 31.085187807286005 883103.4940807438 0.2068666455283016
9712 883098.7645003158 31.08531551031549 883098.5576337066 0.20686660913405294
9713 883095.7280259203 31.085440117109734 883095.5211596958 0.2068662245039045
9714 883096.126011127 31.085565355320757 883095.9191452169 0.2068659100724849
9715 883098.2356739246 31.085692360251272 883098.0288081274 0.20686579716618644
9716 883099.2237082926 31.085815880867493 883099.0168430019 0.20686529066483522
9717 883097.8041155111 31.085943666066463 883097.5972502483 0.20686526280483086
9718 883095.0236778061 31.086067458305198 883094.8168130107 0.20686479538750227
9719 883092.8974677298 31.08619417180188 883092.6906030922 0.20686463760590018
9720 883092.5147151151 31.08631952141504 883092.3078507563 0.2068643587013268
9721 883093.3128235961 31.086444688218233 883093.1059595806 0.20686401544679983
9722 883093.8792150025 31.08657123667347 883093.6723511184 0.20686388408355122
9723 883093.2896078769 31.086695872645564 883093.0827444043 0.2068634725786406
9724 883091.7657126692 31.086822244630255 883091.5588493387 0.2068633305467542
9725 883090.2654650406 31.08694773102789 883090.0586020314 0.20686300918535686
9726 883089.5629869798 31.087072844644155 883089.3561242464 0.20686273345459122
9727 883089.671726525 31.087199767681135 883089.4648639583 0.20686256663566158
9728 883089.9969633351 31.08732359551986 883089.7901011766 0.2068621585197886
9729 883089.9399979594 31.087451502173746 883089.7331358714 0.2068620880596085
9730 883089.3871821022 31.087574798698288 883089.18032046 0.2068616421591473
9731 883088.72428043 31.087702862728523 883088.5174188664 0.20686156366291256
9732 883088.4789677665 31.087826301315992 883088.272106598 0.20686116853429024
9733 883088.9458707996 31.087954178270323 883088.7390097704 0.20686102916889323
9734 883090.1011074586 31.088077682791646 883089.8942467668 0.20686069177457825
9735 883091.8178482597 31.0882058761829 883091.6109877293 0.20686053042585079
9736 883094.1861930123 31.088328580799157 883093.9793328375 0.20686017481296917
9737 883097.7102469614 31.088458201030896 883097.5033868714 0.20686008999650302
9738 883103.3302358802 31.088578866404557 883103.1233762694 0.2068596108318549
9739 883112.3809924262 31.088711173014374 883112.1741327252 0.20685970099668702
9740 883126.693765264 31.088828551020647 883126.4869062493 0.2068590146572305
9741 883148.9691762216 31.088964775125802 883148.7623168746 0.20685934711675644
9742 883183.5092373666 31.08907751963206 883183.3023789705 0.20685839611121945
9743 883237.3268567666 31.089219208908975 883237.1199977368 0.20685902981124504
9744 883321.8438359803 31.08932525479585 883321.6369782444 0.20685773592848938
9745 883455.5201165782 31.089475064697453 883455.3132577934 0.20685878483322748
9746 883668.2289071905 31.0895706106705 883668.0220502153 0.2068569751760864
9747 884008.472642939 31.089733356411266 884008.2657842545 0.20685868445394193
9748 884555.4280843983 31.089811506937394 884555.2212283857 0.20685601252519953
9749 885438.6321247561 31.089995430319966 885438.4252659214 0.20685883473290545
9750 886869.5556196312 31.09004415925477 886869.3487649394 0.2068546918928132
9751 889192.0683620564 31.090262487891227 889191.8615026807 0.20685937574907234
9752 892957.9333502655 31.09026151090716 892957.7264974976 0.2068527677987875
9753 899022.1301674922 31.090534416438466 899021.9233070113 0.20686048095423828
9754 908656.8121025552 31.090451092040922 908656.6052526855 0.20684986966285138
9755 923515.2556943822 31.090806377657184 923515.048832095 0.2068622872204955
9756 945326.2967698524 31.090594293891854 945326.0899242553 0.20684559712917333
9757 974420.8371048847 31.09105765080742 974420.6302404047 0.20686447987444476
9758 1007219.1828928461 31.090676904686376 1007218.9760526447 0.20684020140336565
9759 1032302.7444224993 31.09122770331532 1032302.5375574512 0.20686504812336526
9760 1032484.6505031209 31.090726660743265 1032484.4436668905 0.2068362303727232
9761 996515.8248878684 31.091219700565333 996515.6180282976 0.20685957075382344
9762 938271.4517698078 31.09082830495801 938271.2449319838 0.2068378240831169
9763 892534.0081180334 31.091039271150084 892533.8012712284 0.20684680501891284
9764 885308.9975301117 31.0910114702802 885308.7906863617 0.20684374994991434
9765 910924.6197696043 31.090874510172217 910924.4129356573 0.20683394697651317
9766 940332.6034694468 31.091165636810313 940332.3966227408 0.20684670600216945
9767 946025.7901382938 31.090848522462743 946025.5833103935 0.20682790030206677
9768 923449.378120722 31.091156707589455 923449.1712793736 0.20684134841144927
9769 894110.2247574695 31.090967496942135 894110.0179277933 0.2068296761622455
9770 883219.3017845299 31.09104158776303 883219.0949541302 0.2068303997298652
9771 895031.1584092849 31.091154881864433 895030.9515755433 0.20683374166848728
9772 912162.3953282984 31.09099707963089 912162.1885061725 0.20682212592017502
9773 915478.9642666165 31.091265452157142 915478.7574338248 0.2068327916533933
9774 902434.4825207201 31.091090326469697 902434.2756999109 0.206820809124636
9775 887115.2035847009 31.09125526474155 887114.9967591746 0.20682552633165222
9776 883684.5289049674 31.09128057148894 883684.3220811369 0.20682383048729067
9777 892001.75968576 31.091246904929616 892001.5528679838 0.206817776180453
9778 900376.5994117697 31.09145664859758 900376.3925869034 0.20682486626812346
9779 899338.2565809999 31.091341677117562 899338.0497660674 0.20681493249918786
9780 890697.6521816393 31.09153901917742 890697.4453609611 0.20682067817629843
9781 883789.210594707 31.09153404344888 883789.0037780206 0.20681668640287737
9782 884537.619924483 31.091586739895646 884537.4131100869 0.20681439613273642
9783 890019.9046166386 31.091746505990443 890019.6977982146 0.20681842392755828
9784 893135.4522957291 31.091697607092122 893135.245484744 0.20681098512065646
9785 890588.9426077775 31.09189831464654 890588.735791344 0.20681643353504311
9786 885531.7108122916 31.09189226750123 885531.5040006681 0.2068116235314432
9787 883133.6661258631 31.0920016068316 883133.459314087 0.20681177608526166
9788 884910.9644056151 31.092122804813695 884910.7575922175 0.206813397576133
9789 887888.9587740866 31.092133163296964 887888.7519657372 0.20680834938863288
9790 888491.506468838 31.092321736774903 888491.2996559554 0.20681288261127476
9791 886261.7324557409 31.092329805018597 886261.5256476286 0.2068081123531331
9792 883717.2269820911 31.092473785567577 883717.0201723329 0.20680975819958639
9793 883233.5968542488 31.092568533204393 883233.3900446588 0.20680959000891697
9794 884680.2795567608 31.0926288751001 884680.0727500953 0.20680666546521978
9795 886047.1260244637 31.09279791404357 886046.9192144858 0.20680997788141395
9796 885814.6268938623 31.092828595036767 885814.4200880773 0.20680578494777274
9797 884361.195626779 31.092989795665336 884360.9888186138 0.20680816512492572
9798 883213.2515307027 31.093068937026924 883213.0447239392 0.2068067635951217
9799 883312.0370027301 31.093168338644496 883311.830197122 0.2068056081631129
9800 884205.4946283078 31.093314650030166 884205.2878207312 0.20680757661147733
9801 884767.7409136558 31.093371404845357 884767.5341093441 0.20680431175699823
9802 884425.0446178428 31.093535391069338 884424.837811045 0.20680679771974617
9803 883598.5556230906 31.09360886366018 883598.3488183795 0.20680471113035148
9804 883099.9510896822 31.09373595419938 883099.7442847738 0.20680490835931548
9805 883274.6947420381 31.093861002275762 883274.4879364497 0.20680558840187624
9806 883766.3477444007 31.093944556630763 883766.1409409462 0.20680345455218843
9807 883995.0092482127 31.09410111567092 883994.8024426695 0.20680554319858702
9808 883747.634115048 31.094178267422294 883747.4273117451 0.20680330285458434
9809 883303.2928054475 31.094321537289275 883303.0860010892 0.20680435834102232
9810 883073.5780479541 31.09443027071415 883073.3712439875 0.20680396661991576
9811 883193.9327893063 31.09453800423038 883193.7259863201 0.20680298625265595
9812 883454.347519823 31.09468078428069 883454.140715496 0.2068043269819398
9813 883561.2836366884 31.09476858141154 883561.076834288 0.2068024003727169
9814 883421.4184335447 31.094916655337776 883421.2116297649 0.20680377978331552
9815 883185.4047468216 31.09501629353944 883185.1979441342 0.20680268741220426
9816 883062.7486821575 31.095142500123117 883062.541879463 0.20680269444375837
9817 883122.2827970275 31.095269963475996 883122.0759938748 0.2068031526955156
9818 883259.3073612888 31.095372570046948 883259.100559409 0.206801879848691
9819 883323.0549435539 31.095516371392357 883322.8481404633 0.20680309054797616
9820 883258.1692779284 31.09561527907649 883257.9624761675 0.20680176088956623
9821 883133.4987461894 31.095752153988535 883133.2919437797 0.20680240973171013
9822 883057.1828073346 31.095867296242847 883056.9760052492 0.20680208542266854
9823 883075.4746053835 31.095984897463147 883075.2678037912 0.20680159228099526
9824 883145.6406548308 31.096118770766466 883145.433852552 0.2068022788215095
9825 883190.2185197977 31.096223843333288 883190.0117186435 0.20680115423492001
9826 883169.3058071798 31.096362700642253 883169.0990051838 0.20680199596094714
9827 883106.3182181523 31.096471536301 883106.1114169547 0.20680119755939463
9828 883055.6036963922 31.096600316433026 883055.3968950252 0.20680136698551205
9829 883051.2159256426 31.096723245907256 883051.0091242311 0.20680141156270546
9830 883083.0344023845 31.096838273028386 883082.8276015935 0.2068007910920844
9831 883113.9166361439 31.096972206501036 883113.7098347327 0.2068014112060635
9832 883115.1723872907 31.09708179381928 883114.9655867403 0.20680055045431506
9833 883087.8341557373 31.097215414587403 883087.6273546738 0.20680106347892388
9834 883055.7884531526 31.09733077976155 883055.5816525454 0.2068006073211527
9835 883042.2181665475 31.097455291862186 883042.0113660049 0.20680054253173155
9836 883051.5263250703 31.097581044713294 883051.3195243694 0.20680070087949776
9837 883069.6888142164 31.097696525450758 883069.4820140889 0.2068001274625385
9838 883078.802799729 31.097828341119207 883078.5959991333 0.20680059577996524
9839 883071.5849977963 31.0979418452364 883071.3781978334 0.2067999629101081
9840 883054.7364628399 31.09807161713457 883054.5296625827 0.2068002572088879
9841 883041.0424652677 31.098190394121264 883040.8356652899 0.20679997780767242
9842 883038.5515155124 31.098313142231405 883038.3447156772 0.20679983519522996
9843 883045.5506570515 31.098439134021934 883045.3438570674 0.20679998408968095
9844 883053.7957634679 31.09855603240728 883053.5889639547 0.20679951320298473
9845 883055.8420982647 31.09868550188591 883055.6352984256 0.2067998391334617
9846 883050.2654509553 31.098801746567393 883050.0586515885 0.2067993667953585
9847 883041.4496741308 31.09892916491565 883041.2428745916 0.20679953918177071
9848 883035.2858045866 31.09904941863749 883035.0790052535 0.20679933312041116
9849 883034.7029193306 31.09917177420695 883034.4961201383 0.20679919229506583
9850 883038.2189443855 31.099296971751496 883038.0121451005 0.20679928501053896
9851 883041.8597294338 31.099415339487095 883041.6529305154 0.20679891845713447
9852 883042.3869196157 31.099542803957704 883042.1801204832 0.2067991324815243
9853 883039.3485510962 31.099660753883356 883039.1417523314 0.20679876478961537
9854 883034.8085679171 31.09978677765975 883034.6017690415 0.20679887560574173
9855 883031.4560906488 31.099907448695763 883031.2492919586 0.20679869013048854
9856 883030.6955728882 31.100029985212387 883030.4887743036 0.20679858464460807
9857 883031.9887030623 31.100154091768786 883031.7819044506 0.20679861163579527
9858 883033.5987367315 31.100273739167847 883033.3919383929 0.20679833851578625
9859 883033.9472095065 31.10039961436405 883033.7404110391 0.20679846744214167
9860 883032.5842805215 31.100518671401616 883032.377482349 0.20679817247114762
9861 883030.2357665629 31.10064383604616 883030.0289683116 0.20679825119477913
9862 883028.1102229654 31.100764496185793 883027.9034248993 0.2067980660828563
9863 883027.0518981698 31.100887379318284 883026.8451001663 0.20679800353631206
9864 883027.1011627766 31.101010398455802 883026.8943648081 0.20679796849509172
9865 883027.6350149232 31.101131099695095 883027.4282171464 0.20679777669054614
9866 883027.8746863685 31.101255646020526 883027.6678885326 0.2067978358753173
9867 883027.3778863183 31.10137551551865 883027.1710887175 0.2067976007594255
9868 883026.2247572578 31.101500005404844 883026.0179596023 0.2067976555446471
9869 883024.8637807687 31.10162058434712 883024.6569832973 0.20679747143693086
9870 883023.7768118732 31.10174376323382 883023.5700144272 0.20679744605963898
9871 883023.2007137936 31.101865860326427 883022.9939164331 0.20679736059277648
9872 883023.0454551254 31.101987440519224 883022.8386578859 0.20679723949178783
9873 883023.0120325973 31.102110839900934 883022.8052353597 0.20679723758694288
9874 883022.7994863843 31.10223144765926 883022.5926893236 0.20679706067291212
9875 883022.2662012464 31.102355254299773 883022.0594041599 0.20679708656593376
9876 883021.47233022 31.102475890986344 883021.2655333043 0.20679691569196484
9877 883020.6039713984 31.10259916104915 883020.3971744871 0.20679691136229497
9878 883019.8505536485 31.1027205924273 883019.6437568553 0.2067967932916422
9879 883019.305975876 31.102842836499985 883019.0991791473 0.2067967287395951
9880 883018.9417420952 31.102965251421296 883018.7349454203 0.2067966748706645
9881 883018.6471521383 31.103086580970995 883018.4403555816 0.2067965567575378
9882 883018.3012080648 31.1032096271754 883018.0944115192 0.2067965455886098
9883 883017.8341421658 31.10333056376548 883017.6273457602 0.20679640560206566
9884 883017.2490695337 31.103453644488074 883017.042273133 0.20679640069752483
9885 883016.6053775009 31.103574775604645 883016.3985812261 0.20679627475075302
9886 883015.9778644056 31.103697391335892 883015.7710681603 0.20679624531683408
9887 883015.4193933645 31.103819080250922 883015.2125972084 0.2067961560035468
9888 883014.9410976508 31.10394103890041 883014.7343015611 0.2067960896068017
9889 883014.5166865714 31.104063311404865 883014.3098905322 0.20679603922212664
9890 883014.1022395717 31.104184744007593 883013.8954436288 0.20679594293117579
9891 883013.6589972277 31.10430735660938 883013.4522013103 0.20679591733773295
9892 883013.1691879865 31.104428584581587 883012.9623921765 0.20679580999111646
9893 883012.6383969808 31.10455119394379 883012.4316011922 0.2067957886049738
9894 883012.0885026344 31.104672547774015 883011.8817069443 0.20679569008611778
9895 883011.5445329124 31.1047948792128 883011.3377372564 0.2067956559485436
9896 883011.0242177128 31.104916560508308 883010.8174221339 0.20679557888892192
9897 883010.532224159 31.105038504061113 883010.3254286344 0.20679552456286268
9898 883010.0614242101 31.105160536794944 883009.8546287388 0.206795471210751
9899 883009.5982310436 31.105282151512842 883009.3914356442 0.2067953992900652
9900 883009.1291239217 31.105404416959022 883008.9223285584 0.20679536329786088
9901 883008.6458382998 31.105525867786742 883008.4390430169 0.2067952828971433
9902 883008.1469348955 31.105648185052033 883007.9401396416 0.20679525387499892
9903 883007.6370456811 31.10576965633412 883007.4302505055 0.20679517564760716
9904 883007.1235236377 31.10589186412493 883006.9167284938 0.20679514392810236
9905 883006.6135398202 31.106013489432975 883006.4067447443 0.2067950759298409
9906 883006.1114155866 31.106135498232096 883005.9046205508 0.20679503572524965
9907 883005.6180100586 31.10625732767199 883005.4112150773 0.20679498137922897
9908 883005.1311091033 31.106379132384042 883004.9243141717 0.2067949316941114
9909 883004.646892221 31.106501137922404 883004.4400973311 0.20679488992865022
9910 883004.1615285338 31.106622798512593 883003.9547337001 0.20679483360385165
9911 883003.6722817054 31.10674490389278 883003.465486905 0.2067948004319443
9912 883003.1782065056 31.106866510289894 883002.9714117633 0.2067947422248239
9913 883002.6798491309 31.106988627828073 883002.4730544181 0.2067947127782605
9914 883002.1789078137 31.10711026540484 883001.9721131563 0.2067946574118687
9915 883001.6773014538 31.1072323255241 883001.4705068262 0.2067946276280874
9916 883001.1767438779 31.107354051946935 883000.9699492995 0.2067945784402979
9917 883000.6781846958 31.107476018530658 883000.4713901498 0.20679454599238384
9918 883000.1818480651 31.107597855563984 882999.9750535607 0.2067945044080963
9919 882999.6872688471 31.107719727123726 882999.4804743783 0.20679446885069616
9920 882999.1936152976 31.107841665083015 882998.986820863 0.20679443456328261
9921 882998.6999710856 31.10796346607178 882998.4931766888 0.20679439691459417
9922 882998.2055512297 31.108085475516425 882997.9987568612 0.20679436848399257
9923 882997.7098979865 31.108207243467874 882997.503103656 0.20679433055039015
9924 882997.212836263 31.108329288426717 882997.006041957 0.20679430610542757
9925 882996.7145208922 31.108451061753588 882996.5077266224 0.206794269818709
9926 882996.2152342878 31.10857311036299 882996.0084400402 0.20679424763637755
9927 882995.7153832873 31.108694919753198 882995.5085890727 0.20679421457387218
9928 882995.2153019307 31.108816950437394 882995.0085077372 0.2067941934291765
9929 882994.7152807236 31.10893881480082 882994.508486559 0.2067941645768415
9930 882994.2154581151 31.10906081805094 882994.0086639712 0.20679414385997133
9931 882993.7158862721 31.109182744458458 882993.5090921526 0.2067941195923332
9932 882993.2165066822 31.1093047213907 882993.0097125829 0.20679409925079734
9933 882992.7172123743 31.109426707625953 882992.5104182948 0.20679407945410685
9934 882992.2178687804 31.109548666824036 882992.0110747205 0.2067940598371087
9935 882991.7183389462 31.109670705007467 882991.5115449021 0.2067940440926746
9936 882991.2185193003 31.109792658953932 882991.0117252746 0.2067940257673535
9937 882990.718321603 31.10991473901106 882990.5115275895 0.20679401352944074
9938 882990.217712082 31.110036700994318 882990.0109180849 0.20679399711846747
9939 882989.7166637974 31.11015881326735 882989.5098698095 0.20679398784971958
9940 882989.2151980447 31.11028079521995 882989.0084040707 0.20679397391703294
9941 882988.7133257026 31.110402932022236 882988.5065317354 0.20679396717047346
9942 882988.2110907177 31.11052494338964 882988.0042967616 0.20679395616186297
9943 882987.7085144004 31.110647099629762 882987.5017204488 0.20679395161496367
9944 882987.2056381038 31.110769147117477 882986.9988441599 0.20679394384557206
9945 882986.7024778076 31.11089132025302 882986.4956838663 0.20679394129845707
9946 882986.1990613843 31.11101340816529 882985.9922674473 0.20679393697177578
9947 882985.6953961615 31.111135597747396 882985.4886022252 0.20679393632211182
9948 882985.1914965321 31.111257728614785 882984.9847025964 0.20679393556469702
9949 882984.6873650373 31.111379935635966 882984.4805711005 0.20679393676999971
9950 882984.1830075847 31.111502110902318 882983.976213645 0.20679393967082255
9951 882983.6784281923 31.1116243371049 882983.4716342496 0.20679394270639548
9952 882983.1736305186 31.11174655775474 882982.9668365692 0.2067939493559886
9953 882982.6686268128 31.111868805002562 882982.4618328586 0.20679395417339705
9954 882982.163425305 31.111991072102867 882981.9566313403 0.20679396470296033
9955 882981.6580548703 31.11211334185608 882981.4512608991 0.20679397118955817
9956 882981.152538061 31.11223565703885 882980.9457440752 0.20679398581318154
9957 882980.646934655 31.112357949903625 882980.4401406613 0.20679399374832802
9958 882980.1413001312 31.112480315838642 882979.9345061184 0.20679401281373108
9959 882979.6357545054 31.11260263110714 882979.4289604836 0.20679402181279485
9960 882979.1304267482 31.112725052037334 882978.9236327023 0.20679404586935346
9961 882978.6255616233 31.112847387094053 882978.418767568 0.20679405530234268
9962 882978.1214540541 31.11296986954922 882977.9146599689 0.2067940852010765
9963 882977.6186199654 31.11309221898776 882977.4118258713 0.20679409406705954
9964 882977.1177360448 31.113214772863852 882976.9109419137 0.20679413111662406
9965 882976.619930514 31.113337127097754 882976.4131363762 0.20679413784493558
9966 882976.1267767436 31.113459767393365 882975.9199825595 0.20679418406225222
9967 882975.6408309634 31.11358211041953 882975.4340367772 0.20679418619277284
9968 882975.1658200345 31.11370486008436 882974.9590257898 0.20679424471092717
9969 882974.7077301672 31.11382716582382 882974.5009359288 0.20679423837289626
9970 882974.2755817922 31.113950060456155 882974.0687874781 0.20679431411048627
9971 882973.8838321115 31.11407228669214 882973.6770378184 0.20679429316299033
9972 882973.5548281517 31.11419538232825 882973.3480337578 0.20679439393229043
9973 882973.3245148179 31.114317460565566 882973.1177204694 0.2067943485322765
9974 882973.2496094846 31.114440846702596 882973.0428149977 0.2067944868925089
9975 882973.4219950226 31.114562665046222 882973.2152006215 0.2067944010854663
9976 882973.989205662 31.11468648661643 882973.7824110646 0.20679459747486342
9977 882975.1924692771 31.114807860565975 882974.985674832 0.2067944451000626
9978 882977.4251327588 31.11493235534133 882977.2183380256 0.20679473318385347
9979 882981.3370798854 31.115052977391315 882981.1302854145 0.2067944708429552
9980 882988.0029498091 31.115178540126518 882987.7961549023 0.2067949067354248
9981 882999.2177665868 31.115297891678587 882999.0109721252 0.2067944615954934
9982 883017.98817568 31.11542518466853 883017.7813805401 0.20679513990705942
9983 883049.3910064762 31.115542379970417 883049.1842120879 0.2067943883468671
9984 883102.028594358 31.115672523687316 883101.8217988877 0.20679547030797388
9985 883190.568935105 31.11578602947138 883190.3621409048 0.20679420028037093
9986 883340.0939604044 31.115920927936447 883339.8871644413 0.2067959631428928
9987 883593.6499849362 31.116028053592164 883593.4431911284 0.20679380784463922
9988 884025.0843075527 31.1161709289997 884024.877510822 0.20679673069213128
9989 884760.7549158612 31.116266896687804 884760.5481228072 0.2067930540067402
9990 886014.5461420753 31.11642305740997 886014.3393441162 0.20679795922242494
9991 888140.9150761123 31.11649935189469 888140.7082844384 0.20679167395379336
9992 891701.4550166794 31.116676701558934 891701.2482167624 0.20679991694148087
9993 897508.3441149472 31.11671850327825 897508.1373256615 0.20678928577072478
9994 906514.5312244599 31.11692649658432 906514.3244216556 0.20680280430740455
9995 919233.7125495324 31.116912581437003 919233.5057638289 0.20678570352040523
9996 934254.8919551456 31.117152859776574 934254.6851492205 0.2068059250751279
9997 946183.4558514 31.117073724249327 946183.2490690497 0.2067823502925364
9998 946034.2594910816 31.117308981025218 946034.052685307 0.20680577453487395
9999 928724.7261649073 31.117226726838354 928724.5193811116 0.20678379577553344


==> data/high_frequency/loss_data_withoutNTK_onlydata_e4_1x64_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 11043.304975811692 0.21609572455957854 11042.816152814405 0.2727272727272727
1 129547.76729205596 0.21605446673102655 129547.27854183478 0.2726957544462867
2 21471.08343866936 0.21602643764695398 21470.594738041877 0.2726741898353783
3 35941.02444653747 0.21601304416304276 35940.535766432324 0.27266706098609145
4 73432.40781029825 0.21600258990873783 73431.91914343325 0.2726642750976715
5 58654.96968035443 0.21598707045744014 58654.4810424353 0.27265084867169587
6 24189.916917284318 0.2159649728043251 24189.428324791734 0.27262751977669863
7 10573.833346438674 0.21593938591555817 10573.344809046986 0.27259800577370075
8 25636.875450507687 0.21591369986566528 25636.38696879596 0.27256801186181717
9 42413.677476014 0.21589150956285347 42413.189040564066 0.2725439403712386
10 38891.71481807896 0.21587387078665599 38891.226416585654 0.27252762251697704
11 22516.95147464234 0.21585928717150513 22516.46309890046 0.2725164547070027
12 11064.851681436236 0.21584570288358257 11064.363329000977 0.2725067323760823
13 12952.815463751493 0.21583112497399232 12952.327137557533 0.2724950689867255
14 22269.968941513307 0.21581434996002924 22269.480647615892 0.2724795474555573
15 27521.909360014688 0.21579542463189738 27521.421104100005 0.2724604900501497
16 23520.06891255098 0.2157751677775653 23519.580697731868 0.27243965133574427
17 14818.756623340567 0.2157544780532401 14818.268450198811 0.27241866370217765
18 9872.348819675293 0.21573391615751217 9871.860687505647 0.2723982534895763
19 12332.360781516289 0.21571365503732812 12331.872689512464 0.27237834878792416
20 17771.53045966216 0.21569371897939324 17771.042407297562 0.2723586456207286
21 19545.83187464548 0.2156742648970972 19545.343861114456 0.27233926612566994
22 16197.757926565926 0.21565562874225158 16197.269950061669 0.2723208755145665
23 11574.849418461066 0.21563808231064693 11574.361476206 0.27230417275446867
24 9898.559633064297 0.21562151012076827 9898.071722321101 0.2722892330751463
25 11921.051507011602 0.21560528216316469 11920.5636265992 0.2722751302382674
26 14737.70783494627 0.21558844837635155 14737.219986280514 0.27226021738048933
27 14984.460715733583 0.2155702205583174 14983.972902462641 0.27224305038401264
28 12463.737871689213 0.21555045415630128 12463.250097940723 0.2722232943325428
29 10039.338703043619 0.21552971708844923 10038.850971428075 0.2722018984548654
30 10024.742762044227 0.21550896837830205 10024.255072543314 0.272180532533941
31 11727.099383841176 0.215489065945306 11726.611734108828 0.2721606664010314
32 12817.414469048508 0.21547033659474019 12816.926855921387 0.27214279052734425
33 12104.1131938561 0.21545251488462244 12103.62561501605 0.272126325164067
34 10466.21086101661 0.21543503998960087 10465.72331575593 0.2721102206922993
35 9641.69815074965 0.21541743208168557 9641.210639622952 0.27209369461539673
36 10296.641109207272 0.2153994959509434 10296.153633140526 0.27207657079372993
37 11321.90943795438 0.21538125693648122 11321.42199761845 0.27205907899446136
38 11328.605752180372 0.21536275448011874 11328.118348041464 0.2720413844287522
39 10383.730362589822 0.21534392176507888 10383.242995344124 0.27202332393282913
40 9647.459457742429 0.2153246715057793 9646.972128472256 0.2720045986663153
41 9803.351691240325 0.21530509198418174 9802.864400934039 0.2719852143025925
42 10424.275382095015 0.215285536953257 10423.78813083248 0.2719657255822313
43 10638.532594540957 0.21526647439051239 10638.045381084396 0.27194698217201496
44 10163.26532332469 0.215248174913519 10162.778145623284 0.27192952649266855
45 9604.032764589378 0.21523049269430755 9603.5456209482 0.2719131484830518
46 9603.716291473507 0.2152129339703668 9603.22918155351 0.2718969860278192
47 9993.524455531318 0.21519496984438347 9993.037380455344 0.27188010613130914
48 10156.178204765743 0.21517636563578443 10155.691166279204 0.2718621209017998
49 9889.428414819931 0.21515727673117974 9888.941414188965 0.27184335423678385
50 9544.983937128756 0.21513806400036362 9544.496974592617 0.27182447213901323
51 9512.631000196317 0.21511901627818186 9512.144075229053 0.2718059509863475
52 9745.83732943902 0.21510020978615974 9745.350441391387 0.27178783784767774
53 9854.352826148726 0.21508158094956858 9853.86597463183 0.2717699359479655
54 9671.579894962888 0.21506308403707802 9671.093079734439 0.2717521444111679
55 9457.360096029766 0.21504474753108066 9456.873316712272 0.27173456996300305
56 9461.044735077423 0.21502657986576393 9460.55799118397 0.2717173135857704
57 9600.246629697172 0.2150084536191749 9599.7599210413 0.27170020225465286
58 9640.453570642841 0.21499012920721397 9639.966897709255 0.2716828043799378
59 9512.68974083029 0.2149714313580967 9512.203104630682 0.27166476824964886
60 9386.456537822287 0.21495241742653043 9385.969939240666 0.2716461641943556
61 9411.223510812033 0.214933363589626 9410.73694996945 0.271627478992318
62 9497.858673926634 0.21491456451480284 9497.372150119716 0.27160924240256396
63 9488.276127298092 0.2148961200685493 9487.789639555234 0.27159162278880805
64 9392.442171032215 0.2148778947630065 9391.955718781719 0.27157435573273986
65 9333.961216953434 0.2148596657110826 9333.474800252921 0.27155703480108806
66 9365.546124236593 0.2148413013925787 9365.059743484222 0.27153945097773496
67 9407.339630273 0.21482281004440487 9406.853285797393 0.27152166556128643
68 9374.156704864747 0.21480425054077654 9373.670396801142 0.2715038130626438
69 9306.977839974099 0.21478563830718037 9306.49156842804 0.2714859077508346
70 9290.630223026088 0.2147669568657036 9290.143988192098 0.2714678771243556
71 9318.397386004988 0.21474824134668918 9317.911188014868 0.2714497487725238
72 9323.905462466448 0.21472960742655112 9323.419301131637 0.2714317273845817
73 9284.751488951977 0.21471116503170104 9284.265363755196 0.2714140317485491
74 9247.438877065719 0.2146929009974654 9246.952787507373 0.2713966573489718
75 9250.837293206876 0.21467466584367362 9250.351239203183 0.27137933785009455
76 9264.571373230836 0.21465629317573517 9264.085355168787 0.27136176887287194
77 9248.27309591645 0.21463773629376554 9247.787114310653 0.2713438695034329
78 9216.077655619709 0.21461908812712194 9215.591710713463 0.2713258181193478
79 9202.419899993023 0.2146004775652139 9201.9339916656 0.27130784985611583
80 9208.611712901895 0.21458196090836235 9208.125840890141 0.27129005084430674
81 9205.579340787717 0.21456351310380656 9205.093504921393 0.2712723532204787
82 9182.775885961815 0.21454509824646922 9182.290086179715 0.27125468385468127
83 9163.858837259586 0.21452671585906338 9163.373073487604 0.2712370561214769
84 9161.789096463574 0.2145083706173292 9161.303368592116 0.27121950083973645
85 9160.745753170968 0.21449002271176604 9160.260061192488 0.2712019557674622
86 9146.99032691727 0.21447160207986973 9146.504671029006 0.2711842861840308
87 9128.782483673018 0.21445308231112575 9128.29686415906 0.271166431646827
88 9120.771851461397 0.2144345244865816 9120.286268438005 0.2711484989043445
89 9118.766436977747 0.21441602946293517 9118.280890273738 0.27113067454653583
90 9109.319289911278 0.2143976455148652 9108.833779218588 0.2711130471738097
91 9094.179729908612 0.21437933178614874 9093.694255039605 0.27109553722049023
92 9083.782988446845 0.21436101135521163 9083.297549434308 0.27107800118192427
93 9079.201121647004 0.21434264565158478 9078.715718626569 0.27106037478409456
94 9072.020924781427 0.21432424889105622 9071.53555783734 0.2710426951967382
95 9059.38734851022 0.21430584448598775 9058.90201765608 0.271025009654084
96 9048.497857034445 0.21428743307684786 9048.01256228936 0.2710073120091294
97 9042.258354841239 0.21426901145879876 9041.773096244522 0.2709895852575259
98 9035.356568140056 0.21425060364561418 9034.871345666867 0.27097186954459196
99 9024.798864375874 0.2142322485081777 9024.313677886234 0.2709542411321062
100 9014.185496674152 0.21421395287858425 9013.700346002828 0.2709367184443287
101 9006.872976268074 0.21419567292723807 9006.387861373594 0.2709192215529648
102 8999.95564144933 0.2141773542705673 8999.47056244689 0.27090164817165996
103 8990.44680461129 0.2141589856632813 8989.961761647644 0.27088397798198005
104 8980.54939067213 0.21414060361764048 8980.064383787309 0.27086628120371764
105 8972.689543950655 0.21412224783559394 8972.204573071533 0.27084863128855813
106 8965.526862857469 0.21410392537005926 8965.041927895518 0.270831036581062
107 8956.74689586663 0.2140856210565735 8956.261996781319 0.2708134642537734
108 8947.373169317956 0.2140673274682848 8946.888306089188 0.2707959013009529
109 8939.417714554218 0.2140490488477242 8938.93288714445 0.2707783609201795
110 8932.021879459251 0.21403077969441134 8931.537087842862 0.27076083669508555
111 8923.64409805117 0.21401249818128634 8923.15934226611 0.27074328687942784
112 8914.78326742449 0.21399419066895167 8914.298547551067 0.270725682752508
113 8906.81209350978 0.21397587408106503 8906.327409581078 0.27070805462128944
114 8899.34126916155 0.21395758177085755 8898.856621114091 0.2706904656877259
115 8891.185455751129 0.2139393280813068 8890.700843480096 0.2706729429515813
116 8882.729276182408 0.21392109608219376 8882.244699632989 0.2706554533372227
117 8874.859863343194 0.2139028611603486 8874.375322531818 0.27063795021637294
118 8867.335793732322 0.21388461670086764 8866.851288692438 0.2706204231819842
119 8859.382760819424 0.2138663712155888 8858.898291557554 0.27060289065444776
120 8851.217529729332 0.21384812942086953 8850.733096238599 0.2705853613135683
121 8843.49480969568 0.21382988843399126 8843.010411980109 0.27056782713543187
122 8835.975599996329 0.21381165122347062 8835.491238053304 0.2705502918018281
123 8828.17748904241 0.2137934309302496 8827.69316283083 0.2705327806482563
124 8820.271602047875 0.21377523512560248 8819.78731150325 0.27051530949701746
125 8812.676971216863 0.21375705260484454 8812.192716306676 0.27049785758184297
126 8805.2161845869 0.21373886413489426 8804.731965334779 0.2704803879855884
127 8797.551838173451 0.21372066413761007 8797.067654619137 0.27046289017634856
128 8789.867170091777 0.21370246460509876 8789.383022239585 0.27044538758686854
129 8782.402747595097 0.21368427829017114 8781.91863541242 0.27042790438818537
130 8775.012888717032 0.2136661059576717 8774.52881217026 0.2704104408141288
131 8767.489970507337 0.21364794243801083 8767.005929578856 0.2703929860417995
132 8759.98789951108 0.21362978721183223 8759.50389418429 0.27037553957850025
133 8752.65351195564 0.21361164209950997 8752.169542207375 0.2703581061650755
134 8745.345073087923 0.21359350266483135 8744.861138907456 0.2703406778013216
135 8737.962520568324 0.2135753606573701 8737.478621969545 0.27032323812094033
136 8730.624092058417 0.2135572157802459 8730.140229056668 0.2703057859687671
137 8723.408048744435 0.21353907832051278 8722.92422132502 0.2702883410952296
138 8716.195388330869 0.21352095717838243 8715.71159645299 0.27027092069997155
139 8708.946921909206 0.2135028499087917 8708.463165539493 0.2702535198048844
140 8701.758538372447 0.2134847479667421 8701.274817502743 0.27023612173765676
141 8694.651479322538 0.2134666477624846 8694.167793954826 0.27021871994785224
142 8687.542243382964 0.21344855174960647 8687.058593511456 0.27020131975869954
143 8680.424766164471 0.21343046131099952 8679.94115177929 0.27018392386861834
144 8673.371302905152 0.21341237495436122 8672.88772400137 0.2701665288286301
145 8666.36946293377 0.21339429381913516 8665.885919503537 0.2701491364127278
146 8659.366249933506 0.2133762230723754 8658.8827419537 0.27013175673400464
147 8652.376579482601 0.2133581650634911 8651.893106922915 0.2701143946236151
148 8645.444339657564 0.21334011493875218 8644.960902501925 0.2700970406996885
149 8638.545188817234 0.21332206639171167 8638.0617870682 0.27007968264283866
150 8631.64940657295 0.21330401932390206 8631.16604023327 0.2700623203537106
151 8624.78163115919 0.21328597852323114 8624.298300217404 0.27004496326333494
152 8617.960459398446 0.21326794669312543 8617.477163835267 0.270027616485907
153 8611.161627227733 0.2132499226961064 8610.678367027536 0.27001027750185363
154 8604.373638298486 0.213231905762163 8603.890413447987 0.26999294473625984
155 8597.61989569963 0.21321389698297125 8597.136706182107 0.2699756205409882
156 8590.902125584604 0.21319589583413817 8590.41897138469 0.2699583040799038
157 8584.201704848505 0.21317789906065418 8583.718585960503 0.26994098894016083
158 8577.519822130182 0.21315990505187626 8577.036738553286 0.2699236718433775
159 8570.87209125379 0.2131419167188128 8570.389042978604 0.26990635846777994
160 8564.251884103238 0.21312393780470051 8563.76887110927 0.26988905616190695
161 8557.64830986816 0.21310596821034256 8557.165332135284 0.2698717646646147
162 8551.068653977767 0.21308800517718843 8550.58571149409 0.2698544785001921
163 8544.519506865641 0.2130700474883408 8544.036599622807 0.26983719534733863
164 8537.992376470784 0.21305209589825425 8537.509504458076 0.2698199168095733
165 8531.483633934833 0.21303415045404248 8531.000797141396 0.2698026429821985
166 8525.00090832064 0.21301621035007315 8524.51810673812 0.26978537217029763
167 8518.544010262163 0.2129982763473472 8518.06124388001 0.2697681058045516
168 8512.10649099347 0.21298035062660733 8511.623759794633 0.2697508482101867
169 8505.689534546998 0.21296243362318976 8505.206838513097 0.26973360027920945
170 8499.29782976651 0.21294452313943743 8498.815168885707 0.2697163576635397
171 8492.927958306263 0.21292661738419796 8492.445332572055 0.269699116824095
172 8486.576941871886 0.21290871707634898 8486.094351275597 0.2696818792145149
173 8480.247672062147 0.2128908236846357 8479.765116590715 0.269664647747512
174 8473.94129267173 0.21287293734614926 8473.458772311738 0.26964742264758146
175 8467.654226462328 0.2128550576908251 8467.171741201495 0.2696302031412875
176 8461.38637975766 0.21283718517821873 8460.903929582326 0.2696129901562292
177 8455.139974004418 0.21281932011604623 8454.657558899962 0.2695957843407166
178 8448.913836698735 0.21280146143199238 8448.43145665373 0.2695785835732709
179 8442.705903759628 0.21278360795535 8442.223558766158 0.2695613855140187
180 8436.517385528156 0.21276576024273727 8436.035075576647 0.2695441912662781
181 8430.348897101143 0.2127479197767732 8429.866622177584 0.2695270037827605
182 8424.198670144699 0.21273008689212902 8423.716430234084 0.2695098237213943
183 8418.066291695448 0.21271226076868105 8417.584086785238 0.269492649439811
184 8411.952804469802 0.21269444099375628 8411.470634548683 0.26947548012531397
185 8405.857579842734 0.21267662778855587 8405.375444898707 0.2694583162372052
186 8399.779443529955 0.21265882098865072 8399.297343551514 0.26944115745183705
187 8393.718843441387 0.21264102015539918 8393.236778418346 0.26942400288581103
188 8387.675981388395 0.21262322564800337 8387.193951309491 0.26940685325381225
189 8381.649877340344 0.21260543838258228 8381.167882191568 0.26938971039220017
190 8375.640203185754 0.21258765845125666 8375.158242952813 0.269372574490305
191 8369.64737877765 0.21256988500030674 8369.165453448808 0.26935544384320187
192 8363.670929794762 0.21255211753866549 8363.18903935975 0.26933831747309084
193 8357.710205902391 0.21253435641342816 8357.228350349897 0.269321196081259
194 8351.765325767408 0.2125166019346381 8351.28350508518 0.2693040802927484
195 8345.83625990875 0.21249885398699572 8345.354474084883 0.269286969879481
196 8339.922379365784 0.2124811126418958 8339.440628388153 0.2692698649895642
197 8334.023489222573 0.21246337824928097 8333.541773077992 0.2692527663308394
198 8328.139659988468 0.21244565070615964 8327.65797866406 0.2692356737017156
199 8322.270522305942 0.21242792941284505 8321.788875790626 0.2692185859032396
200 8316.41567060454 0.21241021416784206 8315.934058887835 0.2692015025361442
201 8310.57510770973 0.21239250543092494 8310.09353077977 0.26918442453003616
202 8304.748653411405 0.21237480354627183 8304.267111255274 0.2691673525841906
203 8298.93590726709 0.21235710835267205 8298.454399872355 0.26915028638344457
204 8293.136712075928 0.21233941968657832 8292.655239430636 0.2691332256057557
205 8287.350995494277 0.21232173762698045 8286.869557586237 0.26911617041358926
206 8281.578435256615 0.2123040620997342 8281.097032073854 0.2690991206621569
207 8275.818783185114 0.2122863928385046 8275.337414716452 0.26908207582367594
208 8270.07195201482 0.21226872988966636 8269.590618248929 0.26906503600123016
209 8264.337727649909 0.2122510736338479 8263.856428574305 0.2690480019700009
210 8258.615826018024 0.2122334241943429 8258.134561619843 0.26903097398702747
211 8252.906116683365 0.21221578129225294 8252.424886950575 0.2690139514988764
212 8247.208446294602 0.21219814474144755 8246.727251215725 0.26899693413612236
213 8241.522559317596 0.21218051463242094 8241.041398880878 0.2689799220855266
214 8235.848274567532 0.21216289100537145 8235.36714876109 0.26896291543657624
215 8230.185463702308 0.21214527378687914 8229.704372514467 0.2689459140540855
216 8224.533911837258 0.21212766306455003 8224.052855256066 0.2689289181263205
217 8218.893415812528 0.21211005901516938 8218.412393825494 0.2689119280176975
218 8213.263841596703 0.21209246156056843 8212.782854191564 0.2688949435775767
219 8207.645014349073 0.21207487045086565 8207.164061514311 0.26887796430959426
220 8202.036731088843 0.21205728565009654 8201.555812813045 0.26886099014878306
221 8196.438843682015 0.21203970732271124 8195.957959953255 0.2688440214360755
222 8190.851201946916 0.2120221355211708 8190.370352753105 0.26882705829003045
223 8185.273616936899 0.2120045701837408 8184.792802266116 0.26881010059918203
224 8179.70593054165 0.2119870113323917 8179.225150381901 0.26879314841682217
225 8174.148003354514 0.21196945899695707 8173.667257693707 0.2687762018093265
226 8168.599667093767 0.21195191306175873 8168.118955920153 0.2687592605512223
227 8163.060759600454 0.2119343734253075 8162.58008290258 0.2687423244483119
228 8157.531145697577 0.2119168401826442 8157.050503463691 0.26872539370387205
229 8152.010673220223 0.21189931345926208 8151.530065438181 0.26870846858322867
230 8146.499185171094 0.211881793214575 8146.018611828863 0.26869154901662595
231 8140.996545841 0.21186427935939198 8140.516006926807 0.26867463483386517
232 8135.502617491696 0.2118467718975612 8135.022112993748 0.2686577260499867
233 8130.01725084685 0.21182927083163508 8129.536780753339 0.2686408226786805
234 8124.5403119273815 0.21181177610538737 8124.059876226657 0.26862392461852846
235 8119.071671244019 0.21179428773012998 8118.591269924383 0.2686070319056351
236 8113.611190075508 0.21177680579750788 8113.130823124973 0.26859014473690696
237 8108.158736824998 0.2117593303135791 8107.678404231549 0.2685732631352794
238 8102.714188840845 0.21174186118074956 8102.233890592751 0.26855638691364936
239 8097.277417167509 0.2117243983576076 8096.797153253154 0.2685395159975198
240 8091.848295120894 0.21170694188377923 8091.368065528533 0.2685226504768621
241 8086.426704915711 0.21168949176645263 8085.946509633565 0.2685057903787948
242 8081.012526229969 0.21167204798535263 8080.532365246308 0.26848893567604853
243 8075.6056384665235 0.21165461056674356 8075.125511769523 0.26847208643345516
244 8070.205928346697 0.21163717952787653 8069.725835924473 0.2684552426957606
245 8064.813283387481 0.21161975480906278 8064.333225228319 0.26843840435240773
246 8059.4275895144965 0.2116023363586308 8058.947565606828 0.2684215713098082
247 8054.048738332752 0.21158492420805577 8053.5687486649 0.2684047436430554
248 8048.676623632315 0.21156751839395874 8048.196668192481 0.26838792143879836
249 8043.31113817546 0.21155011889617983 8042.831216951894 0.2683711046693858
250 8037.9521784110475 0.21153272569606119 8037.472291392043 0.26835429330864286
251 8032.5996441198295 0.2115153387998828 8032.11979129365 0.26833748737916463
252 8027.253434540245 0.21149795818504835 8026.773615895214 0.26832068684572735
253 8021.913451377729 0.21148058381512666 8021.433666902267 0.2683038916466652
254 8016.57959971176 0.21146321570456203 8016.0998493942325 0.2682871018236849
255 8011.251784827375 0.21144585388771606 8010.772068656028 0.26827031745864693
256 8005.929913747977 0.21142849835001049 8005.450231711093 0.2682535385342462
257 8000.613896620583 0.21141114905602162 8000.134248706536 0.2682367649901473
258 7995.303644534481 0.2113938060011759 7994.824030731652 0.2682199968275462
259 7989.9990697553085 0.21137646918535624 7989.5194900520655 0.2682032340573419
260 7984.7000873623 0.2113591385908752 7984.220541747053 0.2681864766563292
261 7979.406613687342 0.211341814218715 7978.927102148484 0.268169724639251
262 7974.118566158282 0.21132449608780224 7973.639088684138 0.2681529780563188
263 7968.83586460258 0.2113071841864205 7968.356421181498 0.2681362368952706
264 7963.558430395364 0.21128987848054304 7963.079021015785 0.26811950109853505
265 7958.286185950743 0.21127257896247584 7957.806810601119 0.26810277066170707
266 7953.019055701307 0.2112552856416912 7952.539714370049 0.26808604561568783
267 7947.7569657307 0.21123799851137795 7947.27765840623 0.26806932595930105
268 7942.499843157704 0.21122071756329006 7942.020569828453 0.26805261168828776
269 7937.247616905649 0.21120344280150521 7936.768377560024 0.26803590282235257
270 7932.000217535527 0.21118617421611524 7931.521012161958 0.268019199352552
271 7926.75757671429 0.21116891178206618 7926.278405301268 0.2680025012396371
272 7921.5196276634015 0.2111516554935134 7921.040490199424 0.26798580848350134
273 7916.286305185473 0.2111344053608626 7915.807201658995 0.26796912111717924
274 7911.057545215913 0.2111171613795545 7910.57847561539 0.2679524391436716
275 7905.833285099055 0.21109992353568732 7905.354249412972 0.2679357625467087
276 7900.613463703944 0.211082691824848 7900.13446192079 0.26791909132850716
277 7895.398021035459 0.2110654662399247 7894.919053143733 0.26790242548579174
278 7890.186898395795 0.21104824676531025 7889.707964384031 0.26788576499864847
279 7884.9800384914 0.21103103339721493 7884.501138348131 0.26786910987132057
280 7879.777385166065 0.21101382614203198 7879.298518879794 0.2678524601285467
281 7874.5788834739715 0.21099662499291472 7874.100051033211 0.26783581576814486
282 7869.384479792284 0.21097942993408103 7868.90568118558 0.26781917676955314
283 7864.194121619721 0.21096224095910712 7863.715356835632 0.26780254313082796
284 7859.0077575823025 0.21094505806414682 7858.529026609383 0.26778591485543934
285 7853.8253375360355 0.2109278812397512 7853.34664036286 0.2677692919359742
286 7848.64681241372 0.21091071048203147 7848.168149028862 0.2677526743762697
287 7843.472134223128 0.21089354579184277 7842.993504615147 0.2677360621894238
288 7838.301256123818 0.21087638715986717 7837.82266028129 0.26771945536775915
289 7833.134132314636 0.21085923457195663 7832.65557022617 0.26770285389374116
290 7827.9707180099595 0.21084208802334725 7827.492189664167 0.2676862577687939
291 7822.810969491176 0.21082494751210845 7822.332474876664 0.26766966700028116
292 7817.654844030693 0.21080781303084928 7817.176383136079 0.2676530815847098
293 7812.5022998628365 0.2107906845740079 7812.02387267674 0.26763650152207297
294 7807.3532962270865 0.21077356213818288 7806.874902738132 0.26761992681639735
295 7802.207793305792 0.2107564457136232 7801.729433502619 0.26760335745881003
296 7797.065752190511 0.2107393352897501 7796.587426061783 0.2675867934388514
297 7791.9271349092605 0.2107222308638119 7791.448842443634 0.26757023476193664
298 7786.791904378365 0.2107051324334309 7786.313645564497 0.26755368143430197
299 7781.660024376779 0.21068803999066593 7781.1817992033375 0.26753713345088737
300 7776.531459562498 0.21067095352860707 7776.053268018161 0.26752059080846113
301 7771.40617543485 0.21065387304211322 7770.928017508301 0.2675040535071887
302 7766.284138306309 0.21063679852276357 7765.8060139862455 0.2674875215406887
303 7761.165315308988 0.2106197299633054 7760.68722458412 0.2674709949050434
304 7756.049674365525 0.21060266736139802 7755.5716172245575 0.26745447360622576
305 7750.9371841653665 0.21058561071257875 7750.459160597008 0.2674379576458386
306 7745.827814168484 0.21056856000810156 7745.349824161459 0.2674214470167009
307 7740.721534578821 0.21055151524124419 7740.243578121864 0.2674049417155582
308 7735.61831632146 0.2105344764069911 7735.140393403311 0.2673884417425851
309 7730.518131040574 0.21051744349847118 7730.040241649982 0.26737194709430867
310 7725.420951076517 0.21050041651015844 7724.943095202237 0.267355457769969
311 7720.326749448202 0.21048339543858532 7719.8489270789905 0.2673389737728303
312 7715.235499848689 0.21046638027729075 7714.757710973311 0.2673224950999923
313 7710.147176624519 0.2104493710179833 7709.669421231756 0.26730602174477397
314 7705.061754758242 0.2104323676552625 7704.584032836881 0.2672895537062805
315 7699.979209860975 0.21041537018451806 7699.501521399805 0.2672730909852408
316 7694.899518154511 0.21039837859955485 7694.421863142332 0.2672566335791986
317 7689.82265645665 0.2103813928951398 7689.345034882267 0.2672401814875297
318 7684.748602173636 0.21036441306639425 7684.271014025859 0.26722373471018435
319 7679.677333283193 0.21034743910618553 7679.199778550844 0.26720729324249803
320 7674.608828320001 0.2103304710077973 7674.1313069919115 0.2671908570806216
321 7669.5430663668785 0.21031350876694319 7669.065578431886 0.2671744262255906
322 7664.4800270395 0.21029655237868874 7664.002572486444 0.2671580006771148
323 7659.419690474227 0.2102796018368234 7658.942269291957 0.2671415804322532
324 7654.3620373192325 0.21026265713601067 7653.8846494966065 0.26712516548969945
325 7649.307048720052 0.2102457182706788 7648.829694245934 0.26710875584759386
326 7644.254706307675 0.2102287852342814 7643.777385170939 0.26709235150209676
327 7639.204992188898 0.21021185802163722 7638.727704378425 0.2670759524520985
328 7634.157888933579 0.21019493662849628 7633.680634438251 0.2670595586983142
329 7629.113379564179 0.2101780210491524 7628.636158372892 0.2670431702384514
330 7624.0714475464065 0.21016111127754128 7623.59425964806 0.26702678706939725
331 7619.032076777165 0.2101442073085099 7618.554922160667 0.26701040918979374
332 7613.995251574218 0.21012730913651992 7613.518130228484 0.26699403659748017
333 7608.960956666774 0.21011041675596398 7608.483868580728 0.2669776692901348
334 7603.929177184721 0.21009353016229115 7603.452122347291 0.2669613072675009
335 7598.899898649388 0.21007664935053583 7598.422877049509 0.2669449505284048
336 7593.873106964555 0.21005977431468148 7593.39611859117 0.2669285990694772
337 7588.848788406125 0.21004290504933176 7588.371833248187 0.26691225288852743
338 7583.826929613207 0.21002604154963794 7583.350007659672 0.2668959119844282
339 7578.807517579291 0.21000918381029493 7578.330628819126 0.2668795763551017
340 7573.7905396430015 0.20999233182628999 7573.313684065176 0.2668632459989974
341 7568.775983480007 0.20997548559291201 7568.2991610735 0.26684692091508694
342 7563.763837094611 0.2099586451046781 7563.287047848405 0.2668306011007162
343 7558.754088810941 0.20994181035607623 7558.277332714031 0.26681428655311473
344 7553.7467272651265 0.20992498134241366 7553.270004306512 0.2667979772711143
345 7548.741741397303 0.20990815805887367 7548.265051565991 0.26678167325325475
346 7543.739120443662 0.2098913405003246 7543.2624637286635 0.26676537449738114
347 7538.7388539292715 0.2098745286619669 7538.262230319608 0.2667490810019262
348 7533.740931660458 0.2098577225388124 7533.2643411451545 0.26673279276487416
349 7528.745343717325 0.20984092212555958 7528.268786285416 0.2667165097835275
350 7523.752080446771 0.20982412741746312 7523.275556087298 0.2667002320562599
351 7518.76113245545 0.2098073384100137 7518.284641157457 0.2666839595818677
352 7513.772490602919 0.20979055509825403 7513.296032355463 0.2666676923581836
353 7508.786145995224 0.20977377747728784 7508.309720787363 0.26665143038309086
354 7503.802089978209 0.20975700554240495 7503.325697799011 0.26663517365478123
355 7498.820314131054 0.20974023928866464 7498.343954969595 0.2666189221709334
356 7493.840810260133 0.2097234787113239 7493.364484105492 0.26660267592957526
357 7488.863570392882 0.20970672380598232 7488.387277234147 0.26658643492936646
358 7483.888586771873 0.20968997456793884 7483.412326598136 0.26657019916829916
359 7478.915851849092 0.20967323099233878 7478.439624649456 0.2665539686439905
360 7473.945358280173 0.20965649307460707 7473.469164043744 0.2665377433545594
361 7468.977098918802 0.20963976081013663 7468.500937634693 0.2665215232980105
362 7464.011066811335 0.20962303419429523 7463.534938468669 0.26650530847224857
363 7459.047255191489 0.20960631322271012 7458.571159779391 0.26648909887564065
364 7454.085657475231 0.2095895978908974 7453.609594982833 0.2664728945062688
365 7449.126267255737 0.20957288819415992 7448.650237672181 0.26645669536172456
366 7444.169078298413 0.20955618412802302 7443.693081612845 0.2664405014399923
367 7439.214084536089 0.20953948568812528 7438.738120737662 0.2664243127392322
368 7434.261280064316 0.20952279287000378 7433.785349142188 0.2664081292573504
369 7429.310659136824 0.2095061056693215 7428.834761080163 0.266391950992447
370 7424.362216161073 0.20948942408175608 7423.886350959048 0.26637577794259176
371 7419.415945693885 0.20947274810281533 7418.940113335677 0.2663596101054568
372 7414.47184243715 0.20945607772814304 7413.996042911944 0.266343447478935
373 7409.529901233721 0.20943941295354945 7409.0541345307065 0.2663272900612031
374 7404.590117063335 0.20942275377474734 7404.11438317171 0.2663111378501899
375 7399.652485038712 0.20940610018747316 7399.1767839476815 0.2662949908438152
376 7394.717000401727 0.20938945218753474 7394.2413321005 0.26627884904008525
377 7389.783658519632 0.20937280977064585 7389.308022997425 0.2662627124367643
378 7384.852454881398 0.20935617293259026 7384.376852127434 0.26624658103170706
379 7379.923385094179 0.20933954166930785 7379.4478150976865 0.2662304548230324
380 7374.996444879831 0.20932291597667005 7374.520907630046 0.26621433380866855
381 7370.071630071551 0.2093062958505199 7369.596125557715 0.26619821798643306
382 7365.148936610605 0.20928968128678802 7364.673464821964 0.26618210735426573
383 7360.228360543085 0.2092730722813753 7359.752921468893 0.2661660019099966
384 7355.3098980168015 0.20925646883021284 7354.83449164632 0.2661499016514685
385 7350.393545278246 0.2092398709293528 7349.918171600741 0.2661338065767175
386 7345.4792986696375 0.2092232785748059 7345.003957674379 0.26611771668364503
387 7340.567154626053 0.20920669176254186 7340.091846302321 0.26610163197001946
388 7335.657109672605 0.20919011048861652 7335.1818340096825 0.26608555243373133
389 7330.749160421727 0.20917353474909528 7330.273917408905 0.26606947807264353
390 7325.843303570489 0.20915696454005253 7325.368093197065 0.2660534088845897
391 7320.939535898054 0.20914039985764693 7320.464358153329 0.26603734486752434
392 7316.037854263135 0.2091238406980155 7315.562709136418 0.2660212860193092
393 7311.1382556015615 0.209107287057263 7310.663143082166 0.2660052323376932
394 7306.240736923918 0.20909073893157337 7305.765657001166 0.2659891838205369
395 7301.345295313181 0.20907419631715637 7300.870247976398 0.26597314046570714
396 7296.451927922511 0.20905765921021938 7295.976913161029 0.26595710227102115
397 7291.560631973051 0.20904112760702667 7291.085649776211 0.2659410692343624
398 7286.6714047518035 0.2090246015038352 7286.196455108946 0.2659250413535543
399 7281.784243609559 0.20900808089688572 7281.309326510036 0.2659090186263416
400 7276.899145958893 0.20899156578248848 7276.4242613920605 0.26589300105056424
401 7272.016109272189 0.20897505615698103 7271.541257227408 0.2658769886240733
402 7267.1351310797745 0.20895855201669317 7266.660311546413 0.26586098134466074
403 7262.2562089680505 0.20894205335799526 7261.781421935482 0.26584497921015465
404 7257.379340577716 0.2089255601772613 7256.90458603532 0.2658289822183476
405 7252.504523602017 0.20890907247086346 7252.029801539179 0.2658129903669845
406 7247.631755785063 0.20889259023523302 7247.157066191175 0.26579700365388786
407 7242.761034920173 0.20887611346682172 7242.28637778463 0.2657810220768787
408 7237.892358848292 0.20885964216207334 7237.417734160496 0.2657650456337207
409 7233.025725456446 0.20884317631746527 7232.551133205806 0.2657490743222024
410 7228.161132676231 0.20882671592948554 7227.686572852162 0.2657331081400928
411 7223.2985784823495 0.20881026099463024 7222.824051074269 0.2657171470851367
412 7218.438060891211 0.20879381150944332 7217.963565888546 0.26570119115513496
413 7213.579577959536 0.20877736747048078 7213.105115351718 0.265685240347873
414 7208.723127783048 0.20876092887429495 7208.248697559512 0.26566929466108874
415 7203.868708495147 0.2087444957174694 7203.394310645337 0.26565335409254337
416 7199.016318265696 0.208728067996602 7198.54195277906 0.2656374186399882
417 7194.165955299761 0.20871164570830342 7193.691622165751 0.26562148830116245
418 7189.317617836457 0.20869522884922131 7188.843317044534 0.2656055630738416
419 7184.471304147791 0.2086788174160094 7183.997035687419 0.26558964295577536
420 7179.62701253756 0.20866241140532465 7179.15277639821 0.2655737279446818
421 7174.7847413402615 0.20864601081385395 7174.310537511409 0.26555781803830375
422 7169.944488920076 0.2086296156382988 7169.470317391203 0.26554191323437576
423 7165.106253669806 0.208613225875375 7164.6321144304 0.2655260135306259
424 7160.270034009944 0.2085968415218262 7159.795927049497 0.2655101189248018
425 7155.435828387706 0.20858046257439944 7154.961753695718 0.2654942294146228
426 7150.603635276105 0.20856408902985196 7150.129592842077 0.2654783449977935
427 7145.773453173046 0.2085477208849699 7145.299442986489 0.2654624656720417
428 7140.945280600504 0.2085313581365504 7140.471302650933 0.26544659143508403
429 7136.119116103638 0.20851500078140633 7135.6451703805715 0.2654307222846335
430 7131.294958250009 0.20849864881637026 7130.821044742974 0.26541485821841077
431 7126.472805628785 0.2084823022382798 7125.998924327313 0.2653989992341115
432 7121.652656849992 0.2084659610439882 7121.1788077436195 0.2653831453294316
433 7116.834510543757 0.2084496252303733 7116.360693622024 0.26536729650208307
434 7112.018365359602 0.20843329479432152 7111.544580612058 0.26535145274976374
435 7107.204219965777 0.2084169697327345 7106.730467381974 0.26533561407016976
436 7102.392073048561 0.2084006500425297 7101.918352618057 0.26531978046099797
437 7097.5819233116235 0.20838433572063128 7097.108235023983 0.26530395191992767
438 7092.773769475424 0.2083680267639832 7092.300113320215 0.2652881284446469
439 7087.967610276565 0.208351723169547 7087.493986243363 0.2652723100328497
440 7083.163444467242 0.20833542493429227 7082.689852545625 0.26525649668221496
441 7078.361270814659 0.20831913205520367 7077.887710994213 0.2652406883904237
442 7073.56108810049 0.20830284452927894 7073.0875603708055 0.26522488515515263
443 7068.762895120347 0.20828656235352525 7068.289399471019 0.26520908697406986
444 7063.96669068327 0.2082702855249695 7063.4932271039 0.2651932938448536
445 7059.1724736112155 0.20825401404065053 7058.69904209141 0.2651775057651781
446 7054.380242738607 0.20823774789761565 7053.906843267977 0.2651617227327069
447 7049.589996911855 0.20822148709292748 7049.116629480018 0.26514594474510655
448 7044.801734988909 0.20820523162365948 7044.328399585485 0.2651301718000383
449 7040.01545583884 0.2081889814868972 7039.542152453458 0.2651144038951611
450 7035.231158341393 0.20817273667974295 7034.757886963685 0.2650986410281403
451 7030.448841386632 0.20815649719930707 7029.975602006236 0.26508288319663165
452 7025.668503874499 0.20814026304271055 7025.195296481058 0.2650671303982866
453 7020.890144714474 0.2081240342070886 7020.416969297637 0.265051382630759
454 7016.113762825208 0.20810781068958595 7015.640619374627 0.2650356398916975
455 7011.339357134146 0.2080915924873611 7010.8662456394795 0.26501990217875215
456 7006.566926577224 0.20807537959758432 7006.093847028137 0.26500416948957317
457 7001.796470098516 0.20805917201743349 7001.3234224846765 0.2649884418218015
458 6997.027986649938 0.2080429697440994 6996.55497096102 0.26497271917307924
459 6992.261475190923 0.20802677277478396 6991.788491416607 0.26495700154104845
460 6987.496934688149 0.20801058110669918 6987.023982818119 0.26494128892334723
461 6982.734364115241 0.20799439473706946 6982.261444139186 0.2649255813176156
462 6977.97376245251 0.2079782136631282 6977.500874360125 0.26490987872148897
463 6973.215128686666 0.20796203788211778 6972.742272467652 0.2648941811325982
464 6968.4584618106 0.20794586739129295 6967.98563745466 0.26487848854857693
465 6963.703760823107 0.20792970218791793 6963.230968319951 0.2648628009670559
466 6958.951024728658 0.20791354226926675 6958.478264068003 0.2648471183856641
467 6954.200252537188 0.2078973876326244 6953.727523708753 0.2648314408020307
468 6949.4514432638625 0.20788123827528326 6948.978746257374 0.2648157682137791
469 6944.704595928855 0.20786509419454635 6944.231930734042 0.2648001006185334
470 6939.959709557178 0.20784895538772719 6939.487076163777 0.2647844380139178
471 6935.216783178445 0.20783282185214746 6934.744181576196 0.2647687803975533
472 6930.475815826711 0.20781669358513888 6930.003246005359 0.26475312776706084
473 6925.736806540284 0.20780057058404172 6925.26426848958 0.2647374801200587
474 6920.999754361538 0.20778445284620453 6920.527248071238 0.2647218374541625
475 6916.264658336755 0.20776834036898617 6915.79218379662 0.2647061997669896
476 6911.531517515964 0.20775223314975375 6911.059074715758 0.26469056705615496
477 6906.800330952773 0.20773613118588272 6906.327919882268 0.26467493931927194
478 6902.07109770423 0.20772003447475765 6901.598718353202 0.26465931655395314
479 6897.343816830678 0.20770394301377038 6896.871469188906 0.26464369875780847
480 6892.618487395604 0.20768785680032198 6892.146171452875 0.26462808592844794
481 6887.895108465519 0.20767177583182203 6887.422824211624 0.26461247806348165
482 6883.173679109813 0.20765570010568757 6882.701426534547 0.2645968751605166
483 6878.454198400646 0.20763962961934376 6877.98197749381 0.26458127721715974
484 6873.736665412824 0.2076235643702236 6873.264476164222 0.2645656842310163
485 6869.021079223682 0.20760750435576772 6868.548921623126 0.26455009619969033
486 6864.307438912974 0.20759144957342504 6863.83531295028 0.2645345131207867
487 6859.595743562766 0.2075754000206517 6859.123649227753 0.2645189349919078
488 6854.885992257348 0.2075593556949111 6854.413929539843 0.26450336181065537
489 6850.178184083111 0.20754331659367445 6849.706152972943 0.2644877935746303
490 6845.472318128468 0.2075272827144195 6845.000318615473 0.2644722302814322
491 6840.7683934837805 0.20751125405463214 6840.296425557797 0.2644566719286608
492 6836.066409241235 0.20749523061180494 6835.5944728921095 0.264441118513915
493 6831.366364494785 0.2074792123834373 6830.894459712366 0.26442557003479195
494 6826.668258340073 0.20746319936703572 6826.196385114217 0.26441002648888867
495 6821.972089874335 0.20744719156011315 6821.500248194901 0.2643944878738014
496 6817.277858196356 0.20743118896018992 6816.8060480532085 0.2643789541871255
497 6812.585562406362 0.20741519156479266 6812.113783789371 0.2643634254264566
498 6807.895201605999 0.20739919937145432 6807.4234545050385 0.2643479015893884
499 6803.206774898221 0.20738321237771457 6802.73505930317 0.2643323826735149
500 6798.520281387262 0.2073672305811193 6798.048597288004 0.26431686867642884
501 6793.835720178559 0.20735125397922088 6793.364067564984 0.2643013595957229
502 6789.15309037871 0.20733528256957792 6788.6814692407115 0.2642858554289895
503 6784.4723910954035 0.207319316349755 6784.00080142288 0.26427035617382016
504 6779.793621437373 0.2073033553173224 6779.322063220228 0.26425486182780555
505 6775.116780514362 0.20728739946985697 6774.645253742504 0.26423937238853656
506 6770.441867437045 0.20727144880494114 6769.970372100387 0.26422388785360335
507 6765.768881317008 0.20725550332016326 6765.297417405467 0.26420840822059594
508 6761.097821266701 0.20723956301311738 6760.626388770202 0.26419293348710393
509 6756.428686399384 0.20722362788140303 6755.957285307852 0.2641774636507161
510 6751.761475829093 0.20720769792262542 6751.290106132461 0.26416199870902146
511 6747.09618867062 0.2071917731343954 6746.624850358826 0.26414653865960847
512 6742.432824039447 0.20717585351432907 6741.961517102433 0.26413108350006564
513 6737.771381051733 0.20715993906004804 6737.300105479445 0.26411563322798093
514 6733.1118588242625 0.20714402976917906 6732.640614606652 0.2641001878409421
515 6728.454256474442 0.20712812563935412 6727.983043601466 0.26408474733653675
516 6723.798573120238 0.20711222666821044 6723.327391581857 0.26406931171235226
517 6719.144807880163 0.20709633285339027 6718.673657666344 0.26405388096597626
518 6714.492959873273 0.20708044419254099 6714.0218409739855 0.26403845509499585
519 6709.84302821908 0.20706456068331477 6709.3719406243 0.26402303409699796
520 6705.195012037601 0.20704868232336857 6704.723955737309 0.26400761796956984
521 6700.548910449269 0.20703280911036467 6700.0778854334485 0.2639922067102982
522 6695.9047225749555 0.20701694104196938 6695.433728833597 0.26397680031677023
523 6691.2624475359335 0.20700107811585455 6690.7914850590305 0.2639613987865729
524 6686.622084453853 0.20698522032969593 6686.151153231406 0.26394600211729297
525 6681.983632450724 0.20696936768117422 6681.512732472736 0.26393061030651743
526 6677.347090648907 0.20695352016797447 6676.876221905388 0.2639152233518335
527 6672.712458171093 0.20693767778778638 6672.241620652054 0.2638998412508282
528 6668.079734140271 0.20692184053830417 6667.608927835731 0.26388446400108884
529 6663.448917679731 0.20690600841722578 6662.978142579714 0.2638690916002027
530 6658.820007913061 0.20689018142225415 6658.349264007594 0.26385372404575724
531 6654.19300396409 0.2068743595510961 6653.7222912432035 0.2638383613353403
532 6649.567904956917 0.2068585428014628 6649.097223410649 0.2638230034665395
533 6644.944710015882 0.20684273117106947 6644.4740596342735 0.263807650436943
534 6640.323418265551 0.2068269246576353 6639.852799038649 0.2637923022441392
535 6635.70402883072 0.20681112325888376 6635.233440748575 0.2637769588857164
536 6631.086540836384 0.2067953269725421 6630.615983889053 0.26376162035926354
537 6626.470953407742 0.20677953579634165 6626.000427585283 0.26374628666236966
538 6621.857265670186 0.20676374972801756 6621.386770962666 0.2637309577926241
539 6617.245476749297 0.2067479687653089 6616.775013146784 0.26371563374761675
540 6612.635585770823 0.20673219290595818 6612.165153263392 0.26370031452493736
541 6608.0275918606785 0.20671642214771227 6607.557190438409 0.26368500012217655
542 6603.421494144952 0.2067006564883212 6602.951123797927 0.26366969053692507
543 6598.817291749875 0.206684895925539 6598.346952468182 0.263654385766774
544 6594.214983801837 0.20666914045712295 6593.74467557557 0.2636390858093151
545 6589.614569427362 0.2066533900808343 6589.144292246619 0.26362379066214037
546 6585.016047753132 0.20663764479443764 6584.545801608014 0.2636085003228423
547 6580.41941790594 0.20662190459570107 6579.949202786555 0.26359321478901376
548 6575.824679012726 0.2066061694823961 6575.354494909186 0.26357793405824836
549 6571.23183020056 0.20659043945229785 6570.76167710298 0.2635626581281399
550 6566.640870596616 0.20657471450318424 6566.170748495117 0.26354738699628305
551 6562.051799328212 0.2065589946328373 6561.581708212919 0.26353212066027265
552 6557.464615522771 0.20654327983904192 6556.994555383814 0.2635168591177044
553 6552.879318307833 0.20652757011958608 6552.4092891353475 0.26350160236617454
554 6548.295906811058 0.20651186547226133 6547.825908595182 0.26348635040327956
555 6543.7143801602115 0.20649616589486247 6543.244412891089 0.263471103226617
556 6539.134737483164 0.20648047138518688 6538.664801150945 0.2634558608337848
557 6534.5569779079115 0.20646478194103565 6534.087072502748 0.2634406232223815
558 6529.981100562549 0.2064490975602127 6529.511226074599 0.2634253903900065
559 6525.407104575273 0.20643341824052494 6524.937260994698 0.2634101623342596
560 6520.834989074397 0.2064177439797825 6520.365176391364 0.26339493905274164
561 6516.264753188336 0.2064020747757981 6515.7949713930175 0.26337972054305364
562 6511.696396045611 0.20638641062638788 6511.226645128182 0.26336450680279777
563 6507.129916774852 0.20637075152937068 6506.660196725494 0.2633492978295769
564 6502.565314504798 0.2063550974825682 6502.095625313695 0.2633340936209944
565 6498.002588364295 0.206339448483805 6497.532930021636 0.26331889417465465
566 6493.4417374822815 0.20632380453090848 6492.972109978262 0.2633036994881625
567 6488.882760987826 0.20630816562170898 6488.413164312646 0.2632885095591241
568 6484.3256580101 0.20629253175403925 6483.85609215396 0.2632733243851458
569 6479.770427678378 0.2062769029257353 6479.300892631489 0.263258143963835
570 6475.217069122055 0.20626127913463543 6474.747564874629 0.26324296829280025
571 6470.665581470638 0.20624566037858072 6470.196108012889 0.2632277973696505
572 6466.115963853746 0.20623004665541517 6465.646521175899 0.26321263119199584
573 6461.5682154011165 0.20621443796298514 6461.098803493395 0.2631974697574469
574 6457.022335242603 0.2061988342991396 6456.55295409524 0.2631823130636155
575 6452.478322508186 0.2061832356617302 6452.0089721114155 0.2631671611081144
576 6447.936176327958 0.20616764204861115 6447.46685667202 0.26315201388855686
577 6443.395895832142 0.20615205345763932 6442.926606907281 0.2631368714025575
578 6438.857480151082 0.20613646988667392 6438.388221947548 0.26312173364773167
579 6434.320928415264 0.20612089133357658 6433.851700923308 0.2631066006216956
580 6429.786239755286 0.20610531779621163 6429.317042965168 0.26309147232206664
581 6425.253413301893 0.20608974927244575 6424.784247203874 0.2630763487464629
582 6420.722448185964 0.206074185760148 6420.253312770311 0.2630612298925038
583 6416.1933435385035 0.20605862725718985 6415.724238795488 0.2630461157578094
584 6411.666098490672 0.20604307376144523 6411.197024410571 0.2630310063400009
585 6407.140712173769 0.20602752527079035 6406.6716687468615 0.2630159016367004
586 6402.617183719237 0.20601198178310384 6402.148170935808 0.2630008016455314
587 6398.095512258668 0.2059964432962666 6397.626530109008 0.2629857063641181
588 6393.575696923814 0.2059809098081619 6393.106745398215 0.26297061579008557
589 6389.057736846568 0.20596538131667524 6388.588815935331 0.2629555299210604
590 6384.54163115899 0.20594985781969422 6384.072740852415 0.26294044875467004
591 6380.027378993298 0.20593433931510918 6379.558519281694 0.2629253722885429
592 6375.514979481881 0.205918825800812 6375.04615035556 0.26291030052030856
593 6371.0044317572765 0.20590331727469752 6370.535633206554 0.2628952334475978
594 6366.495734952215 0.20588781373466217 6366.026966967412 0.26288017106804235
595 6361.988888199582 0.20587231517860477 6361.520150771024 0.262865113379275
596 6357.483890632446 0.2058568216044265 6357.015183750463 0.2628500603789299
597 6352.980741384054 0.20584133301003027 6352.51206503898 0.2628350120646422
598 6348.4794395878425 0.20582584939332152 6348.010793770015 0.2628199684340482
599 6343.979984377423 0.2058103707522077 6343.511369077186 0.2628049294847854
600 6339.4823748866 0.20579489708459803 6339.013790094302 0.26278989521449225
601 6334.986610249375 0.2057794283884044 6334.518055955366 0.2627748656208086
602 6330.492689599943 0.20576396466154023 6330.02416579458 0.2627598407013754
603 6326.000612072692 0.2057485059019211 6325.532118746336 0.26274482045383485
604 6321.510376802221 0.2057330521074651 6321.041913945238 0.26272980487583014
605 6317.021982923334 0.2057176032760917 6316.553550526093 0.2627147939650059
606 6312.535429571041 0.2057021594057228 6312.067027623917 0.2626997877190079
607 6308.050715880568 0.2056867204942821 6307.582344373937 0.2626847861354829
608 6303.567840987351 0.2056712865396954 6303.099499911599 0.2626697892120793
609 6299.086804027055 0.2056558575398903 6298.618493372569 0.2626547969464464
610 6294.607604135563 0.20564043349279665 6294.139323892734 0.26263980933623493
611 6290.130240448982 0.20562501439634598 6289.661990608207 0.2626248263790966
612 6285.6547121036565 0.20560960024847186 6285.186492655335 0.26260984807268467
613 6281.181018236158 0.20559419104710971 6280.712829170697 0.2625948744146537
614 6276.7091579833 0.20557878679019698 6276.240999291107 0.2625799054026591
615 6272.239130482136 0.205563387475673 6271.771002153625 0.2625649410343579
616 6267.770934869955 0.20554799310147887 6267.3028368955465 0.26254998130740836
617 6263.304570284309 0.20553260366555756 6262.836502654424 0.26253502621947
618 6258.840035862989 0.20551721916585422 6258.371998568055 0.2625200757682037
619 6254.377330744047 0.20550183960031537 6253.9093237744955 0.26250512995127145
620 6249.91645406579 0.2054864649668898 6249.4484774120565 0.2624901887663367
621 6245.457404966787 0.20547109526352786 6244.989458619312 0.2624752522110642
622 6241.000182585877 0.20545573048818175 6240.532266535106 0.26246032028312005
623 6236.54478606216 0.2054403706388057 6236.076900298541 0.26244539298017155
624 6232.091214535015 0.20542501571335547 6231.623359049002 0.2624304702998874
625 6227.639467144091 0.20540966570978875 6227.171641926142 0.26241555223993773
626 6223.189543029328 0.20539432062606497 6222.721748069904 0.2624006387979938
627 6218.7414413309325 0.20537898046014538 6218.273676620501 0.26238572997172843
628 6214.295161189412 0.20536364520999292 6213.827426718443 0.26237082575881565
629 6209.850701745556 0.20534831487357244 6209.3829975045255 0.2623559261569309
630 6205.408062140452 0.20533298944885034 6204.94038811984 0.262341031163751
631 6200.96724151548 0.20531766893379483 6200.499597705769 0.2623261407769541
632 6196.528239012325 0.20530235332637597 6196.060625404004 0.26231125499421976
633 6192.091053772969 0.20528704262456526 6191.6234703565315 0.2622963738132289
634 6187.655684939717 0.20527173682633623 6187.188131705659 0.2622814972316638
635 6183.2221316551695 0.20525643592966383 6182.754608593992 0.26226662524720806
636 6178.790393062246 0.20524113993252496 6178.322900164456 0.26225175785754695
637 6174.360468304191 0.20522584883289813 6173.893005560298 0.2622368950603668
638 6169.932356524564 0.20521056262876328 6169.464923925082 0.26222203685335554
639 6165.506056867252 0.20519528131810247 6165.0386544027 0.26220718323420233
640 6161.081568476468 0.20518000489889904 6160.61419613737 0.2621923342005981
641 6156.658890496764 0.20516473336913815 6156.191548273644 0.26217748975023475
642 6152.238022073022 0.20514946672680662 6151.770709956414 0.2621626498808059
643 6147.81896235046 0.20513420496989282 6147.3516803309 0.2621478145900064
644 6143.4017104746545 0.20511894809638695 6142.9344585426825 0.26213298387553263
645 6138.9862655915085 0.2051036961042806 6138.51904373767 0.2621181577350825
646 6134.572626847289 0.20508844899156714 6134.105435062131 0.262103336166355
647 6130.160793388609 0.20507320675624155 6129.693631662685 0.262088519167051
648 6125.75076436244 0.20505796939630022 6125.28363268631 0.2620737067348725
649 6121.342538916116 0.2050427369097415 6120.875437280339 0.2620588988675231
650 6116.936116197335 0.20502750929456498 6116.469044592478 0.2620440955627077
651 6112.531495354152 0.20501228654877207 6112.064453770785 0.26202929681813286
652 6108.128675535005 0.20499706867036555 6107.661663963703 0.26201450263150633
653 6103.727655888706 0.20498185565735022 6103.260674320049 0.26199971300053765
654 6099.3284355644355 0.2049666475077318 6098.861483989005 0.2619849279229374
655 6094.9310137117545 0.20495144421951816 6094.464092120138 0.261970147396418
656 6090.535389480624 0.20493624579071848 6090.068497863414 0.2619553714186932
657 6086.141562021374 0.20492105221934326 6085.674700369167 0.26194059998747815
658 6081.749530484735 0.2049058635034051 6081.282698788132 0.26192583310048945
659 6077.359294021833 0.20489067964091778 6076.892492271437 0.26191107075544545
660 6072.970851784186 0.20487550062989643 6072.504079970607 0.26189631295006566
661 6068.584202923724 0.20486032646835828 6068.117461037573 0.2618815596820712
662 6064.199346592768 0.2048451571543215 6063.732634624665 0.26186681094918457
663 6059.816281944055 0.20482999268580626 6059.34959988462 0.2618520667491302
664 6055.43500813074 0.2048148330608339 6054.9683559706 0.26183732707963303
665 6051.055524306377 0.20479967827742773 6050.588902036161 0.26182259193842106
666 6046.677829624952 0.2047845283336115 6046.211237235296 0.2618078613232216
667 6042.301923240869 0.20476938322741228 6041.83536072241 0.2617931352317664
668 6037.927804308955 0.2047542429568561 6037.461271652336 0.26177841366178456
669 6033.555471984462 0.20473910751997398 6033.088969180331 0.26176369661101273
670 6029.184925423087 0.20472397691479371 6028.718452462096 0.26174898407718017
671 6024.816163780948 0.2047088511393509 6024.349720653751 0.2617342760580306
672 6020.449186214616 0.2046937301916737 6019.982772911872 0.2617195725512905
673 6016.083991881084 0.204678614069805 6015.61760839346 0.2617048735547153
674 6011.720579937812 0.20466350277176912 6011.254226255974 0.26169017906602154
675 6007.358949542692 0.20464839629562173 6006.892625657313 0.26167548908298655
676 6002.999099854077 0.20463329463937605 6002.5328057558345 0.2616608036033021
677 5998.641030030772 0.20461819780111143 5998.174765710346 0.26164612262479037
678 5994.284739232042 0.20460310577881252 5993.818504680118 0.26163144614508294
679 5989.930226617619 0.20458801857060935 5989.464021824887 0.26161677416210066
680 5985.577491347687 0.20457293617441688 5985.111316304839 0.261602106673333
681 5981.226532582914 0.2045578585884789 5980.7603872806485 0.2615874436769253
682 5976.877349484425 0.20454278581054314 5976.411233913445 0.2615727851700309
683 5972.529941213843 0.20452771783911805 5972.063855364852 0.2615581311513202
684 5968.184306933233 0.20451265467154967 5967.718250796944 0.26154348161714247
685 5963.840445805196 0.20449759630697747 5963.374419372321 0.2615288365674245
686 5959.498356992746 0.204482542741771 5959.0323602540075 0.2615141959965644
687 5955.1580396595145 0.2044674939766057 5954.6920726056305 0.2614995599075518
688 5950.819492969442 0.20445245000544346 5950.353555591147 0.26148492828997694
689 5946.482716087352 0.20443741083276856 5946.016808375365 0.2614703011544288
690 5942.147708178175 0.20442237644651115 5941.68183012325 0.261455678478457
691 5937.814468408507 0.20440734686076592 5937.348620001355 0.26144106029182723
692 5933.482995945066 0.20439232204810773 5933.017177176477 0.2614264465414432
693 5929.153289959533 0.20437730204728316 5928.68750082018 0.2614118373062637
694 5924.825349627082 0.20436228679115062 5924.359590107836 0.2613972324539317
695 5920.499174145557 0.20434727638271746 5920.033444236983 0.2613826321916419
696 5916.174762749839 0.20433227065047696 5915.709062443009 0.26136803617876664
697 5911.852114811583 0.20431726986761883 5911.386444096754 0.2613534449621046
698 5907.53123001349 0.20430227358406924 5907.06558888226 0.26133885764513987
699 5903.212108992012 0.20428728253077708 5902.746497433794 0.2613242756881253
700 5898.894754858157 0.20427229550258494 5898.429172865966 0.2613096966877932
701 5894.579177894017 0.2042573144807294 5894.113625454937 0.2612951245992836
702 5890.26540807389 0.20424233618198512 5889.799885184836 0.2612805528726858
703 5885.953531839457 0.2042273660544736 5885.488038481022 0.26126599238099235
704 5881.6437953132645 0.20421239500954205 5881.1783314932645 0.26125142499021836
705 5877.336905086817 0.2041974382527292 5876.871470767521 0.261236881042972
706 5873.03489549555 0.20418247023536934 5872.569490715752 0.26122230956191755
707 5868.743672756878 0.20416753403118534 5868.278297426351 0.26120779649571174
708 5864.480486361044 0.20415255673696367 5864.015140607927 0.26119319638070565
709 5860.296094894502 0.204137662182204 5859.830778476024 0.2611787562964398
710 5856.3408475901915 0.20412263925416138 5855.875560895921 0.26116405501706397
711 5853.063089268737 0.204107849149709 5852.597831606354 0.2611498132337759
712 5851.807641032265 0.20409267168155962 5851.342413567054 0.26113479352929786
713 5856.623501831531 0.20407817524377145 5856.158302528574 0.26112112771369056
714 5879.694871207543 0.2040625138566819 5879.229703561286 0.2611051323993985
715 5957.285692075167 0.2040488821813558 5956.820550008908 0.26109318407778015
716 6193.852001663462 0.20403175741879212 6193.386895653127 0.26107425291628156
717 6861.902330242437 0.20402060868910532 6861.4372423428085 0.26106729093884484
718 8473.272565233587 0.2039996039547534 8472.807525190237 0.2610404393951625
719 10999.069531025756 0.2039935811456279 10998.60449309144 0.2610443531707362
720 11483.304133988908 0.20396834447369425 11482.839158028472 0.2610076159608102
721 7654.548972592155 0.20396158432777842 7654.0839997351895 0.2610112726376946
722 5963.902120586815 0.20394463453719489 5963.437183793935 0.2609921583428498
723 8730.22316515891 0.20392520398471353 8729.758272518324 0.2609674366015644
724 8458.490913904754 0.2039174936440966 8458.026027051148 0.2609693599618666
725 5853.675857317932 0.20389863526360158 5853.211013025963 0.2609456567050596
726 7247.455574807484 0.20388174434007694 7246.990766566852 0.26092649629240844
727 7896.0079970753895 0.20387253455921686 7895.543199329252 0.2609252115779857
728 5896.948908172276 0.2038539141513071 5896.484152375161 0.26090188296392974
729 6737.281349454617 0.2038377364867338 6736.816627425914 0.2608842922161408
730 7271.975898609486 0.20382753974595427 7271.511190245363 0.2608808243769066
731 5823.103007319838 0.20380966269267276 5822.638338521515 0.2608591356306494
732 6554.931325128169 0.2037934860458175 6554.466690160399 0.26084148172477895
733 6757.662157000741 0.2037826203057618 6757.197537888551 0.26083649188441227
734 5758.748364155017 0.20376559182671694 5758.283781809653 0.26081675353727357
735 6457.309831527354 0.2037491896662815 6456.845283831995 0.2607985056922101
736 6349.610769174847 0.20373776369904253 6349.146239207446 0.2607922037015214
737 5751.866348141545 0.20372157884694594 5751.401852120844 0.2607744418546575
738 6354.362967380453 0.20370495610343958 6353.898506809872 0.2607556144775034
739 6046.186988569976 0.20369296864132178 6045.72254763357 0.26074796776551884
740 5789.140959962696 0.20367755214414496 5788.676550385879 0.26073202467337125
741 6222.602630776183 0.2036608218213458 6222.138257061646 0.2607128927153467
742 5846.955414198663 0.20364825696921082 5846.491062098826 0.26070384286816645
743 5835.77486682994 0.20363348334918435 5835.3105439172605 0.26068942933012196
744 6073.541187165965 0.20361678150343201 6073.076900057237 0.2606703272245103
745 5738.913512532913 0.20360364501004463 5738.449249012685 0.26065987521804707
746 5862.868926954851 0.2035893679517922 5862.404690943469 0.26064664342957944
747 5931.0723111312755 0.20357282037133642 5930.608110428872 0.2606278820323164
748 5696.215931960515 0.20355914656150054 5695.7517567095465 0.2606161044070929
749 5858.942615911235 0.20354520952132799 5858.478467023881 0.2606036778327206
750 5814.76659272281 0.20352891345928006 5814.302478311251 0.26058549809922027
751 5689.227354907577 0.20351477250241837 5688.763267573583 0.2605725614909676
752 5828.207843707387 0.2035010266936516 5827.743782100397 0.2605605802961969
753 5732.495354191346 0.2034850341093995 5732.031326044191 0.2605431130463087
754 5693.778075971108 0.20347051853096626 5693.314076212057 0.26052924051991116
755 5782.593327638963 0.20345684371292838 5782.129353383252 0.26051741199773976
756 5681.374860103634 0.20344116791415878 5680.910918242812 0.26050069290795846
757 5695.475911228637 0.20342637333384608 5695.011998738173 0.2604861171304156
758 5734.114194319512 0.20341267891571616 5733.650307420459 0.26047422013675203
759 5652.733468249234 0.203397306517209 5652.269612724497 0.2604582182198007
760 5688.999491822282 0.20338232582096671 5688.535666330799 0.2604431656620711
761 5690.749816540427 0.203368549610882 5690.286016942387 0.26043104842951337
762 5637.054856868387 0.20335344516012566 5636.591087744734 0.2604156784931933
763 5674.834930615702 0.20333836060921232 5674.371191905276 0.2604003498170329
764 5655.785292176245 0.20332447023693256 5655.321579773151 0.26038793285753076
765 5626.909773419884 0.20330958732288645 5626.446090749974 0.2603730825871241
766 5655.88281681769 0.20329446243071286 5655.419164721912 0.2603576333466646
767 5629.088372420816 0.20328044720542704 5628.6247470834505 0.260344890160362
768 5617.793101313771 0.20326573933196354 5617.329505128165 0.26033044627422713
769 5635.171994155908 0.2032506210772285 5634.708428543193 0.26031499163772515
770 5608.829741154807 0.20323648368489114 5608.366202742267 0.260301928855211
771 5607.66960500599 0.20322190645325297 5607.206095316392 0.26028778314524187
772 5614.8308158376685 0.20320682769299298 5614.36733660646 0.26027240351476444
773 5592.812860176747 0.2031925815370549 5592.349408541392 0.26025905381725256
774 5596.073257503534 0.20317809567227052 5595.6098342972155 0.26024511064575023
775 5595.934187988201 0.20316307497227246 5595.470795061506 0.26022985172350904
776 5579.191980057802 0.20314873885124704 5578.728615058016 0.26021626093425104
777 5583.2898694926 0.20313431382799205 5582.826532733069 0.26020244570323786
778 5578.761743167025 0.20311935966693084 5578.2984364788335 0.26018732852517207
779 5566.700284101765 0.20310495255797179 5566.237005606021 0.26017354318672486
780 5569.817607683894 0.203090565108393 5569.354357319769 0.2601597990160107
781 5563.142068724734 0.20307568001873091 5562.67884821489 0.260144829824435
782 5554.601672696851 0.20306122049925537 5554.138480580906 0.2601308954466074
783 5556.095785607034 0.20304685315431895 5555.632621574104 0.26011717977608845
784 5548.727321084628 0.20303203453407803 5548.264186697761 0.2601023523329436
785 5542.539804080884 0.20301753973979475 5542.076698230362 0.26008831078243005
786 5542.416651916009 0.20300318126375932 5541.953574138601 0.2600745961445944
787 5535.158604533883 0.20298842347574053 5534.695556213564 0.2600598968438295
788 5530.386052373758 0.20297390718045297 5529.923032684666 0.2600457819110779
789 5528.931704601037 0.20295955090788645 5528.468712998167 0.26003205196288287
790 5522.141017215138 0.20294484780156835 5521.678054901556 0.26001746578104235
791 5518.126143488966 0.2029303209936063 5517.663209863519 0.26000330445279957
792 5515.691995474202 0.20291596286398964 5515.229089961992 0.2599895493460811
793 5509.462062232938 0.20290130794394776 5508.999185864574 0.25997506041917284
794 5505.790161129533 0.2028867795945068 5505.327313475303 0.25996087463592327
795 5502.690386219559 0.20287241802438544 5502.227566710997 0.2599470905372063
796 5496.982187559068 0.20285780471850148 5496.519397071459 0.25993268289075605
797 5493.416369851524 0.20284328130209897 5492.953608081681 0.25991848854157634
798 5489.893146380015 0.2028289165218276 5489.430412787507 0.2599046759865019
799 5484.616382412191 0.2028143392647102 5484.153677736896 0.2598903360311916
800 5481.036181484268 0.20279982522054218 5480.573505514978 0.2598761440691926
801 5477.259489342455 0.2027854580217702 5476.796841579393 0.2598623050395009
802 5472.316157339367 0.20277091218439697 5471.8535384057395 0.2598480214435127
803 5468.670471236182 0.20275641085457555 5468.207880985264 0.2598338400629384
804 5464.751575709843 0.20274204247108032 5464.2890136897395 0.25981997763240006
805 5460.055516151128 0.20272752394078827 5459.592982886798 0.25980574038944654
806 5456.330832423869 0.20271303755062073 5455.868327811264 0.25979157505361844
807 5452.338382247392 0.20269866968602623 5451.875905884318 0.25977769338722695
808 5447.821389762808 0.20268417519890766 5447.358942093061 0.2597634945486391
809 5444.022236889961 0.2026697049392407 5443.559817836785 0.2597493482366712
810 5439.996284806985 0.20265533919359238 5439.533894016521 0.259735451271242
811 5435.607634918657 0.20264086634783626 5435.145272767353 0.2597212849560907
812 5431.745605903356 0.20262641297237358 5431.283272330838 0.2597071595444159
813 5427.708119097605 0.2026120507124653 5427.245813796216 0.2596932506764579
814 5423.411580440593 0.20259759753061882 5422.949303730988 0.25967911207484695
815 5419.4997161925285 0.20258316148421895 5419.037468022383 0.25966500866105097
816 5415.461805898995 0.2025688040778873 5414.999586003662 0.25965109125531094
817 5411.232156627876 0.20255436900357726 5410.769965282273 0.25963697659991863
818 5407.282439270041 0.20253995031005417 5406.820276424449 0.2596228952828444
819 5403.249024250179 0.20252559897117065 5402.786889678886 0.25960897232202557
820 5399.068953482694 0.20251118096953685 5398.606847422634 0.259594879090703
821 5395.091458347829 0.20249677948029668 5394.629380748804 0.2595808195448377
822 5391.0641162920865 0.20248243512524583 5390.60206696365 0.25956689331120847
823 5386.921792991691 0.20246803343821845 5386.459772138588 0.2595528196653198
824 5382.924620947844 0.20245364899672713 5382.462628517326 0.259538781520547
825 5378.90326979914 0.20243931242363764 5378.4413056327185 0.259524853997016
826 5374.790549391641 0.20242492644351534 5374.328613666712 0.2595107984862496
827 5370.780084075912 0.20241055877023711 5370.318176736058 0.2594967810827604
828 5366.763927294602 0.20239623070527765 5366.302048209837 0.25948285405981786
829 5362.675095611379 0.20238186006668832 5362.2132449354995 0.25946881581348397
830 5358.656336507506 0.20236750878943185 5358.194514180441 0.25945481827613653
831 5354.644379905146 0.20235318977898908 5354.182585822248 0.2594408931184769
832 5350.575296585167 0.2023388342905708 5350.113530879193 0.25942687168350076
833 5346.552167450709 0.20232449907576838 5346.090430058416 0.25941289321661265
834 5342.543489524586 0.20231018955017033 5342.081780364026 0.2593989710100787
835 5338.491020613691 0.20229584906312778 5338.029339798576 0.25938496605179273
836 5334.466614786524 0.20228152957527332 5334.004962251097 0.25937100585175066
837 5330.460499773881 0.20226722994859983 5329.998875456302 0.25935708762929177
838 5326.422154681895 0.2022529043852036 5325.960558678523 0.25934309898759633
839 5322.398910833448 0.20223860023312767 5321.937343077089 0.2593291561258596
840 5318.39490784963 0.20222431086248244 5317.933368295985 0.259315242782386
841 5314.368615981796 0.20221000023599897 5313.907104711051 0.2593012705096838
842 5310.348437266097 0.20219571103869388 5309.88695421098 0.25928734407926596
843 5306.346374121387 0.20218143221166357 5305.884919252827 0.2592734363485442
844 5302.3303605876 0.20216713654593935 5301.868933970527 0.25925948052717684
845 5298.314689821225 0.20215286195466287 5297.853291389579 0.2592455696921332
846 5294.314658955619 0.20213859396056447 5293.853288693351 0.259231668307666
847 5290.307386115813 0.2021243132637474 5289.846044073561 0.25921772898773415
848 5286.297255353109 0.20211005291445205 5285.835941467315 0.25920383287932397
849 5282.299576862138 0.20209579605653397 5281.838291127477 0.25918993860405726
850 5278.2997296967405 0.20208153035193419 5277.838472150521 0.25917601586751593
851 5274.295798377332 0.20206728387637918 5273.8345689598455 0.25916213361010093
852 5270.300964750277 0.20205303843958627 5269.839763464669 0.2591482471676186
853 5266.307460329267 0.20203878774164905 5265.846287200453 0.259134341071923
854 5262.3100551597845 0.20202455480884665 5261.8489101331 0.2591204718757986
855 5258.318661741975 0.20201032107877323 5257.857544826903 0.25910659399330505
856 5254.3306663886215 0.20199608535274 5253.869577598788 0.25909270447993116
857 5250.339831929291 0.20198186566038065 5249.8787712160065 0.2590788476244865
858 5246.352499514777 0.2019676439483711 5245.8914668917405 0.2590649790881426
859 5242.36943974008 0.20195342311977804 5241.908435210959 0.2590511060013102
860 5238.385003414081 0.2019392163837994 5237.924026936883 0.2590372608145728
861 5234.402302494529 0.2019250070056374 5233.941354085102 0.25902340242190103
862 5230.4238585079 0.2019108009703153 5229.962938161401 0.259009545529035
863 5226.445508655852 0.20189660695267414 5225.984616337448 0.2589957114511925
864 5222.467895917318 0.2018824102104513 5222.007031643137 0.258981863969629
865 5218.493971981476 0.20186821881523234 5218.033135739742 0.2589680229185384
866 5214.521341394934 0.20185403734132415 5214.060533158051 0.2589541995425408
867 5210.549119215984 0.2018398535304138 5210.088338998732 0.2589403637221412
868 5206.579790748621 0.20182567656998934 5206.119038534017 0.258926538034776
869 5202.612534594586 0.20181150752060514 5202.151810361975 0.25891272509079416
870 5198.6458404851965 0.20179733692089152 5198.185144246633 0.2588989016417229
871 5194.681284953147 0.2017831741589345 5194.220616688226 0.2588850907621912
872 5190.719140345958 0.20176901747354162 5190.258500040359 0.25887128812620164
873 5186.757967667954 0.20175486032316794 5186.2973553299735 0.2588574776576782
874 5182.798391499213 0.20174071150345718 5182.33780710673 0.2588436809794968
875 5178.841208741063 0.20172656719265206 5178.380652285169 0.25882988870081963
876 5174.885452453439 0.2017124236761483 5174.4249239380715 0.25881609169161685
877 5170.93102880588 0.20169828852709124 5170.470528208781 0.25880230857160946
878 5166.97877030713 0.20168415666663592 5166.518297623605 0.25878852685884035
879 5163.0282849812265 0.20167002691300523 5162.567840210663 0.2587747436500283
880 5159.079115125773 0.20165590516761236 5158.618698247149 0.2587609734567388
881 5155.131826378261 0.20164178588125162 5154.671437389742 0.2587472026377531
882 5151.186480315849 0.201627669953863 5150.726119212486 0.25873343340857496
883 5147.242584986521 0.20161356137484 5146.782251749564 0.2587196755820917
884 5143.300349698477 0.20159945482302474 5142.840044327579 0.2587059160754931
885 5139.360060665567 0.2015853527121225 5138.899783152029 0.2586921608264765
886 5135.421398626941 0.20157125710565593 5134.961148954922 0.2586784149132997
887 5131.484294246119 0.20155716347165437 5131.024072415455 0.25866466719292547
888 5127.549039136767 0.20154307510252412 5127.088845135899 0.25865092576492965
889 5123.615541667727 0.20152899232783647 5123.155375483956 0.258637191442701
890 5119.683609962862 0.20151491179308606 5119.223471595091 0.2586234559779568
891 5115.7534103825565 0.20150083704100885 5115.293299817427 0.2586097280878884
892 5111.825016049132 0.20148676702156998 5111.364933276918 0.25859600519212717
893 5107.8982562147185 0.201472699741507 5107.438201232588 0.2585822823893409
894 5103.973150750435 0.2014586384462068 5103.513123544321 0.2585685676665091
895 5100.049826813021 0.2014445811726136 5099.589827375651 0.2585548561971025
896 5096.12820863578 0.20143052726113106 5095.668236962158 0.25854114636041586
897 5092.208226378816 0.20141647924663034 5091.7482824551735 0.25852744439589626
898 5088.289970922453 0.20140243476624858 5087.8300547431945 0.2585137444924825
899 5084.373457315241 0.2013883942844878 5083.91356887316 0.2585000477957621
900 5080.458604222578 0.20137435938476814 5079.998743504989 0.25848635820479315
901 5076.545432862414 0.20136032778526966 5076.085599864521 0.25847267010668373
902 5072.63399865853 0.20134630073458284 5072.174193371219 0.2584589865768087
903 5068.724260044591 0.20133227881554805 5068.264482456723 0.25844530905256835
904 5064.816187902685 0.20131826020616236 5064.356438009427 0.25843163305203043
905 5060.909826249122 0.20130424653188067 5060.450104040012 0.2584179625783169
906 5057.005179737322 0.20129023750473143 5056.5454852028915 0.25840429692546024
907 5053.102209679257 0.20127623199353684 5052.642542813951 0.2583906333116644
908 5049.20092591452 0.2012622316000546 5048.741286707238 0.25837697568240076
909 5045.3013545944805 0.2012482354276605 5044.84174303722 0.2583633218329426
910 5041.403476762241 0.20123424309837545 5040.943892848307 0.2583496708352974
911 5037.507276958873 0.20122025586935147 5037.047720677217 0.2583360257873256
912 5033.612774711723 0.2012062725645585 5033.153246055363 0.25832238379610895
913 5029.719974354761 0.20119229346052425 5029.260473315755 0.25830874554486377
914 5025.828857342203 0.20117831928024366 5025.369383910106 0.25829511281654416
915 5021.939425192205 0.20116434889348295 5021.479979360481 0.2582814828307376
916 5018.051691140161 0.20115038301208987 5017.592272899807 0.25826785734285
917 5014.165648346459 0.20113642178613747 5013.706257687948 0.25825423672501063
918 5010.281287067468 0.2011224643850771 5009.821923984149 0.2582406189343612
919 5006.398614677491 0.2011085116815164 5005.9392791596865 0.25822700612265187
920 5002.517635498258 0.20109456335206774 5002.05832753741 0.2582133974959953
921 4998.638341049937 0.20108061899995402 4998.179060638857 0.2581997920795154
922 4994.7607291436325 0.20106667939948142 4994.30147627245 0.25818619178307767
923 4990.884806006859 0.2010527439500015 4990.42558066778 0.2581725951297957
924 4987.010570451693 0.20103881268766835 4986.551372636794 0.25815900221120514
925 4983.138016576433 0.20102488610471803 4982.678846276086 0.2581454142424572
926 4979.267145709304 0.2010109635534102 4978.80800291612 0.2581318296303529
927 4975.397961089804 0.20099704538805305 4974.938845795165 0.25811824925039123
928 4971.530459614826 0.2009831317468307 4971.071371809634 0.2581046734456153
929 4967.664638255457 0.20096922213213705 4967.205577932333 0.2580911009924161
930 4963.800499093822 0.2009553170358139 4963.341466243681 0.25807753310527143
931 4959.938042889497 0.20094141628564363 4959.479037503849 0.25806396936244985
932 4956.077266626302 0.20092751964798042 4955.618288697463 0.2580504091906754
933 4952.218169216136 0.20091362756673684 4951.759218734883 0.2580368536864187
934 4948.36075215428 0.20089973968815042 4947.901829112611 0.2580233019804104
935 4944.505014867043 0.20088585605265308 4944.0461192568155 0.2580097541748491
936 4940.650955121849 0.20087197692281347 4940.1920869340065 0.25799621091943614
937 4936.7985726707875 0.20085810192372427 4936.339731897571 0.25798267129258134
938 4932.947868243718 0.2008442312894628 4932.489054876555 0.25796913587379405
939 4929.098840771024 0.200830365054888 4928.640054801218 0.2579556047515971
940 4925.251488729027 0.200816502958555 4924.792730148785 0.25794207728398555
941 4921.405812135078 0.20080264529790626 4920.9470809355735 0.2579285542067199
942 4917.561811091949 0.20078879192248994 4917.103107264875 0.2579150351514349
943 4913.719484470126 0.20077494275143506 4913.260808007453 0.25790151992127364
944 4909.878831261437 0.20076109801904554 4909.420182154321 0.25788800909644954
945 4906.039851416005 0.2007472574907978 4905.581229656414 0.2578745021011925
946 4902.2025446749185 0.2007334212528121 4901.743950254515 0.257860999150366
947 4898.36691002648 0.20071958939980697 4897.908342936599 0.257847500480092
948 4894.532946721042 0.20070576172557858 4894.074406953732 0.2578340055843567
949 4890.700654598534 0.20069193840726224 4890.2421421452245 0.2578205149024781
950 4886.870033206807 0.20067811939489041 4886.411548059099 0.25780702831375496
951 4883.041081661829 0.20066430458825593 4882.582623811667 0.25779354557354905
952 4879.213799362142 0.2006504941580014 4878.755368800878 0.2577800671052386
953 4875.3881860152815 0.20063668796551612 4874.929782734746 0.2577665925694169
954 4871.564241091557 0.20062288603338638 4871.105865083499 0.257753122024291
955 4867.741963826981 0.20060908845152564 4867.283615082835 0.2577396556941794
956 4863.9213536616535 0.20059529507545493 4863.463032173353 0.25772619322514356
957 4860.102410224099 0.20058150600947994 4859.644115983213 0.2577127348769782
958 4856.285132958313 0.20056772124053096 4855.826865956453 0.25769928061994524
959 4852.4695211726075 0.20055394068628046 4852.0112814016675 0.2576858302534114
960 4848.6555743351755 0.20054016446246267 4848.197361786647 0.2576723840654089
961 4844.843292008651 0.20052639248382595 4844.385106674319 0.25765894184805743
962 4841.032673635964 0.20051262475424775 4840.5745155075965 0.25764550361340405
963 4837.223718584866 0.20049886134001713 4836.765587653998 0.2576320695275206
964 4833.416426317758 0.20048510214331763 4832.9583225762635 0.25761863935148
965 4829.610796366913 0.20047134723021573 4829.152719806431 0.2576052132507875
966 4825.806828182069 0.20045759659471518 4825.348778794261 0.257591791213129
967 4822.004521161 0.20044385017976912 4821.546498937721 0.2575783731001737
968 4818.203874771812 0.20043010806236572 4817.745879704645 0.2575649591044049
969 4814.404888519936 0.20041637018439606 4813.946920600667 0.2575515490848495
970 4810.607561863945 0.2004026365497217 4810.1496210843425 0.25753814305350303
971 4806.811894229633 0.20038890720007863 4806.353980581317 0.2575247411158601
972 4803.017885077866 0.20037518206969918 4802.559998552684 0.25751134311200896
973 4799.225533905123 0.20036146120519366 4798.7676744947585 0.2574979491594689
974 4795.434840177341 0.20034774459680119 4794.977007873508 0.2574845592366034
975 4791.645803334119 0.2003340322103384 4791.1879981286465 0.25747117326146157
976 4787.85842284097 0.20032032409606484 4787.400644725514 0.25745779136058283
977 4784.07269818309 0.2003066202103289 4783.614947149451 0.25744441342862473
978 4780.288628833265 0.20029292056244846 4779.830904873211 0.25743103949104185
979 4776.506214246215 0.20027922517350902 4776.048517351439 0.25741766960234885
980 4772.725453885178 0.20026553400049826 4772.267784047519 0.25740430365875444
981 4768.946347234167 0.20025184707855367 4768.488704445339 0.25739094174947186
982 4765.168893769756 0.20023816439229578 4764.711278021525 0.2573775838389577
983 4761.393092955108 0.20022448592593817 4760.935504239292 0.2573642298906495
984 4757.618944259426 0.20021081170992738 4757.161382567733 0.25735087998217737
985 4753.846447161951 0.2001971417105897 4753.388912486208 0.25733753403278964
986 4750.075601143833 0.20018347594210936 4749.618093475811 0.25732419207995233
987 4746.3064056772255 0.20016981440955936 4745.848925008678 0.2573108541386205
988 4742.538860233041 0.20015615708758286 4742.081406555805 0.25729752014856655
989 4738.772964292663 0.20014250400185907 4738.315537598486 0.25728419017565146
990 4735.008717338548 0.2001288551336505 4734.551317619239 0.2572708641760008
991 4731.246118849009 0.2001152104807984 4730.788746096382 0.257257542146691
992 4727.485168301308 0.20010157005785123 4727.027822507123 0.25724422412607983
993 4723.725865175986 0.20008793384071924 4723.268546332088 0.2572309100570503
994 4719.968208959004 0.20007430184505606 4719.510917057179 0.2572175999806931
995 4716.212199133791 0.20006067406490233 4715.754934165841 0.257204293884685
996 4712.457835181491 0.20004705048920757 4712.0005971392575 0.2571909917441154
997 4708.70511658664 0.20003343113372415 4708.247905461906 0.25717769360031745
998 4704.954042835941 0.20001981598046076 4704.49685862055 0.2571643994112231
999 4701.204613417454 0.20000620503556954 4700.747456103224 0.2571511091944321
1000 4697.456827817768 0.19999259830104482 4696.999697396509 0.25713782295726595
1001 4693.710685523464 0.1999789957630532 4693.253581987034 0.2571245406679213
1002 4689.96618602484 0.19996539743432135 4689.509109365045 0.25711126236024845
1003 4686.223328812739 0.19995180330353707 4685.766279021427 0.257097988008667
1004 4682.482113378108 0.1999382133701786 4682.025090447124 0.25708471761426954
1005 4678.7425392121895 0.19992462763980823 4678.285543133356 0.25707145119319114
1006 4675.004605807049 0.19991104609940363 4674.547636572234 0.2570581887156144
1007 4671.268312657418 0.19989746875748737 4670.811370258456 0.25704493020498786
1008 4667.533659258049 0.19988389560798903 4667.076743686793 0.2570316756486752
1009 4663.800645103831 0.19987032664667992 4663.343756352146 0.25701842503859357
1010 4660.069269690938 0.1998567618798214 4659.612407750666 0.25700517839259734
1011 4656.339532516386 0.19984320129664965 4655.882697379402 0.2569919356864334
1012 4652.611433078932 0.19982964490192812 4652.154624737096 0.2569786969342484
1013 4648.884970877538 0.19981609269296544 4648.428189322713 0.2569654621317507
1014 4645.16014541155 0.19980254466402889 4644.703390635619 0.256952231267121
1015 4641.4369561818985 0.19978900082062107 4640.9802281767215 0.25693900435632855
1016 4637.715402690188 0.19977546115438483 4637.258701447652 0.2569257813810576
1017 4633.995484439299 0.19976192566734793 4633.538809951283 0.2569125623486791
1018 4630.277200932606 0.1997483943586497 4629.820553190988 0.2568993472594154
1019 4626.560551674081 0.19973486722235262 4626.103930670758 0.25688613610092653
1020 4622.8455361691895 0.19972134426269833 4622.388941896041 0.25687292888605423
1021 4619.132153924032 0.199707825473325 4618.675586372957 0.2568597256014042
1022 4615.420404445772 0.19969431085453412 4614.963863608667 0.2568465262500638
1023 4611.710287242301 0.19968080040623568 4611.253773111061 0.2568333308341513
1024 4608.0018018221845 0.1996672941229126 4607.545314388719 0.2568201393423528
1025 4604.2949476953645 0.19965379200756217 4603.838486951572 0.25680695178442164
1026 4600.589724372421 0.1996402940552692 4600.133290310216 0.2567937681505273
1027 4596.886131364925 0.1996268002653727 4596.429723976219 0.25678058844136464
1028 4593.1841681853 0.19961331063793453 4592.727787462003 0.2567674126594167
1029 4589.483834346692 0.19959982516808208 4589.027480280729 0.25675424079494996
1030 4585.785129363498 0.19958634385778218 4585.328801946785 0.25674107285515657
1031 4582.088052750803 0.19957286670307448 4581.631751975267 0.2567279088325557
1032 4578.392604024656 0.19955939370284667 4577.936329882226 0.2567147487267139
1033 4574.698782702015 0.19954592485700215 4574.242535184618 0.2567015925397099
1034 4571.006588300583 0.19953246016132756 4570.550367400158 0.25668844026342724
1035 4567.316020339243 0.19951899961699943 4566.859826047723 0.25667529190309163
1036 4563.627078337603 0.19950554322065367 4563.17091064693 0.2566621474526857
1037 4559.939761816228 0.19949209097103604 4559.483620718346 0.25664900691141146
1038 4556.25407029661 0.19947864286775607 4555.7979557834615 0.25663587028060786
1039 4552.570003301024 0.19946519890719216 4552.113915364564 0.2566227375536108
1040 4548.8875603528495 0.19945175908993548 4548.431498985025 0.2566096087341859
1041 4545.206740976238 0.19943832341298598 4544.750706169008 0.25659648381720274
1042 4541.527544696302 0.19942489187510987 4541.071536441625 0.25658336280190225
1043 4537.849971039068 0.1994114644755818 4537.393989328903 0.2565702456887823
1044 4534.174019531395 0.19939804121129487 4533.718064357711 0.25655713247244016
1045 4530.499689701183 0.19938462208239904 4530.043761055946 0.256544023155537
1046 4526.826981077143 0.1993712070861206 4526.371078952323 0.2565309177334897
1047 4523.1558931889485 0.19935779622131913 4522.7000175765215 0.2565178162057587
1048 4519.486425567188 0.19934438948694316 4519.030576459129 0.2565047185720219
1049 4515.818577743296 0.19933098688033296 4515.362755131588 0.2564916248279709
1050 4512.152349249728 0.19931758840128225 4511.696553126352 0.2564785349753724
1051 4508.487739619766 0.19930419404718072 4508.03196997671 0.2564654490100359
1052 4504.824748387664 0.19929080381699807 4504.369005216915 0.25645236693168166
1053 4501.1633750885785 0.1992774177093871 4500.70765838213 0.25643928873924254
1054 4497.50361925854 0.1992640357220809 4497.047929008389 0.25642621442937075
1055 4493.845480434577 0.19925065785456159 4493.38981663272 0.25641314400304954
1056 4490.188958154557 0.19923728410437128 4489.733320792997 0.25640007745645205
1057 4486.534051957331 0.1992239144705645 4486.078441028071 0.2563870147894972
1058 4482.880761382637 0.19921054895154452 4482.425176877685 0.25637395600048724
1059 4479.22908597112 0.19919718754539328 4478.773527882488 0.25636090108692566
1060 4475.579025264393 0.19918383025130118 4475.123493584093 0.2563478500490606
1061 4471.930578804931 0.1991704770669802 4471.475073524981 0.2563348028834736
1062 4468.283746136189 0.19915712799151836 4467.8282672486075 0.25632175959015424
1063 4464.638526802509 0.19914378302313385 4464.183074299319 0.25630872016693346
1064 4460.99492034916 0.19913044216020861 4460.5394942223875 0.25629568461204544
1065 4457.352926322356 0.19911710540165242 4456.89752656403 0.2562826529250313
1066 4453.712544269203 0.19910377274538033 4453.257170871354 0.2562696251029621
1067 4450.073773737765 0.19909044419044616 4449.618426692429 0.25625660114573107
1068 4446.436614277009 0.19907711973496323 4445.981293576223 0.25624358105089623
1069 4442.801065436836 0.19906379937754903 4442.345771072642 0.2562305648172634
1070 4439.167126768088 0.19905048311685655 4438.711858732528 0.25621755244372446
1071 4435.534797822502 0.19903717095103188 4435.079556107623 0.2562045439279107
1072 4431.904078152781 0.19902386287902266 4431.4488627506325 0.25619153926943955
1073 4428.274967312523 0.19901055889893032 4427.819778215157 0.25617853846582694
1074 4424.647464856284 0.1989972590095236 4424.192302055758 0.25616554151624127
1075 4421.021570339533 0.1989839632092476 4420.566433827905 0.2561525484190463
1076 4417.397283318668 0.19897067149648257 4416.9421730879985 0.25613955917244147
1077 4413.774603351039 0.1989573838700139 4413.319519393393 0.25612657377562964
1078 4410.153529994895 0.19894410032802395 4409.698472302341 0.25611359222631447
1079 4406.534062809452 0.1989308208693312 4406.079031374059 0.2561006145237752
1080 4402.916201354833 0.19891754549225307 4402.461196168675 0.2560876406660464
1081 4399.299945192105 0.19890427419536832 4398.844966247258 0.25607467065180733
1082 4395.6852938832735 0.19889100697728107 4395.230341171816 0.2560617044797983
1083 4392.072246991265 0.1988777438363236 4391.617320505281 0.2560487421480826
1084 4388.460804079961 0.19886448477126387 4388.005903811534 0.25603578365580215
1085 4384.85096471416 0.19885122978039513 4384.396090655378 0.25602282900091783
1086 4381.242728459605 0.19883797886241633 4380.78788060256 0.25600987818239557
1087 4377.636094882978 0.19882473201578293 4377.181273219763 0.25599693119859357
1088 4374.0310635518945 0.19881148923899813 4373.5762680746075 0.2559839880479868
1089 4370.42763403491 0.1987982505307111 4369.97286473565 0.2559710487294095
1090 4366.825805901519 0.19878501588928874 4366.3710627723885 0.2559581132409934
1091 4363.225578722156 0.19877178531344802 4362.770861755261 0.2559451815817356
1092 4359.62695206819 0.19875855880157647 4359.172261255639 0.2559322537498141
1093 4356.029925511937 0.19874533635230834 4355.575260845841 0.2559193297440159
1094 4352.434498626651 0.19873211796416418 4351.9798600991235 0.255906409562844
1095 4348.840670986523 0.19871890363564096 4348.386058589683 0.2558934932047392
1096 4345.248442166697 0.1987056933653846 4344.793855892663 0.25588058066851094
1097 4341.657811743248 0.19869248715181528 4341.203251584144 0.2558676719524048
1098 4338.068779293203 0.19867928499360968 4337.614245241154 0.25585476705530064
1099 4334.481344394525 0.19866608688921705 4334.026836441661 0.2558418659755116
1100 4330.895506626123 0.19865289283724982 4330.441024764574 0.2558289687117532
1101 4327.311265567857 0.19863970283625293 4326.856809789759 0.2558160752625711
1102 4323.72862080052 0.198626516884746 4323.274191098009 0.2558031856264452
1103 4320.147571905867 0.19861333498135975 4319.693168271084 0.2557902998021282
1104 4316.568118466583 0.19860015712456291 4316.11374089167 0.2557774177879699
1105 4312.99026006631 0.1985869833130092 4312.535908543414 0.2557645395827747
1106 4309.413996289631 0.1985738135451858 4308.9596708109 0.25575166518493275
1107 4305.839326722085 0.1985606478197073 4305.385027279672 0.25573879459314636
1108 4302.266250950143 0.1985474861351245 4301.811977536203 0.2557259278059586
1109 4298.6947685612495 0.19853432848998995 4298.240521167938 0.2557130648219132
1110 4295.124879143778 0.19852117488291723 4294.670657763255 0.2557002056397033
1111 4291.556582287053 0.19850802531241882 4291.102386911482 0.25568735025776845
1112 4287.9898775813635 0.19849487977713462 4287.535708202911 0.25567449867486175
1113 4284.424764617935 0.1984817382755797 4283.97062122877 0.2556616508894248
1114 4280.861242988951 0.19846860080637876 4280.407125581244 0.25564880690016734
1115 4277.299312287545 0.198455467368084 4276.845220853471 0.2556359667056178
1116 4273.738972107801 0.19844233795928215 4273.284906639537 0.2556231303043871
1117 4270.180222044761 0.19842921257857096 4269.726182534487 0.2556102976951119
1118 4266.623061694414 0.19841609122450427 4266.169048134313 0.2555974688763158
1119 4263.06749065371 0.19840297389570977 4262.613503035967 0.2555846438467052
1120 4259.513508520541 0.19838986059073097 4259.059546837346 0.25557182260477274
1121 4255.961114893767 0.19837675130820004 4255.50717913731 0.25555900514923063
1122 4252.410309373198 0.19836364604667467 4251.956399535673 0.2555461914786024
1123 4248.861091559597 0.19835054480477107 4248.4072076332 0.2555333815915546
1124 4245.313461054687 0.1983374475810754 4244.8596030316185 0.2555205754866769
1125 4241.76741746114 0.19832435437418078 4241.313585333603 0.2555077731625735
1126 4238.2229603826 0.19831126518270167 4237.769154142799 0.25549497461789905
1127 4234.680089423651 0.1982981800052146 4234.226309063794 0.25548217985121185
1128 4231.138804189847 0.19828509884035123 4230.685049702145 0.25546938886120363
1129 4227.599104287695 0.19827202168668534 4227.145375664362 0.25545660164642114
1130 4224.060989324666 0.1982589485428513 4223.607286557916 0.25544381820555767
1131 4220.524458909178 0.1982458794074335 4220.070781991233 0.25543103853718124
1132 4216.989512650624 0.19823281427905798 4216.535861573705 0.2554182626399595
1133 4213.456150159351 0.19821975315632742 4213.002524915682 0.25540549051250067
1134 4209.924371046663 0.1982066960378557 4209.470771628471 0.2553927221534372
1135 4206.394174924825 0.19819364292226427 4205.9406013243415 0.2553799575614183
1136 4202.865561407075 0.1981805938081573 4202.412013616531 0.255367196735048
1137 4199.338530107596 0.19816754869416964 4198.885008119229 0.25535443967300403
1138 4195.813080641545 0.198154507578903 4195.359584447592 0.2553416863738779
1139 4192.289212625037 0.1981414704609984 4191.83574221774 0.2553289368363583
1140 4188.766925675152 0.1981284373390616 4188.3134810467545 0.25531619105904196
1141 4185.246219409932 0.19811540821173387 4184.79280055268 0.2553034490406126
1142 4181.727093448389 0.19810238307762998 4181.273700354532 0.2552907107796849
1143 4178.209547410487 0.1980893619353878 4177.756180072277 0.25527797627492804
1144 4174.693580917167 0.19807634478363362 4174.2402393268585 0.255265245524981
1145 4171.179193590326 0.19806333162100048 4170.725877740177 0.25525251852849584
1146 4167.666385052834 0.19805032244612616 4167.213094935104 0.25523979528413476
1147 4164.155154928523 0.19803731725764043 4163.701890535475 0.2552270757905368
1148 4160.645502842196 0.19802431605419016 4160.192264166096 0.2552143600463813
1149 4157.137428419615 0.19801131883440454 4156.68421545273 0.2552016480503011
1150 4153.630931287514 0.19799832559693673 4153.177744022116 0.255188939800986
1151 4150.12601107359 0.1979853363404181 4149.672849501953 0.25517623529706907
1152 4146.622667406518 0.1979723510635054 4146.169531520918 0.255163534537244
1153 4143.120899915932 0.19795936976483466 4142.6677897086465 0.25515083752015044
1154 4139.62070823244 0.19794639244306425 4139.167623695753 0.255138144244481
1155 4136.122091987614 0.19793341909683632 4135.669033113809 0.25512545470888526
1156 4132.625050814 0.19792044972481004 4132.172017595363 0.25511276891205237
1157 4129.12958434511 0.19790748432563404 4128.676576773932 0.2551000868526435
1158 4125.63569221543 0.19789452289796777 4125.182710284003 0.2550874085293435
1159 4122.1433740604125 0.19788156544046667 4121.690417761031 0.2550747339408254
1160 4118.652629516491 0.19786861195179087 4118.199698841454 0.25506206308577006
1161 4115.163458221051 0.19785566243060212 4114.710553162658 0.2550493959628612
1162 4111.675859812468 0.1978427168755616 4111.222980363022 0.25503673257077725
1163 4108.189833930078 0.1978297752853368 4107.736980081884 0.2550240729082113
1164 4104.705380214199 0.1978168376585903 4104.252551959567 0.2550114169738406
1165 4101.222498306112 0.19780390399399517 4100.769695637352 0.2549987647663661
1166 4097.741187848074 0.19779097429021625 4097.2884107575 0.2549861162844656
1167 4094.2614484833234 0.19777804854593095 4093.808696963251 0.2549734715268466
1168 4090.7832798560576 0.1977651267598068 4090.3305538988056 0.2549608304921879
1169 4087.3066816114615 0.1977522089305259 4086.853981209352 0.25494819317920325
1170 4083.8316533956818 0.19773929505675814 4083.3789785410386 0.2549355595865731
1171 4080.3581948558513 0.19772638513719046 4079.905545541001 0.2549229297130171
1172 4076.886305640071 0.19771347917049514 4076.4336818573433 0.2549103035572171
1173 4073.4159853974174 0.19770057715536363 4072.963387139144 0.25489768111789923
1174 4069.9472337779457 0.19768767909047094 4069.4946610364614 0.254885062393746
1175 4066.4800504326863 0.1976747849745132 4066.0275032003283 0.25487244738349074
1176 4063.014435013639 0.19766189480616722 4062.561913282747 0.25485983608581575
1177 4059.55038717379 0.19764900858413506 4059.097890936707 0.2548472284994631
1178 4056.0879065670956 0.1976361263070945 4055.635435816165 0.25483462462311274
1179 4052.626992848496 0.19762324797375416 4052.1745475760663 0.2548220244555178
1180 4049.167645673895 0.19761037358279168 4048.7152258723168 0.2548094279953534
1181 4045.7098647001885 0.19759750313292362 4045.2574703618143 0.25479683524138674
1182 4042.2536495852432 0.19758463662282622 4041.8012807024284 0.25478424619228407
1183 4038.7989999879032 0.19757177405122556 4038.3466565530052 0.25477166084683217
1184 4035.3459155679975 0.197558915416794 4034.893597573377 0.2547590792036815
1185 4031.894395986325 0.19754606071827058 4031.442103424345 0.2547465012616465
1186 4028.444440904668 0.19753320995431958 4027.9921737676946 0.25473392701935216
1187 4024.99604998579 0.19752036312369808 4024.5438082661904 0.25472135647565286
1188 4021.549222893428 0.19750752022505588 4021.097006583574 0.2547087896291323
1189 4018.103959292308 0.19749468125717623 4017.6517683845723 0.25469622647870505
1190 4014.6602588481223 0.19748184621868406 4014.2080933348807 0.25468366702288797
1191 4011.218121227557 0.19746901510840204 4010.7659811011877 0.2546711112606882
1192 4007.77754609827 0.19745618792491362 4007.3254313511543 0.25465855919051394
1193 4004.3385331289055 0.19744336466710194 4003.886443753427 0.25464601081151905
1194 4000.9010819890805 0.19743054533348142 4000.449017977625 0.2546334661219334
1195 3997.4651923494084 0.19741772992303222 3997.013153694364 0.25462092512114753
1196 3994.0308638814604 0.19740491843415184 3993.5788505752193 0.2546083878070956
1197 3990.59809625782 0.19739211086597952 3990.1461082927744 0.2545958541795593
1198 3987.1668891520135 0.19737930721671473 3986.7149265205608 0.25458332423597335
1199 3983.737242238601 0.19736650748576315 3983.285304933139 0.25457079797677934
1200 3980.309155193057 0.1973537116709836 3979.8572432059873 0.2545582753985568
1201 3976.8826276919244 0.19734091977223794 3976.4307410156493 0.25454575650288064
1202 3973.4576594126233 0.1973281317867908 3973.005798039552 0.25453324128484234
1203 3970.0342500336947 0.19731534771530054 3969.5824139562314 0.25452072974799933
1204 3966.6123992344815 0.19730256755397937 3966.160588445043 0.2545082218848115
1205 3963.192106695559 0.19728979130490137 3962.7403211865517 0.2544957177023647
1206 3959.773372098166 0.19727701896238595 3959.3216118620153 0.25448321718838884
1207 3956.356195124976 0.19726425053106783 3955.904460154088 0.25447072035635715
1208 3952.9405754590803 0.19725148600180825 3952.4888657458932 0.2544582271853605
1209 3949.5265127853977 0.1972387253839511 3949.074828322313 0.25444573770062445
1210 3946.1140067888455 0.19722596866193898 3945.6623475683186 0.2544332518652092
1211 3942.703057156955 0.1972132158539189 3942.2514231713744 0.2544207697263149
1212 3939.2936635765936 0.19720046693223345 3938.8420548184445 0.25440829121678354
1213 3935.885825738979 0.19718772193174575 3935.4342422006216 0.2543958164255517
1214 3932.4795433338936 0.19717498080163645 3932.027985007864 0.25438334522761546
1215 3929.0748160597677 0.19716224360900522 3928.623282938366 0.25437087779241235
1216 3925.671643614087 0.19714951025801722 3925.2201356899463 0.2543584138825089
1217 3922.2700257154174 0.19713678087888814 3921.8185429807136 0.2543459538249745
1218 3918.8699620905527 0.19712405528698027 3918.418504538105 0.25433349716056824
1219 3915.471452528979 0.19711133373793427 3915.0200201507114 0.25432104452964166
1220 3912.074496881963 0.19709861586933658 3911.623089671065 0.25430859502887826
1221 3908.6790952207857 0.19708590218973873 3908.2277131686656 0.25429614993040706
1222 3905.2852479418616 0.19707319197565426 3904.8338910424573 0.25428370742888623
1223 3901.8929563105885 0.19706048625298667 3901.4416245542466 0.2542712700889332
1224 3898.502223157599 0.19704778355437685 3898.050916539798 0.2542588342467051
1225 3895.1130550250737 0.19703508597907762 3894.661773533946 0.2542464051486052
1226 3891.7254658423954 0.19702239050560047 3891.274209476642 0.2542339752475656
1227 3888.339486251419 0.1970097014912601 3887.8882549944956 0.25422155543235436
1228 3884.9551819700687 0.19699701262250166 3884.503975827517 0.25420912992939526
1229 3881.572696954234 0.19698433307256172 3881.1215158994987 0.2541967216624789
1230 3878.1923445522875 0.1969716494589538 3877.7411886056366 0.2541842971918473
1231 3874.814816203225 0.19695898136571294 3874.3636853163985 0.2541719054604765
1232 3871.4416392535477 0.19694630002678348 3870.9905334789414 0.25415947457933513
1233 3868.0762205038727 0.1969336478330537 3867.6251397455426 0.254147110496957
1234 3864.726189939321 0.19692096209537005 3864.2751343206965 0.25413465652957
1235 3861.4087700118853 0.19690833582687817 3860.9577393308905 0.2541223451679862
1236 3858.163041910954 0.1968956305527286 3857.7120364501266 0.2541098302745064
1237 3855.078300058228 0.1968830531090855 3854.627319376223 0.25409762889556
1238 3852.359737038953 0.19687029352872215 3851.908781779283 0.2540849661413355
1239 3850.4818255681284 0.196857817846741 3850.0308947431613 0.2540730071204004
1240 3850.547726940674 0.19684492314322075 3850.0968220231416 0.25405999438891674
1241 3855.1353822780034 0.19683267298329188 3854.6845010177653 0.2540485872547999
1242 3870.289487598446 0.19681945343412638 3869.838633395209 0.2540347498027944
1243 3910.1834007314637 0.1968077202929621 3909.732568387017 0.25402462415393484
1244 4007.778357020652 0.19679373020378496 4007.3275544461767 0.25400884427168946
1245 4237.6306456727425 0.19678319166801325 4237.179860777901 0.2540017031730234
1246 4755.924793259509 0.1967674338695441 4755.4740443732535 0.25398145238589215
1247 5826.13673163433 0.1967594739757326 5825.685991300461 0.25398085989369934
1248 7625.030112868395 0.19674036395945094 7624.579420656958 0.2539518474774159
1249 9393.7779974924 0.19673601326786633 9393.327300388597 0.2539610905359155
1250 8852.394265002253 0.19671485511908535 8851.943624553809 0.25392559332493597
1251 5575.715668475901 0.19670887164951545 5575.265028132007 0.2539314722454129
1252 3813.272182341387 0.1966941010051076 3812.8215752733017 0.2539129670804275
1253 5571.299253600169 0.196678974342588 5570.848681157612 0.2538934682146112
1254 6898.0987545152775 0.1966720497621493 6897.648185505495 0.25389696001975975
1255 5131.868392662795 0.1966543197005351 5131.417868501191 0.2538698419027279
1256 3799.2102167753624 0.1966437201665254 3798.7597099837103 0.2538630714857134
1257 5121.0974259225195 0.19663343678149925 5120.646935285721 0.2538572000171083
1258 5659.841258540858 0.19661646386929793 5659.390810013783 0.25383206320574003
1259 4195.650032999246 0.1966075320659781 4195.19959529331 0.25383017386965434
1260 3985.189180041743 0.19659471678021587 3984.738768331333 0.2538169936295633
1261 5039.792564469339 0.19657945463814733 5039.342188337709 0.25379667699123665
1262 4624.28347716872 0.1965705747878996 4623.833111604631 0.25379498930080635
1263 3773.0697468877433 0.19655637430620157 3772.6194128153716 0.2537776980656576
1264 4331.1452411033215 0.19654270907715127 4330.694936419933 0.25376197431198544
1265 4627.266115471552 0.19653318424116067 4626.815823865808 0.2537584215036476
1266 3909.6087042339464 0.19651843694290352 3909.1584463413383 0.25373945566518297
1267 3911.58360072006 0.19650596935921374 3911.133367528879 0.25372722182178853
1268 4389.566570336221 0.19649559272454098 4389.116353578899 0.25372116459801586
1269 4047.181819809242 0.19648082029749445 4046.7316369173823 0.2537020715623731
1270 3756.5525542905843 0.19646914289730782 3756.1023929916078 0.25369215607886364
1271 4113.562080538337 0.19645793922779156 4113.1119389582245 0.2536836408847949
1272 4084.8814164420974 0.1964434376202659 4084.4313076951757 0.25366530930129044
1273 3747.5064472098093 0.19643221076165035 3747.056358283274 0.2536567157734852
1274 3900.0239289995066 0.19642030307488278 3899.573862607792 0.25364608863976
1275 4035.2315142337357 0.1964062209933355 4034.7814790424554 0.25362897028718806
1276 3787.011571536309 0.19639518269833267 3786.561555431935 0.25362092167561995
1277 3772.9153931717187 0.19638272792380518 3772.4654018051588 0.25360863863629746
1278 3941.406150745933 0.19636911967992943 3940.956188723602 0.25359290265102863
1279 3819.9054477579753 0.19635807782172773 3819.4555048546804 0.25358482547314576
1280 3717.562015683955 0.19634523665045686 3717.112099086323 0.253571360981774
1281 3842.304965937371 0.1963320954604228 3841.8550768495347 0.253556992375911
1282 3825.3193835877287 0.19632091730886986 3824.869514181866 0.2535484885534288
1283 3706.4562621150776 0.196307839993517 3706.0064199846474 0.2535342904367146
1284 3761.9775881422647 0.19629511922538348 3761.5277718695297 0.25352115350967197
1285 3803.726028023426 0.1962837220295102 3803.276232327901 0.2535119734954347
1286 3713.3781660057234 0.19627054120603843 3712.928398025358 0.25349743915929385
1287 3709.4176466401927 0.19625816900466572 3708.9679031497744 0.25348532141393737
1288 3765.761655382238 0.19624651191736983 3765.3119335295364 0.2534753407843755
1289 3719.8329036282903 0.19623333836301166 3719.3832094869654 0.25346080296177265
1290 3682.383510227752 0.19622122888552762 3681.9338395499244 0.2534494489421759
1291 3724.117268206411 0.19620930574612702 3723.6676202532885 0.25343864737662997
1292 3716.685410516392 0.19619622550978957 3716.235789926125 0.25342436475706565
1293 3672.4359165160095 0.19618428836788399 3671.986318723134 0.253413504507408
1294 3688.5112259202997 0.19617212080645535 3688.061651853954 0.25340194553918627
1295 3702.8056199598186 0.19615919343555527 3702.356072669159 0.2533880972240473
1296 3669.7036602993926 0.196147341901185 3669.25413548645 0.25337747104132957
1297 3663.4964545861635 0.1961349723651203 3663.0469543324807 0.2533652813174678
1298 3682.0814508871695 0.19612223050670655 3681.63197669102 0.25335196564282453
1299 3666.413953379908 0.19611038846504808 3665.9645016463446 0.25334134509823997
1300 3648.6394509901797 0.1960978729732512 3648.190024424627 0.25332869257937374
1301 3660.0171167209232 0.19608532371660603 3659.5677154660175 0.25331593118948154
1302 3658.639615513685 0.19607343108909578 3658.1902369470013 0.253305135594594
1303 3640.3041271695365 0.19606083177375838 3639.8547741307884 0.25329220697458166
1304 3640.973531932383 0.19604845991834607 3640.524203517858 0.2532799546067486
1305 3646.2260836110213 0.1960364762094916 3645.7767782729416 0.2532688618704721
1306 3634.034834064665 0.19602385397908303 3633.585554370346 0.25325584033988896
1307 3626.744603742374 0.19601162710590608 3626.295348115301 0.2532439999670862
1308 3631.3922250209625 0.19599953278352023 3630.9429929372386 0.25323255094064884
1309 3626.542873777219 0.19598694067252237 3626.093667240473 0.25321959607328975
1310 3616.613722656239 0.1959748155776772 3616.164539802526 0.25320803813519
1311 3616.8560174953236 0.19596261114930666 3616.406858650179 0.2531962339954182
1312 3616.630661777504 0.19595008903979558 3616.181528222634 0.25318346583024953
1313 3608.472542556048 0.1959380188271509 3608.0234324877333 0.25317204948767985
1314 3604.3560118875603 0.19592572170840494 3603.9069262234357 0.25315994241611484
1315 3604.937016259789 0.19591329306634492 3604.487955535087 0.253147431634989
1316 3600.239313049171 0.19590123403548418 3599.790275789666 0.25313602546977876
1317 3594.103784736598 0.19588887359005383 3593.654772159248 0.253123703760127
1318 3592.9206757881952 0.19587654464713605 3592.471687774329 0.2531114692191062
1319 3590.839112651795 0.1958644620812464 3590.390148221032 0.25309996868151075
1320 3585.171808065908 0.19585207349954825 3584.722868454112 0.2530875382961777
1321 3581.7691878251812 0.19583983496567403 3581.320272438064 0.25307555215140426
1322 3580.375438250755 0.19582770703881697 3579.9265466523275 0.2530638913885308
1323 3576.3644672418354 0.19581532494878587 3575.915600460206 0.25305145668063117
1324 3571.810254587965 0.19580315592993555 3571.3614117758957 0.25303965613973106
1325 3569.6197483417327 0.1957909752140176 3569.170929553902 0.25302781261641544
1326 3566.968645012296 0.19577862801702708 3566.5198509250486 0.2530154592300412
1327 3562.6054345956727 0.19576650142375301 3562.1566643314513 0.25300376279746944
1328 3559.290705712815 0.195754273855869 3558.8419596846957 0.2529917542635084
1329 3556.9871498649336 0.19574197970210214 3556.5384283482554 0.2529795369762184
1330 3553.476936832727 0.19572986815124163 3553.0282391023707 0.2529678622051896
1331 3549.607004888106 0.19571760976386737 3549.1583315414446 0.25295573689763845
1332 3546.859493283754 0.19570537480939512 3546.4108442346037 0.2529436743412992
1333 3544.0174117843308 0.19569325591752826 3543.568786574632 0.25293195378115874
1334 3540.312797789771 0.19568098805310674 3539.8641970256936 0.25291977602448185
1335 3536.9952824468264 0.19566880720926538 3536.546705786697 0.2529078529201565
1336 3534.2553403731395 0.19565666729300088 3533.8067876605573 0.2528960452891647
1337 3531.0185074809924 0.1956444113256039 3530.5699791900897 0.25288387957693315
1338 3527.4879423475686 0.1956322712025069 3527.039438020776 0.25287205559004644
1339 3524.4642100781293 0.19562010673511002 3524.0157298211916 0.2528601502028339
1340 3521.524515673719 0.1956078794209692 3521.076059747146 0.25284804715238796
1341 3518.155976719214 0.19559576269657666 3517.70754468646 0.25283627005728065
1342 3514.8595860893947 0.1955835793660974 3514.4111782260043 0.25282428402454876
1343 3511.895420607595 0.19557138979433258 3511.4470369466553 0.2528122711456915
1344 3508.7801527469414 0.19555927992938602 3508.3317929759646 0.25280049104738533
1345 3505.446614650287 0.19554708969388232 3504.998279100168 0.25278846042489883
1346 3502.3043180479003 0.19553493841994385 3501.856006570009 0.2527765394715901
1347 3499.2902544909093 0.19552282358102163 3498.8419669466757 0.25276472065242905
1348 3496.091209668419 0.19551064058614143 3495.6429463396944 0.25275268813875207
1349 3492.8439780382328 0.19549852098289663 3492.39573867809 0.2527408391601823
1350 3489.764340040989 0.1954863962664188 3489.3161246779127 0.2527289668094812
1351 3486.6846537869947 0.19547423274878886 3486.236462584866 0.2527169693797094
1352 3483.473981532749 0.19546213404040128 3483.0258142388434 0.2527051598649468
1353 3480.3007104727053 0.19545000156664638 3479.8525672307555 0.25269324038281904
1354 3477.2286198974593 0.19543786482715148 3476.7805007324973 0.25268130013486045
1355 3474.1061858255202 0.19542577583895027 3473.658090553345 0.25266949633608027
1356 3470.9177949511845 0.195413642886082 3470.4697237565833 0.2526575517151053
1357 3467.789283093204 0.19540153407292568 3467.3412358869596 0.25264567217163436
1358 3464.7046554348194 0.1953894465719413 3464.256632139042 0.25263384920586707
1359 3461.5658135247713 0.1953773224735186 3461.11781429463 0.2526219076678326
1360 3458.406758852139 0.19536523735280037 3457.958783538704 0.2526100760819549
1361 3455.299448039705 0.1953531480312816 3454.8514966677317 0.2525982239422733
1362 3452.20165691606 0.1953410408931325 3451.75372956515 0.25258631001657333
1363 3449.0636833030458 0.19532897217070552 3448.615779826502 0.2525745043733132
1364 3445.92918290547 0.19531688279693937 3445.48130339427 0.2525626284031406
1365 3442.830005921347 0.19530479708468457 3442.3821503686368 0.25255075562564755
1366 3439.7250703895174 0.19529273737579705 3439.277238698527 0.25253895361456186
1367 3436.5959239286312 0.19528065325723482 3436.1481162054997 0.2525270698744881
1368 3433.47885326109 0.19526858895445992 3433.0310694339064 0.2525152382289516
1369 3430.3826902601877 0.19525653334053192 3429.9349303018657 0.2525034249814129
1370 3427.276718980566 0.19524446080396549 3426.8289829671285 0.2524915526333532
1371 3424.158554177162 0.19523241425642934 3423.7108420118134 0.2524797510923019
1372 3421.053309554464 0.1952203615844315 3420.6056212697554 0.25246792312428834
1373 3417.959282830754 0.1952083054747632 3417.5116184484186 0.2524560768608035
1374 3414.8564358723 0.19519627142572515 3414.4087953113385 0.25244428953614656
1375 3411.7487819943253 0.19518422402227922 3411.3011653164062 0.2524324538965411
1376 3408.6519633536227 0.19517218614040016 3408.2043705282786 0.25242063920363594
1377 3405.5608339175083 0.19516016005626563 3405.113264905067 0.25240885238502686
1378 3402.463362220177 0.19514812215186111 3402.0158170761297 0.25239702189545443
1379 3399.365012987654 0.19513610112087373 3398.9174916518973 0.25238523463599233
1380 3396.2749094556434 0.19512408086565378 3395.827411932911 0.25237344186622507
1381 3393.1877387263366 0.1951120565073555 3392.7402650410254 0.25236162880388735
1382 3390.096630726811 0.19510004894702024 3389.6491808190985 0.25234985876512456
1383 3387.006460668102 0.19508803520577855 3386.559034570765 0.2523380621314616
1384 3383.922366715647 0.19507602658016282 3383.474964415921 0.25232627314588185
1385 3380.8400236378816 0.1950640289371697 3380.3926450993636 0.25231450958042406
1386 3377.7555860403595 0.19505202436657154 3377.3082312988436 0.2523027171490193
1387 3374.672784520767 0.19504003119872224 3374.2254535381344 0.2522909514334868
1388 3371.594496562791 0.19502804135576152 3371.1471893334974 0.252279187937833
1389 3368.5175602492295 0.1950160489979501 3368.0702767912812 0.25226740895064154
1390 3365.439801198389 0.19500406915519278 3364.9925414691693 0.2522556600643273
1391 3362.363853482322 0.19499208712223037 3361.9166174985194 0.2522438966809507
1392 3359.2913752809104 0.19498010890236664 3358.8441630350085 0.25223213699955654
1393 3356.220192164818 0.19496813976536398 3355.7730036280323 0.25222039701999477
1394 3353.1490161409565 0.19495616725065826 3352.7018513347625 0.2522086389437388
1395 3350.0796211124075 0.19494420325940628 3349.6324800102802 0.25219689886829927
1396 3347.0130216512107 0.19493224309986437 3346.5659042455404 0.2521851625699909
1397 3343.947780734369 0.1949202823197435 3343.500687035507 0.2521734165422985
1398 3340.8830795302506 0.19490833112767442 3340.4360095073635 0.25216169175927505
1399 3337.8200690363205 0.19489637980557334 3337.3730226977823 0.2521499587329983
1400 3334.759421842166 0.19488443223707322 3334.3123991806715 0.2521382292573022
1401 3331.7002210557002 0.1948724919387121 3331.253222049758 0.2521265140037462
1402 3328.6419016280597 0.19486055065299338 3328.1949262895014 0.25211478790514097
1403 3325.5851849493697 0.1948486163893477 3325.138233257693 0.2521030752871736
1404 3322.530550397159 0.19483668572262045 3322.0836223456877 0.2520913657486542
1405 3319.4774359845783 0.1948247560816462 3319.0305315770165 0.25207965147984934
1406 3316.425428149758 0.1948128340547994 3315.9785473632046 0.25206795249848657
1407 3313.374956140582 0.19480091297153837 3312.928098979066 0.25205624854450615
1408 3310.3263782438034 0.1947889959956706 3309.8795446985823 0.2520445492254431
1409 3307.2793713124292 0.19477708481702963 3306.8325613679294 0.25203285968287037
1410 3304.233622797868 0.19476517425951023 3303.7868364594165 0.25202116419229215
1411 3301.1893683517433 0.19475326989831573 3300.7426056021536 0.25200947969149695
1412 3298.1468783875425 0.19474136873988687 3297.7001392217126 0.2519977970898726
1413 3295.1059869800615 0.1947294698701734 3294.6592713965792 0.2519861136121718
1414 3292.06645999063 0.19471757724589286 3291.6197679721013 0.2519744412830171
1415 3289.0284063026834 0.19470568622645582 3288.5817378504566 0.2519627660004033
1416 3285.99202595781 0.19469379965747163 3285.545381061733 0.25195109641868974
1417 3282.9572534384392 0.19468191777765229 3282.510632087398 0.251939433263288
1418 3279.923919279824 0.19467003768759433 3279.4773214744164 0.25192776772027003
1419 3276.8920545269802 0.19465816319875018 3276.445480252397 0.25191611138447684
1420 3273.8617989715535 0.1946462916150687 3273.4152482238815 0.25190445605710243
1421 3270.8331467351163 0.19463442325604943 3270.3866195091496 0.2518928027105948
1422 3267.805984006107 0.19462256010494902 3267.359480288619 0.2518811573826865
1423 3264.780297732316 0.19461069909391454 3264.3338175224803 0.2518695107415334
1424 3261.7561772501035 0.1945988427300726 3261.3097205369586 0.2518578704150253
1425 3258.7336470887517 0.1945869902602965 3258.287213864375 0.25184623411655027
1426 3255.7126391601423 0.1945751404765258 3255.2662294214947 0.25183459817119724
1427 3252.6931214522306 0.19456329575611922 3252.24673518666 0.2518229698143284
1428 3249.675142351402 0.19455145383455547 3249.2287795554093 0.2518113421578716
1429 3246.6587365119403 0.1945396157608693 3246.212397177783 0.25179971839667753
1430 3243.643871318529 0.19452778209073415 3243.197555436215 0.25178810022303577
1431 3240.6305119189606 0.19451595108846065 3240.184219485516 0.2517764823558857
1432 3237.6186770980476 0.19450412471168105 3237.1724081025777 0.2517648707581714
1433 3234.6083984034053 0.1944923017402499 3234.1621528399496 0.2517532617153752
1434 3231.599667398975 0.19448048214287275 3231.1534452616975 0.25174165513457736
1435 3228.59245647221 0.19446866706121846 3228.1462577506527 0.2517300544959437
1436 3225.586765551806 0.19445685488938053 3225.140590242008 0.25171845490885014
1437 3222.5826166131856 0.19444504689194075 3222.1364647060664 0.25170686022750105
1438 3219.58001468243 0.19443324270279597 3219.133886170387 0.25169526933987035
1439 3216.5789430492323 0.19442144170245357 3216.1328379271704 0.2516836803593482
1440 3213.5793930919226 0.19440964510887979 3213.1333113498144 0.2516720969991354
1441 3210.5813755476047 0.19439785172490803 3210.1353171802657 0.25166051561415326
1442 3207.5849000318676 0.19438606217352053 3207.13886503159 0.2516489381041721
1443 3204.589960225602 0.1943742766326226 3204.1439485839564 0.2516373650133273
1444 3201.5965462779336 0.19436249427999827 3201.1505579898153 0.2516257938381112
1445 3198.604660172525 0.19435071614205293 3198.158695228674 0.25161422770913844
1446 3195.6143100305453 0.19433894146890004 3195.168368424735 0.25160266434180956
1447 3192.6254964774407 0.19432717042108563 3192.179578202791 0.2515911042282482
1448 3189.638212877191 0.19431540343780004 3189.1923179250434 0.2515795487096834
1449 3186.65245629607 0.19430363973117254 3186.206584660954 0.2515679953847763
1450 3183.668230894467 0.19429188005205292 3183.222382567869 0.25155644654616793
1451 3180.6855400511577 0.19428012401007985 3180.239715026142 0.25154490100525506
1452 3177.7043813018545 0.1942683714961929 3177.258579571928 0.2515333584306773
1453 3174.724750819884 0.19425662301966748 3174.2789723764854 0.2515218203786982
1454 3171.7466489250737 0.19424487792754505 3171.3008937622867 0.2515102848591323
1455 3168.7700785821166 0.19423313671746967 3168.324346692007 0.25149875339195193
1456 3165.7950402930865 0.19422139924266696 3165.3493316683125 0.2514872255316347
1457 3162.821531599461 0.1942096652673438 3162.375846233633 0.251475700560618
1458 3159.8495509290597 0.19419793526899887 3159.4038888138525 0.2514641799379832
1459 3156.879099346336 0.1941862087509221 3156.433460475435 0.25145266214963463
1460 3153.910178304192 0.19417448601519927 3153.4645626700567 0.25144114811998036
1461 3150.942787235969 0.19416276705822183 3150.4971948310713 0.25142963783968425
1462 3147.97692448554 0.19415105160995508 3147.531355303444 0.2514181304861904
1463 3145.0125895991705 0.1941393400724761 3144.5670436318082 0.2514066272896256
1464 3142.0497834266985 0.194127632086533 3141.6042606674573 0.2513951271544751
1465 3139.088506468325 0.19411592782297177 3138.6430069098974 0.2513836306045081
1466 3136.1287579925556 0.194104227347209 3135.683281627367 0.25137213784183293
1467 3133.170537023502 0.19409253040381896 3132.7250838450104 0.2513606480877981
1468 3130.2138434945964 0.19408083731400788 3129.7684134949563 0.2513491623257273
1469 3127.258677886003 0.1940691478225036 3126.8132710584027 0.25133767977782545
1470 3124.305040250087 0.1940574620203532 3123.8596565873427 0.2513262007240517
1471 3121.3529299797206 0.19404577999764375 3120.907569474281 0.2513147254416619
1472 3118.4023465011637 0.19403410153320202 3117.9570091463734 0.2513032532567726
1473 3115.453289814206 0.19402242687679774 3115.0079756023943 0.25129178493469706
1474 3112.505760122951 0.19401075584683278 3112.0604690471823 0.2512803199221509
1475 3109.559757312478 0.1939990884902514 3109.114489365623 0.25126885836475216
1476 3106.6152809303303 0.19398742489635634 3106.1700361048966 0.2512574005374436
1477 3103.672330605027 0.19397576488395943 3103.2271088942553 0.251245945887971
1478 3100.7309063028506 0.19396410864539831 3100.2857076991986 0.25123449500665
1479 3097.7910080638358 0.1939524560475594 3097.3458325603 0.25122304748823193
1480 3094.8526357275373 0.19394080711720219 3094.407483317004 0.25121160341636944
1481 3091.9157889570256 0.1939291619304512 3091.470659632069 0.25120016302602566
1482 3088.9804674755874 0.19391752034335263 3088.535361229365 0.25118872587865104
1483 3086.04667120268 0.19390588250503882 3085.6015880277428 0.25117729243237685
1484 3083.1144000893796 0.19389424831319763 3082.6693399786905 0.25116586237616173
1485 3080.1836539722603 0.19388261778757931 3079.7386169187007 0.25115443577232666
1486 3077.254432589107 0.19387099098697164 3076.809418585318 0.251143012802639
1487 3074.3267357085065 0.19385936779980795 3073.8817447475794 0.25113159312758415
1488 3071.4005632138183 0.19384774834237023 3070.955595288371 0.25112017710503604
1489 3068.475915008762 0.19383613253222248 3068.0309701117453 0.2511087644844394
1490 3065.5527909374728 0.19382452038925954 3065.107869061755 0.25109735532866634
1491 3062.6311907842532 0.19381291195383948 3062.186291922536 0.2510859497632201
1492 3059.7111143424745 0.1938013071421921 3059.266238487799 0.25107454753336567
1493 3056.7925614726287 0.19378970604535115 3056.3477086176636 0.25106314891986964
1494 3053.875532052318 0.1937781085938181 3053.430702190012 0.25105175371176264
1495 3050.9600259330005 0.1937665148109492 3050.515219056207 0.2510403619823999
1496 3048.0460429282543 0.1937549247199033 3047.6012590297296 0.2510289738046752
1497 3045.1335828482474 0.19374333826025125 3044.688821920992 0.2510175889953247
1498 3042.2226455410637 0.19373175550283786 3041.7779075777876 0.2510062077732569
1499 3039.3132308691775 0.1937201763878773 3038.8685158628323 0.25099482995717126
1500 3036.4053386884184 0.193708600942453 3035.960646631844 0.2509834556319572
1501 3033.498968831091 0.1936970291747744 3033.0542997170915 0.2509720848246061
1502 3030.5941211209906 0.1936854610444565 3030.149474942533 0.25096071741320974
1503 3027.6907954012286 0.1936738966048558 3027.246172151061 0.2509493535632321
1504 3024.7889915255255 0.19366233580492398 3024.3443911966006 0.25093799311997567
1505 3021.8887093512844 0.19365077867443448 3021.444131936433 0.25092663617661515
1506 3018.9899487225935 0.1936392252091421 3018.5453942146623 0.25091528272201324
1507 3016.092709475038 0.19362767538590195 3015.6481778669654 0.25090393268699523
1508 3013.1969914518986 0.1936161292423926 3012.7524827364673 0.2508925861890068
1509 3010.302794502628 0.19360458673640144 3009.858308672791 0.2508812431004228
1510 3007.410118484443 0.19359304789830092 3006.9656555330284 0.25086990351623223
1511 3004.518963248401 0.19358151271462842 3004.07452316829 0.25085856739699586
1512 3001.6293286399327 0.19356998117651883 3001.184911424039 0.25084723471736176
1513 2998.741214505706 0.19355845330731528 2998.296820146848 0.2508359055507788
1514 2995.8546206946166 0.19354692907455334 2995.4102491857425 0.2508245797994603
1515 2992.969547063248 0.19353540850636639 2992.52519839719 0.2508132575516036
1516 2990.0859934663613 0.1935238915837336 2989.641667636027 0.25080193875063084
1517 2987.2039597569074 0.19351237830897186 2986.7596567551927 0.2507906234054915
1518 2984.3234457864123 0.19350086869249902 2983.87916560617 0.2507793115500119
1519 2981.4444514061765 0.19348936271238157 2981.000194040346 0.25076800311864417
1520 2978.5669764729078 0.1934778603917729 2978.1227419143315 0.2507566981843211
1521 2975.6910208433637 0.1934663617099182 2975.246809084969 0.2507453966851306
1522 2972.816584375584 0.19345486667665387 2972.3723954102543 0.25073409865308016
1523 2969.943666925962 0.19344337529173988 2969.4995007465814 0.2507228040892579
1524 2967.0722683500458 0.1934318875437133 2966.628124949542 0.2507115129602653
1525 2964.2023885060917 0.1934204034485115 2963.758267877326 0.25070022531686204
1526 2961.3340272526284 0.19340892298748447 2960.8899293885374 0.2506889411035573
1527 2958.4671844509176 0.19339744617379093 2958.023109344381 0.250677660362596
1528 2955.601859961314 0.19338597299973218 2955.157807605242 0.2506663830721067
1529 2952.7380536441315 0.19337450346311652 2952.2940240314415 0.2506551092271577
1530 2949.8757653604553 0.19336303757152648 2949.431758484031 0.25064383885285907
1531 2947.014994971379 0.19335157531150723 2946.571010824158 0.25063257190962873
1532 2944.1557423405334 0.1933401166954409 2943.7117809154006 0.25062130843733427
1533 2941.2980073313247 0.1933286617120832 2940.854068621209 0.25061004840319373
1534 2938.4417898082493 0.1933172103658924 2937.997873806061 0.25059879182269224
1535 2935.587089635793 0.19330576265669935 2935.1431963344394 0.25058753869710076
1536 2932.73390667853 0.19329431857781723 2932.290036070944 0.25057628900763507
1537 2929.8822408025803 0.19328287813755315 2929.438392881661 0.25056504278161856
1538 2927.0320918740886 0.19327144132520807 2926.5882666327757 0.25055379998791977
1539 2924.183459760875 0.19326000814815283 2923.739657192076 0.2505425606509903
1540 2921.3363443306766 0.19324857860082742 2920.89256442732 0.2505313247554877
1541 2918.49074545188 0.19323715268293756 2918.0469882068946 0.25052009230227945
1542 2915.646662993521 0.1932257303970626 2915.202928399823 0.2505088633010716
1543 2912.8040968248224 0.19321431173623063 2912.360384875354 0.25049763773216277
1544 2909.9630468164405 0.1932028967068821 2909.5193575041167 0.25048641561714374
1545 2907.1235128390995 0.19319148530158087 2906.679846156863 0.2504751969348829
1546 2904.2854947646847 0.19318007752409835 2903.8418507054616 0.2504639816987414
1547 2901.4489924653167 0.19316867337189025 2901.0053710220423 0.25045276990264526
1548 2898.6140058136652 0.19315727284293077 2898.17040697928 0.25044156154210606
1549 2895.780534683248 0.19314587594002902 2895.3369584506804 0.25043035662752045
1550 2892.9485789478244 0.19313448265736707 2892.505025310024 0.2504191551427207
1551 2890.1181384823476 0.19312309299935254 2889.674607432245 0.25040795710302544
1552 2887.289213161957 0.19311170696087046 2886.845704692502 0.25039676249441745
1553 2884.4618028627247 0.19310032454373177 2884.0183169668567 0.2503855713242181
1554 2881.6359074611455 0.19308894574658034 2881.1924441318088 0.2503743835899855
1555 2878.811526834253 0.1930775705672031 2878.368086064399 0.2503631992866309
1556 2875.988660859913 0.19306619900771035 2875.545242642483 0.25035201842239385
1557 2873.167309416311 0.19305483106361349 2872.723913744262 0.25034084098516785
1558 2870.3474723826316 0.19304346673779896 2869.904099248908 0.2503296669855754
1559 2867.5291496383643 0.1930321060265021 2867.085799035924 0.2503184964137388
1560 2864.7123410638233 0.1930207489306925 2864.2690129856182 0.25030732927436805
1561 2861.8970465398224 0.19300939544923282 2861.4537409788077 0.2502961655656751
1562 2859.0832659477314 0.19299804558033454 2858.6399828968674 0.25028500528386455
1563 2856.2709991696834 0.19298669932523316 2855.827738621924 0.25027384843445954
1564 2853.4602460882074 0.1929753566805521 2853.0170080365183 0.25026269500875886
1565 2850.651006586705 0.19296401764814142 2850.2077910240428 0.2502515450141807
1566 2847.843280548955 0.19295268222499273 2847.400087468287 0.25024039844315094
1567 2845.037067859518 0.1929413504117877 2844.593897253807 0.25022925529947754
1568 2842.2323684034577 0.19293002220720756 2841.7892202656694 0.2502181155807966
1569 2839.4291820664384 0.19291869761007463 2838.986056389543 0.25020697928517277
1570 2836.6275087348067 0.19290737662077898 2836.1844055117704 0.2501958464155083
1571 2833.8273482953723 0.19289605923686096 2833.3842675191695 0.2501847169659087
1572 2831.028700635729 0.19288474545941078 2830.5856422993284 0.25017359094143155
1573 2828.231565643898 0.19287343528590897 2827.7885297402763 0.2501624683359907
1574 2825.4359432086453 0.19286212871693645 2824.9929297307754 0.25015134915306875
1575 2822.641833219241 0.19285082575091728 2822.1988421601004 0.2501402333894854
1576 2819.8492355655867 0.19283952638725815 2819.4062669181544 0.25012912104509305
1577 2817.058150138197 0.19282823062559368 2816.615203895451 0.25011801212044515
1578 2814.268576828118 0.19281693846427642 2813.825652983042 0.250106906612132
1579 2811.480515527089 0.19280564990371182 2811.0376140726626 0.2500958045230836
1580 2808.6939661273327 0.19279436494185287 2808.251087056542 0.2500847058486514
1581 2805.90892852178 0.19278308357912688 2805.466071827609 0.25007361059182637
1582 2803.1254026038555 0.1927718058138136 2802.682568279293 0.25006251874896457
1583 2800.343388267645 0.19276053164575754 2799.900576305678 0.2500514303212528
1584 2797.5628854077886 0.19274926107397827 2797.1200958014074 0.2500403453073257
1585 2794.7838939195153 0.19273799409754944 2794.3411266617118 0.25002926370598433
1586 2792.0064136986734 0.19272673071619695 2791.5636687824394 0.250018185518041
1587 2789.2304446416406 0.1927154709284446 2788.7877220599717 0.2500071107405906
1588 2786.45598664546 0.19270421473437058 2786.01328639135 0.24999603937553125
1589 2783.6830396076753 0.1926929621323727 2783.2403616741235 0.2499849714195628
1590 2780.9116034264953 0.19268171312244858 2780.4689478064984 0.24997390687432874
1591 2778.1416780006452 0.19267046770325957 2777.6990446872046 0.24996284573733846
1592 2775.373263229484 0.19265922587441708 2774.9306522156007 0.24995178800903686
1593 2772.606359012922 0.1926479876350423 2772.1637702915987 0.24994073368834951
1594 2769.840965251453 0.19263675298428223 2769.3983988156947 0.24992968277428065
1595 2767.0770818461724 0.1926255219216844 2766.6345376889835 0.24991863526706903
1596 2764.3147086987137 0.19261429444605782 2763.872186813103 0.24990759116466804
1597 2761.5538457113425 0.1926030705571836 2761.1113460903175 0.2498965504680358
1598 2758.7944927868416 0.19259185025376166 2758.352015423413 0.24988551317478042
1599 2756.0366498286276 0.19258063353557148 2755.5941947158058 0.24987447928585133
1600 2753.2803167406396 0.19256942040142053 2752.837883871439 0.24986344879918504
1601 2750.5254934274326 0.19255821085090613 2750.083082794866 0.24985242171516117
1602 2747.772179794107 0.19254700488307608 2747.3297913911915 0.24984139803245564
1603 2745.0203757463473 0.1925358024972667 2744.5780095660994 0.24983037775063505
1604 2742.2700811904087 0.1925246036927908 2741.827737225847 0.24981936086919043
1605 2739.521296033108 0.19251340846874804 2739.078974277252 0.24980834738695107
1606 2736.7740201818438 0.19250221682465185 2736.3317206277147 0.24979733730402437
1607 2734.028253544563 0.19249102875945803 2733.585976185185 0.24978633061878802
1608 2731.283996029806 0.19247984427277212 2730.841740858202 0.2497753273316312
1609 2728.5412475466505 0.19246866336351842 2728.099014555846 0.24976432744082852
1610 2725.8000080047645 0.19245748603128757 2725.3577971877867 0.2497533309467177
1611 2723.060277314355 0.1924463122750672 2722.6180886642323 0.24974233784776506
1612 2720.3220553862184 0.19243514209435536 2719.87988889598 0.24973134814401649
1613 2717.5853421316892 0.19242397548826048 2717.1431977943666 0.24972036183430726
1614 2714.8501374626744 0.19241281245615208 2714.4080152713 0.24970937891828046
1615 2712.11644129164 0.19240165299727433 2711.6743412392475 0.2496983993951869
1616 2709.3842535316044 0.19239049711087172 2708.9421756112292 0.24968742326427745
1617 2706.653574096156 0.1923793447963055 2706.211518300834 0.24967645052516127
1618 2703.924402899422 0.1923681960527252 2703.4823692221926 0.24966548117678902
1619 2701.196739856105 0.19235705087957197 2700.7547282900064 0.24965451521901344
1620 2698.47058488144 0.1923459092759408 2698.0285954195137 0.24964355265061117
1621 2695.7459378912404 0.19233477124131157 2695.3039705265273 0.24963259347154965
1622 2693.022798801845 0.19232363677476474 2692.5808535273895 0.24962163768055656
1623 2690.30116753017 0.19231250587578183 2689.8592443390166 0.24961068527759903
1624 2687.581043993657 0.19230137854346144 2687.139142878852 0.24959973626145526
1625 2684.8624281103207 0.1922902547772597 2684.4205490649115 0.24958879063201067
1626 2682.1453197987025 0.1922791345763137 2681.703462815738 0.24957784838815714
1627 2679.429718977909 0.19226801794004028 2678.9878840504393 0.24956690952965283
1628 2676.715625567578 0.19225690486762392 2676.273812688655 0.24955597405553237
1629 2674.0030394879004 0.1922457953584371 2673.5612486505765 0.24954504196541186
1630 2671.2919606596092 0.19223468941171312 2670.850191856939 0.24953411325847188
1631 2668.582389003983 0.19222358702678205 2668.1406422290215 0.2495231879341926
1632 2665.874324442835 0.1922124882029213 2665.43259968864 0.24951226599188708
1633 2663.1677668985244 0.19220139293942495 2662.7260641581543 0.249501347430918
1634 2660.4627162939505 0.19219030123560749 2660.021035560464 0.24949043225070955
1635 2657.7591725525463 0.19217921309073396 2657.317513819005 0.24947952045052943
1636 2655.057135598289 0.1921681285041491 2654.6154988577546 0.24946861202989107
1637 2652.356605355683 0.19215704747509552 2651.91499060122 0.2494577069879873
1638 2649.657581749779 0.19214597000294245 2649.2159889744516 0.2494468053244029
1639 2646.9600647061516 0.19213489608691448 2646.5184939030264 0.2494359070382708
1640 2644.2640541509168 0.19212382572640163 2643.822505313061 0.24942501212923546
1641 2641.5695500107145 0.1921127589206136 2641.1280231311976 0.2494141205963783
1642 2638.876552212725 0.19210169566895952 2638.4350472846168 0.24940323243939877
1643 2636.185060684645 0.19209063597063417 2635.7435777010173 0.24939234765732718
1644 2633.4950753547178 0.192079579825067 2633.053614308643 0.24938146624992177
1645 2630.8065961516954 0.19206852723143544 2630.3651570362476 0.24937058821615377
1646 2628.11962300487 0.19205747818919325 2627.678205813125 0.24935971355585262
1647 2625.434155844052 0.1920464326974948 2624.9927605690864 0.24934884226791332
1648 2622.7501945995796 0.19203539075582557 2622.3088212344715 0.24933797435225893
1649 2620.067739202309 0.1920243523633075 2619.626387740138 0.2493271098076793
1650 2617.386789583629 0.19201331751946946 2616.945460017475 0.24931624863422766
1651 2614.7073456754306 0.1920022862233866 2614.2660379983768 0.24930539083054384
1652 2612.029407410154 0.1919912584746486 2611.5881216152825 0.24929453639686563
1653 2609.352974720719 0.19198023427226255 2608.911710801115 0.24928368533161632
1654 2606.678047540605 0.1919692136159051 2606.236805489354 0.24927283763530025
1655 2604.004625803764 0.1919581965044831 2603.563405613954 0.24926199330602317
1656 2601.332709444712 0.1919471829378 2600.8915111094293 0.24925115234468018
1657 2598.6622983984257 0.19193617291461262 2598.221121910762 0.24924031474890584
1658 2595.9933926004524 0.19192516643491303 2595.5522379534973 0.2492294805201772
1659 2593.3259919867833 0.1919141634972317 2592.8848591736305 0.24921864965541962
1660 2590.6600964940053 0.19190316410184424 2590.2189855077463 0.2492078221569889
1661 2587.995706059109 0.19189216824693534 2587.5546168928418 0.2491969980207287
1662 2585.332820619723 0.19188117593321488 2584.891753266539 0.24918617725034325
1663 2582.6714401138292 0.1918701871583313 2582.230394566831 0.2491753598400007
1664 2580.0115644800994 0.19185920192367045 2579.5705407323803 0.24916454579550731
1665 2577.353193657488 0.19184822022603634 2576.912191702154 0.2491537351083951
1666 2574.6963275857365 0.19183724206788513 2574.255347415881 0.24914292778780137
1667 2572.0409662047396 0.19182626744467013 2571.6000078134734 0.24913212382104422
1668 2569.387109455335 0.1918152963605697 2568.9461728357523 0.24912132322262473
1669 2566.734757278327 0.19180432880884393 2566.2938424235454 0.24911052597301842
1670 2564.0839096157206 0.19179336479648698 2563.6430165188285 0.2490997320955021
1671 2561.4345664091766 0.19178240431314034 2560.993695063304 0.24908894155926384
1672 2558.786727602002 0.19177144737047774 2558.3458780002293 0.24907815440216724
1673 2556.140393136681 0.19176049395207775 2555.6995652721544 0.24906737057448872
1674 2553.495562958125 0.19174954407751113 2553.0547568239085 0.24905659013871773
1675 2550.8522370096866 0.19173859772004193 2550.411452598954 0.24904581301295356
1676 2548.2104152386337 0.19172765491277532 2547.769652544419 0.24903503930190088
1677 2545.570097589656 0.19171671561116074 2545.129356605177 0.24902426886807746
1678 2542.9312840143934 0.19170577987185125 2542.490564732632 0.24901350188965413
1679 2540.293974460963 0.191694847619066 2539.853276875212 0.24900273813169568
1680 2537.6581688913275 0.19168391895104067 2537.217492994474 0.2489919779021319
1681 2535.023867265114 0.19167299373643762 2534.5832130505846 0.24898122079263524
1682 2532.391069573463 0.19166207214799988 2531.9504370339714 0.24897046734368355
1683 2529.759775817372 0.19165115395412124 2529.319164946584 0.2489597168339579
1684 2527.1299860804143 0.1916402394629726 2526.6893968707245 0.24894897022670848
1685 2524.5017005145282 0.19162932825939868 2524.0611329600415 0.24893822622755613
1686 2521.8749195175856 0.1916184209012213 2521.434373610105 0.24892748657925315
1687 2519.2496437981454 0.19160751663256098 2518.809119532589 0.24891674892344146
1688 2516.6258748753603 0.19159661647787296 2516.185372242422 0.24890601646015767
1689 2514.003615541931 0.19158571904003718 2513.5631345380625 0.24889528482826498
1690 2511.3828714666497 0.1915748262276881 2510.9424120804324 0.24888455998959935
1691 2508.7636533979303 0.1915639354204651 2508.3232156287477 0.24887383376176442
1692 2506.1459828440466 0.19155305022498073 2505.70556667641 0.24886311741137818
1693 2503.5299015927644 0.19154216565612953 2503.0895070317406 0.2488523953674443
1694 2500.9154933237096 0.19153128862469032 2500.475120345863 0.24884168922136493
1695 2498.3029237607175 0.19152040951374794 2497.862572382276 0.2488309689273606
1696 2495.692527094016 0.1915095417480141 2495.2521972758327 0.24882027643534607
1697 2493.0849757849774 0.19149866652034472 2492.6446675654834 0.24880955297378574
1698 2490.4816391900904 0.19148781026292486 2490.041352498674 0.2487988811537271
1699 2487.885311724735 0.19147693570021135 2487.4450466445683 0.2487881444660643
1700 2485.3017465741354 0.19146609556891192 2484.861502970801 0.24877750776519186
1701 2482.7428377750975 0.1914552150114898 2482.302615823059 0.24876673702690108
1702 2480.233355293311 0.19144440062598297 2479.7931547271446 0.2487561655402101
1703 2477.825145597759 0.19143350012678578 2477.3849667805084 0.24874531712331088
1704 2475.6274366674656 0.19142273176022725 2475.1872790614266 0.24873487427876703
1705 2473.8715831257346 0.19141178176881968 2473.4314474882513 0.24872385571463845
1706 2473.050511150211 0.19140110263589352 2472.610396370845 0.2487136767300967
1707 2474.2198128540026 0.19139003984925268 2473.7797205243087 0.24870228984433124
1708 2479.6508625933393 0.1913795430489582 2479.2107903842134 0.24869266607688503
1709 2494.246972221796 0.19136823062412622 2493.8069235090793 0.248680482093044
1710 2528.6000822289598 0.1913581181694058 2528.160052064621 0.24867204616942765
1711 2605.467221063316 0.19134625993686052 2605.0272166687546 0.24865813462489417
1712 2772.8562221683037 0.19133696647584125 2772.4162329495607 0.24865225226715762
1713 3127.289643348962 0.19132394300972996 3126.8496847589076 0.24863464704441227
1714 3840.63925997506 0.19131632873676302 3840.1993095774533 0.24863406887011097
1715 5127.431611544584 0.19130108983949026 5126.991701183576 0.24860927116743184
1716 6938.542447700972 0.19129617681135777 6938.102533883548 0.24861764061322744
1717 8226.094807148193 0.19127854831097157 8225.654944447022 0.2485841528594025
1718 7099.710544430091 0.19127457183313443 7099.270673048016 0.2485968102425761
1719 3943.3424787174363 0.19125904093506405 3942.9026505158645 0.2485691606367703
1720 2443.8289875023384 0.1912498852548766 2443.389173387569 0.2485642295146591
1721 3989.3430326069597 0.19124121865923313 3988.9032306099375 0.24856077836280938
1722 5439.529742134265 0.19122628138093886 5439.089980824205 0.24853502867909433
1723 4218.76534507684 0.19121984319200686 4218.325585170092 0.24854006355569927
1724 2506.6776549789233 0.19120709655685664 2506.2379262202376 0.24852166212897053
1725 3092.5233211375753 0.1911955414929988 3092.0836174809647 0.24850811511773507
1726 4266.6499954617775 0.19118795203164754 4266.210298638345 0.2485088714015335
1727 3561.269650484702 0.1911740855420093 3560.829990162577 0.24848623658333624
1728 2447.9145464826092 0.19116492485279452 2447.4748999045887 0.2484816531678482
1729 2955.249142211476 0.19115525033575423 2954.8095124654865 0.24847449565355903
1730 3632.107473150599 0.191142064273493 3631.6678765655442 0.248454520781076
1731 2971.683207042739 0.19113379826928684 2971.2436200148895 0.24845322958012322
1732 2410.8347828775754 0.19112247943421404 2410.3952206540152 0.24843974412568712
1733 2939.7097528767367 0.19111060283701808 2939.270217410598 0.248424863301795
1734 3170.929459060587 0.1911021632796552 3170.4899342180934 0.24842267921381495
1735 2592.0585371209854 0.19108997545510348 2591.619041215871 0.24840592965906533
1736 2459.9921663812866 0.19107934124445 2459.5526911944626 0.24839584557958716
1737 2881.476446967794 0.19107017529550635 2881.0369861568615 0.24839063563700142
1738 2803.484883799307 0.1910578141455935 2803.0454525690934 0.2483734160681717
1739 2418.7677020547 0.19104805262387795 2418.3282874191054 0.24836658297040415
1740 2530.5754350040347 0.1910380080955705 2530.136039151188 0.24835784475134462
1741 2754.2808961593305 0.1910259649521747 2753.841528125451 0.2483420689274023
1742 2549.466305498969 0.19101662920313592 2549.026952232648 0.24833663711819587
1743 2384.7192240748436 0.19100581345710704 2384.279893335235 0.24832492615119928
1744 2557.938589112217 0.1909943538733909 2557.4992832211165 0.2483115372268866
1745 2601.0449256124543 0.1909850367358244 2600.6056346856253 0.24830589009299167
1746 2414.2257904489798 0.19097370040446138 2413.7865244359023 0.24829231267309743
1747 2404.94934874589 0.1909628875733892 2404.5101044435687 0.2482814147480096
1748 2529.406659238913 0.19095328688506816 2528.967431510975 0.24827444105327642
1749 2472.6345205852585 0.19094173518142768 2472.1953186030096 0.24826024706750305
1750 2365.44552495079 0.19093147477752442 2365.00634214386 0.24825133215253214
1751 2421.3234901579053 0.19092142568472928 2420.884326212559 0.2482425196616307
1752 2470.0508636256727 0.1909099461707115 2469.6117248837254 0.2482287957762284
1753 2391.3209390303164 0.19090004094103033 2390.8818179795567 0.24822100981871512
1754 2357.9967249545834 0.1908895195585647 2357.557625026495 0.24821040853004897
1755 2414.8572023274155 0.19087832550584932 2414.418126124476 0.24819787743335728
1756 2409.5764525743407 0.1908685361790614 2409.1373937493195 0.24819028884204464
1757 2351.052495342581 0.19085763875060371 2350.613459326428 0.2481783774028895
1758 2358.975494381104 0.19084683486027507 2358.5364802363138 0.24816730993023808
1759 2391.308377558922 0.19083694159501455 2390.869381474935 0.24815914239195247
1760 2363.90707186447 0.190825843165835 2363.4680993905167 0.24814663078728733
1761 2334.4641030379544 0.19081541809742386 2334.0251507513335 0.2481368685234866
1762 2354.291367943549 0.19080527091162616 2353.8524350119787 0.24812766065852002
1763 2362.620192524723 0.19079417035295548 2362.181283082786 0.2481152715837357
1764 2334.873986182319 0.19078401637158682 2334.4350958220048 0.24810634394271663
1765 2326.6001992864294 0.19077356364235537 2326.1613297117215 0.24809601106572285
1766 2342.6150889693217 0.19076262782742426 2342.1762420518667 0.24808428962747198
1767 2336.8645404663393 0.19075258311844864 2336.425712290997 0.2480755922239206
1768 2317.4625342878785 0.19074187214107483 2317.023728030612 0.24806438512541346
1769 2319.4253454289587 0.1907311939129223 2318.986560654906 0.2480535801395193
1770 2327.308161171251 0.19072109611479754 2326.869395509775 0.24804456536103614
1771 2316.6687833443775 0.19071024602758602 2316.230040154359 0.248032943990891
1772 2305.9456443942804 0.1906998269599217 2305.506921581828 0.24802298549223067
1773 2310.439105494886 0.1906895619160191 2310.000402620195 0.24801331277496805
1774 2311.6055582503986 0.19067871749877074 2311.1668777572313 0.24800177566852719
1775 2301.340205424408 0.19066847983297397 2300.901544596731 0.2479923478439322
1776 2296.484229714003 0.1906580109338153 2296.0455897490765 0.24798195399249678
1777 2299.850341932031 0.19064729265201238 2299.411723762127 0.24797087725146855
1778 2297.160797778051 0.19063711573723993 2296.7221991041747 0.2479615581385206
1779 2289.1549335406517 0.19062648523336503 2288.71635642291 0.2479506325084116
1780 2287.2596737553786 0.1906159521836563 2286.8211176356103 0.2479401675847014
1781 2288.5551596128594 0.1906057198644472 2288.1166233072345 0.24793058576040017
1782 2284.323875807622 0.19059502289804622 2283.885361319222 0.24791946550186986
1783 2278.6040210665838 0.19058466081305475 2278.1655268812565 0.24790952451445916
1784 2277.726355838303 0.19057430230012198 2277.2878820571086 0.2478994788939661
1785 2277.2538324525854 0.19056364458061578 2276.815380301516 0.24788850648837943
1786 2272.8082510908 0.190553381982252 2272.3698188756716 0.24787883314609047
1787 2268.7414618267817 0.19054289150354786 2268.3030505982238 0.2478683370543783
1788 2267.898232951377 0.19053234767451344 2267.459842869382 0.247857734320542
1789 2266.279179097999 0.19052209215241658 2265.8408089785285 0.2478480273180735
1790 2262.177124638605 0.19051152114730993 2261.738775850241 0.2478372672167291
1791 2259.0981082333096 0.19050111013230803 2258.6597800518593 0.2478270713181423
1792 2257.9323008594806 0.19049078867641706 2257.4939929623692 0.2478171084350481
1793 2255.7012218274126 0.19048021576906116 2255.2629352705408 0.24780634110275535
1794 2252.0664148635174 0.1904699019591364 2251.6281485397835 0.24779642177458658
1795 2249.492531069575 0.19045948823552825 2249.0542854458977 0.24778613544187214
1796 2247.9601059834695 0.1904489815593971 2247.5218814308755 0.24777557103452202
1797 2245.464883903911 0.19043869915422984 2245.02667949079 0.24776571396724323
1798 2242.2366153626144 0.19042821705433519 2241.7984319535535 0.2477551920066671
1799 2239.879708742505 0.19041780613564277 2239.4415460229598 0.24774491341001342
1800 2238.052326194127 0.19040749358890913 2237.6141837731884 0.24773492735008143
1801 2235.4816602884266 0.19039699773682203 2235.043538944105 0.24772434658480946
1802 2232.5519239990117 0.19038666682717215 2232.113823035923 0.24771429626148814
1803 2230.2640650961075 0.1903762944588579 2229.8259847077547 0.24770409389361736
1804 2228.2325286763457 0.1903658392122243 2227.7944692131923 0.2476936239411785
1805 2225.672262449087 0.19035554295549495 2225.2342232496494 0.24768365648249116
1806 2222.9435169158182 0.1903451212692714 2222.5054985194483 0.24767327510082007
1807 2220.6600433972517 0.19033473450526447 2220.222045662203 0.24766300054360338
1808 2218.498816514029 0.19032442566684832 2218.060839120141 0.2476529682212172
1809 2215.978834059002 0.1903139925284274 2215.5408775386536 0.2476425278199997
1810 2213.379737382051 0.1903036667832234 2212.9418012913843 0.24763242388358866
1811 2211.0788646839005 0.19029332048537867 2210.6409491140957 0.24762224931940158
1812 2208.839467555433 0.19028291641181302 2208.401572762114 0.24761187690739833
1813 2206.363655286527 0.19027261974171691 2205.925780823107 0.24760184367807472
1814 2203.847259773931 0.19026224196787403 2203.4094059871886 0.2475915447746247
1815 2201.5263562040154 0.19025188820992212 2201.088523007721 0.247581308084387
1816 2199.241393901864 0.19024158623779733 2198.8035810781607 0.24757123746518755
1817 2196.803742583303 0.1902312042165885 2196.365950480686 0.24756089840052445
1818 2194.3409456692534 0.1902208952209273 2193.903173991512 0.24755078252039667
1819 2192.004389075554 0.19021057054850898 2191.5666378874944 0.24754061751145712
1820 2189.693483440844 0.19020021308820523 2189.2557528983275 0.24753032942821562
1821 2187.285736176665 0.19018992540882695 2186.848025988708 0.2475202625480807
1822 2184.858965993121 0.1901795837503903 2184.4212763918513 0.2475100175192373
1823 2182.5126299469243 0.19016926441721385 2182.0749608560004 0.24749982650653363
1824 2180.1874132997455 0.1901589742464537 2179.749764592943 0.24748973255619475
1825 2177.802061184236 0.19014863587055936 2177.3644330790044 0.24747946936109116
1826 2175.400726842916 0.19013834849566177 2174.9631191342037 0.24746936021683394
1827 2173.049851272646 0.19012804586737297 2172.6122640231897 0.24745920358888834
1828 2170.717287417677 0.1901177300594559 2170.2797207027324 0.2474489848852274
1829 2168.3485034831256 0.190107457130339 2167.910957121957 0.24743890403867858
1830 2165.966060783173 0.19009714867246802 2165.5285349332075 0.2474287012926397
1831 2163.6146441407996 0.19008686212586626 2163.177138725671 0.24741855300277737
1832 2161.2790664744334 0.19007658840575367 2160.841581436303 0.24740844972487216
1833 2158.922690474476 0.19006628908811316 2158.4852259381946 0.2473982471935358
1834 2156.55496354853 0.19005602484602394 2156.1175193722506 0.247388151433495
1835 2154.205780439595 0.19004574645466923 2153.7683566847372 0.2473780084027918
1836 2151.8699900906563 0.19003546787956874 2151.4325867765924 0.24736784618408283
1837 2149.523254331353 0.19002521335635086 2149.0858713548073 0.2473577631896843
1838 2147.1674842234215 0.1900149372952216 2146.7301216869755 0.24734759915094873
1839 2144.8223293895217 0.19000468101641585 2144.3849872213127 0.24733748719264906
1840 2142.4881942628967 0.18999442778207346 2142.05087244886 0.24732738625462722
1841 2140.1493349887414 0.18998416433076395 2139.7120335896134 0.2473172347973361
1842 2137.8036825580293 0.18997392359184492 2137.3664014802875 0.24730715414976964
1843 2135.4636598830843 0.18996367184993557 2135.0263991799084 0.247297031326117
1844 2133.1324324987195 0.18995342671198812 2132.6951921570535 0.24728691495441824
1845 2130.8003566803927 0.1899431934011322 2130.363136649129 0.24727683786261534
1846 2128.463579549537 0.18993294933739405 2128.026379888664 0.2472667115353828
1847 2126.1293716164887 0.18992272108484642 2125.6921922658485 0.24725662955560473
1848 2123.801909034956 0.18991249170418462 2123.3647500027655 0.2472465404867334
1849 2121.475916314152 0.1899022614123589 2121.0387776198327 0.2472364329066862
1850 2119.1471511927116 0.18989204465188558 2118.7100327798685 0.24722636819124988
1851 2116.8191992785373 0.18988182130990405 2116.38210118612 0.2472162711073589
1852 2114.4961353038434 0.1898716065789029 2114.0590575052124 0.24720619205198902
1853 2112.1757625277824 0.1898613969671266 2111.7387050034285 0.24719612738674063
1854 2109.8543409758972 0.18985118409825383 2109.4173037542114 0.2471860375875178
1855 2107.532934234269 0.189840982562408 2107.095917270673 0.24717598103342944
1856 2105.2148065771394 0.18983077948896565 2104.777809886492 0.247165911158364
1857 2102.8997693888723 0.189820579978604 2102.462792967519 0.24715584137499957
1858 2100.585113574363 0.1898103881642222 2100.1481573920273 0.2471457941714659
1859 2098.270386037521 0.18980019390000674 2097.833450117493 0.2471357261280049
1860 2095.957691082357 0.18979000761344703 2095.5207753965187 0.24712567822523573
1861 2093.6478947240107 0.18977982371737417 2093.2109992688556 0.24711563143790088
1862 2091.3394932400347 0.18976964084523776 2090.9026180230903 0.24710557609918896
1863 2089.0314028268917 0.1897594657747419 2088.5945478183476 0.247095542769416
1864 2086.7245645534244 0.18974929029643292 2086.287729766207 0.2470854969211282
1865 2084.4201064021095 0.18973911985986366 2083.98329182215 0.24707546009963496
1866 2082.117569332757 0.18972895411567067 2081.6807749459945 0.24706543264683506
1867 2079.8159118910457 0.18971878872486847 2079.379137707536 0.2470553947849564
1868 2077.515209364624 0.18970863006702057 2077.078455360225 0.247045374332001
1869 2075.216322822748 0.18969847306170284 2074.779589000274 0.24703534941267966
1870 2072.919445363198 0.18968831913740627 2072.4827317178324 0.247025326228068
1871 2070.623941577865 0.18967817085244099 2070.1872480913844 0.24701531562803672
1872 2068.3294607112016 0.1896680232822457 2067.892787391481 0.24700529643863206
1873 2066.0364025446047 0.18965788111070608 2065.599749374201 0.24699528929295217
1874 2063.7451738088776 0.18964774213873206 2063.3085407830968 0.24698528364192668
1875 2061.4555856339844 0.1896376052210202 2061.018972752781 0.24697527598255192
1876 2059.167251317323 0.1896274740383724 2058.7306585622864 0.24696528099822668
1877 2056.880192183933 0.18961734431140415 2056.443619559083 0.24695528053855031
1878 2054.5947230039274 0.18960721885011245 2054.158170497439 0.2469452876380636
1879 2052.31093371288 0.18959709753275136 2051.874401315487 0.24693529986025356
1880 2050.028605039669 0.18958697790652937 2049.59209275294 0.24692530882249375
1881 2047.747588831709 0.18957686370492557 2047.3110966389245 0.2469153290796069
1882 2045.468005754344 0.18956675169699141 2045.0315336557571 0.24690534688991664
1883 2043.190016356796 0.1895566431735848 2042.7535643444662 0.2468953691561381
1884 2040.9135829925222 0.18954653925033035 2040.4771510549572 0.24688539831467435
1885 2038.6385641948677 0.18953643703533013 2038.2021523334543 0.2468754243782433
1886 2036.364937336573 0.18952633982142283 2035.9285455367851 0.24686545996631573
1887 2034.0928055517084 0.1895162453710814 2033.6564338108706 0.24685549546673938
1888 2031.822225913722 0.18950615395748993 2031.3858742261677 0.2468455335968846
1889 2029.5531382717963 0.18949606727577634 2029.116806625355 0.2468355791656512
1890 2027.2854732875232 0.18948598249003362 2026.8491616826016 0.24682562243181136
1891 2025.0192516322195 0.1894759023203165 2024.582960056281 0.2468156736181681
1892 2022.75453653039 0.18946582528275144 2022.318264978806 0.24680572630132813
1893 2020.4913370312468 0.18945575108649626 2020.0550854994171 0.24679578074299824
1894 2018.229606050894 0.18944568156877076 2017.7933745268447 0.24678584248071914
1895 2015.9693161243001 0.18943561418103622 2015.5331046072529 0.24677590286623807
1896 2013.7104936177757 0.18942555111727183 2013.274302096724 0.24676596993445687
1897 2011.4531717736818 0.18941549138198363 2011.0170002428736 0.2467560394260772
1898 2009.1973438100706 0.18940543445886573 2008.7611922651834 0.24674611042836087
1899 2006.9429796603674 0.18939538207043924 2006.5068480900393 0.24673618825776567
1900 2004.6900706825425 0.18938533203395597 2004.2539590848894 0.246726265619037
1901 2002.4386374232488 0.18937528612321805 2002.0025457883273 0.24671634879808088
1902 2000.1886963225738 0.1893652436136565 1999.7526246441084 0.24670643485184854
1903 1997.9402384738016 0.18935520398468497 1997.504186747286 0.24669652253110436
1904 1995.693246055437 0.18934516871073587 1995.2572142702736 0.24668661645239368
1905 1993.447717076635 0.18933513598101087 1993.0117052300034 0.2466767106505622
1906 1991.2036651329918 0.18932510725002366 1990.7676732156456 0.24666681009622307
1907 1988.9610985487245 0.18931508191692858 1988.5251265542418 0.24665691256586442
1908 1986.7200105478078 0.18930505958197477 1986.2840584712665 0.2466470169593509
1909 1984.480390713225 0.18929504141433923 1984.0444585448113 0.24663712699935328
1910 1982.2422386303854 0.1892850259560933 1981.806326366503 0.246627237926279
1911 1980.005562559665 0.18927501441241049 1979.5696701915253 0.2466173537270743
1912 1977.770367118334 0.18926500622669232 1977.3344946395703 0.24660747253716014
1913 1975.5366481714177 0.1892550011730429 1975.1007955766067 0.24659759363803582
1914 1973.3043995918172 0.18924500010456105 1972.868566871886 0.24658771982640273
1915 1971.0736209540557 0.18923500189229164 1970.637808104755 0.24657784740834163
1916 1968.8443169388788 0.18922500752820856 1968.4085239517506 0.24656797960016422
1917 1966.6164903539582 0.18921501647524225 1966.18071722276 0.24655811472305622
1918 1964.3901390725282 0.18920502868191633 1963.9543857913466 0.2465482524995918
1919 1962.1652595036492 0.1891950447056136 1961.7295260640815 0.24653839486207907
1920 1959.9418510025193 0.18918506372072955 1959.5061373997464 0.24652853905224706
1921 1957.7199160147993 0.1891750865182146 1957.2842222406464 0.24651868763485676
1922 1955.4994563011055 0.18916511259332958 1955.0637823494383 0.24650883907383606
1923 1953.2804709581453 0.1891551420330048 1952.8448168226334 0.24649899347872628
1924 1951.0629579210076 0.1891451751436477 1950.6273235938247 0.24648915203923494
1925 1948.8469164824542 0.18913521137008013 1948.4113019582783 0.24647931280594101
1926 1946.6323477908647 0.1891252513061773 1946.1967530617994 0.2464694777590367
1927 1944.4192529263933 0.1891152945103967 1943.9836779863479 0.24645964553495572
1928 1942.2076316115551 0.1891053411509005 1941.7720764538935 0.24644981651066677
1929 1939.99748267898 0.18909539134678627 1939.5619472963376 0.24643999129559316
1930 1937.788805486544 0.1890854447666048 1937.3532898731673 0.24643016861033776
1931 1935.5816004792268 0.18907550181886665 1935.1461046274997 0.24642034990826472
1932 1933.3758682971245 0.1890655621542055 1932.940392200923 0.24641053404732355
1933 1931.1716089452186 0.18905562596106515 1930.7361525977255 0.2464007215319414
1934 1928.9688217749704 0.18904569324426676 1928.5333851691541 0.24639091257204215
1935 1926.7675062464398 0.18903576383485857 1926.3320893762036 0.246381106401214
1936 1924.5676624248615 0.18902583798582653 1924.132265282851 0.2463713040246298
1937 1922.3692906599108 0.18901591545040614 1921.9339132399134 0.24636150454695632
1938 1920.1723910714034 0.18900599639090684 1919.73703336653 0.2463517084823718
1939 1917.9769633331969 0.18899608076494798 1917.5416253366225 0.24634191580946085
1940 1915.7830070217392 0.18898616849916708 1915.3476887271274 0.24633212611258085
1941 1913.590521994663 0.18897625973833865 1913.1552233948703 0.24632234005427628
1942 1911.3995083793525 0.18896635432277017 1910.964229468064 0.24631255696567692
1943 1909.20996630455 0.1889564523704527 1908.7747070748733 0.24630277730646355
1944 1907.0218956532508 0.18894655383583464 1906.5866560984693 0.246293000945525
1945 1904.8352961420217 0.18893665868554083 1904.4000762556552 0.24628322768084523
1946 1902.6501675508787 0.1889267670075143 1902.2149673259278 0.24627345794333574
1947 1900.466509835576 0.18891687869460322 1900.0313292656476 0.24626369123403213
1948 1898.2843230523365 0.18890699383176954 1897.8491621305525 0.24625392795234669
1949 1896.1036071821372 0.18889711238163642 1895.668465901842 0.24624416791362008
1950 1893.9243620748177 0.1888872343230526 1893.4892404294467 0.2462344110477975
1951 1891.7465875372498 0.18887735972222766 1891.311485519894 0.24622465763365434
1952 1889.570283434828 0.18886748849105456 1889.135201039051 0.24621490728594295
1953 1887.3954497290256 0.18885762070687193 1886.960386947951 0.24620516036768345
1954 1885.2220863995108 0.18884775632616668 1884.787043226539 0.24619541664551495
1955 1883.0501933723408 0.18883789534343615 1882.6151698008375 0.24618567615991527
1956 1880.8797705190516 0.18882803780836027 1880.444766542182 0.2461759390612683
1957 1878.7108176950837 0.18881818364091976 1878.2758333063805 0.2461662050622452
1958 1876.543334805039 0.18880833292515328 1876.108369997619 0.24615647449465597
1959 1874.3773217861053 0.18879848559518336 1873.9423765534332 0.24614674707694895
1960 1872.2127785801322 0.188788641678503 1871.7778529154905 0.24613702296322018
1961 1870.049705101112 0.18877880119056775 1869.6147989977615 0.24612730216005124
1962 1867.8881012305849 0.18876896407607016 1867.4532146819995 0.2461175845093369
1963 1865.7279668602978 0.18875913041254322 1865.2930998596166 0.24610787026855951
1964 1863.5693018938239 0.1887493001185462 1863.1344544345536 0.24609815915172017
1965 1861.4121062609831 0.18873947325698248 1860.9772783363292 0.24608845139706514
1966 1859.2563798856336 0.18872964979587276 1858.8215714889686 0.24607874686899914
1967 1857.1021226762375 0.1887198297280648 1856.6673338009373 0.24606904557210899
1968 1854.9493345326412 0.18871001309401372 1854.5145651719238 0.24605934762327697
1969 1852.7980153480478 0.18870019982909064 1852.3632654953997 0.24604965281892663
1970 1850.6481650357055 0.18869039000395654 1850.213434684308 0.24603996139344897
1971 1848.499783510061 0.1886805835558852 1848.0650726533686 0.24603027313644402
1972 1846.3528706920326 0.18867078052456351 1845.9181793233215 0.2460205881867164
1973 1844.2074264921475 0.18866098089793748 1843.772754604749 0.2460109065003866
1974 1842.0634508129547 0.18865118465820374 1841.628798400273 0.24600122802346877
1975 1839.9209435599407 0.18864139184455683 1839.4863106152109 0.24599155288522306
1976 1837.7799046373461 0.1886316024044802 1837.345291154027 0.2459818809146295
1977 1835.6403339617152 0.18862181638979025 1835.2057399330433 0.24597221228209348
1978 1833.5022314449807 0.18861203375761992 1833.067656864371 0.24596254685201294
1979 1831.3655970009022 0.18860225453243884 1830.9310418616706 0.2459528846990509
1980 1829.2304305371663 0.1885924787087021 1828.7958948326414 0.24594322581625883
1981 1827.096731959553 0.18858270627239393 1826.6622156831327 0.24593357014787878
1982 1824.9645011774312 0.18857293724974308 1824.53000432239 0.24592391779156378
1983 1822.833738099271 0.1885631716070877 1822.3992606590325 0.24591426863131627
1984 1820.7044426392713 0.18855340937601472 1820.2699846071214 0.24590462277395
1985 1818.576614707473 0.18854365053072647 1818.142176076802 0.24589498014046476
1986 1816.4502542150979 0.18853389508532575 1816.0158349792441 0.24588534076844065
1987 1814.3253610703666 0.1885241430361152 1813.890961222669 0.24587570466162703
1988 1812.2019351817846 0.18851439437564832 1811.7675547156286 0.24586607178026476
1989 1810.079976459539 0.18850464911699588 1809.645615368237 0.2458564421848936
1990 1807.9594848136126 0.18849490724329895 1807.525143090561 0.24584681580826545
1991 1805.8404601559832 0.18848516876904622 1805.4061377945063 0.24583719270765508
1992 1803.7229023967277 0.1884754336828386 1803.2885993902 0.2458275728447363
1993 1801.6068114461768 0.18846570198920426 1801.172527787956 0.24581795623188593
1994 1799.4921872136158 0.18845597368826217 1799.0579228970475 0.24580834288002365
1995 1797.379029608489 0.18844624877428712 1796.9447846269559 0.24579873275888173
1996 1795.2673385410026 0.1884365272542591 1794.833112887841 0.24578912590728405
1997 1793.1571139214777 0.1884268091200883 1792.7229075900718 0.245779522285886
1998 1791.048355660675 0.18841709437663307 1790.6141686443743 0.2457699219240086
1999 1788.9410636691223 0.18840738302144977 1788.5068959612943 0.24576032480643892
2000 1786.8352378566879 0.188397675051827 1786.4010894507057 0.24575073093014888
2001 1784.7308781336346 0.18838797047298383 1784.2967490228484 0.2457411403131852
2002 1782.6279844093672 0.18837826927613144 1782.193874587166 0.24573155292505353
2003 1780.526556594417 0.18836857146977332 1780.0924660541466 0.2457219688005744
2004 1778.426594598677 0.1883588770451969 1777.9925233337262 0.24571238790558425
2005 1776.3280983327184 0.18834918600758385 1775.8940463364452 0.24570281026569668
2006 1774.231067706842 0.18833949835409425 1773.7970349726215 0.2456932358663273
2007 1772.1355026309757 0.18832981408258279 1771.7014891521858 0.24568366470721759
2008 1770.0414030155753 0.18832013319773558 1769.6074087855764 0.2456740968011968
2009 1767.948768770032 0.18831045569087182 1767.5147937822176 0.245664532123596
2010 1765.8575998050349 0.18830078157129776 1765.4236440527584 0.24565497070505926
2011 1763.7678960299927 0.18829111082817465 1763.3339595066525 0.24564541251187452
2012 1761.6796573556578 0.18828144347038736 1761.245740054613 0.24563585757438533
2013 1759.5928836916692 0.18827177948982501 1759.1589856063117 0.24562630586760972
2014 1757.5075749484274 0.18826211889091984 1757.0736960721297 0.24561675740681171
2015 1755.4237310357712 0.1882524616709809 1754.9898713619145 0.2456072121856704
2016 1753.3413518636166 0.18824280782885913 1752.9075113855877 0.24559767020016587
2017 1751.260437342019 0.18823315736688348 1750.8266160531907 0.24558813146120975
2018 1749.1809873806126 0.1882235102800004 1748.7471852743809 0.24557859595164655
2019 1747.1030018896151 0.18821386657300507 1746.6692189593518 0.24556906369022938
2020 1745.0264807785834 0.18820422623990204 1744.592717017686 0.2455595346575606
2021 1742.9514239576968 0.18819458928504007 1742.5176793595422 0.2455500088695501
2022 1740.8778313365078 0.18818495570395835 1740.4441058944903 0.2455404863135934
2023 1738.805702824986 0.1881753254987888 1738.3719965324908 0.24553096699637833
2024 1736.735038332699 0.18816569866753521 1736.3013511831164 0.24552145091531657
2025 1734.6658377694082 0.18815607521002492 1734.2321697561304 0.24551193806780727
2026 1732.5981010446892 0.18814645512608136 1732.1644521611045 0.24550242845860973
2027 1730.5318280681865 0.1881368384144161 1730.0981983076915 0.24549292208051818
2028 1728.4670187494226 0.18812722507517016 1728.0334081054075 0.24548341893981557
2029 1726.4036729980028 0.18811761510751962 1725.9700814638645 0.24547391903076468
2030 1724.3417907232904 0.1881080085104726 1723.9082182924244 0.2454644223556377
2031 1722.2813718348864 0.18809840528483146 1721.847818500687 0.24545492891455997
2032 1720.2224162419345 0.1880888054276949 1719.7888819978039 0.24544543870290672
2033 1718.1649238540417 0.18807920894185085 1717.731408693372 0.24543595172791902
2034 1716.1088945801268 0.1880696158225213 1715.675398496326 0.24542646797836087
2035 1714.0543283297925 0.18806002607412564 1713.6208513162514 0.24541698746703236
2036 1712.0012250117666 0.18805043969058294 1711.5677670618975 0.2454075101785306
2037 1709.9495845356153 0.18804085667726683 1709.5161456428098 0.2453980361283194
2038 1707.8994068098964 0.1880312770274574 1707.4659869675693 0.24538856529974207
2039 1705.8506917441118 0.1880217007469373 1705.4172909456565 0.24537909770837973
2040 1703.8034392466423 0.18801212782868962 1703.3700574854754 0.2453696333381958
2041 1701.7576492269254 0.18800255827882684 1701.3242864964427 0.24536017220389814
2042 1699.71332159313 0.18799299208981474 1699.2799778867502 0.24535071429006355
2043 1697.6704562546763 0.18798342926863307 1697.2371315657963 0.24534125961156023
2044 1695.6290531194472 0.18797386980637218 1695.1957474414892 0.24533180815155173
2045 1693.5891120969438 0.1879643137120538 1693.155825423304 0.24532235992801327
2046 1691.5506330946457 0.1879547609739045 1691.1173654187528 0.24531291491891186
2047 1689.5136160222976 0.187945211604798 1689.0803673375428 0.24530347314988493
2048 1687.4780607868117 0.18793566558793728 1687.0448310866354 0.24529403458839513
2049 1685.4439672984236 0.18792612294261313 1685.010756576207 0.24528459927385274
2050 1683.4113354632668 0.18791658364394312 1682.9781437124666 0.24527516715615993
2051 1681.380165192483 0.18790704772133196 1680.946992406465 0.24526573829675946
2052 1679.3504563911777 0.18789751513728317 1678.9173025634223 0.24525631261813233
2053 1677.3222089721628 0.18788798593694486 1676.88907409601 0.24524689021578094
2054 1675.2954228393041 0.18787846006311523 1674.8623069082712 0.24523747096980003
2055 1673.2700979086305 0.18786893758571754 1672.837000916016 0.24522805502868372
2056 1671.2462340829302 0.18785941841624054 1670.813156022308 0.2452186422058828
2057 1669.2238312848958 0.18784990266439336 1668.7907721494973 0.245209232734255
2058 1667.2028894180041 0.1878403901908332 1666.7698492014936 0.24519982631976267
2059 1665.1834084200366 0.187830881170557 1664.750387115533 0.2451904233330663
2060 1663.165388202693 0.18782137537994967 1662.7323858040106 0.24518102330245276
2061 1661.1488287413185 0.18781187310329933 1660.7158452413864 0.24517162682887284
2062 1659.133729983023 0.18780237397462177 1658.7007653759076 0.24516223314068886
2063 1657.1200920052167 0.1877928784644571 1656.687146283521 0.24515284323122352
2064 1655.1079148836802 0.18778338596215913 1654.6749880419047 0.24514345581335145
2065 1653.0971989945244 0.18777389726094604 1652.664291024703 0.24513407256038056
2066 1651.0879448588942 0.18776441132293323 1650.6550557562866 0.24512469128468184
2067 1649.080153781073 0.18775492950920594 1648.647283536707 0.24511531485670027
2068 1647.0738278115039 0.18774545002421533 1646.6409764219884 0.245105939491276
2069 1645.0689712812039 0.18773597524377142 1644.6361387357613 0.24509657019872105
2070 1643.0655915430477 0.18772650200822846 1642.6327778407226 0.24508720031685938
2071 1641.0637032002446 0.18771703453399124 1640.630908326972 0.2450778387384595
2072 1639.063332327982 0.18770756716870063 1638.6305562872706 0.2450684735427746
2073 1637.0645296167775 0.1876981075170456 1636.6317723884893 0.24505912077111236
2074 1635.0673887482021 0.18768864530430585 1634.6346503441482 0.24504975874963777
2075 1633.0720912066631 0.1876791944639337 1632.6393715953247 0.24504041687436146
2076 1631.0789808582597 0.1876697360251249 1630.646280067115 0.24503105511969073
2077 1629.0887272223044 0.18766029591294361 1628.6560451982014 0.24502172819011186
2078 1627.1026238240447 0.18765083856259074 1626.6699606244472 0.24501236103499027
2079 1625.1232123058526 0.18764141294281608 1624.6905678359087 0.2450030570009504
2080 1623.1554842866915 0.1876319513793473 1622.7228586620604 0.2449936732517303
2081 1621.2093554313435 0.18762254773793285 1620.7767484756832 0.24498440792235562
2082 1619.3045813550905 0.18761307136245356 1618.8719932985389 0.24497498518906863
2083 1617.4808430991973 0.1876037047662747 1617.0482736040444 0.24496579038677033
2084 1615.8181617002135 0.1875941921589522 1615.3856112246747 0.24495628337980077
2085 1614.4786660099496 0.18758489321563823 1614.0461338929435 0.2449472237904353
2086 1613.7913775042514 0.18757530087290336 1613.3588646630672 0.24493754031150247
2087 1614.4217413045928 0.18756613168872005 1613.9892464253587 0.24492874754548166
2088 1617.7014714431818 0.18755637267264272 1617.2689963685148 0.24491870199453736
2089 1626.2188284744088 0.1875474544318276 1625.7863705845343 0.24491043544272198
2090 1644.7480988075981 0.18753736913882618 1644.3156617583943 0.24489968006493795
2091 1681.2597910320324 0.18752890599048605 1680.8273697392729 0.24489238676892242
2092 1747.1464226078476 0.1875182635673994 1746.7140239386918 0.24488040558843083
2093 1854.725766755015 0.18751050080422096 1854.2933816362404 0.2448746179704569
2094 2010.2433415982161 0.1874991006579029 2009.810981501191 0.24486099636715541
2095 2202.3111385161637 0.18749215273428277 2201.8787894860734 0.24485687735607725
2096 2390.3587774669622 0.18748007335114036 2389.926455471376 0.2448419222350492
2097 2506.6465551980264 0.187473602603561 2506.2142430602116 0.24483853521121146
2098 2484.4853723376928 0.18746152544561945 2484.05308684877 0.24482396347745375
2099 2312.110727553552 0.18745451566956906 2311.6784541881602 0.24481884972204582
2100 2065.6161434640458 0.18744367020457617 2065.1838922167244 0.2448075771166882
2101 1875.8370556502 0.1874348750732256 1875.404822938816 0.2447978363106961
2102 1840.8551686987726 0.18742621339107107 1840.4229503975778 0.24479208780376638
2103 1963.0066121651223 0.18741515532512837 1962.5744203842014 0.24477662559564545
2104 2155.2710129950838 0.1874085511643833 2154.8388283721724 0.2447760717469852
2105 2296.617538773211 0.18739594059733122 2296.1853861864006 0.24475664621295506
2106 2298.9419113149825 0.18739019962076728 2298.5097628185877 0.2447582967738656
2107 2157.860829609248 0.18737759336526638 2157.4287131847677 0.2447388311146218
2108 1954.608946133501 0.18737102014344909 1954.1768367560294 0.24473835732810417
2109 1796.2807594700444 0.18735996834456015 1795.8486766028116 0.24472289888826598
2110 1738.7293800302884 0.18735144245852894 1738.297311337907 0.24471724992281843
2111 1757.6666605901116 0.18734240041245823 1757.2346109276637 0.24470726203540286
2112 1783.260733633388 0.18733217173647013 1782.8287047249094 0.24469673674230988
2113 1760.5410311994024 0.18732429412395293 1760.1090165370424 0.24469036823607984
2114 1688.5322643132815 0.1873135834361597 1688.1002728789458 0.24467785089958297
2115 1613.324288314704 0.18730554921028583 1612.8923109022896 0.24467186320418619
2116 1584.8781323660605 0.18729551360999783 1584.446176569912 0.24466028253837716
2117 1616.432945247269 0.1872865331569713 1616.0010061379292 0.24465257618261474
2118 1678.114417333059 0.1872774743659312 1677.682496952959 0.24464290573428193
2119 1723.080082628887 0.18726773170126199 1722.6481812520517 0.24463364513422697
2120 1721.2934142500092 0.18725908857687829 1720.8615303416304 0.24462481980177775
2121 1676.822771465339 0.18724935858399683 1676.3909065197624 0.24461558699259356
2122 1619.5862199818016 0.18724034228846184 1619.1543736723952 0.24460596711794413
2123 1580.5463261317184 0.1872312527731635 1580.1144968301192 0.24459804882597405
2124 1570.8750079691058 0.1872215177760743 1570.4431994628885 0.244586988441172
2125 1579.428037888616 0.18721307527865003 1578.9962445487206 0.24458026461679352
2126 1586.3263133273067 0.18720292732866625 1585.8945418128437 0.24456858713445345
2127 1579.2816409229017 0.187194600075267 1578.849884583171 0.2445617396554224
2128 1560.740059299496 0.18718467508350733 1560.3083236590383 0.2445509653741512
2129 1542.9564985548564 0.18717585827796504 1542.5247801077674 0.24454258881104074
2130 1536.9543752777995 0.18716661471586576 1536.5226749226965 0.2445337403871665
2131 1544.4765374412218 0.18715707219911457 1544.0448570012002 0.24452336782236897
2132 1557.9913878401826 0.18714849681103626 1557.5597230418275 0.2445163015439889
2133 1567.0757792376953 0.18713846807761092 1566.6441361449833 0.24450462463438674
2134 1565.5512988580115 0.18713015852242643 1565.1196704415697 0.24449825791922988
2135 1554.5565848495967 0.18712012674648087 1554.1249781767024 0.24448654614774562
2136 1540.3939451453239 0.18711160933198673 1539.9623538936223 0.24447964236937494
2137 1529.580231093508 0.1871019616351139 1529.1486602209995 0.24446891087336295
2138 1524.8433609399713 0.18709298950659078 1524.411807142895 0.24446080756977429
2139 1524.4036880637161 0.18708380837579958 1523.9721529472708 0.24445130806949802
2140 1524.2328629787544 0.18707445495957128 1523.8013463793955 0.24444214439930148
2141 1521.1779167456891 0.18706554508293483 1520.746417771396 0.24443342921013186
2142 1514.8116779916795 0.1870560781386913 1514.3801980734147 0.2444238401260392
2143 1507.1706969323757 0.18704715505309674 1506.739234554359 0.24441522296358503
2144 1501.0114412468752 0.1870378256493391 1500.5799975983348 0.24440582289097887
2145 1497.9834777335323 0.18702870922007564 1497.5520521700846 0.24439685422749827
2146 1497.8403434555971 0.18701960562065964 1497.4089359741185 0.24438787585799257
2147 1498.9283346232385 0.1870103017088668 1498.4969457741374 0.24437854739220988
2148 1499.3785816882837 0.18700133750093226 1498.9472105450263 0.24436980575636308
2149 1498.161202444336 0.18699198871701855 1497.7298500176985 0.24436043792053996
2150 1495.4447631816336 0.18698299601246926 1495.0134286355576 0.24435155006359213
2151 1492.2215918731952 0.1869737656718318 1491.7902755908135 0.24434251670979207
2152 1489.5762272390868 0.18696461141975407 1489.1449294486692 0.2443331789977975
2153 1488.0750865753673 0.186955585033544 1487.6438063180483 0.2443246722854825
2154 1487.5776694345805 0.1869462388967861 1487.1464083733547 0.24431482232890422
2155 1487.4685296205682 0.18693739341161553 1487.0372854478603 0.24430677929621714
2156 1487.08794788483 0.18692792238939207 1486.6567233798144 0.24429658262633394
2157 1486.0917885707236 0.18691916189300553 1485.6605806376783 0.24428877115217693
2158 1484.5750391272843 0.1869096739492601 1484.1438509676486 0.2442784856864943
2159 1482.9542031757424 0.1869008953380515 1482.5230316178365 0.24427066256767113
2160 1481.7253396400154 0.18689147487922664 1481.2941876818372 0.24426048329887953
2161 1481.2470514599536 0.18688262230179356 1480.815916312158 0.24425252549388288
2162 1481.6496093725368 0.18687329183878934 1481.2184935889745 0.24424249172344462
2163 1482.886386087607 0.18686437626765162 1482.4552872672125 0.24423444412674122
2164 1484.874438162666 0.18685509557178542 1484.4433586307616 0.24422443633261634
2165 1487.6447098613908 0.18684617984752183 1487.213647204348 0.2442164771950754
2166 1491.4412517697733 0.18683687225712586 1491.010208618963 0.24420627855327318
2167 1496.7481817610037 0.18682803869120337 1496.3171550785703 0.24419864374231215
2168 1504.264510893429 0.1868186243632496 1503.8335042515178 0.24418801754792394
2169 1514.862949987354 0.18680994502846984 1514.4319591103347 0.24418093199098265
2170 1529.5693346121614 0.1868003640559448 1529.1383645740295 0.24416967407587187
2171 1549.5697639213222 0.1867918860988934 1549.1388087158598 0.24416331936348357
2172 1576.230918682929 0.18678210493226588 1575.7999853068566 0.2441512711403499
2173 1611.070841785056 0.18677385147870976 1610.6399221454042 0.2441457881733332
2174 1655.6099504429435 0.18676385755924302 1655.1790537590953 0.2441328262889917
2175 1710.9681098679027 0.1867558346100594 1710.5372257099468 0.2441283233459821
2176 1777.1222994490784 0.18674563233371558 1776.691439449426 0.24411436731861913
2177 1851.708082277121 0.1867378262663073 1851.2772335681202 0.24411088273453432
2178 1928.575094077572 0.18672744996512944 1928.144270651232 0.24409597637486094
2179 1996.562646193559 0.18671980191746965 1996.1318330486615 0.24409334297998356
2180 2039.827402254967 0.18670935240968475 2039.3966150606575 0.2440778418998335
2181 2041.0254738555636 0.18670171541956815 2040.5946966724287 0.2440754677154377
2182 1988.1503873240886 0.18669139329655937 1987.7196356969032 0.2440602338887902
2183 1882.5399133832384 0.18668352293790944 1882.109172849742 0.2440570105584193
2184 1743.1357961286337 0.18667359063213015 1742.7050792376574 0.24404330034424282
2185 1601.9093037558196 0.18666523543874464 1601.4786005442963 0.24403797608450156
2186 1491.5513777421497 0.1866558823803869 1491.1206950333603 0.24402682640906348
2187 1432.4385860587429 0.1866469361270559 1432.0079203858188 0.2440187367969364
2188 1426.5614367739092 0.18663815617541524 1426.130788293843 0.24401032389099853
2189 1460.159222007663 0.18662872604427935 1459.7285935055668 0.24399977605177944
2190 1511.3444675668454 0.1866203253581836 1510.9138538644024 0.24399337708482055
2191 1558.0716026994403 0.1866106642017592 1557.6410106396163 0.24398139562224244
2192 1584.0186219015754 0.18660236371095137 1583.5880437261997 0.24397581166471943
2193 1581.8977031485688 0.18659275461709246 1581.4671467302912 0.24396366366049543
2194 1554.1065047388827 0.18658429531810986 1553.675962776698 0.24395766686638046
2195 1510.6767648109753 0.18657495561850623 1510.2462434045656 0.2439464507913324
2196 1464.9844798615602 0.1865661787333141 1464.553974525752 0.24393915707485636
2197 1428.8286264340745 0.18655719593782036 1428.398139764239 0.2439294738977464
2198 1408.8347476788406 0.18654808577586857 1408.4042789952516 0.24392059781302206
2199 1405.4171873890534 0.18653940531168345 1404.9867355683964 0.24391241534540056
2200 1414.1006187724015 0.1865300719907876 1413.6701864346642 0.24390226574665413
2201 1428.068450219901 0.18652154416956668 1427.6380336141535 0.24389506157793414
2202 1440.7106076006737 0.18651215799919013 1440.2802111441447 0.24388429852968657
2203 1447.4082392171142 0.18650361132286913 1446.9778582523763 0.24387735341494005
2204 1446.307263516586 0.1864943308998946 1445.8769024970493 0.24386668863691222
2205 1438.1585137809845 0.18648563352544123 1437.7281687892653 0.24385935819375248
2206 1425.4990430458427 0.1864765564987413 1425.06871716391 0.2438493254340174
2207 1411.531524510534 0.18646765011116773 1411.101215642595 0.2438412178277696
2208 1399.089155157995 0.18645879440685528 1398.6588643125206 0.2438320510675423
2209 1389.9613260822553 0.18644969821455692 1389.5310532940478 0.24382308999283528
2210 1384.69425691894 0.18644101240627534 1384.2640011860378 0.24381472049602687
2211 1382.7877958639046 0.18643180153208738 1382.3575589679633 0.2438050944092442
2212 1383.1156227700862 0.18642319526101345 1382.685402329607 0.24379724521800605
2213 1384.3775431232782 0.18641396614330538 1383.947341871779 0.24378728535580085
2214 1385.454076051983 0.18640534514694598 1385.0238911026013 0.2437796042348465
2215 1385.6053572698129 0.18639618343248754 1385.1751914309768 0.24376965540374174
2216 1384.5183229735524 0.18638747607989567 1384.0881736685449 0.243761828927507
2217 1382.2421107206067 0.18637843658675843 1381.8119801273483 0.24375215667175745
2218 1379.0628727557037 0.1863696067128771 1378.6327591705256 0.24374397846529428
2219 1375.3671261279694 0.18636070721419049 1374.9370306954186 0.24373472533669077
2220 1371.5275197257556 0.18635175432737064 1371.097441854723 0.2437261167051595
2221 1367.8307986032473 0.18634298029931146 1367.400738320894 0.2437173020539414
2222 1364.4484305186809 0.18633393107096516 1364.0183882922718 0.24370829533817356
2223 1361.4435783454346 0.18632524684349175 1361.0135532536533 0.24369984493770164
2224 1358.7976725828537 0.18631614260503168 1358.3676658949264 0.24369054532230264
2225 1356.4454437264094 0.18630750420818462 1356.0154538881975 0.24368233400367634
2226 1354.3054356307605 0.18629838876780339 1353.8754643656391 0.24367287635341597
2227 1352.3026684808094 0.18628975476531762 1351.872713957496 0.243664768548037
2228 1350.3802936479692 0.18628066543945276 1349.9503577006894 0.24365528184024565
2229 1348.5031190722498 0.1862720037803784 1348.0731999077711 0.24364716069808848
2230 1346.654885148541 0.18626296670785164 1346.2249844358412 0.243637745992135
2231 1344.8329181893805 0.1862542573610902 1344.4030344036762 0.24362952834332155
2232 1343.0420776124677 0.1862452866746568 1342.6122120754485 0.24362025034456636
2233 1341.2898364224125 0.18623652096051024 1340.8599880119689 0.24361188948286916
2234 1339.5829176204948 0.1862276206021159 1339.153087221537 0.243602778355808
2235 1337.9257430496534 0.1862187985697247 1337.4959299923385 0.24359425874513682
2236 1336.3202486888106 0.1862099653987954 1335.8904534056007 0.24358531781114592
2237 1334.7666414189969 0.18620109250010858 1334.336863680542 0.24357664595486497
2238 1333.2647392418678 0.18619231961024219 1332.8349790608331 0.24356786142439701
2239 1331.8152986748667 0.18618340355303586 1331.3855562151243 0.24355905618931384
2240 1330.4215733669857 0.18617468313055147 1329.991848277574 0.24355040628125635
2241 1329.090370835676 0.18616573136998502 1328.6606636136403 0.24354149066567474
2242 1327.83356135278 0.1861570568247303 1327.4038713432021 0.24353295275323986
2243 1326.6689944318744 0.18614807480293366 1326.2393224091684 0.24352394790305795
2244 1325.6224771384748 0.18613944219275144 1325.1928221929284 0.24351550335356045
2245 1324.729269422537 0.1861304322068724 1324.2996325655424 0.2435064247876422
2246 1324.0375552002376 0.1861218411457515 1323.6079352972802 0.2434980618118027
2247 1323.6116649570915 0.18611280161072546 1323.1820632381255 0.2434889173552914
2248 1323.5386789759752 0.18610425591890425 1323.1090940875793 0.24348063247707194
2249 1323.9352308163946 0.18609518076193896 1323.5056642143818 0.2434714212508225
2250 1324.9601033323268 0.18608668911636447 1324.5305534231695 0.2434632200409169
2251 1326.8278541133973 0.1860775670676951 1326.3983226144042 0.24345393192528533
2252 1329.8325346180013 0.18606914386226792 1329.4030196446517 0.2434458294872642
2253 1334.3735200752012 0.18605995748857357 1333.9440236729884 0.2434364447242716
2254 1340.9986142112114 0.1860516239951762 1340.5691341211377 0.24342846607840324
2255 1350.4485379535938 0.18604234851530702 1350.019076649904 0.2434189551745697
2256 1363.7278209558465 0.18603413414009712 1363.2983756867334 0.24341113497299627
2257 1382.1641373949371 0.1860247365561433 1381.7347111982415 0.24340146013954725
2258 1407.4934420192963 0.18601667920822276 1407.0640315005437 0.2433938395442153
2259 1441.8692690034973 0.1860071195388553 1441.4398779226126 0.24338396134600815
2260 1487.8401670274523 0.18599926220059856 1487.4107911889425 0.24337657630927062
2261 1548.0285787910902 0.18598950147244167 1547.5992228153045 0.24336647431315309
2262 1624.5685464975681 0.1859818780098602 1624.1392052969325 0.24335932262572876
2263 1717.7560553878527 0.18597190268122968 1717.3267344383332 0.24334904683806183
2264 1824.2859449103375 0.1859645005182514 1823.856638395935 0.2433420138844276
2265 1934.6620352213415 0.18595437577818189 1934.2327490606608 0.24333178490254484
2266 2031.8858306446932 0.1859470670558985 2031.456559055951 0.243324521686356
2267 2092.387135803477 0.1859370116144689 2091.9578839380088 0.24331485385403873
2268 2093.093123638709 0.1859294871509797 2092.663887465319 0.24330668623888269
2269 2022.5064630966067 0.185919894838629 2022.0772448197627 0.243298382005384
2270 1891.9950021463733 0.18591171193832132 1891.56580197115 0.24328846328500386
2271 1736.452906994035 0.1859030071210866 1736.023721712171 0.24328227474278205
2272 1601.5800802757717 0.18589381460861365 1601.1509163894557 0.24327007170756507
2273 1523.4051416811926 0.18588619781721002 1522.9759893052528 0.2432661781227246
2274 1513.2735455255156 0.1858759619088228 1512.8444176659111 0.24325189769564148
2275 1555.222112045298 0.1858692803103356 1554.7929930622581 0.24324970272969573
2276 1614.2766308534028 0.1858583224344412 1613.8475382571046 0.24323427386382956
2277 1650.381307280477 0.18585210866167765 1649.9522225885623 0.24323258325275005
2278 1634.0750928292534 0.1858410240573247 1633.6460343919487 0.24321741324746463
2279 1559.6893415673385 0.18583459929635138 1559.2602922752333 0.24321469280882746
2280 1448.9991729124215 0.18582409739755656 1448.5701474816017 0.24320133342242758
2281 1340.8785760731764 0.18581679847723326 1340.4495631047298 0.24319616996949237
2282 1271.061949393669 0.18580740028061762 1270.6329562881688 0.2431857052197851
2283 1255.0814021692997 0.18579890899682674 1254.6524257829196 0.24317747738347498
2284 1284.1399677306156 0.1857906842047306 1283.711007065901 0.24316998050995348
2285 1333.4725314647837 0.1857811655754369 1333.0435911625625 0.24315913664571648
2286 1375.6968395576487 0.18577375534611937 1375.2679120735281 0.24315372877431551
2287 1392.1479889108239 0.18576370803473743 1391.7190837469807 0.2431414558084584
2288 1378.6443573261488 0.18575654364590252 1378.2154639920507 0.24313679045206946
2289 1344.5559681318891 0.18574654952209166 1344.1270971180418 0.2431244643253504
2290 1306.3513289496295 0.18573909784171438 1305.9224705811666 0.24311927062124497
2291 1278.9143594244917 0.18572958853088095 1278.485521894591 0.2431079413697128
2292 1269.1254947938985 0.1857215551494175 1268.6966717661246 0.2431014726244278
2293 1274.4449769784198 0.18571266630756725 1274.0161727751297 0.24309153698259162
2294 1286.1137006446118 0.18570406798494496 1285.6849128391586 0.24308373746822223
2295 1294.3749903400267 0.18569565404167654 1293.9462197273785 0.24307495860656503
2296 1292.9269742166925 0.18568672985762474 1292.4982212049322 0.24306628190270044
2297 1280.9582696033594 0.18567850228875396 1280.529533019078 0.24305808199280593
2298 1262.4554278340263 0.18566955071021946 1262.0267091401618 0.24304914315433776
2299 1243.6449979686372 0.18566123793167918 1243.2162957808202 0.24304094988517444
2300 1229.983809286093 0.18565247535674606 1229.5551245943425 0.2430322163937519
2301 1224.0916779523388 0.18564393286499797 1223.6630103131522 0.2430237063215849
2302 1225.287955444577 0.18563542393828505 1224.8593046811557 0.24301533948304407
2303 1230.5489360789636 0.1856266628345384 1230.1203029083354 0.243006507793768
2304 1236.141925045091 0.18561833255248145 1235.7133083334338 0.24299837910483557
2305 1239.1318948120809 0.18560947533334252 1238.7032958826471 0.24298945410034758
2306 1238.2411708353868 0.18560117455839314 1237.812588383565 0.24298127726334795
2307 1233.9133486200576 0.18559237851161273 1233.4847836772083 0.24297256433786646
2308 1227.7601696985055 0.18558396012068995 1227.331621686212 0.24296405217277348
2309 1221.7268619291865 0.1855753486153822 1221.2983307887207 0.24295579185033897
2310 1217.3440981058961 0.18556672242664077 1216.9155846132442 0.24294677022554623
2311 1215.3044144214439 0.1855583475783784 1214.875917013437 0.24293906042869162
2312 1215.430865717137 0.1855494993688251 1215.0023867102796 0.24292950748873207
2313 1216.9448180698628 0.18554134127309607 1216.5163544264053 0.2429223021841883
2314 1218.8642996401072 0.18553231865300854 1218.4358550031977 0.24291231825637097
2315 1220.3696251319034 0.18552431067788477 1219.9411953402946 0.24290548093084996
2316 1221.0329967699727 0.18551519099918518 1220.604586358124 0.2428952208494028
2317 1220.8805983493125 0.1855072541677444 1220.4522024979096 0.2428885972352363
2318 1220.3157738077834 0.18549811088760135 1219.8873974977203 0.24287819917557954
2319 1219.9638622494153 0.1854901838391969 1219.535500384459 0.24287168111702706
2320 1220.5078589298455 0.18548106178784 1220.0795166547064 0.24286121335135907
2321 1222.565856099043 0.18547311929592275 1222.1375282003512 0.24285477939596137
2322 1226.641331791443 0.18546402290696612 1226.2130235551829 0.24284421335314033
2323 1233.1421625883247 0.185456081387158 1232.7138685641773 0.24283794276022444
2324 1242.4556001759295 0.18544697505787267 1242.0273260498584 0.2428271510133088
2325 1255.0429163404542 0.1854390876404305 1254.6146560367158 0.24282121609806193
2326 1271.533526641074 0.18542990423684472 1271.105286749098 0.2428099877392264
2327 1292.7785949366516 0.18542214998181275 1292.3503681537263 0.24280463294338644
2328 1319.8530860645292 0.18541280316598507 1319.4248805621985 0.24279269916464008
2329 1353.9489556419117 0.18540527373898064 1353.5207621574416 0.24278821073117535
2330 1396.144947297469 0.18539567271647678 1395.7167763423065 0.24277528244610527
2331 1446.9431098466616 0.18538845549838967 1446.5149494519274 0.24277193923577378
2332 1505.588812687113 0.18537852609128472 1505.1606763855734 0.24275777544824773
2333 1569.083287399603 0.18537167687272726 1568.6551599702225 0.24275575250765058
2334 1631.2405768987946 0.1853613976216437 1630.8124752065407 0.24274029463234995
2335 1682.102946240588 0.18535489411806672 1681.6748518617346 0.24273948473534623
2336 1708.8901512902887 0.1853443510485137 1708.4620838655449 0.2427230736953941
2337 1698.9590524608404 0.18533803461386014 1698.5309915727942 0.242722853432416
2338 1645.1623818678693 0.18532746758614616 1644.7343479747335 0.2427064255495958
2339 1551.05963467329 0.18532102429835237 1550.6316080786112 0.2427055703803142
2340 1432.9752658563652 0.18531079506585066 1432.5472645200248 0.2426905412746948
2341 1315.7404598689106 0.1853038479245048 1315.312468427141 0.242687593845
2342 1223.8063215877382 0.18529429244384935 1223.3783520390823 0.24267525621215275
2343 1172.3139301018039 0.18528658085682476 1171.885974266946 0.24266925400084066
2344 1163.0565297591347 0.1852778440244803 1162.6285918070378 0.2426601080723219
2345 1186.2703631959143 0.1852693426395353 1185.8424428159506 0.24265103732440446
2346 1225.8763346994056 0.1852613342391116 1225.448428717962 0.24264464720423634
2347 1265.0947379670376 0.1852522284271772 1264.6668524337879 0.24263330482269518
2348 1290.7007664812788 0.18524469573999117 1290.2728931658226 0.2426286197161907
2349 1295.5492637874577 0.18523528395246994 1295.1214122868778 0.24261621662739313
2350 1279.374370507065 0.1852279101150843 1278.9465306355582 0.24261196139140856
2351 1247.9131899831862 0.18521850816907176 1247.485371719633 0.24259975538423031
2352 1210.4499902559767 0.18521100017393644 1210.0221844817065 0.24259477409626512
2353 1176.5662496810946 0.18520185834946487 1176.138464081924 0.24258374082109496
2354 1153.2016606415168 0.18519402200760413 1152.773889321596 0.24257729791309515
2355 1143.0857443688567 0.18518526639694013 1142.6579912102031 0.24256789225658942
2356 1144.8271185100068 0.18517704386435296 1144.399381649245 0.24255981689756556
2357 1154.2339246675353 0.18516866734469817 1153.8062040533634 0.24255194682728473
2358 1166.0913099361267 0.18516012039471924 1165.6636072667172 0.24254254901472388
2359 1175.7368967156349 0.18515202025863997 1175.309208952017 0.2425357433593982
2360 1180.0872148660428 0.1851432796769497 1179.6595459874884 0.24252559887740716
2361 1178.0318874036764 0.18513531192670216 1177.6042328575809 0.2425192341688774
2362 1170.279265642972 0.1851265240021768 1169.8516301518835 0.24250896708612002
2363 1158.8043898634746 0.18511855101411073 1158.3767688512899 0.24250246117071575
2364 1146.1124846997886 0.18510983666176314 1145.684882284408 0.24249257871888102
2365 1134.5247008709937 0.18510175988663383 1134.0971135877974 0.24248552330951215
2366 1125.668738145069 0.18509319109892033 1125.2411686342987 0.24247631967126287
2367 1120.2577200859048 0.185084965574121 1119.8301665822344 0.2424685380963499
2368 1118.145836929778 0.1850765607047674 1117.7183002921806 0.24246007689246063
2369 1118.5706817469306 0.18506819148062462 1118.143161950124 0.2424516053259495
2370 1120.4678566773068 0.1850599260262486 1120.0403529827631 0.24244376851746874
2371 1122.7612245254672 0.18505145254146851 1122.3337382862376 0.24243478668811597
2372 1124.5717333002747 0.18504327726014383 1124.1442626689493 0.24242735406519314
2373 1125.3272830483686 0.1850347545590353 1124.8998301896063 0.24241810420335463
2374 1124.7834905168909 0.18502661297163955 1124.3560530751224 0.24241082879691556
2375 1122.9800681844713 0.18501809618513917 1122.5526485386451 0.24240154964110677
2376 1120.159856969372 0.18500993725931394 1119.7324528203324 0.24239421178016193
2377 1116.676848371638 0.18500147177689052 1116.2494618030032 0.24238509685799323
2378 1112.9115578495223 0.18499325685257775 1112.4841870589444 0.24237753372538443
2379 1109.2071222693235 0.18498487415599582 1108.7797686819385 0.24236871322884707
2380 1105.8304982291454 0.18497657869560066 1105.4031608236799 0.24236082676992843
2381 1102.9587770744408 0.18496829684233063 1102.531456408869 0.24235236872962476
2382 1100.6852293494728 0.1849599082068222 1100.2579253241706 0.24234411709542422
2383 1099.03902582057 0.1849517355331672 1098.6117380432033 0.2423360418336065
2384 1098.011370054914 0.1849432482839231 1097.5840993857694 0.24232742086077488
2385 1097.583832988385 0.18493518879859658 1097.1565780775504 0.24231972203587124
2386 1097.7547648414422 0.18492659895577823 1097.3275274993368 0.24231074314964487
2387 1098.56454909094 0.1849186582056917 1098.137327022951 0.2423034097831875
2388 1100.1189536617971 0.18490995741477825 1099.691749625551 0.24229407883152695
2389 1102.6157634030556 0.18490214822136505 1102.1885741396702 0.24228711516381726
2390 1106.3753753304245 0.18489331812185192 1105.9482045982788 0.24227741402392766
2391 1111.8843989346062 0.1848856662057778 1111.4572424118232 0.24227085657740693
2392 1119.851609706707 0.18487667279709388 1119.4244723066251 0.24226072728466855
2393 1131.2898573067941 0.18486922260767313 1130.862733424289 0.24225465989746522
2394 1147.6134785819227 0.18486001042130612 1147.1863745808498 0.242243990651598
2395 1170.7661552303282 0.18485283102653 1170.3390638419942 0.24223855730736849
2396 1203.3231456067417 0.1848433181097552 1202.8960751160273 0.24222717260471233
2397 1248.5543161033052 0.18483650669272647 1248.1272570144934 0.24222258211888442
2398 1310.2215832008378 0.18482658554272968 1309.7945463658375 0.2422102494576607
2399 1391.9773141863025 0.18482025918079614 1391.5502871777303 0.2422067493913668
2400 1495.726034687565 0.18480981942912103 1495.299031627723 0.24219324041296408
2401 1618.8493804555978 0.1848040704306943 1618.4223853830704 0.24219100209661107
2402 1749.77261528459 0.18479307753314622 1749.3456459200104 0.2421762870465689
2403 1864.2698118800201 0.18478785088759375 1863.842848917794 0.24217511133843397
2404 1925.6537966092358 0.18477651315750881 1925.2268603459504 0.24215975012801422
2405 1896.3269645371886 0.18477140972290496 1895.90003450189 0.2421586255754035
2406 1759.788896240367 0.18476034432395957 1759.3619917732026 0.24214412284047684
2407 1542.767528038806 0.18475456192123083 1542.340632334861 0.24214114202377837
2408 1313.3016835506542 0.18474464192202183 1312.8748093620904 0.2421295466416738
2409 1148.6387623632938 0.1847373730803659 1148.211902138275 0.24212285193832733
2410 1093.6549739857142 0.1847291561182495 1093.2281293915728 0.24211543802322735
2411 1141.713496029466 0.18472017723045608 1141.2866712987682 0.24210455346725945
2412 1245.6936583607862 0.18471351027400826 1245.266843936006 0.24210091450640842
2413 1344.444756296844 0.1847033059676135 1344.0179659543915 0.24208703648489882
2414 1388.7929682738084 0.18469745402188628 1388.3661854500176 0.24208536976885156
2415 1359.7262171400005 0.18468693299617595 1359.2994594944626 0.24207071254192347
2416 1274.093068776372 0.1846809185860984 1273.6663192188867 0.2420686388993786
2417 1173.7391928718473 0.18467102276656244 1173.3124663603862 0.24205548869474425
2418 1102.047272187178 0.1846640544900257 1101.620557041509 0.24205109117884377
2419 1081.7037427009589 0.1846553143248999 1081.2770466444374 0.2420407421965817
2420 1106.9179464171652 0.18464717628498997 1106.4912657560158 0.2420334848645357
2421 1151.7318732459248 0.18463948337203226 1151.3052080692446 0.2420256933082533
2422 1186.1703747917647 0.184630560486914 1185.7437277418078 0.24201648946990395
2423 1190.8371025731549 0.18462333709954845 1190.4104693681754 0.2420098678798456
2424 1164.065389225537 0.18461431027796688 1163.6387745596685 0.24200035559054855
2425 1119.8570183286308 0.18460687227363387 1119.4304182017927 0.24199325456450838
2426 1078.50768074652 0.1845983419871896 1078.0810975218208 0.24198488271220012
2427 1055.5824923340022 0.1845902416758066 1055.155925870885 0.24197622144133105
2428 1055.2031303911315 0.1845824558432496 1054.7765783400414 0.2419695952469
2429 1070.3776041084298 0.1845736537403337 1069.9510711866333 0.24195926805627996
2430 1088.5837947535888 0.1845664612991751 1088.1572742542091 0.241954038080479
2431 1098.6589508281397 0.1845572577199724 1098.232450819522 0.24194275089780826
2432 1095.570446505844 0.184550266273157 1095.1439582496655 0.24193798990550988
2433 1081.4767836211104 0.18454108865356866 1081.0503157806413 0.24192675181542228
2434 1063.3632419355156 0.18453389406615756 1062.9367865336874 0.2419215077620355
2435 1048.9644837042683 0.18452507513587854 1048.5380475312477 0.24191109788459098
2436 1043.1712131394215 0.18451745038831008 1042.7447908414115 0.24190484762178696
2437 1046.4943470060803 0.18450909250214348 1046.0679424251632 0.24189548841487132
2438 1055.8225039037677 0.18450105922290377 1055.396114534816 0.24188830972885206
2439 1066.5899088939123 0.18449303242020137 1066.163536201741 0.24187965975101444
2440 1075.0759702261985 0.1844848031209853 1074.6496133278663 0.2418720952111166
2441 1079.8674183622734 0.18447684615670729 1079.4410780260985 0.24186349001820076
2442 1082.0882934152608 0.18446869886607278 1081.6619684688364 0.24185624755826796
2443 1084.6019289181438 0.18446054862008748 1084.1756213592523 0.24184701027133326
2444 1090.7125643621014 0.1844527075875296 1090.2862709769263 0.24184067758756198
2445 1103.0052449158393 0.18444419629414555 1102.5789703682917 0.24183035125331115
2446 1122.7239421004413 0.18443676453318983 1122.2976801016734 0.24182523423450256
2447 1149.7874290342052 0.1844278554994002 1149.3611875106203 0.2418136680852286
2448 1183.2034718154673 0.18442081025809162 1182.777241229467 0.24180977574211296
2449 1221.5688813765714 0.18441157773334232 1221.1426727135479 0.2417970852903675
2450 1263.293263420541 0.18440480749115817 1262.8670644092992 0.24179420375066624
2451 1306.4770500280054 0.18439539148334116 1306.0508739513448 0.24178068517724674
2452 1348.3858763434237 0.18438874116543827 1347.959709148163 0.2417784540951359
2453 1384.9359480818478 0.18437930701041844 1384.5098042448842 0.24176452995322426
2454 1410.4373393176495 0.18437261010547654 1410.0112042395547 0.24176246798914844
2455 1418.2818922388135 0.18436332372565084 1417.8557802305716 0.24174868451624248
2456 1402.5728758518844 0.18435642127439208 1402.1467732468345 0.24174618377563198
2457 1360.6454012571744 0.1843474300685149 1360.2193206297413 0.2417331973644181
2458 1295.1952910101982 0.18434019316872163 1294.7692212335066 0.24172958352285823
2459 1214.9115219739867 0.18433159568677918 1214.4854723479675 0.24171803033263853
2460 1132.5975741681718 0.18432396146173774 1132.171537442798 0.24171276391206128
2461 1061.4936398107213 0.1843157718291403 1061.0676210234 0.24170301549211032
2462 1011.3740611881731 0.18430777074319574 1010.948057488321 0.2416959291089505
2463 986.239206326635 0.1842999114515157 985.8132184889897 0.2416879261937246
2464 984.2322603507316 0.18429165312610288 983.806289416845 0.24167928076051584
2465 999.2638290332061 0.18428399239889445 998.8378724400302 0.24167260077699443
2466 1023.2665724212147 0.18427561527427866 1022.8406338824155 0.24166292352487978
2467 1048.2259589606283 0.1842680207190515 1047.8000339496787 0.24165699023065298
2468 1067.6235606458397 0.18425964420254623 1067.1976541371782 0.24164686445906894
2469 1077.2687354246311 0.18425201702368366 1076.8428422842621 0.2416411233453966
2470 1075.6193905959306 0.18424371986000995 1075.193515819456 0.24163105661462544
2471 1063.6309236578998 0.18423600332527237 1063.2050625905053 0.24162506406931522
2472 1044.200345376878 0.18422782269178856 1043.7745021267237 0.24161542746239878
2473 1021.2812837122151 0.18421999747967654 1020.8554548222493 0.24160889248622403
2474 998.894824619621 0.18421193650795217 998.4690127912615 0.24159989185144973
2475 980.2667423969172 0.1842040117426419 979.8409456926884 0.24159269248613605
2476 967.309415532476 0.1841960505351494 966.8836351132322 0.24158436870869104
2477 960.5113172638265 0.18418805221132514 960.0855526776144 0.24157653400079349
2478 959.1718839133466 0.18418016073760995 958.746134952473 0.2415688001360976
2479 961.8280936935762 0.18417211939549913 961.4023611150945 0.24156045908616458
2480 966.7152404325059 0.18416426878692255 966.289523004336 0.24155315938286215
2481 972.1494108453062 0.18415621034384197 971.7237101535512 0.2415444814110447
2482 976.7805299283033 0.18414837913692308 976.3548441043042 0.2415374448621973
2483 979.7138273341756 0.18414032117408144 979.2881584175806 0.24152859542099764
2484 980.5228450652309 0.18413249623028163 980.0971909001101 0.24152166889044127
2485 979.189266150137 0.18412444869573605 978.7636289151708 0.2415127862705096
2486 975.9988418822493 0.1841166231023269 975.5732194102204 0.2415058489265321
2487 971.4239620975812 0.18410859087481424 970.9983564705293 0.24149703617704396
2488 966.00991096156 0.18410076127326808 965.5843201973647 0.2414900029220214
2489 960.2829527053433 0.1840927466280791 959.8573786309967 0.2414813277186007
2490 954.6849670440229 0.18408491124439263 954.2594079856718 0.24147414710654874
2491 949.5391540386536 0.18407691545420626 949.1136114774739 0.24146564572545173
2492 945.0416304088906 0.18406907304828948 944.6161030411247 0.24145829471759842
2493 941.2736194215187 0.18406109714180055 940.8481083458778 0.2414499784990789
2494 938.2255245860703 0.1840532466188454 937.8000288841698 0.2414424552815404
2495 935.8257729723774 0.18404529159380614 935.4002933624546 0.24143431832895784
2496 933.9685145779478 0.184037431960869 933.5430505114558 0.2414266345310893
2497 932.5365315271088 0.1840294987406205 932.1110833671097 0.24141866125843828
2498 931.4178768671308 0.18402162917972256 930.9924444030427 0.24141083490839585
2499 930.5161756587581 0.18401371851412657 930.0907589339125 0.2414030063314562
2500 929.7556510653365 0.1840058384367516 929.3302501705217 0.2413950563779677
2501 929.0822484386055 0.18399795086337895 928.6568631330547 0.24138735468738992
2502 928.4623341313977 0.18399005987813796 928.0369647742809 0.24137929723857815
2503 927.8801905172904 0.18398219579454247 927.4548366127036 0.2413717087922629
2504 927.3352727040223 0.18397429356556885 926.9099348557195 0.2413635547371906
2505 926.8398376790351 0.1839664534189308 926.4145151536786 0.24135607193747224
2506 926.417406586096 0.18395853942174178 925.9921002212548 0.24134782541952254
2507 926.1022156530785 0.18395072399853943 925.6769244810608 0.24134044801906548
2508 925.9399401209499 0.18394279719231266 925.5146652185273 0.2413321052302711
2509 925.9896634630043 0.18393500798690018 925.5644036134562 0.24132484156119807
2510 926.3275328331864 0.18392706641871237 925.9022893773681 0.24131638939959232
2511 927.0520788901568 0.18391930607043136 926.6268503261416 0.24130925794481675
2512 928.2920964851277 0.18391134641412327 927.8668844665651 0.2413006721484497
2513 930.2171430551614 0.18390361921839243 929.7919457321295 0.2412937038134659
2514 933.052335783747 0.18389563623951302 932.6271552012621 0.2412849462453479
2515 937.0974523601863 0.1838879487449907 936.6722862238224 0.24127818761886868
2516 942.7531205980025 0.18387993469264094 942.3279714608203 0.24126920248955183
2517 950.5531948135186 0.18387229636825228 950.1280597969611 0.24126272018929293
2518 961.206902049643 0.1838642403633888 960.7817843799235 0.24125342935615648
2519 975.6453650913298 0.18385666419809815 975.2202611121895 0.2412473149422616
2520 995.073349274647 0.18384855190500934 994.6482631092534 0.24123761348845318
2521 1021.0038632095149 0.1838410544555178 1020.5787901683946 0.24123198666477577
2522 1055.259709295214 0.18383286888433598 1054.8346546835046 0.24122174282511857
2523 1099.8683284647725 0.18382546843389375 1099.4432862501744 0.24121674616408714
2524 1156.7866836689388 0.18381719396859028 1156.361660658541 0.24120581642927524
2525 1227.2812083612482 0.18380990372138456 1226.8561968723889 0.24120158513799206
2526 1310.8807135009895 0.18380153758331502 1310.4557220952352 0.2411898681709373
2527 1403.7568133802642 0.18379434851803184 1403.3318325882994 0.24118644344691323
2528 1496.9431108512174 0.18378592507507893 1496.5181509171027 0.2411740090397419
2529 1575.1301652764819 0.183778774471086 1574.7052153396646 0.24117116234611832
2530 1618.0296798686318 0.18377040001313044 1617.6047510050723 0.24115846354633969
2531 1605.7391036080262 0.1837631385870902 1605.3141849909478 0.24115547849157282
2532 1528.3779781950675 0.1837550066568457 1527.953079681618 0.24114350679278354
2533 1395.1863163126618 0.18374741055164764 1394.7614297317764 0.24113917033386137
2534 1236.403463462101 0.18373974707982602 1235.9785944866944 0.24112922832666955
2535 1093.2268757809588 0.1837316114468861 1092.8020218513477 0.24112231816445026
2536 1000.8366207208558 0.1837245589066548 1000.4117808184185 0.24111534353067227
2537 974.5742513446405 0.18371581253962244 974.1494301980489 0.2411053340520391
2538 1006.7391682443356 0.18370935265479532 1006.3143575250797 0.24110136660114392
2539 1072.8227815853886 0.1837000929434907 1072.3979928141455 0.24108867829947894
2540 1141.7120336018868 0.1836940580177115 1141.2872526405265 0.24108690334265925
2541 1185.549519643068 0.18368451335177566 1185.124762459755 0.2410726699610432
2542 1187.4927820562477 0.18367863073423255 1187.0680317060435 0.24107171946992975
2543 1146.4777706270652 0.18366910896270883 1146.0530440499474 0.24105746815503887
2544 1076.8330434738587 0.18366305807968095 1076.4083246497519 0.2410557660271485
2545 1002.0184073047596 0.18365386563547986 1001.593710454776 0.24104298434819055
2546 944.4251106395106 0.18364738248707924 944.0004239752878 0.24103928173574923
2547 916.545372864048 0.1836387077347855 916.120705319924 0.24102883638922604
2548 917.6757146225799 0.18363169367373838 917.2510602038716 0.24102272503453728
2549 936.7625978244191 0.18362353735888642 936.3379597374344 0.24101454962577068
2550 958.673842636465 0.18361607872041982 958.2492200453433 0.24100651240117826
2551 970.5114574642558 0.18360828733082796 970.0868493688197 0.24099980810534713
2552 965.7709046151076 0.18360058186941894 965.3463131909427 0.24099084229549367
2553 945.451551365751 0.18359294052923236 945.0269738886088 0.24098453661292893
2554 916.3453169722438 0.1835851980714232 915.9207560939994 0.24097568017298593
2555 887.4985943851694 0.18357752154094686 887.0740479981635 0.2409688654650391
2556 866.4726123949281 0.1835698871620974 866.0480816861922 0.2409608215738715
2557 856.8798246306794 0.1835620777587449 856.4553095107366 0.24095304218409447
2558 857.914407477052 0.18355459760619622 857.4899068753964 0.24094600404943184
2559 865.5793862376728 0.18354665683724367 865.1549022688187 0.24093731201684948
2560 874.7182988044308 0.1835392889945537 874.2938284936199 0.24093102181634715
2561 880.9299963309016 0.183531289623715 880.5055432129265 0.24092182835145043
2562 881.7765838501954 0.18352394289436258 881.3521441251763 0.2409157821246932
2563 877.0982094978386 0.18351598438367547 876.6737868859774 0.24090662747755506
2564 868.5529213099563 0.18350856218135217 868.1285124452359 0.24090030253908407
2565 858.7033464683541 0.18350073018675844 858.2789540894709 0.24089164869641913
2566 850.0292631106687 0.1834931641813927 849.6048852699256 0.24088467656163626
2567 844.1965330176571 0.18348550568081362 843.7721707335828 0.24087677839350863
2568 841.7500908404212 0.18347777114332844 841.3257440452057 0.24086902407213823
2569 842.2207097277471 0.18347028949751598 841.7963775363091 0.24086190194039642
2570 844.5020441157178 0.18346240131857822 844.0777282699912 0.2408534444079879
2571 847.3122928143785 0.18345506787959825 846.8879908043239 0.240846942174993
2572 849.5869631446822 0.18344706379192613 849.1626780907643 0.24083799012587206
2573 850.7176040758404 0.1834398373537797 850.2933323655502 0.24083187293635724
2574 850.6215936644918 0.18343175761450872 850.1973392428886 0.24082266398875385
2575 849.6745089882978 0.1834246036824165 849.2502676712629 0.24081671335246724
2576 848.5667613496547 0.18341647360746732 848.1425374462917 0.24080742975549682
2577 848.1447712956827 0.18340937933925056 847.7205604026495 0.2408015136940337
2578 849.2923166305251 0.1834011970962063 848.8681232057291 0.24079222769966033
2579 852.882685462068 0.18339418096729657 852.4585049411019 0.24078633999886356
2580 859.814519697355 0.18338591042238395 859.3903567977193 0.2407769892132431
2581 871.1278907689255 0.18337902757834237 870.7037404795049 0.24077126184229597
2582 888.1787170427488 0.1833705945797718 887.7545848013319 0.24076164683708665
2583 912.8597734823459 0.18336393969117618 912.4356531971806 0.24075634547415312
2584 947.8064435927145 0.18335523032883919 947.382342222862 0.24074613952362378
2585 996.55300074232 0.18334893822342832 996.1289101545472 0.24074164954945249
2586 1063.4136540190534 0.1833398015135674 1062.989583797162 0.24073042037804376
2587 1152.8962177562823 0.18333403862546244 1152.4721565068908 0.2407272107662719
2588 1267.9541149395263 0.18332430807906439 1267.5300761441922 0.24071448725502245
2589 1406.743429430281 0.18331922946399545 1406.3193972101399 0.24071299067723756
2590 1557.2518308751066 0.18330880203274463 1556.8278236023145 0.2406984707592962
2591 1692.0919919695966 0.1833044223995095 1691.6679887941743 0.24069875302287005
2592 1767.7577094067913 0.1832934451533671 1767.3337331879895 0.24068277364834748
2593 1737.5862895272555 0.18328940301454624 1737.1623161675836 0.24068395665739314
2594 1579.5187124339545 0.18327849844994767 1579.0947659020962 0.24066803340844434
2595 1324.9030204063238 0.18327393059737374 1324.4790784521747 0.24066802355166952
2596 1057.1400452870116 0.18326408603407648 1056.7161266462738 0.2406545547036262
2597 870.0125859782416 0.18325804217647756 869.588676885447 0.2406510506182534
2598 814.6991282495844 0.18324994692922628 814.2752365577483 0.24064174490690152
2599 877.5040918177358 0.1832421181833422 877.0802157622282 0.2406339373242055
2600 996.9570318574771 0.18323564195957318 996.5331676450711 0.2406285704464829
2601 1098.9957389933923 0.18322654688742723 1098.5718948289489 0.24061761755584357
2602 1129.705655641622 0.18322088611794654 1129.2818204297967 0.2406143257074585
2603 1076.0789973198323 0.18321150969888855 1075.6551832720525 0.24060253808099152
2604 968.5398987693999 0.18320562803935114 968.116094270443 0.240598870917503
2605 861.4552336465658 0.18319693194210443 861.0314481829633 0.24058853166034894
2606 801.4430029562195 0.1831900654207391 801.019230222579 0.24058266821973137
2607 803.6102887633222 0.18318250938536915 803.1865313579716 0.24057489596516815
2608 849.4503184825331 0.18317454042425188 849.0265774245348 0.24056651757404504
2609 902.846779668776 0.18316791276379693 902.4230508944513 0.24056086156088108
2610 931.1855074204294 0.1831593175240376 930.7617970632717 0.24055103963360583
2611 920.4833505342662 0.1831529762369659 920.0596515254058 0.24054603262329077
2612 878.9972249633614 0.18314446325194825 878.5735441085735 0.24053639153596382
2613 829.3535469257224 0.18313773875144054 828.9298786900868 0.24053049688430117
2614 794.4435910643069 0.183129848755018 794.0199389398811 0.24052227567084106
2615 785.6133316141277 0.18312239206408135 785.1896945214679 0.24051470059571867
2616 799.2044985359026 0.18311524833687237 798.7808751168884 0.24050817067730063
2617 821.509578262488 0.18310715380343678 821.085971959918 0.24049914876659936
2618 837.5537736400254 0.1831004817342268 837.1301794998687 0.24049365842239848
2619 838.5160669165755 0.18309214864920098 838.0924906397411 0.2404841281852208
2620 824.6861046921829 0.18308549283518577 824.2625405891208 0.24047861022687758
2621 803.5184857917043 0.18307736896521407 803.094938806287 0.24046961645201473
2622 784.6533622665821 0.18307034748635692 784.2298287355409 0.2404631835549174
2623 774.8707331627633 0.18306270531836666 774.4472151017758 0.24045535566918877
2624 775.4799913570401 0.18305517780844766 775.0564884895331 0.24044768969862487
2625 782.8690353545894 0.1830480215593083 782.4455463061727 0.24044102685743726
2626 791.1980587136765 0.18304010420636108 790.7745861986776 0.24043241079247882
2627 795.4727755345998 0.18303322675708367 795.049315891063 0.2404264167798045
2628 793.5448620319848 0.18302518238814902 793.1214193734833 0.2404174761134096
2629 786.4360556499157 0.1830183042382847 786.012625858647 0.24041148703047557
2630 777.2249296626997 0.18301039476362158 776.8015164252206 0.2404028427153802
2631 769.2962190347203 0.18300330027712272 768.8728193866839 0.24039634775917854
2632 764.8446313365911 0.18299567533716776 764.4212473067114 0.24038835454250848
2633 764.220350142437 0.18298828964136785 763.7969806768032 0.2403811759924851
2634 766.191648612183 0.1829809498747541 765.7682938260631 0.24037383624518663
2635 768.7886130895042 0.18297333713631603 768.3652736273467 0.24036612502117405
2636 770.239988650832 0.18296616918957218 769.816663310679 0.24035917096333578
2637 769.6106121957519 0.182958473839122 769.1873024532272 0.2403512686855594
2638 766.9712427529533 0.18295132179590862 766.5479471007446 0.24034433041279346
2639 763.1503928119289 0.1829436940852569 762.7271125232287 0.24033659461496154
2640 759.2652348142361 0.18293642784645203 758.8419690256175 0.24032936077220676
2641 756.2574474687626 0.1829289675980624 755.8341964681348 0.24032203302972577
2642 754.6052117048529 0.1829215229514534 754.1819758375734 0.24031434432798002
2643 754.2712115958815 0.18291425770433672 753.8479898386091 0.24030749956802963
2644 754.8462216064354 0.18290664071696655 754.4230156076347 0.24029935808367603
2645 755.7887703367567 0.18289953683310442 755.3655778681815 0.24029293174206465
2646 756.6566677599357 0.18289180098685942 756.2334915130982 0.24028444585051578
2647 757.2591653648137 0.18288479405886804 756.8360022637152 0.24027830703970057
2648 757.7065809612183 0.18287700634480886 757.2834343452062 0.2402696096673187
2649 758.3747565358798 0.18287003477451352 757.9516228583003 0.24026364280501644
2650 759.827818276169 0.18286224515043742 759.4047012147032 0.2402548163153061
2651 762.7455415887334 0.18285527563074058 762.3224373279456 0.24024898515711052
2652 767.8956836213447 0.18284749773336037 767.4725961127375 0.2402400108737303
2653 776.1702096532983 0.18284053816652288 775.7471347201113 0.24023439502054075
2654 788.6936837170178 0.18283274260338744 788.2706258444159 0.24022512999852075
2655 806.9906727353022 0.18282584367751362 806.5676269544754 0.24021993714926929
2656 833.1996357941076 0.1828179607477421 832.776607722535 0.2402101108248716
2657 870.2865063322727 0.18281121029065608 869.8634894483739 0.24020567360813824
2658 922.1973523374031 0.182803138259129 921.774354301543 0.24019489760103746
2659 993.7586273334329 0.18279665067658624 993.3356390277221 0.24019165503421075
2660 1090.040144881803 0.18278827082097182 1089.6171771515887 0.24017945939307528
2661 1214.5473633963543 0.18278216491904636 1214.1244033433716 0.2401778880636594
2662 1365.65663948883 0.1827733778809351 1365.2337022601996 0.24016385074952876
2663 1530.8031332957823 0.1827677191043944 1530.3802013384604 0.24016423821737395
2664 1680.4068154063816 0.18275853311555268 1679.9839085211645 0.2401483521016656
2665 1766.6961906651813 0.18275321153440785 1766.273287190147 0.2401502634999698
2666 1737.27632773018 0.18274388271380926 1736.8534502505704 0.24013359689572622
2667 1566.027172636267 0.18273848720949887 1565.6042989171085 0.24013523194907727
2668 1286.032162984662 0.18272955768090396 1285.6093131801733 0.24012024680761695
2669 989.5431278209624 0.1827234819229473 989.1202855483613 0.2401187906781189
2670 781.7917825453361 0.18271549697739217 781.3689589436256 0.24010810473320285
2671 720.8688453567636 0.1827083507170603 720.4460353276069 0.24010167843967334
2672 791.9249684568913 0.1827014478986483 791.502170998874 0.2400960101185241
2673 926.1942619916482 0.18269335837472306 925.7714834879379 0.24008514533558212
2674 1040.7074806750716 0.1826871695033704 1040.284710647896 0.24008285767219764
2675 1075.2609565284026 0.1826786894684449 1074.8382078218908 0.24007001704338016
2676 1015.8769708225752 0.18267256250475947 1015.4542300923816 0.24006816768887349
2677 897.3951864171243 0.18266436458774565 896.9724656320026 0.24005642053399107
2678 780.9588650954377 0.18265769685747768 780.5361551895024 0.24005220907772507
2679 717.8910269258346 0.18265022968206607 717.468332998051 0.24004369810157458
2680 723.3504587940307 0.18264277876688903 722.9277800934959 0.24003592176791436
2681 775.0196238126604 0.18263605036481273 774.5969569781511 0.240030784144479
2682 832.0530305136073 0.18262802323850696 831.6303821955687 0.2400202948000986
2683 859.1089775412215 0.18262166014337353 858.6863389715065 0.2400169095716799
2684 842.8657852405523 0.1826135335937637 842.4431659018566 0.24000580510193031
2685 794.9395445754933 0.18260703288146413 794.5169356150258 0.24000192758602112
2686 741.7187732984992 0.18259926653290673 741.2961817476947 0.2399922842715951
2687 707.8952641015971 0.18259227192702734 707.4726855465498 0.23998628312041684
2688 703.7649068005304 0.18258507519718328 703.3423426365293 0.2399790888039404
2689 722.7321666678441 0.18257753816984615 722.3096184313818 0.2399706982925487
2690 748.1455606163801 0.18257080644182852 747.7230242775607 0.2399655323774848
2691 763.6496290706324 0.1825629548328382 763.2271103899477 0.23995572585186556
2692 761.1235674393491 0.18255638193204393 760.7010597998498 0.23995125756735347
2693 743.0136297431334 0.18254855334713624 742.5911396793006 0.23994151048565654
2694 719.0672520778646 0.1825418185512545 718.6447739287511 0.23993633056224267
2695 700.1169287206698 0.18253427716910708 699.6944666358197 0.2399278076809713
2696 692.5604424228943 0.1825272003359703 692.1379940996045 0.2399211229538814
2697 696.190028686772 0.1825200275125548 695.7675944779791 0.23991418128050304
2698 705.6946642431296 0.18251262412089742 705.2722455536186 0.2399060653900972
2699 714.2264053377921 0.18250572138176618 713.803999353419 0.23990026299130385
2700 716.8580975180081 0.18249815045228931 716.4357079428921 0.23989142466367727
2701 712.3944890100215 0.1824913264035222 711.9721117746701 0.23988590894787878
2702 703.1182289663839 0.18248378478559854 702.6958679586663 0.23987722293195426
2703 693.0385936819209 0.1824768620552602 692.6162456128876 0.23987120697799655
2704 685.7543449913492 0.18246948867917132 685.3320122150233 0.2398632876466734
2705 682.9681003394709 0.18246237820573563 682.5457815792533 0.23985638201181947
2706 684.1638357918689 0.18245520781594246 683.7415312088006 0.23984937525246508
2707 687.3080499207185 0.1824479258703143 686.8857603316387 0.23984166320950295
2708 690.0218953163829 0.18244089994091311 689.5996191200951 0.23983529634685588
2709 690.6196518783703 0.18243353511087304 690.1973911590323 0.2398271842270963
2710 688.6262695705739 0.18242654938141062 688.204022040214 0.23982098097851487
2711 684.696671050704 0.18241920815321636 684.2744388888901 0.23981295366069277
2712 680.1119853431173 0.18241216607968166 679.689766702273 0.239806474764736
2713 676.1508162919987 0.18240492590409274 675.7286124814834 0.23979888461124893
2714 673.6078783050073 0.18239777479318717 673.1856886396315 0.23979189058252126
2715 672.6081332402196 0.18239066120168282 672.1859577252131 0.23978485380478776
2716 672.7122105356198 0.18238340160096453 672.2900497868088 0.23977734720995708
2717 673.1999354306788 0.1823763914977668 672.7777882805755 0.23977075860559807
2718 673.3838043474537 0.18236906375390247 672.9616723605385 0.23976292316134162
2719 672.8346100076566 0.18236210594074284 672.4124913526095 0.23975654910618455
2720 671.4646840764087 0.18235476582701227 671.0425806709959 0.239748639585904
2721 669.4776627316836 0.18234780596041866 669.0555726947654 0.23974223095789868
2722 667.2360072712621 0.18234050155284504 666.8139323008909 0.2397344688183888
2723 665.1105004410794 0.18233350143563387 664.6884390915085 0.2397278481351972
2724 663.3646657603333 0.18232625881129397 662.9426191445953 0.23972035692677707
2725 662.1013333906496 0.18231920525979708 661.6793007272024 0.2397134581874171
2726 661.2713392673941 0.1823120250306068 660.8493209942565 0.23970624810702082
2727 660.7252000259862 0.18230492864842554 660.3031959866207 0.2396991107170217
2728 660.2809222659653 0.1822977909735922 659.8589323730566 0.23969210193501858
2729 659.784367283692 0.18229067854770895 659.3623917697265 0.23968483541769428
2730 659.1477162523446 0.1822835521121442 658.7257548003425 0.23967789988985597
2731 658.362328907069 0.18227645734608336 657.9403818092123 0.23967064051055872
2732 657.4906464631327 0.1822693079257565 657.0687135125467 0.2396636426604109
2733 656.6466530144852 0.18226226426681658 656.2247342316506 0.23965651856779652
2734 655.975080087835 0.1822550599901963 655.5531756856782 0.23964934216654502
2735 655.6382452577429 0.1822480975695072 655.2163547045283 0.23964245564514455
2736 655.815948360603 0.18224080968679965 655.394072538775 0.23963501214112692
2737 656.7222284627954 0.18223395685473295 656.3003660655266 0.23962844041414147
2738 658.640169902252 0.1822265560585515 658.2183226863368 0.239620659856594
2739 661.9786031848649 0.18221984511359768 661.5567688682899 0.23961447146138806
2740 667.354083243012 0.1822122939873062 666.9322646689782 0.23960628004659257
2741 675.7103425036179 0.18220577051200096 675.2885361707015 0.23960056240434432
2742 688.4854074987431 0.18219801263946073 688.0636176352007 0.23959185090305612
2743 707.8516488012851 0.18219174801979435 707.4298703080444 0.23958674522089785
2744 737.0320519749362 0.18218369434885498 736.6102909484176 0.23957733216974386
2745 780.703748580091 0.18217780036880712 780.2819977088873 0.23957307083492044
2746 845.3675725036677 0.18216931567953593 844.9458405190037 0.23956266898450865
2747 939.4706538391771 0.1821639549288513 939.0489302852624 0.23955959898586918
2748 1072.4955885168574 0.1821548578319093 1072.0738858410905 0.2395478179351422
2749 1251.887911683902 0.18215022421147542 1251.4662151110783 0.23954634861223195
2750 1475.5442513163266 0.18214034648167834 1475.1225781284982 0.23953284134673822
2751 1719.4325468626707 0.18213654225271214 1719.010877172925 0.23953314749316826
2752 1923.9440106783036 0.1821259457852104 1923.522366611632 0.23951812088638133
2753 1997.0036839224258 0.18212265640815636 1996.582041867465 0.23951939855249896
2754 1855.2659783110134 0.182112019936229 1854.8443618164526 0.2395044746245899
2755 1501.136659904818 0.18210818600012296 1500.7150474556054 0.23950426321260235
2756 1064.843374804251 0.18209883002806404 1064.4217835233258 0.23949245089721644
2757 740.2990432833584 0.18209311438830228 739.8774623959773 0.23948777299278326
2758 651.746256338058 0.1820860263525321 651.3246890801156 0.23948123158979334
2759 778.1160000834558 0.18207801920230052 777.6944507772455 0.23947128700799067
2760 986.6983112681316 0.18207291424409616 986.2767691394705 0.23946921441702454
2761 1123.323407078578 0.18206352142779472 1122.9018873086704 0.23945624847957406
2762 1098.2593759126178 0.1820590427504735 1097.8378615155273 0.23945535434005805
2763 932.8258281157573 0.18204987714327264 932.4043350292178 0.23944320939624167
2764 738.2108330698649 0.18204441527562829 737.7893489412619 0.2394397133273341
2765 631.3793785725957 0.18203680534617953 630.9579103025333 0.2394314647161443
2766 653.4630589780171 0.1820295441325607 653.0416059046548 0.23942352922970422
2767 754.7347372745454 0.1820236536642374 754.31329414791 0.23941947297108743
2768 844.0886723012494 0.18201505806322926 843.6672489495463 0.23940829363985117
2769 855.0816413610229 0.18200993366834411 854.6602253553864 0.23940607196808353
2770 784.973206061169 0.18200124479190305 784.5518101374312 0.23939467894595046
2771 686.793839031578 0.1819956011327244 686.3724522600378 0.23939117040758517
2772 624.1306144817996 0.1819879163102048 623.7092443441184 0.23938222137106968
2773 625.2554306484091 0.18198103090273196 624.834073944022 0.2393756734843518
2774 670.4463781587069 0.1819745891118031 670.0250338018126 0.23936976778262165
2775 714.8744526035338 0.18196670019856728 714.453125179998 0.23936072333722977
2776 723.4105291353919 0.1819608838095398 722.9892118469987 0.23935640458360277
2777 692.0868644714278 0.18195283605307105 691.6655647676541 0.23934686772070765
2778 644.9914160316491 0.1819467549448042 644.5701272620173 0.2393420146870748
2779 612.7793448451373 0.181939316960115 612.3580717042423 0.23933382393489883
2780 610.6658143296738 0.18193245307887007 610.244554688251 0.23932718834392128
2781 631.2477283647357 0.1819258206121296 630.8264817100455 0.23932083407806184
2782 653.9332090441168 0.18191829955195188 653.5119780604423 0.2393126841224969
2783 660.9850711456579 0.181912086745445 660.563851777397 0.2393072815154441
2784 648.3745529218413 0.18190445546867973 647.9533495829415 0.23929888343100778
2785 625.6654756673331 0.18189807367336347 625.2442845288128 0.23929306484690271
2786 607.1668735886403 0.18189085206837663 606.7456971107177 0.23928562585421367
2787 601.800315784546 0.1818839366272151 601.3791532994215 0.23927854849731478
2788 608.518465556398 0.18187728435580416 608.0973158409878 0.23927243105451407
2789 619.0253749179651 0.18186988603678136 618.6042408054027 0.23926422652558293
2790 624.4284571723024 0.18186357418784618 624.0073347171898 0.23925888092470565
2791 620.8206793985338 0.18185604153245588 620.3995729786519 0.23925037834940469
2792 610.6412134841413 0.18184967534377522 610.2201189404402 0.23924486835738829
2793 599.9008916033737 0.1818423784497029 599.4798122818037 0.23923694312027727
2794 593.8311453455823 0.18183567165941444 593.4100790805009 0.23923059342195827
2795 593.9226463081325 0.18182877455799284 593.5015939025592 0.23922363101526503
2796 597.8249195686205 0.1818216980218812 597.4038814947697 0.23921637582899152
2797 601.5155660715394 0.18181510583948246 601.0945408173188 0.23921014838111218
2798 601.9555291750897 0.18180784889314236 601.5345188872427 0.23920243895387255
2799 598.6031371515298 0.18180131939105085 598.1821394623681 0.23919636977062284
2800 593.1906609473383 0.1817941335261596 592.7696780094382 0.23918880437393325
2801 588.2795707505318 0.18178744611105727 587.8586009360018 0.23918236841891619
2802 585.6704569022467 0.1817804909458838 585.249501083525 0.23917532777566705
2803 585.5804120276351 0.1817735636636426 585.1594701356781 0.239168328293365
2804 586.860655977008 0.18176684053310785 586.4397273180987 0.2391618183762753
2805 587.894953884668 0.18175974295964464 587.4740397243962 0.23915441731207157
2806 587.5429864677703 0.1817531304685225 587.1220851841002 0.23914815320155566
2807 585.6256421820293 0.1817460120870958 585.2047554678015 0.2391407021407125
2808 582.8096809786588 0.1817393576641388 582.3888072965301 0.23913432446451563
2809 580.089355334158 0.18173235233266458 579.6684958428762 0.23912713894913362
2810 578.220503261061 0.18172555717248326 577.7996572892806 0.23912041460785396
2811 577.4000394495151 0.18171871932571798 576.9792071067906 0.23911362339878442
2812 577.2910394217907 0.18171177515563816 576.8702211143556 0.2391065322795182
2813 577.2988332411264 0.18170507159120025 576.8780281115584 0.23910005797687522
2814 576.9061070194908 0.18169804349049568 576.4853162237517 0.23909275224853857
2815 575.8955384828075 0.18169138990368963 575.474760695121 0.23908639778295393
2816 574.3839215598591 0.18168436813824837 573.9631581038182 0.23907908790274504
2817 572.697877043581 0.18167768069656948 572.277126704107 0.23907265877748918
2818 571.1851974569672 0.1816707328019068 570.7644612243383 0.2390654998270241
2819 570.0617011110985 0.18166396681072694 569.6409782482201 0.23905889606766478
2820 569.3524221286905 0.18165711165440313 568.9317130913728 0.23905192566320507
2821 568.930391514569 0.18165027358498903 568.5096960697587 0.2390451712254105
2822 568.6138232220464 0.18164348261058988 568.1931414283159 0.2390383111198652
2823 568.268847559466 0.1816366179521362 567.8481794146288 0.2390315268851492
2824 567.8775988746524 0.1816298349199905 567.4569444122891 0.23902462744334618
2825 567.5578786185155 0.18162300455428934 567.1372376357622 0.2390179781990972
2826 567.5467629126377 0.18161616938031538 567.1261358720938 0.23901087116367117
2827 568.1760471966771 0.18160942860375684 567.7554332474466 0.2390045206267295
2828 569.8710521992946 0.18160249313235938 569.4504526556824 0.23899705047987696
2829 573.1988380562098 0.1815958825953116 572.7782510261676 0.2389911474468264
2830 578.9856886142029 0.18158881240920058 578.5651166358522 0.23898316594149752
2831 588.5214824618553 0.18158236352961293 588.1009222288537 0.23897786947185984
2832 603.8778290077522 0.1815751261692106 603.4572846896308 0.23896919195217065
2833 628.3774293105652 0.18156887834969726 627.9568957003604 0.2389647318551039
2834 667.2707448575992 0.18156142237295472 666.8502283720912 0.2389550631349601
2835 728.6326309408696 0.1815554463181454 728.212123670388 0.23895182416349608
2836 824.3767114379667 0.18154767884397585 823.9562230866358 0.23894067248698467
2837 970.7649615003652 0.18154209504577104 970.3444801360231 0.23893926929638704
2838 1186.80905305529 0.18153387657643516 1186.3885932648377 0.23892591387574597
2839 1486.691824152839 0.18152883563397107 1486.2713681897872 0.2389271274177069
2840 1860.850503551931 0.18152005075947994 1860.4300726184072 0.2389108827643741
2841 2243.395841740981 0.18151558328346684 2242.9754111101106 0.2389150475871528
2842 2487.078196821321 0.18150639828022633 2486.6577940311486 0.23889639189185163
2843 2403.313035375663 0.1815020625642554 2402.892631598632 0.23890171446705588
2844 1915.7058181556104 0.18149325130256977 1915.285440765821 0.23888413848685408
2845 1214.5247797637358 0.18148802547860549 1214.1044061004995 0.238885637757655
2846 679.3164676124528 0.18148061922573114 678.8961124332702 0.23887455995687892
2847 572.905922077151 0.18147372416271984 572.4855804308172 0.23886792217099762
2848 840.0942047567565 0.18146797023219532 839.6738716845033 0.23886510202105163
2849 1189.6236968581502 0.18145977288004195 1189.203385424998 0.23885166027202434
2850 1322.692747786278 0.18145473729282327 1322.272440072978 0.23885297600714556
2851 1138.8242672644985 0.1814465603146642 1138.4039819149773 0.23883878920657803
2852 799.0558711069363 0.1814408205689867 798.6355928380198 0.23883744834745382
2853 574.1874340203784 0.1814338822768532 573.7671715038289 0.23882863427264933
2854 600.0653786124536 0.1814266893126281 599.6451313399689 0.23882058317212712
2855 783.3554115033185 0.18142109563904477 782.9351722123569 0.23881819532253706
2856 919.7481154469749 0.1814129861367342 919.3278969885906 0.23880547224760568
2857 881.0144709712707 0.18140770561790778 880.5942582106918 0.23880505496111365
2858 711.2852037282586 0.18139995183842056 710.865010405021 0.23879337139904258
2859 563.9154021783418 0.18139378407215748 563.4952190390934 0.23878935517621425
2860 548.5140961357687 0.1813872347551086 548.0939260842495 0.23878281676406735
2861 641.0976767834345 0.18137985876629178 640.677523459415 0.2387734652531999
2862 729.5261447364701 0.18137426086969483 729.1059992902105 0.23877118538983816
2863 726.4686311231155 0.18136640436610665 726.0485051446694 0.23875957407999904
2864 640.5259009455496 0.18136076366037168 640.1057829695602 0.23875721232902183
2865 552.2704081086191 0.1813534388441585 551.8503068506274 0.23874781914756973
2866 530.3860088312903 0.1813469618218654 529.9659200287091 0.2387418407593049
2867 573.3536926863568 0.18134057650291088 572.9336156247261 0.23873648512779427
2868 624.4869626768644 0.1813332960639162 624.0669023253537 0.23872705544680778
2869 631.7808430752298 0.18132743035983456 631.3607918094648 0.23872383540517256
2870 591.7797303471117 0.18132001447247928 591.359696378091 0.23871395454822175
2871 543.1877865126413 0.18131393739304105 542.7677629706565 0.23870960459183346
2872 525.0520180586639 0.1813070041937402 524.6320090539011 0.23870200056897728
2873 542.7435706027982 0.18130033915749924 542.3235753431013 0.2386949205393402
2874 570.0386519008993 0.18129396563247438 569.6186681234412 0.2386898118255316
2875 577.8742870095426 0.18128691325342583 577.4543190461536 0.23868105013565274
2876 559.6482029222261 0.18128070724344614 559.2282456866909 0.2386765282917377
2877 532.4734082063285 0.18127373251065024 532.0534661786443 0.23866829517349808
2878 518.0784493618806 0.18126727801833548 517.6585196706632 0.23866241319912246
2879 523.5654823637543 0.18126065409027534 523.1455657524474 0.23865595721667265
2880 538.3335536293492 0.1812538674030334 537.9136513816293 0.23864838031695476
2881 546.3408019526997 0.18124749272327842 545.9209113086868 0.23864315128973962
2882 540.3143131456355 0.18124061255920942 539.8944374538664 0.23863507920988414
2883 525.9103977646255 0.18123418727814755 525.4905339882707 0.2386295890766135
2884 514.5373081598775 0.18122749434051863 514.1174582513186 0.23862241421844102
2885 512.9919679919007 0.18122082345731733 512.5721314841672 0.23861568427604643
2886 518.9585294924564 0.18121438818739619 518.5387053184395 0.23860978582942163
2887 524.7226685793737 0.18120753058614714 524.3028589870395 0.23860206174809556
2888 524.3656069368259 0.1812011904813531 523.9458090565786 0.2385966897659167
2889 518.0330914120441 0.18119436593595023 517.6133080402567 0.2385890058514179
2890 510.5800113358421 0.18118789897378565 510.16024033571546 0.23858310115282488
2891 506.84222977570636 0.18118128238611805 506.42247218726766 0.23857630605263025
2892 507.9085612978585 0.18117459465370828 507.48881730934204 0.2385693938627731
2893 511.0414174432182 0.18116818594649736 510.6216857330907 0.23856352418099624
2894 512.5136154401098 0.18116136292562898 512.0938981081727 0.23855596901151185
2895 510.5918879508736 0.1811550168939997 510.1721825570877 0.23855037689187988
2896 506.4142096755627 0.18114822864788416 505.9945184995117 0.23854294740313167
2897 502.56783086431415 0.18114178666648142 502.14815216536664 0.2385369122810071
2898 500.9077906722679 0.18113515072350977 500.4881253795175 0.2385301420269006
2899 501.36866262239005 0.18112855423207788 500.94901066640887 0.23852340174911715
2900 502.4094038811174 0.1811220659971173 501.989764553455 0.23851726166524992
2901 502.41252879588853 0.18111537395794883 501.9929033260758 0.238510095854817
2902 500.836520598128 0.18110893840496242 500.416907518919 0.238504140804005
2903 498.36868841420096 0.1811022591856137 497.9490891011821 0.23849705383325928
2904 496.19293809452637 0.18109577702108912 495.77335149288507 0.23849082462023521
2905 495.0727502837083 0.18108918319954423 494.65317695222876 0.2384841482799553
2906 494.91728529700487 0.18108261870113024 494.4977251905687 0.23847748773506044
2907 495.0172002334873 0.18107610729141208 494.5976529296108 0.23847119658512916
2908 494.6428766643405 0.18106949641322895 494.22334288271253 0.2384642852147878
2909 493.52751871193766 0.1810630096956723 493.1079976054922 0.2384580967498298
2910 491.94383801440875 0.18105641821887197 491.52433034213857 0.23845125405134066
2911 490.41527213984574 0.18104989580826092 489.9957773686969 0.23844487534056094
2912 489.32922102241133 0.18104336802503512 488.9097393372603 0.23843831712601396
2913 488.7206799727253 0.18103678808114362 488.3012115450024 0.23843163964173356
2914 488.32426669011215 0.18103032183148618 487.90481100834745 0.23842535993319505
2915 487.80143946496395 0.1810237075576023 487.3819972672038 0.2384184902025547
2916 486.9630000281902 0.18101726488442063 486.54357045162544 0.2384123116803577
2917 485.8521065861851 0.18101066094327237 485.43269046558214 0.23840545965966356
2918 484.6694245047901 0.18100419870078632 484.2500211274144 0.23839917867485125
2919 483.62097439736937 0.18099763977142724 483.2015842488548 0.23839250874317114
2920 482.79625163679543 0.18099113641038797 482.37687447793485 0.2383860224501747
2921 482.14087219091874 0.1809846289391218 481.7215079954747 0.2383795665048984
2922 481.5179046969913 0.18097809237369933 481.0985536939543 0.2383729106633326
2923 480.80249053582514 0.1809716169903693 480.3831523399229 0.2383665789118682
2924 479.94872508383105 0.18096507371434764 479.529400133129 0.2383598769876968
2925 478.99797748294463 0.1809586016685689 478.5786653460515 0.23835353522459204
2926 478.03759297237116 0.1809520781138091 477.6182939836569 0.23834691060047808
2927 477.1439778366081 0.1809455888936921 476.72469178439655 0.2383404633178509
2928 476.3442450883924 0.1809390973922449 475.92497201800546 0.23833397299470122
2929 475.61245895358553 0.1809325875620336 475.1931989608566 0.23832740516691
2930 474.89433793956437 0.18092612330474728 474.4750907909554 0.23832102530420451
2931 474.14096063949717 0.18091960414213237 473.7217266440515 0.23831439130355533
2932 473.33217374552606 0.18091315182257695 472.91295254515717 0.2383080485463308
2933 472.4803232895562 0.18090663997392079 472.0611152215412 0.2383014280411708
2934 471.6171390067434 0.18090018409674843 471.1979437744302 0.23829504821648093
2935 470.77416526900583 0.1808936918937252 470.35498307669366 0.2382885004184576
2936 469.9677580662957 0.18088722457407835 469.5485887963263 0.238282045395268
2937 469.1946857885151 0.18088075491196837 468.7755294487496 0.23827558485352635
2938 468.43787392811714 0.18087427802980646 468.01873058739443 0.23826906269288242
2939 467.6771897143371 0.1808678250264387 467.2580592268439 0.23826266246673122
2940 466.89912983378866 0.18086134727221723 466.4800123731613 0.23825611335514774
2941 466.10133415527395 0.18085490077809033 465.68222952801153 0.2382497264843218
2942 465.2911756208864 0.18084843241014292 464.87208399071795 0.23824319775834207
2943 464.48050606975283 0.18084198319170322 464.0614273045489 0.23823678201224713
2944 463.67974979903954 0.18083553156468274 463.26068396074857 0.23823030672628515
2945 462.89402633982667 0.18082907460283734 462.47497342468085 0.23822384054294418
2946 462.1224313062002 0.18082264228699846 461.7033912357441 0.2382174281691182
2947 461.36002436273054 0.18081617720666052 460.9409972723579 0.23821091316598403
2948 460.6011154659624 0.1808097628736912 460.1821011498877 0.23820455320096243
2949 459.8423037371268 0.18080329200414394 459.4233024394049 0.2381980057177908
2950 459.0843131431403 0.18079689309456995 458.66532457064494 0.23819167940083819
2951 458.33243326306666 0.18079041840983903 457.91345772748355 0.23818511717325802
2952 457.59615232406884 0.18078403428492607 457.17718947886243 0.23817881092147583
2953 456.88888880665075 0.18077755438567727 456.46993901154923 0.23817224071588414
2954 456.22890598653515 0.18077118908131273 455.809968840796 0.23816595665785129
2955 455.6423331581095 0.18076469673242848 455.22340909550013 0.238159365876976
2956 455.16937641091897 0.18075836121431652 454.75046492145293 0.23815312825173113
2957 454.87506047380236 0.1807518411200132 454.45616215268444 0.2381464799979129
2958 454.8670591621246 0.18074555576024207 454.448173266851 0.2381403395133234
2959 455.324929641526 0.18073898148569315 454.9060570923645 0.2381335676757838
2960 456.54893746335034 0.18073278020734226 456.1300770747796 0.2381276083634395
2961 459.042021555247 0.18072610845912213 458.62317483948937 0.2381206072985385
2962 463.6493070743027 0.18072004672232508 463.230472065474 0.2381149621064147
2963 471.79418693786295 0.180713206410058 471.3753661675403 0.23810756391256935
2964 485.8789649635796 0.1807073761388937 485.4601551405394 0.2381024469012584
2965 509.94957046661636 0.18070024867960763 509.5307758402149 0.2380943777218228
2966 550.7793280833523 0.1806948040847275 550.3605431374501 0.2380901418174656
2967 619.5136615018089 0.18068719156510207 619.0948933602753 0.23808094996857257
2968 733.9129862594958 0.18068238711437462 733.4942257010665 0.23807817131494521
2969 920.4023295379548 0.1806739747899872 919.9835884180139 0.23806714515083965
2970 1213.1647037698724 0.18067019139416549 1212.7459669060554 0.23806667242265714
2971 1642.0224811284804 0.18066056900080174 1641.6037676530198 0.23805290645982016
2972 2195.275825124658 0.18065818776783682 2194.857111400591 0.23805553629914736
2973 2748.832077307023 0.1806471916696963 2748.4133913550827 0.23803876027083576
2974 3017.092934407871 0.18064592195655618 3016.6742448236546 0.23804366225996035
2975 2681.142253826732 0.18063464484204364 2680.7235926582903 0.23802652359962062
2976 1762.0847732752081 0.18063245615843382 1761.6661118293696 0.23802898968006017
2977 812.1673934563094 0.18062358560142813 811.7487523223112 0.23801754839671155
2978 462.56127380914484 0.1806178705706482 462.14264407066025 0.2380118679139654
2979 802.4626985617731 0.18061292752241814 802.044076303306 0.23800933094457832
2980 1351.162165054146 0.1806037961267634 1350.7435651897908 0.23799606822844904
2981 1530.482028216309 0.18060099342159588 1530.0634292151537 0.23799800773339094
2982 1168.5222532635162 0.18059149575358238 1168.1036773326898 0.23798443507288825
2983 642.6751649202203 0.18058726722847807 642.2565951101765 0.2379825428153405
2984 454.84245581372795 0.18058055974400347 454.4238994239439 0.2379758300400673
2985 688.1786518315259 0.18057305060203724 687.7601127000298 0.23796608089412918
2986 985.6276755030703 0.18056915652217487 985.2091403858154 0.23796596073266058
2987 986.8950064869834 0.18056007916831843 986.4764937234273 0.2379526843877803
2988 703.1480536816789 0.1805561502313904 702.7295453295294 0.23795220191816077
2989 455.3296989363535 0.18054861578299636 454.91120746272503 0.23794285784549776
2990 475.6276573033839 0.18054222409817078 475.2091788049311 0.2379362743545851
2991 666.0742818506923 0.18053726021844746 665.6558113438623 0.23793324661154125
2992 764.919714818999 0.18052898458316236 764.5012638288373 0.23792200557856416
2993 660.2342110916077 0.18052472615750534 659.8157655878315 0.23792077761868127
2994 487.0030163395492 0.18051703917736622 486.5845884589446 0.23791084142728003
2995 433.6249698321553 0.18051122515928072 433.20655265335466 0.23790595364131703
2996 520.2900991239086 0.18050548380664383 519.8716929904001 0.23790064970177133
2997 608.2779628076584 0.1804980009472315 607.8595730959394 0.2378917107718427
2998 584.875866698879 0.18049316893799713 584.4574848282892 0.2378887016516992
2999 484.5617061394767 0.180485751248671 484.1433406636188 0.23787972460924567
3000 423.55367009632624 0.18048002833283064 423.1353152672573 0.23787480073610875
3001 453.5789347312594 0.18047395678520695 453.1605919581267 0.2378688163474636
3002 515.7825053458484 0.18046693922914375 515.364177437577 0.23786096904218468
3003 527.3058307284971 0.18046170313593415 526.8875121562129 0.23785686914819779
3004 477.69116656967327 0.18045455168743244 477.2728633017987 0.23784871618714626
3005 426.7648406206542 0.18044878971430578 426.34654841973986 0.23784341119997668
3006 424.7779424512157 0.18044260292489206 424.3596624094929 0.23783743879793898
3007 458.64461137963235 0.18043581060233313 458.22634575642167 0.23782981260834368
3008 478.8934486519986 0.18043039246110865 478.47519273554497 0.2378255239924905
3009 461.1314225616214 0.1804233353316199 460.7131818467568 0.23781737953294538
3010 427.86294249803535 0.18041765154513006 427.44471248092316 0.23781236556703866
3011 414.6999429148003 0.18041128005787838 414.28172573811565 0.23780589662680263
3012 428.85105914152587 0.18040475583908502 428.43285553126066 0.23779885442607726
3013 446.7733839204513 0.180399124626212 446.35519065328873 0.2377941425363856
3014 445.5401794982306 0.18039219167611878 445.1220011783191 0.23778612823537681
3015 427.29967834938867 0.18038656400073189 426.88151037883443 0.23778140655352303
3016 412.0767179308773 0.1803800105657909 411.658563619521 0.23777430079053388
3017 412.94761863958803 0.18037378990447628 412.52947670487134 0.23776814481220024
3018 423.57871041316014 0.1803678621053277 423.16058000606404 0.2377625449908002
3019 428.7805591040702 0.18036118731915066 428.36244265105313 0.23775526569795005
3020 422.19688916072164 0.18035544655563385 421.7787835628682 0.2377501512978174
3021 411.17487277224933 0.1803488919597299 410.7567807860837 0.23774309420585427
3022 406.38731671394663 0.18034281435261587 405.9692366691305 0.23773723046346634
3023 410.098403881334 0.18033670426366163 409.6803360072414 0.237731169828928
3024 415.47736354783024 0.18033023754556296 415.05930889612415 0.23772441416056142
3025 415.3693462346874 0.18032436841971342 414.9513029693872 0.23771889688049358
3026 409.6186015846213 0.18031788271255944 409.2005716105908 0.2377120913178567
3027 403.83024069338245 0.18031184594354918 403.41222266384585 0.23770618359302195
3028 402.58787196500776 0.1803056643334974 402.1698662354186 0.23770006525563775
3029 405.0799558503156 0.18029930745029835 404.66196311828884 0.23769342457649367
3030 406.992029027988 0.180293385458609 406.5740477621824 0.2376878803470501
3031 405.4737256828452 0.18028691683113854 405.0557577676563 0.23768099835776835
3032 401.64602009995474 0.18028095832118038 401.2280638064149 0.23767533521863632
3033 398.7098631982029 0.18027466987285715 398.29191963632996 0.237668892000081
3034 398.4176497870531 0.1802684678697138 397.9997186886457 0.23766263053769296
3035 399.66687087408553 0.18026243345708456 399.24895164744936 0.2376567931791041
3036 400.12333961341994 0.18025605329771638 399.70543346786184 0.23765009226033854
3037 398.68528375916634 0.1802501009658771 398.26738920577463 0.23764445242586577
3038 396.2734211417188 0.18024376374867282 395.85553954277094 0.23763783519921516
3039 394.5551011358794 0.1802376874340868 394.13723154346366 0.2376319049816209
3040 394.23364656607504 0.1802315315695996 393.81578933342524 0.23762570108021613
3041 394.58830367168383 0.18022528901996343 394.1704590067852 0.23761937587861942
3042 394.42536902768006 0.18021926072731287 394.0075363018996 0.23761346505314043
3043 393.26684170222705 0.180212976542816 392.84902169447287 0.2376070312113773
3044 391.64125654509786 0.18020692110089123 391.22344856809354 0.2376010559034677
3045 390.4031734520699 0.18020073658431623 389.98537787491375 0.23759484057184704
3046 389.90042253041355 0.18019456103245013 389.4826393837799 0.23758858560120433
3047 389.7664099711714 0.18018850235169628 389.3486388199142 0.23758264890551464
3048 389.3888523313219 0.18018224657760004 388.97109387711026 0.2375762076340595
3049 388.49720985212815 0.1801762250837302 388.07946328408894 0.23757034295547594
3050 387.32905851388966 0.18016999907527337 386.9113245434141 0.23756397140035507
3051 386.32077788199587 0.18016391296976214 385.90305602692786 0.23755794209824282
3052 385.6912888469966 0.18015778628669746 385.2735792591618 0.23755180154808508
3053 385.2986881304274 0.18015161157941037 384.8809909661106 0.23754555273748634
3054 384.83326867489285 0.18014556186439923 384.4155835230676 0.23753958996088595
3055 384.11167258082196 0.180139356809731 383.6939999654319 0.23753325858037844
3056 383.20389378002375 0.18013330766018418 382.7862331779789 0.2375272943846552
3057 382.32338007726304 0.18012714689368806 381.9057318749612 0.23752105540813276
3058 381.62203012775626 0.18012104256122557 381.20439412617344 0.2375149590215974
3059 381.0785522556025 0.18011495222183493 380.66092842935427 0.23750887402637885
3060 380.5508348755903 0.18010879876574665 380.13322341767315 0.2375026591513858
3061 379.914604489513 0.180102745633757 379.497005092955 0.23749665092424427
3062 379.15869674539374 0.18009659284432403 378.74110971893873 0.23749043361067876
3063 378.37071563017423 0.18009052356710883 377.95314072898645 0.23748437762067814
3064 377.6481300711871 0.18008441613032455 377.23056739266855 0.23747826238819145
3065 377.0205010443883 0.18007830347523485 376.6029506462704 0.23747209464264857
3066 376.44069030744527 0.18007224726216117 376.023151964294 0.23746609588909198
3067 375.8368001631477 0.18006610545392748 375.41927420905193 0.23745984864181607
3068 375.1720458823025 0.18006007158455656 374.75453191051014 0.23745390020779542
3069 374.46559707753516 0.18005393619838236 374.04809548639616 0.23744765494063308
3070 373.76739012781263 0.18004789082266096 373.34990055725007 0.23744167973990274
3071 373.11575399323345 0.18004178688542272 372.69827671380074 0.2374354925473022
3072 372.51297359918203 0.18003571821584102 372.09550841507297 0.23742946589322872
3073 371.9328436210008 0.1800296430338282 371.5153906508895 0.2374233270774881
3074 371.3479863891659 0.180023566424991 370.93054553377124 0.23741728896965436
3075 370.7533691049383 0.18001749602003242 370.3359404714213 0.23741113749703824
3076 370.17073716996134 0.18001143889828616 369.75332057289023 0.2374051581728195
3077 369.63593727470084 0.1800053474528008 369.21853300110416 0.23739892614388602
3078 369.1831108605925 0.17999933006397045 368.76571846823305 0.23739306229545964
3079 368.8394216223057 0.1799932050520857 368.4220417084396 0.23738670881394666
3080 368.6347754716949 0.17998723205965755 368.21740725383796 0.237380985797308
3081 368.6214930869283 0.1799810749549392 368.20413751565513 0.23737449631823818
3082 368.89617558234374 0.17997514183920457 368.47883151449525 0.23736892600931814
3083 369.6206798285236 0.17996895641253702 369.20334859081146 0.23736228129959488
3084 371.04737317154047 0.17996306403441126 370.63005320666434 0.23735690084170935
3085 373.5608877770361 0.17995684145834773 373.1435808994603 0.2373500361174347
3086 377.75219788061264 0.17995100925168434 377.33490192486545 0.237344946495533
3087 384.54399382010496 0.17994471791225183 384.12671138452345 0.23733771766927975
3088 395.39006317607755 0.17993899083129108 394.9727910726687 0.23733311257752784
3089 412.58353930808255 0.17993257214592834 412.16628146549294 0.23732527044373058
3090 439.7159227173327 0.17992702345875952 439.2986742311421 0.23732146273187096
3091 482.33892062523563 0.17992038930749177 481.9216876134092 0.23731262251895285
3092 548.815082802417 0.17991512436797594 548.3978575966773 0.23731008137164292
3093 651.1923252274081 0.17990815295847992 650.775117392364 0.23729968208567387
3094 805.3477199536321 0.17990331190688438 804.9305175750688 0.2372990666563897
3095 1028.6261666409625 0.17989585510714187 1028.2089844099114 0.23728637594401647
3096 1331.0242988035066 0.17989158314682965 1330.6071187851758 0.23728843518401035
3097 1695.323235502496 0.17988354442682752 1694.9060791066656 0.23727285140356197
3098 2046.466344924029 0.1798798378257235 2046.049187310605 0.2372777755983384
3099 2235.594764434098 0.17987142348814902 2235.1776330452103 0.23725996539970154
3100 2093.5651240549273 0.17986780404053598 2093.1479904782523 0.23726577263452314
3101 1582.184739754069 0.17985979507194505 1581.7676306451442 0.23724931385287762
3102 913.9430156185074 0.17985527762132417 913.5259092022048 0.2372511386812822
3103 443.3153949832426 0.17984862583376293 442.89830525868626 0.23724109872256438
3104 383.9781365736861 0.17984253715881734 383.5610589139132 0.2372351226140602
3105 656.3139251934901 0.17983740218430797 655.8968549695722 0.2372328217336362
3106 983.5457158535263 0.1798301491562397 983.1286651086612 0.23722059570894122
3107 1098.5209181899188 0.17982563302527158 1098.1038705547148 0.2372220021785586
3108 919.8982822218009 0.17981841961129771 919.4812546108608 0.23720919132880622
3109 599.0670275852809 0.1798132795822568 598.6500061759995 0.23720812969916238
3110 381.7411656373598 0.17980712236588703 381.3241583566507 0.23720015834322838
3111 393.83147822078473 0.17980078271964656 393.4144842887163 0.23719314934872596
3112 558.3294863489815 0.17979569315197372 557.912499861368 0.23719079446150504
3113 694.8107030242916 0.17978867742585383 694.3937345761003 0.2371797707653983
3114 680.5443057532331 0.17978375032216645 680.1273429575393 0.2371790453715959
3115 539.1439146387561 0.17977710991061016 538.7269685401252 0.2371689887203697
3116 397.46843191403696 0.1797714148056539 397.0514953590246 0.23716514020665916
3117 360.3550776414622 0.17976573988563693 359.93815244193587 0.23715945964069154
3118 425.19616829388053 0.17975914788268582 424.77925798832723 0.23715115767059244
3119 505.6197907943695 0.17975409931987305 505.2028877617244 0.23714893332523768
3120 520.602463553042 0.1797473053132084 520.1855773119167 0.2371389358120446
3121 461.19851086003035 0.17974202667017833 460.7816324402357 0.23713639312452697
3122 384.4529629209674 0.1797358306551596 384.0360985814482 0.23712850886411177
3123 351.863857903686 0.1797297709683485 351.4470054063004 0.2371227264172768
3124 375.5249754352549 0.17972435630586103 375.108132730758 0.23711834819103733
3125 417.7180942036797 0.17971771830976813 417.3012668136739 0.23710967169602287
3126 433.029681162387 0.17971257010643682 432.6128616428246 0.23710694945597463
3127 408.2945383183839 0.17970603816485908 407.87773411883876 0.23709816138026665
3128 367.47927727865493 0.17970047717149246 367.06248268063734 0.2370941208461225
3129 344.137601664102 0.17969456678585194 343.7208194261093 0.23708767120691704
3130 350.96432840208877 0.17968834920940566 350.54755913473355 0.2370809181458069
3131 373.07994447009816 0.17968299573096802 372.6631845641509 0.23707691021625893
3132 385.8461018382774 0.17967645616558675 385.4293568435345 0.23706853857731988
3133 377.2258382159018 0.17967115195557087 376.8091020194472 0.23706504449900026
3134 355.37642001352015 0.1796648446180187 354.95969786729603 0.23705730160613198
3135 338.1427568829652 0.17965911610371693 337.726045474495 0.23705229236648845
3136 336.5779151041138 0.17965333618333235 336.16121521472064 0.23704655320982293
3137 347.1890447799326 0.17964711541662362 346.7723581118553 0.2370395526606762
3138 357.4733864993354 0.17964170857783196 357.05670941494003 0.23703537581755466
3139 357.56628848499463 0.17963531953254316 357.1496256094913 0.2370275559707961
3140 347.5280359146108 0.17962987639522235 347.1113826719224 0.2370233662932338
3141 335.43660120863404 0.17962372084414446 335.0199611597488 0.23701632804114406
3142 329.5941083870147 0.17961792980393185 329.1774796148335 0.23701084237727202
3143 332.08450883157263 0.17961217377962468 331.66789134559116 0.23700531220183468
3144 338.37703321417285 0.17960603339852688 337.9604287260872 0.23699845468715403
3145 342.0167141309237 0.17960053022535308 341.6001196895247 0.23699391117361815
3146 339.80031240043877 0.17959429084573245 339.38373148013403 0.23698662945903662
3147 333.48937276292844 0.17958874706211742 333.07280207783174 0.23698193803459552
3148 327.5280358366555 0.179582683620415 327.1114778478486 0.23697530518644655
3149 325.27681335165227 0.1795768938733802 324.8602667961156 0.2369696616632806
3150 326.8194080151059 0.17957111054182093 326.4028728206873 0.2369640838768064
3151 329.58133616926153 0.179565079826799 329.1648135753659 0.2369575140689041
3152 330.69774600737503 0.17955947623538085 330.2812339423619 0.23695258877771277
3153 329.07051353731384 0.1795533702718626 328.6540144166656 0.2369457503763901
3154 325.7474389832597 0.1795477540119636 325.3309505085328 0.2369407207149245
3155 322.7369526311315 0.17954175354494778 322.3204765625647 0.23693431502188345
3156 321.42620816156506 0.17953598678556973 321.00974351482535 0.2369286599541031
3157 321.77527980065037 0.17953016745365552 321.35882668023265 0.23692295296405141
3158 322.6569162378541 0.179524241994608 322.2404753171354 0.23691667872405708
3159 322.84877332756366 0.17951855214396809 322.4323433479426 0.2369114274770573
3160 321.86482506476835 0.17951256229903284 321.44840756287704 0.23690493959229827
3161 320.11259845544015 0.17950688736316253 319.69619189814216 0.23689966993481396
3162 318.428322113973 0.17950094531694538 318.01192775088407 0.23689341777202544
3163 317.4366852321941 0.17949519444556236 317.02030225627806 0.23688778147047562
3164 317.190904629763 0.1794893572548667 316.7745333082831 0.23688196422508803
3165 317.26047974429395 0.1794835118829903 316.8441203063976 0.236875926013366
3166 317.1080557342782 0.1794777622257571 316.69170754114725 0.23687043090515889
3167 316.45121092570747 0.17947186721077918 316.03487484627016 0.2368642122265044
3168 315.3860762766626 0.17946614447798523 314.9697513703935 0.23685876179108095
3169 314.24970318299074 0.17946026359189646 313.83339027798974 0.23685264140906082
3170 313.36411444708057 0.17945451201386411 312.9478129322503 0.23684700281638255
3171 312.84383081222126 0.17944868494285182 312.42754099244996 0.23684113482844454
3172 312.5683876386703 0.17944288499469768 312.1521095060544 0.2368352476212304
3173 312.29951825436706 0.17943711100976667 311.88325154176283 0.2368296015944607
3174 311.8423662372302 0.17943128035999664 311.42611138714864 0.23682356972154492
3175 311.14790936192264 0.1794255304635444 310.73166583631547 0.23681799514360163
3176 310.311293211191 0.1794197028339777 309.8950615233537 0.23681198500333647
3177 309.4901569682509 0.17941394494205365 309.0739366947943 0.2368063285145634
3178 308.80600635458075 0.17940814564410554 308.38979775131656 0.23680045762007929
3179 308.2863251100018 0.17940236444322177 307.87012809407213 0.23679465148650863
3180 307.8693609986417 0.17939659763974158 307.4531754674598 0.23678893354214728
3181 307.45476200679065 0.17939079927258664 307.0385881941716 0.23678301334641433
3182 306.96301954136635 0.17938505087218717 306.5468571153836 0.236777375110557
3183 306.3709908472456 0.1793792540755339 305.95484015718506 0.23677143598503494
3184 305.7110287814537 0.17937350427040233 305.2948894998295 0.23676577735382814
3185 305.04271616092984 0.17936772664179193 304.62658852532815 0.23675990895992718
3186 304.4177546490033 0.17936196254567457 304.0016385239066 0.23675416255107054
3187 303.8568334330522 0.17935621075478972 303.44072881942526 0.2367484028721284
3188 303.3467915964027 0.17935043228818046 302.9306986020123 0.23674256210220895
3189 302.8545015034208 0.1793447004201535 302.4384199140868 0.2367368889138815
3190 302.3468306699084 0.17933891809187502 301.9307607532302 0.23673099858634225
3191 301.8058900219392 0.17933319289422942 301.3898314760994 0.2367253529455743
3192 301.23367924081793 0.17932742067231813 300.8176323432473 0.23671947689832099
3193 300.6466378176981 0.1793216893283033 300.23060232962666 0.23671379874317564
3194 300.0650146610516 0.17931593735218757 299.6489907375383 0.23670798616103528
3195 299.5030626785367 0.17931019338508133 299.0870502431698 0.23670224198179532
3196 298.9641361287098 0.17930446402114494 298.5481351562768 0.23669650841182654
3197 298.44160959960055 0.17929870904757875 298.02562019013055 0.23669070042242593
3198 297.9238009648484 0.1792929972473818 297.507822939473 0.23668502812799908
3199 297.39985331002896 0.17928723884404044 296.9838868853615 0.23667918582337613
3200 296.8639330345974 0.17928153555176035 296.44797796092655 0.23667353811910133
3201 296.3164461573209 0.1792757831500927 295.9005026735708 0.23666770059995937
3202 295.7625388154766 0.17927007953492596 295.34660669561157 0.23666204033006258
3203 295.20911792109035 0.17926434055350937 294.7931973413056 0.23665623923122847
3204 294.6619125256975 0.17925863113944931 294.24600335180935 0.23665054274870415
3205 294.12365356936283 0.17925290882097025 293.7077558681357 0.23664479240618333
3206 293.5937718403408 0.1792471925997354 293.1778855928943 0.23663905484673667
3207 293.06933328172477 0.17924148590508807 292.6534584443917 0.23663335142799152
3208 292.54656922111224 0.17923576558060092 292.1307058717487 0.23662758378293694
3209 292.0223192176412 0.17923007059534563 291.6064672359399 0.23662191110599026
3210 291.49491381737363 0.17922435076851323 291.0790733340433 0.23661613256185862
3211 290.96435524395724 0.1792186626845149 290.54852611073255 0.23661047054018886
3212 290.43191227197576 0.17921294792064482 290.0160946238585 0.23660470019661542
3213 289.89942387397787 0.17920726274625987 289.48361757903615 0.23659903219545012
3214 289.36859866829224 0.17920155620708259 288.9528038289175 0.2365932831675946
3215 288.8405371113365 0.17919587172744952 288.4247536394611 0.23658760014794486
3216 288.3155528012343 0.17919017463364903 287.899780749351 0.23658187724960536
3217 287.7932717887912 0.17918449055284455 287.37751111986785 0.2365761783704631
3218 287.27289996635386 0.17917880237914646 286.85715068499735 0.23657047897733718
3219 286.7535400704353 0.1791731198658815 286.33780218096604 0.2365647696033516
3220 286.23445443383025 0.17916743896856852 285.8187279084606 0.23655908640110349
3221 285.7152179156132 0.17916175994015826 285.2995027807059 0.236553374967188
3222 285.1957515728583 0.1791560842854939 284.7800477894298 0.2365476991430414
3223 284.676261135772 0.17915041072918236 284.2605687308652 0.2365419941776322
3224 284.15712460440193 0.17914473847622994 283.74144354794373 0.23653631798197253
3225 283.63877053058326 0.17913907199133944 283.223100832505 0.23653062608687989
3226 283.12158078431054 0.17913340181130452 282.70592243824495 0.23652494425425843
3227 282.60583435141973 0.17912774342864632 282.19018733870934 0.23651926928176914
3228 282.0916940668446 0.17912207455689988 281.67605841298507 0.23651357930258818
3229 281.57923036460755 0.1791164247982347 281.16360601725256 0.23650792255679037
3230 281.06846625256145 0.1791107568844899 280.65285327157784 0.23650222409913632
3231 280.5594361053201 0.17910511598068277 280.14383440415 0.23649658518942648
3232 280.0522431846346 0.17909944882334378 279.636652856744 0.2364908790673013
3233 279.5471207585702 0.1790938170098089 279.13154168452695 0.23648525703343704
3234 279.04448967200693 0.17908815024417551 278.6289219777064 0.2364795440563428
3235 278.54503205169425 0.1790825280806788 278.1294755851174 0.23647393849616014
3236 278.04978189172857 0.17907686085414146 277.63423681248304 0.23646821839139304
3237 277.5602676655645 0.1790712495572757 277.14473378552543 0.2364626304817431
3238 277.07871894416667 0.17906558018121072 276.6631964630675 0.23645690091796961
3239 276.60839812963695 0.17905998200199189 276.1928868132578 0.2364513343771267
3240 276.154098701189 0.1790543075256824 275.7385988036937 0.23644558996958337
3241 275.7229320730435 0.17904872625004856 275.3074432946457 0.23644005214777622
3242 275.325526312078 0.17904304185410383 274.91004898703005 0.236434283193841
3243 274.97791221024323 0.17903748355734553 274.562445940076 0.23642878660991867
3244 274.70443939660584 0.17903178160196642 274.28898463784014 0.23642297716372931
3245 274.5423911973979 0.17902625586442047 274.1269473995661 0.23641754196732695
3246 274.5492233509229 0.17902052433189689 274.1337911599255 0.236411666665448
3247 274.81412282787954 0.17901504624751466 274.39870145687695 0.23640632475509782
3248 275.47636016180763 0.17900926615811266 275.0609505521687 0.23640034348078057
3249 276.7548518345241 0.17900385967723084 276.33945282941346 0.23639514543343898
3250 278.9954932372162 0.17899800079029887 278.5801062420654 0.2363889943604918
3251 282.74782798268495 0.17899270428150013 282.3324512573752 0.23638402102824313
3252 288.8879591734084 0.17898671797685656 288.4725948576998 0.23637759773172184
3253 298.81694547661186 0.17898159339317826 298.4015909038504 0.2363729793683012
3254 314.7739426362097 0.1789754011144903 314.3586011164267 0.23636611866852852
3255 340.32733833608006 0.17897054859327383 339.9120057222464 0.2363620652403442
3256 381.1019583381054 0.17896402424017505 380.6866398111849 0.23635450268034264
3257 445.79628374118494 0.17895960293186564 445.3809727919313 0.23635134632177912
3258 547.3273666243683 0.1789525512799611 546.9120713982502 0.23634267483822513
3259 703.5327343068915 0.1789487981653928 703.1174446041991 0.2363409045270055
3260 935.3977297515321 0.17894095155683848 934.9824582244684 0.23633057550691036
3261 1258.8087950412378 0.17893814985515571 1258.3935261372883 0.23633075409424778
3262 1662.8148892084644 0.17892927746899698 1662.3996415977947 0.23631833320068613
3263 2073.4138016803254 0.17892751492665618 2072.998553617419 0.23632054797958993
3264 2325.7765472258848 0.17891785825618836 2325.361322687583 0.23630668004550337
3265 2216.501710027453 0.17891639451988306 2216.0864844517746 0.23630918115860236
3266 1679.57611654866 0.1789073192539481 1679.1609122822558 0.23629694715019633
3267 948.8522452347763 0.1789042799609953 948.4370453424655 0.23629561234987567
3268 439.3686310675179 0.17889773383882349 438.9534441021107 0.23628923156836273
3269 400.33462691949194 0.17889164197385848 399.9194543212611 0.23628095625694795
3270 723.324629083527 0.17888812147394587 722.9094596272182 0.2362813348348873
3271 1065.5484394474577 0.17887959964701255 1065.133292081827 0.2362677659837622
3272 1117.2289907426461 0.17887748048458682 1116.8138422962334 0.23627096592837277
3273 828.7625976242549 0.17886887178006491 828.3474711137018 0.2362576387730495
3274 442.4556928788977 0.17886554396942142 442.0405697373983 0.23625759752999834
3275 260.9027218516127 0.17885915855816045 260.4876128892732 0.23624980378133234
3276 368.34380446292766 0.1788531669639882 367.92870806037257 0.23624323559114266
3277 591.3264093575756 0.1788492499286448 590.9113186239929 0.23624148365409423
3278 692.476312902149 0.17884153600803301 692.0612407417759 0.23623062436506448
3279 584.1661816809298 0.17883828330652754 583.7511127357739 0.2362306618493971
3280 383.36752819171767 0.1788310310253622 382.95247651517315 0.23622064551916355
3281 274.0480438556081 0.17882643396976486 273.6329996736864 0.23621774795191058
3282 324.55242491997757 0.17882098382179548 324.1373921720488 0.23621176410696623
3283 444.7762638743639 0.17881465557842158 444.3612442907397 0.236204928045784
3284 497.9879274388049 0.17881042996919458 497.572915241225 0.23620176761065997
3285 433.89888130025776 0.17880366169845452 433.4838837901561 0.23619384840321675
3286 320.22490773429587 0.17879907245213564 319.8099187057148 0.2361899561289669
3287 259.42241455592955 0.17879330414749597 259.0074370668012 0.23618418498088178
3288 286.70288233576287 0.17878742811844772 286.2879174098016 0.23617749784284517
3289 350.2419862674317 0.17878286479969374 349.82702908895055 0.23617431368144085
3290 375.9524133723304 0.17877619945183945 375.53747118852095 0.23616598435764163
3291 339.7578737331471 0.1787718417845274 339.34293879200266 0.23616309935991656
3292 280.3227512161367 0.17876558163542228 279.907829788405 0.2361558460961989
3293 251.463233689535 0.17876037228684763 251.0483224487494 0.23615086849876715
3294 269.3681441764146 0.1787551722588873 268.95324284856343 0.2361461555923058
3295 304.94576948304126 0.178748990478576 304.5308816454845 0.23613884707818017
3296 319.09023864748883 0.1787444581208273 318.6753584524813 0.2361357368866897
3297 299.9078434167738 0.1787380588224875 299.49297749395737 0.2361278639939358
3298 268.1176618303246 0.17873330561447381 267.7028042390136 0.23612428569656913
3299 251.98260568578377 0.17872747517911944 251.56776052929595 0.23611768130868674
3300 260.3608477896022 0.17872200318841153 259.94601332003344 0.23611246638035252
3301 278.6232347899389 0.1787168571471905 278.20841051187716 0.23610742091457151
3302 286.3230716379653 0.17871091857073612 285.90825959544327 0.23610112395128108
3303 276.39081750350937 0.1787059432400454 275.97601508054527 0.2360964797240296
3304 258.70977580269556 0.17870015572487835 258.29498514697485 0.23609049999584536
3305 248.13423107872967 0.17869479586700834 247.71945128621408 0.23608499664856353
3306 250.5751584681903 0.17868952096428697 250.16038879219624 0.23608015502976434
3307 259.6861112402065 0.17868367669809324 259.27135399605004 0.2360735674583685
3308 264.77559575822636 0.17867875651191356 264.3608474998472 0.2360695018672902
3309 260.78598029651545 0.17867277740967483 260.3712448907232 0.2360626283825616
3310 251.44461742039707 0.178667776200331 251.02989129929472 0.23605834490200858
3311 244.35911372348124 0.17866207095253725 243.94439953658497 0.23605211594373957
3312 243.858776652201 0.17865670148826612 243.44407298762908 0.23604696308362577
3313 248.0479610895718 0.1786513808368984 247.63326808280726 0.23604162592763317
3314 251.6234651348703 0.17864571571853566 251.2087836429679 0.23603577618385035
3315 250.89995479301976 0.17864056051383137 250.4852834098306 0.2360308226753452
3316 246.47224254699225 0.17863489953766998 246.05758267868515 0.23602496876941073
3317 241.86488975345515 0.1786296063734519 241.45024044941556 0.2360196976661407
3318 240.10810210454866 0.17862418818634615 239.69346352346935 0.23601439289297077
3319 241.42355732863047 0.17861862881113078 241.00893019657232 0.23600850324701175
3320 243.62067732271095 0.17861345578941715 243.20606010591823 0.23600376100330686
3321 244.3055509142181 0.17860773919099382 243.89094568133856 0.2359974936885393
3322 242.78623664521288 0.17860262855190953 242.37164111182364 0.23599290483732918
3323 240.26627004652912 0.1785969623120416 239.85168635940428 0.23598672481280197
3324 238.54777795035457 0.1785917305367292 238.13320433927316 0.23598188054466834
3325 238.55666949248348 0.17858623622325548 238.14210720275221 0.23597605350802436
3326 239.84778352275762 0.17858084395153473 239.43323180080563 0.2359708780004723
3327 241.25161642306273 0.1785754780557315 240.83707565707633 0.23596528793067362
3328 241.9363832718824 0.1785700351462707 241.5218531849098 0.2359600518263531
3329 242.01804106418567 0.1785646495600403 241.60352207771305 0.2359543369125764
3330 242.38013753155198 0.17855931043934578 241.96562880015279 0.23594942095984822
3331 244.0207967532851 0.17855377334612185 243.60629973339638 0.23594324654260282
3332 247.51976187906587 0.17854862719653683 247.10527435703642 0.2359388948329182
3333 253.00947297231968 0.17854290032960732 252.59499794727878 0.23593212471128683
3334 260.60171558982756 0.17853793850920918 260.18724927469077 0.2359283766275684
3335 270.93361881939717 0.17853206378011038 270.5191657210276 0.2359210345894603
3336 285.5104737646874 0.17852723136680995 285.096028681211 0.23591785210958774
3337 306.77204069732517 0.17852125544015604 306.35760950355683 0.23590993832815538
3338 338.02813760190475 0.1785165336904745 337.61371366103845 0.2359074071758041
3339 383.48703477294606 0.1785104346971515 383.0726256211172 0.23589871713170787
3340 448.3887920843019 0.178505892770414 447.97438901394213 0.23589717758931683
3341 539.001534386161 0.17849955864407832 538.5871475835819 0.23588724393507207
3342 661.7376166515957 0.17849534207672058 661.3232340471876 0.23588726233130916
3343 820.460174105812 0.17848861696533994 820.0458100040883 0.2358754847585308
3344 1010.646444453975 0.17848486659070376 1010.2320819838278 0.23587760355660992
3345 1210.706427204221 0.1784776688603672 1210.2920858845605 0.23586365080007832
3346 1373.8094279556747 0.17847436540867104 1373.3950857895852 0.23586780068073843
3347 1431.8010354713708 0.17846687155925706 1431.3867162129388 0.23585238687278604
3348 1323.4429565971247 0.17846365123329536 1323.028635933902 0.2358570119894576
3349 1044.7830176922491 0.17845641195002193 1044.3687186854513 0.23584259484769238
3350 680.5649134285401 0.1784525979034109 680.1506162735218 0.23584455711489918
3351 371.7042690962059 0.1784462885396657 371.2899884115948 0.23583439607146395
3352 229.96560184207985 0.17844134067207462 229.55132947790668 0.2358310235011201
3353 273.4811753150434 0.17843623210110293 273.0669125326378 0.23582655030451072
3354 429.9941711033471 0.17843019691747203 429.57992297337955 0.23581793305011675
3355 587.8405049278579 0.17842593494351378 587.4262613861472 0.23581760676710198
3356 653.8243891123701 0.1784194064495654 653.4101632924258 0.23580641349473383
3357 594.9947669291372 0.17841526125476695 594.5805447939213 0.23580687396119407
3358 450.54852464179385 0.17840899812166902 450.1343189502439 0.23579669342829115
3359 303.6019330311037 0.1784042968935634 303.1877340994354 0.23579463477476206
3360 227.1009673615345 0.17839878519299296 226.68678058786116 0.2357879884803352
3361 241.84610830048314 0.1783932916350755 241.4319329645366 0.23578204431145067
3362 313.9477911552275 0.17838849496290443 313.5336236679243 0.23577899234029803
3363 384.768967652892 0.17838248535814413 384.3548148744224 0.23577029311145506
3364 408.03064820245424 0.17837795798276243 407.6165014214226 0.2357688230488932
3365 373.1402404831899 0.1783719592496386 372.72610866329006 0.2357598606501904
3366 305.15816576899914 0.17836718889397785 304.7440411431743 0.23575743693087295
3367 244.32920777802204 0.17836161740175477 243.91509577180113 0.23575038881914678
3368 219.70950358673204 0.17835634195335018 219.29540173321712 0.23574551156155704
3369 234.28897538913645 0.17835127656409172 233.87488309747167 0.23574101510070322
3370 268.5649564729902 0.17834559239250863 268.1508769584627 0.23573392213500508
3371 296.2042383318803 0.1783407971664263 295.79016653228695 0.2357310024268888
3372 300.06317499248365 0.1783350250543848 299.6491168032745 0.23572316415478126
3373 279.8305842068886 0.17833015787543147 279.4165339025401 0.23572014647303108
3374 248.91768913496543 0.1783246040560709 248.50365137237551 0.23571315853386654
3375 224.2664044936763 0.17831944023982688 223.85237628504672 0.23570876838976612
3376 216.17778189913696 0.17831422073123684 215.7637642602747 0.2357034181309993
3377 223.98309608136418 0.17830875819251735 223.5690898998334 0.23569742333829227
3378 238.7295715965854 0.17830377415540036 238.31557440582475 0.2356934166052534
3379 249.73661971329474 0.17829818441657977 249.32263500115772 0.23568652772043666
3380 250.59128849681466 0.17829322809908116 250.17731237047389 0.2356828982417002
3381 241.60048942467603 0.1782877186845964 241.18652554455394 0.23567616143746828
3382 228.22094056805813 0.1782826152028393 227.80698600362257 0.23567194923271742
3383 217.14910139257245 0.1782773057807899 216.73515797976074 0.2356661070309216
3384 212.60749309313414 0.1782720018385412 212.1935602214774 0.235660869818191
3385 214.72511379716286 0.17826687944821368 214.31119088145178 0.23565603626288034
3386 220.3592172177653 0.17826144365466845 219.9453058109386 0.23564996317202505
3387 225.35579621346028 0.17825640138707158 224.94189410009682 0.23564571197637624
3388 226.78295637988475 0.17825095841844468 226.36906604550845 0.23563937595788234
3389 224.06538493626323 0.17824587441515652 223.65150397533176 0.23563508651631934
3390 218.7423707032055 0.17824052646537586 218.32850111172522 0.2356290650149141
3391 213.28269745773537 0.17823533013885642 212.86883785169417 0.23562427590235965
3392 209.73384233004683 0.17823011049654974 209.31999335207578 0.23561886747449545
3393 208.8746599302794 0.17822480540945185 208.46082166361705 0.23561346125287477
3394 210.14332205115184 0.17821967900508218 209.72949376147747 0.23560861066927935
3395 212.18329825127827 0.1782143226736035 211.76948114368753 0.23560278491713466
3396 213.61059798289787 0.1782092203112486 213.1967905657899 0.23559819679668798
3397 213.6120871153636 0.17820388296129386 213.19829093793206 0.23559229447023913
3398 212.16013808139311 0.17819874274058373 211.7463517113216 0.23558762733092223
3399 209.84766806015705 0.1781934712460713 209.4338926416825 0.23558194722849715
3400 207.50489149593582 0.1781882651779449 207.0911262557535 0.23557697500438338
3401 205.8095697216388 0.1781830677929354 205.3958150000817 0.23557165376417935
3402 205.0508644442877 0.178177805547227 204.63712030605967 0.23556633268080088
3403 205.1033777248358 0.17817265836824903 204.6896437372587 0.2355613292088506
3404 205.56853374294977 0.17816737314346298 205.15481060131083 0.23555576849547968
3405 205.9860619908821 0.17816223894834404 205.57234882455452 0.23555092737923228
3406 206.01747803315286 0.1781569670861928 205.60377576105168 0.23554530501500248
3407 205.54056433161722 0.17815181448381553 205.1268720689585 0.2355404481749149
3408 204.64314366365582 0.1781465796405952 204.2294621604235 0.23553492359172742
3409 203.54403355330987 0.17814139420305136 203.13036223504582 0.23552992406101914
3410 202.48767881358415 0.17813620138528483 202.07401802855074 0.23552458364814086
3411 201.6556897974782 0.17813098662633878 201.24203941267317 0.23551939817869216
3412 201.12109534563717 0.1781258254560768 200.70745527589858 0.23551424428251058
3413 200.84951277604017 0.17812059644962805 200.43588327420238 0.23550890538818314
3414 200.7346035993538 0.17811544942933089 200.32098427084367 0.23550387908078835
3415 200.64740826990754 0.17811022392943857 200.23379958347175 0.23549846250634807
3416 200.480419135972 0.17810507486489352 200.06682058032376 0.23549348078333168
3417 200.17421674298308 0.178099866166499 199.76062880857296 0.23548806824363744
3418 199.72330646023747 0.1780947054844432 199.3097286971244 0.23548305762862504
3419 199.16495252664416 0.1780895191372875 198.75138529809317 0.23547770941372614
3420 198.55876980722647 0.17808434516415092 198.14521283636773 0.23547262569460306
3421 197.96530193448066 0.17807917944940838 197.55175538606738 0.23546736896386883
3422 197.42978144100206 0.1780739965557577 197.01624524310552 0.23546220134079748
3423 196.97406102208916 0.17806884527943595 196.5605351443654 0.2354570324443436
3424 196.5966276558733 0.17806366060775394 196.18311219903381 0.23545179623173254
3425 196.27848365248542 0.17805851645071483 195.86497844467416 0.2354466913605518
3426 195.99178665028506 0.17805333682881527 195.57829189785878 0.23544141559747692
3427 195.70836167030694 0.17804819393309906 195.29487713287745 0.23543634349639794
3428 195.40606141821505 0.17804302393106772 194.9925873352312 0.23543105905275394
3429 195.0720987023901 0.17803787914674626 194.65863483197052 0.23542599127282396
3430 194.70343074740876 0.17803272049649352 194.28997730418806 0.23542072272419182
3431 194.30495848312313 0.17802757337505964 193.89151527032948 0.2354156394186019
3432 193.886549315617 0.17802242544060395 193.47311648864886 0.23541040152752443
3433 193.4598623299416 0.1780172774356313 193.04643975958743 0.2354052929185317
3434 193.03568593902867 0.1780121382040141 192.62227370995038 0.2354000908742755
3435 192.6221801189756 0.17800699161342476 192.2087781716508 0.23539495571136065
3436 192.22409923193348 0.17800185871787438 191.810707585652 0.23538978756360512
3437 191.84285385643713 0.1779967157744475 191.42947251047676 0.2353846301859262
3438 191.47714611100125 0.1779915872415895 191.06377503380273 0.2353794899569312
3439 191.12388725769506 0.17798644955489323 190.7105264908672 0.23537431727295732
3440 190.77914859835462 0.17798132417069962 190.3657980764887 0.23536919769523124
3441 190.43896788712416 0.1779761925406683 190.02562767773304 0.2353640168504723
3442 190.09992337937413 0.1779710698819292 189.68659339825956 0.23535891123266164
3443 189.7594512071779 0.1779659443902466 189.3461315345682 0.23535372821946088
3444 189.4159414426221 0.17796082464388513 189.00263198659036 0.23534863138785392
3445 189.0686659191695 0.17795570488995083 188.6553667637816 0.23534345049796118
3446 188.7176078888195 0.1779505885911045 188.3043189412112 0.23533835901719619
3447 188.3632479751377 0.1779454739545419 187.94996931830943 0.23533318287374963
3448 188.00635551465285 0.17794036174232092 187.59308705807715 0.23532809483337944
3449 187.64780986277395 0.17793525159560708 187.2345516864574 0.23532292472094762
3450 187.28846900040588 0.17793014403988044 186.8752210170222 0.23531783934380535
3451 186.92908380260857 0.1779250378792112 186.5158460891113 0.23531267561803398
3452 186.57025599854 0.17791993539157475 186.157028470283 0.2353075928654446
3453 186.21242684827862 0.17791483288773727 185.79920958007986 0.23530243531100764
3454 185.85588980339833 0.17790973570372462 185.44268271211928 0.235297355575317
3455 185.50081402292776 0.17790463669319995 185.08761718257762 0.23529220365693487
3456 185.14727509128974 0.17789954490152984 184.7340884188203 0.2352871275679206
3457 184.79528378576543 0.17789444934318005 184.3821073558527 0.235281980569556
3458 184.4448138815893 0.1778893629376857 184.0316476097471 0.2352769089045328
3459 184.0958234032408 0.17788427085686218 183.68266736640774 0.23527176597619864
3460 183.74827361070197 0.1778791897927508 183.33512772125917 0.23526669965004385
3461 183.4021419111872 0.17787410122726482 182.98900625017336 0.23526155978655144
3462 183.0574346708695 0.17786902547127126 182.6443091454986 0.23525649989963832
3463 182.71419653961064 0.17786394042589415 182.30108123731569 0.2352513618690458
3464 182.3725231539724 0.17785886999705613 181.95941797417444 0.23524630980087835
3465 182.03257380409832 0.1778537884069278 181.61947884366282 0.23524117202855627
3466 181.69459200852793 0.17784872341000504 181.28150715554 0.23523612957793838
3467 181.35893099422722 0.1778436451090076 180.94585635913984 0.23523098997837263
3468 181.0260942975978 0.17783858576602252 180.6130297522664 0.23522595956537823
3469 180.69679039333863 0.17783351045340437 180.28373606758666 0.23522081529857242
3470 180.37201653414076 0.1778284571410984 179.95897227673953 0.23521580026014588
3471 180.0531761418176 0.177823384337525 179.6401421101092 0.23521064737087147
3472 179.74225576954123 0.17781833764070384 179.32923177949692 0.235205652403594
3473 179.44207972962417 0.1778132666223876 179.02906597772613 0.2352004852756362
3474 179.15669262032654 0.17780822741633584 178.74368887579882 0.23519551711138448
3475 178.89192176866834 0.1778031571117 178.47892828392804 0.2351903276286025
3476 178.6562257411142 0.17779812669245687 178.24324221834172 0.23518539608001623
3477 178.46196470535898 0.1777930555183917 178.04899147751985 0.23518017232074245
3478 178.32733199354686 0.17778803580951186 177.91436866582015 0.23517529191721562
3479 178.27929153579208 0.1777829614115117 177.86633855827955 0.23517001610103586
3480 178.35808597224832 0.17777795529268978 177.94514280828128 0.23516520867434335
3481 178.62418706372367 0.1777728741318086 178.21125433568898 0.23515985390287414
3482 179.16906282414027 0.17776788596244583 178.75613978546826 0.23515515270955897
3483 180.1319730667255 0.177762792657497 179.71906059631544 0.23514967775256002
3484 181.7261934136906 0.17775782911231888 181.31329045048872 0.23514513408956111
3485 184.2802735270641 0.17775271539329934 183.86738133666378 0.23513947500704213
3486 188.30269897267354 0.17774778679114742 187.88981601703657 0.23513516884581534
3487 194.5838493805778 0.17774263985254363 194.1709775151576 0.2351292255676446
3488 204.3548027526059 0.17773776222860035 203.9419397078954 0.2351252824819178
3489 219.53455162878328 0.17773256223670725 219.12170016878952 0.23511889775706107
3490 243.10291650902295 0.177727760376131 242.69007323378446 0.23511551486233137
3491 279.65023160477915 0.17772247712422504 279.2374006842277 0.23510844342725848
3492 336.11671436287276 0.1777177881551209 335.7038906501109 0.23510592460673124
3493 422.6642361441483 0.17771237835946996 422.2514259684122 0.23509779737660108
3494 553.2571211860063 0.17770785242927167 552.8443167514519 0.23509658212520507
3495 744.9063592478224 0.17770226529477248 744.4935700788294 0.23508690369813035
3496 1012.9032033867296 0.17769794871797104 1012.4904179287294 0.23508750928225175
3497 1358.0802673455792 0.17769216569771232 1357.6674993385457 0.23507584133591003
3498 1742.382729196405 0.1776880264208379 1741.9699627097298 0.23507846025440385
3499 2062.0416718374313 0.1776821828556582 2061.6289244987474 0.23506515582830473
3500 2153.3929769806946 0.1776779475807732 2152.980230492811 0.2350685403023404
3501 1884.9671725549135 0.17767248597625787 1884.5544440087035 0.23505606023370057
3502 1308.6192174376113 0.17766758046482603 1308.2064933054396 0.23505655170678172
3503 705.1377830906335 0.1776631058965696 704.7250707889207 0.23504919581628295
3504 397.77465937822757 0.1776570175667637 397.3619594913877 0.23504286927303983
3505 500.5857352215073 0.17765380638832332 500.17303836388885 0.2350430512301729
3506 851.7287197651856 0.17764656767722156 851.3160435210795 0.23502967642885136
3507 1146.9159754425932 0.1776442334966927 1146.5032958976608 0.2350353114357503
3508 1144.5522716750947 0.17763656821434237 1144.1396160987415 0.2350190081387409
3509 835.0354392292675 0.17763413466666145 834.6227806012914 0.23502449330944364
3510 450.6058644998126 0.17762712786122786 450.1932258816925 0.23501149025884585
3511 259.7114353147506 0.17762360400133784 259.2988004950275 0.23501121572179526
3512 333.1514430829042 0.17761793357296696 332.7388199838929 0.23500516543842176
3513 515.9208864016314 0.17761309484931317 515.50827503543 0.23499827135205825
3514 595.8574547325511 0.17760849926632233 595.4448490275332 0.23499720575156746
3515 489.53368436876116 0.17760298873976296 489.121093606464 0.23498777355742032
3516 294.44190828934495 0.17759864005268658 294.0293230072016 0.2349866420906892
3517 176.92968536329792 0.1775932543441601 176.51711267521833 0.23497943373541705
3518 212.27205457037493 0.17758856705104542 211.8594911328248 0.23497487049912086
3519 332.9524000521992 0.17758357035089942 332.5398453143649 0.23497116748339372
3520 412.3333499268918 0.17757861719187165 411.92080725172394 0.23496405797594835
3521 383.1571874095561 0.17757367345139544 382.7446524412686 0.23496129483613082
3522 284.4331155942637 0.17756892102114588 284.0205916424391 0.23495503080344082
3523 208.08694513234627 0.1775635909144494 207.67443156831453 0.23494997311729948
3524 207.82503786035375 0.1775593197346788 207.4125317618335 0.23494677878557377
3525 259.06234259973746 0.17755355827154334 258.64985031079215 0.234938730673785
3526 296.1361209238801 0.177549566473635 295.723633663226 0.23493769418050015
3527 278.1276159053998 0.17754376867739546 277.71514329625717 0.23492884046527035
3528 220.65344212654438 0.17753956890102662 220.2409754326745 0.23492712496883508
3529 172.2701467656749 0.17753419755782357 171.85769233940277 0.2349202287142982
3530 165.91260748348694 0.17752945535551043 165.50016222898762 0.2349157991438047
3531 193.20989192781312 0.17752465025816547 192.7974555338432 0.2349117437117746
3532 219.8117626207367 0.17751943404399723 219.39933822049446 0.2349049661982433
3533 219.8217870207542 0.1775149546454239 219.40936971370067 0.23490235240808743
3534 196.01090344286692 0.17750960552833484 195.5984986148304 0.23489522250817546
3535 171.58981700661704 0.1775050977444279 171.1774199217481 0.23489198712450443
3536 166.1775835165762 0.17749990415890426 165.76519745912896 0.23488615328831522
3537 179.6590657297874 0.17749519887426404 179.24668913794073 0.2348813929723966
3538 196.07812842452068 0.17749019146217018 195.66576133437195 0.2348768986865557
3539 200.0445946211664 0.17748538080329357 199.6322379145878 0.23487132577532693
3540 189.3522975200312 0.1774803879139061 188.9399501579524 0.23486697416488364
3541 174.19019753469107 0.1774756674308786 173.77785994754345 0.23486191971673875
3542 166.32310197665478 0.1774705241180404 165.91077486672336 0.23485658581339433
3543 169.19117420412783 0.17746598824616 168.7788554979554 0.23485271792629972
3544 176.83313130972388 0.17746068857615424 176.42082431665455 0.23484630449318836
3545 180.62557910989412 0.17745625970791956 180.21327966838524 0.23484318180096178
3546 176.7509212750695 0.1774509407947216 176.3386338177402 0.2348365165345514
3547 168.29462025945722 0.17744645794725708 167.88234065273699 0.23483314877297015
3548 161.44288360167184 0.17744126738128851 161.03061518498117 0.23482714930937904
3549 160.0114876219217 0.17743662699603205 159.5992281095469 0.2348228853787418
3550 162.9566716484687 0.17743160634162677 162.54442221987358 0.23481782225348888
3551 166.16978272751382 0.17742683134429943 165.75754310634275 0.23481278982678447
3552 166.2469525536327 0.17742190467019134 165.8347224412513 0.23480820771121574
3553 162.92946974592428 0.17741710275494985 162.5172495854631 0.23480305770622686
3554 158.65361825095354 0.17741215604474414 158.2414078270236 0.2347982678852009
3555 156.17100737761385 0.1774074241599106 155.7588063727113 0.23479358074262016
3556 156.43343294012644 0.17740239435269958 156.02124232930066 0.23478821647308457
3557 158.2562971900621 0.17739775405304553 157.84411533849854 0.23478409751053758
3558 159.6208628980441 0.1773926590601392 159.20869193660295 0.23477830238101605
3559 159.3088323800093 0.17738806299334664 158.8966698954163 0.23477442159965434
3560 157.6178701830176 0.17738296479670407 157.20571859902918 0.2347686191917252
3561 155.84683119128408 0.17737835256380574 155.43468827828607 0.23476456043419508
3562 155.18564754610404 0.17737329596008078 154.77351517822672 0.2347590719172463
3563 155.92355722169233 0.17736864783831333 155.5114339061082 0.2347546677458224
3564 157.46171263773851 0.17736362381510185 157.04959952917426 0.23474948474915597
3565 158.94761227188835 0.17735897554206861 158.53550839098432 0.23474490536197593
3566 159.9633435699395 0.17735392819269796 159.5512499034215 0.2347397383252942
3567 160.79553950340846 0.1773493469059104 160.38345482230645 0.23473533419610218
3568 162.20623474496455 0.17734420728742956 161.79416070474286 0.23472983293425767
3569 164.9816762858517 0.17733975612928368 164.56961062697536 0.2347259027470721
3570 169.62338332548504 0.17733447166505878 169.2113290007586 0.23471985306135865
3571 176.37907891261463 0.1773301918294895 175.9670322042637 0.2347165165214352
3572 185.5514685229859 0.17732473028533485 185.13943391102598 0.23470988167458998
3573 197.87385640721618 0.17732065086066862 197.46182863403524 0.23470712232026952
3574 214.75709234440492 0.17731497946160252 214.34507743224984 0.23469993269347797
3575 238.35380401933847 0.17731114517096727 237.9417951247727 0.2346977493947918
3576 271.5007679168302 0.17730520124471333 271.0887727750683 0.23468994051718217
3577 317.6384752882749 0.17730169848674715 317.2264850989787 0.23468849080943843
3578 380.65846492355655 0.17729537201088377 380.24648974759157 0.23467980395411672
3579 464.48084772153805 0.17729233341618528 464.06887594719313 0.2346794409287218
3580 571.8230540086431 0.17728548121665758 571.4110990631353 0.2346694642910297
3581 701.6851361307322 0.17728304677015802 701.2731824789166 0.2346706050454119
3582 845.0817331151596 0.17727556534519856 844.6697985389559 0.23465901085852173
3583 980.292216007885 0.1772737662833152 979.8802804611908 0.23466178041096003
3584 1070.911581334722 0.17726575711521708 1070.4996667757227 0.2346488018841364
3585 1073.6398688356182 0.17726430729754583 1073.227952059898 0.23465246842277077
3586 959.3019756826286 0.17725628829307027 958.8900799547415 0.23463943959402273
3587 739.8107208311206 0.17725444147171304 739.3988242979398 0.23464209170916117
3588 477.4370100050017 0.17724730818849585 477.02513140373225 0.23463129308096087
3589 259.5287592675692 0.17724415670502425 259.11688447111976 0.23463063974443946
3590 151.7743523644578 0.17723863421143468 151.36248982028465 0.23462390996170215
3591 166.1532383143908 0.17723377056137732 165.74138563136162 0.23461891246778635
3592 263.19933241726363 0.17722986965851145 262.7874862476852 0.23461629991995323
3593 378.06144199517223 0.17722365571805615 377.64961047940756 0.234607860046577
3594 450.50712643180407 0.17722071830965766 450.0952980199671 0.23460769352724184
3595 447.7449476580282 0.17721401821130325 447.333135624582 0.2345980152348764
3596 375.1786037125901 0.1772110813914605 374.7667947959928 0.23459783520582667
3597 270.47726788349183 0.1772048523599819 270.065473678817 0.2345893523148817
3598 181.9230120340059 0.1772010800389345 181.51122390796976 0.23458704599718974
3599 142.71497364800967 0.1771959276911893 142.30319643773186 0.23458128258662195
3600 156.89828089348063 0.17719101156843117 156.48651379961973 0.23457608229248972
3601 203.02173318100762 0.1771869251108347 202.6099732545852 0.23457300131155676
3602 249.3938296757825 0.17718116005908552 248.98208285290997 0.2345656628134527
3603 270.60238631558775 0.17717763163419256 270.19064471595334 0.2345639680001758
3604 257.87520555441336 0.177171654474222 257.4634777907583 0.23455610918079034
3605 220.21464850687636 0.17716801222038467 219.8029263948406 0.23455409981537298
3606 177.09051439132529 0.1771624440366425 176.67880466396215 0.23454728332648436
3607 147.23836821054329 0.17715819286118478 146.82666629417332 0.23454372350877187
3608 139.77311364801736 0.17715334798869897 139.3614215743594 0.23453872566924863
3609 151.78756006280932 0.17714837628760136 151.37587833432815 0.23453335219359284
3610 172.21537351061144 0.17714417067503793 171.80369939533762 0.2345299445987921
3611 188.57524994320653 0.1771387243936892 188.16358782823164 0.23452339058119548
3612 192.82563316349015 0.17713480140402388 192.41397769704952 0.2345206650365972
3613 184.00877361364311 0.17712929240824318 183.5971303505484 0.2345139706864705
3614 167.25650942898469 0.17712524217258843 166.84487328806995 0.23451089874214906
3615 150.29856958268806 0.1771200294293396 149.88694459571045 0.2345049575482568
3616 139.5171596445638 0.17711558172939917 139.10554318871235 0.2345008741220636
3617 137.424835394278 0.17711082342909112 137.01322850335526 0.23449606749362698
3618 142.40113567734366 0.1771059375564503 141.98953885316428 0.23449088662293593
3619 150.27006319508394 0.1771015662373535 149.8584745979448 0.2344870309017842
3620 156.58383141220216 0.17709639655724796 156.1722538649705 0.23448115067440253
3621 158.48884207912528 0.177092200050194 158.07727217206778 0.23447770700728934
3622 155.52447720066536 0.17708698606127118 155.11291848537286 0.23447172923120926
3623 149.29239676299468 0.17708272784091683 148.88084592690356 0.23446810825020004
3624 142.3820835569909 0.17707767787021694 141.9705433320541 0.2344625470665887
3625 137.14673825979187 0.1770731969214594 136.73520670648256 0.2344583563878444
3626 134.84640558780342 0.17706841311178434 134.43488371935445 0.234453455337197
3627 135.4099149974681 0.17706366938349508 134.99840272118803 0.23444860689656677
3628 137.75602751606831 0.1770591334200548 137.34452407315405 0.23444430949421863
3629 140.41157002119635 0.1770541940887731 140.00007684767274 0.2344389794348242
3630 142.12294265921722 0.17704980331417838 141.7114578320128 0.23443502389022217
3631 142.2433926068345 0.17704479192415964 141.8319182923243 0.2344295225860456
3632 140.81777490044288 0.17704041682438487 140.406308896749 0.23442558686948498
3633 138.4108914663854 0.17703545596289266 137.99943579438659 0.23442021603595614
3634 135.80190153474706 0.17703099146427734 135.39045449892734 0.23441604435543534
3635 133.68013220511105 0.17702616138126 133.2686950471954 0.2344109965344062
3636 132.44361859865174 0.1770215559175081 132.03219057438312 0.23440646835109313
3637 132.14009942825498 0.17701687875783162 131.72868075828455 0.23440179121261134
3638 132.53279977178252 0.17701213744106206 132.12139070866917 0.23439692567227635
3639 133.23731631621072 0.17700758507522385 132.82591618678364 0.23439254435187634
3640 133.8684881413356 0.17700275350779618 133.45709792993395 0.23438745789386362
3641 134.15052171781042 0.1769982691297472 133.73914021869072 0.23438322998995306
3642 133.96796775515972 0.1769934092800572 133.55659626991485 0.2343780759648204
3643 133.35904795212375 0.17698893139363675 132.94768516988114 0.23437385084896906
3644 132.46856673226137 0.1769840997206123 132.05721386640147 0.23436876613928834
3645 131.4844011609867 0.17697958039876716 131.0730571516834 0.23436442890452688
3646 130.57893677556675 0.1769748140476408 130.16760246020087 0.23435950131824787
3647 129.86971456872652 0.17697022796483694 129.45838934731475 0.23435499344695437
3648 129.4040765997186 0.17696554041435603 128.99276080676145 0.23435025254276984
3649 129.1650710700884 0.1769608850465751 128.7537646140518 0.234345570990038
3650 129.09110567755013 0.1769562693605036 128.6798084109819 0.23434099720771637
3651 129.1006788358685 0.17695155919137445 128.6893910973495 0.23433617932763853
3652 129.1148971912245 0.17694699544309553 128.70361847305057 0.23433172273080793
3653 129.0732512201537 0.17694225377306305 128.6619821404011 0.23432682597953247
3654 128.9411411916943 0.17693771723881613 128.52988104817018 0.23432242628531447
3655 128.70992963381525 0.17693296856251023 128.29867915542312 0.23431750982961433
3656 128.39178886006584 0.17692843633646466 127.98054731155557 0.23431311217383566
3657 128.0119153528433 0.17692370097625285 127.60068342757529 0.23430822429173356
3658 127.60052867962169 0.17691915597359642 127.18930573519665 0.23430378845143726
3659 127.18623011868675 0.17691444742733764 126.77501671065617 0.23429896060323585
3660 126.79161794281613 0.1769098797923819 126.38041359909178 0.23429446393196787
3661 126.43122812964735 0.17690520441094407 126.02003321484328 0.2342897103931312
3662 126.11147325017976 0.17690061096408766 125.70028749307282 0.23428514614284726
3663 125.83192696833902 0.17689596917038097 125.42075053196774 0.23428046720090223
3664 125.58731522522297 0.1768913517414187 125.17614803315129 0.23427584033024856
3665 125.36963788474306 0.17688673995326804 124.95847991777958 0.23427122701021288
3666 125.1700367930968 0.1768821033712588 124.75888814040464 0.23426654932090107
3667 124.98019723576515 0.17687751596358328 124.56905773172652 0.23426198807504894
3668 124.79322148189327 0.17687286624178267 124.38209134173029 0.2342572739212043
3669 124.60403037326712 0.17686829714469873 124.19290932575274 0.2342527503696942
3670 124.40938849221305 0.17686364013548822 123.998276838535 0.23424801354255878
3671 124.20769388720332 0.17685908391071378 123.79659128835274 0.23424351493986376
3672 123.99863050071609 0.17685442449046573 123.58753730940091 0.23423876682470207
3673 123.78279691743155 0.1768498769040222 123.37171275719473 0.23423428333279772
3674 123.56135089728774 0.17684521861303404 123.1502761465445 0.23422953213020295
3675 123.33573034578497 0.17684067681683804 122.92466461178077 0.23422505718735787
3676 123.10743775471927 0.17683602182032115 122.6963814250314 0.2342203078675396
3677 122.87791365507262 0.1768314842842585 122.46686633279312 0.23421583799523435
3678 122.64846109270606 0.17682683351504244 122.23742316653693 0.23421109265409648
3679 122.42023506339646 0.17682229983900855 122.00920613655173 0.23420662700573064
3680 122.19425536475448 0.1768176532065491 121.78323582619241 0.23420188535551245
3681 121.97145923288257 0.17681312391130188 121.56044868373796 0.2341974252333002
3682 121.7527581734499 0.17680848049504552 121.34175700791279 0.23419268504207025
3683 121.5391226688051 0.17680395685772607 121.12813047841739 0.23418823352999432
3684 121.33166675046041 0.17679931503322555 120.9206839445322 0.2341834908949865
3685 121.13176447736878 0.1767947990073936 120.72079062566515 0.23417905269623887
3686 120.94117726602776 0.17679015647433124 120.53021280747107 0.234174302082363
3687 120.76223457923308 0.17678565071941094 120.35127904489623 0.23416988361744653
3688 120.59805524905653 0.1767810044096375 120.18710912703666 0.2341651176102275
3689 120.4528695358586 0.17677651245179526 120.04193229597853 0.23416072742827926
3690 120.33244470218938 0.17677185829233397 119.9215169077571 0.23415593613994773
3691 120.24470930390416 0.17676738484806306 119.83379033333547 0.23415158572062084
3692 120.20061390853903 0.1767627173385731 119.78970443545177 0.23414675574868477
3693 120.21539784735522 0.1767582688544146 119.80449711767372 0.23414246082708798
3694 120.31038106221312 0.1767535803892062 119.89948990823171 0.2341375735922126
3695 120.51561289681273 0.17674916588895165 120.10473037469161 0.23413335623216058
3696 120.87368605247181 0.17674444570606765 120.46281322135978 0.23412838540597014
3697 121.44540826431624 0.17674007809639397 121.03454390902812 0.2341242771917318
3698 122.31807572119926 0.1767353106630141 121.90722122578947 0.23411918474678114
3699 123.61784978183485 0.1767310087390622 123.20700354141294 0.23411523168283857
3700 125.52796217999087 0.1767261712735438 125.11712604688456 0.2341099618327602
3701 128.31604063325344 0.17672196279730168 127.90521243859935 0.23410623185679508
3702 132.37435530380012 0.17671702147822957 131.96353758052751 0.2341007017943678
3703 138.27999022928077 0.1767129478703004 137.8691799852072 0.234097296203263
3704 146.8823719597468 0.17670785212161885 146.47157272545468 0.2340913821705097
3705 159.43128628874106 0.1767039754341275 159.02049386078346 0.23408845252347543
3706 177.75486036843697 0.17669864967898832 177.34407974893315 0.23408196982480645
3707 204.5016546151806 0.17669506224843912 204.09087981184345 0.23407974108872703
3708 243.4297901958414 0.17668939539182837 243.01902838145313 0.23407241899644057
3709 299.69822229651004 0.17668623060291863 299.2874648514298 0.23407121447734586
3710 379.95424199427873 0.17668006759373017 379.5434992490814 0.23406267760364452
3711 491.8309083359213 0.1766775024286017 491.42016791223716 0.23406292125553826
3712 641.9382700911292 0.17667065616564437 641.5275467107182 0.23405272424527562
3713 831.1876603494195 0.1766688729594808 830.7769366383282 0.23405483813193598
3714 1046.192963763662 0.17666120954779316 1045.782259869365 0.2340426847493953
3715 1248.7177644719102 0.17666024012733894 1248.3070575333 0.23404669848298387
3716 1371.2610060313164 0.17665192513009242 1370.8503210635909 0.23403304259556587
3717 1335.9139950995666 0.1766513193491346 1335.5033059668147 0.234037813402809
3718 1104.3445551208006 0.1766431583551881 1103.933887337486 0.23402462495934234
3719 731.7016459687488 0.1766417811927136 731.2909767438819 0.23402744367427203
3720 361.7016535930581 0.17663506896473002 361.29100075560297 0.23401776849039507
3721 143.06912129662396 0.17663172558229354 142.65847370850656 0.23401586253509482
3722 135.24121083248062 0.1766272480459314 134.83057206194619 0.23401152248852375
3723 284.0200942083782 0.17662172708265117 283.6094680671591 0.23400441413645356
3724 468.5708459413824 0.17661908693941167 468.160222393899 0.2340044605440073
3725 571.150820259692 0.17661229614281387 570.7402136526892 0.23399431085987848
3726 534.4003233223367 0.1766102365269198 533.9897173408403 0.23399574496948003
3727 386.6815211522022 0.17660361222697382 386.2709315746155 0.2339859653597293
3728 219.16568801749776 0.17660072477816374 218.75510183053245 0.23398546218715052
3729 123.0772644243285 0.17659542679008752 122.66669022267325 0.23397877486516866
3730 132.40539490778662 0.1765909849325513 131.99482928010798 0.23397464274608537
3731 212.97932539604062 0.17658719780442722 212.56876673192872 0.23397146630746943
3732 295.9719819108378 0.17658154391232955 295.5614358368969 0.23396453002859308
3733 324.6397023743389 0.17657850682033677 324.22916082144764 0.2339630460709051
3734 285.4509708868362 0.17657266111741593 285.04044248799926 0.2339557377195442
3735 209.35546349615586 0.17656928334104074 208.94494086567147 0.2339533471433534
3736 145.67568661956653 0.17656422607312725 145.2651743904516 0.23394800304181035
3737 128.23903883835837 0.17655979127734278 127.82853605673705 0.23394299034395621
3738 157.32266927586485 0.17655587543274356 156.9121729213876 0.23394047904453036
3739 206.31634981686744 0.17655041397066648 205.90586653305766 0.23393286983912992
3740 243.390126028442 0.17654727513845198 242.97964636624764 0.23393238705591865
3741 251.8580232668444 0.17654138740011313 251.4475583471281 0.23392353231618548
3742 237.84794198763655 0.1765383169621934 237.43748018932172 0.23392348135264115
3743 223.23437170401067 0.17653269177725187 222.823924094318 0.23391491791541888
3744 230.50522232947648 0.17652913757130753 230.09477909447176 0.23391409743342348
3745 270.2555150110816 0.17652410497088436 269.8450844148219 0.23390649128887203
3746 338.3832002426834 0.17651999917261957 337.9727753799677 0.23390486354311585
3747 422.44091639509725 0.1765153735792047 422.03050337392307 0.23389764759498508
3748 510.9323139378102 0.17651110525889777 510.52190657317016 0.2338962593811257
3749 599.0792958650509 0.17650637759721785 598.668901374113 0.23388811334065696
3750 687.4558572122206 0.1765024824244313 687.0454664134819 0.23388831631422977
3751 774.7025657267058 0.17649719011636358 774.292190416715 0.23387811987437768
3752 848.8879944481738 0.1764939738665401 848.4776199117705 0.2338805625368531
3753 884.9242646045941 0.17648803281836417 884.5139082274867 0.23386834428898975
3754 852.8680435598669 0.17648532819559168 852.4576860345769 0.2338721970944613
3755 736.8434020345824 0.1764791487439483 736.4330632869921 0.23385959884628954
3756 552.8193814016796 0.17647635639671116 552.4090424870387 0.23386255824416172
3757 350.0322275405229 0.176470628648826 349.6219046968322 0.2338522150419189
3758 189.1739044519162 0.17646708846147058 188.76358559820252 0.23385176525221665
3759 111.68270541114241 0.17646231553823813 111.27239750195238 0.23384559365177432
3760 121.80128004407668 0.17645776630294258 121.39098152502446 0.23384075274927213
3761 190.7449424704738 0.17645392988970884 190.3346498727877 0.23383866779640392
3762 274.78279148714375 0.17644864616548966 274.3725123459047 0.23383049507354634
3763 334.4180242104093 0.17644527907341384 334.0077482341728 0.23383069716310867
3764 347.36828240443333 0.17643983835444615 346.95802112166973 0.23382144440916153
3765 313.2128809102378 0.17643634358749885 312.80262303395375 0.2338215326965118
3766 249.78072346324356 0.17643128102468367 249.37047871498004 0.2338134672388288
3767 182.9536079560613 0.17642725333045894 182.54336913751203 0.23381156521880306
3768 134.74218286827553 0.17642279964980923 134.3319540969573 0.2338059716684247
3769 115.32398469977586 0.17641819592613156 114.91376501092729 0.23380149292243768
3770 122.06138929176055 0.17641422223615086 121.65117680811815 0.23379826140625176
3771 143.98212436077105 0.17640930119159368 143.57192315700985 0.2337919025696098
3772 167.9690690643462 0.17640547496368708 167.5588736610852 0.23378992829732625
3773 183.65484308736603 0.1764005841794664 183.24465950499155 0.23378299819501044
3774 185.90658835640306 0.17639659546741682 185.49641079697852 0.23378096395712641
3775 175.10070986543914 0.17639196933983275 174.69054326639318 0.23377462970612237
3776 155.7785235832456 0.17638768109948086 155.3683642692481 0.2337716328980181
3777 134.4207804184765 0.17638335557055737 134.01063059264783 0.23376647025814073
3778 117.07887455843338 0.17637882163624244 116.66873346248587 0.23376227431125535
3779 107.5826091488518 0.1763746755625485 107.17247626052246 0.23375821276679468
3780 106.74124800325968 0.1763700552076827 106.33112481968419 0.23375312836781556
3781 112.59662468701691 0.17636592082931704 112.18650906395642 0.2337497022311771
3782 121.46331823672192 0.17636136403598443 121.05321261083145 0.23374426185448394
3783 129.32783374020494 0.17635712807407972 128.91773566275518 0.23374094937569703
3784 133.15021301782863 0.1763527015987651 132.74012470917623 0.23373560705363344
3785 131.68701904281636 0.1763483452041516 131.27693864060046 0.2337320570117418
3786 125.63327428412174 0.176344026544758 125.22320320854561 0.23372704903137453
3787 117.10487533324766 0.1763396023997386 116.69481259552612 0.23372313532180797
3788 108.72015353885291 0.17633532259532889 108.31009972089736 0.23371849536022543
3789 102.6512388007644 0.17633090205090163 102.24119364650481 0.23371425220868006
3790 99.98929767598992 0.17632659899324643 99.57926117285899 0.2337099041376785
3791 100.5913121173035 0.17632222642421966 100.18128446506262 0.23370542581666562
3792 103.36800436221732 0.17631787755857423 102.95798520946536 0.23370127519338338
3793 106.81928629378456 0.17631355355267958 106.40927609495623 0.2336966452756586
3794 109.5813294487979 0.17630917700213194 109.17132764802702 0.2336926237687436
3795 110.80372603302065 0.1763048705386179 110.3937332654096 0.23368789707243856
3796 110.27743929748223 0.17630050349803486 109.86745483547362 0.23368395851056634
3797 108.33731096795826 0.17629617814600337 107.92733561041666 0.23367917939559266
3798 105.62757020853977 0.17629185051298218 105.2176030827296 0.2336752752971817
3799 102.84085251410123 0.17628748705142208 102.43089452656587 0.23367050048394514
3800 100.51706273789874 0.17628320522101362 100.10711296803069 0.2336665646470434
3801 98.94569138883213 0.17627881009949906 98.53575071069461 0.23366186803800656
3802 98.16788044252414 0.1762745564185441 97.75794806303811 0.23365782306746893
3803 98.044754258461 0.1762701554542667 97.63483082343049 0.2336532795762484
3804 98.34901076241337 0.17626589967444842 97.93909580308636 0.23364905965256236
3805 98.84518222401493 0.1762615236310505 98.43527598059818 0.23364471978569526
3806 99.3407190479122 0.1762572380872347 98.93082151502955 0.23364029479541734
3807 99.70613256627662 0.1762529086765644 99.29624349243676 0.23363616516330923
3808 99.87271737918164 0.17624857956184348 99.46283724656142 0.2336315530583779
3809 99.81926548386254 0.1762443018264053 99.40939358960755 0.23362759242859513
3810 99.55714338761386 0.17623993274766553 99.1472806003177 0.23362285454849613
3811 99.11840073249914 0.176235695429045 98.70854605077376 0.23361898629633493
3812 98.54781238708037 0.17623130366156714 98.13796687464573 0.23361420877308142
3813 97.89722486991565 0.17622708549367158 97.48738744095371 0.23361034346826504
3814 97.22054370277273 0.17622269412183478 96.81071539562876 0.23360561302212918
3815 96.56835741610297 0.17621847226741053 96.15853727187844 0.23360167195711268
3816 95.98255172158436 0.17621410207256671 95.57274056447018 0.23359705504160738
3817 95.49189936522599 0.1762098591882448 95.08209651912462 0.23359298691311717
3818 95.10972656728588 0.17620552314147525 94.69993252599164 0.2335885181527568
3819 94.83423611610588 0.17620125105644568 94.4244505598835 0.23358430516595408
3820 94.65129999528637 0.1761969525273295 94.2415230562276 0.23357998653141834
3821 94.53892306643932 0.17619265228114953 94.1291547735833 0.23357564057488234
3822 94.47223380903371 0.1761883864851873 94.06247397361643 0.23357144893207718
3823 94.42792220151392 0.17618406575277695 94.01817113435881 0.23356700140233855
3824 94.3873776548849 0.17617982305883217 93.97763493165073 0.2335629001753384
3825 94.33821508929161 0.1761754924950888 93.92848120690819 0.23355838988832348
3826 94.27432592369787 0.17617126208057865 93.86460032096525 0.23355434065205377
3827 94.19484520028402 0.17616693194403896 93.78512846488286 0.23354980345712384
3828 94.1025747784483 0.1761627046851322 93.69286629914413 0.23354577461904924
3829 94.00233730006885 0.1761583825595486 93.59263768081594 0.23354123669335553
3830 93.89962666826169 0.17615415264369688 93.48993530747074 0.2335372081472588
3831 93.79973377893036 0.1761498424826947 93.39005125314429 0.2335326833033595
3832 93.70738318312561 0.17614560776553415 93.29770892798098 0.2335286473790999
3833 93.62680655795577 0.17614131004271186 93.21714111035614 0.23352413755692147
3834 93.56212320125537 0.17613707150401864 93.15246603231418 0.2335200974371802
3835 93.51791169039844 0.17613278403244498 93.10826331134649 0.23351559501949987
3836 93.49986713322703 0.17612854479741072 93.09022702639109 0.23351156203852977
3837 93.51552661872175 0.1761242637636144 93.10589530232923 0.23350705262890253
3838 93.57505329557503 0.17612002810182076 93.16543022379159 0.23350304368162217
3839 93.69218886934537 0.1761157489652065 93.28257461208158 0.23349850829859253
3840 93.88544943674809 0.17611152154297555 93.47584337100211 0.23349454420299373
3841 94.1798009192038 0.17610723960065572 93.7702037193535 0.23348996024964835
3842 94.60896813794855 0.17610302511639137 94.1993790473099 0.23348606552225754
3843 95.2188027514868 0.1760987356649463 94.80922260960187 0.23348140621998625
3844 96.07200830743136 0.1760945388877729 95.66243615807467 0.23347761046892784
3845 97.25503752117427 0.17609023699656876 96.84547444156424 0.23347284261346216
3846 98.8877798801793 0.17608606317294964 98.47822463333212 0.23346918367422492
3847 101.13768252000125 0.17608174311381458 100.72813651332085 0.23346426356658412
3848 104.23955937521129 0.1760775986992038 103.83002098392586 0.23346079258621513
3849 108.5243857953195 0.17607325306911853 108.11485688239412 0.2334556598562561
3850 114.45932338021007 0.17606914675934274 114.04980178475745 0.23345244869326584
3851 122.7051462821307 0.17606476531909449 122.29563449921308 0.23344701759851894
3852 134.19363207563015 0.1760607093526359 133.78412719734015 0.23344416893736267
3853 150.2340700014143 0.17605627765548265 149.82457540681912 0.23343831693969486
3854 172.64437222282046 0.17605228922365937 172.23488395677938 0.23343597681742767
3855 203.90881932716863 0.1760477874017138 203.4993420079207 0.23342953184625326
3856 247.3131479671681 0.17604388945155727 246.90367617660362 0.23342790111292525
3857 306.996703544471 0.17603929252120176 306.5872436171554 0.23342063479440017
3858 387.69232288959324 0.17603551156558794 387.2828674122318 0.23341996579587249
3859 493.87482461663143 0.17603079527551038 493.4653822044761 0.23341161687983608
3860 627.6765157937432 0.17602714988097562 627.2670764885943 0.23341215526792106
3861 785.2026689406982 0.17602231120400968 784.7932440847192 0.23340254477505293
3862 951.0786707049941 0.17601877961640092 950.6692475941293 0.23340433124845364
3863 1093.832072728561 0.1760138825855645 1093.422665178769 0.23339366720637061
3864 1167.1121507107166 0.17601034643682759 1166.702744238943 0.23339612533656431
3865 1124.9140808800712 0.1760055752938989 1124.5046898393787 0.23338546539868749
3866 950.0101820763871 0.17600179113034592 949.6007932584166 0.23338702684004273
3867 679.7895907872445 0.17599742291001721 679.3802150272336 0.2333783371009372
3868 400.8337428137143 0.17599312196346484 400.4243727761412 0.23337691560964974
3869 206.39899585663116 0.17598936094169682 205.9896345002051 0.23337199548434856
3870 146.11247760118147 0.17598444301527635 145.70312670705732 0.2333664511088822
3871 205.78658241627417 0.1759812551164031 205.37723562490567 0.2333655362521144
3872 323.9349702796745 0.17597588749723406 323.52563782658183 0.23335656559538867
3873 425.64426873744617 0.17597298779940898 425.23493759969494 0.2333581499518134
3874 455.12044963158337 0.1759675440013885 454.71113421923087 0.2333478683511264
3875 397.3823783630034 0.1759645095163873 396.97306438818697 0.23334946530000217
3876 282.0607835736234 0.17595941810750246 281.65148368857365 0.23334046694224939
3877 164.83158484357176 0.175955865091438 164.42228929509903 0.23333968338130778
3878 95.48721033851685 0.1759514151357204 95.07792508213907 0.2333338412420535
3879 92.63361210689732 0.17594718467798692 92.22433534948019 0.2333295727391554
3880 139.69579092375318 0.17594338693875164 139.28652043381524 0.23332710299918763
3881 199.92302433582654 0.17593860868948927 199.51376574769472 0.2333199794423461
3882 237.80993470725886 0.17593521994000513 237.40067991641493 0.23331957090391506
3883 235.50567735529935 0.17593021278823318 235.09643578788894 0.23331135462217367
3884 198.17154133108897 0.17592688363926515 197.76230339356422 0.23331105388546813
3885 147.57876676513862 0.17592198459173145 147.16954114594185 0.23330363460506437
3886 108.33652752822664 0.17591842965512153 107.92730724859712 0.23330184997440023
3887 94.94733566770434 0.17591384231969484 94.53812548696058 0.23329633842406058
3888 106.50107424077008 0.17590995595953535 106.09187174469835 0.2332925401121862
3889 130.2773681546699 0.17590568598599512 129.86817359055348 0.2332888781304198
3890 150.3297862135337 0.17590154981276881 149.92060103167358 0.23328363204734637
3891 155.70346752718848 0.17589745166446605 155.29428918906305 0.23328088646095552
3892 144.6008210746131 0.17589324689950445 144.191652502706 0.23327532500757991
3893 123.44772727967923 0.1758891333232717 123.038565809262 0.23327233709397124
3894 102.28288593732628 0.17588502739313633 101.87373341853441 0.23326749139873657
3895 89.3258709131621 0.1758807706025706 88.91672666475175 0.23326347780778797
3896 87.51963390587598 0.17587683944618798 87.110497257089 0.23325980934079169
3897 94.28415960406814 0.17587241870947562 93.87503253332588 0.23325465203278925
3898 103.85583960673526 0.17586863191702823 103.44671901300148 0.23325196181675129
3899 110.51636383696973 0.1758641186021346 110.10725360527192 0.23324611309568022
3900 111.06933226417715 0.17586037805493046 110.66022810333226 0.2332437827899558
3901 105.68173135774731 0.1758558816940929 105.27263754370813 0.23323793234508425
3902 97.10045887100108 0.17585208155787996 96.69137149667934 0.23323529276386673
3903 88.93903091081307 0.17584769163547295 88.52995320753551 0.23323001164209003
3904 83.96643389346649 0.17584376799712045 83.55736347872583 0.23322664674353832
3905 83.1329342138272 0.17583951764989716 82.72387253193959 0.23322216423770992
3906 85.57303322780888 0.17583546895410368 85.16397972200085 0.23321803685392767
3907 89.34887361809935 0.17583133099513293 88.93982807148406 0.23321421562015052
3908 92.44858720732398 0.17582720746016017 92.03955039728154 0.23320960258227155
3909 93.58085002067172 0.1758231161715529 93.17182083243294 0.2332060720672129
3910 92.50992798930449 0.17581899107732615 92.10090760939698 0.23320138883018193
3911 89.91579493260281 0.17581487329755516 89.50678232381178 0.23319773549347003
3912 86.94790459603365 0.17581081335876927 86.5389004284009 0.2331933542739987
3913 84.71194471539101 0.17580661348235008 84.30294882528774 0.23318927662092326
3914 83.89743820065519 0.17580266054981367 83.48845012937579 0.23318541072956955
3915 84.64872034773667 0.17579835109329717 84.23974120762247 0.23318078902090278
3916 86.6679236099805 0.1757945194960054 86.25895162029464 0.23317747018985144
3917 89.45833426224128 0.1757900966310451 89.04937181915456 0.2331723464556754
3918 92.59421281665966 0.17578638349764808 92.18525695374927 0.2331694794127336
3919 95.9279472245394 0.17578185254706055 95.51900139327381 0.2331639787185178
3920 99.69458524834468 0.17577825477869033 99.28564556038437 0.23316143318161459
3921 104.5238426789654 0.1757736123108341 104.11491339842483 0.2331556682297328
3922 111.40277616667431 0.17577014417551726 110.99385265289776 0.23315336960103492
3923 121.6456997964079 0.17576536163998382 121.23678707413642 0.23314736063148547
3924 136.9209182609241 0.17576206941328792 136.51201083564266 0.23314535586817456
3925 159.3596977025691 0.1757570806633033 158.95080164088895 0.23313898101681338
3926 191.74757586472225 0.17575405287418153 191.3386843400698 0.23313747177829533
3927 237.73459538353364 0.17574874682784875 237.32571618591365 0.2331304507921451
3928 301.95386440048526 0.175746117983249 301.54498849007723 0.23312979242479065
3929 389.7410325284798 0.17574034124827104 389.3321704780179 0.23312170921365014
3930 506.02622917643833 0.17573827896601413 505.61736853907286 0.23312235839943174
3931 652.5462558971977 0.17573186742168212 652.1374112683175 0.23311276145862925
3932 822.8412254160318 0.17573051090880212 822.4323798041917 0.23311510093124585
3933 995.1756493459856 0.17572339747945218 994.7668221579563 0.23310379054980943
3934 1127.5579636427165 0.17572268869647634 1127.1491332560074 0.23310769801265918
3935 1162.9852561975927 0.1757151342705406 1162.5764457661257 0.2330952971962663
3936 1054.745295235977 0.17571455272548323 1054.336481167243 0.23309951600850992
3937 805.1145553806315 0.17570735550216082 804.7057600841864 0.23308794094288182
3938 487.2275139195934 0.17570589124091637 486.81871795955806 0.23309006879440278
3939 216.5417298769286 0.1757000976021956 216.13294797879047 0.233081800535927
3940 84.81319526779512 0.17569687525611785 84.40441862234444 0.23307977019456025
3941 110.11831101001813 0.17569298042102469 109.70954203475226 0.23307599484484942
3942 237.92354071559035 0.17568796940264306 237.51478303185303 0.23306971433468884
3943 379.0190747071589 0.17568555020634116 378.6103197100409 0.23306944691158793
3944 453.8614350935084 0.17567953861410793 453.4526947769697 0.23306077792461952
3945 426.0278959498035 0.17567756761526263 425.61915680814235 0.23306157404588862
3946 315.3737333356042 0.17567169738369837 314.9650084081146 0.2330532301058838
3947 183.13743790514454 0.1756690657488461 182.72871637627225 0.23305246312343741
3948 93.9974866401571 0.17566425985471973 93.5887757570499 0.23304662325249506
3949 79.47872932496391 0.17566035810173747 79.07002610578002 0.2330428610821543
3950 126.4005300524292 0.1756568330841177 125.99183318756015 0.23304003178494065
3951 192.62346137356627 0.17565183471074 192.2147758484369 0.23303369041862518
3952 234.54187211784557 0.17564909237438994 234.1331903404784 0.23303268499278768
3953 229.61632283044185 0.17564371778450688 229.20765363608047 0.23302547657685718
3954 184.4071903393753 0.1756409404675578 183.99852504471588 0.23302435419185596
3955 126.26425042044019 0.17563598300314548 125.8555962828139 0.23301815462313644
3956 84.9632126135991 0.17563251475604436 84.55456472685417 0.23301537198888647
3957 75.99331676117914 0.1756284059024435 75.58467716574059 0.23301118953611463
3958 94.97040033993441 0.175624082095293 94.5617698848086 0.2330063730305242
3959 124.0150727172128 0.1756207218068024 123.60644804152524 0.23300395388075756
3960 143.80367148841486 0.1756158633238181 143.39505774457473 0.23299788051630335
3961 143.74429264960142 0.17561278172764505 143.3356837731639 0.23299609470987548
3962 125.65997860607844 0.17560792654235066 125.25138062743355 0.23299005210253076
3963 100.45794323250317 0.17560460089675078 100.04935097901226 0.23298765259416632
3964 80.74682035073764 0.17560018511113437 80.33823748860605 0.23298267702043798
3965 74.01843029150383 0.1755963181325771 73.60985501160103 0.2329789617702288
3966 79.88082618550254 0.17559247264791422 79.47225835557146 0.23297535728316304
3967 91.90088179883837 0.17558809894661617 91.49232328202216 0.23297041786959835
3968 102.03499729141025 0.1755846478246716 101.6264448883221 0.23296775526347657
3969 104.85140980590329 0.17558004467170785 104.44286749902317 0.23296226220841132
3970 99.58098985037596 0.17557665867969496 99.17245344437576 0.2329597473205118
3971 89.51614162838123 0.17557215874591517 89.10761496822496 0.2329545014103508
3972 79.61318454133489 0.17556854567745422 79.20466456410549 0.23295143155195486
3973 73.81439379687986 0.17556436756020452 73.4058824709579 0.23294695836174595
3974 73.4271984326131 0.17556040173581217 73.0186949997242 0.2329430311530813
3975 77.08580019716369 0.17555657311174747 76.67730422592228 0.23293939812965672
3976 81.93993097048246 0.17555231629755555 81.5314438935728 0.23293476061210566
3977 85.23487521414182 0.1755487048489134 84.82639485802916 0.2329316512637572
3978 85.48877930461785 0.17554433531642738 85.08030823910809 0.23292673019333376
3979 82.85410860580019 0.17554074416312831 82.44564418894959 0.23292367268746997
3980 78.69941997903665 0.17553645210902025 78.2909646028194 0.2329189241082288
3981 74.77045312019531 0.17553271919869962 74.36200487153029 0.23291552946632282
3982 72.38152807129651 0.1755286233106439 71.97308820909863 0.23291123888723458
3983 71.97001878936842 0.17552468136289198 71.56158676359156 0.23290734441397265
3984 73.11139420652694 0.17552079638293835 72.70296986110435 0.23290354903964647
3985 74.87630068257107 0.17551667808810809 74.46788477355663 0.23289923092633136
3986 76.30232136889728 0.1755129336474315 75.89391267090818 0.2328957643416764
3987 76.76747290729129 0.17550873474579679 76.35907292278895 0.23289124975654704
3988 76.14707323630617 0.17550502322855568 75.73868035695126 0.2328878561263581
3989 74.74831812043536 0.17550085065224066 74.33993387032685 0.23288339945627629
3990 73.10181826157307 0.17549707666394854 72.69344133320376 0.23287985170535777
3991 71.72129650607438 0.17549300623534705 71.31292786632619 0.2328756335128436
3992 70.92640624756486 0.17548911841782422 70.51804531984229 0.2328718093047399
3993 70.77584915455698 0.17548517525202595 70.36749608981981 0.23286788948515402
3994 71.10639221747712 0.17548117361176058 70.69804725512702 0.23286378873834868
3995 71.63721847048039 0.1754773359563584 71.22888101891861 0.23286011560542433
3996 72.08761349511295 0.17547325908533218 71.67928440596509 0.2328558300625204
3997 72.26579112700315 0.17546947730636903 71.85746936408974 0.23285228560705712
3998 72.10772353576515 0.1754653800520702 71.69941021011935 0.2328479455937186
3999 71.6668356036868 0.17546159957468405 71.25852960387867 0.2328444002334508
4000 71.07054013928403 0.17545753168434933 70.66224248390802 0.2328401236916706
4001 70.46560475051062 0.17545371106019847 70.05731456003373 0.23283647941669325
4002 69.97153393313953 0.17544970345313501 69.56325189058445 0.2328323391019321
4003 69.65354748331838 0.17544582328435182 69.24527310921307 0.23282855082094922
4004 69.51762759876149 0.17544188391120125 69.10936115051645 0.23282456433384055
4005 69.52308610226594 0.17543794669963492 69.11482751594907 0.23282063961723062
4006 69.60441009707955 0.17543406424052524 69.19615925475634 0.23281677808269022
4007 69.6939859240271 0.17543008809332994 69.28574307361015 0.2328127623236135
4008 69.73953434568638 0.17542623985872038 69.3312991368078 0.23280896901986275
4009 69.71331092983527 0.17542224991293376 69.30508375466647 0.23280492525587643
4010 69.61318387713582 0.1754184102682876 69.20496433149646 0.2328011353710824
4011 69.45770581318338 0.17541443104665902 69.0494942556536 0.23279712648312226
4012 69.27825332000248 0.1754105778128293 68.87004946034799 0.23279328184166329
4013 69.11110037588261 0.1754066283325723 68.70290438798024 0.23278935956980495
4014 68.99161990644873 0.17540274606213216 68.58343174480028 0.23278541558631738
4015 68.9517693278516 0.17539883814814222 68.54358887211619 0.23278161758725877
4016 69.02124503329692 0.17539491835953147 68.61307257247685 0.2327775424605399
4017 69.23216302264181 0.17539105767228058 68.8239980684937 0.23277389647582797
4018 69.62711127868324 0.1753870967961601 69.21895451776646 0.23276966412063096
4019 70.27080038670222 0.17538328568268569 69.86265090349974 0.23276619751978983
4020 71.26641976181982 0.17537928162772984 70.85827870429395 0.23276177589814048
4021 72.779061482866 0.1753755229728979 72.37092743061322 0.23275852927987728
4022 75.07063539714615 0.17537147097363587 74.66251006128894 0.23275386488358024
4023 78.55323030073608 0.17536777260806016 78.14511161839627 0.23275090973174917
4024 83.87254432308141 0.1753636605533467 83.46443475517346 0.23274590735461648
4025 92.03801367537723 0.17536004028020707 91.62991026553969 0.23274336955732583
4026 104.62650121489825 0.17535584322857703 104.21840750703096 0.23273786463871965
4027 124.09297590631776 0.17535233494758623 123.68488761402234 0.23273595734782893
4028 154.2359520248104 0.17534800832435735 153.82787433928416 0.23272967720184662
4029 200.84486088240513 0.17534466953108077 200.43678746707602 0.23272874579802758
4030 272.51651898307955 0.1753401415799134 272.1084575809417 0.23272126055790848
4031 381.3741026788469 0.1753370597567125 380.9660437889311 0.23272183015908846
4032 542.9605008392057 0.17533222984650224 542.5524560871562 0.23271252220294014
4033 773.2777036647632 0.17532951348081502 772.869658870002 0.23271528128029342
4034 1079.5211245806322 0.17532428380329654 1079.1130968286673 0.23270346816160328
4035 1439.9457652967453 0.17532199112169208 1439.5377343621271 0.23270894349648916
4036 1776.0267410178378 0.1753163981281656 1775.618730081274 0.23269453843578258
4037 1941.1463703608954 0.17531433653158954 1940.7383540400033 0.23270198436067369
4038 1779.426925029344 0.17530878783213263 1779.0189292366028 0.23268700490888347
4039 1267.6230083662176 0.17530633415928137 1267.2150091089793 0.23269292307906225
4040 618.4001203168827 0.17530158135630888 617.9921367182734 0.23268201725307164
4041 167.22650294037282 0.17529801565740394 166.81852332580306 0.2326815989123722
4042 111.3265525238407 0.17529455310148154 110.91857961149869 0.23267835924053673
4043 373.18287328104003 0.17528974541446343 372.7749132316898 0.23267030393572044
4044 690.4392936206356 0.1752872742719507 690.031332995839 0.2326733505246473
4045 807.040197748703 0.17528191625344822 806.6322544251997 0.23266140724987272
4046 638.5047679509541 0.17527947365536997 638.0968231334135 0.23266534388529034
4047 322.36053933528996 0.17527462060809146 321.952609109494 0.2326556051878624
4048 95.99073407335365 0.17527126552107783 95.58280800181218 0.23265480602039648
4049 93.94012203194484 0.17526755518425519 93.53220323629462 0.23265124046596447
4050 255.75657091647506 0.17526307467076552 255.34866361708544 0.23264422471884774
4051 407.67394520263855 0.17526026587793744 407.2660393020724 0.23264563468823132
4052 415.6378912115853 0.17525528138122992 415.23000011225804 0.23263581794607996
4053 283.12588741289267 0.17525252762760588 282.71799742005396 0.23263746521111164
4054 128.13584848891435 0.17524791775577664 127.72797075394058 0.2326298172179936
4055 68.00224541527649 0.17524449638937437 67.59437332110718 0.23262759777994196
4056 121.91836518606019 0.17524068634994694 121.51050000364839 0.23262449606184776
4057 213.54245077900035 0.175236533126785 213.13459609697543 0.23261814889813362
4058 251.2883979250583 0.1752332490043083 250.88054678548954 0.23261789056443935
4059 205.2676792865 0.175228876393531 204.85983992141328 0.23261048869318693
4060 120.71630350639701 0.17522551240595202 120.30846852359933 0.23260947039172014
4061 67.31863210837851 0.17522146973349326 66.91080636445409 0.23260427419093607
4062 76.83100808080705 0.17521765299225484 76.4231901302196 0.23260029759519685
4063 124.12938238797099 0.17521407007485587 123.72157027981936 0.2325980380767692
4064 158.8158790964053 0.1752099167060007 158.4080773262122 0.23259185348710573
4065 150.83237322904805 0.17520648632805066 150.42457610849917 0.2325906342208234
4066 110.78426159356385 0.1752024010678325 110.37647446667155 0.23258472582446776
4067 73.58786066813751 0.1751987275424182 73.18007983276416 0.23258210783092215
4068 65.46099232342252 0.1751950045661584 65.05321900658953 0.2325783122668182
4069 84.43776455605621 0.1751909542663752 84.03000017776412 0.23257342402571482
4070 107.55401557843294 0.17518755029830635 107.1462564832396 0.2325715448950359
4071 113.2446270152915 0.1751833178564802 112.83687819920668 0.23256549822834402
4072 98.05388663681151 0.17517994404233594 97.64614284331378 0.23256384945538944
4073 75.79461890532849 0.1751758406629863 75.38688458832165 0.2325584763438473
4074 63.316343488225655 0.17517223277989924 62.908615760499416 0.23255549494633782
4075 66.7475453168803 0.17516842409166844 66.33982511488188 0.23255177790677006
4076 78.90073340949299 0.1751645395237264 78.4930216584399 0.23254721152935956
4077 87.47514339952096 0.1751609497549695 87.06743775034576 0.23254469942022649
4078 85.4402545371464 0.1751569531548925 85.03255805670105 0.23253952729046068
4079 75.28021782334909 0.175153373769241 74.87252746928276 0.23253698029709852
4080 65.20550492996297 0.17514946885567226 64.79782304832021 0.23253241278708048
4081 61.84580095762226 0.17514574277762265 61.43812631464232 0.23252890020231848
4082 65.63635334404306 0.17514201297466386 65.22868590494078 0.23252542612761848
4083 71.75178415954598 0.17513813879864978 71.34412506921124 0.2325209515360832
4084 74.69362282351719 0.1751345130410018 74.28597017781166 0.23251813266452417
4085 72.398884023448 0.1751306110667381 71.99123998315771 0.23251342922356333
4086 67.01613628085458 0.17512695029456818 66.60849891020437 0.23251042035564395
4087 62.51121639704455 0.17512314790769942 62.10358698675544 0.2325062623814154
4088 61.484697558345246 0.17511936075664358 61.07707569065168 0.23250250693691424
4089 63.62327568939578 0.1751156991281938 63.215660842770475 0.23249914749711428
4090 66.51448387357256 0.17511179707261199 66.10687736532233 0.23249471117760778
4091 67.73899662014851 0.17510822028391868 67.33139658491196 0.2324918149526442
4092 66.52245479032182 0.1751042878307491 66.114863295084 0.2324872074070633
4093 63.92047071083504 0.17510070231695135 63.512885800776495 0.23248420774159556
4094 61.73343504967187 0.17509682317381922 61.32585828768596 0.23247993881208906
4095 61.155518683330726 0.17509316994929613 60.747949041126155 0.23247647225527182
4096 62.11447548028493 0.17508936980601447 61.70691340310688 0.23247270737203463
4097 63.58432272654918 0.17508565796188771 63.176768253135144 0.2324688154521487
4098 64.4511245000021 0.1750818978269156 64.04357726638588 0.2324653357892992
4099 64.2511726717589 0.17507818675529818 63.84363312796235 0.23246135704124873
4100 63.33985027754869 0.1750743986012376 62.93231810321551 0.23245777573194795
4101 62.51254991180633 0.17507075343039422 62.10502508333945 0.2324540750364864
4102 62.4386214242105 0.17506688431278306 62.03110443373713 0.23245010616059214
4103 63.30419850504196 0.1750633402003392 62.896688309566926 0.23244685527469597
4104 64.84017914846805 0.17505937417265874 64.43267732295324 0.23244245134215624
4105 66.63724167345534 0.17505593045447781 66.22974615587664 0.23243958712421298
4106 68.50148598316679 0.17505187916307402 68.09399921401216 0.23243488999155734
4107 70.64171240853172 0.17504852082005445 70.2342316529347 0.2324322347769588
4108 73.63286255745614 0.1750443946528154 73.22539075022233 0.2324274125809867
4109 78.2521315910875 0.1750411234506421 77.84466561900034 0.23242484863652446
4110 85.34562008282226 0.17503690271030303 84.9381632419099 0.23241993820206017
4111 95.84552838391902 0.17503376036763774 95.43807709607276 0.23241752747861205
4112 110.96087314202114 0.17502937965730334 110.55343139835472 0.23241236400911916
4113 132.4905759453296 0.17502645576574752 132.08313912206205 0.2324103675017806
4114 163.16145581386266 0.17502180290070388 162.75402940123678 0.23240460972517782
4115 206.91958232007175 0.1750192310657195 206.51215965895662 0.2324034300494056
4116 269.05200475725724 0.17501415472978335 268.6445939654291 0.23239663709828529
4117 355.9791023309415 0.17501210164058106 355.57169349674945 0.2323967325514996
4118 474.2030707225296 0.1750064287850759 473.79567583570594 0.23238845803859914
4119 627.6954412573956 0.17500506413003383 627.2880459631081 0.2323902301575207
4120 812.5124385888766 0.17499865623270527 812.1050597512652 0.23238018137875982
4121 1008.7299669823403 0.1749980526593598 1008.3225852017545 0.23238372792650708
4122 1172.573359798397 0.1749909697659168 1172.1659966831498 0.2323721454811239
4123 1239.129304399603 0.17499086523860055 1238.721936801141 0.23237673322323307
4124 1147.6421761661738 0.17498364822231702 1147.234827527468 0.23236499048356177
4125 888.782677635816 0.17498320125343297 888.3753258480937 0.2323685864689035
4126 537.5737772126021 0.17497692084047994 537.1664411099323 0.23235918182935378
4127 227.55347609557614 0.17497500300116606 227.14614185326045 0.23235923931452493
4128 71.48793511987151 0.17497058436651616 71.08061034516334 0.2323541903416463
4129 95.95824957884884 0.1749666776327572 95.55093322022557 0.23234968099051237
4130 238.86528771362637 0.1749641120520436 238.45797481635765 0.2323487852166834
4131 395.3013766701482 0.1749587249821457 394.8940768794198 0.23234106574626257
4132 472.6799752564096 0.1749571126154116 472.272676056104 0.2323420876902209
4133 431.9514424155461 0.17495139962173578 431.5441570982525 0.23233391767186268
4134 302.1967583308411 0.17494949535562815 301.789474859314 0.23233397617142443
4135 158.51338932586475 0.174944622691579 158.10611674898715 0.23232795418601504
4136 73.18138995776481 0.17494151129479002 72.77412332949811 0.23232511697190655
4137 73.5650012812278 0.17493800250386968 73.15774105869878 0.23232222002515052
4138 134.68433861877543 0.17493360775381017 134.27708844994697 0.23231656107464962
4139 203.83290444516865 0.17493111782481885 203.42565756466536 0.23231576267845636
4140 234.92544435822828 0.1749261095026798 234.5182092453429 0.23230900338269733
4141 212.27885956186302 0.17492378202809955 211.87162754679534 0.23230823303958334
4142 153.8340578580133 0.17491905787173787 153.42683636250206 0.23230243763950822
4143 95.00157713107302 0.17491609826740565 94.5943610645221 0.23229996828351332
4144 64.90666271657187 0.17491223106225406 64.49945421316953 0.2322962723400885
4145 70.78210796293841 0.17490836014091127 70.37490790679179 0.23229169600569877
4146 98.4797750348979 0.17490531794789346 98.07257994003636 0.23228977691364255
4147 125.06535087111783 0.17490083965771158 124.65816601049279 0.23228402096732187
4148 133.3766035720434 0.17489812561384155 132.96942288579368 0.23228256063587505
4149 120.18947278225528 0.1748936326360977 119.7823020651072 0.23227708451198142
4150 95.05159422380405 0.17489066133574957 94.6444288325019 0.23227472996639403
4151 72.28604781072067 0.17488664228259698 71.87889059198471 0.23227057645335775
4152 62.00622798529366 0.17488308798757357 61.59907816610255 0.23226673120353794
4153 65.45614019142214 0.1748796717085782 65.04899652171409 0.23226399799946823
4154 76.33943872122231 0.17487560016046236 75.93230409246142 0.23225902860042272
4155 85.93359204943542 0.17487255866728513 85.52646250128643 0.23225698948170412
4156 88.27699525571842 0.1748683075030836 87.86987511456364 0.23225183365168833
4157 82.67549225972596 0.17486525690854857 82.26837749847573 0.23224950434168584
4158 72.85943950780349 0.1748611951348035 72.45233327120125 0.23224504146742794
4159 64.01042218570363 0.17485783396910695 63.60332258380369 0.23224176793083906
4160 59.710243538699864 0.1748541591393513 59.30315102668901 0.23223835287150799
4161 60.446802304144974 0.17485041036950344 60.03971779293249 0.23223410084298246
4162 64.08392984299891 0.17484708181130507 63.67685128619174 0.23223147499586383
4163 67.56254136116769 0.17484308424389122 67.15547154816117 0.23222672876262926
4164 68.6541678209086 0.17483989618362403 68.2471036506203 0.23222427410467286
4165 66.8747651777633 0.17483588672116737 66.46770960467065 0.23221968637147947
4166 63.314711358103175 0.17483260717886256 62.907661942416134 0.2322168085081742
4167 59.7325784868757 0.17482878253705253 59.32553686259709 0.23221284174155432
4168 57.536232950001605 0.17482527207972043 57.129198420118826 0.23220925780305857
4169 57.1762474791965 0.17482170284434545 56.76921977928765 0.23220599706449824
4170 58.146364501440395 0.1748179606076969 57.739344731100125 0.23220180973257365
4171 59.44094149750689 0.17481458623173335 59.03392791345388 0.2321989978212803
4172 60.139667753461744 0.17481071915921817 59.732662464271876 0.23219457003064958
4173 59.815039765846116 0.17480740533373693 59.40804056586679 0.23219179464558914
4174 58.61847376356027 0.17480355550961554 58.21148267511219 0.23218753293847066
4175 57.08357071134442 0.17480017052484947 56.676586099564474 0.23218444125509996
4176 55.80247893773476 0.1747964449866382 55.39550188339369 0.23218060935442725
4177 55.14954891411186 0.17479291599131802 54.742578950785386 0.23217704733515335
4178 55.162427283163595 0.17478934921257896 54.75546424960244 0.23217368434857213
4179 55.59504860724854 0.17478567924115987 55.188093208784466 0.23216971922291885
4180 56.07920778550396 0.1747822357243997 55.67225887870874 0.23216667107082029
4181 56.301406349376244 0.17477848478160138 55.894465347300205 0.23216251729444376
4182 56.11860679394206 0.1747750896392703 55.7116721654577 0.23215953884509097
4183 55.58049527033702 0.17477133771832248 55.173568489279965 0.23215544333872795
4184 54.87117998711019 0.17476791488512206 54.464259760952274 0.23215231127279157
4185 54.211692135686036 0.17476422685671245 53.80477945454405 0.2321484542852788
4186 53.76962636625525 0.1747607277647911 53.36272059452106 0.2321450439694011
4187 53.608086771061224 0.17475713319044814 53.2011881486413 0.23214148922947508
4188 53.68354594262391 0.17475354767896042 53.27665459850484 0.2321377964401071
4189 53.88189006766531 0.17475003889059293 53.47500553318218 0.23213449559253913
4190 54.07097780104481 0.17474638938880588 53.6641008012762 0.23213061037980445
4191 54.14774068651036 0.17474293322855594 53.740870308368784 0.23212744491301676
4192 54.06532415463464 0.17473925922180522 53.65846139500778 0.23212350040505703
4193 53.836167493990615 0.17473581422524312 53.429311343992595 0.23212033577277616
4194 53.515841671032646 0.17473215532034755 53.10899305910907 0.23211645660323194
4195 53.17738979411852 0.1747286868444877 52.77054792034012 0.23211318693390898
4196 52.88633981650876 0.17472507053062264 52.479505291698615 0.23210945427952687
4197 52.68370504705782 0.17472155947959242 52.27687746147581 0.2321060261024163
4198 52.579919531295374 0.17471799610686103 52.173099069776214 0.23210246541229365
4199 52.55867119724315 0.17471444044551465 52.15185787745352 0.23209887934411225
4200 52.587011615488656 0.17471092475645877 52.180205223122606 0.23209546760958968
4201 52.6273632232081 0.1747073355982064 52.22056412334342 0.23209176426647415
4202 52.64774542316122 0.17470385227796342 52.240953122277816 0.23208844860544137
4203 52.62804675885948 0.17470024744219237 52.22126182362659 0.23208468779070343
4204 52.56184029744423 0.17469677777130066 52.15506211321548 0.23208140645744374
4205 52.45450424192303 0.17469317548000826 52.047733418847244 0.23207764759578298
4206 52.31913254130435 0.17468970286018773 51.912368491559256 0.2320743468849047
4207 52.17180061078641 0.1746861172646286 51.76504385798237 0.23207063553941357
4208 52.02746272072894 0.1746826305003087 51.62071281072862 0.23206727950001393
4209 51.89720369486385 0.17467906960991636 51.49046098383521 0.23206364141871924
4210 51.787059482666876 0.17467556384953747 51.38032370447669 0.23206021434064605
4211 51.69818514248419 0.1746720295740839 51.29145645695754 0.23205665595256678
4212 51.627939490124184 0.17466850547835222 51.22121782514713 0.23205315949870667
4213 51.57138329189199 0.17466499504020064 51.16466862434951 0.23204967250227632
4214 51.52277020946219 0.1746614569991092 51.116062632422405 0.2320461200406722
4215 51.476744046271186 0.17465796489536087 51.07004339380562 0.23204268757020996
4216 51.42910708780559 0.174654419049965 51.022413570755674 0.23203909799994862
4217 51.377158318338886 0.17465093891649638 50.97047167900235 0.23203570042003469
4218 51.319674087247655 0.17464739150183003 50.91299460271418 0.23203209303164493
4219 51.25665772413056 0.17464391750355765 50.84998509437834 0.23202871224866095
4220 51.18897005847738 0.17464037375308608 50.78230458140479 0.23202510331950488
4221 51.11795038848499 0.17463690138166382 50.71129176182795 0.23202172527538117
4222 51.04508547982237 0.17463336501056104 50.63843398838024 0.2320181264315602
4223 50.971771492473465 0.17462989135105467 50.56512685913986 0.23201474198255473
4224 50.89916701868637 0.1746263645005824 50.49252949422695 0.23201115995883928
4225 50.82813622470295 0.174622888119508 50.42150557197396 0.23200776460948339
4226 50.759253429297004 0.17461937159363317 50.35262985581345 0.2320042018899202
4227 50.69285483613403 0.17461589221849166 50.28623814901345 0.23200079490208889
4228 50.62911000764098 0.174612385852505 50.22250037103686 0.23199725075161948
4229 50.56810473467848 0.1746089039852956 50.16150199662773 0.2319938340654551
4230 50.50992020539629 0.1746054070262735 50.10332449278832 0.2319903055817015
4231 50.45471020731418 0.17460192358692495 50.04812140087887 0.2319868828483786
4232 50.402773083941334 0.17459843501416658 49.99619128312395 0.2319833658032176
4233 50.354627771146575 0.1745949510634851 49.94805287838672 0.2319799416963698
4234 50.31109935974778 0.17459146981891108 49.904531458873805 0.23197643105505683
4235 50.2734295896242 0.17458798637483425 49.86686859231988 0.2319730109294843
4236 50.24342685170014 0.17458451150233917 49.836872839187066 0.23196950101074104
4237 50.22368115335592 0.1745810294411498 49.81713403299004 0.23196609092472845
4238 50.2178758067785 0.1745775601495363 49.81133567143449 0.23196257519447402
4239 50.23124521559191 0.17457408017386247 49.82471195311329 0.23195918230476537
4240 50.271250291628725 0.1745706158428528 49.86472402300319 0.23195565278268054
4241 50.348578760570675 0.17456713849747718 49.9420593359187 0.2319522861544951
4242 50.47863657314327 0.17456367864392375 50.072124162139524 0.2319487323598263
4243 50.68377632482642 0.1745602043652733 50.27727071615396 0.23194540430719318
4244 50.99665673757704 0.17455674858005876 50.590158177421394 0.23194181157559113
4245 51.46531284884405 0.17455327777330223 51.058821031303765 0.231938539766986
4246 52.16088597971552 0.17454982563040913 51.754401267464196 0.23193488662091757
4247 53.18940286901786 0.1745463587781392 52.78292481286874 0.23193169737098246
4248 54.709915313013305 0.17454290970674216 54.303444451909996 0.2319279513965614
4249 56.96234950326339 0.17453944752489917 56.555885170889965 0.23192488484852491
4250 60.31069327012417 0.17453600062377855 59.90423627331359 0.23192099618679488
4251 65.30946405862244 0.17453254429233733 64.90301339982709 0.23191811450301736
4252 72.80678405667183 0.1745290980580957 72.40034095301885 0.23191400559486783
4253 84.10158796481912 0.17452564955580968 83.69515090949555 0.2319114057677615
4254 101.1833504880067 0.17452220151663403 100.77692133091121 0.23190695557885013
4255 127.08390536118654 0.1745187640315606 126.67748180855983 0.23190478859514446
4256 166.3805813513761 0.1745153104297842 165.97416623072675 0.2318998102195473
4257 225.84128681824845 0.17451188850055485 225.43487662383532 0.23189830591257543
4258 315.12910259733627 0.17450842483662227 314.7227016499952 0.23189252250444514
4259 447.12636851327613 0.17450502259651554 446.7199714843744 0.2318920063051858
4260 636.9027669024283 0.17450154824103625 636.4963802975686 0.23188505661873343
4261 896.9726945690564 0.1744981600296535 896.5663105135244 0.23188589550235247
4262 1225.6824752070743 0.17449469628329478 1225.276103027522 0.2318774832690569
4263 1586.1603552875506 0.17449127645568444 1585.753984235416 0.23187977567891396
4264 1884.4366359939656 0.1744879105143979 1884.030277871485 0.23187021196622487
4265 1975.2874751079798 0.17448432215823062 1974.8811177928535 0.23187299296825115
4266 1738.3273486480564 0.17448124191431508 1737.9210033044092 0.231864101732924
4267 1204.4404991199685 0.17447727096128163 1204.0341571332128 0.231864715794516
4268 605.3626152969763 0.1744746717725545 604.9562810387647 0.2318595864389679
4269 234.28078102053576 0.1744701893587955 233.87445560515692 0.231855226020021
4270 229.84644727881656 0.17446808894400037 229.44012359784153 0.23185559203101086
4271 493.087793561541 0.17446320841855772 492.6814842673605 0.23184608576194615
4272 778.3095805407279 0.1744613523037527 777.9032687325198 0.23185045590430026
4273 856.1968826949883 0.17445645296601073 855.790587496617 0.23183874540531801
4274 659.0171414012431 0.17445437140941236 658.6108439168107 0.23184311302293065
4275 325.9260325576525 0.17444995153426343 325.51974889883377 0.23183370728449054
4276 87.40413597417744 0.17444719774664122 86.99785491919799 0.2318338572328016
4277 74.1109626008255 0.17444356905804692 73.70468924827179 0.23182978349567412
4278 229.5230745161953 0.17444002970699518 229.11680995035522 0.2318245361330742
4279 385.7501167211469 0.17443708269052907 385.3438546927843 0.23182494567211565
4280 407.4846240011292 0.17443306463070285 407.07837407897074 0.23181685752775472
4281 287.718654587133 0.17443036507272006 287.3124060841142 0.23181813794611905
4282 133.75866925933167 0.17442633706809862 133.35243184165157 0.23181108061201403
4283 63.39492430613985 0.17442347337264488 62.98869092165673 0.23180991111047328
4284 107.3749182541579 0.1744197200348302 106.96869253877823 0.2318059953448493
4285 200.4279049322505 0.17441657224340765 200.02168654392332 0.23180181608376782
4286 250.92309622435462 0.17441305082663927 250.51688306838815 0.23180010513983404
4287 217.69488313424938 0.17440978597862736 217.288678394257 0.2317949540137294
4288 133.68029302562667 0.17440626920841137 133.27409384752892 0.23179290888933068
4289 66.72129197203856 0.17440310526975994 66.31509968379953 0.23178918296927084
4290 58.83615901666999 0.1743994420796712 58.429974478260895 0.2317850963294277
4291 97.70437733806556 0.17439642872446182 97.29819743279302 0.2317834765480684
4292 137.2585896822447 0.17439267723870908 136.8524192480043 0.23177775700166625
4293 140.5480084623149 0.1743896680433227 140.14184185609713 0.2317769381744357
4294 106.93163122639893 0.17438602371130194 106.52547378771202 0.23177141497560602
4295 65.65770591748971 0.17438282196302196 65.25155359899692 0.231769496529762
4296 47.092808876270205 0.17437943858574143 46.686663722343845 0.23176571534062151
4297 58.60318060344171 0.17437596468080438 58.197042822504095 0.23176181625680586
4298 83.31177875334983 0.17437283508641535 82.90564605730283 0.23175986096058318
4299 97.84675978643003 0.17436917614744002 97.4406359730303 0.23175463725229814
4300 91.38301451874261 0.17436615650165077 90.97689503913857 0.23175332310239574
4301 71.33135125301473 0.17436248033677357 70.92524058244553 0.2317481902324368
4302 54.08798932521735 0.17435941325709978 53.681883726578576 0.23174618538167052
4303 50.8344489492175 0.17435583852351239 50.428350981588046 0.23174212910594444
4304 60.166830854320715 0.1743526614474786 59.76073923737601 0.2317389554972304
4305 71.6793998719468 0.17434919070746113 71.27331477181366 0.23173590942568617
4306 75.46208747401809 0.1743459524801919 75.05600942492958 0.23173209660831234
4307 69.25372105958196 0.17434250351788108 68.84764932061489 0.23172923544919583
4308 58.55323537968833 0.17433929741067494 58.14717038429584 0.2317256979818168
4309 51.084110209552314 0.17433578740439618 50.67805220487631 0.23172221727160922
4310 50.799868811487855 0.17433266947023882 50.393816644660916 0.2317194973567024
4311 55.838846870099786 0.174329077684312 55.43280259507602 0.23171519733945561
4312 61.031871853415076 0.1743260331302892 60.62583266913558 0.23171315114920335
4313 62.19874073686604 0.17432240271252158 61.79270988268511 0.23170845146841532
4314 58.85082978330803 0.17431937213975404 58.44480391317706 0.2317064979912093
4315 53.78112626334688 0.17431576466116883 53.375108489982885 0.23170200870282853
4316 50.490411208242236 0.1743126973909091 50.084398878938195 0.2316996319131278
4317 50.67429074304778 0.17430914299638384 50.26828591615118 0.23169568390021034
4318 53.46344326315779 0.17430603427807284 53.05744444512151 0.23169278375820762
4319 56.545059201435386 0.17430251261925842 56.13906743981796 0.23168924899817395
4320 58.00576542144132 0.17429940325557977 57.599779880965635 0.23168613722010534
4321 57.52621098563336 0.17429586069877112 57.12023253240488 0.231682592529717
4322 56.296371976789146 0.17429280853141432 55.89039944701635 0.23167972124138164
4323 55.99004190554034 0.17428919098028736 55.584076952450154 0.23167576210989613
4324 57.668528647424985 0.1742862406228036 57.26256897563003 0.23167343117214506
4325 61.330857982568375 0.17428251577877862 60.92490657451325 0.2316688922763467
4326 66.25946094832501 0.17427968762096296 65.85351412879045 0.23166713191359117
4327 71.78056389812745 0.1742758439380915 71.37462596090953 0.23166209327983198
4328 77.89589041021149 0.17427314590101348 77.48995650775176 0.23166075655872015
4329 85.45156301261002 0.17426917312064827 85.04563845907887 0.2316553804104984
4330 95.87109326325918 0.1742666240887857 95.46517229793845 0.23165434123194328
4331 110.73894277047954 0.17426248980264156 110.33303160503438 0.23164867564252453
4332 131.5459048044618 0.1742601397245748 131.1399966724205 0.2316479923167293
4333 159.7295163882475 0.17425577530160546 159.3236187503524 0.2316418625934721
4334 196.9212451074012 0.1742537117096309 196.51534957517245 0.23164182051910262
4335 245.130910609176 0.1742490144293264 244.72502674104734 0.23163485369932058
4336 306.59898263943006 0.17424735121423104 306.19309940768557 0.2316358805303018
4337 383.031961181354 0.1742422058820861 382.62609133430584 0.23162764116606316
4338 474.12451400695363 0.1742410493579563 473.7186428289199 0.23163012867584315
4339 575.3131725010695 0.1742353786503906 574.9073167858277 0.23162033659152506
4340 675.34413591599 0.1742347557777746 674.9382767791776 0.23162438103467237
4341 754.8676141450924 0.17422861764782172 754.4617723121701 0.23161321527443862
4342 788.6746471057105 0.1742283535106231 788.2688004736088 0.23161827859103448
4343 753.6766696407558 0.174222073160962 753.2708408612418 0.23160670635299174
4344 641.9743798025138 0.17422168159021925 641.5685467361359 0.23161138478768917
4345 471.7005425077844 0.17421588085907053 471.2947254690844 0.23160115784090632
4346 285.75839310685285 0.17421466973753558 285.35257489218424 0.23160354493106625
4347 134.8242411481595 0.174209998538289 134.4184347172661 0.23159643235509964
4348 54.509521114223965 0.17420746554788402 54.10371847050126 0.23159517817481548
4349 51.601636298965246 0.17420418662778936 51.19584022849205 0.231591883845404
4350 105.94231453961072 0.17420033451133554 105.53652719908806 0.23158700601132837
4351 182.7428688726387 0.17419819656620858 182.3370838417185 0.23158683435398808
4352 246.746891452643 0.1741934750543596 246.34111840249003 0.23157957509862728
4353 273.2768775254806 0.1741918930633426 272.8711047256691 0.23158090674812487
4354 254.5926669988393 0.17418696688469834 254.18690693316412 0.2315730987904721
4355 200.61496816396198 0.17418525770502755 200.20920884666964 0.23157405958728933
4356 133.3356706709011 0.17418076885189385 132.92992245113797 0.2315674509112175
4357 76.7528192430519 0.1741783924598174 76.34707426859464 0.23156658199743807
4358 46.97724108836557 0.17417472488312474 46.57150415878766 0.23156220469478503
4359 47.24093000751016 0.17417148296244175 46.835199546884304 0.23155897766340786
4360 69.2270787943569 0.17416864304956453 68.82135330733146 0.23155684397586765
4361 98.61486060893763 0.17416469993524678 98.20914420194217 0.23155170706022163
4362 121.49195971285523 0.17416239073892284 121.08624631289258 0.23155100922372887
4363 129.1354072832102 0.17415813206661043 128.7297041416143 0.23154500952930612
4364 120.03464775782514 0.17415592726224025 119.6289472406054 0.2315445899575069
4365 99.06828240410518 0.1741517771318902 98.66259175011803 0.23153887685524993
4366 74.57522868378246 0.17414929518099792 74.16954168587381 0.2315377027276472
4367 54.67623455727528 0.1741455597602589 54.27055589245802 0.23153310505699448
4368 44.37572988815258 0.17414259190477174 43.97005668589319 0.23153061035461847
4369 44.41944575660162 0.1741393718223741 44.01377898079277 0.2315274039864718
4370 51.956376696516216 0.17413592227862762 51.55071717913959 0.23152359509800016
4371 62.305042819060596 0.17413312198924408 61.899388170134735 0.23152152693662015
4372 70.9065638539996 0.17412935709744082 70.50091764785275 0.23151684904942013
4373 74.76549441161792 0.174126764328797 74.3598522998154 0.23151534747371416
4374 73.05555195432113 0.17412291828184812 72.64991860280932 0.23151043322995749
4375 66.90982425651578 0.17412030039112558 66.50419508873559 0.23150886738906606
4376 58.644400523607914 0.17411658488242898 58.238779645917894 0.2315042928075926
4377 50.783617492993095 0.1741137666643164 50.378001542648626 0.23150218368015182
4378 45.23746361568632 0.1741103099246342 44.83185500353859 0.2314983022230926
4379 42.85980150113555 0.1741072148494972 42.454198850787684 0.23149543549836468
4380 43.43442752636813 0.17410404189743636 43.0288311621491 0.23149232232159134
4381 45.983721930177374 0.1741006915242125 45.57813248903292 0.23148874962024832
4382 49.22000387415642 0.17409774241191667 48.81441988409823 0.23148624764627196
4383 51.968868544468364 0.17409422519806403 51.56329211413661 0.2314822051336943
4384 53.45385593851764 0.17409139387305542 53.04828451653932 0.2314800281052675
4385 53.40348785640504 0.17408782340864412 52.99792420843642 0.23147582455997692
4386 52.00093233400465 0.17408499815012732 51.59537366918625 0.23147366666827193
4387 49.73053767862509 0.17408147680878658 49.324986617749616 0.2314695840666873
4388 47.187634326948995 0.1740785704219706 46.782088553114825 0.23146720341219953
4389 44.90866779719751 0.17407516642520038 44.503129198030564 0.23146343274174902
4390 43.259008140492924 0.1740721314881515 42.85347531420543 0.2314606947993399
4391 42.39038303265989 0.1740688713144825 41.984856848042384 0.23145731330302774
4392 42.25921045872057 0.1740657008689679 41.853690563129305 0.23145419472229523
4393 42.68420372781537 0.17406257445227188 42.278689975017926 0.23145117834517606
4394 43.418595901111296 0.17405929238260937 43.01308886669512 0.2314477420335682
4395 44.216453914490025 0.17405626564411678 43.81095265008677 0.2314449987591346
4396 44.88039933297026 0.1740529127049885 44.47490506415442 0.23144135611085506
4397 45.286310194542615 0.17404994164381124 44.88082148832037 0.23143876457843532
4398 45.38685735760573 0.17404656222010373 44.981375756593025 0.23143503879259403
4399 45.19965596568779 0.1740436045479988 44.794179880219204 0.23143248092059016
4400 44.786882415928986 0.17404023702578844 44.38141339920137 0.23142877970182843
4401 44.23287290772071 0.17403725957614868 43.82740948616441 0.231426161980153
4402 43.624325892131935 0.17403393115697602 43.2188693986033 0.23142256237165607
4403 43.03594530051686 0.17403091298613127 42.63049456233327 0.2314198251974578
4404 42.52227602187679 0.17402763845250538 42.116832013910454 0.23141636951382905
4405 42.11524841918834 0.17402457052077905 41.70981036186853 0.23141348679903273
4406 41.82597819686506 0.17402135379539732 41.42054665646546 0.23141018660419954
4407 41.64918417578811 0.17401823651931558 41.24375878010039 0.23140715916839702
4408 41.56863400459154 0.17401507368870073 41.16321492728451 0.23140400361832875
4409 41.562438586076915 0.1740119136364335 41.157025822496756 0.23140084994372248
4410 41.60743221147854 0.17400879629354263 41.20202559995525 0.2313978152297496
4411 41.682304261454895 0.17400560299458562 41.276904096079605 0.23139456238071057
4412 41.76946643290079 0.17400252113451645 41.364072291739475 0.2313916200267954
4413 41.85583210312225 0.17399930456232882 41.450444502158646 0.23138829640127953
4414 41.93280006089408 0.17399624867260602 41.52741839290889 0.23138541931258283
4415 41.99571967276997 0.1739930175853294 41.5903446053583 0.23138204982634097
4416 42.04311593823172 0.17398997989066875 41.63774674242912 0.23137921591192928
4417 42.07584489446781 0.1739867409597255 41.67048233404577 0.2313758194623097
4418 42.096338045394425 0.1739837159699064 41.69098131619948 0.23137301322503614
4419 42.10797559088903 0.1739804734982899 41.7026255155059 0.23136960188483977
4420 42.11465075098131 0.17397745808211304 41.70930647828696 0.23136681461223768
4421 42.120486471393825 0.1739742140829233 41.715148863419124 0.23136339389177907
4422 42.12972639879476 0.1739712072895138 41.72439456841153 0.23136062309371386
4423 42.1467368381682 0.17396796172029597 41.741411683777734 0.23135719267017343
4424 42.176142866657365 0.1739649645294995 41.7708234608273 0.23135444130056645
4425 42.22304211052111 0.1739617155250688 41.81772939924743 0.23135099574860934
4426 42.29334213574448 0.17395873065999562 41.88803513347928 0.2313482716052089
4427 42.394185470657 0.17395547465258063 41.98888519520313 0.23134480080128875
4428 42.534543940139265 0.17395250654720695 42.12924931721751 0.23134211637454533
4429 42.72597677414674 0.17394923819485114 42.32068893060419 0.23133860534769557
4430 42.983689845704 0.17394629318717034 42.578407574199744 0.23133597831708536
4431 43.32794209892498 0.1739430050432935 42.9226666875205 0.2313324063611928
4432 43.78603726518587 0.1739400918637271 43.380767312394454 0.23132986092768718
4433 44.395049668748506 0.17393677371017705 43.98978669527177 0.2313261997665669
4434 45.20572174760622 0.17393390435741862 44.80046407418088 0.23132376906791793
4435 46.28789758537952 0.17393054208907463 45.88264706351817 0.23131997977227323
4436 47.738335575999656 0.1739277332323305 47.33309013301216 0.23131770975515958
4437 49.69170896482772 0.17392430712273507 49.28647091975545 0.23131373794953278
4438 52.33644728564297 0.173921582240079 51.93121401013678 0.23131169326611217
4439 55.937077810901805 0.17391806433827958 55.53185228461679 0.23130746194673354
4440 60.866216098222786 0.17391545688566115 60.46099490666567 0.23130573467146096
4441 67.64916950601197 0.17391180721806856 67.24395656504117 0.2313011337527401
4442 77.02643279316905 0.17390936517431044 76.62122357215782 0.23129985583692086
4443 90.03745889002023 0.1739055264467174 89.63225863594444 0.2312947276290708
4444 108.13084384575015 0.17390331842162102 107.72564643980733 0.2312940875211903
4445 133.29523987079818 0.17389920935315187 132.8900524528237 0.23128820862132055
4446 168.19721902200666 0.17389733152272385 167.79203322068386 0.23128846980010456
4447 216.2651837085219 0.17389284074622965 215.86000933274016 0.2312815350355194
4448 281.6075400705527 0.17389142061623558 281.20236560499535 0.2312830449411213
4449 368.5030486070384 0.17388640872784125 368.097887523467 0.23127467484351807
4450 480.08579530654174 0.17388559245162033 479.68063188700637 0.2312778270837988
4451 615.6572712923113 0.17387992397819388 615.2521237095707 0.23126765876241553
4452 766.4272214609599 0.17387981411969014 766.0220689269934 0.23127271984686934
4453 910.5016386766744 0.17387346386185548 910.0965045163344 0.23126069647815384
4454 1010.8715693290901 0.17387395802640818 1010.466427993335 0.23126737772868222
4455 1022.5903771866008 0.17386722282766215 1022.1852556691637 0.2312542946094661
4456 914.0115213795718 0.17386778336005118 913.6063924113523 0.23126118485952518
4457 694.3209548184033 0.17386144678132515 693.9158443068817 0.23124906474025647
4458 424.9673698147557 0.1738611125017438 424.5622549854973 0.2312537167566407
4459 195.62447412280287 0.1738561527338372 195.21937293032144 0.23124503974758315
4460 76.76774909958723 0.1738541131150789 76.36264958723747 0.23124539923468593
4461 84.81025418240576 0.1738509947773863 84.40516181691191 0.23124137071645637
4462 181.9287463856249 0.17384720394192363 181.5236619038992 0.2312372777837451
4463 301.58373084457986 0.17384556559619305 301.1786482522619 0.23123702672175522
4464 379.6456675928813 0.17384071457423275 379.24059667891197 0.23123019939511308
4465 379.2625956682299 0.17383964274778368 378.8575245960087 0.23123142947337508
4466 303.6611277701513 0.17383476385268942 303.2560685465188 0.23122445977978293
4467 191.5228236849408 0.17383322679208021 191.11776586434067 0.23122459380802446
4468 94.57562575069751 0.17382922694459282 94.17057679211672 0.23121973163620158
4469 49.63384571851136 0.17382655664047006 49.22880203774409 0.23121712412680254
4470 62.31245230657592 0.17382378122618486 61.90741330754203 0.23121521780770551
4471 110.14606333715122 0.17381997514471698 109.7410334955632 0.23120986644329813
4472 158.93933579514996 0.17381811675940623 158.53430752509004 0.23121015330049688
4473 180.96739626009068 0.17381371956298206 180.562379133022 0.23120340750570179
4474 166.58969125443176 0.1738120918523353 166.1846749760793 0.23120418650013513
4475 125.6258962357457 0.17380783463813237 125.22089054736857 0.23119785373899804
4476 79.32295323056009 0.17380575936844664 78.91795001805912 0.231197453132521
4477 47.94511436616745 0.17380218311562565 47.540119321377716 0.23119286167410893
4478 41.02104367668155 0.1737993161593474 40.61605391783237 0.23119044268983457
4479 54.86714433241026 0.17379653977653467 54.46215991825605 0.23118787437768248
4480 77.06534545888219 0.17379297840575916 76.6603687898584 0.23118369061803556
4481 94.02858293173182 0.17379072630981368 93.62360975620521 0.23118244921679298
4482 97.41276381776977 0.17378686929554163 97.00779944642902 0.2311775020452096
4483 86.82527993951508 0.17378468428089935 86.42031881381777 0.23117644141640967
4484 68.42139395286274 0.1737809854210039 68.01644110098823 0.2311718664535087
4485 50.814281205108074 0.17377847283745912 50.409332732798774 0.23116999947184116
4486 40.67294667484671 0.1737752252250354 40.268004918456555 0.23116653116512587
4487 40.125589468582994 0.17377221800800852 39.72065381437971 0.2311634361952722
4488 46.77600200906492 0.17376945657522688 46.371071383188074 0.2311611693016166
4489 55.71193238316412 0.17376603991269124 55.30700929444199 0.23115704880943727
4490 62.13394632926991 0.1737635847554285 61.72902719818066 0.2311555463338264
4491 63.336911132203554 0.17376000071801842 62.932000140816655 0.23115099066887895
4492 59.38282205133885 0.17375758369288144 58.97791486949136 0.23114959815460628
4493 52.49226860369976 0.1737540930956042 52.08736926826374 0.2311452423404197
4494 45.690354338180605 0.17375148957574735 45.285459432780186 0.23114341582466638
4495 41.425860125946144 0.17374825979046143 41.020972205801804 0.23113966035387543
4496 40.736336617956404 0.1737453715185286 40.33145407376461 0.23113717267326805
4497 43.171303074471226 0.17374242888663666 42.76642658154583 0.23113406403876482
4498 47.322856012775844 0.17373929576712813 46.91798568084966 0.23113103615905642
4499 51.610430862855736 0.1737365461996506 51.20556600190306 0.23112831475303222
4500 54.96513515757256 0.1737333008255174 54.56027674973817 0.23112510700886987
4501 57.19727836768078 0.17373059081807316 56.792425423072835 0.23112235378987137
4502 59.006423842982535 0.1737273910828624 58.60157704749651 0.23111940440316095
4503 61.74150168632009 0.17372457299723382 61.336660917267224 0.23111619605562989
4504 67.0860049666486 0.1737215452559363 66.68116953271124 0.2311138886814279
4505 76.84519616943567 0.17371852108297448 76.44036775278103 0.23110989557166808
4506 92.94448355248277 0.1737157321255493 92.53965931773817 0.23110850261904678
4507 117.6739583977103 0.17371246529579526 117.26914242950149 0.2311035029130206
4508 154.12575536393135 0.1737099256136978 153.72094222757434 0.23110321074330478
4509 206.72355502914695 0.17370642574556375 206.31875156898673 0.23109703441467158
4510 281.62869583762597 0.17370411255464313 281.22389370752774 0.23109801754363266
4511 386.68794560574594 0.1737004099666038 386.28315472398003 0.2310904717992808
4512 530.1624624444381 0.17369828907929166 529.757671211277 0.23109294408177516
4513 717.1470110417232 0.1736944233771866 716.7422327995814 0.2310838187645803
4514 942.0916906740482 0.17369244276130077 941.6869103040815 0.23108792720538973
4515 1177.6976929148839 0.17368849373405396 1177.2929271650135 0.23107725613629684
4516 1365.071873724507 0.17368652585677002 1364.6671045820847 0.23108261656551493
4517 1420.4464838768108 0.17368268828529693 1420.0417298457571 0.23107134276844388
4518 1274.182934400349 0.17368046607102455 1273.77817764017 0.2310762941078586
4519 934.1499536945506 0.17367705609287315 933.7452098504672 0.23106678799055827
4520 516.2472952759266 0.1736742693741888 515.8425524639703 0.23106854258217044
4521 189.86799925992048 0.1736715168505938 189.46326431267232 0.2310634303975605
4522 69.80499790395764 0.17366808498947817 69.40026963278959 0.23106018617857493
4523 151.35844159145168 0.1736658824114452 150.95371575947271 0.2310599495675083
4524 331.64439381975706 0.17366210141402555 331.2396790422092 0.23105267613379832
4525 479.563612629567 0.17366000245561225 479.15889753730585 0.23105508980549938
4526 505.1022581136745 0.17365640018384718 504.69755483317823 0.23104688031244436
4527 400.88486939508397 0.17365387824313666 400.4801670617881 0.23104845505271987
4528 237.72184016506566 0.17365089302925288 237.3171465939249 0.2310426781115103
4529 111.97697679754964 0.1736476722899385 111.57228842183187 0.2310407034278173
4530 80.52060267800377 0.17364536982334072 80.11591835748933 0.23103895069109087
4531 131.6257679694886 0.17364160836103332 131.22109315686527 0.2310332042622951
4532 205.952025225905 0.17363963280801972 205.547351236249 0.23103435684796644
4533 242.48578205463866 0.17363582544021386 242.0811192077232 0.23102702147526638
4534 216.3004727491839 0.17363362448866942 215.89581085714678 0.2310282675484581
4535 147.98178750626263 0.17363028924117851 147.57713493346446 0.2310222835570072
4536 82.84594703358756 0.1736274621185337 82.44129852031786 0.23102105115117472
4537 57.0686443684798 0.17362482075629757 56.664001344178175 0.23101820354533495
4538 75.50894255034532 0.1736213537183834 75.10430744153584 0.23101375509109126
4539 114.21088745158251 0.1736192192096085 113.80625455237504 0.2310136799978587
4540 140.7975257020171 0.1736154618675164 140.39290290640662 0.23100733374298615
4541 136.1650492803076 0.17361338383172073 135.76042784193797 0.2310080545379253
4542 104.12738077767395 0.17360981377264412 103.72276889036691 0.2310020735343922
4543 65.27916207951236 0.17360736054298714 64.8745532920213 0.2310014269480707
4544 41.4082903457579 0.173604301287974 41.00368851041828 0.23099753405164775
4545 41.85651543843693 0.17360129775040165 41.45191966191212 0.23099447877440699
4546 60.11856550849708 0.17359876190500825 59.71397381931395 0.23099292727812615
4547 80.67568946547104 0.17359534531157111 80.27110615940398 0.2309879607554895
4548 89.72966678485771 0.17359307987694253 89.3250860465969 0.2309876583838872
4549 82.76598004183533 0.17358957179274642 82.36140823227295 0.2309822377696375
4550 65.30417771818172 0.17358723870248347 64.89960885708297 0.23098162239626585
4551 47.77348437501643 0.173583945053524 47.36892326104748 0.2309771689154334
4552 38.61381821493822 0.1735813092338091 38.20926174734417 0.23097515836024018
4553 39.96125449216825 0.17357836989860517 39.55670383142408 0.23097229084556514
4554 47.83535170466467 0.17357539398624583 47.430807543863516 0.23096876681490508
4555 55.6858167038833 0.17357275202447617 55.28127680445961 0.2309671473992095
4556 58.533989876839804 0.17356956646551702 58.12945751415585 0.23096279621843663
4557 55.310210425453235 0.1735670460033977 54.905681844371905 0.23096153507793343
4558 48.54668419925541 0.17356384192185897 48.142163061512015 0.23095729582153585
4559 42.19239680264257 0.17356126439371436 41.78787999271925 0.23095554552961398
4560 39.1561372885248 0.17355818605106788 38.75162703683257 0.23095206564116566
4561 39.96441751751846 0.17355545521123647 39.559912618959885 0.2309494433473432
4562 42.99603917136405 0.17355254594726985 42.59153980152077 0.23094682389602275
4563 45.798592912600924 0.17354966802545024 45.394099760353264 0.23094348422220887
4564 46.54521044357589 0.17354688165626608 46.140722188131896 0.2309413737877271
4565 44.850384557934824 0.17354392914859948 44.44590284177002 0.2309377870162006
4566 41.67647490311218 0.17354118176656164 41.27199804168397 0.23093567966164555
4567 38.58259496622693 0.1735382360588234 38.1781244186054 0.23093231156270047
4568 36.835821085206526 0.17353545996932754 36.431355784257065 0.2309298409801295
4569 36.85375873733263 0.17353256777225193 36.449299248027145 0.23092692153324018
4570 38.17417324160174 0.17352974034301757 37.769719494474 0.2309240067847196
4571 39.845501853858856 0.17352690108200047 39.44105347529454 0.23092147748231734
4572 40.95789844286698 0.17352404205811217 40.55345611136478 0.23091828944408666
4573 41.03814366984529 0.173521222930228 40.63370654157355 0.2309159053415149
4574 40.1622465958704 0.17351837115606955 39.757815504221995 0.2309127204923359
4575 38.80173609328601 0.17351553407802775 38.397310344883714 0.2309102143242653
4576 37.53399096580894 0.17351272116475164 37.129570987792285 0.230907256851897
4577 36.774277346808596 0.17350984502963862 36.36986303048868 0.23090447129027492
4578 36.63918344834858 0.17350707951224023 36.2347745493337 0.23090181950264083
4579 36.96712675594421 0.17350416850094094 36.56272383143578 0.23089875600748275
4580 37.44873568988695 0.17350143500424112 37.044337917157826 0.2308963377248882
4581 37.786214386204264 0.17349851293916996 37.38182275031733 0.23089312294776176
4582 37.80993318818816 0.17349578264270574 37.405546628049336 0.23089077749612402
4583 37.5163665926379 0.17349287969578228 37.111986128390036 0.23088758455208575
4584 37.03201665020536 0.17349012444440556 36.627641379275566 0.23088514648538486
4585 36.53572702279053 0.17348726399384315 36.13135764222785 0.2308821165688397
4586 36.17942162014526 0.17348446709530285 35.775057672358386 0.23087948069157918
4587 36.0375262090771 0.17348165816553662 35.63316787429789 0.230876676613677
4588 36.09665944608679 0.17347881833444642 35.69230680413559 0.23087382361675332
4589 36.279266310675254 0.17347605518288242 35.87491903087904 0.23087122461333207
4590 36.484224010080645 0.17347318388457314 36.07988261779472 0.23086820840134378
4591 36.625930929354276 0.17347045100644815 36.22159474174464 0.23086573660319212
4592 36.6588539562432 0.17346756595267132 36.254523741421565 0.23086264886896385
4593 36.58300479251345 0.1734648452194556 36.17867973855792 0.23086020873607607
4594 36.43342347938064 0.1734619633754728 36.02910437601368 0.23085713999148996
4595 36.26120504549462 0.17345924024934123 35.856891152078695 0.23085465316658424
4596 36.11427578488187 0.173456372842857 35.709967747444 0.2308516645950175
4597 36.02398342461262 0.17345363989414328 35.619680694858964 0.23084908985951402
4598 36.00006056337042 0.17345079043761819 35.59576357093734 0.23084620199545353
4599 36.03327592800302 0.17344804787383283 35.62898434171878 0.23084353841040883
4600 36.102952920724334 0.17344521287541506 35.69866697279962 0.23084073504929534
4601 36.185934931979965 0.1734424668781057 35.78165445252549 0.23083801257636885
4602 36.26412491129186 0.1734396381347927 35.859850019320994 0.23083525383606876
4603 36.32899972417899 0.17343689826011788 35.924730307534105 0.23083251838476462
4604 36.38280170482797 0.17343406546972945 35.97853788343853 0.23082975591971264
4605 36.437170006981965 0.17343134227056042 36.03291160948613 0.23082705522527736
4606 36.510452513669144 0.1734284949886172 36.106199774443496 0.23082424423703002
4607 36.62504829983751 0.1734257986056868 36.2208008826028 0.2308216186290207
4608 36.80579100726557 0.17342292703715 36.40154935624615 0.23081872398226522
4609 37.08007096793471 0.1734202670475115 36.675834497447475 0.23081620343972284
4610 37.479939107344435 0.17341736157297832 37.07570854616642 0.2308131996050348
4611 38.046378950194644 0.17341474805527868 37.642153395636825 0.23081080650253907
4612 38.83580069210096 0.17341179762134332 38.43158122195719 0.23080767252242773
4613 39.92929261526184 0.17340924327293838 39.52507794344424 0.23080542854466904
4614 41.44537089587453 0.1734062327984443 41.041162523457025 0.23080213961906376
4615 43.55809334472602 0.1734037560114316 43.153889513322355 0.23080007539223438
4616 46.5228381379046 0.1734006628112113 46.118640882867055 0.2307965922263328
4617 50.71420939335516 0.17339829182645702 50.31001634257613 0.23079475895257448
4618 56.68103393864512 0.17339508080680568 56.2768478427341 0.23079101510421576
4619 65.2275127077057 0.1733928593213107 64.8233303499451 0.23078949843928953
4620 77.52876008314315 0.1733894764914321 77.12458522158579 0.230785385065933
4621 95.29523280124728 0.17338747118773182 94.89106100806686 0.23078432199269336
4622 120.9893000341671 0.1733838352146247 120.5851365293655 0.23077966958698093
4623 158.09666408098855 0.17338214498154422 157.69250266844492 0.2307792675621012
4624 211.38935512290846 0.17337813822764714 210.98520315654483 0.23077382813600217
4625 287.0569824590843 0.17337690134568237 286.65283117999866 0.23077437773989234
4626 392.3071945435779 0.17337236848151016 391.9030543489264 0.23076782616999952
4627 533.80555465685 0.17337175225222173 533.4014132329177 0.23076967168005402
4628 713.7140415819293 0.17336653399619908 713.309913359346 0.2307616885871833
4629 922.4847092569483 0.17336666202634307 922.0805775381111 0.23076505681094966
4630 1128.9027898905 0.17336072806053193 1128.4986735301557 0.23075563228377607
4631 1274.2865237212845 0.17336146958142018 1273.8824020882769 0.23076016342636
4632 1283.875720340676 0.1733552016363136 1283.4716149285016 0.2307502105381305
4633 1107.8159424911883 0.17335586642560982 1107.411832297952 0.23075432681052088
4634 773.8257898960512 0.1733502531576535 773.4216936007404 0.23074604215318645
4635 400.59293993178466 0.17334967408888152 400.188843045227 0.23074721246885047
4636 136.02356431296 0.1733458193678921 135.61947555380695 0.2307429397851533
4637 64.945792342904 0.17334320268286768 64.54170959255617 0.2307395476649578
4638 165.4681215718829 0.17334139152854658 165.06404041836547 0.23073976198890184
4639 337.0926466974742 0.1733370041552331 336.68857712092307 0.23073257239586534
4640 462.93398037401744 0.17333648180473835 462.52990847805154 0.23073541416118049
4641 467.97028843730544 0.173331443566839 467.5662299012541 0.2307270924845187
4642 353.25894047430637 0.17333088534934982 352.85488012326084 0.23072946569617245
4643 189.5099568632869 0.17332655062722382 189.10590719032345 0.23072312233622314
4644 68.32653743044627 0.1733247750283725 67.92249029238994 0.23072236302795426
4645 42.99299837808241 0.1733219590289508 42.58895662930169 0.2307197897517658
4646 102.15273407758608 0.17331863481648715 101.74870020403661 0.23071523873297783
4647 188.45214649575243 0.1733171619595065 188.04811341631765 0.2307159174752559
4648 240.0483605647854 0.17331289639083733 239.64433857162288 0.23070909677170676
4649 226.4729184461632 0.17331186495517628 226.068895760257 0.23071082095102372
4650 161.09049959206234 0.1733076951283126 160.68648765561963 0.2307042413144236
4651 86.28198935123342 0.1733061043228556 85.8779786468 0.23070460011056254
4652 42.94314870088903 0.1733028376680652 42.53914565720901 0.2307002060119545
4653 45.84041178688345 0.17330019002361488 45.43641360571401 0.23069799114582468
4654 79.82687415923338 0.17329795779461973 79.42288007473064 0.23069612670812842
4655 114.8843621432487 0.17329447071368845 114.48037585319246 0.230691819342554
4656 126.62495316350893 0.17329278238766915 126.22096902878116 0.23069135234011692
4657 109.33234289975654 0.17328911130309022 108.92836730784899 0.2306864806044661
4658 75.75646684454101 0.17328726994447674 75.3524937978005 0.23068577679602756
4659 46.13745189274041 0.17328403874823162 45.73348604366779 0.2306818103243891
4660 34.84262344805332 0.17328158606041372 34.43866208027222 0.23067978172068254
4661 43.11168011248163 0.17327903044994733 42.70772378794879 0.23067729408289758
4662 60.991018826263954 0.1732759659764502 60.58706894765135 0.230673912636151
4663 75.25101990302197 0.17327387849231063 74.8470735762279 0.23067244830175843
4664 77.42661481942231 0.17327056085041104 77.02267573664813 0.23066852192377965
4665 67.53071941776612 0.1732685059721986 67.12678381974727 0.230667092046649
4666 52.33144526966392 0.1732653721321871 51.92751628299131 0.23066361454041556
4667 40.25336727992276 0.17326297918983272 39.84944292340997 0.2306613773229567
4668 36.41236126578902 0.17326028384376765 36.00844205835475 0.23065892359050483
4669 40.51909932094805 0.1732574398306015 40.11518625049649 0.2306556306209594
4670 48.16504697298485 0.1732551532098517 47.76113769954385 0.23065412023114346
4671 54.017959321491674 0.1732520099036533 53.61405717888235 0.23065013270567167
4672 54.79716433958957 0.1732498947970199 54.39326543662587 0.23064900816668607
4673 50.53980192231477 0.17324673130980184 50.13591021254496 0.23064497846001433
4674 43.893195984395916 0.1732445114239846 43.489307876947294 0.23064359602463264
4675 38.226907860245966 0.1732415628249283 37.82302622737257 0.23064007004846576
4676 35.785611047886036 0.17323907239611744 35.381733928845655 0.23063804664426546
4677 36.809697704083256 0.17323642012631663 36.40582607388361 0.2306352100733326
4678 39.843523097498355 0.1732336632030717 39.43965687423825 0.23063256005703106
4679 42.80169522124202 0.17323122844639208 42.39783376930012 0.23063022349551088
4680 44.09811953439125 0.17322833932908444 43.69426392877175 0.23062726629042074
4681 43.28671538957673 0.1732259566249224 42.882864396197256 0.23062503675454574
4682 41.027335405999175 0.17322310716250003 40.6234901177343 0.230622181102375
4683 38.550122294890876 0.1732206207808795 38.146281987816344 0.23061968629365254
4684 36.98017591208532 0.17321793330321422 36.57634075079032 0.23061722799178375
4685 36.86417338964525 0.1732152650149768 36.460343851343616 0.23061427328665934
4686 38.06532469436194 0.17321276995562485 37.661499626865606 0.2306122975407079
4687 39.98712924499947 0.17320993427274528 39.583310410535155 0.23060890019157054
4688 41.95066005799755 0.17320758025700128 41.54684517124487 0.23060730649568456
4689 43.52893610938867 0.17320465402914823 43.1251278321472 0.23060362321231564
4690 44.711067194661744 0.1732023518257681 44.30726261314785 0.23060222968812744
4691 45.8742161708635 0.17319942394538368 45.47041830982097 0.23059843709714034
4692 47.627759062307696 0.1731970962299505 47.22396486663977 0.23059709943797752
4693 50.63357761419143 0.17319422389268088 50.22979010183181 0.2305932884669403
4694 55.492881244859 0.1731918390167114 55.08909742265404 0.23059198318825008
4695 62.74731697930549 0.17318902609662465 62.343539850119136 0.23058810308972671
4696 72.98966273325007 0.17318660722648252 72.58588917051384 0.23058695550975453
4697 87.049429854952 0.1731838065628054 86.64566323706538 0.23058281132381245
4698 106.20201987758361 0.17318142023120756 105.79825637948012 0.23058207787228802
4699 132.36609703993372 0.1731785514048887 131.96234112648807 0.2305773620407592
4700 168.24435864806145 0.17317628629938386 167.84060497086858 0.23057739089347185
4701 217.37273559333963 0.1731732577919823 216.96899060951702 0.23057172603062517
4702 283.9443760887038 0.1731712031871441 283.54063197346113 0.23057291205549627
4703 372.2191320477831 0.1731679330980169 371.8153982122057 0.23056590247940478
4704 485.06417248594335 0.17316615761083654 484.66043770995316 0.230568618379343
4705 621.2293058256911 0.17316259855995592 620.8255832711185 0.23055995601265297
4706 770.9986834270991 0.1731611170544842 770.594957928258 0.23056438178655939
4707 911.5147943322158 0.17315730182515524 911.1110829181293 0.2305541122612776
4708 1005.139110529301 0.17315601598714495 1004.7353946591768 0.23055985413702015
4709 1007.6477162521307 0.17315212345109027 1007.2440152777917 0.23054885088789873
4710 889.5498526604915 0.1731507692526323 889.1461474193561 0.2305544718827991
4711 663.071417072301 0.1731471320332001 662.6677252380576 0.2305447022100794
4712 391.34180467347386 0.17314534920200306 390.9381114124708 0.23054791180105005
4713 163.22681593190376 0.17314229650244264 162.82313202538316 0.2305416100181439
4714 46.499985119852134 0.17313984974871055 46.09630460144248 0.23054066866094486
4715 55.13945640843614 0.17313747816269456 54.735780208485366 0.23053872178808107
4716 150.74351374923458 0.1731344293534073 150.3398455759236 0.23053374395758564
4717 268.2652977304833 0.17313252944121346 267.86163010423434 0.23053509680778017
4718 346.20312301245315 0.17312920264618123 345.7994659321683 0.2305278776386651
4719 349.7037513956131 0.1731273804763909 349.30009376267503 0.2305302524617014
4720 281.7175874071888 0.17312418791913814 281.3139399362421 0.23052328302755415
4721 177.92350463899416 0.1731220636539087 177.5198583154965 0.23052425984374536
4722 86.16701958493292 0.1731193057500174 85.76338068030819 0.23051959887471413
4723 41.13848011064527 0.17311669487033995 40.73484567872454 0.2305177370503885
4724 49.4859438057595 0.17311442165730034 49.08231334345359 0.2305160406486034
4725 92.08515026922218 0.1731114078097627 91.68152736058218 0.2305115008302414
4726 138.30202786080486 0.17310942249635397 137.8984065503174 0.23051188799110958
4727 162.27576147621312 0.1731062810752116 161.87214911013277 0.23050608500514885
4728 153.65209603294986 0.17310427113629911 153.24848492292628 0.2305068388872593
4729 119.4827134689725 0.1731013082357183 119.0791106095186 0.23050155121819818
4730 77.81495911531967 0.17309901276518957 77.41135904271555 0.230501059838931
4731 47.1009748749507 0.17309641339750872 46.69738092142042 0.2304975401327717
4732 37.28168538077807 0.17309374182296527 36.87809659566186 0.2304950432932438
4733 46.78968791832735 0.17309149771672225 46.38610291679068 0.2304935038199537
4734 65.68422461863719 0.17308854838068077 65.28064675951964 0.23048931073687706
4735 81.94240420000865 0.17308649085793007 81.53882869442549 0.23048901472523756
4736 87.26551508398444 0.17308347616592504 86.86194745451834 0.23048415330016717
4737 79.98914383729912 0.17308137805115784 79.58557852225935 0.23048393698861563
4738 64.49260911752079 0.173078511745729 64.08905105127738 0.23047955449767837
4739 48.058041891138494 0.17307619630127385 47.654487273279194 0.2304784215580234
4740 37.07091126539736 0.1730736008390188 36.66736240429905 0.23047526025930046
4741 34.39940691820117 0.17307100891871655 33.99586312512369 0.23047278415876346
4742 38.88271165221987 0.17306867944055418 38.47917203446092 0.2304709383183935
4743 46.666078421156584 0.17306587308046487 46.26254521699451 0.23046733108160306
4744 53.362711054613065 0.1730637029135686 52.95918101021205 0.23046634148745226
4745 55.94339261650798 0.17306081745597593 55.53986956873502 0.2304622303169843
4746 53.65928945361678 0.1730586596056622 53.25576940472537 0.2304613892857467
4747 47.860859289222425 0.17305583742865532 47.45734597375729 0.2304574780364798
4748 41.030972075888165 0.17305356784277745 40.6274623490843 0.23045615896108687
4749 35.58734086224037 0.17305090434973877 35.18383701700762 0.23045294088301307
4750 32.97384246058894 0.17304846229207468 32.57034317953761 0.23045081875925585
4751 33.328581499248756 0.17304598171284322 32.925087079679116 0.23044843785679187
4752 35.71717722652234 0.17304337729451783 35.313688307673495 0.23044554155432112
4753 38.703788744766705 0.17304104039135262 38.3003038834635 0.23044382091185325
4754 40.96587030235093 0.17303833462691046 40.562391528464026 0.23044043925999427
4755 41.722876293465305 0.17303606692018145 41.319401206452824 0.2304390200923012
4756 40.877330264365106 0.17303333939585505 40.47386138540609 0.23043553956315888
4757 38.89184213112772 0.1730310637561238 38.48837702084871 0.2304340465228909
4758 36.509298493570526 0.1730283829005456 36.10583931133686 0.23043079933312258
4759 34.447778529981086 0.17302604412262265 34.04432351907116 0.2304289667872982
4760 33.17727962192789 0.17302344920248322 32.77383003474099 0.23042613798441583
4761 32.829972268573805 0.17302102483788984 32.426527377637505 0.23042386609841356
4762 33.23833426622241 0.1730185221497681 32.83489427018126 0.2304214738913826
4763 34.05558207014009 0.17301602007714675 33.65214723420304 0.23041881585989815
4764 34.89950147504089 0.17301359037128441 34.496071134297424 0.230416750372186
4765 35.47028469379957 0.17301103790063774 35.066859800253894 0.2304138556450387
4766 35.61486173664282 0.173008649185582 35.211441141987244 0.23041194546999924
4767 35.3337945923809 0.1730060797944106 34.93037952163454 0.2304089909519454
4768 34.74421276364389 0.17300369985972006 34.34080199586566 0.23040706791850601
4769 34.02090048661661 0.17300114230418606 33.61749514244825 0.23040420186417526
4770 33.33725662312669 0.1729987473940091 32.93385573027026 0.23040214546241994
4771 32.821852555844345 0.1729962195264355 32.4184568801211 0.23039945619681398
4772 32.537563761485785 0.17299379800227008 32.134172751896905 0.23039721158661527
4773 32.482342897363395 0.17299130544155972 32.07895687011057 0.230394721811263
4774 32.6053800021947 0.17298885711199868 32.20199885008431 0.23039229499839387
4775 32.830362720964196 0.17298639548227984 32.42698635064437 0.23038997483754517
4776 33.07830658896942 0.17298392826862224 32.67493524676251 0.23038741393829124
4777 33.28481957923099 0.17298148716627304 32.88145288918456 0.23038520288015663
4778 33.40955589266917 0.17297901292380896 33.00619430454025 0.23038257520510333
4779 33.43808744122407 0.17297657996107973 33.03473045711822 0.23038040414476535
4780 33.37804884149929 0.17297411083635506 32.974696954249744 0.23037777641319548
4781 33.25205347827666 0.1729716747050183 32.84870621932072 0.23037558425092408
4782 33.08980182425838 0.1729692207507125 32.68645959383039 0.23037300967727425
4783 32.9211770197405 0.17296677289754392 32.517839494431776 0.2303707524111793
4784 32.77138286247028 0.17296434108280467 32.36805025610719 0.23036826528029244
4785 32.658417679995544 0.1729618760759928 32.255089885788905 0.23036591813064677
4786 32.59266260692721 0.17295947045430082 32.18933960199951 0.2303635344734028
4787 32.57803275077321 0.17295698538213752 32.17471467640882 0.23036108898225982
4788 32.614074347905756 0.17295460802296814 32.21076092876571 0.23035881111707865
4789 32.69844101856134 0.1729521013276825 32.29513264771421 0.2303562695194441
4790 32.829377940296816 0.1729497536351157 32.42607409437764 0.23035409228405718
4791 33.008008400703204 0.17294722370643434 32.60470971592681 0.23035146106995544
4792 33.24045643765256 0.17294490787034214 32.837162151612304 0.2303493781699134
4793 33.5399542349412 0.1729423515725372 33.136665221349666 0.23034666201899673
4794 33.9293004972842 0.1729400720638812 33.52601575350434 0.23034467171598516
4795 34.444096003776174 0.17293748319953306 34.04081665238418 0.23034186819246177
4796 35.13746497361895 0.1729352483901345 34.734189746925274 0.23033997830354094
4797 36.087074979563596 0.17293261594036383 35.68380529060058 0.2303370730226504
4798 37.40583136663296 0.17293044008621314 37.00256562074923 0.23033530579751768
4799 39.257928369161874 0.17292774591189797 38.854668355992445 0.2303322672575317
4800 41.88320145224542 0.17292565189568979 41.47994513519833 0.23033066515140807
4801 45.63342567760478 0.17292286742534818 45.23017537214758 0.23032743803184977
4802 51.02697094462607 0.17292089081754722 50.62372398207129 0.2303260717372364
4803 58.82922663812228 0.17291797209251705 58.42598609884442 0.2303225671853373
4804 70.17159052851838 0.17291616721764216 69.76835281384743 0.23032154745331304
4805 86.72040110004379 0.17291304763488438 86.31717042344073 0.23031762896818336
4806 110.91361764448146 0.1729114961558397 110.51038902517143 0.23031712315418698
4807 146.26124175717803 0.17290807688528073 145.85802109195015 0.2303125883426036
4808 197.6900147268473 0.17290689790694075 197.28679499000984 0.23031283893053078
4809 271.7848954094422 0.17290303918033342 271.38168496534524 0.23030740491661197
4810 376.6354312154389 0.17290239363433033 376.2322200887669 0.23030873303770139
4811 520.5054166865638 0.17289792155120037 520.1022167060794 0.2303020589332
4812 708.1994185779906 0.17289798399375317 707.796215801211 0.2303047927858813
4813 933.4441835044671 0.1728927581008407 933.0409941079587 0.23029663840756154
4814 1167.6559221303173 0.1728935874207058 1167.2527277222357 0.23030082066086224
4815 1350.2925593584798 0.1728877144613933 1349.8893801278898 0.23029151612850707
4816 1396.94624791006 0.17288895086880568 1396.5430626997186 0.23029625947269405
4817 1240.8603798776626 0.1728831258111895 1240.4572093490135 0.2302874028378163
4818 897.5546887196502 0.1728837352680729 897.1515145686199 0.23029041576227716
4819 491.45882413499135 0.17287920654987315 491.0556602210192 0.23028470742232043
4820 193.90720785863175 0.1728779619330559 193.50404649859624 0.2302833981024527
4821 111.8616383676097 0.17287562877194854 111.45848005417594 0.23028268466181792
4822 227.2313185898356 0.17287216329783167 226.82817003275977 0.2302763937780132
4823 424.1335177364665 0.1728717805923167 423.7303659775121 0.23027997836208147
4824 562.8678988560162 0.17286689022530882 562.4647613310335 0.23027063475729112
4825 553.6263227299901 0.1728672452333625 553.2231798341993 0.23027565055745894
4826 402.13764327643605 0.17286240371981654 401.7345141820087 0.23026669070755065
4827 201.32272380389358 0.17286196941761273 200.91959222506392 0.2302696094120332
4828 64.79740418147978 0.17285851325374088 64.39428156627147 0.23026410195455643
4829 49.64753688095613 0.17285637609903945 49.24441767147618 0.23026283338091566
4830 128.67684678074792 0.1728546382499583 128.2737305990184 0.23026154347957234
4831 223.29261195969463 0.17285106091125305 222.88950420841297 0.23025669037040647
4832 261.3674060797666 0.1728502859209748 260.96429792125815 0.2302578725874974
4833 220.26005389616023 0.1728463429505458 219.85695562885718 0.23025192435250835
4834 133.00065071026728 0.17284534772408688 132.59755253074997 0.23025283179321887
4835 57.94834415940128 0.17284212338389646 57.54525372543867 0.23024831057871928
4836 35.97537523339044 0.1728401041491518 35.572288067924525 0.23024706131676193
4837 66.7145529801358 0.17283799943563008 66.31147004651407 0.23024493418610548
4838 116.7437954558152 0.1728349896976732 116.34071891607618 0.23024155004134314
4839 147.2408786662043 0.17283358951052186 146.83780415266057 0.23024092403320304
4840 139.33544757310145 0.17283027090071726 138.93238039391122 0.23023690828953303
4841 102.22939853832295 0.1728287772894052 101.82633375044793 0.23023601058561372
4842 62.163945622988365 0.17282591289242363 61.76088665024453 0.23023305985141734
4843 42.46285215861344 0.17282372960133754 42.05979785976068 0.230230569251421
4844 49.23217829805814 0.17282165873052416 48.82912721276892 0.23022942655869327
4845 70.96757436124757 0.1728187364592356 70.56453037143191 0.23022525335642932
4846 89.2884436687868 0.17281724078321978 88.88540102264135 0.23022540536223546
4847 91.6287626239778 0.17281399955194834 91.22572810799822 0.2302205164276357
4848 77.77587894986762 0.17281255100152468 77.3728456443356 0.23022075453049257
4849 57.593816847067785 0.17280952767301996 57.19079094561889 0.2302163737758777
4850 43.04103077649992 0.17280767199499708 42.638007438641246 0.2302156658636842
4851 40.4987127478255 0.17280517014824034 40.095695097898016 0.23021247977924578
4852 48.06913400596284 0.1728027890635346 47.66612065346653 0.23021056343277554
4853 58.41069299102088 0.17280074206732754 58.00768383738798 0.23020841156556676
4854 64.17259449422643 0.17279805547120003 63.76959064058591 0.2302057981693241
4855 62.27168670504809 0.17279614348645683 61.86868662232247 0.23020393923915722
4856 54.80659190332395 0.1727935092676387 54.4035969355696 0.2302014584867035
4857 46.81542815548609 0.17279139728486542 46.412437645305964 0.23019911289525488
4858 42.82642543574688 0.17278907814170563 42.423438975711164 0.23019738189400732
4859 44.43622583756808 0.17278660770589147 44.033245062490835 0.23019416737135134
4860 50.06390520672581 0.17278464629641985 49.66092725265673 0.2301933077726689
4861 56.5325162159738 0.17278188239051248 56.12954498917548 0.23018934440780903
4862 61.19348064752595 0.17278013007504964 60.79051146824066 0.2301890492102437
4863 63.327272174827705 0.1727772717408328 62.92431014850791 0.23018475457896526
4864 64.24138220787908 0.1727755162410326 63.838422110946816 0.23018458069124142
4865 66.31332949550813 0.17277275465022815 65.91037639646571 0.2301803443922023
4866 71.72467855313467 0.17277085336334666 71.3217276806138 0.2301800191575165
4867 81.63232638560848 0.17276826512889784 81.22938216407705 0.23017595640252636
4868 96.11933029617936 0.1727662133112857 95.71638854615124 0.23017553671682156
4869 114.79135832906411 0.1727637359365838 114.38842316493377 0.23017142819375483
4870 137.57280169334737 0.17276164998479387 137.16986877694382 0.2301712664187475
4871 165.2666910414144 0.17275913205158275 164.8637652397605 0.23016666960228518
4872 199.60739301222654 0.17275717722733516 199.20446858512702 0.23016724987219464
4873 242.8205990027987 0.1727544602150525 242.41768285417277 0.23016168841087542
4874 296.79217427518097 0.1727527704013094 296.38925807031626 0.23016343446341306
4875 362.0520737800316 0.17274975881639396 361.649167443513 0.23015657770219916
4876 436.595055647536 0.17274838141687426 436.19214757421247 0.23015969190670535
4877 514.7422166007648 0.17274508164188723 514.3393200181845 0.23015150093845738
4878 586.2371953564887 0.17274395361686717 585.8342955788806 0.2301558239911861
4879 636.5518012939589 0.1727404852291124 636.1489141151264 0.23014669360324572
4880 649.3094526287493 0.17273943369983474 648.9065616296159 0.23015156543362317
4881 611.7980743319567 0.17273601414735373 611.3951958862928 0.23014243151660832
4882 521.960928046617 0.17273479277356704 521.5580465830985 0.23014667074489265
4883 393.3625636569098 0.1727316735999888 392.95969311207 0.23013887123980295
4884 253.2780690350365 0.17273005558769608 252.87519784981964 0.2301411296291861
4885 133.36605469325974 0.17272740960938948 132.96319144521038 0.2301358384399649
4886 57.475081986299294 0.17272530045806675 57.072221398182954 0.23013528765827296
4887 33.732984196684285 0.17272313407111273 33.33012819104407 0.23013287156910217
4888 54.29502471458634 0.17272061282961085 53.892174467943946 0.23012963381278792
4889 100.94381731743323 0.17271877793476026 100.54096900574056 0.2301295337579055
4890 152.41233174870695 0.17271603866118707 152.00949120885392 0.2301245011918402
4891 190.4984272487547 0.17271431975908563 190.0955873165958 0.23012561239980323
4892 204.04282576282358 0.17271157622636113 203.6399941962037 0.23011999039350844
4893 190.6849574597146 0.17270977900407872 190.28212657573 0.2301211049805647
4894 156.350933112654 0.1727071918680437 155.94810990131253 0.23011601947340174
4895 112.45044413575717 0.17270519837285797 112.04762276860328 0.23011616878103447
4896 71.61590597440485 0.17270283817531568 71.21309076832155 0.2301123679079972
4897 43.51286966618521 0.17270062562880084 43.11005797293706 0.23011106761935193
4898 32.33364471238021 0.1726984721680311 31.930837484414 0.23010875579818285
4899 36.610476802200424 0.17269609568183003 36.20767464008824 0.23010606643035333
4900 50.881526976119844 0.17269406986728658 50.478727947140044 0.23010495911251894
4901 68.14255416412352 0.17269162086218567 67.73976121131389 0.23010133194744523
4902 82.10975458504801 0.1726896294638393 81.7069640816355 0.23010087394866652
4903 88.73708218886485 0.17268719396450447 88.33429808599809 0.230096908902249
4904 86.80968425943568 0.1726851640956843 86.40690258815123 0.23009650718877922
4905 77.693573101725 0.17268279795392105 77.29079755489344 0.2300927488776278
4906 64.45800137443166 0.17268069209667147 64.05522874307823 0.230091939256755
4907 50.716969558887286 0.1726784148827191 50.31420239449412 0.23008874951045236
4908 39.54844907388963 0.1726762295746143 39.14568555993527 0.23008728437974263
4909 32.79103398672906 0.17267403158389197 32.38827516034899 0.23008479479617755
4910 30.835560008406524 0.17267178625173807 30.432805571254384 0.23008265090040164
4911 32.85357612264951 0.17266964199932977 32.450825689181144 0.2300807914690334
4912 37.283373658505695 0.17266736472553784 36.88062818162962 0.2300781121505354
4913 42.37280378661785 0.17266524633463393 41.970061852162 0.23007668812121976
4914 46.6260193317334 0.17266296254554062 46.22328267091471 0.23007369827315083
4915 49.075150338227544 0.17266084828388908 48.67241701619665 0.230072473747007
4916 49.36569241722867 0.1726585752875809 48.96296443741437 0.2300694045267233
4917 47.6867457093242 0.17265645222818118 47.28402109159767 0.2300681654983478
4918 44.603548344879584 0.1726541988856719 44.20082894110445 0.2300652048894622
4919 40.85115052968419 0.17265206157027238 40.44843467289812 0.23006379521579587
4920 37.144711827935176 0.17264983065059578 36.74200093273217 0.2300610645524104
4921 34.04127055491259 0.17264767825510993 33.638563478429575 0.23005939822790883
4922 31.870032192291117 0.17264546929335953 31.467329773298236 0.23005694969951943
4923 30.726729680494675 0.17264330302218384 30.324031372269165 0.23005500520332528
4924 30.515474330068038 0.17264111446414251 30.11278038170715 0.23005283389674705
4925 31.01544543519522 0.17263893594346308 30.61275586154621 0.23005063770554388
4926 31.951585020054218 0.17263676619451465 31.54889955323393 0.23004870062577246
4927 33.05431076710568 0.17263457693509293 32.65162988275037 0.23004630742021437
4928 34.10050648784561 0.17263242448205462 33.69782952075109 0.23004454261245957
4929 34.93442675269183 0.17263022606376655 34.53175450877368 0.23004201785438194
4930 35.47133389670486 0.1726280891192474 35.068665448094144 0.23004035949146678
4931 35.68904559143754 0.17262588360553893 35.28638194090514 0.23003776692686448
4932 35.612593736288 0.1726237597409814 35.20993382133624 0.23003615521077947
4933 35.2969316842975 0.17262154992896517 34.89427658498796 0.23003354938057421
4934 34.810767923870905 0.17261943598446142 34.40811655200084 0.230031935885604
4935 34.22382340976285 0.1726172253229347 33.821176825811065 0.23002935862884916
4936 33.59799322581388 0.17261511764604992 33.195350399918084 0.23002770824974275
4937 32.98254445049231 0.1726129098692587 32.579906352589035 0.23002518803401828
4938 32.41246018165489 0.17261080476280455 32.00982589826504 0.23002347862704703
4939 31.909176934917348 0.17260860340495884 31.50654729979293 0.23002103171945504
4940 31.48267105533769 0.17260649760320693 31.080045305415712 0.2300192523187695
4941 31.1341908406149 0.17260430556731718 30.731569650038214 0.23001688500936665
4942 30.85900833821594 0.17260219659205286 30.45639110830379 0.23001503332009504
4943 30.648856760215136 0.1726000158863395 30.246243999750135 0.230012744578662
4944 30.49386652434766 0.17259790220927848 30.09125779785388 0.23001082428450018
4945 30.383961830075666 0.17259573388528207 29.981357487794625 0.23000860839575865
4946 30.309770266670192 0.17259361489728006 29.907170025119886 0.2300066266530267
4947 30.263130664994666 0.17259145916097865 29.860534730293182 0.23000447554050446
4948 30.237311818626647 0.1725893349967913 29.834720042759486 0.23000244087037308
4949 30.22703394529543 0.17258719143137033 29.824446407894442 0.2300003459696211
4950 30.22837986661307 0.17258506271647436 29.825796537273277 0.22999826662332018
4951 30.238654759156574 0.1725829305509079 29.836075608320094 0.22999622028557212
4952 30.25624043555473 0.17258079813077395 29.85366553436937 0.22999410305458745
4953 30.28047408276666 0.17257867650252176 29.87790330671693 0.22999209954720828
4954 30.311570388475317 0.17257654119534177 29.909003898358456 0.22998994892152066
4955 30.35060489589286 0.17257442937777304 29.948042481368915 0.2299879851461722
4956 30.399569408139616 0.17257229176846003 29.997011313690262 0.22998580268089422
4957 30.461521727930208 0.17257018935619245 30.058967659810044 0.22998387876397172
4958 30.540850465470356 0.1725680496285367 30.13830075335469 0.22998166248712631
4959 30.643698812605642 0.1725659566925769 30.241153073491205 0.22997978242186132
4960 30.778601080675728 0.17256381448011335 30.37605974010504 0.22997752609057434
4961 30.957425120795612 0.1725617317188035 30.55488769043683 0.22997569863997896
4962 31.196751490143562 0.17255958594255255 30.794218513586674 0.22997339061433628
4963 31.519890222795105 0.17255751486563592 31.117361077194676 0.2299716307347897
4964 31.959841147609282 0.17255536351579018 31.55731653192287 0.22996925217062372
4965 32.563639488332626 0.17255330671068544 32.16111859831521 0.22996758330672903
4966 33.39879388461545 0.1725511465158065 32.99627763285064 0.22996510524899977
4967 34.562803758846954 0.1725491080613443 34.160291087780124 0.2299635630054866
4968 36.19738460747752 0.17254693396884707 35.79487673174206 0.22996094176661622
4969 38.5096102662536 0.17254492008557198 38.107105766458986 0.2299595797090494
4970 41.803677317262384 0.17254272444927907 41.40117784319413 0.22995674961897597
4971 46.52809920898357 0.1725407445057469 46.125602816176354 0.2299556483014678
4972 53.346395492593224 0.17253851584753344 52.943904466204735 0.22995251054095717
4973 63.24071197837941 0.1725365838587873 62.83822360330622 0.2299517912144056
4974 77.66363740776632 0.1725343050856185 77.26115490545817 0.2299481972225262
4975 98.75062621983683 0.1725324417540203 98.34814573654666 0.22994804153616427
4976 129.6087465730652 0.172530087940754 129.20627271468405 0.22994377044041278
4977 174.66206024149366 0.17252832277849273 174.2595874738819 0.22994444483325838
4978 239.99300104056184 0.17252585965162187 239.59053600072792 0.22993918018229997
4979 333.424683700348 0.17252423077685503 333.02221841765424 0.22994105191692485
4980 463.8478281829281 0.17252161850532516 463.44537217930497 0.2299343851178357
4981 638.6569513505435 0.17252016188466884 638.254493310879 0.22993787777989416
4982 857.8676203563699 0.17251737757979896 857.4651735491422 0.22992942964800106
4983 1103.5760482102464 0.17251608629043083 1103.1735973513069 0.22993477264912796
4984 1327.7766444255976 0.17251318788357814 1327.37420660445 0.22992463326403145
4985 1449.5053400949832 0.17251192650213354 1449.1028969737033 0.22993119477773147
4986 1382.1162264332331 0.17250914266392356 1381.7137965268328 0.22992076373640935
4987 1095.6204497239396 0.172507592098933 1095.2180158651602 0.2299262666803974
4988 673.4515832211235 0.1725052959053322 673.0491593813144 0.2299185439037837
4989 289.81687739059464 0.1725030933089442 289.41445454377407 0.22991975351164678
4990 102.14191349380668 0.17250157152691856 101.73949443147815 0.22991749080160798
4991 151.21977592156128 0.17249856855922954 150.81736455003013 0.22991280297189806
4992 351.18499876550595 0.1724978027334403 350.78258486600254 0.22991609676996053
4993 553.8591918784437 0.17249419409334157 553.4567907702896 0.22990691406068844
4994 631.2055091101721 0.1724938311352718 630.8031021588167 0.2299131202200897
4995 540.312867180327 0.17249008600431048 539.9104741347172 0.22990295960543233
4996 343.6160881801225 0.17248959891491036 343.2136904321322 0.2299081490754015
4997 163.37004403223855 0.17248622541057118 162.96765703179 0.22990077503797887
4998 94.91506968823141 0.17248520586375196 94.5126824960192 0.22990198634845996
4999 147.11294423712954 0.17248244597699297 146.71056276351038 0.229899027642165
5000 251.40164829793224 0.17248085515916917 250.99927124533474 0.22989619743834228
5001 319.11475630098937 0.17247855092427228 318.7123814831709 0.22989626689424802
5002 300.5346218161242 0.17247669310998803 300.1322532807543 0.2298918422598377
5003 210.57901166037368 0.1724744668096714 210.17664522560918 0.22989196795483804
5004 109.4966702594424 0.17247271127718175 109.09430867797533 0.22988887018987575
5005 55.378263700750225 0.17247027049400598 54.97590672312669 0.22988670712952872
5006 65.48984770655302 0.1724687877682898 65.08749259789563 0.22988632088909008
5007 112.54718412182038 0.1724661037816243 112.14483640435765 0.22988161368110632
5008 151.31403493925174 0.17246478929708758 150.9116870196511 0.22988313030354116
5009 151.32744979359106 0.17246206822017243 150.92511022820796 0.2298774971629199
5010 113.82470053215064 0.17246066095728088 113.42236101158454 0.22987885960881707
5011 65.13211264402733 0.17245816461376257 64.72978009376119 0.22987438565238613
5012 34.67638714382071 0.17245645054856265 34.27405683113398 0.22987386213816216
5013 34.98710283507505 0.1724543094204754 34.58477688599784 0.229871639656733
5014 56.823564120632625 0.17245225909934994 56.42124294414779 0.2298689173854822
5015 79.45976842099812 0.17245040452753338 79.05744951579499 0.2298685006755981
5016 86.09338074207632 0.17244816403972474 85.69106795238788 0.22986462564871493
5017 73.58643949186218 0.17244640446745996 73.18412847284254 0.2298646145521754
5018 51.70715340168167 0.17244417376503315 51.304848164878024 0.2298610630386114
5019 34.4224307118433 0.1724423347638037 34.02012821143255 0.2298601656469455
5020 30.2994970466581 0.17244023710772569 29.8971989646854 0.22985784486497474
5021 38.26962153131979 0.17243826092805933 37.86732761991512 0.22985565047661033
5022 50.25487362951859 0.17243628711957598 49.852582880269736 0.22985446212928157
5023 57.498088717677405 0.1724342400932043 57.095802975932756 0.22985150165144627
5024 55.944188204873726 0.17243228455116205 55.54190529827569 0.22985062204687265
5025 47.69347184079661 0.1724302891954112 47.291193709846624 0.2298478417545772
5026 38.513288328641394 0.1724282341944944 38.11101372351515 0.2298463709317566
5027 33.71523931933507 0.17242638551773332 33.31296844925415 0.22984448456318557
5028 35.17707247020599 0.17242417037761287 34.774806313019695 0.229841986808686
5029 41.007006252831395 0.17242249074472846 40.604742644008475 0.22984111807819071
5030 47.45221008902632 0.1724201284467988 47.049952200590965 0.22983775998855255
5031 51.45945732936744 0.1724185783329918 51.05720123237474 0.22983751865970584
5032 52.31500249289888 0.17241612249319216 51.9127525505361 0.22983381986958906
5033 51.67475355600252 0.17241464795270156 51.272505246946736 0.22983366110308728
5034 52.33997840983046 0.17241213994428903 51.93773617494438 0.22983009494178042
5035 56.741158447686466 0.1724107226759127 56.33891803147569 0.22982969353486093
5036 66.04115762616019 0.1724081510438092 65.63892308540224 0.22982638971413955
5037 80.23305986571035 0.17240683523759956 79.83082720336837 0.22982582710438065
5038 98.99185344368678 0.172404124175088 98.58962681194382 0.2298225075678811
5039 122.71459858272944 0.17240301358748256 122.31237334787316 0.22982222126879284
5040 153.2033266100601 0.172400037668316 152.80110823079679 0.22981834159497017
5041 193.75162840727992 0.17239927307697125 193.34941020787056 0.22981892633238635
5042 248.62614695812175 0.172395884352042 248.22393717558063 0.22981389818909298
5043 322.11566557709614 0.17239561433513098 321.713454074531 0.22981588823000365
5044 417.0846218663877 0.17239167475977088 416.68242091485837 0.22980927676954802
5045 532.9061016844307 0.17239201602533147 532.503896698743 0.22981296966237746
5046 662.3983446966646 0.1723874530871021 661.9961525785861 0.22980466499135188
5047 788.4251469515692 0.17238840803614566 788.0229486153921 0.2298099281409815
5048 882.097770814048 0.1723833330984467 881.6955870956957 0.22980038525381455
5049 907.3250052229231 0.17238463565472123 906.9228142182417 0.22980636902672602
5050 835.0098398278504 0.17237950784836453 834.6076634368832 0.22979688311882826
5051 664.1509881697978 0.1723805036274259 663.748805785395 0.22980188077532887
5052 434.51827965103746 0.1723761175275041 434.1161091237997 0.22979440971029663
5053 215.418895724787 0.1723759802641122 215.01672325668486 0.2297964878380177
5054 72.15511686217958 0.17237303465119272 71.75295124474366 0.2297925827847334
5055 34.17426041447739 0.17237132015422307 33.77209823719537 0.22979085712779362
5056 86.28324071296225 0.17236992057306358 85.88108021938852 0.22979057300066832
5057 182.9412734990758 0.1723668574909799 182.5391208543652 0.22978578721964904
5058 271.274748166823 0.17236649664246492 270.8725939324202 0.22978773776029882
5059 311.2083562674101 0.17236279280733968 310.8062117667305 0.2297817078722656
5060 288.22914288624406 0.17236265140536491 287.8269963563973 0.22978387844139625
5061 216.19582652711549 0.17235915517602074 215.79368876820112 0.22977860373834993
5062 128.49382596312185 0.17235844682517654 128.09168829192834 0.2297792243683429
5063 60.607675246763904 0.1723557939108851 60.2055434004336 0.22977605241942
5064 33.53030480692457 0.17235410242089425 33.128176368500945 0.22977433600272926
5065 46.879145578574416 0.17235245001590516 46.47701969590044 0.22977343265807343
5066 83.44631228175224 0.1723498708091612 83.04419261696101 0.22976979398207842
5067 120.10016892825101 0.1723489107857077 119.69804973661587 0.2297702808494396
5068 138.57890952100234 0.17234590420474788 138.1767977159482 0.22976590084939036
5069 131.99780593722403 0.1723450959194643 131.59569436849515 0.22976647280940204
5070 105.53789170494109 0.17234221473322944 105.13578687381049 0.22976261639736464
5071 72.02788355209235 0.17234105853715692 71.62578029949509 0.22976219406009643
5072 44.987967451539085 0.1723386959982151 44.58586911020725 0.22975964533362478
5073 32.67586963502748 0.17233694065955718 32.27377489064668 0.22975780372124768
5074 35.67245776834964 0.17233519037707784 35.27036596343277 0.22975661453978952
5075 48.32044922372368 0.17233289223169657 47.91836269410668 0.2297536373853032
5076 62.417609588094734 0.1723315730694879 62.01552475132708 0.2297532636981687
5077 71.04073040048655 0.17232900212442187 70.63865153918462 0.22974985917750385
5078 70.96629692670278 0.17232779725243955 70.56421959729256 0.2297495321577818
5079 63.110483230765745 0.17232527736749545 62.708411517388534 0.22974643600971445
5080 51.27839993261924 0.1723238924514267 50.876330507985 0.22974553218281182
5081 40.06231409768876 0.17232166009584812 39.660249237999395 0.22974319959352413
5082 32.90287630960241 0.1723199351417804 32.50081491196725 0.2297414624933837
5083 31.040509259141807 0.17231806570782454 30.638451246826225 0.2297399466077593
5084 33.5579515793533 0.17231600708810182 33.15589806560301 0.22973750666218615
5085 38.21696753179559 0.17231442377942094 37.81491657683025 0.2297365311859236
5086 42.56497495334768 0.17231216158173393 42.1629290295806 0.22973376218534136
5087 44.838923496585885 0.17231070161129558 44.43687988668147 0.2297329082931233
5088 44.40397097070601 0.17230841113486886 44.00193233405729 0.22973022551385358
5089 41.69991401320153 0.17230690570532015 41.29787798415959 0.22972912333661843
5090 37.83845440362582 0.1723047340477676 37.43642284899451 0.2297268205835358
5091 34.07668605571104 0.17230306889258715 33.67465771542702 0.22972527139143542
5092 31.373349966330505 0.17230109112541248 30.971325429762626 0.22972344544246626
5093 30.155220177483795 0.1722992319395265 29.753199495415735 0.22972145012853218
5094 30.313748932666552 0.17229744405051162 29.911731473076255 0.22972001553978713
5095 31.370206442626284 0.17229542744090937 30.96819329051316 0.2297177246722164
5096 32.70982529435119 0.17229376813212582 32.307815037668945 0.2297164885501176
5097 33.79347821697785 0.17229167138397472 33.39147243125658 0.22971411433729627
5098 34.29025299002249 0.17229005631042657 33.88825006708145 0.2297128666306161
5099 34.11497630347166 0.17228796296840268 33.71297774112729 0.2297105993759645
5100 33.38751546098094 0.17228631609586295 32.98551996200412 0.22970918288096306
5101 32.34730877583661 0.1722842898037136 31.945317347583476 0.22970713844941704
5102 31.259746160066584 0.17228256301608055 30.8577581148631 0.2297054821874054
5103 30.34169277767008 0.172280634986332 29.939708455255328 0.2297036874284204
5104 29.720547407395063 0.17227881375608411 29.31856678923226 0.2297018044067201
5105 29.427332450946256 0.17227698328768598 29.02535525442388 0.2297002132346944
5106 29.415366700365347 0.17227508114832102 29.013393444915206 0.22969817430181894
5107 29.591940789267216 0.17227332483981286 29.189970764418508 0.2296967000088937
5108 29.851249365190114 0.17227137192141873 29.44928339411089 0.22969459915780702
5109 30.100398516668214 0.17226965604159183 29.69843571241177 0.22969314821485254
5110 30.27470519426429 0.1722676869185322 29.872746435130775 0.22969107221498183
5111 30.342359080142778 0.172265978428682 29.940403532294713 0.2296895694193808
5112 30.30086060234496 0.17226402281341763 29.89890900070552 0.22968757882602517
5113 30.16875886787686 0.17226229659980655 29.766810591424818 0.22968597985223435
5114 29.975899796667765 0.17226037428774263 29.573955319793217 0.2296841025868046
5115 29.754721728298627 0.17225861611779822 29.352780717191997 0.22968239498883133
5116 29.5338932852774 0.17225673592238497 29.131955919566526 0.22968062978848855
5117 29.334758809507743 0.17225494193482263 28.932825041360527 0.2296788262123941
5118 29.170230974678148 0.17225310342837236 28.76830071960029 0.22967715164948538
5119 29.045488198076363 0.17225127753593092 28.64356164090042 0.22967527964001178
5120 28.959681399385666 0.17224947416148528 28.557758260641485 0.2296736645826959
5121 28.90799056021251 0.17224762473491598 28.50607117887791 0.22967175659968625
5122 28.883551833834723 0.1722458470721739 28.481635817594544 0.2296701691680056
5123 28.87898588438938 0.1722439839164657 28.477073645455558 0.22966825501735655
5124 28.887444163327558 0.17224222232671 28.485535272426997 0.22966666857385334
5125 28.903193198723226 0.17224035448967115 28.501288073201486 0.22966477103206948
5126 28.921842583163457 0.17223860082095482 28.519940815327324 0.22966316701517925
5127 28.94031797486445 0.172236735363521 28.53841993912551 0.22966130037542065
5128 28.956698400050648 0.17223498374063392 28.55480374772459 0.22965966858542197
5129 28.969985564333307 0.17223312533022905 28.56809459970233 0.22965783930074424
5130 28.979875955774226 0.17223137224449184 28.57798840696119 0.22965617656854379
5131 28.98655229458679 0.17222952331298108 28.58466838622918 0.22965438504463032
5132 28.990523662029286 0.17222776728512582 28.588643201564317 0.2296526931798423
5133 28.992501708963253 0.17222592848415266 28.590624844561038 0.22965093591806293
5134 28.993323661119508 0.17222416954533257 28.59145027196458 0.22964921960959486
5135 28.993901991035315 0.17222234028549255 28.59203215958522 0.22964749116460267
5136 28.99520782765594 0.17222057945313562 28.593341491970502 0.22964575623230007
5137 28.99827075560524 0.17221875838811865 28.596407946504062 0.2296440507130584
5138 29.004203997776475 0.17221699723932377 28.602344697667533 0.2296423028696184
5139 29.014242836144085 0.1722151826248606 28.612387038601444 0.2296406149177816
5140 29.029808650676063 0.17221342300995693 28.627956368632255 0.2296388590338513
5141 29.05259160183295 0.17221161291716738 28.65074280457519 0.22963718434059324
5142 29.084669444794603 0.17220985681723708 28.682824163861756 0.22963542411560994
5143 29.128661565063027 0.17220804920807367 28.72681975625926 0.22963375959569104
5144 29.187945386252448 0.17220629872204118 28.78610709002364 0.22963199750676355
5145 29.2669442274874 0.1722044914039 28.865109394826533 0.2296303412569684
5146 29.371533586962265 0.1722027488489596 28.96970225944708 0.22962857866622444
5147 29.509594937032553 0.17220093932098887 29.10776706789592 0.22962692981564584
5148 29.691805490037602 0.17219920743998884 29.289981115454218 0.22962516714339526
5149 29.932736111747307 0.17219739262928632 29.530915193445683 0.22962352567233651
5150 30.252434146191884 0.17219567491701496 29.8506167086996 0.2296217625752687
5151 30.67865861395376 0.17219385078081778 30.276844634024503 0.2296201291484418
5152 31.25013614296094 0.17219215196717538 30.848325626322417 0.2296183646713503
5153 32.02121771604651 0.17219031290674786 31.619410662635502 0.22961674050425981
5154 33.06872676250565 0.17218863967046755 32.666923149636816 0.22961497319836485
5155 34.50185158618348 0.17218677766051288 34.100051448569786 0.22961335995317925
5156 36.47680808163286 0.17218513969668495 36.075011353959916 0.22961158797625458
5157 39.21815342701435 0.172183242975949 38.81636019637746 0.229609987660946
5158 43.050518649405205 0.17218165460860577 42.64872878589605 0.22960820890055073
5159 48.44472226278646 0.17217970570092567 48.04293593337138 0.22960662371415214
5160 56.08622020580612 0.1721781883143212 55.68443718147467 0.2296048360171298
5161 66.97323056609699 0.17217616107265502 66.57145113699458 0.22960326802974879
5162 82.55946828669343 0.17217474668675095 82.15769207030772 0.22960146969895853
5163 104.94964934367076 0.17217260207402402 104.54787682144253 0.2295999201542029
5164 137.16543752399568 0.17217133821498123 136.76366807476552 0.22959811101519179
5165 183.4598668962552 0.17216901903123097 183.05810129835066 0.22959657887330384
5166 249.64481179530844 0.17216797395540126 249.243049058934 0.2295947624190556
5167 343.2151772509991 0.17216540091344745 342.8134186084922 0.2295932415934137
5168 472.91806505681603 0.17216466417183146 472.5163089639084 0.22959142873585536
5169 646.8273287231663 0.172161742817945 646.4255770764292 0.22958990391909864
5170 867.8076543321371 0.17216140470319 867.4059048100835 0.2295881173504531
5171 1124.7783937222855 0.17215806898558755 1124.3766490914866 0.22958656181347048
5172 1381.1205549055712 0.17215814349505967 1380.7188119291275 0.2295848329485972
5173 1566.563040640899 0.17215447302599382 1566.1613029457733 0.22958322209977539
5174 1589.7561036010034 0.1721547470101652 1589.3543672932324 0.2295815607607734
5175 1384.5647021361885 0.1721511154620355 1384.1629711040396 0.22957991668712327
5176 975.7080831344161 0.17215106712548556 975.306353806453 0.22957826083766494
5177 501.2403802628653 0.17214807758361433 500.8386555097319 0.22957667554974612
5178 146.16492810829033 0.17214712822003628 145.76320605929234 0.22957492077793656
5179 28.75643023051357 0.17214521098446078 28.35471155119923 0.22957346832987682
5180 137.7470049615672 0.17214316856312936 137.34529020705628 0.22957158594777266
5181 357.7859024461113 0.1721422346230713 357.3841899740501 0.22957023743813734
5182 542.4364754951964 0.17213945306084036 542.0347677376718 0.22956830446379559
5183 586.2672464255372 0.1721389426435916 585.8655405347076 0.22956694818591675
5184 471.3533341048587 0.17213610480121244 470.9516328947609 0.2295651052965714
5185 269.9891418113901 0.1721353111463559 269.5874429103704 0.22956358987336614
5186 95.2516837045306 0.1721330457199038 94.8499886835682 0.2295619752425076
5187 28.6159490264041 0.17213150900654647 28.2142573135506 0.2295602038469523
5188 76.33893422160315 0.17213004258843462 75.93724533253422 0.2295588464804983
5189 179.80382639243444 0.17212778971432907 179.40214174030945 0.22955686241067488
5190 261.1180470409099 0.17212686515220357 260.716364520885 0.22955565487270116
5191 269.8025816175016 0.1721243248469074 269.40090367895175 0.22955361370291222
5192 206.3267269396066 0.1721234235313445 205.92505114024343 0.2295523758318575
5193 113.59080676669873 0.17212111728380744 113.18913518923912 0.22955046017580366
5194 44.72767253597848 0.17211979637581495 44.32600370579564 0.22954903380701874
5195 29.68937359222564 0.17211802492055428 29.287708215239952 0.22954735206513194
5196 61.99383518831844 0.1721161603299731 61.592173335261734 0.22954569272673933
5197 109.77751493520893 0.1721148679268757 109.37585584512759 0.2295442221544644
5198 139.0190365022587 0.17211266805612116 138.61738142426643 0.2295424099361653
5199 133.07175062979368 0.17211154277292842 132.67009805520405 0.2295410318166918
5200 98.67309891992382 0.17210936397175777 98.27145035181958 0.22953920413247858
5201 57.71587626111836 0.17210806520191582 57.31423041113142 0.22953778478502015
5202 31.888201065454975 0.17210618149704152 31.486558831610534 0.22953605234739854
5203 30.4044192395579 0.17210453691191366 30.00278018448301 0.2295345181629737
5204 47.358794476835584 0.17210300325335315 46.9571585637088 0.2295329098734241
5205 68.10747956076594 0.17210107048931778 67.70584721497914 0.22953127529747916
5206 79.03391794215054 0.17209973838369566 78.63228846220636 0.229529741560479
5207 74.65043243544726 0.17209772403102136 74.24880663192485 0.22952807949138945
5208 58.87900524370449 0.1720963666301943 58.47738233826163 0.22952653881266893
5209 41.05284058544699 0.17209448196164587 40.651221177381956 0.22952492610338848
5210 29.856031462333608 0.17209293297881165 29.454415211639695 0.22952331771510187
5211 28.87415476793735 0.17209128007664592 28.472541696547395 0.2295217913133059
5212 35.787867599053065 0.17208950903790696 35.386257985025246 0.2295201049899081
5213 44.80355874467769 0.1720880506962666 44.40195204423836 0.22951864974306319
5214 50.31133473665523 0.17208614937027658 49.90973166609817 0.22951692118678899
5215 49.64119403595157 0.17208475861065398 49.23959378898268 0.22951548835823674
5216 43.760076542532765 0.1720828676460682 43.358479903396926 0.22951377148977303
5217 36.03350440460948 0.17208141100913485 35.63191068352497 0.22951231007537104
5218 30.084062348484707 0.17207963954758926 29.68247206252503 0.22951064641208907
5219 27.993796347798643 0.17207804389140308 27.592209174937445 0.22950912896979334
5220 29.641895981534514 0.17207642364141212 29.24031202830774 0.2295075295853639
5221 33.23118401373386 0.17207469784808474 32.82960335480048 0.22950596108529728
5222 36.47401683039986 0.17207318535540628 36.07243923770983 0.22950440733462238
5223 37.73315151002526 0.17207139779441635 37.33157729585008 0.2295028163807605
5224 36.61204198906875 0.17206991135375424 36.21047080336174 0.2295012743532602
5225 33.86082278242865 0.1720681454653615 33.45925494124651 0.22949969571677303
5226 30.800497144304817 0.17206661019616437 30.39893240023575 0.2294981338729002
5227 28.62908059340791 0.17206492446564509 28.227519076139192 0.22949659280307202
5228 27.938382317908413 0.1720633030511839 27.536824020830345 0.2294949940268844
5229 28.59771485498723 0.17206171200282822 28.196159644104824 0.22949349887957743
5230 29.965193905208352 0.17206001138558344 29.563642030839986 0.22949186298278323
5231 31.259203689894516 0.17205849024168293 30.85765479234468 0.22949040730815376
5232 31.899643680892922 0.17205674786348746 31.498098187749427 0.22948874528000765
5233 31.69015227701981 0.1720552524241075 31.28860970855015 0.2294873160455503
5234 30.808611659347733 0.17205351341285322 30.407072505380718 0.2294856405541634
5235 29.65678924079769 0.17205200277427618 29.255253010311584 0.22948422771182836
5236 28.66090280545459 0.17205029977293082 28.259369961336038 0.2294825443456233
5237 28.110521946089367 0.17204875217497265 27.70899204580215 0.22948114811224093
5238 28.086110850167227 0.17204709481301672 27.68458430540498 0.2294794499492316
5239 28.47984179805361 0.17204551262656714 28.078318201065454 0.2294780843615866
5240 29.079115111515666 0.17204388766988085 28.677594873734122 0.22947635011166434
5241 29.668164870638872 0.17204229304770127 29.266647533930684 0.22947504366048457
5242 30.10909539670173 0.17204067170733656 29.7075814873457 0.22947323764869357
5243 30.38172387512698 0.1720390976950553 29.980212744041932 0.22947203338999358
5244 30.58199628338698 0.17203744474566063 30.180488734065356 0.22947010457596348
5245 30.893792433584835 0.17203592712270613 30.492287443729893 0.22946906273223666
5246 31.55583307648521 0.1720342071442194 31.154331929608716 0.2294669397322761
5247 32.84426588817662 0.17203278080158152 32.44276696157825 0.22946614579679295
5248 35.08639638755395 0.1720309587543932 34.68490170388647 0.22946372491309078
5249 38.71529036592899 0.1720296604035895 38.313797399193646 0.22946330633175777
5250 44.37321289951559 0.17202769559558398 43.971724774651584 0.22946042926842694
5251 53.07509327012592 0.17202657311341563 52.67360611255557 0.229460584456936
5252 66.4538433386965 0.1720244066344198 66.05236193071579 0.22945700134628932
5253 87.12334269845549 0.17202353482583552 86.72186111753527 0.22945804609437898
5254 119.21190838279587 0.17202107070507452 118.8104339536025 0.2294533584883017
5255 169.11483600213788 0.17202057307658877 168.71335963483395 0.22945579422732654
5256 246.46441898250487 0.17201765443418754 246.0629519504568 0.2294493776138683
5257 365.0809876269725 0.17201772723636183 364.6795159283718 0.22945397136431422
5258 543.0991094830384 0.17201411726755422 542.6976504538707 0.22944491190027017
5259 800.0749975607354 0.17201503322239756 799.6735298243892 0.2294527031238033
5260 1146.857961078262 0.17201044810477145 1146.4565107021485 0.22943992800853105
5261 1562.5940669592592 0.1720124512945485 1562.1926026834587 0.22945182450598708
5262 1960.5854755328312 0.1720067907952991 1960.1840337608498 0.22943498118626354
5263 2170.751353596646 0.17200968665298486 2170.3498937052773 0.22945020471568095
5264 2002.9838184315117 0.17200362466654132 2002.5823829200517 0.22943188679337512
5265 1417.229677327475 0.17200614605398373 1416.8282255653744 0.22944561604659375
5266 657.232754721963 0.17200145615127788 656.831320746268 0.22943251954365793
5267 124.54628815741793 0.17200168493589343 124.1448489030722 0.2294375694098434
5268 60.452018368050815 0.1719998788444221 60.05058318017934 0.22943530902705622
5269 374.18825302266094 0.1719971659999314 373.78682652249796 0.22942933416307906
5270 750.7123955331938 0.17199785043683552 750.3109613496865 0.22943633307046754
5271 884.3633171640355 0.17199351535419113 883.961899254373 0.2294243943082988
5272 679.8746437391178 0.17199472455704973 679.47321584459 0.2294331699707602
5273 309.20997231658055 0.17199101988473234 308.8085575091942 0.22942378750162754
5274 56.205439790563844 0.17199064969427272 55.80402268777379 0.2294264530957827
5275 70.2360409518423 0.17198908225248116 69.83462668849408 0.22942518109573742
5276 265.34749383368944 0.17198654194361074 264.9460876022561 0.2294196894896979
5277 430.8568829246711 0.171986711844671 430.4554713838208 0.22942482900558714
5278 418.7047065456317 0.17198321561762892 418.3033073980747 0.22941593193939505
5279 251.8569350693437 0.17198343204366515 251.45553065781021 0.22942097948982854
5280 79.91912592069802 0.17198074031040597 79.51772981443602 0.22941536595159304
5281 32.38451550714865 0.17197957617413648 31.983120942196642 0.22941498877787025
5282 111.89268364456362 0.1719784757317149 111.49128968908106 0.22941547975084586
5283 215.89702339454095 0.17197591243533708 215.49563766220155 0.22940981990408207
5284 241.89340877049506 0.1719757265327511 241.49201941381423 0.2294136301480561
5285 172.534341401494 0.17197290529137263 172.1329612911243 0.2294072050783378
5286 75.09774627542919 0.17197234035104192 74.69636463267733 0.22940930240081087
5287 29.201076985255604 0.1719703914913026 28.799700159876977 0.22940643388732515
5288 56.613906057088116 0.1719687307579771 56.21253316031249 0.22940416601764857
5289 113.97673965765664 0.17196782991782036 113.5753664605955 0.2294053671433209
5290 141.80773673258182 0.17196542102404133 141.4063710519764 0.2294002595813535
5291 117.08739451232489 0.17196483796264664 116.68602713224745 0.22940254211479108
5292 65.53474324254708 0.1719625799895696 65.13338246692493 0.22939819563258765
5293 30.91574000733933 0.17196147564401995 30.514380281386753 0.2293982503085558
5294 34.98586455585925 0.1719599577816527 34.584507660180236 0.22939693789736504
5295 63.69551459398616 0.17195810360303684 63.2941625379882 0.22939395239492347
5296 85.81037012117993 0.17195718087976855 85.40901794720621 0.22939499309394706
5297 81.76895033411512 0.17195501856544237 81.36760449472884 0.22939082082083712
5298 57.281960240024254 0.17195408884180954 56.880614408379515 0.22939174280293484
5299 33.77961938865131 0.17195222396463652 33.37827832135117 0.22938884333550885
5300 27.987802357108894 0.17195081799698225 27.586463780350478 0.2293877587614316
5301 39.3945613135631 0.1719494910441372 38.99322474203895 0.22938708048001394
5302 54.09548198477622 0.1719476263672937 53.694150266157926 0.22938409225099948
5303 58.45634652832379 0.17194659492101486 58.05501531276151 0.22938462064125983
5304 49.74428565977839 0.17194465869205094 49.342959672999484 0.22938132808685846
5305 36.07521333179547 0.1719434938085944 35.673888540758604 0.22938129722827455
5306 27.929116461418424 0.1719418564894654 27.527795378126246 0.22937922680271228
5307 29.568568641209385 0.17194032194197675 29.16725066197498 0.22937765729242915
5308 37.024973898198304 0.1719390481546372 36.62365776132793 0.2293770887157417
5309 42.787084497860526 0.1719372462976922 42.385772868419956 0.2293743831428759
5310 42.180503157402825 0.17193610710077822 41.77919265641118 0.2293743938908647
5311 36.28385545273098 0.17193433055153465 35.88254938076236 0.22937174141708513
5312 29.949463138079935 0.17193303878874477 29.54815894383839 0.2293711554527987
5313 27.44000241921457 0.1719315091504031 27.038701435063917 0.229369475000247
5314 29.41431668457174 0.17192994819131863 29.01301894393255 0.22936779244787048
5315 33.18342504080735 0.17192866409248428 32.78212926796299 0.22936710875187308
5316 35.33689753319491 0.17192694047050588 34.93560586083118 0.2293647318932206
5317 34.33047041599674 0.17192572304196913 33.92918034809974 0.22936434485503737
5318 31.19851625417971 0.17192404435237166 30.797230111508384 0.22936209831895382
5319 28.294048897680273 0.17192270156824957 27.89276495991165 0.22936123620037596
5320 27.369374517512398 0.17192120813276168 26.968093616230522 0.2293596931491124
5321 28.48083622932278 0.17191967316147322 28.0795584855075 0.22935807065380556
5322 30.296118771748294 0.171918353331262 29.89484321247629 0.2293572059407432
5323 31.285179925661193 0.1719167056202831 30.883908101355544 0.22935511868536398
5324 30.791866655148244 0.1719154344578653 30.390596767763302 0.22935445292707574
5325 29.29203946438532 0.1719138162532495 28.89077319472021 0.22935245341185817
5326 27.844642404505052 0.17191246225656007 27.44337847042638 0.2293514718221099
5327 27.275511672210254 0.17191097158702942 26.874250753764684 0.2293499468585409
5328 27.687505359496022 0.1719094840944111 27.286247429116706 0.22934844628490694
5329 28.542817433304574 0.1719081205743209 28.141561912832348 0.22934739989790542
5330 29.13752713056863 0.17190654514183498 28.736275032298447 0.2293455531283454
5331 29.079296022359507 0.1719052311721874 28.67804610444488 0.2293446867424407
5332 28.466875860846784 0.17190366037814833 28.065629349093165 0.22934285137547075
5333 27.726085586729447 0.17190230593315067 27.32484146371712 0.22934181707917378
5334 27.28022070878723 0.1719008123782927 26.87897962346248 0.2293402729464538
5335 27.293522625581655 0.17189937232947292 26.892284354884964 0.22933889836721758
5336 27.62661107952326 0.17189796951598119 27.225375415859403 0.22933769414787464
5337 27.982775872071475 0.17189646036058448 27.581543363999998 0.22933604771088967
5338 28.11519654939262 0.17189510814533612 27.713966418228036 0.22933502301924935
5339 27.959708526875 0.17189358431630752 27.558481622491048 0.22933332006764412
5340 27.63294849895047 0.17189222442056007 27.231724028766614 0.22933224576329625
5341 27.327506447694436 0.1718907383817505 26.926285018147276 0.22933069116540805
5342 27.187125635715596 0.17188933163315032 26.785906888147128 0.22932941593531894
5343 27.23668725434438 0.17188790487754738 26.835471259111536 0.22932809035529508
5344 27.39342403572752 0.17188644853276946 26.992210979149622 0.22932660804512892
5345 27.534589050547005 0.17188506701591671 27.133378532330937 0.2293254512001515
5346 27.571834175469583 0.1718835876669103 27.170626716405078 0.22932387139759455
5347 27.49079686729571 0.17188221781662655 27.089591902810437 0.22932274666864652
5348 27.342875316380262 0.171880750172004 26.94167335655159 0.22932120965666944
5349 27.20453730959711 0.17187936137660506 26.80333795431749 0.22931999390301386
5350 27.132748403513386 0.17187792803263952 26.731551885387447 0.22931859009330055
5351 27.140249884553917 0.17187650795371892 26.73905614216222 0.22931723443797683
5352 27.198570021438933 0.1718751105226518 26.7973789415203 0.22931596939597992
5353 27.260801329535116 0.17187366717430297 26.85961315531775 0.22931450704306303
5354 27.288294152218374 0.17187229031427934 26.88710854384178 0.22931331806231314
5355 27.2673573101042 0.1718708433755169 26.866174637574236 0.2293118291544478
5356 27.21030297450127 0.17186946625189647 26.809122876823064 0.2293106314263127
5357 27.144027741868758 0.17186803480912735 26.74285051330979 0.2293091937498424
5358 27.0944261992772 0.17186664236918459 26.693251631231824 0.2293079256761918
5359 27.074811565038633 0.17186523599119446 26.673639750260552 0.22930657878688568
5360 27.082663765341046 0.1718638247027012 26.681494715560653 0.2293052250776904
5361 27.10417118406666 0.1718624411710329 26.703004781789705 0.22930396110592371
5362 27.122687547998165 0.17186101804020762 26.721523981014652 0.22930254894330585
5363 27.12647361611404 0.17185964697932302 26.72531264208706 0.22930132704765271
5364 27.112563846488833 0.17185822411806034 26.711405717975182 0.22929990439559036
5365 27.08606185289187 0.17185685329307346 26.68490632365808 0.2292986759407169
5366 27.05626314543106 0.17185544165001365 26.655110417327315 0.229297286453731
5367 27.031976858543512 0.17185406246075044 26.630826779053226 0.22929601702953642
5368 27.01813105420972 0.1718526676333292 26.616983703343323 0.22929468323307112
5369 27.014702813233217 0.1718512777075842 26.613558172410197 0.22929336311543566
5370 27.017817443913202 0.1718498989977485 26.61667546238865 0.2292920825268048
5371 27.022057244661053 0.17184850163292079 26.620918018474967 0.22929072455316293
5372 27.022803757342498 0.17184713381478134 26.621667146885034 0.22928947664268218
5373 27.01772964457343 0.17184573538162734 26.616595803261273 0.2292881059305293
5374 27.007108564879 0.17184437171767786 26.60597732906736 0.22928686409396137
5375 26.993125611436973 0.1718429786092397 26.591997126913533 0.22928550591419708
5376 26.978688665247567 0.17184161361294253 26.57756280317233 0.22928424846229323
5377 26.966277728333417 0.17184023000745513 26.565154578991635 0.2292829193343264
5378 26.957218748178317 0.17183886101382312 26.556098251416547 0.2292816357479446
5379 26.95151430241563 0.17183748801844598 26.55039647436963 0.2292803400275532
5380 26.948144921181353 0.1718361153593729 26.54702977416476 0.22927903165722135
5381 26.94562085040253 0.17183475142030497 26.544508335811482 0.22927776317074205
5382 26.942544142088803 0.17183337756549275 26.541434324712384 0.22927643981092888
5383 26.938004401539708 0.17183201962043473 26.536897195465905 0.229275186453368
5384 26.93173029829883 0.1718306478872655 26.53062578921997 0.22927386119159293
5385 26.92401814982302 0.17182929265278624 26.522916247099197 0.2292726100710391
5386 26.91551621591324 0.1718279260363192 26.514416995270985 0.229271294605936
5387 26.906967394122013 0.17182657097762516 26.505870787211173 0.22927003593321416
5388 26.89899222733239 0.1718252114307939 26.497898278227233 0.22926873767436412
5389 26.89196289600709 0.17182385521304835 26.49087157419309 0.2292674666009506
5390 26.885976640898058 0.17182250345592345 26.484887949582177 0.22926618785995673
5391 26.880910090524146 0.17182114590274225 26.479824040248474 0.22926490437293054
5392 26.87651935543151 0.17181980165448818 26.47543591056416 0.22926364321285958
5393 26.87255023032289 0.17181844337433114 26.471469436209368 0.22926235073919124
5394 26.86883267627344 0.17181710581867918 26.467754467741567 0.2292611027131931
5395 26.865345594673265 0.17181574769366237 26.464270040751465 0.22925980622813533
5396 26.862254132373053 0.17181441599685363 26.461181150115273 0.22925856626092883
5397 26.859928669069294 0.1718130586877219 26.45885833983697 0.2292572705446032
5398 26.858965359767883 0.17181173245132292 26.457897592868203 0.22925603444835357
5399 26.860227063711683 0.17181037599577337 26.45916194486717 0.2292547428487411
5400 26.86493116847063 0.17180905560816362 26.463868604597884 0.22925350826458074
5401 26.874810069195455 0.17180769910983854 26.473750148046918 0.22925222203869966
5402 26.89238510198692 0.1718063860342724 26.49132772710362 0.2292509888490272
5403 26.921407465402744 0.17180502737350775 26.520352731085154 0.22924970694408164
5404 26.96755874252761 0.17180372446895814 26.566506540695933 0.22924847736272116
5405 27.039552241147693 0.17180235991426637 26.638502684850096 0.22924719638332833
5406 27.15087636193631 0.17180107193455257 26.74982931499519 0.22924597500656702
5407 27.322561442271716 0.17179969548269022 26.921517057720724 0.2292446890683041
5408 27.58761367762237 0.17179842995843178 27.186571764466212 0.22924348319772594
5409 27.998147742931664 0.17179703215688052 27.5971085274304 0.22924218334438312
5410 28.636961671448066 0.1717958009626932 28.235924866560914 0.22924100392445768
5411 29.636371818240306 0.17179436683690333 29.23533777467175 0.22923967673165702
5412 31.20910387399154 0.17179318892403908 30.808072144729696 0.22923854033780766
5413 33.69900207716058 0.17179169439494651 33.297973217583326 0.22923716518230586
5414 37.664833635733665 0.1717906004823882 37.26380693754601 0.22923609770526993
5415 44.018407441553634 0.17178900626012844 43.617383793396456 0.22923464189704879
5416 54.25304354099155 0.1717880467744301 53.85202180928602 0.22923368493109386
5417 70.81723967678039 0.17178628814569027 70.41622129313187 0.22923209550282697
5418 97.72216025026117 0.1717855462735566 97.32114338716703 0.22923131682058678
5419 141.49538092851114 0.1717835168656259 141.0943679039601 0.22922950768542255
5420 212.6186552977301 0.1717831281747632 212.2176431530672 0.22922901648816144
5421 327.4405150891678 0.17178065819781277 327.03950757853863 0.22922685243136565
5422 510.1376796851106 0.17178083136514483 509.7366720408853 0.22922681286011864
5423 792.6850662997101 0.17177767744737032 792.2840645136118 0.2292241086509092
5424 1207.720690037714 0.17177867531551036 1207.3196866525675 0.22922470983100876
5425 1763.3388237212112 0.17177460622000726 1762.937827785355 0.22922132963624334
5426 2389.9133842604942 0.1717765369864309 2389.512385162672 0.22922256083576514
5427 2875.815987712309 0.17177172808457972 2875.4149971505108 0.2292188337139412
5428 2892.3758830292595 0.171773957113337 2891.974889200861 0.22921987128531712
5429 2234.477460550997 0.17176960846998449 2234.0764737266777 0.2292172158491444
5430 1152.3887007293865 0.17177048048345475 1151.9877140247763 0.22921622412668127
5431 289.9590678511052 0.1717683104550838 289.5580831906099 0.22921635004017432
5432 127.89061672301611 0.17176655394241505 127.48963775048131 0.22921241859238925
5433 568.9008135885135 0.17176694519093513 568.4998317164585 0.2292149268640448
5434 1085.818999704138 0.1717632512329853 1085.41802664931 0.22920980359497656
5435 1179.8867632965441 0.17176453639074096 1179.4857868337378 0.22921192641544177
5436 778.9315811150091 0.17176121285341653 778.5306110344388 0.22920886771676255
5437 273.2549771868314 0.17176098631953154 272.854008623236 0.22920757727589308
5438 101.09524627099022 0.17175991574907912 100.6942777919968 0.22920856324433528
5439 315.1665575454149 0.17175730891277302 314.7655966529173 0.22920358358481857
5440 594.3741643049868 0.17175812972872467 593.9731992037782 0.22920697147987293
5441 611.4436743935465 0.17175461433935663 611.042718262576 0.22920151663116178
5442 353.32409210008626 0.1717551600163211 352.9231336408372 0.22920329923274244
5443 94.09792972236104 0.1717530015493728 93.69697554116765 0.22920117964402542
5444 71.08568211120357 0.1717515409196291 70.68473182662977 0.22919874365416273
5445 243.60886953604435 0.1717514619901394 243.20791742031702 0.2292006537371814
5446 380.6546988655055 0.17174842753335243 380.2537550482263 0.22919538974582024
5447 326.30184088734114 0.17174903138820727 325.90089358142956 0.22919827452333005
5448 147.5726315068334 0.17174634470837347 147.17169110607844 0.2291940560466049
5449 31.052172806921337 0.1717457510743582 30.651232791220604 0.22919426462637407
5450 68.68798416525662 0.17174472255615147 68.28704587217771 0.22919357052275352
5451 179.53411181937506 0.1717425187017128 179.13317892356196 0.22919037711140308
5452 225.10353676664465 0.17174262287128297 224.70260202116629 0.22919212260709879
5453 161.13380161715858 0.17174003526555873 160.73287360981286 0.22918797208015523
5454 65.15106033021146 0.1717397584911369 64.75013144011255 0.22918913160776572
5455 33.21986579028684 0.171738136003736 32.81894087951815 0.22918677476494717
5456 76.65789589584367 0.17173665819469258 76.2569736680907 0.22918556955828406
5457 127.39842042981927 0.1717361150046871 126.99749885707668 0.22918545773789947
5458 124.25063061655919 0.1717339765061084 123.84971393872284 0.22918270133024068
5459 74.73244981465943 0.1717335538263156 74.33153309638246 0.22918316445066497
5460 33.981835517258325 0.17173180569394728 33.580922915664324 0.22918079590005505
5461 38.30299218320732 0.171730674791783 37.902081300650885 0.22918020776465828
5462 71.01870215387032 0.17172971094871253 70.6177933114997 0.22917913142190868
5463 89.586433209176 0.17172797167382098 89.18552778959867 0.22917744790351433
5464 73.86713054343493 0.17172729181784935 73.46622626904025 0.22917698257682972
5465 42.40802424197667 0.17172564574776422 42.00712331460353 0.2291752816253727
5466 26.516381428518077 0.17172458135128 26.115482494835895 0.22917435233090264
5467 36.44474402763123 0.17172346858928975 36.04384719375836 0.22917336528357884
5468 55.277486436352824 0.17172191312246277 54.876592750290804 0.22917177293956134
5469 60.96453070213893 0.1717211120537168 60.563638422474874 0.22917116761034073
5470 48.91796589152473 0.17171951421623433 48.51707676768719 0.2291696096213022
5471 32.910085970094975 0.1717185059496812 32.50919887839064 0.22916858575464863
5472 27.854693059432066 0.17171729471316266 27.45380806722971 0.22916769748919458
5473 35.04408856336664 0.17171585776346654 34.64320672706571 0.2291659785374685
5474 43.70764246545511 0.1717150011223278 43.30676185650297 0.2291656078298095
5475 43.9215917047554 0.17171339050776177 43.52071460194372 0.22916371230391333
5476 36.03487882020411 0.1717125008991147 35.63400318050803 0.22916313879696887
5477 28.294042593621644 0.1717111186956764 27.893169695343417 0.22916177958254938
5478 27.37256629260698 0.1717098903498828 26.97169591150941 0.22916049074768363
5479 32.292834877120214 0.17170887208653487 31.891966149662057 0.2291598553716219
5480 36.805361691236996 0.17170736049740687 36.404496313330384 0.22915801740920264
5481 36.24200200558373 0.17170649156229928 35.841137862576076 0.22915765144535402
5482 31.533006717732377 0.17170500048355566 31.132145842958668 0.22915587429015422
5483 27.25514206921532 0.17170397380898872 26.85428292362666 0.22915517177967473
5484 26.733885589128324 0.1717027363367604 26.333028937684954 0.22915391510660751
5485 29.287708615941593 0.17170144265097342 28.886854519248864 0.22915265404175642
5486 31.6643366967446 0.17170043118579364 31.263484386971616 0.2291518785871897
5487 31.483059264226245 0.17169901207886762 31.082209934759604 0.22915031738777394
5488 29.17319149847895 0.17169801955567887 28.772343844103304 0.22914963481996936
5489 27.003960102142194 0.1716966889347707 26.60311522959577 0.22914818361165584
5490 26.68656650595098 0.1716955476206469 26.285723697829752 0.22914726050058287
5491 27.969474178049058 0.17169439210628798 27.56863367599694 0.22914610994583132
5492 29.24965203994643 0.1716931069071957 28.84881401266863 0.2291449203706053
5493 29.238697040464537 0.17169204341574013 28.837861044201148 0.22914395284764957
5494 28.017042494780252 0.17169074476231425 27.616209045129906 0.22914270488803173
5495 26.697930641631345 0.17168963396979303 26.297099318237343 0.22914168942420685
5496 26.279572466715265 0.17168843437844594 25.878743458735293 0.22914057360152693
5497 26.828766446939714 0.171687215199534 26.427939827339088 0.22913940440109204
5498 27.612009430529675 0.17168611523859414 27.211184890475412 0.22913842481567048
5499 27.863325041021284 0.17168484088548805 27.46250301151996 0.22913718861583598
5500 27.417722579551103 0.17168375243259146 27.016902627030774 0.2291362000877373
5501 26.71915778481952 0.17168252089305008 26.31834020669278 0.2291350572336885
5502 26.33141176419181 0.17168136059166128 25.93059647691499 0.2291339266851585
5503 26.455751053664386 0.17168022223011886 26.054937879987772 0.22913295144649462
5504 26.842572188983645 0.1716789813232562 26.44176152981649 0.22913167784389754
5505 27.082634450859263 0.17167790510713435 26.681825743695597 0.2291308020565309
5506 26.964490921688654 0.1716766437561335 26.5636847746771 0.22912950325542275
5507 26.60178693896132 0.17167555636211512 26.20098279441822 0.2291285881809874
5508 26.280015191915837 0.17167434391370992 25.879213454815087 0.2291273931870397
5509 26.20185465818843 0.17167319428712163 25.801055118874086 0.22912634502722456
5510 26.34896596636354 0.17167205468083635 25.94816861470343 0.22912529697927445
5511 26.54071606685355 0.17167084797755813 26.13992109239561 0.22912412648038005
5512 26.602824413020443 0.17166975127444903 26.202031492859614 0.22912316888637765
5513 26.495500811969947 0.17166853321061343 26.09471031693227 0.22912196182706068
5514 26.314505842009165 0.17166742904207066 25.913717413048474 0.22912099991862106
5515 26.192086557746364 0.17166624389489687 25.791300473303828 0.2291198405476383
5516 26.192343290685763 0.17166510218122244 25.791559373091708 0.22911881541283136
5517 26.278398605590993 0.17166396157807598 25.877616914516214 0.2291177294967033
5518 26.35938130865604 0.17166278907997784 25.95860187095509 0.22911664862097358
5519 26.36612301728238 0.17166167156542006 25.96534574379233 0.22911560192463024
5520 26.295537757543986 0.1716604982319648 25.89476274398452 0.22911451532750077
5521 26.199291708598686 0.1716593724119593 25.798518881551587 0.22911345463513966
5522 26.136843186005024 0.17165822460114166 25.73607255422297 0.22911240718090856
5523 26.133111797180916 0.17165707378113032 25.732343419092928 0.22911130430686003
5524 26.168736747216336 0.17165595631222202 25.767970487375035 0.22911030352907913
5525 26.202346039382196 0.1716547871461041 25.801582081266577 0.22910917096951455
5526 26.202788759458908 0.1716536843955743 25.80202688629597 0.2291081887673644
5527 26.167642346321742 0.1716525175384179 25.766882765484116 0.22910706329920752
5528 26.11882194621758 0.1716514081792123 25.718064476080567 0.22910606195779937
5529 26.083245462332435 0.1716502616313894 25.68249022551107 0.22910497518997514
5530 26.074417417511757 0.17164913385242656 25.673664349376313 0.22910393428301656
5531 26.08655312773417 0.17164801179313152 25.685802222977596 0.22910289296344385
5532 26.102190269475358 0.171646868908776 25.701441581411046 0.22910181915553593
5533 26.105485775936355 0.17164576192951791 25.70473920823982 0.22910080576701722
5534 26.091637383096845 0.17164461711291587 25.690893042718912 0.2290997232650188
5535 26.067484926130284 0.17164351092495556 25.666742703519922 0.2290987116854075
5536 26.044901581626547 0.17164237703273705 25.64416156060739 0.22909764398642166
5537 26.03259568058763 0.17164126215844436 25.631857801576608 0.2290966168525747
5538 26.031586574857563 0.1716401441118892 25.63085085764598 0.22909557309969042
5539 26.036206578801732 0.1716390204238205 25.635473028439037 0.22909452993887386
5540 26.038790720019062 0.17163791409183252 25.638059303018682 0.22909350290854674
5541 26.03449878805984 0.17163678878960437 25.633769542730185 0.22909245654004715
5542 26.023473724613464 0.17163568539064944 25.62274660873482 0.22909143048799474
5543 26.009717461498557 0.1716345672614007 25.608992497444724 0.22909039679243276
5544 25.99806543972934 0.17163345933292376 25.597342622308037 0.22908935808837927
5545 25.991374416501053 0.17163235353417508 25.590653716241373 0.22908834672550443
5546 25.989420664978294 0.17163123867829333 25.588702135804002 0.22908729049599566
5547 25.98971786766261 0.17163014484643332 25.589001421228453 0.2290863015877243
5548 25.989379238193266 0.1716290257291075 25.58866498082881 0.22908523163535024
5549 25.986806103903763 0.1716279396156857 25.586093905497812 0.22908425879026742
5550 25.982368673503924 0.1716268211605384 25.58165866989238 0.22908318245100526
5551 25.97798027325634 0.17162573803842707 25.577272316202727 0.2290822190151875
5552 25.976062352355893 0.1716246239904168 25.5753565875578 0.22908114080767417
5553 25.978605545415455 0.1716235416353099 25.57790181831879 0.22908018546135583
5554 25.98682566933445 0.17162243237436398 25.586124134122986 0.22907910283710117
5555 26.00153267419572 0.17162135228769138 25.600833159692044 0.22907816221598576
5556 26.023990299320808 0.17162024456776223 25.62329299021312 0.22907706453992654
5557 26.05693605209386 0.17161917142150435 25.65624072772847 0.2290761529438872
5558 26.105533207379832 0.17161805949366432 25.70484012527221 0.22907502261395957
5559 26.17828543177401 0.17161699974197445 25.777594271381638 0.2290741606504002
5560 26.288200257622442 0.17161587669738465 25.88751140685388 0.2290729740711808
5561 26.454712902244022 0.1716148375595059 26.05402587603405 0.2290721886504674
5562 26.70703309724058 0.17161369579559174 26.306348486687813 0.22907091475717417
5563 27.089796138981047 0.17161268549849437 26.689113211007257 0.2290702424752938
5564 27.672261703193943 0.17161151567336871 27.27158135042921 0.2290688370913645
5565 28.56304170875464 0.17161054534330253 28.16236283095775 0.22906833245358704
5566 29.93362689985792 0.17160933362049435 29.532950839094955 0.22906672714246992
5567 32.056125952179165 0.1716084209170669 31.655451054185335 0.229066477076765
5568 35.36421342973571 0.17160714440248576 34.963541724677384 0.22906456065584568
5569 40.55170350967289 0.1716063191096348 40.15103248272957 0.22906470783368302
5570 48.73224715674368 0.17160493904336527 48.3315799206422 0.22906229705812017
5571 61.695822477784716 0.17160425135052423 61.29515514971164 0.22906307672255044
5572 82.3168098415788 0.17160270299817526 81.91614726839522 0.22905987018541119
5573 115.18350546950234 0.17160223574260047 114.78284156641035 0.2290616673493774
5574 167.52735929150455 0.17160041381431318 167.12670170157244 0.229057176117816
5575 250.44836666905027 0.1716002989124144 250.04770576411886 0.2290606060190013
5576 380.1749524705217 0.17159804096625034 379.77430036048537 0.2290540690700511
5577 578.2220797742933 0.17159847119104318 577.821421256484 0.2290600466182855
5578 867.5355409297446 0.17159556091094605 867.1348949474453 0.2290504213882329
5579 1258.440496904713 0.17159675077261236 1258.0398401329655 0.22906002097477882
5580 1717.3956513663222 0.17159302552808506 1716.9950119088883 0.22904643190573323
5581 2123.222277560569 0.17159499231066627 2122.821622665473 0.22905990278559996
5582 2259.20436178948 0.17159069827979476 2258.8037277201383 0.22904337106183786
5583 1928.109980359398 0.1715928161107943 1927.7093298106568 0.2290577326302306
5584 1182.565208836025 0.17158897904038645 1182.1645763608485 0.229043496136238
5585 408.72537364436647 0.17158995800589774 408.32473179650526 0.2290518898553359
5586 45.21007925325901 0.17158785331399465 44.80944468074472 0.22904671920029576
5587 207.68358795132545 0.17158678858545434 207.28295659231622 0.22904457042379503
5588 631.9376594998473 0.17158669210121025 631.5370234140534 0.22904939369273805
5589 917.3256263661668 0.1715840321150021 916.9250026840966 0.22903964995520426
5590 825.5432699421177 0.17158486739784692 825.1426366896596 0.22904838506021474
5591 450.70504633326874 0.1715820689073235 450.30442527711415 0.22903898724728494
5592 117.68092299395786 0.1715823044464262 117.28029722433257 0.22904346517885577
5593 69.11883623151431 0.17158066207245679 68.7182145813834 0.22904098805844572
5594 260.5148296603292 0.17157950914968906 260.1142123952792 0.22903775590034062
5595 450.31520580655643 0.17157916592951733 449.91458475565355 0.22904188497333228
5596 444.6393925464869 0.17157709962391085 444.2387808353964 0.22903461146655407
5597 260.9755578464103 0.17157714220165596 260.5749411823799 0.22903952182869905
5598 80.65109644922322 0.17157523820477447 80.25048662521141 0.22903458580703429
5599 52.66607442429207 0.17157470446969747 52.26546473853898 0.2290349812833902
5600 158.37403722250394 0.1715736002660232 157.97342828656252 0.22903533567540313
5601 259.4219842680604 0.17157229219566036 259.02138083725595 0.22903113860875643
5602 247.65849078078108 0.1715717583017851 247.2578847341529 0.22903428832639258
5603 140.76984391697422 0.17157020372385665 140.36924409521265 0.22902961803771205
5604 44.83119504424121 0.17156960056028694 44.43059436308036 0.22903108060056626
5605 38.47789649339802 0.1715683624817785 38.077298578658095 0.22902955225815036
5606 103.13790989876925 0.17156734360615034 102.7373150943658 0.22902746079730432
5607 158.20629912554256 0.17156649284774556 157.8057037474113 0.22902888528353121
5608 147.17781553155336 0.1715652385266424 146.77722509952062 0.2290251935060939
5609 85.54496715652138 0.17156443519638978 85.14437613441689 0.2290265869081052
5610 33.437387991099754 0.17156331694989382 33.03680029366368 0.22902438048617846
5611 31.521088559341592 0.1715622753891356 31.120502871431484 0.22902341252097524
5612 67.1695213659251 0.17156141697613658 66.76893624474378 0.22902370420519558
5613 96.54488949097755 0.1715601966254797 96.14430847250084 0.2290208218512381
5614 90.62834364960689 0.17155939050233884 90.2277622815573 0.22902197754724243
5615 58.529552512284006 0.1715582699598231 58.12897480388737 0.229019438436812
5616 31.566686997591184 0.1715572560304952 31.166110493818724 0.22901924774196292
5617 30.319812495575633 0.17155639934674163 29.919237473000333 0.229018623228558
5618 48.169934939954224 0.17155515389507295 47.7693632680108 0.22901651804835232
5619 62.863209999798215 0.17155444293505562 62.462638245098525 0.22901731176463894
5620 59.690337487409266 0.17155318859936436 59.28976967036093 0.22901462844897336
5621 43.13349127755144 0.17155235888582987 42.73292383512415 0.2290150835414614
5622 29.016686825460816 0.1715513309301107 28.61612198133656 0.22901351319414767
5623 28.110690838864198 0.1715502346181416 27.710128177357763 0.2290124268882927
5624 37.5336298424373 0.1715494610572067 37.13306795620471 0.2290124251753866
5625 45.94402570225976 0.17154819078721453 45.54346737607254 0.22901013540000636
5626 45.09001385937928 0.17154748666894018 44.68945564741002 0.22901072530031816
5627 36.370412589504255 0.17154627122440894 35.96985776438475 0.22900855389509997
5628 27.774338985731745 0.17154541817135882 27.37378515221783 0.2290084153425537
5629 25.78038198441793 0.17154441789284147 25.379830196306923 0.2290073702181635
5630 30.16096392264026 0.17154334349559106 29.760414568027045 0.22900601111762284
5631 35.49206260169185 0.17154253544073877 35.091514058178774 0.2290060080723428
5632 36.689024554334885 0.17154134354568643 36.28847920230897 0.22900400848023428
5633 33.11796869804688 0.17154057322054453 32.717423967987834 0.22900415683849626
5634 28.198860840344643 0.17153943097178911 27.7983189257722 0.22900248360065115
5635 25.781038392242532 0.17153855443701835 25.380497873543963 0.2290019642615534
5636 26.934605757809408 0.17153755606194673 26.534067076934654 0.22900112481280688
5637 29.66911483118682 0.17153654125140042 29.26857847388412 0.2289998160513037
5638 31.169517450804577 0.1715356589607653 30.76898222439099 0.22899956745282601
5639 30.212999228069332 0.17153457875726455 29.812466671669394 0.2289979776426758
5640 27.808302784205775 0.17153371648578114 27.407771376879467 0.2289976908405247
5641 25.93732220455012 0.17153266647601284 25.536793120827213 0.228996417246896
5642 25.795815739628967 0.1715317489370875 25.395288338347317 0.2289956523445611
5643 27.014905291534273 0.17153077170795875 26.61437961715342 0.22899490267288947
5644 28.25618775191899 0.171529792436508 27.855664260879703 0.22899369860277713
5645 28.428263742588005 0.1715288632138685 28.027741651226798 0.2289932281473396
5646 27.465129225491285 0.17152786720708604 27.064609402876272 0.22899195540792794
5647 26.17227950901709 0.17152693439737351 25.771761210267485 0.22899136435223344
5648 25.45457619228426 0.17152596677597468 25.054059863736995 0.22899036177129153
5649 25.63085857504151 0.17152500138552862 25.230344135691055 0.2289894379649262
5650 26.32058227543984 0.17152407035227882 25.920069444577177 0.22898876051038447
5651 26.861057732812867 0.17152308434422892 26.460547048807666 0.22898759966097249
5652 26.838508132315734 0.1715221628010684 26.437998931331144 0.22898703818352298
5653 26.328253487999532 0.17152119056429713 25.92774639089715 0.22898590653808562
5654 25.73762842472689 0.17152024535267588 25.337122980353076 0.22898519902113995
5655 25.449864915699017 0.1715193114126299 25.049361303253658 0.22898430103272646
5656 25.56180882033407 0.17151833146945555 25.161307152738416 0.22898333612619348
5657 25.876627030904462 0.17151743184883397 25.476126921999754 0.22898267705587336
5658 26.099983753704333 0.1715164345772387 25.69948577288708 0.22898154624001466
5659 26.060713677020384 0.17151554255716672 25.66021716962313 0.2289809648400865
5660 25.801218998493002 0.1715145584345874 25.40072457819451 0.22897986186390634
5661 25.505653938725924 0.17151364550216966 25.10516112225423 0.22897917096952466
5662 25.34930224638048 0.1715126962355379 24.94881130715904 0.22897824298590091
5663 25.385630526387786 0.17151175062039442 24.985141418121025 0.22897735764636745
5664 25.536322458699885 0.17151083697229003 25.13583500272143 0.22897661900616723
5665 25.667989409075968 0.17150986797111303 25.26750395086173 0.22897559024312414
5666 25.687419456370048 0.1715089731208035 25.28693554263076 0.2289749406184832
5667 25.591109539464828 0.17150800156825347 25.190627642547202 0.22897389534937485
5668 25.448342107271298 0.1715071043931284 25.047861797218516 0.2289732056596535
5669 25.34316492835366 0.17150614838674305 24.942686526589814 0.22897225337710014
5670 25.32007563039145 0.17150523618861468 24.91959894486137 0.228971449341464
5671 25.365532030521088 0.1715043018371296 24.9650571073164 0.22897062136756022
5672 25.428299791147165 0.17150337505171123 25.02782670190845 0.22896971418700457
5673 25.457721409509634 0.17150245644901038 25.057249988923907 0.22896896413671733
5674 25.43328782042855 0.171501524643359 25.03281827255502 0.22896802323017462
5675 25.370233074660604 0.17150061067378267 24.969765191116664 0.22896727287015778
5676 25.30335479919528 0.1714996844475424 24.902888743230417 0.22896637151732074
5677 25.263238159059416 0.17149876669057854 24.862773828756655 0.22896556361218234
5678 25.26002791303084 0.1714978512009542 24.859565325921565 0.2289647359083209
5679 25.28208920860242 0.17149692815697928 24.881628418467546 0.2289638619778964
5680 25.306898779483138 0.1714960214750221 24.906439665412588 0.22896309259552688
5681 25.315432178164283 0.17149509774770816 24.914974893914245 0.2289621865023276
5682 25.301497885350717 0.17149419364678337 24.90104226129482 0.22896143040911504
5683 25.2722118875214 0.17149327590507665 24.87175807137634 0.22896054023997978
5684 25.241413122523078 0.17149236834794457 24.840961000411255 0.22895975376387648
5685 25.221075991561257 0.17149146113911978 24.820625617524676 0.2289589128974614
5686 25.21559944116956 0.17149054757742702 24.815150817057095 0.22895807653503544
5687 25.22120022362811 0.17148965128010013 24.82075328291092 0.2289572894370855
5688 25.229523674170018 0.17148873332307304 24.829078528234618 0.22895641261232533
5689 25.23269841279507 0.17148784476061674 24.83225490916698 0.2289556588674722
5690 25.227023486726058 0.1714869265444676 24.826581791258803 0.2289547689227884
5691 25.213832817709978 0.17148604126366965 24.81339275774802 0.22895401869828944
5692 25.197786996328247 0.17148512692891185 24.797348725666946 0.22895314373239103
5693 25.184006440803397 0.17148424159219214 24.783569825136762 0.228952374074443
5694 25.175646330405723 0.1714833333211914 24.775211467524752 0.22895152955977938
5695 25.17292091103988 0.17148244704488183 24.77248773046877 0.22895073352622966
5696 25.1736704074399 0.1714815444279789 24.773238945024453 0.22894991798746903
5697 25.17485347532237 0.17148065873676718 24.77442371226827 0.22894910431733473
5698 25.17409082350648 0.17147975938695845 24.77366276054377 0.22894830357575272
5699 25.17058598596752 0.17147887719681762 24.770159619116434 0.22894748965426562
5700 25.16518741882684 0.1714779779771873 24.764762755494875 0.22894668535477727
5701 25.15978277325801 0.17147710234742836 24.759359782436796 0.2289458884737854
5702 25.156449446885087 0.17147620047607345 24.756028180475298 0.22894506593371666
5703 25.156784028795908 0.17147533377039478 24.756364397869454 0.2289442971560585
5704 25.161658273059373 0.1714744273187794 24.761240396443625 0.22894344929696808
5705 25.17142971074598 0.17147357107417938 24.771013427783764 0.2289427118880362
5706 25.18646110017824 0.1714726587456098 24.78604660286199 0.22894183857063855
5707 25.20775183484576 0.17147181420081548 24.80733889009773 0.22894113054721818
5708 25.23752151086792 0.17147089455914405 24.837110381684017 0.22894023462476062
5709 25.279709852990397 0.17147006359967182 24.879300235828087 0.22893955356264067
5710 25.34046781438345 0.17146913401355773 24.940060044645723 0.22893863572416856
5711 25.428837265345823 0.17146832029176573 25.028430961215502 0.22893798383855427
5712 25.557871117162833 0.17146737577438823 25.15746670348456 0.2289370379038856
5713 25.746538798063668 0.17146658591466307 25.34613578591842 0.22893642623058585
5714 26.022826834798586 0.1714656178406869 25.622425781468586 0.2289354354893115
5715 26.428668854183012 0.17146486286656556 26.028269104138104 0.22893488717834498
5716 27.027612294869815 0.17146385730733502 26.627214616376534 0.22893382118594702
5717 27.916779436593245 0.1714631546750599 27.51638290690709 0.22893337501109712
5718 29.245482317060855 0.17146208984062547 28.845088041923447 0.2289321852967851
5719 31.244526357564222 0.17146146672729887 30.844132989532614 0.22893190130430988
5720 34.27225312255673 0.17146030872091592 33.87186230009237 0.2289305137434452
5721 38.887520653617585 0.1714598075337216 38.48713036248903 0.22893048359482956
5722 45.96440523601566 0.17145850326780507 45.56401794814705 0.2289287846008036
5723 56.87292291602308 0.17145819073886148 56.47253557553087 0.22892914975335177
5724 73.7575650618652 0.1714566564798889 73.35718144242871 0.22892696295658954
5725 99.96092317997353 0.17145663797309002 99.56053859802745 0.2289279439729929
5726 140.63052161444008 0.1714547421743396 140.23014187730766 0.2289249949580746
5727 203.52633748306206 0.17145518159614773 203.12595536956994 0.2289269318959894
5728 299.8603091809444 0.17145272434970552 299.459933649179 0.2289228074157148
5729 444.6360831886579 0.17145386150014594 444.23570313583394 0.22892619132380457
5730 654.8585599322665 0.1714505711440478 654.4581890203333 0.2289203407891247
5731 942.5215488507977 0.17145269301400431 942.1211704203063 0.2289257374774438
5732 1297.4266496188534 0.17144832261985787 1297.0262835959184 0.22891770031518127
5733 1659.353344785086 0.17145154977479457 1658.9529679676973 0.2289252676139478
5734 1896.2093485903965 0.17144626353851808 1895.8089868097118 0.2289155171462224
5735 1838.578120985067 0.1714499759929725 1838.1777472089789 0.22892380009504745
5736 1408.0691619953766 0.1714449870382134 1407.668801996638 0.22891501170033646
5737 756.9192506885804 0.17144743181918834 756.5188829690868 0.22892028767439507
5738 218.92761909010724 0.17144468845641095 218.5272579224941 0.22891647915672952
5739 54.547131975167744 0.17144424072014366 54.14677220138915 0.22891553305845794
5740 254.16418261783986 0.1714445259163236 253.76382002372034 0.22891806820320101
5741 580.3448426083025 0.17144145673697134 579.9444893196014 0.22891183196423306
5742 755.5554907062115 0.17144351494162252 755.1551295396577 0.22891765161221486
5743 647.3416073408246 0.1714398116470181 646.9412568187543 0.22891071042324826
5744 351.8330871591507 0.17144129597418095 351.43273128584497 0.22891457733152876
5745 102.28200892367686 0.17143921603933746 101.88165790976524 0.22891179787228663
5746 63.13227635226099 0.17143844204531283 62.73192765312745 0.22891025708822044
5747 204.85361072440088 0.17143871966291693 204.45325909724085 0.22891290749711635
5748 361.1573977430135 0.1714360113054713 360.7570546455396 0.22890708616847952
5749 383.8517205254048 0.17143741650633268 383.45137109675443 0.22891201214404605
5750 258.35434750304927 0.17143458131780856 257.95400661537474 0.2289063063567427
5751 97.0985312892228 0.17143516138498868 96.69818724019872 0.22890888763909994
5752 26.22094058993104 0.17143385149494345 25.820599623463718 0.2289071149723781
5753 76.19693010236257 0.1714326196679888 75.79659233266568 0.22890515002891385
5754 173.42528026086467 0.17143297180850245 173.0249397883042 0.2289075007519394
5755 220.18668544170407 0.17143059383418766 219.78635215916967 0.22890268870023955
5756 178.92682199991543 0.17143137192559885 178.5264845058358 0.22890612215402495
5757 92.49563478544276 0.17142932384422674 92.09530340338202 0.22890205821651827
5758 34.00905192738081 0.17142917091590026 33.608719485777215 0.22890327068769417
5759 39.70698287464465 0.17142838614967054 39.30665223156086 0.22890225693412078
5760 85.82927710325566 0.1714269695879711 85.42894977172915 0.228900361938547
5761 120.44502990406889 0.17142716396822583 120.04470091383116 0.2289018262694958
5762 111.98505573876871 0.17142525133952005 111.58473193510576 0.22889855232343245
5763 71.39698096624534 0.1714254053469046 70.99665541799095 0.22890014290748062
5764 34.895287668581076 0.17142400820553572 34.494965801997274 0.228897858378271
5765 28.894020318627675 0.17142335102094697 28.49369923473422 0.2288977328725062
5766 49.907942968465555 0.17142284597879406 49.50762272761757 0.22889739486918304
5767 73.1972924232127 0.17142143830755238 72.79697539502014 0.2288955898850194
5768 76.99737054237266 0.1714213913235774 76.59705284630549 0.22889630474359457
5769 59.50310264183531 0.17141989899409177 59.10278848891329 0.2288942539279366
5770 36.490957378546696 0.17141959142078017 36.09064333502331 0.22889445210260903
5771 25.281589182523632 0.17141861639678543 24.88127709044726 0.22889347567958884
5772 30.65349672016915 0.17141768759078027 30.25318666308339 0.2288923694949817
5773 43.60607804055833 0.17141729310837187 43.20576815260952 0.22889259484043536
5774 51.219316728901056 0.1714159592140411 50.819010092080724 0.22889067760629586
5775 47.49607247954036 0.17141572859097207 47.09576558286766 0.22889116808172744
5776 36.58003986296189 0.17141449365927916 36.17973580577421 0.22888956352840206
5777 27.471584759512044 0.1714139556814134 27.071281524379202 0.22888927945142878
5778 26.085670216463626 0.17141315878786964 25.68536833771734 0.22888871995841442
5779 31.327450676277714 0.171412165921607 30.927151141814683 0.22888736854142538
5780 37.327968533142865 0.1714117515890528 36.927669097330124 0.22888768422368894
5781 38.816796879172244 0.17141052906398072 38.4165005304657 0.22888581964256338
5782 34.93454371684724 0.17141016776175574 34.53424732583695 0.2288862232485277
5783 28.98961559759175 0.17140907037087993 28.58932184358759 0.2288846836332799
5784 25.1964462187065 0.17140845751905318 24.79615330201552 0.228884459171929
5785 25.426490346699953 0.1714076832719945 25.026198953774564 0.22888370965339414
5786 28.33774932784161 0.17140675534029806 27.93745986628371 0.22888270621759996
5787 30.995347035815083 0.17140623585006923 30.59505820979931 0.22888259016570794
5788 31.27994119702938 0.1714051644523286 30.879654827262833 0.22888120531421938
5789 29.20774580394623 0.17140467070427848 28.807459943184764 0.22888119005719224
5790 26.473226018057055 0.17140369100960365 26.07294235391901 0.22887997312843866
5791 24.92029875668512 0.17140302799633278 24.52001612907201 0.22887959961678006
5792 25.234531515582628 0.1714022620094617 24.834250410148687 0.2288788434244792
5793 26.7078618643618 0.17140139538246985 26.30758244957935 0.22887801939997884
5794 28.000419218014205 0.17140079366175956 27.60014080041787 0.22887762393457745
5795 28.165652646322723 0.1713998373795185 27.765376210898456 0.22887659804474864
5796 27.196209076182416 0.1713992504934371 26.79593359355856 0.22887623213042083
5797 25.83466184253252 0.17139835754005317 25.43438813979241 0.22887534520005431
5798 24.934861406843833 0.17139765760386877 24.534589025396233 0.2288747238437305
5799 24.88800148614767 0.17139691026260606 24.487730417718495 0.22887415816656814
5800 25.469021929411287 0.17139607022228204 25.068752635267355 0.228873223921651
5801 26.107771889089992 0.17139544177358426 25.70750353198183 0.22887291533457918
5802 26.318700092224873 0.1713945312632125 25.918433731641972 0.22887182931968636
5803 25.98487736826062 0.1713939262311805 25.584611883405728 0.2288715586237112
5804 25.353005398920352 0.1713930471593051 24.95274179785571 0.22887055390533742
5805 24.80715500783803 0.17139237531469317 24.40689251708872 0.22887011543461638
5806 24.608221826931263 0.1713915923491565 24.20796089585506 0.22886933872704676
5807 24.763629340932212 0.17139082237954179 24.36336985611368 0.22886866243899032
5808 25.075560943171773 0.17139013217081273 24.67530270670534 0.22886810429561633
5809 25.299014479269577 0.1713892974740925 24.898757913293224 0.2288672685022599
5810 25.29274252717436 0.17138864547452698 24.892487079491964 0.22886680220787026
5811 25.07770083720606 0.1713878105688697 24.677447070226172 0.22886595641101568
5812 24.790705132288146 0.17138713361370608 24.390452563024738 0.22886543564970255
5813 24.583236589499194 0.1713863506337979 24.18298553802055 0.2288647008448457
5814 24.534380599489435 0.171385614293433 24.134130939933183 0.22886404526281817
5815 24.62270082003515 0.17138489683797445 24.222452469152 0.2288634540451741
5816 24.758895967497057 0.17138410784411018 24.35864918195557 0.2288626776973776
5817 24.847657896539634 0.17138343231162403 24.44741228691221 0.22886217731579742
5818 24.839033308991628 0.17138262558526507 24.438789324433998 0.22886135897236384
5819 24.744670169827153 0.17138195219638513 24.344427358173643 0.2288608594571241
5820 24.618599741944287 0.1713811660313666 24.21835849012366 0.2288600857892622
5821 24.52066186705318 0.17138046323889058 24.120421887963754 0.22885951585053746
5822 24.485169967901392 0.1713797187903599 24.084931414667658 0.2288588344433744
5823 24.50932441568727 0.17137897749371 24.10908726413393 0.22885817405963288
5824 24.562495287877237 0.17137827199303718 24.162259438078877 0.2288575778053232
5825 24.606946724973646 0.17137750500848078 24.206712362859488 0.22885685710567807
5826 24.617312231651756 0.17137681848686132 24.217079113689277 0.22885629947561517
5827 24.58983648439344 0.17137604944750268 24.18960486147382 0.22885557347211768
5828 24.53946685834186 0.17137535806900622 24.139236501395146 0.2288549988777073
5829 24.489023284201966 0.17137460796570753 24.088794359396363 0.2288543168398976
5830 24.45730193062306 0.17137389581011067 24.05707434741593 0.22885368739702164
5831 24.4517488465002 0.17137317418015918 24.05152259940039 0.22885307291965576
5832 24.46790209055211 0.17137243838084884 24.067677272239973 0.22885237993128787
5833 24.494264867992417 0.1713717419649716 24.09404129783731 0.22885182819013394
5834 24.519259865825738 0.17137099064242275 24.119037788169752 0.2288510870135643
5835 24.536904008720953 0.17137030811258294 24.136683124521984 0.2288505760863857
5836 24.549285528457617 0.17136955394064576 24.149066163737555 0.22884981077941438
5837 24.565850503550823 0.17136887303240175 24.16563231174864 0.22884931876977974
5838 24.600950998630516 0.1713681263251265 24.20073432705826 0.2288485452471293
5839 24.671687912782254 0.17136743979632219 24.271472407752277 0.22884806523365195
5840 24.79780393251056 0.1713667039923867 24.397589949274 0.2288472792441741
5841 25.004745521401386 0.17136601247043823 24.604532680955973 0.22884682797497122
5842 25.33047586782007 0.17136528293118977 24.930264585352887 0.2288459995359914
5843 25.836670098964092 0.1713645947003351 25.436459883675603 0.22884562058815341
5844 26.625778412515093 0.1713638599529226 26.22556986046011 0.2288446921020619
5845 27.867270994397337 0.1713631891518908 27.467063347338513 0.2288444579069355
5846 29.839471309125422 0.1713624327367407 29.439265535999553 0.22884334038912887
5847 32.99805308094432 0.1713617979552648 32.59784792352963 0.22884335945942363
5848 38.089967924158096 0.17136099891979947 37.68976500516818 0.22884192007011528
5849 46.3429148611206 0.1713604239845606 45.9427120805873 0.22884235654873608
5850 59.77960535773948 0.17135955446837334 59.37940541323369 0.22884039003741516
5851 81.73029548562766 0.17135907266385725 81.33009490977692 0.228841503186882
5852 117.65148902198679 0.17135809167905217 117.25129225063169 0.22883867967605012
5853 176.3639007901443 0.17135775368279166 175.96370214675133 0.22884088971017685
5854 271.7579233540322 0.1713565978828184 271.35773007947193 0.2288366766774268
5855 424.5832343669582 0.17135648007300233 424.18303723973315 0.22884064715202593
5856 662.7756153680717 0.17135505993458755 662.3754260641692 0.228834243967891
5857 1015.6651805150816 0.17135525388980113 1015.2649843813648 0.22884087982701398
5858 1492.8577715723225 0.17135349293382096 1492.457586691149 0.22883138823968308
5859 2036.9124473421105 0.17135401137552417 2036.5122520132595 0.2288413174754004
5860 2464.5335989796117 0.1713520141845311 2464.1334181169545 0.2288288484729859
5861 2481.708141333727 0.1713525581876973 2481.3079482207268 0.2288405548122828
5862 1899.5422886878252 0.17135082224670373 1899.1421092609762 0.22882860460242443
5863 940.4010031426827 0.1713507655690265 940.0008157428443 0.22883663426934567
5864 189.4453071328684 0.17134989493332262 189.0451257210004 0.2288315169346858
5865 77.81744731256192 0.17134884857797927 77.41726778863644 0.22883067534750845
5866 502.7433938848429 0.17134891479618744 502.34321036656894 0.22883460347777626
5867 975.2086386432701 0.17134722144722891 974.8084648997407 0.22882652208211843
5868 1044.4779454255229 0.1713474957532508 1044.0777635528334 0.22883437693632708
5869 658.8425030505905 0.1713461025586001 658.4423304618332 0.22882648619869705
5870 190.95485495758112 0.17134565455852732 190.5546791022479 0.22883020077469873
5871 46.449673585617724 0.1713452314346365 46.04949914746084 0.2288292067222449
5872 261.8689333721927 0.17134382294128792 261.4687643120373 0.22882523721408787
5873 529.3038969858128 0.1713441264604651 528.9037222224583 0.22883063689407207
5874 546.802703558329 0.1713424332437941 546.4025379230201 0.2288232020650926
5875 308.44411180839063 0.17134252812255377 308.04394088673905 0.2288283935290234
5876 69.58433658032699 0.1713414789025562 69.18417052320947 0.2288245782149601
5877 47.0563337617921 0.17134068914507605 46.656169100976356 0.22882397167066457
5878 202.49365388331802 0.1713405464669854 202.0934869658927 0.22882637095832212
5879 326.9652263460648 0.17133907540614884 326.5650663675295 0.22882090312917133
5880 282.0962235514177 0.1713392470361408 281.696058709287 0.22882559509460054
5881 128.37770709945124 0.1713378896893504 127.97754838572186 0.2288208240400557
5882 29.082998791145812 0.17133760255437352 28.68283888072103 0.22882230787040966
5883 62.41971100164811 0.17133690866205362 62.01955197383147 0.22882211915458886
5884 156.49379456863153 0.17133595955011036 156.0936395151385 0.2288190939429128
5885 192.20524152040795 0.17133576983953894 191.80508366174655 0.2288220888218517
5886 134.37317532974765 0.1713345934930709 133.97302277348587 0.22881796276871577
5887 52.24705958125312 0.171334349572478 51.84690531551389 0.2288199161667579
5888 28.07435666024505 0.171333457069222 27.674204776234628 0.22881842694120172
5889 69.07191871175182 0.17133282849809317 68.6717687644771 0.2288171187766301
5890 114.40356248898559 0.1713323062035549 114.00341168768102 0.22881849510101382
5891 110.79181464974006 0.17133143708405307 110.3916676933926 0.2288155192634
5892 65.66670459371404 0.1713309880492344 65.26655657697431 0.22881702869049853
5893 28.142500421328247 0.17133021285686661 27.742354891085867 0.2288153173855128
5894 30.84238368058161 0.17132957293282378 30.442239389505705 0.22881471814308188
5895 59.835934845313936 0.17132901433776557 59.43579059603628 0.22881523493989667
5896 77.78001689133112 0.17132822222309146 77.37987568321171 0.22881298589631038
5897 65.9643648392327 0.1713277118760708 65.56422298574702 0.2288141416095998
5898 39.345410899703694 0.17132699573766916 38.945271533106826 0.2288123708591981
5899 24.952588802438196 0.17132632474864262 24.552450296343807 0.22881218134574813
5900 32.533324964681015 0.17132580849144713 32.13318699624785 0.22881215994171705
5901 48.32083945127853 0.17132497176587239 47.92070410933684 0.22881037017581823
5902 53.32577545312189 0.17132454644346087 52.92563954728116 0.228811359397278
5903 43.039524031007474 0.17132372859364678 42.639390904545316 0.22880939786850818
5904 28.99097481928662 0.1713231902842262 28.590841883007535 0.2288097459948591
5905 24.331583954434997 0.17132255621886783 23.93145239206216 0.22880900615396838
5906 30.725868218903564 0.17132182118186048 30.32573845964685 0.22880793807485494
5907 38.991693603438975 0.171321356971104 38.5915638218209 0.22880842464697426
5908 40.01832034369171 0.17132052575355575 39.61819318666037 0.22880663127778664
5909 33.40451019069207 0.17132007662171983 33.00438290190166 0.22880721216869895
5910 26.10129295478357 0.17131931436564854 25.70116771840324 0.22880592201468222
5911 24.400157508331933 0.17131874607970285 24.000033158260408 0.22880560399182331
5912 28.176873563912636 0.17131812715868008 27.776750093969383 0.22880534278457237
5913 32.301209274476 0.1713174355409875 31.901087688867598 0.22880415006741614
5914 32.39327537315018 0.17131690237588196 31.99315405617702 0.22880441459727635
5915 28.701750688590312 0.17131618355571848 28.30163136282545 0.22880314220914388
5916 24.94294770780602 0.17131563082510226 24.542828991658947 0.22880308532197038
5917 24.214948977324802 0.17131497143699947 23.81483159744353 0.22880240844427258
5918 26.309091398419838 0.17131435026478212 25.9089753687911 0.22880167936395351
5919 28.552071780660707 0.1713137546601855 28.151956452183175 0.2288015738173472
5920 28.67971080028087 0.17131309949544024 28.279597180759495 0.22880052002593368
5921 26.75795535345605 0.17131250921439437 26.35784240162492 0.2288004426167347
5922 24.65526189653157 0.17131188320205942 24.25515037230196 0.22879964102755374
5923 24.04496720069107 0.17131124829607916 23.64485682021665 0.2287991321783413
5924 24.99104740462811 0.17131067583199874 24.590937907644058 0.22879882115205202
5925 26.219245280731126 0.17131000175608727 25.81913737870727 0.22879790026776772
5926 26.481245542588244 0.17130945130312575 26.081138257193622 0.22879783409149548
5927 25.61281059636048 0.17130878559308396 25.212704921070024 0.22879688969736936
5928 24.452676259647607 0.17130820652064077 24.05257140745858 0.22879664566838526
5929 23.933118032169983 0.17130759039288448 23.53301441184277 0.228796029934327
5930 24.280766030892252 0.17130695983221375 23.880663668612254 0.22879540244778232
5931 24.969553411862528 0.17130639404972287 24.569451876314414 0.22879514149839167
5932 25.304091236399383 0.17130573156678341 24.90399123371224 0.22879427112036105
5933 25.020309421123876 0.1713051823830943 24.62021013127009 0.22879410747069526
5934 24.4108799933056 0.1713045271667869 24.0107821683478 0.22879329779101298
5935 23.975857242723528 0.17130395881356422 23.575760329288894 0.22879295462106963
5936 23.98058408639968 0.1713033360959243 23.580488352873378 0.22879239743037805
5937 24.292836273745202 0.17130273778573674 23.892741735756662 0.22879180020280235
5938 24.56777717676341 0.17130214359914558 24.16768358273863 0.22879145042563634
5939 24.56059442592398 0.17130153108735818 24.16050215535379 0.22879073948283352
5940 24.295862139404576 0.17130094295898704 23.895770792786042 0.22879040365954803
5941 23.99370985506889 0.17130033952710522 23.593619738540152 0.22878977700163503
5942 23.861905320888344 0.17129973862037406 23.461816286167814 0.2287892961001571
5943 23.941000399604516 0.17129915502700396 23.540912400599016 0.22878884397849483
5944 24.10790821369624 0.17129854005857587 23.70782146569927 0.22878820793839622
5945 24.20086659828821 0.17129796890387305 23.800780762202525 0.22878786718181376
5946 24.146643306258337 0.17129735337534405 23.746558762052167 0.22878719083082552
5947 23.99584262747575 0.17129677857714767 23.595759024253837 0.22878682464476321
5948 23.860546813577503 0.17129617747172524 23.46046440005628 0.22878623604949633
5949 23.82076433627059 0.1712955881298608 23.420682997888626 0.22878575025210057
5950 23.873698732927963 0.17129500644103682 23.47361843206655 0.228785294420374
5951 23.95261249064731 0.17129440386038527 23.55253339009052 0.22878469669640475
5952 23.98672260166803 0.17129383487248218 23.586644446190416 0.22878432060513398
5953 23.951197589878674 0.17129322929786767 23.55112066670952 0.22878369387129016
5954 23.874737887136025 0.1712926615549982 23.474661921508304 0.22878330407272598
5955 23.808846917910806 0.17129206334398567 23.40877212134766 0.22878273321916023
5956 23.788180432389286 0.1712914893867591 23.388106674535884 0.22878226846664285
5957 23.810727269240694 0.17129090203380903 23.41065458491768 0.2287817822892042
5958 23.846712949622304 0.17129032251301482 23.44664137926173 0.22878124784755696
5959 23.86396327774284 0.17128974179364004 23.463892724070075 0.2287808118791244
5960 23.84941256116085 0.17128916333767136 23.44934313604971 0.22878026177347066
5961 23.813612609038135 0.17128858163415533 23.413544213039255 0.22877981436472294
5962 23.779116546898535 0.17128801142563643 23.37904922942242 0.22877930605047767
5963 23.763755524788962 0.17128742310786726 23.363689298242814 0.22877880343828128
5964 23.770535625520097 0.17128686452314543 23.370470399869088 0.2287783611278602
5965 23.7890184872596 0.1712862686308211 23.38895441839249 0.2287778002362861
5966 23.804780192158933 0.17128572050127708 23.404717063459707 0.2287774081979507
5967 23.809354725641818 0.1712851196477605 23.40929278782564 0.22877681816841908
5968 23.804554336779486 0.17128457877930103 23.40449331708051 0.22877644091967456
5969 23.79988818706103 0.17128397580194635 23.39982835508882 0.22877585617026375
5970 23.806265624459485 0.17128344051445993 23.406206717183107 0.22877546676191762
5971 23.830657107566562 0.171282835316924 23.430599370056594 0.22877490219304472
5972 23.874806109730624 0.17128230780949072 23.47474930192594 0.2287744999951929
5973 23.93809510964698 0.17128169599076817 23.538039471640488 0.22877394201572343
5974 24.022419914826255 0.17128118273006954 23.622365179257677 0.22877355283850873
5975 24.13650049416383 0.17128055598167202 23.736446971552997 0.2287729666291635
5976 24.298336494463825 0.17128006684893712 23.89828379701627 0.22877263059861863
5977 24.536353717975256 0.1712794138703917 24.13630233002871 0.2287719740761558
5978 24.891217666492242 0.1712789615861181 24.491166972086635 0.2287717328194878
5979 25.420684699547333 0.17127826796710727 25.020635465790797 0.22877096578942815
5980 26.209706968699326 0.1712778691870509 25.809658240797283 0.2287708587149917
5981 27.387722114913956 0.1712771151381862 26.9876750595252 0.22876994025057346
5982 29.155865110941416 0.17127679403364995 28.755818303264284 0.22877001364348337
5983 31.828564175818993 0.17127594941466054 31.42851933940033 0.22876888700400072
5984 35.89802204571189 0.17127574414315755 35.49797708726 0.22876921430873112
5985 42.134824509543584 0.17127476038899384 41.734781966818204 0.2287677823363851
5986 51.74678440491636 0.17127473301468743 51.346741179406564 0.22876849249511144
5987 66.62571272524029 0.17127353114757982 66.22567260820533 0.2287665858873879
5988 89.72658820549789 0.1712737821279397 89.32654652468865 0.2287678986812943
5989 125.62037066127307 0.17127223567733244 125.22033318854587 0.22876523704986984
5990 181.25233062047167 0.171272923660286 180.85229019133337 0.22876750547800648
5991 266.79874874638523 0.17127083766438353 266.39871425399855 0.22876365472226529
5992 396.23277128287395 0.17127219889545 395.8327316833271 0.2287674006514206
5993 586.3032963064613 0.17126930090021353 585.9032652414871 0.22876176407394655
5994 851.2912552593258 0.1712716327257876 850.8912160027718 0.22876762382824348
5995 1188.8062464928803 0.1712676464077622 1188.4062192158729 0.2287596305994941
5996 1554.1379988013205 0.1712711304975413 1553.7379597413706 0.22876792945236368
5997 1833.4324828828767 0.17126611577253018 1833.0324589480629 0.22875781904129658
5998 1858.6569429299425 0.17127027840522413 1858.2569052720892 0.2287673794480301
5999 1513.7665528415175 0.17126529551626796 1513.366529954168 0.2287575918331707
6000 889.4293089131078 0.17126847655427302 889.0292756866507 0.2287647499027842
6001 294.4590843944511 0.171265517178122 294.0590593291738 0.2287595480991793
6002 33.25470921877558 0.17126589288272526 32.854682793688326 0.2287605322045323
6003 166.80401133019762 0.17126603438067853 166.40398328747943 0.22876200833751673
6004 497.6061654653052 0.17126357669866552 497.2061448428896 0.22875704571690916
6005 737.6306689693894 0.17126579649921062 737.2306404997851 0.2287626731050726
6006 703.4893623828972 0.17126234767579857 703.089343996795 0.22875603842632397
6007 433.80529867723146 0.17126434337560414 433.4052736799009 0.22876065395495382
6008 144.89956720231146 0.17126223620789405 144.49954757635203 0.22875738975154364
6009 38.875764395326854 0.17126213211625008 38.47574512569691 0.2287571375136995
6010 140.34967994771227 0.17126236486704036 139.94965853076852 0.2287590520767124
6011 308.33405597698743 0.1712602166262667 307.9340412586572 0.2287545017039614
6012 377.8995982657817 0.1712617721978389 377.4995775782113 0.22875891537258344
6013 294.19752450295425 0.17125925983579815 293.797511126014 0.22875411710445298
6014 139.51443302008065 0.1712602165824119 139.1144161904747 0.22875661302351913
6015 42.759059975442305 0.17125905618318824 42.35904559815305 0.22875532110606436
6016 61.744023177022264 0.1712582904680343 61.344011237123944 0.228753649430289
6017 147.23244427864603 0.1712587878135967 146.83242932841617 0.22875616241627073
6018 204.6676587383421 0.17125680950958697 204.26765001985027 0.22875190898225553
6019 181.35488399956168 0.17125783605788966 180.95487089360194 0.22875526990184533
6020 103.15201474809543 0.1712560790554875 102.75200668897043 0.2287519800695188
6021 38.93398179953813 0.17125625553930895 38.53397262430034 0.2287529196984761
6022 34.1361585010632 0.1712557251384955 33.73614992835588 0.22875284756883052
6023 76.34829282242097 0.1712546241949686 75.94828762538835 0.228750572837654
6024 116.5662049118614 0.17125512344955585 116.16619680393708 0.22875298447476897
6025 116.77446136383578 0.17125345753679105 116.37445844914043 0.22874945715855288
6026 79.41365219912137 0.17125397590523062 79.01364650629911 0.22875171691703433
6027 38.04219067640556 0.17125279436026478 37.642188284890025 0.22874959715527332
6028 23.833830179285567 0.17125248926626738 23.43382807067762 0.2287496193416818
6029 40.31236763555591 0.17125225325105806 39.91236537863909 0.22875000366576304
6030 65.7917552287783 0.17125111153370873 65.39175628815853 0.22874782908606486
6031 75.76846297252233 0.171251430898398 75.368461878608 0.22874966301593494
6032 63.0480777731056 0.17125011520373945 62.648080632708336 0.2287470251935218
6033 40.07060272544545 0.17125023286461294 39.67060414832185 0.2287483442589833
6034 25.127459389569616 0.17124941659529244 24.72746298145976 0.22874699151456457
6035 26.689786884312138 0.17124888380597128 26.28979138505219 0.22874661545397473
6036 38.75192369104004 0.17124871552325563 38.351928004793194 0.2287469707235896
6037 48.522161843112464 0.1712476831356578 48.12216892413328 0.22874523584352696
6038 47.74919177647988 0.17124777974003064 47.3491976310347 0.2287463657051594
6039 38.13740093703617 0.17124675420145413 37.73740964831393 0.22874453452078744
6040 27.954250650877245 0.17124660922603 27.554258889265594 0.22874515238562151
6041 24.30033315618358 0.1712459885836452 23.900342903091353 0.2287442645085799
6042 27.906917949230515 0.17124538495822433 27.50692880163922 0.22874376263306828
6043 33.89537193108476 0.17124517993110433 33.495382827797485 0.22874392335617022
6044 36.61892221429811 0.17124429148535608 36.21893526806172 0.22874265475103228
6045 34.05928851588687 0.17124420195982706 33.65930112710836 0.22874318681868258
6046 28.60000981931829 0.17124337818627441 28.20002447060739 0.22874197052462683
6047 24.375731601057346 0.17124308340070812 23.97574641680784 0.2287421008487999
6048 23.874613522706984 0.1712425538004076 23.474629457743607 0.2287415111629675
6049 26.443315907569765 0.17124195165898667 26.043333000230252 0.2287409556805259
6050 29.374354418489023 0.17124168510190924 28.9743717666587 0.22874096672841587
6051 30.240036347768395 0.1712409180469805 29.840055414795387 0.22874001492603024
6052 28.5478882620625 0.17124070242896208 28.14790739205756 0.22874016757597687
6053 25.698667120033992 0.17124000213767243 25.29868778512586 0.22873933277045955
6054 23.63858727929395 0.17123963415759808 23.238608474094654 0.22873917104169755
6055 23.4166999677101 0.17123913909127098 23.01672206227148 0.2287387663473531
6056 24.657042870238854 0.1712385644650656 24.2570661396735 0.22873816610028708
6057 26.10385416976827 0.1712382439472675 25.703877802029876 0.22873812379112507
6058 26.637028757106066 0.1712375627416675 26.23705388493249 0.2287373094319113
6059 25.97872894548779 0.17123727415434054 25.578754361388626 0.22873730994482525
6060 24.6945029899737 0.17123664012591558 24.29452972595838 0.22873662388940366
6061 23.645482021362255 0.1712362482758578 23.245509402873527 0.22873637021287221
6062 23.36938369642851 0.17123575538651103 22.969411928708904 0.22873601233309485
6063 23.80480435978789 0.17123521989482038 23.404833710472072 0.2287354294209985
6064 24.457423718547798 0.1712348536958926 24.057453516555505 0.22873534829639935
6065 24.8031695283343 0.17123423512653813 24.40320070063068 0.2287345925770821
6066 24.622083707967484 0.17123390471138114 24.222115238675475 0.22873456458062627
6067 24.07100979274386 0.17123330522655075 23.671042605910102 0.22873388160720834
6068 23.50892717785897 0.1712329158770221 23.10896057870745 0.2287336832744952
6069 23.236718045232834 0.1712324076113077 22.836752398449295 0.22873323917223135
6070 23.327721062880155 0.17123191920711286 22.927756360365898 0.22873278330714314
6071 23.63006763611811 0.17123150728494524 23.23010354858832 0.22873258024484674
6072 23.90102669928162 0.1712309465021083 23.501063811559135 0.2287319412203736
6073 23.965355963190024 0.17123058038371802 23.565393534777822 0.22873184802848526
6074 23.800917808059843 0.17123001084580886 23.40095660973347 0.2287311874805664
6075 23.519139698199183 0.17122962530460384 23.1191790329593 0.22873103993528027
6076 23.275034412084985 0.1712291035551921 22.87507480866847 0.22873049986132496
6077 23.172873620702866 0.17122865832168244 22.772914765893223 0.22873019648796125
6078 23.220409283149618 0.17122820419855403 22.820451251012464 0.22872982793859975
6079 23.345425713170524 0.17122770034120996 22.9454686436287 0.22872936920061276
6080 23.45133326371532 0.17122729455301502 23.051376842372186 0.22872912679011595
6081 23.47318313902327 0.17122676452299598 23.073227783762928 0.22872859073734847
6082 23.404545480925176 0.17122636775576366 23.004590734131334 0.22872837903807675
6083 23.288042384418443 0.17122585125019119 22.888088670369815 0.22872786279843574
6084 23.182893613832384 0.17122542906556842 22.78294058805356 0.2287275967132573
6085 23.131339098468374 0.17122495108660796 22.73138698418256 0.22872716319920758
6086 23.141094009422325 0.17122449017381483 22.7411427116354 0.22872680761311043
6087 23.188796231627844 0.17122405196642163 22.78884571654329 0.22872646311813305
6088 23.237846030170445 0.17122356178081258 22.83789643092146 0.22872603746816994
6089 23.258631024010104 0.17122314577935346 22.858682135296718 0.22872574293403253
6090 23.240918212997066 0.17122264864487877 22.84097026635201 0.22872529800017666
6091 23.194424475570262 0.17122223125702546 22.79447724507247 0.22872499924076478
6092 23.14008178496624 0.17122174882442476 22.740135451141334 0.2287245850004815
6093 23.098202454683793 0.17122131282702524 22.698256899640224 0.22872424221654472
6094 23.07961515721426 0.17122085627135378 22.679670416510845 0.22872388443205932
6095 23.083008672881046 0.17122039714091558 22.683064788332878 0.22872348740725376
6096 23.098157206513147 0.17121996459584396 22.69821406055801 0.22872318135929115
6097 23.11221636869136 0.17121948955027716 22.712274131789595 0.22872274735148562
6098 23.115666868873774 0.17121906994600872 22.715725332127885 0.2287224667998789
6099 23.105493163038997 0.1712185921280747 22.705552544046316 0.228722026864607
6100 23.084960172518436 0.17121817198634304 22.685020260464746 0.22872174006734558
6101 23.060905906132685 0.17121770364354588 22.66096687952517 0.22872132296397013
6102 23.040250469944755 0.17121727311984639 22.640312189887535 0.22872100693737477
6103 23.027289233959532 0.17121682091762225 22.62735178496434 0.22872062807757182
6104 23.0226326456862 0.1712163768086875 22.622695993210417 0.22872027566709627
6105 23.02378786791247 0.17121594058057996 22.623851993120606 0.22871993421128592
6106 23.02675637180056 0.1712154859525269 22.626821332698942 0.22871955314909137
6107 23.02780270651132 0.17121506040061218 22.627868410012624 0.22871923609808148
6108 23.02470762676939 0.17121460195060229 22.624774182128398 0.22871884269039106
6109 23.0171895184869 0.17121417979537612 22.617256806285447 0.22871853240607648
6110 23.006554479450703 0.17121372459739265 22.60662261108045 0.22871814377286076
6111 22.994894400909633 0.1712132995873289 22.594963276172862 0.22871782514944278
6112 22.984217390329594 0.17121285258948887 22.5842870844747 0.22871745326540854
6113 22.975819143842894 0.17121242133208295 22.575889604425416 0.22871711808539477
6114 22.970035996390422 0.1712119842654238 22.570107244937212 0.22871676718778716
6115 22.966360863607502 0.17121154659650809 22.56643290201698 0.22871641499401224
6116 22.96379007304897 0.17121111824269056 22.563862872579055 0.2287160822272222
6117 22.96123392702779 0.17121067645324897 22.56130753209889 0.22871571847565136
6118 22.95785072784833 0.17121025376764737 22.5579250775111 0.22871539656958537
6119 22.95322513540866 0.1712098112907339 22.55330029461639 0.2287150295015361
6120 22.94738212062773 0.1712093907572021 22.547458019875535 0.22871470999499222
6121 22.940675492069623 0.17120895089585036 22.54075219355839 0.22871434761538403
6122 22.933617554874083 0.17120852962201047 22.53369500180084 0.22871402345123223
6123 22.926710955652496 0.1712080946915446 22.52678918945498 0.22871367150597074
6124 22.920328471292017 0.1712076709999926 22.520407461880968 0.2287133384110536
6125 22.914658204808564 0.1712072420041852 22.514737963150747 0.22871299965363157
6126 22.909711602779453 0.17120681551061098 22.50979213099395 0.22871265627489182
6127 22.905375696724214 0.17120639227195017 22.50545697361081 0.22871233084145293
6128 22.90148674026625 0.1712059635932435 22.5015687987058 0.2287119779672051
6129 22.89790553395682 0.17120554515645872 22.497988324355557 0.22871166444480676
6130 22.894581404195563 0.17120511544386965 22.494664984996113 0.22871130375558005
6131 22.891603298128423 0.17120470056317044 22.49168759704671 0.22871100051854257
6132 22.88924289850707 0.1712042710295126 22.489327994242018 0.2287106332355393
6133 22.888006090069098 0.17120385860131207 22.488091891702105 0.22871033976568134
6134 22.888712541592884 0.1712034301441616 22.488799146068025 0.22870996538070001
6135 22.892636783807628 0.17120301952125355 22.49272408079006 0.22870968349631227
6136 22.90175293728068 0.17120259246965036 22.501841046264023 0.2287092985470071
6137 22.91915502406178 0.17120218366241435 22.519243806711657 0.228709033687707
6138 22.94976098111308 0.1712017576128146 22.549850593180235 0.22870863032003308
6139 23.001489316598423 0.17120135143571452 22.60157957190284 0.228708393259867
6140 23.087217775425945 0.17120092509869125 22.68730889324594 0.22870795708131286
6141 23.22806185551927 0.17120052335805452 22.828153565451277 0.2287077667099379
6142 23.4588825065502 0.17120009430260522 23.058975139130457 0.2287072731171384
6143 23.837597488724256 0.17119970015725353 23.437690627234527 0.22870716133247562
6144 24.461005360775683 0.17119926429722251 24.06109952750971 0.2287065689687516
6145 25.491813948990515 0.1711988829780058 25.091908476583605 0.22870658942890226
6146 27.205041881391757 0.17119843356988484 26.805137619342673 0.22870582847919985
6147 30.06792225423144 0.17119807374547316 29.668018108251555 0.22870607223441367
6148 34.8780055943617 0.17119759952732422 34.478102971267084 0.22870502356729056
6149 43.00160694504423 0.1711972757790423 42.6017040224522 0.22870564681298472
6150 56.785062627217435 0.17119675765988465 56.385161764397644 0.22870410515990827
6151 80.25575793065298 0.17119649474174606 79.8558560582127 0.2287053776985357
6152 120.29681450727236 0.17119590029915815 119.89691561837682 0.2287029885963816
6153 188.52591523593594 0.17119573963418178 188.12601412253804 0.22870537376370303
6154 304.0596893800824 0.1711950157588471 303.6597928276431 0.22870153668042253
6155 496.73282068309436 0.171195021141156 496.3329198648559 0.2287057970973046
6156 808.345677962139 0.17119409354348633 807.9457842920226 0.22869957657296527
6157 1283.7575027643757 0.17119433403607598 1283.3576016530196 0.22870677732005246
6158 1934.283130609509 0.17119315849402772 1933.8832403208094 0.22869713020565885
6159 2653.454697111643 0.1711935903673749 2653.0547956088667 0.2287079124089932
6160 3123.90915417193 0.17119235068152389 3123.509266554471 0.2286952667773023
6161 2903.0850651558253 0.17119257801077353 2902.6851653555514 0.22870722226309864
6162 1875.1624628384338 0.1711918249980067 1874.762574440787 0.22869657264902732
6163 644.1403175468572 0.17119127863226685 643.7404236856642 0.22870258256083864
6164 85.75839794942483 0.17119145012292392 85.35850528544928 0.2287012138526323
6165 443.5730470635449 0.17118999126997567 443.17316049706216 0.22869657521280418
6166 1141.6177042466659 0.17119088256954904 1141.2178086919296 0.22870467216674872
6167 1390.0075118566087 0.17118913715049053 1389.6076286361213 0.2286940833369532
6168 922.3795177650668 0.1711897760316083 921.9796248520074 0.2287031370277867
6169 244.83621483606981 0.17118878682265773 244.4363292169119 0.22869683233526322
6170 38.641651589283434 0.1711883458203343 38.24176558651539 0.22869765694770647
6171 380.2612957813225 0.17118852490335015 379.8614062582379 0.22870099818121836
6172 748.8681647808752 0.17118713266650198 748.4682839727002 0.22869367550850175
6173 686.0195765013289 0.1711878365308298 685.6196872592667 0.22870140553127283
6174 293.3470428042689 0.17118645547491623 292.9471618723208 0.22869447647316826
6175 39.349644652277846 0.17118669275102338 38.94976039413195 0.22869756539487418
6176 153.28899389441784 0.1711860617634779 152.8891101668671 0.22869766578723885
6177 396.5307179986964 0.17118553206359058 396.13083859828504 0.22869386834775038
6178 426.18743101496585 0.17118547640976142 425.7875470376239 0.22869850093220814
6179 216.21876877803138 0.17118470865503158 215.818890322695 0.22869374668132997
6180 35.79597571853122 0.17118457075108884 35.39609525932067 0.22869588845946315
6181 73.9157562178096 0.17118410484917174 73.51587633036766 0.2286957825927633
6182 225.06167667910663 0.17118363095265254 224.6617999892849 0.22869305886907046
6183 270.1234616322083 0.17118338974342145 269.7235820002975 0.22869624216742573
6184 159.41396360045266 0.17118291206266092 159.01408781306867 0.22869287532133878
6185 41.56304348519851 0.1711824683660157 41.16316696331592 0.2286940535165776
6186 46.95859622704983 0.1711823237122933 46.5587194990958 0.2286944042417353
6187 133.01154865086917 0.1711815613263651 132.61167544635458 0.22869164318822804
6188 168.83508580492034 0.17118160911076724 168.43520946383782 0.2286947319717556
6189 109.8970347649661 0.17118086808626776 109.49716256574538 0.2286913311344449
6190 35.698705414004 0.17118069308617676 35.298831830076516 0.22869289084130767
6191 30.468834603733587 0.17118031600413616 30.068961772734276 0.22869251499517398
6192 80.54374932996726 0.1711797572518085 80.14387887325039 0.2286906994650641
6193 109.5233996863468 0.17117968518007348 109.12352709061211 0.22869291055461538
6194 81.54955413826164 0.1711789841026385 81.14968508617619 0.22869006798281022
6195 36.1507767743746 0.17117888573307388 35.75090629070017 0.22869159794135263
6196 26.45032074122851 0.17117834811577784 26.050451678699485 0.22869071441324829
6197 53.16580742610955 0.1711780345895307 52.76593955524948 0.22868983627053857
6198 73.94759873166774 0.1711776912457357 73.54773010026196 0.22869094016004696
6199 61.80199335603836 0.1711772732926106 61.40212695078219 0.2286891319635524
6200 33.928763903121755 0.17117693266483486 33.528897047501026 0.22868992295589574
6201 22.99145760558037 0.17117660020367514 22.59159158615176 0.22868941922493025
6202 35.881133972398146 0.17117614344831286 35.48126933561828 0.22868849333155677
6203 50.744798539275514 0.17117590862868665 50.34493315884317 0.22868947180366453
6204 47.97248034328785 0.17117542455465357 47.572617107317235 0.22868781141595695
6205 32.389409129062116 0.17117513757180575 31.989545409589464 0.22868858190084174
6206 22.873055918070353 0.1711747781468518 22.473193198374183 0.22868794154931624
6207 27.879929593654246 0.17117433791845052 27.48006797417943 0.228687281556364
6208 37.79012640461945 0.17117412213057231 37.39026428717943 0.2286879953094509
6209 39.3762189155343 0.17117359302757698 38.976358838863575 0.22868648364315147
6210 31.462852644735435 0.1711733987742346 31.062991908411064 0.22868733755013376
6211 23.866423666063984 0.17117291811193985 23.46656437965849 0.22868636829355687
6212 24.200172634448162 0.17117263506087393 23.800313748070316 0.2286862513169735
6213 29.79775192248974 0.1711722568538722 29.39789333436598 0.2286863312698916
6214 32.71354444733069 0.17117189557785192 32.31368711951827 0.22868543223456742
6215 29.563471767999754 0.17117155726149785 29.16361439294753 0.2286858177907268
6216 24.354500382325767 0.17117120448658263 23.95464404411273 0.22868513372645474
6217 22.630091652455178 0.1711708264943055 22.230235905109833 0.22868492085103972
6218 25.114595712916866 0.17117052932601787 24.71474019809482 0.22868498549602556
6219 27.879698082575292 0.17117010876704247 27.47984383432448 0.2286841394837685
6220 27.50777753598955 0.17116982953766124 27.10792317533958 0.2286845311123109
6221 24.660132972826005 0.17116942825717477 24.260279795003118 0.22868374956571147
6222 22.55582141873054 0.17116910283822853 22.15596857545823 0.22868374043408524
6223 23.032674450279522 0.17116876672204645 22.6328221301743 0.22868355338317492
6224 24.87088814393458 0.1711683800659138 24.47103681089883 0.2286829529698335
6225 25.681546205976005 0.17116809141521616 25.281694925776982 0.2286831887838093
6226 24.63832265285892 0.17116768565962462 24.23847252586322 0.22868244133607793
6227 23.024933886504083 0.17116739242915266 22.62508394970267 0.22868254437226115
6228 22.482005283360024 0.17116701345566682 22.082156129432228 0.22868214047213167
6229 23.24211417903641 0.17116668826980588 22.842265668444746 0.22868182232185644
6230 24.170267191308163 0.1711663393557771 23.770419065738352 0.22868178621403268
6231 24.19297696458609 0.1711660009412648 23.79312969942309 0.22868126422173357
6232 23.374024529391605 0.171165649431255 22.974177652739492 0.22868122722085668
6233 22.6228021008641 0.17116533314031757 22.222955870074504 0.22868089764927735
6234 22.613009762839948 0.17116495149069713 22.21316425820228 0.22868055314696792
6235 23.15762250817953 0.1711646700555446 22.757777283078795 0.22868055504518575
6236 23.566522944641004 0.17116426219050287 23.166678729991357 0.22867995245914435
6237 23.428067056640774 0.1711639981882438 23.028222975386722 0.2286800830658061
6238 22.957885655706896 0.171163588255348 22.558042563558704 0.22867950389284566
6239 22.66461421948179 0.17116331873358143 22.264771409489445 0.22867949125876627
6240 22.800329578563915 0.17116292162950586 22.40048753487882 0.22867912205558694
6241 23.171881115578262 0.17116264369722967 22.772039563066954 0.22867890881407724
6242 23.41897901243018 0.17116224991455742 23.019138088450465 0.2286786740651583
6243 23.39616478147327 0.17116198258655402 22.996324362895248 0.22867843599146748
6244 23.275091451983787 0.1711615684572924 22.875251768408468 0.22867811511802427
6245 23.330327080792063 0.17116133472488407 22.930487689024716 0.22867805704246114
6246 23.677221860016605 0.17116088211709637 23.277383468390827 0.22867750950868265
6247 24.21805191502978 0.17116069322242747 23.818213539082713 0.22867768272463812
6248 24.805164883373664 0.17116019730276077 24.405327742194974 0.2286769438759281
6249 25.429377998199598 0.1711600543369368 25.029540691123273 0.2286772527393893
6250 26.26191978128696 0.17115951374785407 25.86208382960529 0.228676437933818
6251 27.55147296261693 0.17115942264537592 27.151636749677465 0.2286767902940876
6252 29.512576584021907 0.17115882324647846 29.112741826625392 0.22867593415003698
6253 32.32652317505778 0.1711588087499854 31.926687994794126 0.22867637151367076
6254 36.25808814845272 0.17115811429278568 35.85825467840057 0.22867535575936254
6255 41.80244214206152 0.17115822401924297 41.40260785917124 0.2286760588710406
6256 49.78699209745361 0.171157376334623 49.38716005774497 0.22867466337402242
6257 61.43848073377527 0.17115767866603443 61.038647186807445 0.22867586830179315
6258 78.48719311726335 0.17115659903474625 78.0873626597371 0.22867385849149802
6259 103.38286572423848 0.17115718505596883 102.98303274628614 0.2286757928963664
6260 139.6184167452076 0.1711557677042488 139.21858803532263 0.22867294218074682
6261 192.09183223259072 0.17115676230160629 191.6919996212656 0.2286758490235218
6262 267.2958549945751 0.1711548612899772 266.8960282540544 0.22867187923079244
6263 373.0008508108784 0.17115643379313583 372.6010182877177 0.22867608936753162
6264 516.6305066812033 0.17115386390856768 516.2306821961994 0.22867062109542619
6265 701.2284907571614 0.17115620312097585 700.8286580191324 0.2286765349080233
6266 917.5217914762108 0.17115280927462767 917.1219694359439 0.22866923099214245
6267 1133.0594083631356 0.17115598542383686 1132.6595753875602 0.2286769901515412
6268 1284.7425550316782 0.17115187294476936 1284.342735044278 0.2286681144552845
6269 1291.315829810515 0.17115551153465067 1290.9159974709432 0.2286768280371455
6270 1098.4378528668612 0.17115141047363586 1098.0380333807618 0.22866807562590932
6271 738.9498939659112 0.17115442458166993 738.550064273201 0.22867526812856975
6272 345.9723600259981 0.17115164006204214 345.57253882184625 0.22866956408982428
6273 80.98037122382318 0.17115276069624963 80.5805460178074 0.22867244531954778
6274 29.69580322519081 0.1711522004985777 29.29597927512855 0.22867174956368302
6275 158.28474216595052 0.17115108776482968 157.8849214298088 0.22866964837689632
6276 350.38861068874627 0.17115245703905435 349.98878502364784 0.2286732080593652
6277 478.60125137501007 0.1711499552636844 478.20143331358935 0.22866810615704897
6278 468.3965161640013 0.17115202041426741 467.9966910576845 0.22867308590258417
6279 332.43023758148973 0.1711495769382827 332.03041976251654 0.22866824203494704
6280 156.7732084587318 0.17115088748476953 156.37338612473428 0.2286714465127394
6281 40.6308864444117 0.17114973093560135 40.23106721565385 0.2286694978222474
6282 31.838950903529312 0.17114947783256176 31.439132163279115 0.22866926241763685
6283 105.7750610893443 0.17114987487657965 105.37524054717922 0.2286706672885093
6284 194.0820755133292 0.17114833226707352 193.68225947066531 0.22866771039678566
6285 233.30560974766104 0.1711495686377094 232.9057893606737 0.2286708183496203
6286 201.35243798504132 0.17114773294129956 200.95262289853642 0.22866735356358736
6287 124.06843667309654 0.17114871980201155 123.6686181423098 0.22866981098473668
6288 51.543175937223474 0.17114758702720753 51.143360418929916 0.2286679312663502
6289 22.43294376142624 0.171147582348774 22.033127942761297 0.22866823631617073
6290 41.71872853696146 0.1711475324087918 41.318912356810216 0.228668647742454
6291 84.23456151003431 0.17114654730795048 83.83474803635659 0.22866692636977218
6292 116.01444703734006 0.17114722225722012 115.61463102690288 0.2286687881799642
6293 116.4161656973481 0.1711458634787622 116.01635346358026 0.22866637028908776
6294 87.9740554408882 0.17114653729058107 87.57424075923667 0.2286681443609428
6295 50.53304963715319 0.1711455188756687 50.133237618073714 0.22866650020380444
6296 25.905887965058582 0.17114560731699782 25.506075337428154 0.22866702031342925
6297 24.20677857658752 0.17114529887270663 23.806966425971197 0.22866685174361848
6298 40.09165753153364 0.17114468509433642 39.69184690393902 0.228665942500284
6299 59.08167311680382 0.17114495962824314 58.681861224642866 0.2286669325327102
6300 67.89954111903103 0.17114396563784293 67.49973186195868 0.22866529143451225
6301 61.9221658999409 0.17114438153434003 61.52235499662065 0.22866652178591168
6302 46.11841918176805 0.17114348519623904 45.718610579587484 0.22866511698432299
6303 30.27167199592125 0.1711436086465504 29.871862659426064 0.22866572784863626
6304 22.379738456727495 0.17114313608520615 21.97993013092249 0.2286651897197992
6305 24.44722542526344 0.17114278765204446 24.047417787372392 0.22866485023900163
6306 32.58708283121557 0.17114276029638256 32.18727487561156 0.228665195307624
6307 40.40511011295487 0.1711420612363471 40.005303884674184 0.2286641670443407
6308 43.029786519011836 0.17114225089043908 42.629979338412745 0.22866492970864738
6309 39.44092349499168 0.17114148968469187 39.04111821639641 0.22866378891057537
6310 32.222302818829554 0.17114159793565223 31.822496840693123 0.2286643802007777
6311 25.429208365862024 0.1711410379863254 25.02940368551167 0.22866364236402947
6312 22.124432534832177 0.17114087089740992 21.72462797874156 0.22866368519320773
6313 22.971637419339807 0.171140616610253 22.571833250728865 0.2286635520006906
6314 26.39420611801525 0.17114016359919365 25.994402927218417 0.22866302719764187
6315 29.855483763898764 0.17114014147970757 29.455680267736007 0.22866335468305166
6316 31.342187121586353 0.17113953983668934 30.942385051536665 0.2286625302129969
6317 30.25616628075208 0.17113957558257015 29.856363727614774 0.2286629775547377
6318 27.407349069651836 0.17113900862652695 27.00754784760281 0.2286622134225001
6319 24.317640768562093 0.1711389357484001 23.91783938171152 0.228662451102175
6320 22.332492878049667 0.17113853300272316 21.93269233795458 0.22866200709236342
6321 22.015456224392707 0.1711382715514807 21.61565608248062 0.2286618703606062
6322 23.049910064904164 0.17113805889429956 22.650110199826845 0.22866180618302073
6323 24.574918462698385 0.17113763383955571 24.175119493170406 0.22866133568842328
6324 25.695460125559702 0.1711375448128404 25.29566105369779 0.22866152704907516
6325 25.89184240136909 0.17113705082463077 25.492044444600573 0.22866090594388522
6326 25.168179528072393 0.17113697769982084 24.7683814105213 0.22866113985127257
6327 23.93600672531676 0.17113652095787235 23.5362096221734 0.2286605821854887
6328 22.747227018333778 0.17113637166325332 22.34742997768211 0.22866066898841422
6329 22.02776407939682 0.17113602094921732 21.62796773783006 0.22866032061754618
6330 21.925853213162124 0.17113575515473695 21.526057287896975 0.2286601701104134
6331 22.311247388080655 0.17113552116531125 21.911451805311245 0.22866006160410005
6332 22.889012926676187 0.1711351553562976 22.48921807184979 0.22865969947010126
6333 23.353389158817308 0.1711349996343027 22.953594400955417 0.22865975822759113
6334 23.510076125014947 0.17113458729716244 23.110282247085802 0.22865929063198187
6335 23.32645472931961 0.1711344490143902 22.92666088794641 0.22865939235881097
6336 22.90788128684623 0.17113405093007047 22.50808828957475 0.2286589463414069
6337 22.427363411024317 0.17113387573443725 22.027570560272217 0.2286589750176608
6338 22.046539111045757 0.17113353500387773 21.64674693128404 0.22865864475783873
6339 21.85949507877423 0.1711332939923715 21.459703249632145 0.22865853514971302
6340 21.874239207151334 0.17113302421022714 21.47444782920159 0.22865835373951407
6341 22.029087675489574 0.1711327184548253 21.629296852710254 0.22865810432449396
6342 22.229385792482017 0.17113250586756965 21.82959524121116 0.22865804540328788
6343 22.38668239748607 0.17113215883757335 21.986892534219006 0.22865770442948957
6344 22.446401445243563 0.1711319737255249 22.04661176630625 0.22865770521178808
6345 22.39768104686654 0.17113161783395112 21.997892086771653 0.22865734226093862
6346 22.26673661048333 0.1711314283681522 21.866947848425564 0.22865733368961408
6347 22.100102463545408 0.1711310921096399 21.70031436037554 0.22865701106022945
6348 21.94569565445322 0.17113087514352043 21.545907837020753 0.22865694228894484
6349 21.838130885273102 0.17113057505303786 21.438343613819917 0.2286566964001477
6350 21.791664236451926 0.1711303211195262 21.391877368702772 0.22865654662962756
6351 21.80084885019675 0.171130059782602 21.40106240739653 0.22865638301761929
6352 21.846662287804833 0.17112977240417332 21.4468763551035 0.22865616029715713
6353 21.904876198073215 0.17112954131841165 21.505090596854725 0.2286560599000788
6354 21.953710658372195 0.17112923259729065 21.553925634594556 0.2286557911803464
6355 21.978869883557582 0.17112901748137943 21.579085143651177 0.22865572242502422
6356 21.97532146609853 0.17112870249636933 21.575537322824392 0.2286554407777724
6357 21.94626236420178 0.17112848866445507 21.546478503737045 0.228655371800278
6358 21.900313228450656 0.17112818072213296 21.500529942012243 0.22865510571628353
6359 21.84815164197898 0.17112795693581623 21.448368672141353 0.22865501290181262
6360 21.799557176622592 0.17112766475594096 21.399774731632174 0.22865478023447847
6361 21.761463092492235 0.17112742497524744 21.361681015762517 0.2286546517544709
6362 21.737170809801732 0.1711271519394656 21.337389199351236 0.2286544585110313
6363 21.726571681232635 0.1711268952096793 21.326790492459317 0.22865429356363892
6364 21.727028219014787 0.17112664016552712 21.327247442668146 0.2286541361811145
6365 21.73453163524491 0.17112636931704356 21.334751324239367 0.22865394168850087
6366 21.744810171446506 0.1711261281829812 21.345030232370107 0.2286538108934204
6367 21.754175923301872 0.17112584809567577 21.35439647770765 0.22865359749854544
6368 21.7600226951973 0.17112561558003364 21.360243597497025 0.2286534821202399
6369 21.76098225746157 0.17112533159377075 21.361203665064455 0.22865326080334292
6370 21.756817715422077 0.17112510257519217 21.35703946226948 0.228653150577405
6371 21.74815104771907 0.17112481936399057 21.348373297856288 0.22865293049879404
6372 21.73612931948095 0.17112458974472355 21.336351912157717 0.2286528175785049
6373 21.722102794594086 0.1711243107303984 21.32232587870246 0.2286526051612258
6374 21.70737001155057 0.171124077778288 21.3075934492468 0.2286524845254849
6375 21.693006743466103 0.17112380499932134 21.29323065501143 0.22865228345534977
6376 21.679782970970702 0.1711235673079478 21.28000725105623 0.22865215260652363
6377 21.668149046592827 0.17112330158942188 21.268373780665915 0.22865196433748913
6378 21.658273007268026 0.17112305881775136 21.258498125770796 0.22865182267947648
6379 21.6501040076142 0.17112280008696235 21.25032956042471 0.22865164710252692
6380 21.643445447924883 0.17112255261845716 21.24367140002899 0.22865149527743758
6381 21.63802255396412 0.17112230024734235 21.238248922374073 0.22865133134270454
6382 21.63353779236993 0.17112204886376453 21.2337645728349 0.22865117067126306
6383 21.629710262203844 0.17112180196667862 21.229937443361813 0.22865101687535283
6384 21.626299801816277 0.17112154758599396 21.226527405287303 0.22865084894297852
6385 21.623118408429118 0.17112130524274582 21.223346399512476 0.22865070367389748
6386 21.620031918370287 0.17112104873531267 21.220260339587984 0.22865053004699104
6387 21.616956195452236 0.17112081013772093 21.21718499349888 0.22865039181563312
6388 21.613849656559967 0.1711205522134035 21.21407889049336 0.2286502138532025
6389 21.610705758421776 0.17112031674891437 21.21093536022602 0.2286500814468404
6390 21.607545301795803 0.1711200578978419 21.2077753437232 0.22864990017476067
6391 21.60441131775518 0.17111982518932092 21.204641719804926 0.2286497727609311
6392 21.601364923985752 0.17111956565674136 21.20159576954399 0.22864958878501987
6393 21.59848462155765 0.1711193355774825 21.198715819994487 0.22864946598567895
6394 21.595866715572424 0.17111907535472318 21.196098360791197 0.2286492794265019
6395 21.593629627406866 0.1711188480353579 21.19386161799343 0.22864916137807537
6396 21.59191964293487 0.171118586851514 21.19215208427137 0.22864897181198543
6397 21.59092162937278 0.17111836269306951 21.191154407451847 0.22864885922786424
6398 21.59087254520123 0.17111809999398941 21.191105779591556 0.22864866561568203
6399 21.592082601496482 0.1711178797001218 21.19231616192376 0.22864855987260027
6400 21.59496275280127 0.1711176146015655 21.195196777748738 0.2286483604509645
6401 21.600065772843116 0.17111739924378908 21.200300109870888 0.22864826372843963
6402 21.608141681158923 0.17111713044356117 21.208376494885673 0.2286480558296883
6403 21.620219499836047 0.17111692157686131 21.22045460691656 0.228647971342624
6404 21.63772108874136 0.1711166472053966 21.237956690440146 0.22864775109581328
6405 21.662628955245857 0.17111644705907242 21.262864824709958 0.22864768347682476
6406 21.69772561908883 0.1711161644379032 21.29796200932923 0.2286474453216929
6407 21.746948204025184 0.17111597621975422 21.347184826569052 0.22864740123638017
6408 21.815904010712654 0.1711156814800251 21.416141192084957 0.22864713714767043
6409 21.912640280142586 0.17111550985435303 21.512877644017614 0.22864712627061906
6410 22.048781503476242 0.1711151973388167 21.649019481604853 0.22864682453257099
6411 22.24124353396965 0.1711150491756673 21.841481623707594 0.22864686108638801
6412 22.514801726841068 0.1711147105003096 22.115040511979544 0.22864650436121498
6413 22.906000824081396 0.1711145960540846 22.506239618482727 0.22864660954458338
6414 23.46908488060685 0.17111421862812445 23.069324490158337 0.22864617182038866
6415 24.285114989225413 0.17111415340281722 23.885354458168624 0.22864637765397
6416 25.475938856579344 0.17111371808028883 25.076179319098813 0.2286458194002411
6417 27.22585216471994 0.17111372579805978 26.826092264076866 0.22864617484501543
6418 29.815012461871838 0.17111320313589692 29.415253823436853 0.2286454352990888
6419 33.67149395186902 0.17111332047150155 33.27173461539839 0.22864601599912956
6420 39.451585170714985 0.17111266477818576 39.051827505014735 0.228645000922067
6421 48.16433649255799 0.17111294885603617 47.764577619121376 0.2286459245805816
6422 61.36071144137437 0.1711120888800283 60.960954865309446 0.22864448718489247
6423 81.41899975315533 0.17111262879930692 81.0192411873336 0.2286459370224275
6424 111.95396478701694 0.17111145391625399 111.55420948310771 0.22864384999298054
6425 158.37554716447409 0.1711123869260738 157.97578867053596 0.22864610701206348
6426 228.53036460444264 0.17111072980409558 228.1306108460214 0.22864302861713598
6427 333.2020870209924 0.171112257716059 332.8023282615812 0.22864650169514938
6428 485.6817265607809 0.17110988524382775 485.28197471203265 0.22864196350442895
6429 698.8317983890387 0.17111226552340014 698.4320389643893 0.2286471591258424
6430 976.5345124454017 0.17110892805250544 976.1347628306864 0.22864068666277715
6431 1296.9345384697106 0.17111235148066323 1296.534778190993 0.22864792723712302
6432 1590.1215739577608 0.17110802460473165 1589.721826357963 0.22863957519302303
6433 1732.2755747279612 0.17111221576745878 1731.875814366693 0.22864814550086912
6434 1594.4949093975786 0.17110763554153807 1594.0951621646248 0.2286395974122372
6435 1156.833234870385 0.1711113235093566 1156.4334768160036 0.22864673087201176
6436 589.6497439027135 0.1711081831912583 589.2499941574016 0.22864156212067152
6437 170.9463414840985 0.17110958486479078 170.54658830923725 0.22864358999646872
6438 80.59871825189582 0.17110925892941778 80.19896443112883 0.22864456183757562
6439 278.9616521526697 0.17110778089698564 278.56190397095247 0.22864040082028794
6440 561.7440810958453 0.17110992602261343 561.3443245761054 0.2286465937173304
6441 705.5819913398822 0.17110675544352189 705.1822455967476 0.22863898769101407
6442 605.5629072340463 0.17110957001427995 605.1631513392886 0.22864632474341412
6443 338.1328827793583 0.17110684254493255 337.7331359015455 0.22864003526785381
6444 95.11604677563793 0.17110823107037146 94.71629464330968 0.22864390125786344
6445 25.78903534206595 0.1711075811387433 25.389285264563487 0.22864249636372197
6446 128.62292159384916 0.17110670501884978 128.22317380809707 0.22864108073325412
6447 278.92082273381396 0.17110803244515532 278.5210703897363 0.2286443116325575
6448 341.9786246497741 0.1711058288545311 341.57887910578864 0.22863971513086898
6449 272.7950129247085 0.17110762866634824 272.39526108314703 0.22864421289509476
6450 135.89214818831934 0.1711058282072949 135.49240205667653 0.2286403034355304
6451 38.66195742309687 0.1711065155970145 38.26220838145197 0.22864252604788438
6452 39.647569413096384 0.17110622948344273 39.24782137883623 0.22864180477671683
6453 111.45387449502634 0.17110536892241276 111.05412839532406 0.22864073077986669
6454 178.25350957280585 0.17110632286092792 177.85376058450825 0.22864266543667416
6455 182.7233178413015 0.17110476580142775 182.32357297939728 0.22864009610278307
6456 126.37666490636882 0.17110577544472055 125.97691698262537 0.22864214829873128
6457 57.938409807274844 0.171104755319541 57.53866431894345 0.22864073301185434
6458 26.913413421225926 0.17110480969338362 26.513667875491596 0.22864073604094795
6459 44.87452461783721 0.17110491464979644 44.47477797871588 0.22864172447153588
6460 83.96232984086721 0.17110393439804703 83.56258637384255 0.22863953262661427
6461 105.9874696332771 0.17110477038238994 105.58772282018448 0.22864204271023797
6462 93.41113839887367 0.17110349039011602 93.01139563228531 0.22863927619824878
6463 58.6823598132903 0.17110417351506563 58.282614271810836 0.2286413679643898
6464 29.06419248218239 0.17110342630147066 28.66444920849721 0.22863984738370818
6465 23.058593727083814 0.171103346540219 22.65885018865419 0.22864019188940696
6466 38.148712956712984 0.1711034123911119 37.74896902134485 0.22864052297702378
6467 56.88294297808209 0.171102642821981 56.48320104647716 0.2286392887829529
6468 62.778883304386085 0.1711031493378205 62.3791395082044 0.22864064684386634
6469 52.222850779260085 0.1711022523972138 51.823109452084985 0.22863907477788645
6470 34.54699164565304 0.17110258369964418 34.14724896000372 0.22864010194967352
6471 22.62639948719028 0.1711020979105486 22.2266580094917 0.22863937978803017
6472 22.79474376041881 0.17110189375228022 22.395002587578638 0.22863927908789253
6473 31.584351160967458 0.1711019476180476 31.184609516791753 0.22863969655765562
6474 40.18686119194272 0.17110131089049346 39.78712119599718 0.2286386850550457
6475 41.76284703483185 0.17110161709621988 41.36310579717827 0.2286396205573603
6476 35.83567312976031 0.17110094224562233 35.435933632341026 0.2286385551736618
6477 27.331194754540995 0.1711010888836138 26.931454553410642 0.22863911224674033
6478 22.060176984028928 0.17110072333255494 21.6604375109122 0.2286387497841742
6479 22.53098041634087 0.17110048736984615 22.131241486913847 0.22863844205717676
6480 26.910374509652968 0.171100500896978 26.510635073055866 0.22863893570012528
6481 31.155191736391203 0.1710999615236244 30.755453841046766 0.22863793382081202
6482 32.176120714416086 0.1711001581744233 31.7763816968297 0.228638859411965
6483 29.69652099306439 0.1710995782565333 29.296783683013757 0.22863773179409755
6484 25.86438910749007 0.17109968485738342 25.46465092219029 0.2286385004423917
6485 23.360295807120817 0.17109929642794816 22.960558766986804 0.22863774370606693
6486 23.564863965066987 0.17109915995357533 23.165126770963237 0.22863803415017472
6487 25.962282828465295 0.1710990178597455 25.562546058567584 0.22863775203796483
6488 28.892280410522293 0.17109868072949588 28.492544053090352 0.22863767670244584
6489 30.877022313537214 0.17109866318980962 30.477286071258327 0.22863757908907842
6490 31.568002611798146 0.17109829710510407 31.168266772369947 0.2286375423230941
6491 31.818682394526974 0.17109821680109902 31.41894699318583 0.22863718454004622
6492 33.04379783565433 0.17109799228504988 32.644062241476625 0.22863760189265472
6493 36.433198920807065 0.17109772061177836 36.033464549347975 0.22863665084731624
6494 42.553210319248294 0.1710977096900366 42.15347486642229 0.22863774313596488
6495 51.525364669939016 0.17109723389045828 51.12563134211408 0.22863609393447318
6496 63.59736280892238 0.17109739779654357 63.19762754094664 0.22863787017919127
6497 79.75600842689325 0.1710967921392563 79.35627606307914 0.22863557167485424
6498 102.10637526950474 0.1710970410496987 101.70664025548955 0.22863797296548752
6499 133.96248115591496 0.1710963896978696 133.56274972162848 0.22863504458859668
6500 179.74939814269905 0.1710966623027309 179.34966334709333 0.22863813330297558
6501 244.84263590803104 0.17109599010685406 244.44290551735602 0.22863440056816253
6502 335.216125630813 0.17109630175233695 334.8163908562149 0.22863847284572686
6503 456.46991777819164 0.17109555338083854 456.07018869522034 0.228633529590473
6504 611.2585194979915 0.17109598558063926 610.8587844561422 0.2286390562686442
6505 794.2506354300367 0.17109506746254155 793.8509079182921 0.22863244428205648
6506 984.4099074953572 0.17109569481007655 984.0101720589896 0.22863974155746625
6507 1138.4511068587528 0.17109457478699824 1138.0513808292794 0.22863145468638588
6508 1194.2258292054016 0.1710953499569068 1193.8260938454257 0.2286400100190525
6509 1096.0575008072803 0.17109416787099044 1095.6577753845097 0.22863125489981193
6510 838.0125502137553 0.17109485672964167 837.6128162535667 0.2286391034589252
6511 493.42078825002756 0.1710939139752931 493.0210618935597 0.22863244249255255
6512 189.22907000167461 0.17109421103492928 188.82933893687942 0.22863685376027296
6513 32.95340947174911 0.17109377224656624 32.553681084630256 0.22863461487228848
6514 51.757052127312015 0.1710935273380602 51.35732439081629 0.22863420915766564
6515 188.86407997921302 0.1710936100647437 188.46434982000744 0.2286365491408347
6516 345.00731081174314 0.17109295154282456 344.6075854764267 0.2286323837735595
6517 429.600446183485 0.17109330112462776 429.20071562399477 0.2286372583656079
6518 400.2018275897978 0.17109255856238226 399.8021029997019 0.22863203153351558
6519 278.5759943303816 0.1710928168822224 278.17626506273575 0.22863645076362668
6520 133.8689415052962 0.17109231588466295 133.4692161518308 0.22863303758072728
6521 38.6742719436788 0.17109223922238978 38.27454504902532 0.2286346554310836
6522 26.964143069619556 0.17109211401024982 26.56441642426505 0.2286345313442549
6523 81.7078533020922 0.1710916970531811 81.30812867433089 0.22863293070812746
6524 154.1692489513431 0.17109183586614976 153.76952163527858 0.22863548019836993
6525 196.05861053068648 0.17109127917465003 195.6588871414714 0.22863211004041842
6526 184.86968526124124 0.17109143013306327 184.4699584787335 0.2286353523746738
6527 131.47042778171314 0.17109098576001522 131.07070441977646 0.2286323761766643
6528 68.53540636682759 0.17109093626926603 68.13568112649956 0.22863430405876164
6529 28.46298811621644 0.17109074527783003 28.063264093875578 0.22863327706303324
6530 25.180521103023583 0.17109044426391934 24.780797664988366 0.22863299377130009
6531 50.078454906534866 0.17109046950122186 49.67873036066178 0.2286340763718615
6532 81.37871444528518 0.171090029195545 80.97899230950891 0.22863210658073269
6533 98.52208618757984 0.17109010802716335 98.12236183355263 0.22863424600005108
6534 92.7976015100004 0.1710897079945821 92.39787985226653 0.22863194973929374
6535 69.58433241570624 0.17108967294577684 69.18460902741954 0.22863371534091534
6536 42.70617019417182 0.17108944080542252 42.3064483828767 0.22863237048968807
6537 25.351355416236537 0.1710892207743331 24.951633381672643 0.22863281378956124
6538 23.181275234660443 0.1710891654017824 22.781553138531567 0.22863293072709465
6539 32.93994518087256 0.1710888101507764 32.54022436112811 0.22863200959367505
6540 46.058006512505635 0.171088836542933 45.65828446714216 0.22863320882053714
6541 54.162459907282354 0.171088466979718 53.762739820828784 0.22863161947384955
6542 53.23745042022121 0.1710884483520268 52.837728946661784 0.22863302520739653
6543 44.690850464674334 0.17108817611058494 44.2911306125463 0.22863167601744672
6544 33.491646940639846 0.17108803064310968 33.091926430541 0.22863247945573367
6545 24.94541203141131 0.1710878978588296 24.545692157322428 0.2286319762300514
6546 22.013139279140823 0.17108762575398329 21.613419816434376 0.22863183695246192
6547 24.38852650958021 0.1710875939484011 23.98880667801658 0.2286322376152305
6548 29.370060651312507 0.1710872630874553 28.970342032725068 0.2286313554999857
6549 33.66736434588368 0.17108724704099748 33.26764483900856 0.22863225983412094
6550 35.05697292586966 0.17108694613513054 34.65725482201276 0.22863115772176426
6551 33.15785876340213 0.17108686557766697 32.758139894337326 0.22863200348714183
6552 29.18718753413906 0.17108665589167896 28.787469673585246 0.22863120466213552
6553 25.050235687893117 0.1710864746523461 24.650517643023804 0.22863157021697003
6554 22.335128271578547 0.17108636470809785 21.935410554210943 0.22863135265950604
6555 21.685733912524167 0.1710861004622118 21.28601669018678 0.22863112187517395
6556 22.739054080994517 0.17108605109863445 22.33933658527529 0.22863144462059265
6557 24.512687029281942 0.17108575757851852 24.112970480012308 0.22863079169111591
6558 25.960887264362025 0.17108570831760156 25.561170171653544 0.2286313843908804
6559 26.42080689140459 0.17108544461076483 26.02109081498016 0.228630631813669
6560 25.791525220442043 0.1710853443674044 25.391808712311285 0.22863116376335468
6561 24.440998937218634 0.1710851481557908 24.041283177959055 0.2286306111037901
6562 22.94771186715627 0.1710849755066619 22.547996047602084 0.22863084404752337
6563 21.822909209811016 0.17108485104706594 21.423193709848213 0.2286306489157368
6564 21.328259849118965 0.17108461766261315 20.928544718019022 0.22863051343732727
6565 21.435703913205085 0.17108454018886565 21.03598871270212 0.22863066031409943
6566 21.907602189908303 0.1710842799823471 21.50788766521131 0.22863024471464816
6567 22.43490615000452 0.17108421083606493 22.035191348367878 0.22863059080057613
6568 22.76624477094185 0.1710839627056374 22.36653073746446 0.2286300707717553
6569 22.78299495151857 0.17108386656285837 22.3832806556192 0.22863042933651048
6570 22.507761375942827 0.1710836590605386 22.10804773429748 0.22862998258481085
6571 22.061152794060856 0.17108351609018807 21.661439076866884 0.22863020110378487
6572 21.59597839907668 0.17108335931272423 21.196265096306455 0.22862994345750304
6573 21.23765790312766 0.17108316901140797 20.83794478510311 0.2286299490131416
6574 21.04947100369448 0.1710830548336253 20.649758039667248 0.22862990919360843
6575 21.02746795829454 0.1710828322928082 20.627755411828907 0.22862971417282507
6576 21.11855968118419 0.1710827407120063 20.718847095381864 0.2286298450903197
6577 21.24946726677326 0.17108250859523785 20.849755235531767 0.2286295226462554
6578 21.354278893528058 0.17108241642550368 20.954566742388288 0.22862973471426953
6579 21.39235462956569 0.1710821964777788 20.99264305190235 0.2286293811855625
6580 21.35379373055031 0.17108208492091231 20.954082065586512 0.22862958004288725
6581 21.2543085549423 0.1710818918528945 20.85459738259086 0.2286292804985467
6582 21.1240276293902 0.17108175087590796 20.724316482781475 0.228629395732817
6583 20.99521167172468 0.17108158983958408 20.595500879379802 0.22862920250529084
6584 20.892712031538316 0.17108141893329445 20.49300141132424 0.22862920128078118
6585 20.829073978098574 0.1710812863144401 20.429363563803413 0.22862912798072174
6586 20.804306119578456 0.1710810924531513 20.404596012927634 0.22862901419767245
6587 20.809040695567578 0.17108097879210724 20.40933067464758 0.22862904212789006
6588 20.829264861277753 0.17108077298906474 20.429555242382165 0.22862884590652496
6589 20.8509452085112 0.17108066659804844 20.45123560477859 0.22862893713456395
6590 20.863392762844345 0.17108046040488673 20.463683601806835 0.22862870063262414
6591 20.860906864785665 0.17108035051886616 20.461197702245894 0.22862881202090363
6592 20.842790337428635 0.17108015338784918 20.443081607483187 0.22862857655760205
6593 20.8122178506893 0.17108003219877996 20.41250914771787 0.2286286707726507
6594 20.774546105348705 0.1710798500875376 20.374837787140997 0.22862846812016957
6595 20.735619463027597 0.1710797135242446 20.335911229632906 0.2286285198704485
6596 20.700437474746593 0.17107954867381175 20.300729557626262 0.22862836844651893
6597 20.672368152681447 0.17107939615413478 20.272660390457172 0.22862836607013876
6598 20.652903190866663 0.17107924770457275 20.253195671914927 0.22862827124716248
6599 20.641845476008648 0.171079081257607 20.24213817985656 0.22862821489448046
6600 20.637759198879575 0.1710789462839813 20.238052080682614 0.2286281719129814
6601 20.638517073218967 0.1710787694463013 20.238810233838024 0.2286280699346437
6602 20.641813870472376 0.17107864405137674 20.242107158569098 0.22862806785190215
6603 20.645561830474577 0.17107846084486752 20.245855436812253 0.22862793281745777
6604 20.648138811570107 0.17107834106652772 20.24843251222383 0.22862795827974783
6605 20.648488944950007 0.17107815523244344 20.24878298612881 0.22862780358875567
6606 20.646111212144582 0.17107803765529916 20.246405330764755 0.2286278437245295
6607 20.640967891214146 0.17107785219789462 20.24126235775084 0.2286276812654124
6608 20.63335923072489 0.1710777342631462 20.233653770997304 0.22862772546443777
6609 20.623787804785383 0.17107755127155674 20.224082689142122 0.22862756437170528
6610 20.612842249889763 0.17107743134286413 20.213137213503536 0.22862760504335916
6611 20.601103901630616 0.17107725201656512 20.20139919825784 0.228627451356209
6612 20.589087685190464 0.1710771292848672 20.189383071975424 0.22862748393017146
6613 20.577207375912053 0.17107695407836299 20.17750308097842 0.22862734085527367
6614 20.56576706267452 0.17107682838607594 20.166062870959223 0.22862736332921973
6615 20.554965308750816 0.1710766572000499 20.15526141973489 0.2286272318158737
6616 20.544912155301134 0.1710765288475023 20.145208382338623 0.2286272441150083
6617 20.535647676741895 0.17107636121461856 20.135944192013685 0.22862712351358977
6618 20.527163930607628 0.17107623078943307 20.12746057296699 0.2286271268512065
6619 20.519422670505726 0.17107606602459596 20.119719588974917 0.22862701550621142
6620 20.512372523338684 0.17107593427485548 20.11266957720813 0.22862701185569534
6621 20.505960822798333 0.17107577157703707 20.106258143664068 0.2286269075572286
6622 20.500144716098074 0.17107563933477157 20.100442177480755 0.22862689928254995
6623 20.494898305292992 0.17107547783863689 20.095196027901647 0.22862679955270532
6624 20.490220618364567 0.17107534599216195 20.090518483169266 0.22862678920313978
6625 20.486141929943894 0.17107518477279526 20.08644005374711 0.2286266914239882
6626 20.482733296874947 0.171075054284017 20.083031560912165 0.2286266816787665
6627 20.480117407251612 0.17107489231811077 20.080415931853942 0.22862658307955844
6628 20.478486246494437 0.17107476428293633 20.0787849053863 0.2286265768252013
6629 20.4781247637545 0.17107460036591268 20.07842368904604 0.2286264743425459
6630 20.47944810370224 0.17107447612152613 20.079747152705433 0.22862647487528132
6631 20.483054253007424 0.17107430873275617 20.083353579389293 0.22862636488537405
6632 20.489804800125157 0.17107419002461594 20.09010423385018 0.22862637625035914
6633 20.500942286990675 0.1710740171217689 20.10124201572047 0.22862625414843607
6634 20.518268961754035 0.1710739063567843 20.11856877374091 0.22862628165634022
6635 20.54441189399195 0.17107372506365554 20.144712027704337 0.22862614122395494
6636 20.58322810056763 0.17107362569668072 20.183528282643763 0.228626192227186
6637 20.64041596109171 0.1710734318230035 20.240716504591614 0.22862602467709167
6638 20.724457028475587 0.1710733489564476 20.324757569768483 0.22862610975065825
6639 20.848059391833452 0.17107313624668952 20.448360353325846 0.2286259022609166
6640 21.03040349311018 0.17107307757626566 20.630704378502443 0.22862603703147077
6641 21.300631559206966 0.17107283651608163 20.900932952235376 0.2286257704555076
6642 21.703335696599996 0.1710728138440645 21.303636904274267 0.22862597848166588
6643 22.307190016866386 0.17107252973923698 21.90749186340981 0.22862562371733705
6644 23.218669307473633 0.17107256142412622 22.818970804964092 0.2286259410854136
6645 24.60384987353149 0.17107221127746294 24.20415220899975 0.22862545325427655
6646 26.723362260991948 0.17107232623276622 26.323663998784156 0.22862593597502323
6647 29.988313976597922 0.17107187363703036 29.58861685792163 0.2286252450392661
6648 35.050350655784726 0.1710721178775714 34.65065255693472 0.22862598097243314
6649 42.94563131327062 0.1710715046821573 42.54593483191157 0.22862497667688073
6650 55.32520787551005 0.17107195194491828 54.92550981906142 0.22862610450371806
6651 74.81611140184 0.17107108494082984 74.41641570402295 0.2286246128762225
6652 105.57844033826998 0.17107185325601468 105.17874213423454 0.22862635077943377
6653 154.11443064401982 0.17107058439216413 153.71473595886738 0.2286241007602753
6654 230.3505891891457 0.1710718587669744 229.950890547549 0.22862678282972962
6655 348.74413599705827 0.1710699625068441 348.34444266103486 0.22862337351654416
6656 528.592343458769 0.17107201190353008 528.1926439813673 0.22862746549825894
6657 791.0744832017543 0.17106918894865547 790.6747916141823 0.2286223986234087
6658 1148.3924928849046 0.17107231584632512 1147.9927922062418 0.22862836281650406
6659 1578.4262497507154 0.17106833925465556 1578.0265600356408 0.22862137582011383
6660 1987.7826289939733 0.17107257204466816 1987.382927403978 0.22862901795039547
6661 2196.027967084142 0.17106781608440294 2195.628278116214 0.22862115184347917
6662 2015.405357618782 0.17107217787455226 2015.0056572198107 0.22862822109688832
6663 1440.188772269439 0.17106831249252968 1439.7890808996 0.22862305734628463
6664 764.5152257325478 0.17107062473897497 764.1155300460443 0.22862506176459307
6665 399.74249535642974 0.17106979844328093 399.34279860679794 0.22862695118850934
6666 532.2670338908418 0.17106855744558838 531.8673444326362 0.22862090076013997
6667 985.1538463775225 0.17107116242143183 984.7541446914637 0.2286305236374196
6668 1366.4289817146832 0.17106719263216755 1366.0292961632897 0.22861835876137143
6669 1348.8718680038446 0.17107132366475225 1348.4721653433826 0.22863133679729725
6670 927.4509404642155 0.17106737509723782 927.0512537194887 0.22861936962952994
6671 437.62041191611945 0.17106990650943046 437.2207135186057 0.22862849100430305
6672 233.41411571370836 0.1710687541299637 233.01442370147518 0.22862325810318804
6673 351.71514289279776 0.1710680368057639 351.3154505143213 0.2286243416707118
6674 532.1311921396348 0.17106973659750074 531.7314958218376 0.22862658119965729
6675 515.8302787432663 0.17106721922173448 515.4305892256489 0.22862229839558293
6676 295.65215602462786 0.17106933749518996 295.2524597421503 0.22862694498239147
6677 89.2245152254587 0.1710677347579955 88.8248242839122 0.22862320678849635
6678 84.60954367778055 0.17106801931892698 84.20985050042266 0.22862515803896294
6679 248.9799539043036 0.1710685332688109 248.5802604051798 0.22862496585498576
6680 391.24772830625454 0.17106707495971596 390.8480373590606 0.22862387223425518
6681 370.00271050128003 0.17106847525916286 369.6030168130397 0.2286252129811678
6682 221.1954161073324 0.17106716878440908 220.79572444939913 0.22862448914884675
6683 93.63402995875298 0.17106751624535338 93.23433861827215 0.2286238242354672
6684 82.2215299740217 0.1710677677291381 81.82183626563604 0.22862594065652403
6685 146.3704411865166 0.17106656268133177 145.97075199296222 0.2286226308730402
6686 181.11548983146213 0.17106789349892246 180.71579567468086 0.22862626328232805
6687 137.72929546138806 0.17106637773886352 137.329605965723 0.22862311792618262
6688 63.362607798425536 0.17106720444498308 62.962915719833816 0.22862487414673655
6689 34.47652676417223 0.17106682028414738 34.076835092918756 0.2286248509693231
6690 71.33733963739996 0.17106624760447606 70.93765034660989 0.22862304318560933
6691 125.4527228579641 0.17106712883773123 125.05302959053552 0.22862613859084835
6692 138.86636458504503 0.17106575445877595 138.46667645888672 0.2286223716995404
6693 102.34136014784261 0.1710668043624026 101.94166744087484 0.22862590260536722
6694 55.27418326629872 0.17106587904853054 54.8744942140004 0.22862317324979012
6695 37.986188645198474 0.1710660490074298 37.58649798361092 0.22862461258013025
6696 52.676440860029295 0.17106615170991613 52.27675031529201 0.22862439302736895
6697 70.05043375684588 0.17106543902386864 69.65074475585334 0.22862356196866934
6698 65.40839647324576 0.17106606295113874 65.00870553624942 0.22862487404519286
6699 42.52012030924867 0.17106528338511615 42.12043154786118 0.2286234780023676
6700 24.405628776339718 0.17106556678229534 24.00593875142933 0.22862445812809132
6701 26.699168977929588 0.1710653846379102 26.29947960606613 0.22862398722555174
6702 43.28039967564689 0.17106502109746663 42.88071078090315 0.22862387364626838
6703 55.79902633120076 0.1710653420285646 55.399336730673554 0.22862425849863813
6704 53.11416014802538 0.17106475224803433 52.71447159075902 0.22862380501832058
6705 40.14766408573988 0.17106498494879224 39.747975171022745 0.22862392976834803
6706 29.92406501690217 0.1710647461907235 29.524376041820915 0.22862422889053294
6707 29.723088316055424 0.17106448738077693 29.323400469466478 0.22862335920817128
6708 35.57646729377117 0.1710647341569902 35.17677796980038 0.22862458981379175
6709 38.48451938559772 0.17106412941473126 38.08483213278074 0.22862312340224983
6710 34.04021794342496 0.17106450166294446 33.64052898922725 0.22862445253476496
6711 25.789389508561545 0.17106401056938375 25.38970208639283 0.22862341159932892
6712 20.502284563735667 0.17106407874151164 20.10259658189457 0.22862390309958364
6713 21.367698416778307 0.17106399295626243 20.96801051387538 0.22862390994666293
6714 25.77688031448927 0.17106366357985164 25.377193269806796 0.22862338110262237
6715 28.76626827345461 0.17106387540314932 28.366580221908315 0.2286241761431465
6716 27.846133779403964 0.17106340868639897 27.44644714929626 0.2286232214213024
6717 24.625832316942983 0.17106358690249693 24.22614467710969 0.22862405293079302
6718 22.477769794149257 0.17106329543960808 22.078083111997906 0.22862338671174293
6719 23.144831601936797 0.1710632205108598 22.74514464200386 0.2286237394220775
6720 25.499895339412156 0.17106318800191928 25.10020856674091 0.2286235846693257
6721 27.08518495893008 0.17106291589936193 26.68549850525082 0.22862353777989736
6722 26.503094970117736 0.17106297748880506 26.103408414604832 0.2286235780241
6723 24.413799716357175 0.1710627282091162 24.014113417118566 0.22862357102949343
6724 22.57595776720934 0.17106266944103002 22.176271724495116 0.22862337327319135
6725 22.155363974347942 0.1710625998862932 21.755677653022737 0.22862372143891035
6726 22.88331070201004 0.1710623533298345 22.483625191993198 0.22862315668700664
6727 23.588249035894357 0.1710624347819393 23.188562813078303 0.2286237880341159
6728 23.363907070296786 0.17106210835362667 22.96422186842426 0.2286230935188979
6729 22.271595930902905 0.17106218745573715 21.871910066326038 0.22862367712113132
6730 21.0995156473948 0.17106193955803953 20.699830516161974 0.22862319167478495
6731 20.577187506201863 0.17106188980839884 20.177502157179752 0.2286234592137121
6732 20.798597453063337 0.17106178964431598 20.39891233647986 0.22862332693916246
6733 21.274155970833856 0.17106160847876367 20.874471084295912 0.22862327805918325
6734 21.43560318032245 0.17106159868080706 21.035918211275437 0.22862337036620478
6735 21.096978739320267 0.1710613840632304 20.697294134321673 0.22862322093536536
6736 20.51913517731305 0.17106135209120768 20.11945053460841 0.22862329061343142
6737 20.112993717824324 0.1710612050304261 19.713309249635486 0.22862326315840953
6738 20.089386596445113 0.17106108184725533 19.689702358341133 0.22862315625672344
6739 20.3362111543717 0.17106102832434233 19.936526813669623 0.22862331237773403
6740 20.56745870800648 0.1710608314593016 20.16777481583301 0.22862306071416927
6741 20.57246675527374 0.1710608192915706 20.172782641879312 0.228623294102855
6742 20.356570615357604 0.17106062045613565 19.956886948743055 0.2286230461584151
6743 20.091990868303377 0.1710605757801274 19.692307089170487 0.22862320335276212
6744 19.95638003818099 0.17106043526064632 19.556696518993835 0.22862308392650715
6745 20.001719060198226 0.17106032234723723 19.60203564550335 0.2286230923476399
6746 20.142172683108683 0.17106024666545183 19.74248932462261 0.2286231118206208
6747 20.24368442155574 0.17106008631543657 19.844001315882046 0.2286230193582604
6748 20.22906546479865 0.17106003447500795 19.8293823435825 0.22862308674114357
6749 20.120760294612307 0.1710598775799494 19.72107741145651 0.22862300557584794
6750 20.004943849190116 0.1710597997682783 19.60526103855335 0.2286230108684865
6751 19.959237751302783 0.17105968563497978 19.559555036862335 0.22862302880546848
6752 20.002006904656128 0.17105955924325178 19.602324425895013 0.22862291951786534
6753 20.093287062947923 0.17105949156009728 19.693604522228686 0.22862304915914025
6754 20.175511851113413 0.171059330112383 19.77582967224504 0.22862284875598976
6755 20.21816314999771 0.17105928290821165 19.81848082609333 0.22862304099616818
6756 20.23614796970814 0.17105911825688805 19.836466041521543 0.22862280992970624
6757 20.276208904042175 0.17105906068404914 19.876526835319495 0.22862300803863214
6758 20.388237762076752 0.1710589167288707 19.98855605913034 0.22862278621754123
6759 20.604814144277924 0.17105883584751613 20.20513233220971 0.22862297622069538
6760 20.942383221137955 0.17105871287519142 20.542701760818776 0.22862274744398917
6761 21.42178887739672 0.17105862039584405 21.022107281841528 0.22862297515934962
6762 22.09601590251094 0.17105849715447397 21.696334737115066 0.22862266824139885
6763 23.07415186471465 0.17105842025040688 22.67447042062781 0.2286230238364332
6764 24.540030318453812 0.17105826746845898 24.140349514804768 0.22862253618058254
6765 26.774686773667675 0.1710582341129831 26.375005409933923 0.22862312962076886
6766 30.198727192752923 0.1710580272752502 29.799046819588114 0.22862234588955913
6767 35.452365946194355 0.17105805766934443 35.05268458887482 0.22862329965019565
6768 43.5322898753375 0.17105777995610472 43.13261001132986 0.22862208405153317
6769 56.00740642588736 0.17105788951074338 55.60772497909296 0.22862355728366185
6770 75.34749199496358 0.17105752336163102 74.94781275830624 0.2286217132957093
6771 105.40580543348088 0.17105773512025987 105.0061237422887 0.22862395607193028
6772 152.10184352092463 0.1710572473302534 151.70216511214997 0.2286211614444104
6773 224.27516499607952 0.17105760679493842 223.87548280433865 0.22862458494594592
6774 334.4962057222102 0.17105693569863772 334.09652846189977 0.228620324611853
6775 498.9884143519076 0.17105751704630448 498.5887312867623 0.228625548098983
6776 734.7019888534006 0.1710565769844707 734.302313158969 0.22861911744708613
6777 1049.4720794030102 0.1710574567425357 1049.0723950909305 0.22862685533709773
6778 1420.8841412067522 0.17105619641382497 1420.4844673331402 0.22861767719819884
6779 1765.911194713017 0.1710573465435292 1765.5115092843946 0.22862808207898047
6780 1929.6353267287452 0.1710559038480523 1929.2356540045157 0.22861682038131972
6781 1748.5344881870603 0.17105702522230368 1748.134803202622 0.22862795921594337
6782 1205.2795283082971 0.17105583506285785 1204.8798544473125 0.22861802592175565
6783 533.496518595201 0.1710564320590703 533.0968368288507 0.22862533429122692
6784 87.40366812166815 0.1710559603205646 87.00399070287513 0.2286214584724669
6785 60.33112516167361 0.17105574746048788 59.93144798036258 0.2286214338505479
6786 352.1710565656728 0.17105605875678467 351.77137566310233 0.22862484381366419
6787 678.3724206792091 0.1710552575275384 677.972746520215 0.22861890146658986
6788 777.077838494937 0.17105587249581622 776.6781567299647 0.22862589247659304
6789 580.1997565074354 0.17105510488080855 579.8000821532528 0.22861924930183813
6790 251.5412523520685 0.1710553838638882 251.1415728967239 0.2286240714807269
6791 39.947925434378234 0.17105516101007362 39.54824842083309 0.22862185253506775
6792 65.03533184467186 0.17105483136938374 64.63565588853174 0.22862112477073246
6793 240.6816165871293 0.1710551568478863 240.28193716133663 0.22862426894476884
6794 380.4087155042206 0.1710544844616765 380.0090414560525 0.22861956370643693
6795 360.88468464484265 0.17105489172401503 360.48500521731097 0.22862453580766254
6796 210.25179559431876 0.17105441157863713 209.85212077908818 0.2286204036519393
6797 62.20024463672773 0.17105442462320614 61.80056748504803 0.22862272705649866
6798 26.204518293331144 0.17105444237394368 25.804841313860223 0.2286225370969789
6799 98.93817440455024 0.1710539919433836 98.5384997340589 0.22862067854796037
6800 188.50342150252575 0.17105434330362077 188.10374324828166 0.22862391094049564
6801 207.47596729247107 0.17105377665893592 207.0762933755492 0.22862014026293903
6802 144.4142795950067 0.1710540206686181 144.01460211220638 0.2286234621317021
6803 59.86927552954915 0.17105375374858592 59.469600477756444 0.2286212980441151
6804 22.103520663815257 0.17105359573389262 21.7038452192001 0.22862184888126508
6805 47.63298068579247 0.17105374170636434 47.23330407603832 0.22862286804778156
6806 97.32550044197109 0.1710532671693364 96.92582655385087 0.2286206209508707
6807 119.97779691760167 0.1710535748373979 119.57811990466675 0.22862343809751076
6808 97.13230161964096 0.1710531295663123 96.7326277598027 0.22862073027193916
6809 52.18179360666184 0.1710532420499319 51.78211767756089 0.22862268705102
6810 22.947810787671838 0.1710531086144201 22.54813583001721 0.22862184904020974
6811 27.358755171403402 0.1710528762833539 26.959080840622022 0.22862145449802485
6812 52.461885784981696 0.17105304871848265 52.0622098653279 0.2286228709353117
6813 71.13411967247865 0.17105262055270598 70.73444622321432 0.22862082871162182
6814 66.93302289327671 0.1710528498505372 66.53334706817176 0.22862297525440495
6815 45.33558280396588 0.17105251038572988 44.935909090434066 0.2286212031460814
6816 25.05644193656117 0.17105253983227992 24.656767160125376 0.22862223660351333
6817 20.369048253724152 0.17105246439067529 19.969373691375772 0.2286220979577031
6818 30.52337181030261 0.17105223042025153 30.12369818936967 0.22862139051268954
6819 43.31233285207237 0.17105236769492518 42.912657770315434 0.2286227140620162
6820 46.94992722940094 0.17105201485228624 46.550254099455884 0.22862111509277028
6821 39.18535205033076 0.1710521649462272 38.7856772571843 0.22862262820024207
6822 27.15712785876632 0.1710519009583566 26.757454443161667 0.22862151464629457
6823 20.004305533490395 0.1710518907643977 19.604631602186217 0.22862204053978077
6824 21.439766555227024 0.17105182265240365 21.040092572027923 0.2286221605466947
6825 28.008650910348877 0.17105162570747767 27.608977793687746 0.22862149095365353
6826 33.14432849135572 0.17105170274544831 32.744654259776595 0.22862252883367767
6827 32.710196635549906 0.17105142803948956 32.31052382836236 0.2286213791480526
6828 27.573610600664356 0.17105151024815202 27.173936679203454 0.22862241121274907
6829 21.942499121552263 0.17105129761229043 21.54282612251592 0.22862170142405416
6830 19.592084059045547 0.1710512718300792 19.192410790485507 0.22862199672996117
6831 21.201451209109468 0.17105118947588316 20.80177787589682 0.22862214373676598
6832 24.49930472574105 0.17105103970240018 24.099632040197694 0.22862164584095696
6833 26.498377696892 0.17105105492738354 26.098704265012234 0.22862237695238227
6834 25.76279270585965 0.17105084986274663 25.36312026128837 0.22862159470853322
6835 23.096296004322934 0.1710508751423942 22.69662283717019 0.22862229201034978
6836 20.513308330845444 0.17105070226135013 20.11363580884879 0.22862181973530368
6837 19.585631965052134 0.17105066604755934 19.18595927548219 0.2286220235223829
6838 20.44853720258676 0.17105057019566133 20.048864517173087 0.22862211521801346
6839 22.004990343007037 0.17105045862103502 21.60531808457281 0.22862179981319045
6840 22.923623445285934 0.1710504246147303 22.523950744336084 0.2286222763351201
6841 22.58068818749109 0.1710502747148217 22.181016146220156 0.2286217665561135
6842 21.328193842743943 0.17105025344204883 20.92852135362052 0.22862223568137466
6843 20.059002522916852 0.1710501156334402 19.659330496810995 0.2286219104724151
6844 19.509702651060028 0.1710500645565054 19.110030512476552 0.2286220740269682
6845 19.814047542012297 0.17104996709741038 19.41437546804238 0.22862210687250806
6846 20.540304786742794 0.17104987506347782 20.14063298012353 0.2286219315557865
6847 21.08132496560091 0.17104981265278585 20.681652925643274 0.22862222730484968
6848 21.0719295118222 0.17104969779384052 20.67225791051186 0.22862190351650083
6849 20.565912829702977 0.17104964467928244 20.166240962993424 0.22862222203026974
6850 19.91620184743519 0.17104953443948206 19.516530321695473 0.22862199130023467
6851 19.497664740096724 0.17104946670637905 19.097993141618662 0.22862213177168456
6852 19.47620818176011 0.17104937763305897 19.076536679528175 0.22862212459887726
6853 19.752827605820908 0.17104928804672093 19.353156277294374 0.22862204047981471
6854 20.0767142955321 0.17104921805771026 19.677042855634152 0.2286222218402382
6855 20.22277156401427 0.17104911633199632 19.823100433782393 0.22862201389988143
6856 20.115639146544726 0.1710490508178926 19.715967853801132 0.2286222419257035
6857 19.840908071234896 0.1710489531584367 19.441237053245956 0.2286220648305046
6858 19.56270926894037 0.1710488773985927 19.163038192808145 0.22862219873363276
6859 19.415413857632217 0.1710487945764928 19.015742904723865 0.2286221583318584
6860 19.435727374440408 0.171048703229511 19.036056531224553 0.22862213998634262
6861 19.563366806277195 0.17104863477062632 19.16369592847222 0.2286222430343473
6862 19.694175950349592 0.1710485335060558 19.294505304616184 0.22862211222735365
6863 19.74494796891825 0.1710484699257089 19.34527721525531 0.22862228373723237
6864 19.692698539480148 0.1710483701812984 19.29302803392526 0.22862213537358825
6865 19.573621574241454 0.17104830002348176 19.1739509973943 0.22862227682366992
6866 19.45162719088439 0.1710482115199974 19.051956781138777 0.22862219822561336
6867 19.37973771670944 0.17104812809503261 18.980067343819318 0.22862224479508608
6868 19.375648883633623 0.1710480537760758 18.975978558244762 0.22862227161278434
6869 19.42043911312366 0.17104795799456832 19.020768936608054 0.22862221852103964
6870 19.475652230213846 0.17104789354146324 19.07598200920703 0.22862232746535166
6871 19.50606946009558 0.17104779226455627 19.106399448063154 0.22862221976787028
6872 19.4958146875029 0.17104772937674315 19.09614460569317 0.22862235243298984
6873 19.45166228012844 0.17104763116636257 19.051992396204028 0.22862225275804587
6874 19.395006501686048 0.17104756208908384 18.995336588822568 0.22862235077439627
6875 19.348897757117914 0.17104747304537746 18.949227977683968 0.22862230638856773
6876 19.327261559124228 0.17104739387580528 18.927591827129422 0.22862233811899954
6877 19.330652794119985 0.17104731549550933 18.930983115579977 0.22862236304449757
6878 19.348882767457148 0.17104722704346445 18.94921320878668 0.22862233162700574
6879 19.36772108324053 0.17104715656691122 18.968051518645964 0.22862240802765288
6880 19.37579339647956 0.17104706300736666 18.976123991367274 0.22862234210491605
6881 19.36868905387751 0.1710469954638341 18.969019623267304 0.22862243514637273
6882 19.349225706168436 0.17104690193645627 18.949556433191866 0.22862237104011224
6883 19.324698468184494 0.17104683257211786 18.925029188495017 0.22862244711736035
6884 19.30296624047351 0.1710467430093187 18.90329708506361 0.22862241240057804
6885 19.289233391192077 0.1710466689975941 18.889564270056415 0.22862245213806778
6886 19.284623624771715 0.17104658499471337 18.88495458275539 0.2286224570216114
6887 19.286659682343632 0.17104650594994378 18.88699071718839 0.2286224592052975
6888 19.290990847067103 0.17104642682519458 18.89132192324617 0.22862249699573559
6889 19.293407503032565 0.17104634426561705 18.89373868430569 0.22862247446125927
6890 19.291325393780717 0.17104626794074 18.891656597532506 0.2286225283074728
6891 19.28433143283584 0.1710461842124542 18.88466274892897 0.22862249969441845
6892 19.27383391435419 0.1710461083421566 18.874165254782014 0.22862255123001815
6893 19.262165124711636 0.1710460255608504 18.862496566251767 0.2286225328990165
6894 19.251587371760465 0.17104594842595242 18.85191885429941 0.22862256903510386
6895 19.243562486276666 0.1710458678096175 18.84389404843233 0.228622570034721
6896 19.238461766490953 0.17104578873112536 18.83879339173391 0.22862258602591967
6897 19.235696438674456 0.17104571043529856 18.836028121273802 0.22862260696535697
6898 19.234118332379484 0.17104562971667153 18.8344500968493 0.22862260581351446
6899 19.232494280210144 0.17104555307021496 18.832826086303424 0.22862264083650574
6900 19.22988840653015 0.1710454716366488 18.830220304538116 0.2286226303553846
6901 19.225861891761745 0.17104539557236492 18.82619382558428 0.22862267060510344
6902 19.22047856816267 0.1710453145220965 18.820810593812062 0.22862265982851113
6903 19.214167742275254 0.17104523800028046 18.81449980744821 0.2286226968267608
6904 19.20752032240704 0.17104515823950328 18.807852471067903 0.22862269309963146
6905 19.20109409480532 0.17104508053307482 18.80142629325389 0.22862272101835301
6906 19.19527754188495 0.1710450025812075 18.79560981086149 0.22862272844225387
6907 19.190233207475764 0.17104492337928193 18.790565539158017 0.2286227449384644
6908 19.185912810039376 0.17104484734922873 18.786245198493326 0.22862276419682082
6909 19.182120654930284 0.17104476670563296 18.78245311819446 0.22862277003018994
6910 19.178596152424163 0.1710446924104224 18.77892866081471 0.22862279919903133
6911 19.17508987460728 0.1710446105990069 18.77542246687748 0.22862279713079195
6912 19.17141773631208 0.17104453771806272 18.77175036565727 0.2286228329367473
6913 19.167486550676816 0.17104445505946678 18.767819269183992 0.22862282643336043
6914 19.16329488422175 0.17104438330719304 18.763627635422946 0.22862286549160943
6915 19.158915701577733 0.17104430001338247 18.759248543947557 0.22862285761679632
6916 19.15447201528475 0.17104422927660776 18.75480488864474 0.2286228973634041
6917 19.150112676481626 0.17104414533317208 18.75044564110557 0.2286228900428831
6918 19.14599646393711 0.1710440757703813 18.746329458893996 0.2286229292727306
6919 19.14228653487333 0.17104399085200694 18.742619621084625 0.22862292293670003
6920 19.13915875060031 0.17104392296899218 18.739491865620916 0.22862296201040136
6921 19.136822912060463 0.1710438363651527 18.73715612019679 0.22862295549851908
6922 19.135559997457754 0.17104377109691862 18.73589322999122 0.22862299636961586
6923 19.13577678175895 0.17104368161215314 18.73611011322194 0.22862298692485492
6924 19.13808678338942 0.17104362045207835 18.73842012976462 0.2286230331727206
6925 19.143428208723194 0.17104352623419924 18.743761666155333 0.22862301633366186
6926 19.15324317986512 0.171043471463954 18.753576635006326 0.2286230733948441
6927 19.169751318553416 0.17104336969769185 18.770084906265733 0.22862304258999155
6928 19.19637904384941 0.1710433247927513 18.796712600662897 0.22862311839376132
6929 19.238434257502107 0.17104321116700424 18.838767982322178 0.22862306401292576
6930 19.304183392886543 0.1710431814930498 18.904517041113802 0.22862317027968818
6931 19.406571940802845 0.17104304929466876 19.006905813597303 0.2286230779108748
6932 19.56600293044487 0.17104304328511524 19.16633665465625 0.22862323250350364
6933 19.81483094433682 0.17104288187154212 19.415164982630614 0.22862307983466099
6934 20.204696962477268 0.17104291301118252 19.805030738649528 0.22862331081656043
6935 20.818525274182566 0.17104270523540008 20.418859506604488 0.22862306234267712
6936 21.790303031225147 0.17104279541285403 21.39063682093331 0.22862341487898213
6937 23.337743930415225 0.17104251326158712 22.93807840423784 0.2286230129158018
6938 25.816593858632235 0.1710426984650304 25.41692759917118 0.22862356099602443
6939 29.81086149786457 0.17104229563914664 29.411196291811603 0.22862291041381888
6940 36.2833567379015 0.17104263565467567 35.88369032548365 0.22862377676316936
6941 46.82518879246086 0.17104203497942044 46.425524038322564 0.22862271915886978
6942 64.06791491502806 0.1710426297502689 63.66824817660985 0.22862410866793192
6943 92.34880687143034 0.1710417022917388 91.94914278935153 0.228622379787063
6944 138.75536184947572 0.1710427183406176 138.35569449822208 0.22862463291301338
6945 214.63906246526355 0.17104125155867353 214.23939941484866 0.2286217988562085
6946 337.5123441616246 0.17104295842780373 337.1126757405701 0.22862546262669062
6947 532.4046071701171 0.17104062155164762 532.0049456925343 0.22862085603102614
6948 829.8020536648778 0.17104341170445558 829.4023835438672 0.22862670930614595
6949 1252.7447609873827 0.17103978461081715 1252.3451016858992 0.2286195168726107
6950 1781.8226033418734 0.17104403680231672 1781.422931065222 0.22862823984896855
6951 2294.8708578078017 0.1710389567315602 2294.471200567073 0.228618283997099
6952 2532.9297577217553 0.17104436738412898 2532.5300843327327 0.22862902163832313
6953 2219.500388768428 0.1710389329934536 2219.100731023285 0.22861881214995008
6954 1373.8943811836425 0.17104344415373376 1373.4947105840483 0.22862715544027995
6955 472.1881584845195 0.17104041946861137 471.78849566663314 0.22862239841770018
6956 83.7642194168341 0.17104129362026094 83.36455525973535 0.22862286347848346
6957 339.32279785443643 0.17104240934628276 338.9231285454858 0.2286268996043464
6958 857.8621581719959 0.17103951220408342 857.4624991538795 0.22861950591229635
6959 1109.877726466379 0.17104324526144588 1109.4780544339858 0.22862878713184132
6960 853.2720909360124 0.1710394134691129 852.8724316459947 0.22861987654868865
6961 334.928144849109 0.17104222292997376 334.5284759877017 0.22862663847731035
6962 28.87172765712063 0.1710408886548142 28.472063168028235 0.2286236004375812
6963 141.3752657712887 0.17104036969426833 140.9756026571024 0.22862274449201897
6964 447.647495391574 0.17104223374632596 447.24782614335516 0.22862701447254608
6965 581.3727857297005 0.17103947867961214 580.9731252750549 0.22862097596585682
6966 410.40025644972775 0.17104209593177438 410.0005871853472 0.22862716844878414
6967 134.3949275853631 0.17104015289432828 133.99526479560376 0.2286226368650004
6968 30.884567314718286 0.17104075606194125 30.48490187418674 0.22862468446960507
6969 152.1146803673374 0.17104132483856307 151.71501360832892 0.22862543416991227
6970 310.717428501312 0.17103970147174322 310.3177660571136 0.2286227427266752
6971 316.1239847201467 0.1710415763953334 315.7243168172534 0.2286263264980084
6972 172.0275461037932 0.1710398599843929 171.62788289867555 0.22862334513325036
6973 39.93814893614188 0.17104069892108414 39.538483384707376 0.22862485251341919
6974 40.802150785634964 0.17104072252028238 40.40248464621208 0.22862541690259933
6975 134.40770435477282 0.17103971149557257 134.00804147558213 0.22862316769509516
6976 192.43589466387579 0.17104111634508873 192.03622706881478 0.2286264787159105
6977 149.53753889983253 0.171039565933193 149.13787605219733 0.22862328170200036
6978 60.34468590713987 0.1710405767295626 59.945019770632264 0.2286255597780459
6979 19.570736004332385 0.171040151876538 19.17107091645623 0.22862493599961448
6980 54.027338984266045 0.17103970722490355 53.62767531381673 0.2286239632244106
6981 107.24096786365754 0.17104060059474419 106.84130099162918 0.22862627143360587
6982 114.5431046159874 0.171039347599865 114.14344178422108 0.22862348416645806
6983 71.99720167440758 0.17104035170816448 71.59753523236937 0.22862609033004536
6984 28.882194181962465 0.17103964530822532 28.482530103627923 0.22862443302631633
6985 25.984481324206318 0.17103967473810155 25.58481667557448 0.22862497389373782
6986 54.71869847958595 0.17104003540542198 54.31903284424994 0.22862559993059609
6987 75.69159310908744 0.17103922890252063 75.29192954674053 0.22862433344438907
6988 65.32468953608571 0.171039971218555 64.92502375266793 0.22862581219922573
6989 37.008250478657935 0.17103930040176568 36.608586392599456 0.22862478565670968
6990 20.217469153865302 0.1710394834656058 19.817804541164143 0.22862512923555328
6991 27.245111597390515 0.1710395857889383 26.845446322430192 0.22862568917138293
6992 44.084599167766434 0.17103902999061504 43.68493561611373 0.2286245216620933
6993 49.78725934090681 0.17103962360921748 49.38759365237718 0.22862606492040963
6994 38.89040147433779 0.17103894207356246 38.49073784068531 0.22862469157891252
6995 23.83063518155042 0.17103929442118274 23.430970225760888 0.2286256613683514
6996 18.982877549312356 0.17103911736853653 18.583213013759362 0.22862541818445786
6997 25.967632222885797 0.17103886924691117 25.567968295910013 0.22862505772887304
6998 34.56376174087892 0.17103921168717398 34.16409656174284 0.22862596744890717
6999 35.08615053426323 0.17103865964406773 34.68648695655193 0.22862491806723584
7000 27.72669304994258 0.17103903010894045 27.327028095773144 0.2286259240604947
7001 20.394951001612775 0.17103870346672492 19.995286975940093 0.22862532220595602
7002 19.517203394194663 0.17103868507213366 19.117539180459023 0.22862552866350852
7003 24.13489701051984 0.17103878592894103 23.735232413129307 0.22862581146159133
7004 28.289186998584643 0.17103842299531152 27.889523268110228 0.22862530747910312
7005 27.681619180342626 0.1710386998217728 27.281954537477787 0.22862594304306727
7006 23.403478617723817 0.17103836046697027 23.003814747123535 0.22862551013331145
7007 19.831086744688662 0.17103844038000962 19.43142259880441 0.2286257055042437
7008 19.873499336148058 0.17103840220057054 19.473834999044342 0.22862593490314534
7009 22.560507883003662 0.17103816608852934 22.160844281735226 0.22862543517990566
7010 24.71784185747013 0.1710383757625711 24.318177265892853 0.2286262158147073
7011 24.32643770693215 0.17103801637609914 23.92677426290336 0.2286254276526919
7012 22.13818096014473 0.17103820752043172 21.7385165551342 0.22862619749009772
7013 20.44510374837243 0.17103798773838633 20.045440086894576 0.22862567373946677
7014 20.713336580702485 0.1710379684963266 20.31367257906663 0.22862603313953206
7015 22.449490952547908 0.17103796747638864 22.049827053772837 0.22862593129868455
7016 24.054265152426645 0.17103777955998517 23.65460139018169 0.22862598268496948
7017 24.487791016560532 0.17103785784938821 24.088127169386063 0.22862598932507988
7018 24.11037241054829 0.17103769363644492 23.710708554729912 0.2286261621819338
7019 24.141611750621273 0.17103765853149455 23.741948248869342 0.22862584322043325
7020 25.506936245189326 0.17103766470670526 25.107272102142492 0.22862647834012745
7021 28.20841574270627 0.171037444853352 27.80875265002415 0.22862564782876707
7022 31.662494621223008 0.1710376101388775 31.26283024904557 0.2286267620385587
7023 35.53103798922567 0.17103728545544278 35.13137516263545 0.22862554113478592
7024 40.26462431860907 0.17103749043445315 39.864959888906526 0.2286269392680971
7025 47.002169408362086 0.17103718402358675 46.60250670537575 0.22862551896274086
7026 57.10111086341605 0.17103733464150733 56.70144644197568 0.22862708679886132
7027 71.84203166749276 0.1710370881543772 71.44236912691626 0.22862545242212368
7028 92.60807046327106 0.17103720345456172 92.20840590461873 0.22862735519776853
7029 121.41132385798012 0.17103694181660936 121.01166171766991 0.22862519849359716
7030 161.37386046749143 0.17103713502127624 160.9741954784191 0.22862785405107242
7031 216.8582356835818 0.17103672839586778 216.4585742618906 0.2286246932953182
7032 293.0824935807883 0.17103712019247566 292.6828278659288 0.22862859466701912
7033 395.14142448785407 0.1710364740714541 394.74176404238574 0.22862397139688342
7034 525.9901491364164 0.17103711541428565 525.5904825258565 0.22862949514570338
7035 682.8477697562333 0.17103622443040212 682.4481103741441 0.22862315765878874
7036 851.5692970335737 0.17103706566856863 851.1696296039487 0.22863036395644123
7037 1001.0229381717153 0.17103602663372985 1000.6232796208527 0.22862252422880958
7038 1082.8553301172149 0.17103691547118488 1082.4556623930196 0.22863080872414068
7039 1045.9614274927417 0.1710359218445655 1045.5617690037193 0.22862256717783686
7040 867.3649060575558 0.17103663167246497 866.9652391463042 0.228630279579217
7041 583.1140985428957 0.17103591746241528 582.7144388823589 0.22862374307444844
7042 286.0470473196956 0.17103625120577662 285.64738246001593 0.22862860847392247
7043 79.56361360386752 0.17103596224515513 79.1639518311369 0.22862581048546254
7044 19.83814759101928 0.1710358730509949 19.43848523250135 0.22862648546693182
7045 91.7184034486272 0.17103597415608124 91.31873964709175 0.22862782737936493
7046 227.402456156592 0.17103558514212594 227.00279566897535 0.22862490247450218
7047 344.8433587275632 0.17103589010135084 344.443693878386 0.2286289590758602
7048 383.6906358389611 0.17103541454036614 383.2909759825025 0.22862444191822967
7049 328.46030707071685 0.17103570111954264 328.06064249033295 0.22862887926434033
7050 211.79999127495634 0.17103533449225808 211.40033078838172 0.2286251520823755
7051 93.60013110783973 0.17103544962200407 93.2004678408485 0.22862781736922005
7052 26.140912484697527 0.1710352945979416 25.741250653858717 0.2286265362408674
7053 27.370187762151836 0.17103519793258018 26.970526083969503 0.22862648024975618
7054 77.80386520384678 0.17103524226150812 77.4042021502789 0.2286278113063722
7055 137.77416028075575 0.17103499400393682 137.37449968565127 0.22862560110054564
7056 170.87936040080498 0.17103514036817843 170.47969686119555 0.22862839924125017
7057 161.10643806246443 0.1710348540520866 160.70677766720888 0.22862554120345296
7058 117.20333866939696 0.17103498278929757 116.80367552220929 0.22862816439837058
7059 64.10381389023611 0.17103476634019738 63.70415291587298 0.22862620802293837
7060 27.249163671879238 0.17103479209941694 26.84950148171227 0.22862739806755217
7061 19.304625313660562 0.17103470289616624 18.904963445718575 0.2286271650458208
7062 36.17800510960153 0.17103460281641888 35.77834389557433 0.22862661121077923
7063 62.517105075431544 0.17103463081819756 62.11744253167399 0.22862791293935586
7064 81.58901006969342 0.1710344431852061 81.18934940480503 0.22862622170317898
7065 83.65811414898872 0.17103452661188573 83.25845146307252 0.22862815930430463
7066 69.28365453047356 0.1710343243167793 68.88399383569156 0.2286263704652149
7067 47.02996501668344 0.17103438688740322 46.6303027186791 0.22862791111694064
7068 27.74400029919777 0.17103423908933824 27.344339144014 0.22862691609443134
7069 18.84199306445866 0.17103422701131593 18.442331424936736 0.22862741251060936
7070 21.453798035322702 0.1710341674807932 21.05413631227061 0.22862755557129621
7071 31.20714173491344 0.17103407028790854 30.80748068555486 0.2286269790706677
7072 41.420303649194366 0.17103408654989072 41.02064155764958 0.2286280049948946
7073 46.6322230651149 0.17103393531936104 46.23256230073062 0.22862682906491835
7074 44.79500332043623 0.17103398184750193 44.395341209465855 0.22862812912287614
7075 37.47045002857341 0.17103382828700375 37.07078919393181 0.22862700635460137
7076 28.38308040917736 0.17103385339277347 27.983418587604817 0.2286279681797693
7077 21.327380529595313 0.17103374238688876 20.927719386891795 0.22862740031663048
7078 18.496849957736366 0.17103371309548793 18.09718856325438 0.2286276813864994
7079 19.881507812159136 0.17103366292128536 19.48184632044069 0.22862782879715865
7080 23.74638670864699 0.17103357661124796 23.346725683209044 0.22862744882670147
7081 27.725050137455028 0.17103357523625484 27.325388426925567 0.2286281352932072
7082 29.920659286842767 0.17103345514741583 29.520998444337344 0.2286273873580079
7083 29.563642439296295 0.1710334715100055 29.16398071781769 0.22862824996860054
7084 27.070353702787443 0.17103335136043196 26.67069283426884 0.22862751715817148
7085 23.620906134155824 0.17103335299293682 23.22124458396506 0.2286281971978269
7086 20.53551447945333 0.17103326010930614 20.135853441976572 0.2286277773674481
7087 18.739155980147327 0.17103322738997023 18.339494690170824 0.2286280625865326
7088 18.50062025410428 0.17103317238605167 18.100959011327795 0.22862807039043212
7089 19.478232864172178 0.17103310383065534 19.07857181689804 0.22862794344348236
7090 20.97900217683199 0.17103307998379427 20.579340787225576 0.2286283096226211
7091 22.28244708339394 0.1710329885290733 21.88278618704553 0.2286279078193381
7092 22.896666691559815 0.17103297870373715 22.497005263282293 0.22862844957378206
7093 22.674135844915515 0.17103288299539324 22.27447498497297 0.22862797694715153
7094 21.782738939568567 0.1710328690085989 21.38307757919754 0.22862849136242946
7095 20.578497097712457 0.17103278478390208 20.178836182422806 0.2286281305057498
7096 19.447003165148395 0.17103275451013134 19.047341941193082 0.2286284694451816
7097 18.673735077101178 0.17103268959643145 18.274074062254165 0.22862832525058305
7098 18.377720511912106 0.17103263959989412 17.97805944191342 0.22862843039879396
7099 18.513329296987738 0.1710325934257549 18.113668187459147 0.22862851610283896
7100 18.921802221534293 0.17103252753347056 18.522141280089564 0.22862841391125968
7101 19.40366116353458 0.17103249387824426 19.00399999830918 0.2286286713471547
7102 19.784843316210484 0.17103241963856056 19.385182454408575 0.22862844216334732
7103 19.95896092362781 0.1710323904387582 19.559299754723362 0.2286287784656904
7104 19.90007105237824 0.17103231556042495 19.500410218359615 0.2286285184582007
7105 19.650312965648883 0.17103228395542766 19.250651839786414 0.22862884190704197
7106 19.292599730991466 0.17103221402485824 18.892938884785412 0.2286286321811949
7107 18.91968206479097 0.17103217584279312 18.520021012472757 0.2286288764754174
7108 18.608704196754573 0.17103211359575582 18.2090433170044 0.22862876615441602
7109 18.406254635269278 0.1710320674234218 18.006593667833908 0.22862890001194894
7110 18.324770022507344 0.17103201314324878 17.925109106096563 0.22862890326753235
7111 18.347996813655932 0.17103195959769654 17.94833592623986 0.22862892781837774
7112 18.441639050756876 0.17103191198928905 18.041978108047804 0.22862903071978521
7113 18.565215370835357 0.171031852812712 18.1655545482445 0.22862896977814753
7114 18.68206403398856 0.1710318098427713 18.282403082551244 0.22862914159454606
7115 18.76579979216256 0.1710317471884513 18.36613901505648 0.22862902991763184
7116 18.802860250475916 0.1710317066644285 18.403199309406137 0.2286292344053497
7117 18.79175716488007 0.17103164266212456 18.392096414690233 0.2286291075277132
7118 18.74017141324202 0.17103160255522862 18.34051049912256 0.22862931156423408
7119 18.66112693721547 0.17103153907943625 18.261466199221154 0.22862919891488226
7120 18.569274778981804 0.17103149769609072 18.16961390369812 0.22862937758759108
7121 18.477964567530222 0.17103143623109687 18.07830383218471 0.22862929911441626
7122 18.397405671288517 0.17103139232168899 17.99774484142106 0.2286294375457717
7123 18.33390779668801 0.1710313338668481 17.93424705960407 0.22862940321709677
7124 18.28999478080369 0.17103128669964865 17.890333998128664 0.22862949597537524
7125 18.265088482155875 0.17103123171624154 17.86542774323539 0.22862950720424308
7126 18.256465558279928 0.17103118109878163 17.8568048209025 0.22862955627864268
7127 18.260239445562497 0.17103112952464067 17.860578707708065 0.22862960832979376
7128 18.272204824479584 0.17103107574846835 17.87254412820066 0.22862962053045352
7129 18.28846015052033 0.17103102709441562 17.888799418271798 0.22862970515411676
7130 18.30578954943234 0.17103097080256796 17.906128889055637 0.2286296895741352
7131 18.32183192921371 0.17103092431498834 17.922171207547773 0.22862979735095157
7132 18.335084784094363 0.17103086632125514 17.935424154487063 0.22862976328604476
7133 18.34480215411793 0.17103082117054613 17.945141447547993 0.22862988539938903
7134 18.35083504935548 0.17103076227628147 17.95117444617299 0.2286298409062113
7135 18.353458841813637 0.1710307177245403 17.953798153837653 0.22862997025144227
7136 18.353211663596774 0.17103065857558705 17.953551083664053 0.22862992135713137
7137 18.350763654229784 0.17103061408894016 17.951102987101013 0.22863005303982803
7138 18.346819220420706 0.1710305550969668 17.947158661823934 0.22863000349980536
7139 18.34205577709458 0.1710305103899874 17.942395131840815 0.22863013486377823
7140 18.337090376400695 0.17103045171952028 17.937429838378943 0.22863008630223056
7141 18.332472001186193 0.1710304067407261 17.932811377779423 0.22863021666604416
7142 18.328689240486757 0.17103034834487738 17.929028723224 0.22863016891787735
7143 18.32619205592595 0.1710303032259714 17.926531453505145 0.22863029919483366
7144 18.32541998201535 0.17103024490522584 17.925759486422713 0.22863025068741133
7145 18.326838773043278 0.17103019990030352 17.927178190110382 0.22863038303259103
7146 18.33098144462955 0.1710301413596046 17.93132097218543 0.22863033108451586
7147 18.338499295513255 0.17103009679607037 17.9388387300472 0.22863046866998699
7148 18.35022248637783 0.17103003768238595 17.95056203906909 0.2286304096263535
7149 18.367239714279677 0.1710299939370296 17.9675791637355 0.22863055660714854
7150 18.391001280027357 0.17102993384815163 17.99134086041647 0.22863048576273104
7151 18.423461290699873 0.17102989135386906 18.02380075187319 0.22863064747281667
7152 18.467272068829864 0.17102982981583892 18.067611680266303 0.2286305587477205
7153 18.5260589089398 0.1710297890996403 18.126398377676562 0.22863074216359427
7154 18.604807187420583 0.1710297255129217 18.20514683442253 0.22863062748512988
7155 18.710416734922127 0.17102968726531237 18.31075620563833 0.228630842018483
7156 18.852497882610894 0.17102962081814047 18.452837571467445 0.2286306903253118
7157 19.04452343417705 0.17102958599770357 18.644862899120525 0.22863094905882253
7158 19.30550739241886 0.17102951553917028 18.905847132105578 0.2286307447741117
7159 19.66245860226425 0.17102948552384178 19.262798050397826 0.22863106634257854
7160 20.154002113714423 0.17102940937943897 19.754341917282687 0.22863078705229584
7161 20.83572250918209 0.17102938618747593 20.436061924486282 0.22863119850833313
7162 21.7881374777551 0.1710293018856356 21.38847736445833 0.22863081141113548
7163 23.128557627389956 0.17102928850509305 22.7288969862623 0.2286313526225627
7164 25.028935931740726 0.1710291923637909 24.629275930313938 0.22863080906299738
7165 27.74254293045928 0.17102919324955196 27.342882197715188 0.2286315394945381
7166 31.64427013397595 0.17102907974763085 31.244610287699118 0.22863076652920472
7167 37.29071745113152 0.17102910156507398 36.89105657389922 0.22863177566722184
7168 45.51043326713385 0.17102896240291834 45.110773641546366 0.22863066318455957
7169 57.53595704016479 0.17102901509193308 57.13629593884241 0.22863208623044767
7170 75.19627730969466 0.17102883787713027 74.79661800383519 0.22863046798234712
7171 101.18156234968961 0.1710289359789457 100.78190090566508 0.22863250804557778
7172 139.39158672105722 0.17102870273460555 138.99192788182668 0.22863013649592548
7173 195.3174291781542 0.17102886632041203 194.91776722126406 0.22863309056974818
7174 276.3291079019436 0.17102855310511184 275.92944973495014 0.22862961388837114
7175 391.43131974702385 0.17102880555636088 391.0316570582861 0.22863388318135686
7176 549.6926763550273 0.17102838796721695 549.2930191035737 0.22862886348640749
7177 755.7265191799535 0.17102874239011162 755.326855561909 0.2286348756542705
7178 1000.7169141298172 0.17102821911350574 1000.3172579400232 0.2286279706804258
7179 1249.0058640346765 0.1710286390136034 1248.6061995644584 0.22863583120439734
7180 1428.5635662436418 0.17102808491950242 1428.1639107934977 0.2286273652245046
7181 1443.6639046942387 0.17102843004264096 1443.2642401976493 0.22863606654669938
7182 1228.9927698487352 0.1710280325837922 1228.5931139170534 0.22862789909811002
7183 822.1233484033143 0.1710280891774171 821.7236855613078 0.22863475282906698
7184 380.5114648455422 0.17102805720967215 380.1118067406759 0.22863004765664657
7185 92.5954384574113 0.17102769024726722 92.19577866132315 0.22863210584088903
7186 52.46051792687175 0.17102809537124972 52.06085694599526 0.2286328855052382
7187 210.88174816484505 0.17102735377863273 210.48209121395058 0.228629597115819
7188 424.79642394053286 0.17102804179511075 424.39676105690853 0.2286348418291837
7189 546.3572900152249 0.17102718054476942 545.9576342477724 0.22862858690763854
7190 500.5918223630012 0.17102781263877018 500.19215961158096 0.22863493878146174
7191 322.12118159446936 0.17102718595156524 321.7215248578118 0.2286295507059762
7192 125.8940630137966 0.1710274389104178 125.49440230933116 0.22863326555501268
7193 23.78985667229924 0.17102729049355112 23.390197601853863 0.2286317799518247
7194 50.50184026073725 0.17102704602532987 50.102182148359944 0.22863106635197594
7195 154.25051347035316 0.17102736508152144 153.85085233200357 0.2286337732680648
7196 245.6994108046055 0.171026764204547 245.29975425171145 0.22862978868947567
7197 260.13658255311685 0.1710273026582076 259.7369208460236 0.22863440443503452
7198 193.83442471529523 0.1710266464370024 193.43476799516154 0.22863007369667265
7199 96.89302703774592 0.1710270950700453 96.49336637754122 0.22863356513465857
7200 31.502746660287897 0.1710266493678448 31.10308851096581 0.22863149995424006
7201 28.197418571852207 0.17102682537356861 27.797759637850955 0.2286321086276808
7202 71.53771689079059 0.17102667436821514 71.13805724019207 0.22863297623030113
7203 119.29111336340134 0.17102659659353917 118.89145563068958 0.2286311361182205
7204 134.902158358731 0.17102663282634908 134.50249812464986 0.22863360125479054
7205 109.85174660407317 0.17102646109006017 109.45208893892156 0.22863120406154208
7206 63.973829300020604 0.171026505020777 63.57416958257344 0.2286332124263885
7207 27.338924902234083 0.1710264004657865 26.939266412964056 0.22863208880424124
7208 18.690711449210784 0.1710263369886597 18.291052771069218 0.22863234115290476
7209 35.51903755977891 0.17102635564915158 35.11937812293895 0.22863308119080414
7210 59.94052070533748 0.1710261921232878 59.540862786548125 0.2286317266660644
7211 73.07437457936389 0.17102627150062608 72.67471475628045 0.22863355158281135
7212 67.01383691798037 0.17102610529108417 66.6141790248979 0.2286317877913861
7213 47.55191180680502 0.17102613288028629 47.15225233845626 0.22863333546848336
7214 27.86138490642 0.17102606716619453 27.461726407299807 0.2286324319539982
7215 18.829245775058748 0.17102596678380858 18.429587071646935 0.2286327366280046
7216 22.788900677328915 0.17102604014375986 22.38924141693539 0.22863322024976032
7217 33.840439234529846 0.1710258149053372 33.440781181447896 0.228632238176613
7218 43.097203534839714 0.17102598652018347 42.69754383361902 0.2286337147005077
7219 44.5867580435722 0.17102570401828274 44.187100176097026 0.228632163456895
7220 38.174857072539695 0.1710258916003518 37.775197436576356 0.228633744362987
7221 28.45174780954488 0.17102563313678468 28.052089656915513 0.228632519492581
7222 21.086779514299234 0.17102576837923064 20.687120299300133 0.22863344661986923
7223 19.32200925529712 0.1710255800001421 18.92235061248204 0.22863306281493817
7224 22.61569532165927 0.17102564391066574 22.21603655842529 0.22863311932331115
7225 27.738732641315572 0.1710255175827959 27.339073628186956 0.22863349554582219
7226 31.143367556744334 0.17102554064914496 30.743709003267455 0.2286330128277349
7227 30.991539605698794 0.17102542975292812 30.591880529191926 0.22863364675394277
7228 27.80571563998763 0.17102546541105082 27.406056972973353 0.22863320160322398
7229 23.69554590848285 0.17102531740684332 23.29588705507187 0.22863353600413416
7230 20.896981929843847 0.17102541012899738 20.497322933081342 0.22863358663350822
7231 20.56265888103339 0.17102519321323018 20.163000371506847 0.22863331631331424
7232 22.39375828796018 0.17102536033493376 21.994098936508276 0.2286339911169689
7233 25.115328320012896 0.171025071029631 24.715670090119815 0.228633158863448
7234 27.35448775884608 0.1710253048852287 26.954828179789214 0.22863427417163745
7235 28.38053035257357 0.17102495742017387 27.98087223794002 0.22863315721337624
7236 28.368405804330063 0.17102524196536115 27.96874616546499 0.22863439689971618
7237 28.167934528351644 0.171024848913686 27.76827638336186 0.22863329607609756
7238 28.811494742494677 0.1710251793362665 28.411835142684883 0.22863442047353075
7239 31.06828659833095 0.1710247343451209 30.668628382717497 0.22863348126833363
7240 35.26065119059535 0.17102513032678945 34.86099160360658 0.22863445666197696
7241 41.38271935477458 0.17102459946080772 40.983061156505556 0.22863359880821804
7242 49.415469087138646 0.17102510905154195 49.01580936957465 0.228634608512458
7243 59.67021746362386 0.17102443086613126 59.27055946684387 0.22863356591385636
7244 73.03429591939887 0.1710251277701209 72.63463585808063 0.22863493354811934
7245 91.06689960269561 0.17102421746696914 90.66724203400965 0.22863335121900252
7246 115.98728435717621 0.17102519707949942 115.58762371970374 0.22863544039296266
7247 150.60203068500533 0.17102394978331098 150.20237377026228 0.22863296495972749
7248 198.21550507967666 0.171025326818772 197.81584364546796 0.2286361073899135
7249 262.4091745648286 0.17102362069369567 262.009518505253 0.22863243888192053
7250 346.50656782043046 0.17102552236867635 346.1069054010175 0.2286368970442871
7251 452.2590557387356 0.17102323504122602 451.859400676975 0.22863182671938398
7252 577.4375627261795 0.17102576700310837 577.0378992259386 0.22863773323770126
7253 712.0759634820009 0.1710228385818796 711.6763093872269 0.22863125619219749
7254 834.7643322512574 0.17102598146843292 834.364667848666 0.22863842112287483
7255 911.9681147495334 0.17102256426221596 911.5684611636767 0.22863102159442256
7256 906.0624852344713 0.17102598553575327 905.662820670754 0.22863857818163796
7257 793.8563739726089 0.17102262843859822 793.4567197860855 0.22863155808484306
7258 588.5642002088914 0.1710255736093104 588.1645368173902 0.22863781789195575
7259 345.7977328702828 0.1710231532983009 345.3980766575843 0.22863305940025264
7260 141.57670977716083 0.1710247571757744 141.1770487763728 0.22863624361223955
7261 33.657222737262146 0.17102394960012812 33.25756372368775 0.22863506397426486
7262 34.9270956975608 0.17102384685627342 34.52743728503688 0.22863456566764628
7263 114.399413255025 0.1710246431288942 113.99975185944258 0.22863675245352738
7264 217.94236938076295 0.17102319079683473 217.54271265841652 0.22863353154959576
7265 292.79959527395255 0.1710249594224835 292.3999327601083 0.22863755442178083
7266 306.5517270242843 0.17102297890988116 306.15207054243575 0.22863350293863458
7267 256.9786818996983 0.1710248054234734 256.5790197606144 0.2286373336603911
7268 169.78113135984313 0.17102321120092254 169.3814737480319 0.2286344006102973
7269 84.02264370763106 0.17102428296688346 83.62298303771787 0.2286363869463072
7270 32.097369973484305 0.17102368840686188 31.69771055038017 0.2286357346972733
7271 25.68819432771584 0.17102365622161242 25.288535347459742 0.2286353240344847
7272 54.450135173140986 0.1710241196195773 54.050474188369314 0.22863686515209636
7273 95.25926405138603 0.17102319330652854 94.8596061454658 0.22863471261369256
7274 124.88427901720273 0.17102429376671455 124.48461735505637 0.22863736837964152
7275 129.81786350892983 0.171023033697225 129.41820567442966 0.2286348008029601
7276 110.10605312862242 0.17102415321830342 109.70639179133082 0.22863718407330552
7277 76.76144156509685 0.17102315916892402 76.36178292722103 0.22863547870689604
7278 44.83710638835715 0.17102378585156316 44.43744603461148 0.2286365678941088
7279 25.918060614204112 0.1710234271914176 25.518400801061954 0.22863638595074062
7280 23.698592141915682 0.17102336431713974 23.29893284915234 0.22863592844620334
7281 34.08544585871848 0.17102365904411473 33.68578507780457 0.22863712186979215
7282 48.69780325974604 0.17102304842505767 48.29814460583811 0.22863560548287046
7283 59.34633088383935 0.17102373176444036 58.94666970797359 0.2286374441013146
7284 61.363526757347614 0.17102291670412798 60.96386811143586 0.22863572920763228
7285 54.733237657747836 0.17102361608950342 54.333576703614796 0.22863733804353384
7286 43.07358298612645 0.17102295397721168 42.67392381908707 0.22863621306216372
7287 31.356837255757895 0.17102336572709617 30.95717691845858 0.22863697157222243
7288 23.571073286888076 0.1710230784082889 23.171413372813785 0.22863683566600324
7289 21.31989561402395 0.1710230773382363 20.9202359491366 0.22863658754911054
7290 23.722975974123894 0.1710231908304836 23.3233154208782 0.22863736241521507
7291 28.33693099558595 0.17102284042655658 27.937271769340068 0.22863638581932333
7292 32.46304634749498 0.17102322018811533 32.06338548078752 0.22863764651934423
7293 34.231418151462336 0.17102270323172594 33.831758996393035 0.22863645183757011
7294 33.10884884605734 0.17102314372714517 32.709188036361695 0.228637665968498
7295 29.78647425735305 0.1710226652431557 29.386814840818975 0.228636751290918
7296 25.642404239063513 0.1710229826436283 25.242743754877125 0.2286375015427613
7297 22.078568793094426 0.1710226898011563 21.67890893206413 0.2286371712291421
7298 20.006960037771385 0.1710227832535067 19.60729997152159 0.22863728299629016
7299 19.63526874426423 0.17102272666610235 19.23560843775538 0.2286375798427455
7300 20.554755600722544 0.17102259389501936 20.15509587616048 0.22863713066704097
7301 22.021421022417574 0.17102273370384666 21.62176041048252 0.22863787823120862
7302 23.282780731973606 0.17102244743791675 22.883121168838176 0.22863711569751277
7303 23.82756616103341 0.17102268918334837 23.427905445841553 0.2286380260085086
7304 23.495722469797286 0.17102235455056092 23.09606286639143 0.2286372488552934
7305 22.449161917145386 0.17102259312709184 22.049501284765306 0.22863803925298867
7306 21.04792061819925 0.17102230645659597 20.64826081899295 0.22863749274970457
7307 19.694733764015513 0.1710224611947412 19.295073332079337 0.22863797074143494
7308 18.70376478921818 0.1710222830706575 18.30410472026635 0.22863778588117084
7309 18.227464395698885 0.17102231552034236 17.82780419580138 0.22863788437715932
7310 18.24832744781098 0.17102226229544554 17.848667118135165 0.22863806738036865
7311 18.62121533032456 0.17102217628669414 18.221555320500727 0.22863783353713987
7312 19.14084987609806 0.17102222712042606 18.7411893546315 0.22863829434613167
7313 19.60905601466247 0.17102205651010016 19.209396109128356 0.22863784902401435
7314 19.883600568804255 0.17102216890392213 19.483939951343867 0.22863844855646503
7315 19.900666727808606 0.17102196061912792 19.501006829919625 0.22863793726985132
7316 19.672273846557243 0.17102208714845465 19.272613225321304 0.22863853408748502
7317 19.265985881898345 0.17102188590326786 18.86632591020627 0.22863808578880668
7318 18.776666637826718 0.17102198712580344 18.37700608096467 0.22863856973624275
7319 18.29911277812303 0.17102182538657137 17.899452680913647 0.22863827182281038
7320 17.907729306522054 0.17102187678892308 17.508068849607874 0.22863858012525742
7321 17.645868183411793 0.17102177084958944 17.24620794177459 0.22863847078761645
7322 17.524518695619683 0.17102176403975825 17.12485834331864 0.22863858826128736
7323 17.527955636724133 0.17102171514881523 17.128295259179815 0.22863866239550298
7324 17.62317335183893 0.17102165494091026 17.223513085938308 0.22863861095971083
7325 17.770069373427134 0.1710216534714733 17.370408886269598 0.2286388336860632
7326 17.93013589595764 0.17102155299442648 17.530475685678365 0.22863865728484992
7327 18.07243513155968 0.1710215835907322 17.672774568656212 0.22863897931273375
7328 18.1765544218722 0.1710214592723867 17.77689423331411 0.22863872928570445
7329 18.23294101328347 0.17102150543833244 17.8332804078005 0.22863910004463434
7330 18.241356337714727 0.1710213730395753 17.841696140697124 0.22863882397802582
7331 18.208321226204063 0.17102142036485735 17.808660605313328 0.22863920052587533
7332 18.144283627097543 0.17102129252972903 17.744623398934127 0.22863893563368531
7333 18.061076911748824 0.1710213303812494 17.66141629428014 0.22863928708743386
7334 17.96996233844192 0.17102121564110914 17.57030206504705 0.22863905775376536
7335 17.88038368315718 0.1710212375552423 17.480723079539793 0.2286393660621481
7336 17.799372559473525 0.17102114043405114 17.399712234606554 0.22863918443292186
7337 17.731488680978504 0.17102114362777768 17.33182809459714 0.22863944275359047
7338 17.679113716639513 0.17102106540657847 17.279453340156287 0.2286393110766483
7339 17.64295107433822 0.1710210498385198 17.243290503492968 0.22863952100673318
7340 17.622590486509015 0.17102098958292172 17.222930062340158 0.22863943458593672
7341 17.617056844571923 0.17102095690878133 17.21739628443827 0.22863960322487503
7342 17.62528629274393 0.17102091247564247 17.225625827083093 0.22863955318519286
7343 17.646519922953793 0.17102086511838357 17.246859367181884 0.22863969065352743
7344 17.68062131865576 0.17102083398323298 17.28096081860854 0.22863966606398775
7345 17.72834834865469 0.1710207744202483 17.328687790454854 0.22863978377958824
7346 17.791618915562086 0.17102075427211028 17.391958388329417 0.22863977296055818
7347 17.873818472781487 0.17102068455262678 17.474157905483505 0.22863988274535454
7348 17.980212635115315 0.1710206736743724 17.580552087680953 0.2286398737599887
7349 18.118532107895213 0.17102059512585685 17.718871525038228 0.2286399877311286
7350 18.299837089231715 0.17102059261694436 17.900176528486085 0.22863996812868456
7351 18.5397811697505 0.17102050567378466 18.14012056477019 0.22864009930652854
7352 18.86048867757564 0.17102051158683265 18.460828110823584 0.2286400551652223
7353 19.293301360025975 0.17102041566778636 18.893640725571167 0.22864021878701926
7354 19.882860639807124 0.1710204311316019 19.483200075660907 0.22864013301461608
7355 20.693104238748468 0.17102032449379806 20.293443565592362 0.22864034866230573
7356 21.816227636365834 0.17102035189295642 21.41656708611006 0.2286401983628175
7357 23.385932615591052 0.17102023139064607 22.986271891007377 0.2286404931930285
7358 25.597354537596804 0.17102027467288997 25.197694017229114 0.22864024569479705
7359 28.736649865371607 0.17102013534185168 28.336989070725103 0.22864065930465347
7360 33.2256312912257 0.17102020053415748 32.82597082452773 0.2286402661638121
7361 39.68784398098284 0.1710200349028855 39.28818308815135 0.2286408579286064
7362 49.04756709729501 0.17102013093601218 48.6479067204448 0.22864024591419244
7363 62.67343479284491 0.1710199279310918 62.273773759042406 0.2286411058714124
7364 82.58696109520227 0.17102006789308355 82.18730086343218 0.22864016387699637
7365 111.74568726942344 0.17101981116760467 111.34602603043237 0.22864142782346367
7366 154.41253677998662 0.17102001409609846 154.01287677590793 0.22863998998261473
7367 216.54727775195016 0.17101967961491635 216.14761621614588 0.22864185618936586
7368 306.08057926415415 0.17101997278588585 305.6809196031177 0.22863968825063513
7369 432.5775948883211 0.17101952575230864 432.17793294263487 0.22864241993393195
7370 605.4542589293505 0.17101994675837726 605.054599742575 0.2286392400171613
7371 829.0136726552105 0.1710193393206754 828.6140102189471 0.22864309694270238
7372 1092.8849522690982 0.17101993470198248 1092.485293610249 0.22863872414722272
7373 1358.095928252836 0.17101911162326924 1357.696265453152 0.2286436880609561
7374 1548.0441699344387 0.17101992069951513 1547.644511536399 0.22863847734015877
7375 1563.194269797248 0.17101885487558163 1562.7946072681975 0.22864367417462758
7376 1338.2452716975188 0.17101986014082898 1337.8456127230281 0.22863911434981748
7377 915.4896606553059 0.17101862562521947 915.0899995335501 0.22864249613049245
7378 459.3316678283641 0.1710197111567249 458.9320072104768 0.22864090673062637
7379 163.88812929760678 0.1710184757180281 163.48847041428468 0.22864040760406534
7380 126.07402345605476 0.17101950297042284 125.67436082541357 0.22864312767077094
7381 295.5081012673443 0.17101838968213548 295.1084443787019 0.22863849896021318
7382 522.4846937227161 0.17101927978570883 522.0850297972091 0.22864464572130413
7383 648.1452623641393 0.17101833080520729 647.7456062703166 0.2286377630175291
7384 588.7725556168936 0.17101904496811676 588.3728918873298 0.2286446845955167
7385 381.2456849417859 0.17101828016043524 380.846028018144 0.2286386434814931
7386 154.64807659428865 0.17101880063351216 154.2484145750198 0.22864321863534023
7387 35.898588677968135 0.17101824323972045 35.498929794819105 0.22864063990930653
7388 63.23696134470002 0.17101855754464196 62.83730153184843 0.22864125530694981
7389 175.62236261857547 0.17101822181942722 175.2227019155521 0.22864248120393582
7390 270.79316071167807 0.17101833061923605 270.39350233036504 0.2286400506937716
7391 277.77948097462496 0.17101819214449773 277.37981959988923 0.2286431825912119
7392 197.27424923683796 0.17101812759176221 196.87459095172235 0.22864015752384398
7393 89.8889209905472 0.17101814411864125 89.48926018990004 0.2286426565285237
7394 25.259631714787123 0.17101795046365123 24.859972559032585 0.22864120529088808
7395 32.48169468790006 0.17101808270322327 32.08203496469731 0.22864164049953364
7396 87.7923396476521 0.17101780023125995 87.39267957953537 0.22864226788547343
7397 140.70520683434492 0.17101801283903872 140.30554776549099 0.2286410560149153
7398 152.3877236252531 0.1710176685444109 151.9880633473718 0.22864260933690622
7399 118.92603561489413 0.17101793562302797 118.52637634900606 0.22864133026505512
7400 67.450883689366 0.17101755097151847 67.05122399318404 0.22864214521044213
7401 32.25620917110621 0.17101785150957394 31.856549101025553 0.22864221857107506
7402 30.450488728583483 0.17101744852271172 30.050829909144003 0.22864137091676734
7403 53.9757064124253 0.17101776269477006 53.57604555196133 0.22864309776921124
7404 79.95881317710341 0.1710173602181196 79.5591549088268 0.22864090805848752
7405 88.51714203645102 0.17101766872806903 88.11748090442866 0.2286434632942969
7406 74.99649652958564 0.17101728238584768 74.59683818453705 0.22864106266273998
7407 50.03353736389051 0.1710175707612063 49.63387655840583 0.22864323472347065
7408 29.760881368491326 0.17101721093438216 29.361222464213807 0.22864169334313508
7409 24.361941942718918 0.1710174736479252 23.962281741070026 0.22864272800096597
7410 32.76940646805878 0.17101714183351419 32.36974694215499 0.2286423840702766
7411 45.63187965009082 0.17101738225615815 45.23221989275308 0.22864237508158608
7412 52.83821744798724 0.1710170702420233 52.43855761178304 0.22864276596217817
7413 49.91096881833905 0.17101729875115776 49.511309096409505 0.22864242317838315
7414 39.6045799450527 0.17101699349332705 39.20492021381502 0.22864273774435293
7415 28.7634019141155 0.17101722308772443 28.363741864787116 0.22864282624066168
7416 23.342768294325744 0.17101691200767463 22.943108917099313 0.22864246521875337
7417 25.016606118735734 0.17101715469535944 24.616945622518955 0.22864334152141977
7418 31.07372894067821 0.17101682661251158 30.674069896287914 0.22864221777778118
7419 36.931371180437424 0.17101709284904115 36.53171036585097 0.22864372173741418
7420 39.20161466520495 0.17101673680265664 38.80195574671643 0.2286421816858602
7421 37.4176580843806 0.17101703770312338 37.017997183434765 0.22864386324271058
7422 33.73416284940543 0.17101664068139466 33.33450383921407 0.22864236950996383
7423 31.216233728885452 0.17101699148964697 30.816572902057153 0.22864383533865124
7424 31.99778963195894 0.17101653516326426 31.598130447529737 0.2286426492659384
7425 36.378784434062275 0.17101695823443577 35.979123669869395 0.22864380595844355
7426 43.16228049373747 0.17101641578902432 42.76262123153944 0.22864284640900304
7427 50.776935549689654 0.17101694291963268 50.37727467635255 0.22864393041746958
7428 58.41016177224694 0.1710162769410518 58.01050265138904 0.22864284391684409
7429 66.56554582568918 0.17101695132071462 66.1658845975596 0.2286442768088819
7430 76.89674261759187 0.17101611220345442 76.49708388178188 0.2286426236065364
7431 91.5961203870109 0.17101699055343622 91.19645857630408 0.22864482015337068
7432 112.76335120812914 0.1710159141699396 112.36369305164007 0.2286422423191227
7433 142.0949134457704 0.17101706907617012 141.69525088921992 0.22864548747433389
7434 180.93313422499995 0.17101567515248728 180.53347677277554 0.22864177707191827
7435 230.48746780715723 0.17101719426663636 230.0878044026675 0.22864621022309872
7436 291.843599984767 0.17101539191303938 291.44394330691983 0.2286412859341497
7437 365.45029412802165 0.17101736467242076 365.0506298213972 0.22864694195206042
7438 449.8167050864768 0.17101507834068616 449.41704919012795 0.22864081800815123
7439 539.593121290091 0.17101755248856615 539.1934561175576 0.22864762004475647
7440 623.5379168385364 0.17101478862367683 623.1382615725122 0.22864047740052865
7441 683.9761539418931 0.1710176773764266 683.5764881774826 0.22864808703407538
7442 699.5634674870225 0.17101463796648464 699.1638123565964 0.2286404924596959
7443 653.060026982259 0.17101760167562013 652.6603613176399 0.22864806294357495
7444 541.8866563622323 0.17101476890019437 541.4870004395611 0.2286411537709359
7445 385.52360718500665 0.17101721053945315 385.12394265593383 0.2286473185333985
7446 221.97095113667677 0.1710152225067798 221.5712933778707 0.22864253629930048
7447 92.84475269161418 0.17101655228572676 92.44509016320347 0.22864597612497542
7448 25.563702657690968 0.17101584405949244 25.164042515684695 0.2286442979467807
7449 23.85151017151624 0.17101584211359622 23.4518498132893 0.22864451611333975
7450 70.25621525498396 0.1710163907574977 69.85655296541823 0.22864589880822353
7451 136.17423432489946 0.17101529930989337 135.77457558825176 0.22864343733781115
7452 192.87018939963906 0.17101669053879187 192.47052577416687 0.22864693493340038
7453 219.8547616440193 0.17101504570312237 219.4551035630752 0.22864303524098678
7454 209.65249987839488 0.17101667664072437 209.2528359736198 0.2286472281343611
7455 168.45536385870165 0.17101510205600234 168.05570537608173 0.22864338056390768
7456 112.41251756712126 0.17101638037013314 112.01285435996238 0.2286468267887523
7457 60.55490787857914 0.17101538565444968 60.15524818892745 0.22864430399723837
7458 27.372485358769364 0.17101592819246922 26.97282342212655 0.22864600845034697
7459 18.309274212822483 0.1710157373135184 17.909613029931474 0.22864544557749153
7460 29.652498263316506 0.17101548637628528 29.252837612771888 0.22864516416833572
7461 51.81992109672162 0.1710160023790631 51.420258666205406 0.2286464281371555
7462 73.85490671490491 0.17101518138849509 73.45524691585628 0.22864461766014338
7463 87.24261783238786 0.17101609227000383 86.84295473326132 0.22864700685653974
7464 88.06581541438472 0.17101506491664584 87.66615582080001 0.22864452866805057
7465 77.30022434664996 0.17101599371158574 76.90056124052083 0.22864711241753205
7466 59.53110334628092 0.17101511769811323 59.13144334522625 0.22864488335655667
7467 40.76722639068602 0.17101575502133276 40.36756380043584 0.22864683522885237
7468 26.20921691858566 0.1710152688977757 25.80955612126461 0.228645528423276
7469 18.750560547945202 0.17101546008399784 18.35089871653333 0.2286463713278758
7470 18.570407902196262 0.1710154300048307 18.170746225836563 0.22864624635486547
7471 23.69410825861052 0.1710151918719464 23.294447131233376 0.2286459355051982
7472 31.079273795203314 0.17101553058186658 30.67961142023911 0.22864684438233976
7473 37.74119511888288 0.1710150042134303 37.34153442960688 0.22864568506256927
7474 41.57605747697712 0.1710155362524539 41.17639473088122 0.22864720984344747
7475 41.73534580941075 0.1710149135877564 41.33568520868359 0.22864568713940558
7476 38.57093451087773 0.17101544793214177 38.171271741719345 0.22864732122624307
7477 33.27017243645985 0.1710149050951979 32.87051160818034 0.22864592318431773
7478 27.353597381619224 0.17101529180851224 26.953934858583356 0.2286472312273562
7479 22.2003707537906 0.17101494479798054 21.800709494313285 0.2286463146793362
7480 18.724339402938618 0.17101510569429274 18.324677262513216 0.22864703473111164
7481 17.250117507967595 0.17101499424382235 16.85045575422538 0.22864675949839378
7482 17.57074540723704 0.17101492538605204 17.171083649845755 0.22864683200523084
7483 19.12262386252704 0.1710150225962071 18.722961673422226 0.22864716650860473
7484 21.200766982867734 0.17101477540440588 20.801105507613677 0.22864669984965022
7485 23.15049860265328 0.1710150126270462 22.750836113156378 0.22864747686985784
7486 24.497373585670417 0.1710146661319807 24.097712241112824 0.22864667842561265
7487 25.003850614620905 0.17101496065746188 24.604187984674997 0.2286476692884448
7488 24.660735945553277 0.17101459582196046 24.261074577454192 0.22864677227712482
7489 23.633649882912678 0.1710148730463977 23.233987255925516 0.22864775394076417
7490 22.187624994427168 0.1710145548482545 21.787963479868584 0.22864695971032703
7491 20.61158089439881 0.17101476160902523 20.21191837178721 0.22864776100257458
7492 19.15772989348404 0.17101453030559127 18.75806815789726 0.22864720528118632
7493 18.004146562329904 0.17101463935753586 17.604484194797813 0.22864772817455498
7494 17.241281227404848 0.17101450984038574 16.841619245937956 0.22864747162650578
7495 16.878309376238814 0.17101451736719928 16.478647168576984 0.22864769029463297
7496 16.862292352532958 0.17101448407585582 16.462630140403917 0.22864772805318542
7497 17.102806496820172 0.17101440314350752 16.703144420764634 0.2286476729120289
7498 17.495902632160266 0.17101444750075018 17.09624022989779 0.2286479547617255
7499 17.943362216533245 0.17101430037825174 17.543700226014664 0.22864769014032935
7500 18.36541073589631 0.1710143981654669 17.965748194576808 0.2286481431540344
7501 18.706799317400243 0.17101420962442546 18.307137361996553 0.22864774577926675
7502 18.937403983477743 0.17101433674180025 18.53774135310602 0.22864829362991995
7503 19.048960541433694 0.1710141293509702 18.64929857590864 0.2286478361740842
7504 19.049737922589507 0.17101426543470996 18.650075244776836 0.22864841237795944
7505 18.958561866293508 0.17101405697963284 18.558899855834817 0.2286479534790594
7506 18.79934253070734 0.1710141870440914 18.399679835403738 0.2286485082595102
7507 18.596657639202597 0.1710139896964832 18.19699556102677 0.22864808847934437
7508 18.37272098114158 0.1710141042993186 17.973058286460752 0.22864859038151078
7509 18.14561938365452 0.17101392497656515 17.74595722609111 0.22864823258684366
7510 17.928676045325464 0.17101401947603148 17.529013359293717 0.2286486665557142
7511 17.730577069047545 0.171013860845632 17.330914829247167 0.2286483789547441
7512 17.556020892101674 0.17101393424589084 17.15635821527142 0.22864874258436063
7513 17.406577186777945 0.17101379594249447 17.006914867984 0.22864852285144616
7514 17.281607450489968 0.17101384968793798 16.881944778626522 0.2286488221755082
7515 17.1790797816899 0.17101372945512777 16.779417390712805 0.228648661521965
7516 17.096246781104146 0.17101376639122987 16.696584107463714 0.22864890724920262
7517 17.030136203981748 0.17101366099509896 16.630473749216154 0.22864879377049602
7518 16.977890677315184 0.1710136845925919 16.5782279943029 0.22864899841969444
7519 16.93696170551803 0.1710135904573264 16.537299195608178 0.22864891945252327
7520 16.905210730941665 0.17101360431247556 16.505548031131276 0.22864909549791423
7521 16.88093372487491 0.17101351789296945 16.48127116798296 0.22864903899898142
7522 16.862852232226793 0.1710135254700184 16.46318950883173 0.2286491979250442
7523 16.85008038419524 0.17101344340698643 16.450417787756535 0.22864915303171857
7524 16.84209609952044 0.1710134479722721 16.442433346443618 0.22864930510455067
7525 16.838717598322287 0.17101336708045625 16.43905496916071 0.2286492620811209
7526 16.84010425139232 0.17101337178154893 16.440441462971393 0.2286494166393788
7527 16.846779557587162 0.17101328891084935 16.447116902290347 0.22864936638596683
7528 16.859694387820138 0.1710132969699085 16.460031558346255 0.22864953250397535
7529 16.880331633695672 0.17101320875967013 16.480668959196997 0.22864946573900544
7530 16.91087900561787 0.17101322377263298 16.511216128652798 0.22864965319243627
7531 16.954483475827885 0.17101312629451043 16.554820790199965 0.22864955933340952
7532 17.01563701564504 0.17101315265491374 16.615974083099324 0.22864977989080254
7533 17.100736744537222 0.17101304090978994 16.701074058068833 0.22864964555859782
7534 17.218921096120795 0.17101308440964189 16.819258096981333 0.22864991472982296
7535 17.383294421034396 0.17101295160557115 16.983631747746223 0.22864972168260225
7536 17.612760293732574 0.171013020311015 17.213097212230792 0.228650061190765
7537 17.934740566802027 0.17101285679484882 17.53507792667153 0.22864978333564828
7538 18.389278064231117 0.17101296236092836 17.989614877102092 0.22865022476809482
7539 19.03519551609703 0.17101275399414198 18.635532938434455 0.22864982366843445
7540 19.95946964433625 0.17101291368584667 19.55980631660287 0.22865041404753325
7541 21.29144557077263 0.17101263932701563 20.891783099455456 0.22864983199015895
7542 23.22463068293236 0.17101287917451288 22.824967161313 0.22865064244484695
7543 26.049951200221912 0.17101250673337548 25.650288901897934 0.22864979159060042
7544 30.206902567029765 0.17101286649182357 29.807238769569953 0.22865093096798783
7545 36.36151300699369 0.17101234673665372 35.96185098391631 0.22864967634072816
7546 45.52542011130824 0.17101288764233194 45.12575591121482 0.2286513124510936
7547 59.23409340184454 0.17101214462837172 58.83443181151599 0.22864944570017923
7548 79.81023085725961 0.17101296118345552 79.41056605862987 0.2286518374462898
7549 110.73333487237038 0.17101187821246963 110.3336739555578 0.2286490386001117
7550 157.1264229356829 0.17101311456852653 156.72675724104926 0.22865258006512304
7551 226.2853421179698 0.17101151666999673 225.88568223050865 0.22864837079114242
7552 328.01369018254144 0.1710133833499578 327.6140231651714 0.22865363402014838
7553 474.0465839916266 0.17101102749267696 473.6469256086246 0.2286473555093521
7554 675.1512468126263 0.17101379435321984 674.751577955816 0.22865506245700762
7555 933.3782887287343 0.17101041443738127 932.9786323045649 0.22864600973195132
7556 1227.5296620235647 0.17101429648612346 1227.1299910185378 0.22865670854072584
7557 1494.810071747171 0.1710098327739292 1494.4104171612366 0.22864475316028288
7558 1626.9578446138444 0.17101460201544666 1626.5581721996664 0.22865781216239928
7559 1511.698176522585 0.17100974122330242 1511.2985220496096 0.22864473175207195
7560 1127.1116327456873 0.17101415183472682 1126.7119615616314 0.22865703222113232
7561 612.503807563425 0.17101062245541698 612.1041498841248 0.22864705684470682
7562 208.42297882206876 0.1710127727358596 208.02331203345912 0.22865401587377832
7563 88.0745461029374 0.171012132800842 87.67488304956923 0.2286509205673269
7564 242.72564503328715 0.1710112289233627 242.32598324402144 0.22865056034233203
7565 510.154005921955 0.17101330170733395 509.754338605755 0.22865401449271627
7566 688.3934173399189 0.17101041481780482 687.9937580720442 0.2286488530567717
7567 654.4206765015632 0.17101346680085422 654.0210083444225 0.2286546903398461
7568 435.9227994823272 0.1710107227959305 435.5231389436014 0.22864981592988168
7569 186.07548304305993 0.17101258536888486 185.6758175419109 0.22865291578013847
7570 61.92900310561512 0.17101179608741937 61.529338772794894 0.22865253673280078
7571 107.31085291215582 0.17101136967788352 106.91119114239886 0.2286504000790798
7572 239.51600422812857 0.17101271908406296 239.1163366341115 0.2286548749330043
7573 330.8503275415375 0.17101069821592052 330.45066764113386 0.22864920218771223
7574 306.18357807751505 0.17101282968166026 305.78390997755787 0.22865527027549315
7575 188.54083586690143 0.17101092446040386 188.14117480204436 0.22865014039667989
7576 67.56551680442136 0.1710121358201668 67.16585090271407 0.22865376588712785
7577 21.39712363798637 0.17101169598544014 20.997459582632654 0.22865235936827266
7578 59.627573305065475 0.17101124707707718 59.22791024571355 0.2286518122748507
7579 129.12782515347044 0.17101229697396986 128.72815869080222 0.22865416569424388
7580 165.14972663791778 0.17101081232976836 164.75006487681594 0.22865094877207265
7581 140.67637415145649 0.17101227617438852 140.27670739125406 0.2286544840280313
7582 79.30842798112789 0.17101102299258336 78.90876533176102 0.228651626374282
7583 28.540471511528192 0.17101171868946294 28.14080627164042 0.22865352119830762
7584 19.755747246678737 0.1710115575136077 19.356082605966446 0.22865308319868421
7585 47.91296465668185 0.1710110929956679 47.51330118108778 0.22865238259839457
7586 82.41219251058249 0.17101191268949445 82.01252646304403 0.22865413484895994
7587 94.34796130621223 0.17101082506413492 93.94829840785987 0.22865207328822776
7588 77.01262804212229 0.17101181876763744 76.61296208109557 0.22865414225906983
7589 46.44673556574275 0.17101099522180502 46.04707178685469 0.2286527836662564
7590 25.4490897242821 0.17101138244554082 25.049424987046105 0.2286533547904527
7591 25.771769510679803 0.1710113499350867 25.37210423853146 0.22865392221325925
7592 41.885995284466404 0.1710109357957301 41.48633180128132 0.22865254738935636
7593 58.39664108384977 0.17101155369047363 57.99697482281653 0.22865470734276153
7594 62.86352441487875 0.17101074914867193 62.4638613158372 0.22865234989288116
7595 53.911993099947864 0.17101144700033413 53.5123268843726 0.22865476857493308
7596 40.01622982244799 0.17101085444580458 39.61656613520938 0.2286528327928063
7597 31.705451627875387 0.17101111797610694 31.30578619273593 0.2286543171633491
7598 33.94332969631157 0.17101107370631577 33.54366504826863 0.22865357433662736
7599 43.92194702461841 0.17101078942811324 43.52228235453961 0.2286538806506839
7600 54.61894952573428 0.17101118710864877 54.21928428528521 0.22865405334041933
7601 60.45846161821098 0.17101063666844935 60.05879710509447 0.22865387644806262
7602 60.86216899855863 0.17101109172274348 60.46250388535211 0.2286540214837717
7603 59.80334507549076 0.17101068045404302 59.403680034856606 0.2286543601801052
7604 62.511917883679644 0.1710108431507471 62.112253438531546 0.22865360199735285
7605 72.08953929278627 0.1710108071608659 71.68987341115519 0.2286550744702079
7606 88.2816543881171 0.17101058426224838 87.8819906827003 0.22865312115454478
7607 108.73828646022112 0.17101087218886246 108.33861989703801 0.22865569099424787
7608 131.43015047762114 0.17101043350933526 131.03048719594076 0.22865284817104162
7609 156.4220772990028 0.17101079867706206 156.02241046160307 0.22865603872267962
7610 186.00994188518743 0.17101041548249563 185.61027863349443 0.22865283621050167
7611 223.36666032051932 0.17101060922559014 222.96699353703778 0.22865617425593773
7612 270.702809612248 0.1710104658551263 270.30314620624495 0.22865294014794474
7613 327.8529066715726 0.17101038939056373 327.4532399942927 0.22865628788932552
7614 391.765017160858 0.17101048899692453 391.365353708023 0.22865296383808986
7615 456.5608253030681 0.17101022110851413 456.16115855095524 0.22865653100430564
7616 513.9333516315834 0.17101042166991073 513.5336883802487 0.22865282966472442
7617 553.6299606508506 0.17101013242460672 553.2302936417216 0.22865687670444898
7618 564.8182217919057 0.17101026476264844 564.4185588599528 0.22865266719016378
7619 538.6773873588393 0.17101009014692803 538.2777201670535 0.2286571016387169
7620 472.4828972183568 0.17101007160558596 472.0832343933308 0.22865275342040234
7621 373.0857450084714 0.17101003468276552 372.68607804106296 0.22865693272572638
7622 257.4429595438873 0.171009904846344 257.0432963374247 0.2286533016162343
7623 148.2056896032031 0.17100992943864962 147.80602338466744 0.2286562890970288
7624 66.11103412431008 0.17100979295743576 65.7113700785258 0.22865425282684915
7625 22.994983746246685 0.17100978459595356 22.59531857495472 0.2286553866960112
7626 19.019504488280152 0.17100971766324752 18.619839468710154 0.22865530190675312
7627 44.59031179146498 0.17100964004138264 44.19064757519162 0.22865457623197613
7628 84.95388838178307 0.1710096381949311 84.55422262129309 0.22865612229505394
7629 125.00420389593641 0.17100952951122053 124.60454024725563 0.22865411916956188
7630 152.8726218063374 0.1710095273565125 152.47295574727437 0.228656531706517
7631 161.97268868136894 0.17100945803174497 161.57302511946705 0.22865410387015542
7632 151.5612497771398 0.17100938944709537 151.16158386844077 0.22865651925192568
7633 125.98296903651348 0.1710094040128342 125.58330516916104 0.22865446333960238
7634 92.7697763714009 0.17100925263314723 92.37011090648976 0.22865621227799512
7635 60.1696208676527 0.17100933736919632 59.76995650492817 0.2286550253553275
7636 34.83581234471321 0.17100914641331147 34.4361473888521 0.22865580944780217
7637 20.40371352685687 0.17100923952132754 20.00404869346274 0.22865559387280068
7638 17.209631137603452 0.17100908134471426 16.809966569634636 0.22865548662410234
7639 22.958803563188184 0.17100911322531953 22.559138415840987 0.2286560341218756
7640 33.87596302754912 0.17100904422023075 33.47629865259112 0.22865533073777033
7641 45.892655598346664 0.17100897828064485 45.492990314669846 0.2286563053961717
7642 55.58964148804361 0.17100900894611515 55.189977138353846 0.2286553407436499
7643 60.77571421825548 0.1710088583467382 60.37604892489683 0.22865643501191488
7644 60.694713417300335 0.1710089528549275 60.295048993978156 0.22865547046724988
7645 55.89666011101121 0.17100876805119336 55.496994869227564 0.22865647373245218
7646 47.86413620390212 0.17100886771401627 47.46447166674286 0.22865566944524324
7647 38.50198832245971 0.17100870715310335 38.102323150011074 0.22865646529553235
7648 29.635276082829087 0.1710087608519358 29.235611419609562 0.22865590236758765
7649 22.627712281026376 0.17100866326988629 22.228047181023772 0.22865643673271518
7650 18.194439341788875 0.17100864823188772 17.79477454371431 0.2286561498426792
7651 16.40817970488353 0.1710086200111716 16.00851468227776 0.22865640259459946
7652 16.848041652490313 0.17100854495894818 16.448376707336568 0.22865640019479833
7653 18.813227914059937 0.17100856519169894 18.413562975112033 0.22865637375620443
7654 21.53095917421119 0.1710084586611236 21.13129407428166 0.22865664126840723
7655 24.31320908155406 0.1710084949982046 23.913544223147273 0.22865636340858378
7656 26.646155595850455 0.17100838817302796 26.24649035002585 0.22865685765157576
7657 28.21919773688631 0.17100841321618152 27.819532936773673 0.2286563868964573
7658 28.910649997254986 0.17100832655114936 28.510984636706752 0.22865703399708265
7659 28.75035963297188 0.1710083273221675 28.350694848976694 0.22865645667301865
7660 27.873184499314654 0.1710082657235134 27.47351907240502 0.2286571611861204
7661 26.474225937786542 0.17100824413018756 26.074561117114392 0.2286565765419607
7662 24.769223759697205 0.17100820022232355 24.369558318662595 0.2286572408122845
7663 22.963605441545383 0.17100816703916988 22.563940535301228 0.2286567392049863
7664 21.229897827041288 0.17100812866088014 20.830232413257217 0.22865728512318959
7665 19.694764677645562 0.17100809559784436 19.295099653465403 0.22865692858231268
7666 18.434629255809106 0.17100805301252395 18.034963890197414 0.22865731259916788
7667 17.479185072862283 0.17100802686852273 17.079519920541856 0.2286571254519017
7668 16.820390870761273 0.17100797668414983 16.42072555241001 0.22865734166711432
7669 16.424465000771914 0.17100795744194083 16.024799729852628 0.22865731347734383
7670 16.244108247936552 0.17100790258287615 15.84444295987054 0.22865738548313558
7671 16.22887590299575 0.17100788503565426 15.829210534837825 0.22865748312226963
7672 16.332479900418456 0.1710078319882532 15.932814618867418 0.22865744956278647
7673 16.516797269402865 0.1710078091360951 16.117131827785755 0.22865763248101217
7674 16.753111352414866 0.17100776443511737 16.35344605558941 0.22865753239033984
7675 17.021523504470537 0.17100773072601927 16.621858008184024 0.22865776556049355
7676 17.30951112276263 0.17100769833023616 16.909845796480766 0.22865762795162803
7677 17.610394492688222 0.171007651497693 17.21072895184408 0.22865788934645143
7678 17.92216886157011 0.1710076318287845 17.522503500982605 0.2286577287587197
7679 18.246821662852728 0.1710075730187983 17.847156078830643 0.22865801100328587
7680 18.590123133015428 0.17100756355849744 18.190457741236745 0.22865782822018596
7681 18.961703635607588 0.17100749617593047 18.56203800335643 0.22865813607522473
7682 19.375400769404788 0.17100749297795453 18.975735354622078 0.22865792180475733
7683 19.84975176557187 0.17100742100477156 19.45008607662685 0.22865826794025038
7684 20.408850191548062 0.17100742036264038 20.009184764167237 0.22865800701818265
7685 21.08355840639092 0.1710073468370663 20.683892651264397 0.2286584082894598
7686 21.91351932916964 0.17100734654708286 21.51385390005573 0.22865808256683243
7687 22.949979836237677 0.17100727260489793 22.55031400545069 0.2286585581820893
7688 24.26010661163597 0.1710072725919257 23.860441191870187 0.22865814717385732
7689 25.93280786704582 0.17100719714028895 25.53314195066371 0.22865871924182507
7690 28.08719911364909 0.17100719951289065 27.687533715724822 0.22865819841137683
7691 30.8838070094287 0.1710071193591288 30.484140995354146 0.2286588947154268
7692 34.54056305931677 0.17100712814309177 34.140897699445134 0.22865823172854577
7693 39.35376752382245 0.17100703828270467 38.95410139524771 0.22865909029203466
7694 45.727621317579036 0.17100705913569683 45.32795601873989 0.22865823970344845
7695 54.21197798974688 0.17100695289787538 53.812311722177554 0.22865931467144934
7696 65.5538013348133 0.17100699306949607 65.15413613021086 0.22865821153294383
7697 80.7581798828234 0.17100686187519198 80.35851344119665 0.2286595797515545
7698 101.16384409459421 0.17100693059659158 100.76417903094817 0.22865813304945445
7699 128.51214822473906 0.1710067631574583 128.11248156181983 0.22865989976177514
7700 164.99983122329175 0.17100687255349867 164.60016636230324 0.2286579884350167
7701 213.2353146059538 0.17100665342942592 212.83564766527937 0.2286602872449995
7702 276.03157930158505 0.17100681990617497 275.63191471477506 0.22865776690386372
7703 355.80622445422915 0.171006527588598 355.4065571857896 0.22866074085092725
7704 453.4422005778548 0.17100677322109178 453.0425363233069 0.22865748132684335
7705 566.2730335759836 0.17100637889375417 565.8733659806421 0.2286612164477888
7706 685.4877086603697 0.17100673085570164 685.0880447223934 0.22865720712059465
7707 793.5847432104804 0.1710062020934154 793.1850754285915 0.22866157979546536
7708 864.519830119575 0.17100668449319162 864.1201663066353 0.22865712844652597
7709 869.1332437740558 0.17100600330192542 868.7335761840575 0.22866158669634284
7710 787.926593457087 0.17100661364712724 787.5269293374212 0.22865750601872817
7711 625.8459348989925 0.17100581218353048 625.4462680727819 0.22866101402695632
7712 418.9287950270412 0.17100649156923653 418.5291300794559 0.22865845601602972
7713 222.90384365340324 0.17100567287213578 222.50417803719918 0.22865994333194492
7714 88.51883558984943 0.17100630693747007 88.11916956629089 0.22865971662106035
7715 39.420221112556945 0.17100561130853673 39.020556679731946 0.22865882151646486
7716 66.1992707571082 0.17100606913146238 65.79960389729519 0.22866079068154668
7717 136.11836795579094 0.17100561972064213 135.71870420658726 0.22865812948305023
7718 209.2827194536767 0.17100579550943734 208.88305236263 0.22866129553725473
7719 253.20720591318064 0.17100566585025495 252.80754213210164 0.22865811522872662
7720 252.24778415242676 0.17100551187416796 251.84811753600698 0.2286611045456191
7721 210.5662862220768 0.1710057079031733 210.16662175087905 0.22865876329457668
7722 147.76449265681177 0.17100525609668046 147.3648270410485 0.2286603596665812
7723 88.76933480313052 0.17100570885955502 88.36966928879933 0.2286598054716309
7724 52.569928849380084 0.1710050658548431 52.17026434865081 0.2286594348744321
7725 45.388132025399635 0.17100564595837267 44.988465559153425 0.228660820287839
7726 60.72037804725926 0.17100496074753815 60.32071433340891 0.22865875310281342
7727 84.67135480480688 0.17100551252893084 84.27168784708815 0.22866144518980736
7728 102.972154278175 0.171004935601267 102.5724907611168 0.22865858145694132
7729 106.56927690089535 0.17100531905587732 106.16961006138844 0.22866152045103386
7730 94.1339481295188 0.1710049651991428 93.73428420445775 0.2286589598619044
7731 71.18432290497483 0.17100509305821893 70.78465670168036 0.22866111023626254
7732 46.70572456422652 0.17100501436259627 46.3060598241305 0.22865972573342033
7733 28.962594351369965 0.17100487120807734 28.56292902911105 0.2286604510508372
7734 22.37200431655715 0.17100504875967507 21.97233866952944 0.22866059826803545
7735 26.520965174416855 0.1710046857761687 26.12130065222366 0.22865983641702525
7736 37.25621094843266 0.17100504329983862 36.85654459857316 0.22866130655966838
7737 48.917710671223276 0.1710045546123739 48.51804662645854 0.22865949015236034
7738 56.608567515747836 0.17100498673028774 56.208900840287434 0.22866168873011544
7739 57.7071789084074 0.1710044792366272 57.30751492592674 0.22865950324403508
7740 52.29611389080314 0.17100488238683015 51.89644728849058 0.22866171992573187
7741 42.60628300863081 0.17100444837792514 42.20661872321312 0.22865983703976694
7742 31.85764855965451 0.17100474519946463 31.457982324970857 0.2286614894841894
7743 23.011229643607248 0.17100444337333515 22.611564837048487 0.22866036318542796
7744 17.872966165021804 0.1710045954840123 17.473300420923298 0.22866114861449355
7745 16.77791452484477 0.17100444412368318 16.378249156808725 0.2286609239123635
7746 18.820768099681104 0.1710044517607261 18.42110280152013 0.22866084640024634
7747 22.41799750356605 0.1710044345369071 22.018331678521925 0.22866139050721782
7748 25.93539249208701 0.17100432587340753 25.535727484115853 0.22866068209775042
7749 28.17158364051697 0.17100440574294612 27.771917539243507 0.22866169553052085
7750 28.594308256809658 0.17100422189786438 28.19464334540389 0.22866068950790533
7751 27.326924310480184 0.17100435632754668 26.92725811948238 0.2286618346702552
7752 24.9551024885777 0.1710041377368994 24.555437504078593 0.2286608467622084
7753 22.253072330990726 0.1710042903733388 21.853406191042346 0.228661849575039
7754 19.926922716980688 0.17100406762776077 19.52725755097481 0.22866109837811727
7755 18.440872496719038 0.17100421463024726 18.041206478848686 0.22866180324010485
7756 17.9526464454026 0.17100400456233533 17.55298106098705 0.2286613798532131
7757 18.34592471269136 0.17100413591271588 17.946258820103672 0.22866175667497016
7758 19.32463590843635 0.17100394221330678 18.924970328771916 0.22866163745112436
7759 20.527566676569272 0.1710040594158242 20.12790086373802 0.22866175341542708
7760 21.628720487505497 0.1710038760994723 21.229054772790395 0.22866183861563083
7761 22.403360341678248 0.17100398814455745 22.003694539313038 0.2286618142206511
7762 22.753756360131604 0.1710038038829276 22.354090583266444 0.22866197298222937
7763 22.70071214442522 0.17100392320075977 22.301046281404624 0.2286619398198377
7764 22.352147347558198 0.1710037249606461 21.952481575400913 0.22866204719664035
7765 21.862786579242687 0.1710038644942516 21.46312059692859 0.22866211781984275
7766 21.395742080555056 0.17100363968385804 20.996076363632042 0.22866207723915855
7767 21.094287481707457 0.17100381152889055 20.694621339703847 0.22866233047471787
7768 21.06653636171596 0.17100354852793767 20.666870732181867 0.22866208100615465
7769 21.38330866719681 0.17100376408090578 20.983642341893873 0.22866256122203585
7770 22.085993764461698 0.17100345141422368 21.686328240288837 0.22866207275863948
7771 23.20133148852223 0.17100372271603478 22.801664966823843 0.2286627989823519
7772 24.759223681360744 0.17100334724076371 24.359558274126584 0.2286620599933983
7773 26.81181742123983 0.17100368917026634 26.412150691913652 0.22866304015591044
7774 29.452210993879678 0.1710032335679135 29.052545717892563 0.22866204241920363
7775 32.833955033721836 0.1710036666620525 32.43428807814019 0.22866328891958926
7776 37.19185050176159 0.17100310635696292 36.79218538316735 0.22866201223728125
7777 42.8677043189147 0.17100366021063718 42.46803710204047 0.2286635566635887
7778 50.34204830189984 0.17100295968723814 49.942383387285176 0.22866195492742564
7779 60.27701560363348 0.17100367698182845 59.87734806545499 0.22866386119666454
7780 73.56843340052146 0.1710027855024575 73.16876876483812 0.22866185018088617
7781 91.41105735371589 0.1710037265017416 91.01138940150729 0.22866422570686457
7782 115.36095855794643 0.17100257375859232 114.96129431062127 0.22866167356656397
7783 147.38501146917133 0.17100382009106865 146.98534297294228 0.22866467613798527
7784 189.8313298125276 0.17100231413183864 189.43166609694148 0.22866140145426203
7785 245.25752180270555 0.17100396768531592 244.85785260214627 0.22866523287396223
7786 315.92055279514676 0.17100200216730907 315.5208897674266 0.2286610255528436
7787 402.78239513944226 0.17100416786847805 402.382725083875 0.22866588769876078
7788 503.7299566146953 0.1710016553333285 503.3302943708316 0.22866058853038024
7789 611.2106356445967 0.17100438486315464 610.8109647058187 0.22866655391472174
7790 709.8173695055183 0.1710013431013987 709.4177079154281 0.2286602469889051
7791 776.1125928958312 0.1710045148475121 775.7129213810031 0.22866699998065143
7792 783.1804630124884 0.17100121170918717 782.780801486332 0.22866031444725
7793 712.0510276961338 0.17100438601045675 711.6513564435065 0.22866686661681512
7794 565.6942228835885 0.17100142947395153 565.2945603236624 0.22866113045219486
7795 376.22154232884714 0.17100387661076455 375.8218725256559 0.22866592658045198
7796 195.43241811269053 0.17100201256708208 195.03275339848764 0.2286627016358154
7797 71.93375696741272 0.17100308735898706 71.53408945719193 0.22866442286181346
7798 29.481342587628987 0.17100273684293116 29.081675309389478 0.2286645413965794
7799 60.1807312779908 0.1710023004528742 59.78106601243258 0.22866296510533973
7800 132.97970691628504 0.17100331051175952 132.58003758137497 0.2286660243983042
7801 208.8534274134089 0.1710017665926373 208.45376355366963 0.22866209314662658
7802 254.89444196130452 0.17100354865085435 254.4947716647306 0.22866674792308214
7803 254.01026867781138 0.1710016098961562 253.61060499644654 0.2286620714686756
7804 208.92725374284288 0.17100339708887255 208.5275837458759 0.22866659987813517
7805 139.13424700912483 0.1710018187170283 138.73458232863575 0.22866286177204298
7806 71.34014096837427 0.171002940559743 70.94047224864778 0.2286657791667446
7807 27.544157627544013 0.17100223785407703 27.144491275513214 0.228664114176725
7808 16.7641898192269 0.17100238128187667 16.364522698969157 0.22866473897586537
7809 33.872132216931206 0.17100264283440827 33.472464243896965 0.22866533019982913
7810 64.51484978215471 0.17100192939258257 64.11518390475977 0.22866394800234646
7811 92.43873306009695 0.17100286137743803 92.03906407471274 0.22866612400678502
7812 105.79125485663214 0.17100170754570115 105.39158946885112 0.22866368023531078
7813 100.5269713769492 0.17100282792959617 100.12730220066902 0.22866634835058589
7814 80.4075600097772 0.1710017293710863 80.00789431680468 0.2286639636014296
7815 54.179031007897315 0.17100257937511454 53.779362340500384 0.22866608802181607
7816 31.351411257259425 0.17100191584008978 30.951744721949336 0.228664619469998
7817 18.46347716246549 0.17100222513380922 18.063809348136957 0.2286655891947275
7818 17.24268245282027 0.17100214024755517 16.843014947791367 0.2286653647813467
7819 24.997182050640735 0.17100189151539114 24.597515024354276 0.22866513477106662
7820 36.54162327773849 0.17100228974643103 36.14195504149712 0.22866594649493563
7821 46.54396927575372 0.17100166783374843 46.14430268228593 0.22866492563403754
7822 51.364275282529746 0.17100230473563366 50.9646067486382 0.2286662291559162
7823 49.90389696331308 0.17100158420383865 49.50423034845049 0.22866503065875576
7824 43.43302071182678 0.17100218438959744 43.03335231874067 0.22866620869650942
7825 34.67569749164116 0.17100161694250046 34.276030475702264 0.22866539899640137
7826 26.6171327730466 0.17100197214571614 26.217464821349676 0.22866597955120432
7827 21.48670459865869 0.17100170914457158 21.08703698248832 0.22866590702579567
7828 20.22387762887986 0.17100173094035792 19.82421021953628 0.22866567840322086
7829 22.48979067449333 0.1710017981192101 22.09012245687275 0.22866641950137262
7830 27.086001793731153 0.17100151709377218 26.686334850716793 0.22866542592058844
7831 32.54227075462764 0.1710018380749709 32.14260207682413 0.22866683972853563
7832 37.652045639592366 0.17100136373348898 37.25237898602114 0.22866528983773557
7833 41.81705183735741 0.17100180974563112 41.41738289610416 0.22866713150761933
7834 45.161156690575034 0.17100127723189493 44.76149013686096 0.22866527648218177
7835 48.451463105322574 0.17100171841181808 48.05179407102059 0.22866731589017247
7836 52.91135230935852 0.17100124260590574 52.51168572492939 0.22866534182322198
7837 60.01965347043161 0.17100158573047133 59.61998443032895 0.22866745437218908
7838 71.37732060381477 0.17100123301494793 70.9776539594245 0.2286654113753214
7839 88.68099673649586 0.17100143951565372 88.2813276695102 0.22866762747000563
7840 113.81053040302385 0.1710012196731413 113.4108637817975 0.22866540155319404
7841 148.97633448632072 0.17100130453084247 148.5766652674673 0.22866791432258954
7842 196.8553742026873 0.1710011792256943 196.45570778511552 0.22866523834608402
7843 260.5413642600601 0.17100119623692706 260.14169468963803 0.22866837418512762
7844 343.1254324717124 0.1710010975276985 342.72576649748993 0.22866487669473404
7845 446.505578060626 0.17100111705874418 446.10590792316975 0.22866902039752346
7846 569.1735703376661 0.1710009715978043 568.773905029544 0.22866433652425922
7847 702.6991761483149 0.17100105297776594 702.2995053290235 0.2286697663135709
7848 828.0467698827605 0.1710008124990667 827.6471052948864 0.2286637753750161
7849 914.1469034238638 0.1710009718961742 913.7472321106752 0.2286703412923878
7850 923.972097383403 0.1710006464457773 923.5724331769877 0.22866355996955434
7851 830.6455151995469 0.1710008366763432 830.2458440700619 0.22867029280859033
7852 639.173433769914 0.1710005036760611 638.7737691279168 0.2286641383211332
7853 396.614645018877 0.1710006379980778 396.2149750712796 0.22866930959934698
7854 176.53010902053728 0.17100040016259013 176.13044303755373 0.22866558282095165
7855 42.91547964770365 0.17100040730085747 42.51581156343867 0.22866767696411863
7856 19.719332991925814 0.1710003265814377 19.319665318841448 0.22866734650292794
7857 85.42948493745143 0.17100019265725241 85.02981861286273 0.22866613193145804
7858 189.90148102896032 0.17100024547908269 189.50181208272025 0.22866870076098378
7859 278.348229143813 0.1710000295979442 277.9485638251812 0.2286652890338068
7860 311.5990264449919 0.17100011906263515 311.1993571340358 0.2286691918935073
7861 278.47331692111254 0.1709999251092734 278.07365159583054 0.22866540017271866
7862 197.31573951399452 0.17099994370255794 196.91607081893673 0.22866875135523382
7863 105.15643985875047 0.17099986234676468 104.75677367259883 0.22866632380488278
7864 38.62427349912852 0.170999750907157 38.22460602359998 0.22866772462138082
7865 17.13059693159501 0.1709998121322497 16.730929557870894 0.2286675615918664
7866 37.15683355453323 0.17099958208803262 36.757167269916195 0.22866670252900284
7867 78.42672854399072 0.1709997412901892 78.02706026455198 0.2286685381485511
7868 116.02514067428926 0.17099946433178795 115.6254750390898 0.22866617086767158
7869 131.68986840613232 0.17099962746283373 131.29019987579252 0.22866890287695715
7870 120.11002978870587 0.1709994001415106 119.71036407619195 0.22866631237241447
7871 88.81286607325521 0.17099947368143484 88.41319796976165 0.22866862981212266
7872 52.66494551216524 0.17099937174237345 52.265279142891636 0.2286669975312275
7873 26.050713705469935 0.1709993055443581 25.651046424182734 0.22866797574284056
7874 16.684631542222263 0.17099935149544793 16.2849643069857 0.22866788374111646
7875 23.628467089965763 0.17099915444491318 23.228800612542166 0.22866732297868264
7876 39.50349219214264 0.17099931234743257 39.1038242741002 0.2286686056950069
7877 54.89724135021191 0.17099904154121234 54.497575331106454 0.22866697756423982
7878 62.58030086017075 0.17099923802979855 62.18063267999597 0.2286689421449785
7879 59.9231702600893 0.17099897120879548 59.5235042308162 0.2286670580643041
7880 48.99530568188745 0.17099912906057232 48.595637681798266 0.2286688710286097
7881 34.80045553135672 0.1709989334566663 34.40078910339846 0.22866749450159024
7882 22.70555059216244 0.1709990001563484 22.30588305748418 0.22866853452190794
7883 16.2635450516752 0.17099891036013912 15.863878046281572 0.22866809503348834
7884 16.223198253130953 0.17099887124899932 15.823531233626476 0.22866814825547663
7885 20.85114553402408 0.1709988832322934 20.45147800299962 0.2286686477921673
7886 27.11779095507769 0.17099875826112929 26.71812429892271 0.22866789789385186
7887 32.079355805171325 0.17099883895894497 31.679687958032495 0.22866900817988556
7888 33.902648417878346 0.1709986683290125 33.50298187333912 0.2286678762102144
7889 32.25937871591587 0.170998773421437 31.859710808182296 0.2286691343121417
7890 28.10817836885511 0.17099859999255063 27.70851169371117 0.22866807515138934
7891 23.082565943384086 0.17099869081024235 22.68289817779286 0.22866907478098059
7892 18.788912656037496 0.17099854609725548 18.389245695179234 0.22866841476100652
7893 16.275409469338367 0.17099859992222174 15.875741940542758 0.2286689288733881
7894 15.81289412207157 0.17099849736888253 15.413226836140362 0.22866878856232534
7895 16.983247934323934 0.17099850976770584 16.583580625196888 0.22866879935934184
7896 18.96739354904023 0.1709984456451539 18.56772599712793 0.228669106267147
7897 20.887961287852555 0.17099842649330207 20.488294104121195 0.22866875723805863
7898 22.084986842562202 0.1709983860265218 21.685319138013618 0.22866931852206154
7899 22.258723641169542 0.17099835238344607 21.859056460430384 0.2286688283557108
7900 21.471871045015536 0.17099831744551477 21.07220330718165 0.22866942038836996
7901 20.047623069574865 0.170998286479647 19.647955784292872 0.22866899880234506
7902 18.419298875908662 0.17099824181156312 18.019631194150644 0.22866943994645614
7903 16.986985175255278 0.17099822591777888 16.58731771882423 0.22866923051326926
7904 16.01894902463814 0.1709981624354157 15.619281441656256 0.2286694205464695
7905 15.613203472616522 0.17099816731266387 15.213535826170897 0.22866947913296115
7906 15.71325285768937 0.1709980825125026 15.313585371216965 0.22866940395990365
7907 16.15909538245099 0.17099810784380812 15.759427566389208 0.2286697082179713
7908 16.750567807151977 0.1709980041587716 16.35090038369563 0.22866941929757303
7909 17.303741298029603 0.170998045886052 16.90407335547013 0.2286698966734252
7910 17.68863612010074 0.1709979280976716 17.28896871286049 0.22866947914257404
7911 17.84468550230968 0.17099798116795062 17.44501748157577 0.22867003956595947
7912 17.776830068496178 0.1709978538133345 17.377162633315628 0.22866958136721827
7913 17.53872682895443 0.17099791457254518 17.139058769828402 0.22867014455348472
7914 17.21062305423421 0.17099777990328296 16.810955560408342 0.22866971392258373
7915 16.878292911818217 0.17099784777348828 16.478624837476822 0.22867022656790803
7916 16.617383532769107 0.1709977044215484 16.21771596816632 0.2286698601812372
7917 16.485061880777582 0.17099778290027434 16.085393795064633 0.22867030281267545
7918 16.518888003686428 0.17099762508962338 16.11922037537768 0.2286700032191251
7919 16.741589625930672 0.1709977223744277 16.34192151423691 0.22867038931933753
7920 17.169912271080676 0.17099753931059491 16.770244603538167 0.2286701282319139
7921 17.826031673970522 0.17099766899395885 17.426363505439028 0.22867049953753768
7922 18.750610086732948 0.17099744394755767 18.35094241984063 0.2286702229447589
7923 20.017755974366327 0.17099762629980617 19.618087703212765 0.22867064485375818
7924 21.753049950442556 0.1709973348300372 21.353382339321406 0.22867027629111214
7925 24.157524827251194 0.17099759925323102 23.757856391339594 0.22867083665836857
7926 27.541410729175073 0.17099720593628404 27.141743247486005 0.22867027575278298
7927 32.37442230295801 0.1709975952817207 31.974753618077088 0.2286710895992036
7928 39.360348371928744 0.17099704818056102 38.960681120089596 0.22867020365858917
7929 49.5494100077545 0.17099762576964334 49.14974095619391 0.22867142579095034
7930 64.50107636754608 0.1709968477863292 64.1014094870438 0.22867003271595934
7931 86.51800086001347 0.17099770793312147 86.11833127253136 0.22867187954898288
7932 118.95424247321623 0.17099658462051973 118.55457616677033 0.22866972182536394
7933 166.59112308863794 0.1709978662318213 166.1914527219507 0.22867250045541743
7934 235.96126335756054 0.1709962325097214 235.56159790809963 0.2286692169512177
7935 335.36483603940985 0.170998129457817 334.9651645643509 0.22867334560111424
7936 473.84583418139533 0.17099576904290492 473.44616993803106 0.22866847432137627
7937 657.9652415075635 0.17099851053377926 657.5655685656042 0.22867443142554442
7938 884.453059829699 0.17099521591649902 884.0533970611891 0.22866755259340674
7939 1128.325348910212 0.17099893924307052 1127.925674388371 0.228675582597992
7940 1330.6004989558553 0.17099473995281728 1330.2008373852636 0.22866683063865684
7941 1401.8250079086754 0.1709991396041789 1401.4253325846166 0.228676184454539
7942 1261.482755858733 0.17099474159311234 1261.0830939575198 0.22866715961994613
7943 909.9724302968561 0.1709986654797282 909.5727563081199 0.22867532325654105
7944 470.0864685556917 0.1709955617343616 469.68680379213544 0.2286692018219054
7945 130.38102659883813 0.17099744574528078 129.98135623385963 0.22867291923322808
7946 20.114938305133165 0.17099686887645513 19.715269201904313 0.22867223435239958
7947 131.34595407320666 0.17099611156208014 130.9462876476405 0.22867031400406007
7948 343.17269081961825 0.17099789194470277 342.7730182968688 0.22867463080474068
7949 503.81747711552975 0.1709953643346422 503.41781274228856 0.22866900890651257
7950 512.7027676678117 0.17099810882607924 512.3030942989933 0.22867525999234167
7951 370.6543435225107 0.1709955223433356 370.2546783284979 0.2286696716694816
7952 172.43613473781974 0.17099745605409802 172.03646326311176 0.22867401865388973
7953 37.128328447301755 0.170996364065515 36.72866029253072 0.22867179070552257
7954 25.871926424305407 0.17099642345822214 25.47225801986471 0.2286719809824736
7955 111.2778615834294 0.17099721792135808 110.87819044196443 0.22867392354361005
7956 211.46427663778434 0.1709956985510867 211.06461031121623 0.22867062801703125
7957 251.1870366207543 0.17099751554359569 250.78736426700846 0.22867483820224732
7958 207.49481944032934 0.17099565110271386 207.09515303039188 0.22867075883474391
7959 116.07869657029764 0.17099713128146737 115.67902517162284 0.2286742673933335
7960 38.568197943640016 0.1709961639726313 38.16852967020977 0.22867210945761202
7961 16.972143309769184 0.17099639675975886 16.572473978158303 0.22867293485112236
7962 49.28125082428556 0.1709967614798583 48.88158040858559 0.22867365422011063
7963 99.4002367969572 0.17099582098443564 99.00056903687845 0.2286719390943304
7964 127.15855388269847 0.17099700179850616 126.75888244414841 0.2286744367515512
7965 114.75228879690273 0.1709957073104111 114.35262115211586 0.22867193747646988
7966 73.9917380436788 0.1709967599516585 73.59206709915199 0.2286741845751381
7967 33.19606327725583 0.1709960030626462 32.79639445850402 0.22867281568916267
7968 15.658465551594933 0.17099624295748886 15.25879596481802 0.22867334381942417
7969 25.505490287053814 0.1709963975253213 25.10581998237743 0.22867390715106128
7970 48.89556318693751 0.1709957954353624 48.49589473743887 0.22867265406328013
7971 66.41046207265585 0.17099657885905956 66.01079095176921 0.2286745420275835
7972 66.30314007751818 0.1709956454906763 65.90347182702178 0.2286726050057268
7973 50.26773290909151 0.17099643377777604 49.8680619985274 0.22867447678632963
7974 29.730180042545438 0.17099578792300213 29.330511070884473 0.2286731837379636
7975 16.82560752992882 0.17099607347183035 16.42593750458602 0.22867395187096987
7976 16.753106716578866 0.17099603596673857 16.353436692209236 0.22867398840289163
7977 26.006656172832898 0.1709957186255203 25.606987012310846 0.2286734418965323
7978 36.28158124316963 0.17099617676275405 35.881910504938986 0.2286745614678886
7979 40.41058618554172 0.17099553897947622 40.010917334966514 0.22867331159572957
7980 36.35673886959063 0.170996107301196 35.957068080955686 0.22867468133374716
7981 27.35437159745934 0.17099556347693562 26.954702411653233 0.22867362232917018
7982 18.942475668350117 0.17099586935240235 18.54280536035517 0.22867443864254122
7983 15.277728274926893 0.17099569506736773 14.878058415240218 0.2286741646193057
7984 17.030870155504005 0.17099559285371818 16.631200449067414 0.22867411358287368
7985 21.730015472096767 0.1709957955918453 21.33034503567746 0.22867464082745884
7986 25.800796690487378 0.17099540093626786 25.40112731799175 0.22867397155935867
7987 26.773052570347552 0.17099577456160536 26.373381940271514 0.22867485551443367
7988 24.40020942830977 0.17099534220310963 24.000539968477877 0.228674117628782
7989 20.327191193494443 0.17099562781321606 19.927520766668827 0.22867479901239934
7990 16.808999421109554 0.17099538174985637 16.40932956200653 0.2286744773531649
7991 15.381361015603137 0.17099541931448725 14.98169098816202 0.22867460812662893
7992 16.20365009765629 0.17099543968233902 15.803979778028237 0.22867487994571212
7993 18.26833441563786 0.170995230921264 17.86866472698833 0.22867445772826514
7994 20.16773786057123 0.17099544439390355 19.768067243419267 0.2286751727580604
7995 20.89556727450388 0.17099511517553176 20.49589770021627 0.2286744591120778
7996 20.27074438717838 0.1709953676004386 19.87107372268789 0.22867529689005078
7997 18.86021016892699 0.17099507559518773 18.460540475989013 0.2286746173427895
7998 17.555917249018744 0.1709952280231772 17.156246725372743 0.22867529562282374
7999 17.094559865984237 0.17099507666539332 16.69488993696592 0.22867485235292323
8000 17.76923189333864 0.17099507097955 17.369561551303306 0.22867527105578336
8001 19.43103737931554 0.17099507037072495 19.031367253702076 0.22867505524273762
8002 21.71915227869557 0.17099494044433358 21.31948201334379 0.2286753249074455
8003 24.36987924257976 0.1709950216345055 23.970209079144436 0.22867514180081602
8004 27.46179438853079 0.17099485932650968 27.06212401164098 0.22867551756330443
8005 31.52867498569742 0.17099492046615072 31.129004988330212 0.22867507690106004
8006 37.56100366229381 0.17099482510599548 37.16133297613853 0.22867586104928367
8007 46.98317474388056 0.1709947789079992 46.58350509974067 0.22867486523189676
8008 61.708785871456065 0.17099481839550956 61.3091147120645 0.22867634099605894
8009 84.35923801490569 0.17099461847898773 83.95956887583068 0.22867452059602128
8010 118.67493672325043 0.17099481663633878 118.27526495610843 0.22867695050566492
8011 170.09723660097225 0.1709944564675405 169.6975681111607 0.22867403334400443
8012 246.36523029850602 0.17099480425505093 245.96555777996198 0.22867771428897957
8013 357.78383606267266 0.17099429839318311 357.3841684052069 0.22867335907260988
8014 516.243345893662 0.17099477228746499 515.8436724468463 0.2286786745281507
8015 731.3622886411465 0.17099414191867043 730.9626220326702 0.2286724665576404
8016 1001.0081140636368 0.1709947023967801 1000.6084395782075 0.2286797830324346
8017 1295.0345749893606 0.1709939950715221 1294.634909475813 0.22867151847610206
8018 1537.7594177670846 0.17099454202266123 1537.35974259334 0.22868063172194047
8019 1612.5225665828568 0.17099389123249803 1612.1229015115118 0.2286711801125105
8020 1418.3958444860104 0.17099422982682436 1417.9961699890057 0.22868026717787804
8021 970.7700065959568 0.1709938471608054 970.370340306157 0.22867244263897762
8022 447.8057896831359 0.17099380921878726 447.40611782508165 0.22867804883548742
8023 92.25194028355597 0.17099382184315398 91.85227122542227 0.22867523629054035
8024 37.81781607570499 0.17099342355588845 37.418147625886284 0.22867502626281125
8025 229.38824854741574 0.17099373847302143 228.98857689649017 0.22867791245256536
8026 484.81897946633103 0.17099319834902468 484.41931319703167 0.22867307095031436
8027 617.2370987090612 0.17099349975171751 616.8374263341135 0.22867887519606195
8028 541.6985567235022 0.17099315239389276 541.298890336955 0.22867323415338267
8029 319.5120816068976 0.17099312400272038 319.1124107964241 0.22867768647073852
8030 105.47612616337432 0.1709931816315012 105.07645777942695 0.22867520231587538
8031 26.830137034936868 0.17099276339926256 26.4304688644276 0.22867540711000528
8032 95.75074701004324 0.1709931506348636 95.35107647530948 0.22867738409890764
8033 221.70969718322792 0.17099256342353328 221.3100307834206 0.22867383638378466
8034 293.3108676825678 0.17099295797751785 292.9111965172017 0.22867820738855477
8035 258.3764802669827 0.17099255549313153 257.9768136931013 0.22867401838828788
8036 150.81138327100422 0.17099262466762155 150.41171336360802 0.22867728272857046
8037 52.48084170125732 0.17099263953442106 52.08117343642196 0.22867562530093433
8038 24.700046360199718 0.17099229347738384 24.300378512795092 0.22867555392724356
8039 66.60260586001195 0.1709926692026309 66.20293586409355 0.22867732671576452
8040 127.70694983092677 0.17099210527581077 127.30728328150411 0.22867444414684782
8041 153.8209147447244 0.17099254326807675 153.42124427912492 0.22867792233139184
8042 126.53077387104506 0.17099209739343924 126.13110706775521 0.22867470589641417
8043 70.04235388394736 0.17099227777185136 69.64268440908896 0.2286771970865483
8044 26.01357029976029 0.17099218966867932 25.613902105551063 0.22867600454054748
8045 19.943614131454613 0.1709919910642939 19.54394621729501 0.22867592309530838
8046 45.69639718393256 0.17099225255833153 45.296727609328336 0.22867732204589827
8047 75.97438877059024 0.1709918056169928 75.57472182470853 0.22867514026471944
8048 85.6636117666429 0.17099219287201223 85.2639417664237 0.2286778073471935
8049 68.99778311439698 0.1709917653297908 68.5981159873195 0.2286753617476841
8050 39.941418870118746 0.1709920107228264 39.54174952120175 0.2286773381941671
8051 18.709592410483356 0.170991821778978 18.30992426090988 0.22867632779449804
8052 16.489665484368835 0.1709917863752286 16.089997231048667 0.22867646694493834
8053 29.5017509405951 0.17099188024296516 29.102081731856874 0.22867732849526332
8054 44.57627552065317 0.17099161265382654 44.176607998622046 0.2286759093772943
8055 49.910194248848114 0.17099186430856927 49.51052460781664 0.22867777672290268
8056 42.65389027177918 0.17099153462175218 42.254222709433165 0.22867602772426163
8057 28.975955703447287 0.17099175887322213 28.576286375482088 0.2286775690919766
8058 18.134362265652314 0.17099153451000085 17.73469405634067 0.22867667480164502
8059 15.734207622722941 0.17099160548355122 15.334538971387373 0.22867704585201734
8060 20.821690060261606 0.17099155682950604 20.422021101976814 0.22867740145528753
8061 27.883174706476648 0.17099146282110225 27.48350657283121 0.2286766708243358
8062 31.34785917748668 0.17099154878681241 30.94818981575407 0.22867781294579723
8063 29.147016425630493 0.17099136775520993 28.747348350748556 0.22867670712672855
8064 23.285228691782553 0.17099149004858522 22.885559398311162 0.2286778034228038
8065 17.720725560366265 0.1709913210700904 17.321057135592685 0.2286771037034886
8066 15.47170612832168 0.17099139504344885 15.0720371829724 0.22867755030583134
8067 16.930004596294456 0.17099129779098984 16.530335694725654 0.22867760377781074
8068 20.161079411611404 0.17099129355646506 19.76141078292535 0.22867733512958946
8069 22.560841886805747 0.1709912686610779 22.161172666030463 0.22867795211420866
8070 22.5608069902443 0.17099120854712904 22.161138435381012 0.22867734631615777
8071 20.350434044614975 0.17099121817660703 19.95076477842563 0.22867804801273756
8072 17.40672420541892 0.1709911453987695 17.00705546917314 0.228677590847014
8073 15.369094542935091 0.17099114916433855 14.969425428087703 0.22867796568305
8074 15.059377162072732 0.1709910947315837 14.659708131098023 0.22867793624312538
8075 16.17983262561333 0.17099107476507464 15.780163684551441 0.22867786629681486
8076 17.709477266937164 0.170991042610108 17.309808001546326 0.22867822278073077
8077 18.618127378031048 0.1709910068294041 18.218458488919502 0.22867788228214037
8078 18.430158639180863 0.17099098044180533 18.03048929647707 0.2286783622619877
8079 17.363639202190576 0.17099094889736605 16.963970204443118 0.22867804885009332
8080 16.0658503307917 0.17099090895937097 15.666181051449659 0.22867837038267164
8081 15.178878557168021 0.1709908962574038 14.779209352868687 0.22867830804192993
8082 15.004438416156107 0.17099083537710916 14.604769247844738 0.22867833293426032
8083 15.421001562421585 0.170990840742034 15.02133215890419 0.22867856277536064
8084 16.03753315433529 0.17099076734680707 15.63786404461913 0.22867834236935136
8085 16.44973948376357 0.17099077631481518 16.050069969300303 0.2286787381484499
8086 16.445100377510013 0.17099070822230958 16.04543122211489 0.22867844717281405
8087 16.066185443853833 0.17099070225486146 15.666515926209174 0.2286788153897989
8088 15.53422340768678 0.17099065589990947 15.134554114586356 0.22867863720051237
8089 15.103011052628155 0.17099062273624616 14.703341601527374 0.2286788283645342
8090 14.930101398299557 0.17099060480255981 14.530431931165802 0.2286788623311946
8091 15.022664881825666 0.17099054386601328 14.622995503244857 0.22867883471479525
8092 15.265927383058768 0.17099054915218057 14.866257767980771 0.22867906592581527
8093 15.501449933752225 0.1709904703950287 15.101780580468922 0.2286788828882738
8094 15.6076098404803 0.1709904856391975 15.207940142086787 0.22867921275431566
8095 15.545453393610497 0.1709904038548194 15.14578399761928 0.22867899213639845
8096 15.357779388652784 0.1709904143820615 14.958109674568806 0.22867929970191675
8097 15.13299626235844 0.1709903426024012 14.733326768631729 0.22867915112430842
8098 14.957776341385674 0.17099033814188133 14.558106654015 0.22867934922879377
8099 14.881326391604505 0.1709902832045629 14.481656778005997 0.22867933039394409
8100 14.90344108203464 0.17099026059299754 14.50377142798895 0.22867939345269198
8101 14.985486283746077 0.17099022219663884 14.58581656235123 0.2286794991982069
8102 15.074252864288706 0.17099018467260746 14.67458322110577 0.22867945851032806
8103 15.12598003848873 0.17099015739379286 14.72631024287066 0.22867963822427723
8104 15.121047596231247 0.17099011168705414 14.72137792878954 0.22867955575465287
8105 15.065953671007387 0.17099008835268584 14.666283838534856 0.22867974411984454
8106 14.984978219618855 0.17099004130313952 14.585308496970185 0.22867968134552946
8107 14.907234246469397 0.17099001604165834 14.507564403962874 0.22867982646486418
8108 14.855039238144753 0.17098997214656084 14.455369444176993 0.2286798218211993
8109 14.83750216779974 0.17098994208336113 14.437832325021473 0.22867990069490518
8110 14.850297532349765 0.17098990259104108 14.450627668115233 0.22867996164349083
8111 14.88014123194275 0.17098986799351903 14.480471383004549 0.22867998094468228
8112 14.911229130086886 0.17098983139232887 14.51155920943645 0.22868008925810623
8113 14.930959519350361 0.17098979470181344 14.531289649140536 0.22868007550801056
8114 14.933225685425453 0.17098975799041471 14.533555727518493 0.2286801999165467
8115 14.91883252006294 0.1709897224345911 14.51916261190559 0.22868018572275942
8116 14.893653028253265 0.1709896824782221 14.493983050483964 0.22868029529107964
8117 14.865690823183165 0.17098965087856738 14.466020864742624 0.22868030756197358
8118 14.842241155081028 0.17098960535328483 14.442571168672817 0.22868038105492708
8119 14.827979917212348 0.1709895794767251 14.428309903230348 0.22868043450527478
8120 14.824302040244826 0.17098952720516705 14.424632049135893 0.22868046390376634
8121 14.829771213390313 0.17098950771906898 14.430101145344949 0.22868056032629533
8122 14.841260734473957 0.17098944845881703 14.44159073684948 0.22868054916565883
8123 14.855294196150524 0.1709894353445457 14.455624079861098 0.2286806809448822
8124 14.869179428586436 0.17098936922895452 14.46950941981751 0.22868063953997408
8125 14.881716261951528 0.17098936243211332 14.48204610441231 0.2286807951071042
8126 14.893436976910548 0.1709892892790094 14.493766952692823 0.2286807349387142
8127 14.906496900182242 0.17098928940696806 14.506826706651484 0.22868090412379036
8128 14.924396107993918 0.17098920804002984 14.524726066899564 0.228680833054323
8129 14.95174561116865 0.1709892170136999 14.55207538303355 0.2286810111214
8130 14.99424786743397 0.17098912463205038 14.594577812627753 0.22868093017416574
8131 15.059044230277511 0.1709891463139912 14.659373963697865 0.22868112026565585
8132 15.155536747880092 0.17098903783312 14.755866688215017 0.22868102183195568
8133 15.296831226279263 0.17098907876186534 14.897160911216254 0.2286812363011431
8134 15.501986333492912 0.17098894594691863 15.102316284518498 0.22868110302749498
8135 15.799430365007622 0.1709890164063777 15.399759983992787 0.22868136460845725
8136 16.232095796051002 0.17098884651759644 15.832425781663565 0.22868116786984166
8137 16.865263283880356 0.17098896228103252 16.465592809711072 0.2286815118882505
8138 17.798600997138227 0.17098873582158694 17.398931052766418 0.22868120855022037
8139 19.18494685304661 0.17098892106977662 18.78527624439901 0.22868168757782362
8140 21.25960828154925 0.1709886080246341 20.859938460016316 0.228681213508301
8141 24.3865700588351 0.170988900196125 23.986899252441752 0.22868190619722412
8142 29.13091610022698 0.17098845382943872 28.731246481864165 0.22868116453337684
8143 36.37303231360186 0.17098891155494889 35.97336121108028 0.22868219096662878
8144 47.485934449108335 0.17098825839192905 47.0862651582745 0.22868103244190352
8145 64.60970182276152 0.17098897411408354 64.21003026961976 0.22868257902767694
8146 91.06031437985543 0.17098799844735055 90.66064561006402 0.228680771344062
8147 131.9185276854299 0.170989117160617 131.5188554407297 0.22868312753957093
8148 194.78351921393968 0.17098763979529918 194.38385125995188 0.22868031419250046
8149 290.5572884372143 0.17098938143951947 290.1576151415108 0.2286839142639531
8150 433.636909095366 0.1709871416436438 433.23724236976125 0.22867958396109314
8151 640.0824050009893 0.1709898053123017 639.6827301912765 0.2286850044004746
8152 920.5122093593648 0.1709864924816281 920.112544293875 0.22867857300815625
8153 1263.7369002709695 0.17099035428109402 1263.337223619084 0.22868629760452658
8154 1610.1631831265613 0.1709858365097283 1609.7635196838767 0.2286776061748563
8155 1832.9985925569479 0.17099073490452443 1832.5989146633478 0.22868715869538744
8156 1771.8509172601255 0.17098567451425825 1771.4512538784734 0.2286777071378368
8157 1355.365397115829 0.17099030473487212 1354.9657204829557 0.22868632813842385
8158 729.468017498721 0.17098659911598912 729.0683509264068 0.22867997319831496
8159 211.18445325421516 0.1709888098212718 210.78478101587342 0.22868342852046836
8160 49.4153784160228 0.17098825766893608 49.01570654822323 0.228683610130628
8161 239.15995677224691 0.17098712430837743 238.76028937330912 0.22868027462943888
8162 557.0705231156871 0.17098950851922293 556.6708473246589 0.22868628250899606
8163 735.2651926584583 0.17098631583903312 734.8655272772388 0.22867906538049057
8164 637.4859655935412 0.17098956169234814 637.0862896656595 0.2286863661893876
8165 345.6556615618395 0.17098682489997324 345.25599409920886 0.22868063773070488
8166 84.12235339781296 0.17098844518739822 83.72268092328969 0.2286840293358704
8167 25.013892800615086 0.17098809611661175 24.614220959032888 0.22868374546558357
8168 156.71468878414808 0.1709871297196236 156.31502030126683 0.22868135316161148
8169 324.59355412849874 0.17098898867230095 324.19387916533327 0.22868597449314945
8170 374.86608632882786 0.17098661977767188 374.46641923546866 0.22868047358147967
8171 273.0799269224669 0.17098884043658594 272.68025216813663 0.2286859138936647
8172 113.91594031497384 0.1709871454404559 113.51627131161337 0.2286818579200232
8173 24.055713598884907 0.17098789075888549 23.656041606418086 0.22868410170793735
8174 51.412120763882626 0.17098806059180421 51.0124485859716 0.22868411731922664
8175 140.10976394520435 0.17098700910189216 139.71009454014157 0.22868239596091086
8176 196.01713132930703 0.17098850065915394 195.61745742804445 0.22868540060342946
8177 170.19342957198077 0.1709868480547061 169.79376051864534 0.22868220528074365
8178 90.7263415010962 0.1709881521557634 90.32666833131367 0.22868501762676957
8179 25.960040182005045 0.1709873520991075 25.56036940155029 0.22868342835564845
8180 20.33161919710271 0.17098740016636138 19.931948028555173 0.22868376838117604
8181 62.012744956864815 0.17098792223253875 61.61307221865916 0.22868481597311022
8182 103.5028240448295 0.17098689108914705 103.10315414782211 0.22868300591823734
8183 107.03351286613373 0.1709880217800124 106.63383960319668 0.22868524115703961
8184 73.15039864031571 0.17098694279848176 72.7507282997719 0.2286833977453409
8185 32.958700107669735 0.1709876017853528 32.55902790462173 0.22868460126265125
8186 16.97417463196177 0.17098735326919473 16.574502759319095 0.2286845193734808
8187 30.48864366227469 0.17098704441376855 30.08897292077914 0.22868369708178465
8188 54.32667394102457 0.17098766607359378 53.927000858358525 0.22868541659245584
8189 65.02112025401915 0.17098676670960902 64.62145008785306 0.22868339945647964
8190 54.2489538367716 0.17098759399860822 53.849280751486845 0.22868549128614102
8191 32.43642948264921 0.17098687959088563 32.036758669706316 0.22868393335200654
8192 16.883322682903056 0.17098720920465135 16.48365057004429 0.22868490365411595
8193 16.830880908704934 0.17098716363047636 16.431208915417294 0.22868482965716597
8194 27.87123605604238 0.1709868133661621 27.471564947747428 0.22868429492878956
8195 38.09677009414627 0.17098731018137178 37.697097350190965 0.22868543377393308
8196 38.71637129435252 0.17098665364607588 38.3167004513821 0.22868418932434603
8197 30.100136186609884 0.1709871800438757 29.700463556947163 0.2286854496188428
8198 19.647748045802008 0.1709867454807101 19.248076679916498 0.22868462040479948
8199 14.79036639261414 0.1709868711986129 14.390694438067298 0.22868508334823026
8200 17.410437426811445 0.1709869111900088 17.010765301825696 0.22868521379573772
8201 23.56088047167171 0.1709865939934745 23.16120909894411 0.22868477873412468
8202 27.546250072667753 0.1709869554379578 27.1465775602017 0.22868555702809645
8203 26.4242518844664 0.17098649019875925 26.024580558663086 0.22868483560455216
8204 21.570752077320726 0.17098681293288526 21.171079753282665 0.2286855111051766
8205 16.808859824798276 0.17098654503211538 16.40918805567185 0.2286852240943096
8206 15.177541964161513 0.17098656626391154 14.7778701492382 0.22868524865940143
8207 16.93621891013868 0.17098663270196066 16.536546596702387 0.22868568073433165
8208 19.95079466861107 0.17098635404383553 19.55112325434404 0.22868506022319193
8209 21.669084046998442 0.17098663072409165 21.269411467392615 0.22868594888173593
8210 20.966527993715736 0.17098626086534544 20.566856610300263 0.22868512255012724
8211 18.62298626875024 0.1709865044333408 18.22331380749838 0.22868595681851903
8212 16.40373295288451 0.17098627116553256 16.00406128027928 0.22868540143969643
8213 15.670661721977377 0.1709863107250229 15.270989585418164 0.22868582583418884
8214 16.559560598150377 0.17098630236413215 16.159888574233797 0.22868572155244915
8215 18.14760684321273 0.17098613916171387 17.747934957900767 0.22868574615025014
8216 19.282110197095026 0.17098627523276005 18.88243800751123 0.22868591435103763
8217 19.38353187406967 0.17098604540476586 18.983859991810693 0.22868583685421173
8218 18.710622133108956 0.17098616484899612 18.310950043003217 0.22868592525674258
8219 18.037912820182665 0.17098602309537506 17.638240710147002 0.22868608694028889
8220 18.0822609071951 0.1709860037888705 17.682589083290715 0.22868582011551666
8221 19.09718926930577 0.17098602247020198 18.697516851871146 0.2286863949644207
8222 20.854270265577444 0.170985847997036 20.454598704783802 0.22868571279660777
8223 22.94128073267539 0.17098599186981547 22.541608083827082 0.22868665697849205
8224 25.13126561934428 0.17098573635977712 24.73159420355441 0.22868567943009346
8225 27.593419385010794 0.17098591017430265 27.193746639202978 0.22868683563351536
8226 30.869582282976015 0.17098567056708364 30.469910897257208 0.22868571515172426
8227 35.70226134167686 0.1709857927668584 35.30258857499123 0.22868697391876863
8228 42.876815247317076 0.1709856219538907 42.4771438780205 0.22868574734268804
8229 53.203190114884094 0.17098567458556382 52.80351727932177 0.22868716097676128
8230 67.66910428844947 0.17098555402705382 67.26943305276279 0.2286856816596291
8231 87.70033777253724 0.17098558615916679 87.30066470308648 0.22868748329158956
8232 115.43675233934512 0.1709854433286044 115.03708145097929 0.22868544503723331
8233 153.9248633909587 0.1709855378910544 153.52518986079164 0.22868799227601602
8234 207.16899931050241 0.17098528741276378 206.76932901855204 0.22868500453758542
8235 279.8948044515879 0.170985517921059 279.4951302383646 0.2286886953022722
8236 376.81562448188527 0.17098510030111871 376.4159550111234 0.22868437046074808
8237 500.8573429790241 0.17098549779836472 500.45766793530015 0.22868954592560006
8238 649.8606983864997 0.1709849046314443 649.4610298604347 0.22868362143358847
8239 811.3860052800989 0.17098543604742109 810.986329456051 0.22869038800041613
8240 957.4550219365128 0.1709847291284474 957.055354215147 0.22868299223736838
8241 1043.7723712390075 0.17098528154960368 1043.3726951083584 0.22869084909957216
8242 1021.7792685215246 0.17098460395969747 1021.3796009611277 0.2286829564372292
8243 865.8228611450847 0.17098500347965404 865.4231857572294 0.2286903843757103
8244 602.7271879672807 0.17098453667473593 602.3275194452128 0.22868398539306475
8245 314.1824799563037 0.1709846432828878 313.78280652016 0.22868879286080054
8246 98.56666312343049 0.1709844963976478 98.1669927132075 0.2286859138253314
8247 16.922768391977932 0.17098430065765188 16.52309738058669 0.22868671073359054
8248 65.31358107049917 0.17098442840646172 64.91390878264632 0.22868785944640124
8249 187.0677775039743 0.17098405803397504 186.66810832253606 0.2286851234042661
8250 306.46571745670997 0.17098427875436575 306.06604420382797 0.22868897412764502
8251 362.25043017323003 0.17098393085064417 361.8507616105571 0.22868463182229598
8252 330.6190445166212 0.17098404145614052 330.21937156925753 0.22868890590754037
8253 231.98239618431347 0.17098387241076826 231.58272702034662 0.2286852915560834
8254 116.93175075115212 0.1709837754008258 116.532079104482 0.22868787126929951
8255 37.104135167098356 0.1709838168748869 36.704464729163405 0.22868662106006044
8256 18.375423207705563 0.17098355837767282 17.975753080347797 0.22868656898008957
8257 52.397065344880964 0.17098371443530677 51.99739378126532 0.22868784918033525
8258 107.60539802362946 0.17098343050617304 107.20572886297902 0.22868573014428079
8259 149.0380338435608 0.1709835479404999 148.63836189255898 0.2286884030613437
8260 155.38012188079105 0.1709833751788444 154.98045280570838 0.22868569990382648
8261 126.46276467830164 0.17098334391086678 126.06309317129428 0.22868816309649523
8262 79.60426101614111 0.17098334089508807 79.204591311259 0.22868636398702732
8263 37.96379446281075 0.17098315669300285 37.56412387403553 0.2286874320822201
8264 17.951450145755963 0.17098327881322012 17.551779581365995 0.22868728557674636
8265 22.47608674734889 0.17098302945887417 22.076417004818655 0.22868671307136168
8266 42.38279244909183 0.17098316595049762 41.98312129803388 0.22868798510745258
8267 63.39616921593765 0.1709829675988584 62.99649985065757 0.2286863976812138
8268 73.85042766199813 0.17098301127174556 73.4507564498921 0.22868820083428365
8269 69.49028949067377 0.17098294149126567 69.09061995700397 0.2286865921785482
8270 53.87126189547823 0.1709828486541486 53.4715910808157 0.22868796600837776
8271 35.109354999725625 0.17098290977893923 34.709684952653305 0.22868713729337714
8272 21.192795132368474 0.17098271608199614 20.793124889200865 0.22868752708561224
8273 16.359370521276727 0.1709828431464159 15.959699936073948 0.22868774205636475
8274 20.005952193289986 0.17098263321557122 19.606282382943675 0.22868717713073836
8275 28.036173859810695 0.17098273542955636 27.63650297118342 0.2286881531977211
8276 35.424454154236656 0.17098259285706732 35.02478446050932 0.2286871008702689
8277 38.565194126339584 0.17098260217319067 38.16552325766684 0.2286882664995504
8278 36.46640660096807 0.1709825691134085 36.06673671605281 0.22868731580185597
8279 30.572029743323416 0.1709824703599005 30.172359135996114 0.22868813696740398
8280 23.61543888419352 0.17098253362450844 23.215768643297334 0.2286877072716783
8281 18.205298429492046 0.17098236396967262 17.805628150133554 0.2286879153888192
8282 15.797174202464518 0.17098246898484892 15.39750362245613 0.2286881110235387
8283 16.379366873020132 0.1709822927864877 15.97969682206011 0.2286877581735349
8284 18.82006693868462 0.17098237382167067 18.420396168204945 0.22868839665800447
8285 21.56444480131511 0.1709822500207882 21.1647747938433 0.22868775745101866
8286 23.31802503265228 0.17098226011457793 22.918354258169362 0.22868851436834015
8287 23.461030682578905 0.17098221830469937 23.061360545029213 0.22868791924498852
8288 22.110529320075255 0.17098214586070623 21.710858679999205 0.2286884942153432
8289 19.90048911016242 0.1709821791232839 19.500818746922583 0.2286881841165539
8290 17.63225126049121 0.17098204671726444 17.232580800582188 0.22868841319175703
8291 15.955102061983881 0.1709821204145891 15.555431473865887 0.22868846770340576
8292 15.181516056558984 0.17098197011220428 14.781845733601394 0.22868835284538558
8293 15.265454606734414 0.1709820396655966 14.865783867579598 0.228688699489219
8294 15.906151739775208 0.17098191384659886 15.506481459071464 0.2286883668571444
8295 16.707617808674787 0.17098194268367933 16.30794702068668 0.2286888453044308
8296 17.325823774414356 0.17098186882857602 16.926153436795936 0.228688468789845
8297 17.559936708882518 0.17098183974998124 17.16026595950884 0.22868890962369723
8298 17.37507144371238 0.1709818238023985 16.9754009814095 0.2286886385004788
8299 16.86911003164814 0.17098174116298878 16.469439367259522 0.22868892322562812
8300 16.209786678534694 0.17098176966673395 15.81011607032331 0.22868883854464836
8301 15.56910011241988 0.17098165381711602 15.169429533175288 0.2286889254274774
8302 15.074970552677573 0.17098170190091255 14.67529981934854 0.22868903142812239
8303 14.788689081020644 0.17098157971818054 14.38901855251388 0.22868894878858348
8304 14.706768213153268 0.17098162083808002 14.307097400732502 0.22868919158268503
8305 14.779224604532569 0.1709815164544849 14.37955407735419 0.22868901072389392
8306 14.934396782338403 0.17098153036652539 14.534725942188716 0.22868930978316201
8307 15.101806504785884 0.17098145894861427 14.702135933208606 0.22868911262866395
8308 15.22791798141827 0.17098143594416537 14.828247154423934 0.22868939105017128
8309 15.283176730034565 0.17098140155294583 14.883506084211124 0.2286892442704958
8310 15.261446872394812 0.17098134272077023 14.861776080751184 0.22868944892285725
8311 15.174461136148718 0.17098133972060203 14.774790406217774 0.2286893902103438
8312 15.04416775092324 0.17098125427214406 14.644496997527163 0.22868949912393202
8313 14.895385939450113 0.1709812708790157 14.495715132993288 0.2286895355778098
8314 14.75022353010466 0.17098117211408295 14.350552803283408 0.22868955470717026
8315 14.624841610459207 0.1709811945154582 14.225170746195365 0.22868966974838467
8316 14.528390664588931 0.17098109588969942 14.128719945140736 0.2286896235584968
8317 14.463579925363247 0.17098111171520253 14.063909026008124 0.22868978763992046
8318 14.428175461175446 0.1709810239693156 14.028504729093756 0.22868970811237554
8319 14.416827081391705 0.17098102445881158 14.01715616779849 0.22868988913440416
8320 14.422769056616707 0.1709809541737317 14.023098295883944 0.2286898065590309
8321 14.43915956335755 0.1709809349371036 14.03948865095404 0.22868997746640607
8322 14.45996676296627 0.17098088439621656 14.06029596389931 0.22868991467074212
8323 14.480440058000095 0.17098084504300573 14.08076915557647 0.2286900573806191
8324 14.497248941258636 0.17098081300480428 14.097578100710365 0.22869002754346573
8325 14.508400139782065 0.17098075609674696 14.108729250077147 0.22869013360817225
8326 14.513027416971271 0.17098073900702626 14.113356537110933 0.22869014085331085
8327 14.511129390260868 0.17098066878314766 14.11145851156914 0.22869020990857922
8328 14.503307724233196 0.17098066202587053 14.103636810691293 0.2286902515160321
8329 14.490531736550706 0.1709805832375729 14.090860864632214 0.22869028868091953
8330 14.473948168624844 0.1709805821626804 14.074277228628718 0.22869035783344455
8331 14.454733290782698 0.1709804992071585 14.055062420568857 0.2286903710066818
8332 14.433991841599104 0.1709804998190894 14.034320882479937 0.2286904593000769
8333 14.412689488459216 0.1709804162256032 14.013018615292607 0.22869045694100648
8334 14.391620086644293 0.17098041553027013 13.991949114863747 0.22869055625027643
8335 14.371392753826022 0.17098033376124536 13.971721874176248 0.2286905458885285
8336 14.352440374117139 0.1709803298380347 13.952769394793284 0.2286906494858194
8337 14.335035974225137 0.17098025131996888 13.935365085954576 0.228690636950592
8338 14.319319627149271 0.17098024321226382 13.919648643968687 0.2286907399683206
8339 14.30532478039427 0.17098016850130196 13.905653882707345 0.2286907291856236
8340 14.29300778662536 0.1709801560158854 13.893336801999258 0.22869082861021633
8341 14.282272215566667 0.1709800850160789 13.882601308782245 0.2286908217683418
8342 14.272992664933502 0.1709800685021892 13.873321680268681 0.22869091616263143
8343 14.265032002359792 0.17098000067787342 13.865361087621157 0.2286909140607618
8344 14.258257269056296 0.17097998083206617 13.858586285044725 0.22869100317950541
8345 14.252549883239483 0.17097991537992382 13.852878962239702 0.22869100561985753
8346 14.247815420533792 0.17097989310073786 13.848144437401407 0.22869109003164673
8347 14.243989682024374 0.17097982906646556 13.844318756790209 0.22869109616769856
8348 14.241046124665825 0.17097980536688437 13.841375142351914 0.22869117694702612
8349 14.23900206930541 0.1709797417038488 13.839331142056727 0.22869118554483342
8350 14.237928688384264 0.17097971768055795 13.83825770664362 0.22869126406008533
8351 14.237962926036712 0.17097965325352418 13.83829199912263 0.2286912736605562
8352 14.239326904395519 0.1709796301092529 13.83965592282629 0.22869135145997493
8353 14.242354301148513 0.17097956364627662 13.842683377055312 0.2286913604469225
8354 14.24753120053301 0.170979542763886 13.847860218535393 0.22869143923372973
8355 14.255553850576419 0.17097947275492645 13.855882932003436 0.2286914458180579
8356 14.267415755498986 0.17097945582845095 13.86774477216564 0.2286915275048951
8357 14.28453337786864 0.17097938036070806 13.884862467875404 0.22869152963252679
8358 14.30893448105278 0.17097936959922824 13.90926349498232 0.2286916164712334
8359 14.343534610392012 0.1709792861061136 13.943863712632002 0.22869161165389618
8360 14.39255304070176 0.17097928454232403 13.992882049711982 0.22869170644745324
8361 14.462132867833473 0.17097918942332765 14.06246198690774 0.2286916915024043
8362 14.561282054074663 0.17097920138293704 14.161611054770571 0.22869179792115407
8363 14.703296391992954 0.17097908942131393 14.303625533983576 0.22869176858806345
8364 14.907941967566867 0.17097912124749015 14.50827095468624 0.22869189163313686
8365 15.204798699442522 0.17097898470435757 14.805127872726432 0.22869184201173348
8366 15.638445912111449 0.17097904589270072 15.238774877521124 0.2286919886976238
8367 16.27650154476684 0.1709788730776651 15.876830761274235 0.22869191041493986
8368 17.222225744013453 0.17097897807680085 16.82255467515259 0.2286920907840646
8369 18.634260698375794 0.17097875106760943 18.234589975556922 0.22869197175126538
8370 20.757869096361972 0.17097892216065572 20.35819797381274 0.22869220038857643
8371 23.97421371722981 0.1709786131418977 23.57454308114309 0.22869202294482002
8372 28.878793088990157 0.17097888506884076 28.479121882700646 0.22869232122066846
8373 36.405279858703906 0.17097845046494708 36.005609348829104 0.22869205940985393
8374 48.02203514790842 0.17097887776248732 47.62236381146351 0.22869245868242105
8375 66.03795449400863 0.17097824902772213 65.63828417048695 0.22869207449394544
8376 94.07535085822502 0.1709789172185192 93.67567932082478 0.22869262018172343
8377 137.76544598350551 0.17097798735246697 137.36577593683373 0.22869205931932104
8378 205.7220782156718 0.17097902790359007 205.32240637367286 0.22869281409531164
8379 310.6857916085154 0.17097763593339463 310.2861219674912 0.22869200509075505
8380 470.4233739307025 0.1709792374164653 470.0237016503137 0.22869304297232104
8381 706.8526291434359 0.17097716830908588 706.4529600599365 0.22869191519040744
8382 1040.2407621390362 0.17097954674746793 1039.8410893147486 0.2286932775400636
8383 1472.3435262534408 0.17097661462478395 1471.9438577928063 0.22869184600965642
8384 1954.366197751899 0.17097983181433526 1953.9665245319495 0.22869338813523807
8385 2349.477902632197 0.17097619320023358 2349.0782344526565 0.22869198634059346
8386 2441.6085098401163 0.17097970765948017 2441.2088370509 0.2286930815568464
8387 2059.326665469851 0.170976344186341 2058.9269965068806 0.228692618783999
8388 1282.6824277846943 0.1709787613012139 1282.2827568620685 0.22869216132449513
8389 493.2546168676039 0.17097723304880816 492.8549459597956 0.22869367475946692
8390 109.58466545060757 0.1709772385388612 109.18499716306896 0.22869104899975026
8391 251.8338520834054 0.17097831472037725 251.43417920448422 0.22869456420078327
8392 680.0295245955145 0.17097598451026547 679.6298581700347 0.22869044096950755
8393 1000.5383754248342 0.17097876377785318 1000.1387019214369 0.22869473961946196
8394 944.352072682604 0.17097571978246337 943.9524061697153 0.22869079310607154
8395 557.0040752309686 0.17097812544561744 556.6044032206328 0.22869388489029965
8396 150.3465614978028 0.17097648559438147 149.94689287879325 0.22869213341515793
8397 17.562509368688097 0.1709768023826795 17.1628401776215 0.22869238868391784
8398 184.8582238449659 0.17097748755427078 184.45855272333174 0.22869363407989104
8399 433.6514238526968 0.17097578088032284 433.25175676690634 0.2286913049101094
8400 520.0496738495865 0.17097780518771827 519.6500017396131 0.22869430478562228
8401 377.18018855592 0.1709756993919502 376.7805215219655 0.2286913345625321
8402 146.30611324668234 0.17097719621317709 145.90644219736578 0.22869385310336773
8403 23.489227474832255 0.1709763581957044 23.089558822190522 0.22869229444602562
8404 77.00011348449641 0.17097623440353324 76.60044435094551 0.22869289914736207
8405 210.35775616752082 0.17097696548835814 209.95808591628844 0.2286932857440214
8406 277.38267337863454 0.17097570654460265 276.98300531305773 0.22869235903221002
8407 217.90694053593205 0.17097692667057826 217.50727001215736 0.22869359710408457
8408 95.21045471537687 0.17097587288464433 94.81078626241452 0.22869258007770124
8409 18.571301128979346 0.17097633586480465 18.171631516142135 0.22869327697240774
8410 37.63975541924385 0.17097634298041656 37.24008590286319 0.2286931734002378
8411 109.67221373694974 0.17097575891977979 109.27254505515955 0.22869292287040666
8412 154.72038144859386 0.17097653882460612 154.32071139407734 0.22869351569189833
8413 132.13355820917974 0.1709756359086229 131.73388955906728 0.2286930142038315
8414 68.38705524193904 0.17097624701005215 67.98738562242701 0.22869337250198338
8415 21.292229765163437 0.17097591671658172 20.892560348121847 0.2286935003250077
8416 23.459280928232364 0.17097573767976815 23.059612155797392 0.22869303475520197
8417 58.87358194768706 0.17097620274579778 58.47391179481252 0.2286939501287337
8418 86.40001838389641 0.17097542902888377 86.00035000365033 0.22869295121719782
8419 80.03812529094627 0.17097616334800558 79.63845511228209 0.2286940153161745
8420 48.20529458864735 0.17097549133612577 47.805625806083114 0.2286932912281135
8421 19.87512415117811 0.17097581049143132 19.47545461090053 0.22869372978614705
8422 15.84003825267606 0.170975748542685 15.440368665690835 0.22869383844253946
8423 32.65986728529226 0.1709754234182979 32.26019843787841 0.2286934239955512
8424 50.3401464229809 0.17097589480225503 49.94047629274322 0.22869423543542494
8425 52.26197441962807 0.1709752584636571 51.86230576565785 0.2286933955065624
8426 38.24706792049106 0.17097577631155217 37.847397839357285 0.2286943048222289
8427 21.420132184362206 0.17097534123774244 21.020463169685378 0.22869367343908642
8428 14.755971367334919 0.17097548567172002 14.356301726797076 0.22869415486612207
8429 20.48709724207287 0.17097549434439346 20.087427697312407 0.22869405041606955
8430 30.454647289047507 0.17097523373214585 30.0549780223902 0.22869403292516335
8431 34.78394824138218 0.17097552409674044 34.38427841936142 0.2286942979240157
8432 30.13255623040009 0.17097515346966288 29.732886978394816 0.22869409853561212
8433 21.037226472488946 0.17097537905474294 20.637556743321905 0.22869435011229802
8434 14.742904380576753 0.17097521205789484 14.343234847749342 0.22869432076951693
8435 14.962559908139752 0.1709751583476728 14.562890435188802 0.22869431460327788
8436 19.692085158867744 0.1709752741590064 19.29241533519134 0.22869454951740048
8437 23.914432101234038 0.17097499941957603 23.514762756891308 0.22869434492315122
8438 24.052522812744716 0.1709752304282847 23.652852919847515 0.22869466246891884
8439 20.39202053608827 0.17097496246364316 19.992351065364133 0.22869450826049564
8440 16.0734876714421 0.1709750762047388 15.673817940016782 0.228694655220579
8441 14.14667788062532 0.1709750015127297 13.747008127234595 0.22869475187799518
8442 15.310439383625377 0.1709748920197682 14.910769872060536 0.22869461954507453
8443 17.87174872386172 0.17097502235249476 17.472078732748308 0.22869496876091944
8444 19.472233022663712 0.17097476445912418 19.072563604764845 0.2286946534397434
8445 18.93583012045187 0.17097496284664945 18.53616006845988 0.22869508914534192
8446 16.873124688099146 0.17097472118355825 16.473455179712854 0.22869478720273256
8447 14.877897717069462 0.17097483101915073 14.478227762384194 0.22869512366611736
8448 14.193686729706329 0.1709747240462353 13.79401702988994 0.22869497577015332
8449 14.909814950838193 0.17097468372586763 14.51014512830247 0.22869513880985406
8450 16.13572743993407 0.17097471064642947 15.736057582873954 0.2286951464136848
8451 16.817771008828053 0.1709745757821177 16.41810123449144 0.22869519855449463
8452 16.49421425071052 0.17097464306048796 16.0945443529491 0.2286952547009295
8453 15.486372074706313 0.17097452274493374 15.086702230316861 0.2286953216445171
8454 14.520413823350207 0.1709745280217295 14.1207439877426 0.22869530758587803
8455 14.158847906472213 0.17097449954411223 13.75917792687126 0.22869548005684007
8456 14.462167231005026 0.17097440194735875 14.062497482884767 0.22869534617289977
8457 15.052982458742383 0.17097446666573524 14.653312362961232 0.2286956291154154
8458 15.451556228829947 0.17097429984490348 15.051886518978048 0.22869541000699625
8459 15.405437219611917 0.17097439947479506 15.005767078936952 0.22869574120017047
8460 15.003342745702685 0.17097423278527527 14.60367300175364 0.22869551116377076
8461 14.549120618854111 0.17097430074316583 14.14945049790867 0.2286958202022744
8462 14.328504128177311 0.17097418625328534 13.928834309709414 0.22869563221461076
8463 14.438038297856751 0.17097419270754466 14.03836821256759 0.2286958925816153
8464 14.76797778966737 0.1709741349326555 14.368307911732854 0.2286957430018584
8465 15.11539429530463 0.17097409900636876 14.715724209448181 0.22869598685008083
8466 15.330307394189395 0.1709740604091467 14.930637513042656 0.22869582073759112
8467 15.400632743028094 0.1709740303840893 15.00096259523033 0.22869611741367402
8468 15.44037522119329 0.17097396013872526 15.04070540106668 0.2286958599878854
8469 15.611081463951377 0.17097398191299948 15.211411200291552 0.228696281746826
8470 16.03905524239269 0.1709738445142132 15.639385529029159 0.22869586884931586
8471 16.779453539273415 0.1709739404003786 16.379783129421217 0.22869646945181907
8472 17.840994066378062 0.17097372680236445 17.441324482854245 0.22869585672145099
8473 19.249495452595063 0.17097389508249464 18.849824882131276 0.22869667538129482
8474 21.114917286678885 0.17097361347926618 20.71524785102293 0.2286958221766897
8475 23.677275035357614 0.17097384484162456 23.27760428128284 0.22869690923314606
8476 27.330632319208885 0.17097350000159353 26.930963072722363 0.22869574648492558
8477 32.645574519938755 0.1709737991853681 32.245903522046014 0.22869719870737387
8478 40.420493863069964 0.17097337241251856 40.02082489764728 0.22869559301016906
8479 51.78797254797358 0.17097377458224366 51.388301185142545 0.22869758824879022
8480 68.39485403791558 0.1709732117651113 67.99518551716972 0.22869530898074897
8481 92.66053639033416 0.17097378979027378 92.26086446324788 0.2286981372960108
8482 128.11243806005413 0.17097299782592254 127.7127702357579 0.2286948264702996
8483 179.7564422468816 0.1709738626722032 179.3567694654102 0.22869891879918344
8484 254.3807832349244 0.1709727110889469 253.9811164578192 0.22869406601624398
8485 360.4619208269494 0.1709740066537417 360.06224681320253 0.2287000070931212
8486 507.02462367084394 0.17097233804283157 506.6249583678528 0.2286929649483358
8487 700.1281035811787 0.17097421688363815 699.7284279486954 0.22870141559966753
8488 935.4527962721011 0.1709718946068983 935.0531327855902 0.22869159190401286
8489 1186.3317497129717 0.1709744273740141 1185.9320723828748 0.22870290272287722
8490 1392.4345814519872 0.17097148518657945 1392.0349195414003 0.22869042540026158
8491 1463.8149325675083 0.17097444646052856 1463.415254469275 0.22870365177275725
8492 1320.704678849697 0.17097134792188046 1320.305016926915 0.2286905748601435
8493 962.7588597568152 0.17097400882446984 962.3591833125266 0.22870243546417202
8494 510.0587724180579 0.1709716959895757 509.6591077332927 0.22869298877567892
8495 149.73928998672943 0.17097308672907868 149.33961781474542 0.22869908525491897
8496 15.990596987556087 0.17097239170745196 15.590927741133543 0.22869685471509277
8497 110.7552200992312 0.17097205562202006 110.35555271648653 0.22869532712265755
8498 321.78227844142276 0.17097299184896658 321.38260536979686 0.22870007977698464
8499 499.3588978297565 0.17097135961082513 498.9592333330182 0.22869313712749806
8500 535.5561080706062 0.17097312386881813 535.1564338254898 0.22870112124762298
8501 415.67564211113046 0.1709712269599011 415.275977424215 0.22869345995553453
8502 219.12886873098515 0.170972689476247 218.72919635222576 0.22869968928312293
8503 62.1206404051294 0.17097159200093834 61.72097297813733 0.22869583499113186
8504 19.141367203124343 0.1709719318607621 18.741698280908583 0.2286969903549967
8505 82.83528057462976 0.17097209699984908 82.43560993226524 0.2286985453646746
8506 184.16780442974547 0.17097127409487414 183.76813825314707 0.2286949025035244
8507 245.78002091654838 0.17097234426178626 245.38034864142418 0.22869993086241117
8508 229.34603399734593 0.17097101041130827 228.94636839021382 0.22869459672081127
8509 151.90250152269957 0.17097215918886266 151.5028299402719 0.22869942323879575
8510 66.05359937205922 0.17097116592344438 65.6539322167777 0.2286959893580758
8511 20.532152553211272 0.17097165844037412 20.132483188190662 0.22869770658023636
8512 30.050006071535044 0.170971514660641 29.650336602317708 0.22869795455669376
8513 72.95079544041047 0.170971139082666 72.55112818623792 0.22869611508989562
8514 112.0718755692226 0.17097175063432682 111.67220460071414 0.22869921787413072
8515 120.43869358221023 0.17097085552457514 120.03902708717655 0.2286956395091063
8516 95.46222650327672 0.17097169713801397 95.06255561085348 0.22869919528523394
8517 55.67068740816802 0.17097087837663552 55.27102012860331 0.22869640118807505
8518 25.19397642128996 0.17097138578491677 24.794306837398686 0.22869819810635902
8519 17.88859449741297 0.17097108864212002 17.48892565832231 0.22869775044854215
8520 31.107321022099754 0.17097099827190881 30.707652952357925 0.22869707146991938
8521 50.82690152526795 0.1709712795261174 50.427231430615436 0.2286988151264014
8522 62.35705077104377 0.17097072613337516 61.95738348517347 0.2286965597369191
8523 59.02226233705107 0.1709712987663918 58.62259195726955 0.2286990810151297
8524 44.29643984055095 0.1709706575275934 43.89677229456973 0.22869688845363406
8525 27.616425238703155 0.1709711246802814 27.216755504538156 0.22869860948471776
8526 17.665428953978697 0.17097075063503142 17.265760451481004 0.22869775186266236
8527 17.57943481939228 0.17097084992770012 17.17976609528993 0.22869787417464868
8528 24.40504392989991 0.17097088219820863 24.005374442775377 0.22869860492632427
8529 32.101985549431774 0.17097060446742907 31.702317550721762 0.22869739424258562
8530 35.54657228018929 0.17097093381846984 35.1469023159693 0.22869903040152398
8531 33.09883421961192 0.17097047550365546 32.69916631279494 0.22869743131332654
8532 26.693154035317683 0.1709708557743909 26.293484240106686 0.2286989394366034
8533 19.99504862245805 0.1709704712117191 19.595380241910213 0.22869790933611528
8534 16.06783562902707 0.17097067733465793 15.668166411013294 0.2286985406791162
8535 15.907302478685207 0.17097053350597288 15.507633410153465 0.2286985350257699
8536 18.403319576340273 0.17097047339561536 18.003650945413618 0.22869815753103892
8537 21.391431947702277 0.17097058244692667 20.99176235999867 0.22869900525668044
8538 22.9812933265272 0.17097031552907963 22.581624980524108 0.22869803047401316
8539 22.423916911916724 0.170970562039857 22.024247183501203 0.22869916637566337
8540 20.2058310201236 0.17097023729980293 19.80616256713467 0.22869821568912926
8541 17.520039054996573 0.17097046210524458 17.12036953914649 0.22869905374483543
8542 15.528338157390492 0.1709702268794012 15.128669327149627 0.22869860336146333
8543 14.821727799179241 0.170970312166026 14.42205866026218 0.22869882675103428
8544 15.282967160322716 0.170970242920979 14.88329790493158 0.22869901247015773
8545 16.31023705778863 0.17097015811530214 15.910568239018522 0.22869866065480435
8546 17.203616044986553 0.17097024070975086 16.803946509336548 0.22869929494025465
8547 17.496505834804076 0.1709700372928554 17.09683713705773 0.2286986604534907
8548 17.099520726455946 0.17097019329618404 16.699851137641318 0.22869939551844443
8549 16.24443959331527 0.17096996399891734 15.844770797770385 0.22869883154596735
8550 15.306325955517455 0.17097009895029525 14.90665650440357 0.22869935216358922
8551 14.612268999545972 0.1709699288251918 14.212599967296832 0.2286991034239478
8552 14.320227491986262 0.17096997566245942 13.920558261517524 0.22869925480628012
8553 14.39828676988802 0.17096990828840314 13.998617481538536 0.22869938006107968
8554 14.684777747362256 0.17096984880020605 14.285108705317239 0.2286991932448116
8555 14.982736972397651 0.17096987794629048 14.583067507437072 0.22869958701428778
8556 15.142354050644883 0.1709697390506877 14.742685091441272 0.22869922015292188
8557 15.103467769091315 0.17096982240880332 14.703798250852739 0.22869969582977231
8558 14.893733932302522 0.1709696555124609 14.494064936593688 0.22869934019637347
8559 14.59592719852176 0.17096973897082535 14.19625773698496 0.22869972256597615
8560 14.304981237554241 0.17096959514929422 13.905312120934289 0.2286995214706584
8561 14.092784080724355 0.1709696353674522 13.69311473609418 0.22869970926272218
8562 13.990433205738912 0.17096954696845923 13.590763941101956 0.22869971766849667
8563 13.988734732265687 0.17096952429321474 13.589065506875746 0.22869970109672627
8564 14.051356654089856 0.17096949799299338 13.651687267104899 0.2286998889919638
8565 14.132715239866888 0.17096941768320265 13.733046092825752 0.2286997293579324
8566 14.193669757343256 0.17096943827156563 13.794000304792538 0.22870001427915168
8567 14.210981389748634 0.1709693228865876 13.811312262181898 0.22869980468014645
8568 14.179659268316653 0.17096936339237082 13.779989812173904 0.22870009275037756
8569 14.109640558435546 0.17096924148748163 13.709971397389541 0.2286999195585218
8570 14.019402617937258 0.17096927440856077 13.619733205296162 0.22870013823253454
8571 13.929079028729609 0.17096917035293205 13.52940980222919 0.2287000561474868
8572 13.85500058766315 0.17096917603056588 13.455331241211162 0.22870017042142288
8573 13.806590454196417 0.170969103871638 13.40692115542328 0.2287001949014989
8574 13.785707264661564 0.1709690742259875 13.386037983311 0.22870020712457478
8575 13.78790421558248 0.17096903628893012 13.38823485837143 0.2287003209221187
8576 13.80480325053529 0.17096897416862614 13.405134016711468 0.2287002596551944
8577 13.826764038989747 0.1709689633732571 13.427094648837722 0.22870042677876865
8578 13.845193140852475 0.17096887904602787 13.445523930097519 0.2287003317089284
8579 13.854101869941395 0.1709688831268271 13.454432474633686 0.2287005121808831
8580 13.850768933063948 0.1709687897938194 13.4510997224564 0.22870042081372874
8581 13.835597987360392 0.17096879565472634 13.435928609962346 0.2287005817433207
8582 13.811381007729697 0.1709687055225906 13.411711781221333 0.22870052098577362
8583 13.782262221286803 0.1709687025186523 13.382592876567335 0.2287006422008164
8584 13.752665561789895 0.17096862428395307 13.3529963121202 0.22870062538574076
8585 13.726409085562317 0.17096860592994556 13.326739779569936 0.22870070006243415
8586 13.70612476304271 0.17096854385277774 13.306455490949817 0.22870072824011448
8587 13.693026466879928 0.17096850805004973 13.293357198653059 0.2287007601768187
8588 13.686983775995282 0.17096846231560534 13.287314487887 0.22870082579267634
8589 13.686817028025034 0.17096841053810896 13.287147792252446 0.22870082523447946
8590 13.69070694955371 0.17096837838549225 13.291037654753133 0.22870091641508586
8591 13.696617271812999 0.17096831436839263 13.29694806147781 0.22870089596679644
8592 13.702655719812261 0.17096829146584558 13.30298642816549 0.2287010001809262
8593 13.707324222639889 0.17096821986266694 13.307655031062362 0.22870097171485973
8594 13.709648523018505 0.1709682015413511 13.309979243253833 0.22870107822332117
8595 13.70919313476993 0.1709681268501717 13.309523956838074 0.22870105108168395
8596 13.705994219064673 0.1709681089862338 13.30632495796139 0.2287011521170495
8597 13.700438445703947 0.1709680348710449 13.300769278351325 0.22870113248157667
8598 13.693126091391964 0.17096801436390086 13.293456853611252 0.2287012234168108
8599 13.684738902315548 0.17096794336221466 13.285069744447606 0.22870121450572817
8600 13.67593517125553 0.17096791826410088 13.276265959603228 0.2287012933882017
8601 13.667275317679326 0.1709678517933973 13.267606169783658 0.22870129610227008
8602 13.659183002257691 0.17096782119645434 13.259513818154788 0.22870136290644927
8603 13.65193332884202 0.17096775974523507 13.252264192483837 0.22870137661294887
8604 13.64566409059666 0.17096772353909168 13.245994934586916 0.22870143247065344
8605 13.640399162904476 0.17096766693750054 13.240730040244845 0.2287014557221311
8606 13.636078990512441 0.1709676255299149 13.236409862703415 0.22870150227911137
8607 13.632590619476792 0.17096757322254816 13.232921512886307 0.22870153336793686
8608 13.629794806792424 0.1709675272843909 13.230125707185184 0.22870157232284807
8609 13.627547187268197 0.17096747855992914 13.227878099057632 0.2287016096506365
8610 13.625713513731277 0.17096742882523425 13.226044442435729 0.2287016424703138
8611 13.624179101483206 0.17096738298507272 13.224510033740275 0.22870168475785882
8612 13.622853490943704 0.1709673301132232 13.223184448300058 0.22870171253042365
8613 13.621671853434238 0.1709672865805986 13.222002807939766 0.22870175891387362
8614 13.620593905574506 0.17096723107271153 13.22092489221071 0.22870178229108187
8615 13.619602164039957 0.17096718945476475 13.219933142232636 0.22870183235255792
8616 13.618699538627526 0.17096713160896584 13.21903055548281 0.22870185153574948
8617 13.617908072258004 0.17096709172857927 13.218239075219207 0.22870190531021659
8618 13.617268091765798 0.17096703161679444 13.217599140106636 0.22870192004236917
8619 13.616839694527714 0.17096699353140757 13.217170722962257 0.22870197803404874
8620 13.61670538329986 0.17096693098103544 13.217036464750562 0.22870198756826335
8621 13.616976257411782 0.17096689500435483 13.217307311603848 0.22870205080357842
8622 13.61780049922151 0.17096682956955078 13.218131615829481 0.22870205382247746
8623 13.61937760748 0.17096679631104714 13.219708687203944 0.22870212396500883
8624 13.621977592773595 0.1709667272186615 13.222308747130946 0.2287021184239867
8625 13.625970613291162 0.1709666976564832 13.226301717652762 0.22870219798191663
8626 13.631867833826899 0.17096662370959698 13.23219902927703 0.22870218084027136
8627 13.640383046808715 0.1709665993163359 13.240714173982157 0.22870227351022226
8628 13.652519950211385 0.17096651873244595 13.252851191183478 0.22870224029546254
8629 13.669703250541488 0.17096650168163602 13.270034397348097 0.22870235151175558
8630 13.693968785866856 0.17096641183098388 13.294300078406437 0.22870229562943648
8631 13.728250159578742 0.1709664053276544 13.328581320820536 0.22870243343055163
8632 13.776802642095554 0.17096630231691506 13.377133994701781 0.22870234507685727
8633 13.845846922429887 0.17096631112196928 13.446178089836025 0.22870252147189402
8634 13.944537134061584 0.17096618913429162 13.544868559012455 0.2287023859148356
8635 14.086444499159382 0.17096622039680168 13.686775659712044 0.22870261905053738
8636 14.291821101610147 0.17096607064204727 13.892152617074201 0.22870241389389823
8637 14.591104602406793 0.1709661352275235 14.191435735660358 0.22870273151891163
8638 15.030335463313659 0.17096594426129377 14.630667096742325 0.22870242231003904
8639 15.67962905092812 0.17096605888734095 15.27996012468034 0.2287028673604401
8640 16.64641800171906 0.17096580589898358 16.246749795338697 0.2287024004813796
8641 18.096351234511577 0.17096599659426567 17.69668219776233 0.22870304015498358
8642 20.2862368535614 0.17096564900416017 19.88656887331394 0.22870233124330033
8643 23.616350371410793 0.17096595673781995 23.216681142862505 0.22870327181046687
8644 28.713135779298884 0.17096546303563423 28.31346812939701 0.22870218686624022
8645 36.56034785570707 0.17096595286368468 36.160678305058106 0.228703597785287
8646 48.704424559661796 0.17096523105623374 48.304757405975415 0.22870192263014086
8647 67.5735516602465 0.17096600672082288 67.17388157847394 0.22870407505174423
8648 96.95624799150048 0.170964926332668 96.55658159740985 0.2287014677579532
8649 142.6888444998849 0.17096615219648625 142.28917355558428 0.22870479210412584
8650 213.53145050710762 0.17096450916890094 213.13178528074445 0.22870071719427001
8651 322.03476442887927 0.17096643709224824 321.6350921196742 0.22870587211278792
8652 484.6016205887106 0.17096393143942454 484.2019571123438 0.22869954492739245
8653 718.839625172141 0.17096690762894037 718.4399508370424 0.2287074274697235
8654 1034.2107842798634 0.17096317853373802 1033.8111231836142 0.22869791771534534
8655 1411.3608110704022 0.17096752393929163 1410.9611342114663 0.22870933499659496
8656 1771.446967259653 0.1709624245417398 1771.0473085499489 0.22869628516245225
8657 1962.095169716155 0.17096792595369603 1961.6954911025134 0.2287106876879504
8658 1815.8864384053595 0.1709622868550044 1815.4867800076595 0.22869611084508978
8659 1303.6630477429521 0.17096732548419816 1303.2633707148389 0.22870970262902243
8660 648.5626045516293 0.17096345499038887 648.1629422104163 0.22869888622259477
8661 207.93484544329164 0.17096549897107888 207.53517398207916 0.2287059622413979
8662 190.31128595983878 0.17096537102954817 189.91161720741397 0.22870338139525762
8663 506.6809687954918 0.17096360527887292 506.28130315578716 0.22870203442579262
8664 865.6785349275729 0.17096663929553477 865.2788618416581 0.22870644661912976
8665 982.9685686291006 0.17096287538208546 982.5689049912382 0.2287007624801783
8666 774.5058443079733 0.17096641011773595 774.1061717701772 0.2287061276783541
8667 417.31426865884896 0.17096369451221066 416.91460204939744 0.22870291493926614
8668 191.44246035086863 0.17096491478773315 191.04279234724382 0.22870308883708093
8669 226.9164004198882 0.17096517031413488 226.51672882738347 0.22870642219058182
8670 412.08529135792173 0.1709634795316431 411.685627572159 0.22870030623112797
8671 526.8585272235465 0.17096590528842204 526.4588531528888 0.22870816536928132
8672 445.5152651673851 0.17096321509288914 445.1156016784391 0.22870027385313693
8673 233.38417842792384 0.17096531222882244 232.98450628778252 0.22870682791250738
8674 64.50390767827517 0.1709640990894824 64.10424068737835 0.22870289180733253
8675 49.060724720581334 0.17096403274857858 48.661056786376164 0.22870390145659397
8676 145.89616333501914 0.17096506255932614 145.49649256541497 0.22870570704484094
8677 227.63711940968045 0.17096324455551112 227.23745407684987 0.22870208827506397
8678 208.9493100428718 0.1709651495591058 208.54963839161374 0.22870650169894552
8679 114.18631771665065 0.17096347736301926 113.78665161393411 0.22870262535352467
8680 35.49972215628122 0.17096435035311922 35.10005257293751 0.228705232990598
8681 36.07588373770857 0.17096425735099613 35.676215019262365 0.22870446109520987
8682 97.40239289207656 0.17096345961603526 97.00272575591067 0.2287036765498554
8683 150.75145417354946 0.17096469849956134 150.35178385840064 0.22870561664925027
8684 147.27026361709568 0.1709632089783242 146.870596931909 0.22870347620835804
8685 97.36165931729867 0.1709643901150199 96.9619897629154 0.22870516426826873
8686 50.354200921343306 0.17096362141350652 49.95453260996229 0.2287046899675083
8687 43.029313289357 0.1709636657624853 42.629645781244776 0.2287038423497345
8688 69.21306905642177 0.17096412122011836 68.81339888756705 0.22870604763460795
8689 93.82624590936882 0.17096316702848774 93.4265796737121 0.22870306862824155
8690 89.71463137473371 0.17096416867974903 89.31496084724492 0.2287063588090527
8691 60.23235892632954 0.1709632093439236 59.832692184735635 0.2287035322499793
8692 30.644324292735746 0.17096372790060557 30.24465500591577 0.22870555891936895
8693 21.885140189663822 0.17096357098092632 21.485471897678487 0.22870472100440825
8694 33.2348021905053 0.17096319786375552 32.835134438231414 0.22870455441013152
8695 47.29335835642848 0.17096379453698443 46.89368896313551 0.22870559875597793
8696 48.27411709004523 0.1709629749684584 47.87444987195009 0.22870424312667503
8697 35.165478147761725 0.17096363551456292 34.76580890309428 0.22870560915288096
8698 19.631919675298 0.17096311183931628 19.23225181552274 0.2287047479359418
8699 13.546152291351058 0.17096322490745927 13.146484023391492 0.22870504305210657
8700 18.859972113150388 0.1709633448634074 18.460303287454856 0.2287054808321276
8701 27.901266710167956 0.1709628796339519 27.50159922081829 0.22870460971571657
8702 31.639445892098657 0.17096338424127233 31.239776715064377 0.22870579279300748
8703 27.372490254329858 0.17096279678657372 26.97282270554447 0.22870475199881551
8704 19.64340658895856 0.17096316048862473 19.243737902290533 0.22870552617939896
8705 15.050975890700753 0.17096291682321643 14.651307634294858 0.22870533958267988
8706 16.460793266427697 0.17096283314978408 16.061125398256877 0.22870503502103526
8707 21.43885330060409 0.170963027397716 21.039184371607234 0.22870590159914098
8708 25.268621017441415 0.17096261179097286 24.868953621185224 0.22870478446521997
8709 25.16098834581569 0.170962968048292 24.76131929459225 0.2287060831751444
8710 22.073236885230287 0.17096257740399948 21.67356935597251 0.22870495185377995
8711 19.21851807611775 0.17096274556062122 18.81884942685424 0.22870590370288912
8712 19.133080505178913 0.17096264690532512 18.733412510946508 0.2287053473270825
8713 21.887226833333667 0.17096249169960648 21.487558679152354 0.22870566248170937
8714 25.576659558497703 0.1709626737948496 25.176991246103007 0.22870563859984397
8715 28.230779997150723 0.17096233389595933 27.831112013383777 0.2287056498709834
8716 29.393165512134356 0.1709625744449733 28.993497304806436 0.22870563288294435
8717 30.26406349138074 0.17096229924764325 29.86439525900683 0.2287059331262628
8718 32.618067308650325 0.17096237684136303 32.21839954613228 0.22870538567667315
8719 37.57324496260683 0.17096231629982492 37.173576284962934 0.22870636134406863
8720 45.16909133607508 0.1709621748508537 44.76942406359773 0.2287050976264895
8721 54.908658245327764 0.17096228922843257 54.50898922394642 0.2287067321529102
8722 66.69699534334791 0.17096204479574745 66.29732837113306 0.2287049274191072
8723 81.45008535673395 0.17096217196769203 81.0504162268278 0.22870695793844972
8724 101.05648551372333 0.17096199423979816 100.65681864219695 0.22870487728656902
8725 127.88341209544139 0.17096198863489384 127.4837429951934 0.22870711161309504
8726 164.28999035202955 0.17096197123733456 163.89032356544206 0.22870481535013254
8727 212.41319003274876 0.1709617991728877 212.0135208864198 0.22870734715606947
8728 274.16473957528973 0.17096191227941154 273.7650730729533 0.228704590056965
8729 350.96005128990424 0.17096164687515708 350.56038187168986 0.2287077713391903
8730 442.76429398254595 0.1709617863402769 442.3646280466983 0.22870414950742007
8731 546.0701232474593 0.17096152698515502 545.6704533762728 0.22870834420137107
8732 651.3080170443301 0.1709616068100059 650.9083518256904 0.22870361182966797
8733 740.7080885657479 0.17096139318577444 740.3084183337652 0.22870883879687873
8734 789.4096117471427 0.17096141059961986 789.0099470640438 0.22870327249924213
8735 772.0424045922937 0.1709611976182669 771.6427345058303 0.22870888884518203
8736 675.4775434387243 0.17096122215580417 675.0778787233928 0.22870349317561467
8737 511.27439730222983 0.17096094232589706 510.87472814702977 0.22870821287414395
8738 318.13064096744245 0.17096103246734895 317.730975530476 0.22870440449914414
8739 147.83524494521703 0.17096069078698678 147.4355773071854 0.2287069472446279
8740 42.254564813889424 0.17096081504082528 41.854898324453664 0.22870567439493408
8741 16.288984552566024 0.1709605119248658 15.889318404599052 0.22870563604210803
8742 56.2127490482508 0.17096055466072463 55.813081746578646 0.22870674701143245
8743 130.19671526394492 0.17096041726711 129.79705006384268 0.2287047828351433
8744 202.31576453102005 0.17096026695802613 201.91609699842616 0.22870726563587557
8745 244.1306691196124 0.17096035266281706 243.73100420321956 0.2287045637300543
8746 241.9998426378401 0.1709600017364433 241.6001754505464 0.2287071855572418
8747 199.5657338495167 0.17096024390048806 199.16606872304985 0.228704882566383
8748 134.5522045600728 0.17095981489422973 134.1525380569461 0.2287066882324738
8749 70.61047567251079 0.17096005361765693 70.21081013070521 0.22870548818790837
8750 27.464253621024607 0.1709597251723242 27.064587825373067 0.228706070479215
8751 13.998218863721485 0.170959803497142 13.598552966068072 0.22870609415627077
8752 26.93270011665721 0.1709596963363792 26.533034828031962 0.2287055922888676
8753 54.470898428625205 0.17095955150349673 54.0712323688344 0.2287065082873113
8754 82.21467845864619 0.17095966222820363 81.81501342557036 0.22870537084763987
8755 98.63741238594038 0.17095935282531804 98.23774635844985 0.2287066746652025
8756 98.45246994617015 0.1709595708456857 98.05280497552964 0.22870539979482646
8757 83.25464631373957 0.17095923201825555 82.85498045344004 0.22870662828127528
8758 59.70922876806082 0.1709594131686434 59.30956373983503 0.22870561505714515
8759 36.25329223212955 0.17095917551107848 35.853626611062936 0.22870644555554015
8760 19.7646922455619 0.1709592205285819 19.36502709162284 0.22870593341048015
8761 13.456353321439224 0.17095914412677843 13.056687962354108 0.22870621495833793
8762 16.552808463780526 0.17095903798306974 16.15314315527267 0.22870627052478687
8763 25.441694709599584 0.17095909722349678 25.042029596146527 0.22870601622955733
8764 35.50136701321469 0.17095889624786864 35.10170156317661 0.22870655379020782
8765 42.796512013785225 0.1709590131047112 42.396847091576966 0.2287059091035483
8766 45.13188499427083 0.17095880009805317 44.73221946291824 0.22870673125453206
8767 42.31820895026158 0.170958894721411 41.918544127304465 0.2287059282357038
8768 35.77235906706016 0.17095873415051996 35.37269355203615 0.22870678087349186
8769 27.738802725094672 0.17095876116812733 27.339137888042895 0.22870607588365086
8770 20.448005525153974 0.1709586765291455 20.048340129878483 0.2287067187463442
8771 15.479179072899342 0.17095863320885415 15.079514122030808 0.22870631765967822
8772 13.462737054422169 0.1709586108727496 13.063071848139135 0.22870659541028307
8773 14.123957654698962 0.17095852227099229 13.724292539856824 0.22870659257114667
8774 16.564681652513855 0.17095853147193923 16.16501664445137 0.22870647659054494
8775 19.640822189295083 0.17095842807951264 19.241156925467145 0.22870683574842418
8776 22.308964856366295 0.17095844139388972 21.909299996405316 0.22870641856709034
8777 23.861360774424966 0.17095834347878147 23.461695429507998 0.22870700143818803
8778 24.02090844915867 0.17095834705961738 23.621243651730413 0.22870645036864096
8779 22.908399731527755 0.1709582611031502 22.50873439458041 0.22870707584419658
8780 20.922603970671588 0.17095825333460585 20.52293914884079 0.22870656849619056
8781 18.582464914574203 0.17095817741749858 18.18279966084684 0.22870707630986392
8782 16.379610801554435 0.17095816145793588 15.979945896111184 0.2287067439853133
8783 14.673602332012832 0.17095809287442007 14.273937199944688 0.22870703919372426
8784 13.644691546558452 0.17095806987704631 13.24502653932846 0.22870693735294384
8785 13.29970013229361 0.17095800958859755 12.900035119561618 0.2287070031433945
8786 13.514824903696871 0.17095797652317699 13.115159813008702 0.22870711416499298
8787 14.094535424910982 0.17095792879117316 13.694870500497474 0.22870699562233313
8788 14.82832732722927 0.17095788073968313 14.428662191731323 0.2287072547582622
8789 15.53356807809954 0.1709578496383143 15.133903201086838 0.22870702737438703
8790 16.079916164634117 0.17095778380780657 15.680251025024637 0.22870735580167284
8791 16.396590625320155 0.17095776965375703 15.996925761052177 0.22870709461422117
8792 16.4668912482873 0.170957688118489 16.06722613453915 0.22870742562966276
8793 16.31549629318842 0.17095768610299472 15.915831421568777 0.2287071855166488
8794 15.993120075376595 0.17095759578477188 15.593455002386413 0.2287074772054091
8795 15.562070744248004 0.17095759732291282 15.162405859852196 0.2287072870728954
8796 15.084453954612577 0.17095750757817116 14.684788924885162 0.22870752214924428
8797 14.6139618922679 0.17095750333836154 14.214296999257527 0.22870738967201265
8798 14.19112342329187 0.17095742266989356 13.791458432992858 0.2287075676291191
8799 13.841680397744712 0.17095740562926623 13.442015503519402 0.22870748859604295
8800 13.577346727358183 0.17095733913041378 13.177681772066327 0.2287076161614423
8801 13.398223241897457 0.17095730634352782 12.99855835246114 0.2287075830927886
8802 13.296068501185832 0.1709572547923375 12.896403579165959 0.2287076672275363
8803 13.257741724353128 0.17095720741794088 12.858076842561973 0.22870767437321443
8804 13.268271748648251 0.17095716802367666 12.868606861306068 0.2287077193185074
8805 13.313210855041932 0.17095710998154567 12.913545981281489 0.22870776377889857
8806 13.380145031271926 0.1709570781242291 12.9804801817502 0.22870777139749765
8807 13.459412332896473 0.1709570141941102 13.059747466899767 0.22870785180259598
8808 13.544205077981564 0.17095698529653075 13.14454026927539 0.22870782340964252
8809 13.630281595411116 0.17095691945644514 13.230616737929488 0.22870793802518283
8810 13.715504772127636 0.1709568903248925 13.315840005793882 0.22870787600886078
8811 13.799369370247883 0.1709568248075505 13.399704523809023 0.22870802163130968
8812 13.882620523529164 0.17095679416462442 13.48295579943877 0.22870792992577016
8813 13.966996391384079 0.1709567293131419 13.567331560009777 0.22870810206116032
8814 14.055102344648782 0.17095669761137924 13.655437661655519 0.228707985381884
8815 14.15038792197678 0.17095663231608774 13.750723110188755 0.22870817947193656
8816 14.257223986192153 0.17095660113649375 13.857559343276963 0.22870804177869677
8817 14.381060177425573 0.1709565335093097 13.981395389029686 0.2287082548865773
8818 14.52869913522696 0.17095650488895228 14.129034532649934 0.2287080976880734
8819 14.708695772271598 0.17095643286344434 14.309031009323158 0.2287083300849953
8820 14.931966473261426 0.17095640881005159 14.532301913421307 0.2287081510300673
8821 15.21264165539665 0.1709563304755043 14.812976917533147 0.22870840738799883
8822 15.569312368139245 0.17095631279123466 15.169647856074953 0.22870819927305852
8823 16.026747467009987 0.17095622640256197 15.627082751112507 0.22870848949491904
8824 16.61836430288431 0.17095621681981765 16.21869984655436 0.2287082395101314
8825 17.38963544852585 0.17095612051976963 16.989970748511478 0.22870857949460524
8826 18.402997386146797 0.17095612108532338 18.003332996745147 0.22870826831632982
8827 19.744679853557493 0.17095601241032693 19.345015160032727 0.22870868111444106
8828 21.534609220214517 0.1709560260462346 21.134944912829546 0.22870828133873725
8829 23.940282023783507 0.17095590126695562 23.540617323287098 0.2287087992294528
8830 27.196946522216496 0.17095593247409038 26.797282317144287 0.2287082725981182
8831 31.635839588838547 0.17095578576342665 31.23617486245007 0.2287089406250508
8832 37.72504496901638 0.17095584149476173 37.32538089402304 0.2287082334985803
8833 46.12572645912545 0.17095566383820118 45.726061680332855 0.22870911495440135
8834 57.77163485340816 0.1709557546314307 57.371970947162986 0.22870815161374605
8835 73.97314341990062 0.17095553231617575 73.57347855195196 0.22870933563248896
8836 96.55439652243292 0.17095567380733817 96.15473283899018 0.22870800963539917
8837 128.00661590186803 0.17095538628493642 127.60695089585657 0.2287096197265191
8838 171.64215548110892 0.17095560114950137 171.2424920939982 0.2287077859612044
8839 231.64152566665737 0.17095521819559895 231.24186046457115 0.2287099838906269
8840 312.8530949181065 0.17095553814935543 312.4534319184387 0.22870746151839805
8841 419.9393127641709 0.17095501702523314 419.53964731867177 0.22871042847391124
8842 555.4461901260571 0.17095548309552502 555.046527598674 0.22870704428762884
8843 716.0533310968414 0.17095476933794926 715.6536654331367 0.22871089436672995
8844 887.2839417545889 0.1709554246799847 886.8842797009821 0.22870662892683824
8845 1038.2351855937006 0.17095446805970027 1037.8355199399518 0.2287111856890493
8846 1122.3644307439442 0.1709553308066593 1121.9647689381986 0.2287064749389056
8847 1091.0328752894502 0.17095413643135807 1090.6332102099466 0.22871094307224485
8848 922.3370630405932 0.17095514626512184 921.9374009495872 0.22870694474095715
8849 648.313911788955 0.17095384668373204 647.9142480415411 0.22870990073026065
8850 353.8598378596424 0.17095483423628946 353.46017490935407 0.22870811605207766
8851 135.91707644732838 0.1709536744843946 135.51741443203667 0.22870834080732658
8852 51.52639692090616 0.17095442486048518 51.12673300664985 0.22870948939582758
8853 93.54289246367483 0.17095362787479476 93.14323183729675 0.22870699850328424
8854 204.7044950142159 0.1709539743357982 204.30483067820174 0.22871036167836084
8855 311.34483966715294 0.17095364986202993 310.94517955033433 0.22870646695657407
8856 356.266423356025 0.17095352439078737 355.8667595258316 0.22871030580263074
8857 320.38974362162287 0.17095366230357217 319.9900830268107 0.22870693250860677
8858 226.80918438707025 0.1709531241567481 226.40952193102578 0.22870933188771453
8859 124.53800263417637 0.17095360897434772 124.13834089016234 0.2287081350396769
8860 59.59689249752442 0.17095282639044562 59.19723173814789 0.22870793298608594
8861 51.294405072399 0.17095347336553945 50.89474216039913 0.22870943863433615
8862 87.05489187408288 0.17095265339872312 86.65523239899527 0.22870682168889542
8863 134.9176397730236 0.1709532583029165 134.51797631432336 0.22871020039732604
8864 162.9628109388437 0.17095258769320365 162.56315185918797 0.22870649196253287
8865 154.91076850206068 0.17095297873614737 154.51110541379518 0.22871010952935025
8866 115.67570488224037 0.17095258689965886 115.27604527251519 0.22870702282551159
8867 65.66052146572665 0.17095267282811424 65.26085950314157 0.22870928975696417
8868 27.95509778893632 0.1709526043681318 27.555437090821233 0.2287080937469564
8869 16.113078115267772 0.170952390871101 15.713417516034239 0.22870820836243302
8870 29.062588736645097 0.17095260044580046 28.662926963215654 0.22870917298364224
8871 54.392353958481785 0.17095217015914682 53.99269439812569 0.22870739019694325
8872 76.41904756660934 0.1709525466923737 76.01938520290378 0.22870981701318965
8873 84.05861206425753 0.1709520230941875 83.65895289577674 0.22870714538660702
8874 74.98793377776798 0.1709524337985148 74.5882714856955 0.2287098582739609
8875 55.019938207431416 0.1709519413763596 54.620278782894786 0.22870748316027417
8876 33.853237599799314 0.1709522749194431 33.453575903620234 0.22870942125964047
8877 19.842575248708414 0.17095190429841767 19.44291517603845 0.22870816837154556
8878 16.462520265214476 0.17095209654175322 16.06285935603943 0.22870881263329498
8879 21.799460885441952 0.170951885250194 21.39980012874183 0.22870887144992916
8880 30.60899092994195 0.17095192410702523 30.209330664674887 0.22870834116003785
8881 37.374721021770505 0.170951859972666 36.97505982419194 0.22870933760590142
8882 38.77230189811861 0.17095177294935904 38.37264194576057 0.22870817940868166
8883 34.62192730582102 0.17095181489826336 34.22226601326028 0.22870947766246993
8884 27.279788181665708 0.17095164757920864 26.88012820507597 0.22870832901053184
8885 20.075426313647597 0.17095174895752996 19.675765203520324 0.22870936116974147
8886 15.677464193284154 0.17095154476914257 15.277803982855778 0.22870866565923298
8887 15.101080405043977 0.17095166875229095 14.701419590873156 0.22870914541852883
8888 17.630838645571448 0.17095145678857612 17.23117816580151 0.22870902298136286
8889 21.47154126760708 0.17095158226334017 21.07188070001392 0.2287089853298191
8890 24.683782922075295 0.17095137510431024 24.28412227456168 0.22870927240930772
8891 25.963065962745915 0.17095149499811416 25.563405497577644 0.22870897017015648
8892 24.99803104863143 0.17095129396120567 24.598370390019678 0.22870936465054448
8893 22.373609516012632 0.17095140921972451 21.973948999851526 0.22870910694138002
8894 19.162045600134157 0.17095121167491917 18.762385061389395 0.22870932706984243
8895 16.428707123525452 0.1709513247881124 16.029046458059483 0.22870934067785723
8896 14.854001500051673 0.1709511293179624 14.454341138791774 0.228709231941937
8897 14.581694498900099 0.17095124025051803 14.18203366650725 0.22870959214233064
8898 15.29159013556683 0.17095104854234705 14.8919299306921 0.2287091563323823
8899 16.41456419033688 0.17095115390936677 16.014903242493837 0.22870979393367477
8900 17.379333333390925 0.17095097013482566 16.979673211256873 0.22870915199922429
8901 17.799670345473015 0.17095106482098454 17.400009368940815 0.228709911711218
8902 17.55572676322956 0.17095089366926153 17.156066635691612 0.22870923386869
8903 16.770340354024643 0.17095097332611686 16.370679433335475 0.2287099473630512
8904 15.714974139170437 0.17095081780844798 15.315313936539956 0.22870938482203154
8905 14.692699034694135 0.17095088085108617 14.293038224935504 0.2287099289075458
8906 13.940390283206733 0.17095074076552164 13.54072997286416 0.22870956957705263
8907 13.574802817480602 0.1709507892302336 13.17514213354115 0.2287098947092173
8908 13.587174091941682 0.17095066072492668 13.187513680950966 0.22870975026578877
8909 13.87509996679575 0.1709507000475974 13.475439387693434 0.22870987905471757
8910 14.292615890162066 0.17095057617730086 13.89295541585533 0.2287098981294368
8911 14.699663232469526 0.17095061433027403 14.300002714596381 0.22870990354287063
8912 14.9976903225153 0.17095048609662356 14.598029837678045 0.22870999874063208
8913 15.145897091817822 0.1709505326221439 14.746236583988507 0.22870997520717215
8914 15.159365485893114 0.1709503898786204 14.759705044807289 0.2287100512072054
8915 15.094912483981577 0.17095045529012332 14.695251939041786 0.228710089649668
8916 15.031891145658914 0.17095028704035636 14.632230795049814 0.22871006356874296
8917 15.05467371618233 0.1709503829189302 14.655013096668569 0.22871023659483256
8918 15.24120714064848 0.1709501767651068 14.84154691701223 0.22871004687114213
8919 15.65984078837113 0.17095031673779942 15.260180065980794 0.22871040565253473
8920 16.374353852382725 0.17095005738347918 15.974693785204435 0.22871000979481115
8921 17.456282696456043 0.1709502590990376 17.056621846406493 0.2287105909505138
8922 19.003216198086783 0.17094992581483215 18.60355631750881 0.22870995476313857
8923 21.162932831608767 0.17095021407260155 20.763271823298776 0.22871079423739107
8924 24.164203330732164 0.17094977690412508 23.764543678299688 0.22870987552835148
8925 28.357807023529844 0.17095018825126104 27.95814580845786 0.22871102682072092
8926 34.27257281700678 0.17094960253203767 33.87291345886885 0.22870975560588916
8927 42.695470331118834 0.1709501918714349 42.29580882815885 0.2287113110885526
8928 54.78467887778129 0.17094939041163346 54.385019920549574 0.2287095668200816
8929 72.22999460515182 0.17095024025246428 71.83033268275452 0.22871168214483334
8930 97.46501080720401 0.17094912278232413 97.06535241645196 0.22870926796972818
8931 133.9326024164701 0.1709503550113396 133.53293987282836 0.22871218863039539
8932 186.34292656346577 0.1709487763474968 185.9432689807028 0.22870880641544175
8933 260.7975757478517 0.1709505625003037 260.39791229840944 0.2287128869419579
8934 364.3880289775051 0.17094832844380095 363.98837251525913 0.22870813380214725
8935 503.6324328652039 0.17095088087265312 503.2327681748392 0.22871380949201628
8936 680.5309050817809 0.17094778372914 680.131250030841 0.22870726721074064
8937 885.3846445872509 0.17095127456061954 884.9849784502326 0.2287148624577103
8938 1086.9293726444814 0.17094724686842222 1086.5297189521714 0.22870644544166013
8939 1226.6681852487159 0.1709515561799573 1226.2685180671958 0.228715625340039
8940 1230.5037389619836 0.1709470219351014 1230.104085624823 0.22870631522542223
8941 1049.8428154288617 0.17095133844184357 1049.4431487904249 0.22871529999494267
8942 714.0142217371539 0.17094750111828225 713.614566587376 0.22870764865964208
8943 342.7443106777558 0.1709503642045393 342.3446468897233 0.22871342382793372
8944 83.54301690185045 0.170948638253843 83.14335796275378 0.22871030084281488
8945 19.555240041024163 0.17094899958667217 19.155580253355463 0.228710788082029
8946 127.13441657349374 0.17094980217871328 126.73475380048001 0.22871297083502418
8947 304.9413569634857 0.17094793383433843 304.54170020361744 0.22870882603391357
8948 436.0420862663739 0.17095038868101514 435.64242149021425 0.22871438747860587
8949 445.2831734376005 0.17094761625866992 444.8835173402299 0.22870848111195405
8950 332.99024143976715 0.1709501441048974 332.5905772671135 0.22871402854878423
8951 169.02061682013039 0.17094809666483893 168.62095890342655 0.22870982003899723
8952 45.01283405018078 0.170949258497732 44.61317245718968 0.22871233449336503
8953 15.519136103736061 0.17094894948297387 15.119475228418196 0.2287119258348919
8954 71.02239126301453 0.17094830428582078 70.62273243686464 0.22871052186407895
8955 155.60820284021923 0.17094956804115544 155.20853975518773 0.22871351699034886
8956 207.85930843200535 0.17094780090641046 207.45965093846394 0.2287096926349871
8957 196.62389960924375 0.17094959664700238 196.22423617760845 0.22871383498829503
8958 133.8850148461465 0.17094791591902325 133.48535673467865 0.22871019554883923
8959 60.77466057686759 0.1709490716933287 60.374998537942105 0.22871296723215281
8960 17.818024171939253 0.1709484267960041 17.41836419612805 0.2287115490151991
8961 20.396588293623296 0.17094835426837632 19.996928253647866 0.228711685707053
8962 54.37584784348685 0.17094890395897813 53.97618609815094 0.2287128413769344
8963 90.37755330051004 0.17094785455422778 89.97789458267903 0.2287108632767899
8964 103.86326749137758 0.17094902458618091 103.46360508450292 0.2287133822884952
8965 88.32103123834096 0.17094776996633346 87.92137254638381 0.22871092199082932
8966 55.624371196952325 0.17094873593673787 55.224709404053186 0.22871305696239996
8967 25.642872439714733 0.17094801831936698 25.243212733276405 0.22871168811896128
8968 13.086156600968295 0.1709482308597898 12.686496097077045 0.22871227303146036
8969 19.971608185267094 0.17094833710157867 19.571947239552703 0.2287126086128146
8970 37.0518539184073 0.17094778873901037 36.65219450975834 0.22871161990994943
8971 51.350639365332064 0.17094847745298417 50.950977730143705 0.2287131577353767
8972 54.14434108031217 0.1709475926307123 53.74468200323997 0.2287114844414856
8973 44.911861638942355 0.17094834350946336 44.51220016338941 0.22871313204348326
8974 29.96569152764898 0.17094764936827592 29.566031997613884 0.22871188066681816
8975 17.605039870966106 0.1709480094901184 17.205379173056308 0.22871268841968032
8976 13.169289673265903 0.1709478241805083 12.769629324629262 0.22871252445613144
8977 16.75471738392018 0.1709476426596516 16.35505756182138 0.22871217943915115
8978 24.255394142156185 0.17094794631351798 23.855733139550956 0.22871305629171068
8979 30.40402223886548 0.1709473908008789 30.004362931864968 0.22871191619963066
8980 31.748176670553764 0.1709479102868534 31.348515506320155 0.22871325394675682
8981 28.042037962733435 0.17094730837635114 27.64237864176751 0.22871201258957036
8982 21.70178173553244 0.1709477147900417 21.302120905213084 0.22871311552931226
8983 16.02600296218998 0.17094735061990382 15.626343238602598 0.22871237296747832
8984 13.355507715422895 0.17094743889965194 12.955847467455284 0.22871280906795893
8985 14.113600586072439 0.17094741928623738 13.71394037766506 0.22871278912114162
8986 17.005526721858857 0.17094718358615535 16.60586698963559 0.22871254863711402
8987 20.008124543852734 0.17094742481042427 19.60846404799027 0.2287130710520375
8988 21.485437519033496 0.17094701653744543 21.085778024540087 0.2287124779559612
8989 20.872138632151138 0.17094732775403051 20.47247816988555 0.2287131345115549
8990 18.70642927467517 0.1709469480346079 18.30676970715936 0.2287126194811992
8991 16.148707427711916 0.1709471447857756 15.749047269146491 0.22871301377964784
8992 14.324796216950414 0.17094694032883265 13.925136382091953 0.22871289452962973
8993 13.833485587581498 0.17094692718839194 13.433825844477118 0.2287128159159871
8994 14.601133630318346 0.1709469367861452 14.201473508448284 0.22871318508391628
8995 16.065967694167234 0.1709467291378998 15.66630831158794 0.22871265344139244
8996 17.533278947158504 0.17094689201240598 17.133618657609908 0.2287133975361899
8997 18.50932238228481 0.17094658312518374 18.109663206990113 0.22871259216951348
8998 18.880314971669208 0.17094678864074225 18.480654684469343 0.22871349855912332
8999 18.902267384793724 0.1709464915961158 18.50260826006945 0.22871263312815754
9000 19.05510144988061 0.17094663742849622 18.65544129645414 0.2287135159979742
9001 19.85795705330776 0.17094643346083876 19.458297894216482 0.22871272563044245
9002 21.736370030997918 0.1709464657833742 21.33671004965192 0.2287135155626262
9003 24.992402263964202 0.17094637832497594 24.59274308939151 0.22871279624771157
9004 29.88029308716107 0.1709463027933441 29.48063321378211 0.22871357058561778
9005 36.757463535145135 0.1709463002793171 36.357804458480196 0.2287127763856181
9006 46.269202250619884 0.17094616782272096 45.86954234284678 0.2287137399503895
9007 59.54072715471063 0.1709461856395981 59.14106835240608 0.22871261666494772
9008 78.36673511421215 0.17094606601487786 77.96707498691819 0.22871406127907729
9009 105.41552019449237 0.17094603335029396 105.01586187531002 0.22871228583205966
9010 144.4451626806057 0.17094598979627915 144.04550213420703 0.22871455660239368
9011 200.51042493194223 0.1709458502666692 200.11076732024597 0.22871176142959895
9012 279.977801756093 0.1709459225334148 279.57814059559104 0.22871523796857945
9013 390.0074461540433 0.17094564537425627 389.6077894786211 0.2287110300479432
9014 536.6680774527995 0.17094583898914018 536.2684155271095 0.22871608670085095
9015 720.6833365662026 0.1709454277610758 720.2836810057693 0.22871013267222695
9016 929.6957761818139 0.17094569878457685 929.2961135217123 0.22871696131708763
9017 1128.810171717028 0.17094521067633414 1128.4105172045681 0.22870930178357288
9018 1256.2083354492709 0.17094544423354302 1255.8086725810012 0.2287174240362353
9019 1238.7416209970186 0.17094501007388319 1238.341966870019 0.22870911692566406
9020 1035.126709743926 0.17094504491018458 1034.7270479414055 0.22871675761028498
9021 686.2621135644112 0.17094482381406007 685.8624585239058 0.22871021669130087
9022 318.3322713187684 0.17094457129051432 317.9326120528388 0.22871469463906224
9023 74.57170083825281 0.1709446348504367 74.17204381829004 0.22871238511232486
9024 26.774967116425834 0.1709441527583522 26.37531083068877 0.22871213297871548
9025 141.95383509478367 0.170944411654499 141.55417624813052 0.22871443499865635
9026 316.4909584673975 0.17094387497980204 316.0913042105609 0.22871038185680717
9027 437.73388627907445 0.17094409362009208 437.3342269179666 0.22871526748777535
9028 438.1355845983339 0.1709437354384275 437.73593069447014 0.2287101684253135
9029 324.2205300683595 0.1709436791390698 323.8208718789418 0.2287145102786779
9030 166.59514429810494 0.17094366118270285 166.1954892416344 0.22871139528786855
9031 51.74727531114854 0.17094326650541053 51.34761933138758 0.22871271325555492
9032 27.54621908048279 0.17094356740768127 27.146562371198847 0.2287131418762601
9033 81.15777627076149 0.17094296814410262 80.7581222517688 0.2287110508485848
9034 158.3410914110487 0.17094338227666286 157.94143376474503 0.2287142640269837
9035 202.5315565629549 0.17094282924580081 202.13190327876254 0.22871045494655753
9036 187.31326578025383 0.17094308018241441 186.91360854273785 0.22871415733356296
9037 126.48976521510971 0.17094281019672217 126.09011129846658 0.2287111064464077
9038 59.247308769757275 0.17094272079648065 58.847653021432414 0.22871302752837566
9039 22.144221533294747 0.1709428233734152 21.744566264915086 0.22871244500624446
9040 27.372945804461338 0.1709424092081551 26.97329171155313 0.22871168370005354
9041 60.12299024132673 0.1709427798169532 59.723333876316964 0.2287135851928142
9042 92.61891855579984 0.17094222081278415 92.2192653938575 0.22871094112955068
9043 102.72406301338789 0.1709426273043589 102.3244064771717 0.2287139089118349
9044 85.60413333362604 0.1709421632188765 85.20448003838965 0.22871113201750243
9045 53.33559884264752 0.1709423805286864 52.93594309068961 0.2287133714292232
9046 24.826478337166623 0.1709421853373696 24.426824135398206 0.22871201643104652
9047 13.584832083807958 0.1709421093165177 13.185177545394657 0.22871242909678413
9048 20.99951014478404 0.17094221109064206 20.599854920121018 0.22871301357237805
9049 37.95215283765795 0.1709418892237323 37.55249926262188 0.22871168581233303
9050 51.98166255302243 0.17094217681832935 51.58200678117266 0.22871359503144104
9051 54.754718060671586 0.1709417597522289 54.35506478243654 0.22871151848281115
9052 45.739064814389366 0.17094206026482847 45.339409190663496 0.22871356346104033
9053 30.929170737843894 0.17094171423230292 30.529517095652032 0.22871192795955833
9054 18.31299955413429 0.17094188512438055 17.913344584014485 0.2287130849954228
9055 13.201037722769126 0.1709417135570809 12.801383388774765 0.22871262043728083
9056 15.978339019648448 0.17094169881343496 15.578684797527108 0.22871252330790554
9057 22.950473105266425 0.1709417095886956 22.55081817149145 0.2287132241862795
9058 29.119148048183842 0.1709415426647118 28.719494303315855 0.22871220220327454
9059 30.99988699031154 0.1709416684122699 30.600231822745545 0.22871349915372807
9060 28.04665921975775 0.1709414345566312 27.64700553413709 0.2287122510640276
9061 22.289304594613284 0.1709415825827462 21.889649587921888 0.22871342410864998
9062 16.7676836633546 0.17094136835934143 16.368029704052823 0.22871259094243634
9063 13.809401538355548 0.170941466998566 13.409746918946869 0.22871315241011297
9064 14.041188522004306 0.1709413233394064 13.641534174267726 0.22871302439717495
9065 16.449801374418474 0.17094134471968284 16.050147136740666 0.22871289295812672
9066 19.21598818388447 0.17094127678330043 18.816333547110126 0.22871335999104475
9067 20.74090644231686 0.17094123358698127 20.341252413453624 0.22871279527625443
9068 20.33932029348279 0.17094121452446562 19.939665577972228 0.22871350098609441
9069 18.35915576327677 0.17094114016897813 17.95950172725063 0.2287128958571653
9070 15.805875972765971 0.17094113473242328 15.406221373166565 0.2287134648669834
9071 13.755711864121515 0.1709410608382442 13.35605767145079 0.22871313183248174
9072 12.86794676417329 0.1709410445067838 12.468292374609765 0.2287133450567418
9073 13.188376671938517 0.17094098659730367 12.788722290104376 0.22871339523683706
9074 14.260252100537018 0.17094095325539088 13.860597898598076 0.22871324868355136
9075 15.42163188416585 0.1709409086316233 15.021977383091283 0.22871359244294415
9076 16.11944668473174 0.17094086735089883 15.719792571573095 0.22871324580774624
9077 16.106928036544158 0.17094082232054447 15.707273533452266 0.2287136807713479
9078 15.472912931795987 0.17094078811962532 15.07325879416321 0.22871334951315134
9079 14.532012842791591 0.17094072827838722 14.132358441462541 0.22871367305066306
9080 13.652764809199049 0.17094071270522898 13.253110570965365 0.2287135255284542
9081 13.105441959424523 0.17094063064128326 12.705787710891165 0.22871361789207423
9082 12.983004638555494 0.17094063634480558 12.58335028398398 0.2287137182267069
9083 13.20678287494349 0.17094053421720795 12.807128769716556 0.22871357100972803
9084 13.593594264538217 0.17094055475269465 13.193939832049752 0.2287138777357702
9085 13.944336799577098 0.17094044220633425 13.54468278543088 0.22871357193988426
9086 14.11692290446249 0.17094046573546032 13.717268461591507 0.22871397713552102
9087 14.061898152425941 0.17094035529614032 13.662244163388722 0.22871363374107892
9088 13.8179438866462 0.17094036961801856 13.418289500869955 0.22871401615822648
9089 13.479014980433941 0.17094027199274894 13.079360963029204 0.22871374541198808
9090 13.151300999620362 0.17094026859568734 12.751646716787915 0.22871401423675947
9091 12.916717354061896 0.17094018961789859 12.517063282411238 0.22871388203276033
9092 12.812978419776124 0.17094016554949307 12.41332425549427 0.22871399873236092
9093 12.83223089218325 0.17094010541379384 12.432576770142402 0.22871401662705457
9094 12.933820772822765 0.17094006294435596 12.534166715890978 0.22871399398743236
9095 13.063600174902657 0.17094001737766953 12.66394602836624 0.22871412915874725
9096 13.172315333477771 0.17093996219703939 12.772661356588557 0.22871401469217423
9097 13.22798428588708 0.17093992464618327 12.82833015064869 0.22871421059220837
9098 13.220361270375728 0.17093986357457955 12.820707342465122 0.22871406433602606
9099 13.158385097927662 0.17093982743511418 12.758731008160096 0.22871426233245074
9100 13.063210775038971 0.17093976646460218 12.663556871067499 0.22871413750687034
9101 12.959887274118604 0.17093972668046006 12.560233254668839 0.22871429276930316
9102 12.870219826428501 0.17093966980001613 12.470565932615358 0.2287142240131256
9103 12.808307906124503 0.17093962358306453 12.408653969594011 0.2287143129474259
9104 12.779118737334887 0.17093957246438263 12.379464851879566 0.22871431299093883
9105 12.779589702184722 0.17093951922649586 12.379935850033624 0.228714332924603
9106 12.801275783016715 0.17093947357875072 12.401621913601291 0.2287143958366729
9107 12.833484961395751 0.1709394143550068 12.433831187432787 0.2287143596079574
9108 12.866050590139746 0.17093937263830572 12.466396749929848 0.22871446757159156
9109 12.891232474170192 0.17093930931505344 12.491578768723778 0.22871439613135944
9110 12.904596538760645 0.17093926951655125 12.504942742405575 0.2287145268385174
9111 12.904988328143615 0.17093920411246244 12.505334681659113 0.2287144423720388
9112 12.893881428637288 0.17093916438293538 12.494227689219482 0.22871457503487114
9113 12.874415920553034 0.17093909852321956 12.474762325984589 0.22871449604522467
9114 12.850413104488801 0.1709390575870222 12.450759431776437 0.2287146151253434
9115 12.8255568723099 0.17093899220648034 12.42590332622106 0.22871455388235812
9116 12.802846365489025 0.1709389495532784 12.403192765385329 0.22871465055041798
9117 12.784330912844204 0.17093888478785757 12.384677415484845 0.22871461257150363
9118 12.771091049266607 0.17093884071369636 12.371437524090911 0.22871468446199994
9119 12.76339146732547 0.1709387758985698 12.363738022105704 0.22871466932119602
9120 12.760935961261083 0.17093873148932479 12.361282510420104 0.22871471935165458
9121 12.76315993973396 0.1709386651669398 12.363506552520985 0.22871472204603532
9122 12.769524684121413 0.1709386223221126 12.369871304770157 0.22871475702914096
9123 12.779798520082887 0.1709385521618954 12.380145198676216 0.2287147692447741
9124 12.794341276692496 0.1709385137576734 12.394687964068009 0.22871479886681328
9125 12.814432749606986 0.17093843628351235 12.414779503670054 0.22871480965341956
9126 12.84272214396313 0.17093840658806503 12.443068891136255 0.22871484623880822
9127 12.883916920627833 0.17093831658270295 12.484263762324238 0.22871484172089143
9128 12.945905067280796 0.17093830208209815 12.54625186406085 0.228714901137849
9129 13.04161631220245 0.17093819146846564 12.641963257848845 0.22871486288513984
9130 13.192138848905687 0.17093820236245189 12.792485679504527 0.22871496703870786
9131 13.431939852813256 0.1709380582206007 13.032286926067854 0.22871486852480138
9132 13.817656201852035 0.1709381110426624 13.41800304060707 0.22871505020230126
9133 14.442915225130532 0.17093791215617973 14.043262462664744 0.22871485030960725
9134 15.463478014653512 0.1709380343300338 15.06382481851825 0.2287151618052288
9135 17.139971337959548 0.17093774517778854 16.740318799347662 0.22871479343409554
9136 19.91093785797688 0.17093798296092402 19.51128455342943 0.2287153215865228
9137 24.517698053695913 0.17093754323162638 24.11804583862319 0.22871467184109756
9138 32.218451943149184 0.17093797559142976 31.818798403385475 0.22871556417228095
9139 45.15303875579104 0.1709372819272422 44.75338703382009 0.2287144400436994
9140 66.96103918709804 0.1709380445500421 66.56138519285258 0.22871594969541126
9141 103.80306529125399 0.1709369195099214 103.4034143515749 0.22871402016917025
9142 165.98938266144518 0.17093824441906527 165.58972783788474 0.2287165791413724
9143 270.33771908917936 0.17093638847316045 269.93806941324726 0.22871328745895925
9144 442.9588192603086 0.1709386583541012 442.5591629991688 0.22871760278570252
9145 720.3692999107274 0.17093560117418774 719.9696522226426 0.22871208691058525
9146 1142.5842065767004 0.17093936634141063 1142.184548063635 0.22871914672389773
9147 1723.339823290547 0.17093454685271478 1722.94017830596 0.22871043773429833
9148 2381.1532154393003 0.17094023339628775 2380.753554323659 0.22872088224489695
9149 2854.4833498202183 0.17093368028707656 2854.083706857019 0.22870928291256562
9150 2750.752285788854 0.17094037579424046 2750.3526243359893 0.2287210770707017
9151 1902.87516448316 0.17093428756741808 1902.4755191958654 0.22871099972716583
9152 761.0931134985813 0.1709385628878587 760.6934573265082 0.2287176091852254
9153 118.14565090435349 0.1709367316965989 117.7459981183686 0.22871605428828792
9154 317.2472588491379 0.17093575966234292 316.847610645784 0.2287124436914918
9155 952.0320630240417 0.1709389225741247 951.632403667996 0.22872043347156984
9156 1304.5803022790692 0.17093433508737357 1304.1806577701425 0.22871017383924305
9157 1000.2893035328683 0.17093892481469894 999.8896442675527 0.22872034050094828
9158 355.8215086560524 0.17093544029382549 355.4218602847797 0.22871293097888099
9159 15.68870062791117 0.1709367895548803 15.289047766716642 0.2287160716396468
9160 218.27718639657604 0.17093762504925145 217.87753101215455 0.22871775937223845
9161 598.7591616940365 0.17093493811526914 598.3595143460916 0.22871240982968696
9162 674.0690374019553 0.17093834909708222 673.6693794191029 0.22871963375522986
9163 376.14310417962383 0.17093519801194748 375.74345598029123 0.22871300132069292
9164 69.16933787621392 0.17093698646582112 68.7696835745656 0.22871731518248764
9165 70.03600895010487 0.1709368544430645 69.6363556774741 0.22871641818769478
9166 291.02817634934394 0.17093533678277742 290.62852667527227 0.22871433728885868
9167 411.77386517090395 0.17093767700125184 411.3742091920813 0.22871830182140385
9168 285.0254778925912 0.1709352451007888 284.6258283159118 0.22871433157858972
9169 77.55738699585068 0.17093677831519577 77.15773332871773 0.22871688881775762
9170 22.780032197483273 0.17093643945221876 22.380378975031324 0.22871678299972875
9171 134.8810837909494 0.17093542126319453 134.48143375017364 0.22871461951256894
9172 233.3038714132236 0.17093717515484153 232.90421591632426 0.2287183217444827
9173 189.62037608026574 0.17093518753119433 189.22072634668442 0.228714546050125
9174 67.98371189755211 0.17093655662926294 67.5840581075243 0.2287172333985496
9175 14.4814433085481 0.1709360567522731 14.081790660746329 0.22871659104949707
9176 69.18765350481851 0.17093543763418692 68.78800285599276 0.22871521119156632
9177 138.8137658708711 0.17093670504788663 138.41411100512366 0.22871816069953083
9178 131.06987058968764 0.1709351064345235 130.67022070833008 0.22871477492303602
9179 62.11512609662321 0.17093631390719882 61.715472126559476 0.22871765615653128
9180 17.182878047981276 0.170935689314842 16.783226196227286 0.22871616243914836
9181 37.582671002552544 0.17093542682811702 37.18301942577178 0.22871614995264727
9182 80.92558258257708 0.1709362196085182 80.5259288841743 0.2287174787942509
9183 86.69891752044192 0.1709350580246265 86.29926683022994 0.22871563218735982
9184 49.94617856074503 0.17093598263058987 49.54652526183136 0.22871731628308448
9185 16.397659075997677 0.17093541735095402 15.99800713451921 0.2287165241275126
9186 19.871552474641593 0.17093529132486174 19.471900909222473 0.22871627409425696
9187 45.624534729575174 0.17093582888562442 45.22488138196382 0.2287175187257298
9188 56.73271462867902 0.17093491972372818 56.33306385734922 0.22871585160607655
9189 40.52832543702885 0.17093568917462162 40.12867230094013 0.22871744691409535
9190 18.241755774218838 0.17093512136506822 17.842104116263936 0.22871653658983174
9191 14.23558042087798 0.17093514117076938 13.835928687576278 0.22871659213093337
9192 27.768984965507606 0.17093544583560266 27.369332070613975 0.22871744905802927
9193 38.71945728629818 0.17093476140762523 38.319806446221705 0.22871607866885657
9194 33.901320339842655 0.17093539187088 33.50166733551486 0.22871761245691805
9195 20.389079271102265 0.17093482263356527 19.989428012000403 0.22871643646829645
9196 13.656065586078089 0.17093497837017071 13.256413541691563 0.228717066016354
9197 18.766320719370928 0.17093505235365222 18.366668535056014 0.22871713196126162
9198 26.836425082971687 0.17093461621950518 26.436773853512346 0.22871661323983786
9199 27.531223251148596 0.1709350467710844 27.131570828687924 0.228717375689589
9200 20.631372404242487 0.17093457498566186 20.231721047142905 0.22871678211391983
9201 14.275848793334202 0.17093474032721026 13.876197015667403 0.2287170373395895
9202 14.50014627773836 0.17093471886540396 14.100494248580398 0.2287173102925581
9203 19.149366831566006 0.17093440551887534 18.749715780308694 0.22871664573843686
9204 21.809147484244438 0.17093473861763114 21.409495148538344 0.22871759708846226
9205 19.48636743144689 0.17093428904264127 19.086716462549152 0.22871667985509805
9206 15.104927071206625 0.17093451906868493 14.705275132721713 0.22871741941622614
9207 13.243091219273195 0.17093435459332926 12.843439796961208 0.22871706771865755
9208 14.991651683820109 0.17093422015773316 14.592000373724243 0.22871708993813308
9209 17.503962399605047 0.17093438057089202 17.104310642156303 0.2287173768778542
9210 17.73577129022514 0.17093405148158963 17.3361202210339 0.22871701770964978
9211 15.63077659629105 0.17093423046603498 15.231125025074878 0.22871734075013733
9212 13.583317289269841 0.1709340444183597 13.183665980443731 0.2287172644077503
9213 13.499994295030858 0.17093397543931568 13.100343222188124 0.2287170974034186
9214 14.956491932723821 0.1709340578670074 14.556840319086684 0.2287175557701297
9215 16.093535697851312 0.17093377746530297 15.693884958741423 0.2287169616445868
9216 15.77814507589207 0.17093395844081485 15.37849348468036 0.22871763277089485
9217 14.598822020380984 0.17093370633818641 14.199171245698784 0.2287170683440146
9218 13.945017384571841 0.17093375284567544 13.545366121918542 0.22871750980762257
9219 14.484112363755656 0.17093368946911672 14.084461399805964 0.228717274480577
9220 15.6664794474049 0.17093355146961178 15.266828491934572 0.22871740400071672
9221 16.531983099041828 0.1709336137935086 16.132332127888343 0.2287173573599764
9222 16.76214357915922 0.17093343806767794 16.362492659455533 0.2287174816360074
9223 16.91069430450208 0.1709334444740962 16.511043614641245 0.22871724538673913
9224 17.768229076786582 0.17093339456798298 17.36857796999685 0.22871771222175
9225 19.6606890313862 0.17093324107154909 19.26103874137116 0.2287170489434955
9226 22.377619574805298 0.1709333409234246 21.977968286939547 0.228717946942326
9227 25.686182207652195 0.1709330795050334 25.28653222071218 0.22871690743498155
9228 29.85257760704172 0.17093322518129334 29.45292628650549 0.22871809535493381
9229 35.7232891697732 0.1709329755515189 35.32363935524381 0.22871683897787545
9230 44.44156475134612 0.17093306711231776 44.04191347198234 0.2287182122514615
9231 57.222372016718694 0.17093288082256386 56.82272240500696 0.22871673088917244
9232 75.49255444059436 0.17093292572568922 75.09290307816161 0.22871843670704875
9233 101.34259001635706 0.17093273761505695 100.94294083384867 0.2287164448933308
9234 137.98098676291002 0.17093283786603958 137.5813350506133 0.22871887443069017
9235 189.94525731854725 0.17093252853305294 189.54560887550804 0.2287159145061511
9236 262.94190248868097 0.1709327886638587 262.5422501620734 0.2287195379437208
9237 363.2198796429618 0.1709322781548678 362.82023220535905 0.2287151594479315
9238 495.9382476950934 0.17093272801171575 495.5385946077738 0.22872035930787407
9239 661.6968919902823 0.17093202009586977 661.297245705605 0.22871426458152405
9240 850.202959492825 0.1709325989576985 849.8033057156171 0.22872117825024207
9241 1032.308764958342 0.17093177287540945 1031.9091197434338 0.22871344203266739
9242 1155.6879016548614 0.17093234864045095 1155.2882476851705 0.22872162105048877
9243 1156.1276494847498 0.17093154300076346 1155.7280047688218 0.22871317292712684
9244 991.9054099708578 0.17093195096397854 991.5057569479743 0.22872107191946103
9245 687.7829905509897 0.17093133071636507 687.3833451862414 0.22871403403190996
9246 345.50232928636177 0.17093146049343275 345.1026785929413 0.22871923292706745
9247 94.12038732043155 0.1709311363906711 93.72074024172139 0.22871594231948567
9248 12.905125295017932 0.17093098874235596 12.505477511411199 0.22871679486437757
9249 91.48555836283501 0.1709309502530398 91.0859094783573 0.22871793422467906
9250 248.901494397554 0.17093061032485427 248.50184889166366 0.22871489556547134
9251 383.2792425377376 0.17093072579876403 382.8795927912104 0.2287190207284208
9252 420.30716351567 0.17093032847240253 419.9075189494753 0.22871423772231142
9253 344.6599313410102 0.1709304336036296 344.26028215044363 0.22871875696288002
9254 202.9913316678863 0.1709301125917953 202.59168665155738 0.22871490373710807
9255 72.71831304288115 0.1709301066016574 72.3186655367879 0.22871739949158143
9256 13.900235232506807 0.1709299408982683 13.500588978503917 0.22871631310462134
9257 37.35114031866014 0.17092980218105916 36.951494703067254 0.22871581341182862
9258 107.6685720080342 0.17092978552080781 107.26892468644094 0.22871753607245054
9259 171.54566267920782 0.17092955432218981 171.14601826774916 0.22871485713648718
9260 189.55897173868237 0.17092960727604603 189.15932422100585 0.22871791040049558
9261 154.79470158225723 0.17092936529235558 154.39505732392698 0.2287148930379172
9262 91.2468892657778 0.1709293955585153 90.84724251874466 0.228717351474609
9263 35.26433324510269 0.1709292236026348 34.86468831355292 0.2287157079471397
9264 12.696004898963418 0.170929175644635 12.296359404820059 0.2287163184987231
9265 26.216791803519683 0.1709291097982214 25.817145994374904 0.22871669934655692
9266 58.462674979362546 0.1709289792480565 58.06303053563756 0.2287154644769323
9267 85.59543252557077 0.1709289937224034 85.19578624828112 0.2287172835672434
9268 91.41956600192232 0.17092882248761027 91.01992196573086 0.22871521370385128
9269 74.5463163631023 0.17092885455250473 74.14667028887823 0.22871721967157901
9270 46.306315516871685 0.1709287043452324 45.906671223950504 0.228715588575949
9271 22.180790781559875 0.17092869762842372 21.781145413336557 0.2287166705948941
9272 12.612530641421671 0.17092861248373037 12.212885750422378 0.22871627851556137
9273 18.412304649531496 0.17092854416542372 18.01266006826313 0.22871603710294264
9274 32.317680693637236 0.1709285265687616 31.91803529765344 0.22871686941504085
9275 44.45064894834185 0.17092841202059678 44.05100485300439 0.2287156833168667
9276 47.91690915071048 0.1709284280249129 47.51726363348653 0.22871708919903735
9277 41.68597694393454 0.17092830644756424 41.28633288584218 0.22871575164480112
9278 29.909717833089573 0.17092831257114888 29.510072602662525 0.2287169178558969
9279 18.774282606486096 0.17092822166450444 18.374638241570903 0.22871614325068854
9280 12.983286531721689 0.1709281903278722 12.58364179936123 0.228716542032586
9281 13.734711818293247 0.17092814553326582 13.335067052260468 0.228716620499514
9282 18.873220880352235 0.17092807496563503 18.473576593321738 0.22871621206486362
9283 24.63722956076856 0.17092806512983913 24.237584538596078 0.22871695704264416
9284 27.77890737658409 0.170927974151673 27.379263302564212 0.22871609986820562
9285 26.968576265168423 0.1709279734175035 26.568931245522716 0.2287170462282059
9286 23.000099728294117 0.17092788741770346 22.600455604947555 0.22871623592885615
9287 17.975435287767873 0.17092787222355812 17.575790492799012 0.22871692274530264
9288 14.072792432137382 0.17092780899683563 13.673148092743638 0.22871653039690704
9289 12.552812425893453 0.17092776876340912 12.153167945292886 0.22871671183715875
9290 13.397642360701795 0.170927731496284 12.997997785920996 0.22871684328451483
9291 15.59416335551886 0.17092766967224396 15.19451913715046 0.2287165486961579
9292 17.782468851911315 0.17092764907649277 17.38282414326714 0.22871705956768176
9293 18.90249090549378 0.17092757756880145 18.50284681258684 0.22871651533814272
9294 18.566762995705123 0.17092755959915015 18.167118303318677 0.22871713278729444
9295 17.07111560048697 0.17092749127866444 16.671471489438055 0.2287166197702481
9296 15.125232490929164 0.17092746464367356 14.725587939614334 0.2287170866711563
9297 13.479164514246857 0.17092740773832593 13.079520294110454 0.22871681239807876
9298 12.619858630034102 0.1709273675357363 12.22021427564421 0.22871698685415592
9299 12.640892651317614 0.17092732368498498 12.241248306656994 0.22871702097563495
9300 13.293666217197801 0.17092727109641165 12.894022042766496 0.22871690333489397
9301 14.15556010580308 0.17092723667926868 13.75591568449955 0.2287171846242612
9302 14.822711827317498 0.17092717657261525 14.423067768518129 0.22871688222675465
9303 15.050227881560952 0.1709271455995971 14.650583462393062 0.22871727356829236
9304 14.802387205784722 0.17092708382362065 14.402743186568578 0.22871693539252252
9305 14.217533732584041 0.1709270506158364 13.817889390596202 0.22871729137200292
9306 13.521408246245645 0.17092699196810862 13.121764208479178 0.22871704579835775
9307 12.931627708022376 0.17092695271700517 12.531983490800307 0.22871726450506288
9308 12.58794273904349 0.17092689986881454 12.188298657893728 0.22871718128094734
9309 12.524883336487976 0.17092685310386965 12.125239256358457 0.228717227025649
9310 12.684848087237016 0.1709268063888079 12.285203971577344 0.2287173092708653
9311 12.95693955194324 0.17092675275642988 12.557295591867057 0.22871720731975453
9312 13.222610767008367 0.1709267105894389 12.822966649183723 0.22871740723520498
9313 13.392286726528038 0.1709266522593944 12.992642853472143 0.22871722079650084
9314 13.424316758165967 0.17092661192270128 13.024672679463627 0.22871746677963847
9315 13.325367219824948 0.17092655178720428 12.925723399099454 0.2287172689382898
9316 13.137082324713475 0.1709265103347821 12.737438322205543 0.22871749217315057
9317 12.916476654483262 0.17092645114710273 12.516832860517269 0.2287173428188891
9318 12.717172544064422 0.1709264062109724 12.317528642287408 0.2287174955660408
9319 12.576352746400689 0.17092634986424146 12.176708967998227 0.2287174285382196
9320 12.50933042778154 0.1709263001856063 12.109686636206217 0.2287174913897177
9321 12.511048647401896 0.1709262473290871 12.111404887683683 0.22871751238912602
9322 12.562203212321267 0.17092619290639946 12.16255952757706 0.22871749183780804
9323 12.637170855633942 0.1709261429867518 12.237527128260735 0.22871758438645506
9324 12.711309396547076 0.170926084845052 12.311665807326017 0.22871750437600685
9325 12.766081916912778 0.17092603649914967 12.366438240709362 0.22871763970426562
9326 12.79144387379536 0.17092597620697927 12.391800366283013 0.22871753130536854
9327 12.785749599129314 0.170925927813638 12.386105993003612 0.22871767831206324
9328 12.753919915209524 0.17092586694544962 12.354276477463223 0.22871757080085206
9329 12.704777237363743 0.17092581712148275 12.30513371673485 0.22871770350741083
9330 12.648350319373698 0.17092575684953906 12.2487069438832 0.22871761864095788
9331 12.593709468584159 0.17092570474342045 12.19406604373447 0.22871772010626923
9332 12.547599693832549 0.17092564565853935 12.147956378235598 0.22871766993841236
9333 12.513895365618033 0.17092559100363994 12.114252041734082 0.22871773288031222
9334 12.493722986518518 0.17092553315826137 12.094079732930718 0.22871772042953953
9335 12.486023151167418 0.17092547614224934 12.086379929470437 0.22871774555472965
9336 12.488310478043987 0.17092541923247304 12.088667291654193 0.22871776715732112
9337 12.497436852238407 0.1709253602857666 12.097793731538394 0.22871776041424688
9338 12.510226833170913 0.1709253038661594 12.110583720699816 0.22871780860493765
9339 12.52392149510414 0.17092524346592158 12.124278473255115 0.22871777838310298
9340 12.536423352864958 0.17092518711581745 12.13678032128896 0.2287178444601819
9341 12.546368703096803 0.17092512566183415 12.146725778064274 0.22871779937069606
9342 12.553076265736362 0.17092506906915225 12.153433321450754 0.22871787521645578
9343 12.55641956905143 0.1709250068410227 12.15677673952074 0.22871782268966695
9344 12.556670021457922 0.17092494981257123 12.157027169871956 0.2287179017733945
9345 12.554340436652545 0.17092488698476274 12.154697702251001 0.22871784741678097
9346 12.550052838224856 0.17092482941497117 12.15041008368006 0.2287179251298256
9347 12.544437078035724 0.17092476609520463 12.144794439301199 0.22871787263932086
9348 12.538065046168567 0.17092470792665088 12.138422392045412 0.22871794619650543
9349 12.5314134746716 0.17092464418982073 12.13177093289656 0.2287178975852206
9350 12.524852071672706 0.17092458538670638 12.125209520572817 0.2287179657131833
9351 12.518646695890247 0.17092452129137425 12.119004252933992 0.22871792166488178
9352 12.512974112442892 0.17092446183166468 12.113331666374625 0.2287179842366025
9353 12.507940102613844 0.17092439741985518 12.108297760734201 0.2287179444597876
9354 12.503600130298706 0.17092433730074333 12.103957790831407 0.2287180021665552
9355 12.499977472133159 0.17092427258919032 12.100335233857447 0.22871796568652172
9356 12.497080456834349 0.17092421183660927 12.097438225210956 0.2287180197867824
9357 12.494915968659672 0.17092414680824305 12.095273836697913 0.22871798515351532
9358 12.493502203483713 0.17092408548306318 12.093860080691972 0.22871803730867765
9359 12.492878984805449 0.17092402008384355 12.093236962003903 0.22871800271770248
9360 12.493119203476471 0.17092395828203405 12.093477190280145 0.22871805491429198
9361 12.494340267021933 0.17092389242342543 12.094698356356929 0.22871801824157847
9362 12.496719608434436 0.17092383027187727 12.09707770536243 0.22871807280012751
9363 12.500513799694627 0.1709237638356785 12.100872004311304 0.2287180315476438
9364 12.506086426615154 0.17092370148796232 12.106444633901459 0.22871809122573233
9365 12.513945751722183 0.17092363432868793 12.114304075028215 0.22871804236528043
9366 12.524799978603289 0.1709235719655786 12.125158296064797 0.2287181105729135
9367 12.539634688737626 0.1709235039057658 12.139993134568847 0.22871805026301378
9368 12.55982626510978 0.17092344174469676 12.160184691941007 0.22871813142407826
9369 12.587304204068495 0.17092337255931445 12.187662776953776 0.22871805455540525
9370 12.624789556184751 0.17092331087617152 12.225148090635475 0.22871815467310508
9371 12.676141959666394 0.17092324026261155 12.27650066523659 0.22871805416719304
9372 12.746873053396389 0.17092317942943494 12.347231692276429 0.22871818169052474
9373 12.844905130578317 0.17092310695844154 12.445263976193667 0.22871804742620813
9374 12.981703958272911 0.1709230475023951 12.582062696192033 0.22871821457848363
9375 13.173976228113165 0.17092297254199612 12.774335223832765 0.22871803173840408
9376 13.446229966121106 0.1709229152348952 13.04658879431317 0.22871825657303996
9377 13.834660761839798 0.17092283683312476 13.435019921938041 0.2287180030686323
9378 14.393072801562981 0.1709227828273313 13.993431706048987 0.22871831268666304
9379 15.201970301794262 0.17092269952901723 14.802329647162836 0.22871795510240905
9380 16.382533493460514 0.17092265056493625 15.982892452156683 0.22871839073889386
9381 18.118282136098 0.17092256012110507 17.718641698089534 0.2287178778873596
9382 20.688584344100562 0.17092251884283388 20.288943322255612 0.22871850300211613
9383 24.520876874445072 0.17092241774651135 24.121236701055555 0.2287177556430083
9384 30.27142755656566 0.17092238816786706 29.87178649962384 0.2287186687739524
9385 38.95072368242138 0.17092227092132023 38.5510838481822 0.22871756331785922
9386 52.11447007878231 0.17092225905104366 51.71482890157772 0.22871891815354878
9387 72.1523279028573 0.17092211707390284 71.75268852419795 0.2287172615854421
9388 102.70369569778669 0.17092213150797786 102.304054269684 0.22871929659470705
9389 149.22795680920888 0.1709219518129476 148.82831806609556 0.22871679130038305
9390 219.666948338017 0.17092200328699256 219.26730646841244 0.22871986631755242
9391 324.9774726574028 0.17092176818076726 324.5778348144584 0.22871607476358435
9392 478.7462548362445 0.17092186434858753 478.34661228449716 0.22872068739872445
9393 694.283951389082 0.1709215574975646 693.8843147776918 0.22871505389268787
9394 976.0118990243888 0.17092168276688846 975.612255618391 0.22872172323077195
9395 1302.3568028637008 0.17092131546901349 1301.957167699703 0.2287138485287877
9396 1602.5743659681257 0.17092138598758605 1602.174722008683 0.22872257345507502
9397 1749.7760029821725 0.1709210475570716 1749.3763688392194 0.22871309539593482
9398 1609.8952606062032 0.17092089876677924 1609.4956175018913 0.2287222055452288
9399 1159.3900453111971 0.17092074670002216 1158.9904106371198 0.2287139273773949
9400 571.7938170596243 0.17092028440688767 571.3941770220971 0.22871975312036144
9401 134.85199353005748 0.17092041516815915 134.45235656739922 0.22871654749011774
9402 36.82989936469712 0.1709197138608942 36.43026344168601 0.22871620915021507
9403 238.68408899995623 0.17092008001851822 238.28444963019635 0.22871928974138517
9404 530.662047472601 0.17091929714286766 530.262414475577 0.2287136998811981
9405 683.5516941139269 0.1709196569342915 683.1520542005645 0.22872025642806984
9406 589.6794425658749 0.1709190420837144 589.2798099770854 0.2287135467057917
9407 325.72950431439074 0.17091910920436315 325.32986645116506 0.22871875402134004
9408 85.1240621360501 0.17091888403546876 84.72442770500774 0.22871554700688282
9409 18.52656015164036 0.17091855611415904 18.126925687643652 0.22871590788254784
9410 124.67361570267948 0.17091875119482852 124.27397902835669 0.22871792312795547
9411 277.8281496599609 0.17091812772294931 277.4285177121189 0.22871382011908956
9412 341.71356580662905 0.17091853482727873 341.3139284646935 0.22871880710832185
9413 270.5347045106358 0.17091786890987748 270.13507290192143 0.2287137398044354
9414 129.5765265738979 0.17091819667409064 129.17689068519334 0.22871769203045983
9415 28.08991876106926 0.1709177427303772 27.690285703632885 0.22871531470599807
9416 26.239989886236675 0.17091782013909157 25.84035639374266 0.22871567235492313
9417 97.03772450964217 0.17091766885150797 96.63808982611263 0.22871701467804045
9418 163.9577417528718 0.17091750575711193 163.55810988209333 0.22871436502138867
9419 168.72162428976267 0.1709175515672074 168.3219892290736 0.2287175091218424
9420 112.38494435535131 0.17091729200927672 111.98531253129045 0.22871453205158465
9421 43.88032220048072 0.17091736858521028 43.48068817144874 0.22871666044676864
9422 13.209690408311229 0.17091715785424927 12.81005755930801 0.22871569114896775
9423 32.208065541090875 0.17091717216454472 31.808432958106536 0.22871541081979588
9424 72.8020300205971 0.17091705007710692 72.40239626279453 0.22871670772547012
9425 96.28150197370815 0.17091701503405646 95.88187013510446 0.22871482356963174
9426 84.64476279926865 0.17091691868915568 84.24512907628734 0.22871680429215027
9427 50.210960508838596 0.1709169085800312 49.811328365888045 0.22871523437051625
9428 20.468755432458792 0.1709167648002207 20.06912258203452 0.2287160856240508
9429 14.297943025668594 0.17091683046156017 13.898310039635223 0.22871615557181052
9430 29.437353733005963 0.17091662563053203 29.037721828226232 0.2287152791491979
9431 48.42540954957347 0.1709167443630831 48.025775996716575 0.22871680849381643
9432 54.57325956186867 0.1709165291154722 54.17362798948919 0.22871504326400666
9433 44.06131898038179 0.1709166269772124 43.66168558329069 0.22871677011389308
9434 26.17976428134993 0.1709164741239809 25.780132316016243 0.22871549120970636
9435 13.943185682220898 0.17091648897491762 13.543552979022536 0.22871621422344476
9436 13.88680538271257 0.17091643790273367 13.487172721696702 0.22871622311313514
9437 22.656764074564197 0.1709163595843987 22.25713205449025 0.22871566048954858
9438 31.404045452704075 0.17091639165111996 31.00441234192805 0.22871671912490743
9439 33.14421236877224 0.17091625892829354 32.74458058780696 0.22871552203698586
9440 27.26421453728974 0.1709163198375406 26.864581482582746 0.2287167348694501
9441 18.65114182121466 0.17091618701361408 18.251509795197016 0.22871583900403172
9442 13.183032004714134 0.17091622963537548 12.783399363189245 0.22871641188951367
9443 13.476046816641489 0.1709161289788092 13.076414353511838 0.2287163341508411
9444 17.76240778810926 0.17091613957401705 17.362775555156034 0.2287160933792074
9445 21.980936441010687 0.17091606615556695 21.581303703290697 0.22871667156442382
9446 22.961334924757896 0.1709160628405381 22.561702818721127 0.22871604319623137
9447 20.33980812268995 0.17091598838807706 19.94017543852282 0.22871669577904977
9448 16.22029238818556 0.17091600040862154 15.820660099153736 0.22871628862320162
9449 13.292348982957744 0.17091589916177868 12.892716590489435 0.22871649330653057
9450 12.96845557906617 0.1709159439745353 12.56882297747416 0.22871665761747498
9451 14.741198636536346 0.17091580907897452 14.341566547899681 0.228716279557689
9452 16.902392839503722 0.17091588286757178 16.502760020990078 0.22871693564607334
9453 17.86467846645207 0.17091572606054106 17.465046511228483 0.22871622916304596
9454 17.123409756519965 0.17091581127732425 16.723776933070255 0.22871701217238521
9455 15.343034341484694 0.1709156506742292 14.943402315808319 0.22871637500214562
9456 13.709179025106147 0.1709157314809014 13.309546367328814 0.22871692629643206
9457 13.10449755316348 0.1709155772511636 12.704865355670332 0.2287166202419838
9458 13.645526589693182 0.1709156508359037 13.245894130026997 0.2287168088302813
9459 14.776997975380235 0.1709154978386937 14.37736565178888 0.22871682575266075
9460 15.742501129548796 0.1709155762445167 15.342868770286099 0.2287167830181804
9461 16.071629990692422 0.1709154065238659 15.67199768306825 0.22871690110030599
9462 15.799163429184215 0.17091551086520784 15.399531022951294 0.22871689536771195
9463 15.352479737337658 0.17091530168233984 14.952847591747691 0.22871684390762725
9464 15.247755493409954 0.170915454341902 14.848122929697734 0.22871710937031942
9465 15.810607712811592 0.17091518470538722 15.410975810266063 0.22871671784014155
9466 17.074011754100216 0.17091540520766405 16.67437900022388 0.22871734866867194
9467 18.873452238347276 0.17091505659090156 18.473820584040244 0.22871659771613365
9468 21.049454814551954 0.1709153638929414 20.64982189794607 0.22871755271294406
9469 23.63388103405981 0.1709149149273988 23.234249598130244 0.22871652100217044
9470 26.93954454533531 0.17091533512294008 26.53991149855237 0.2287177116599955
9471 31.548240553018072 0.1709147524206996 31.1486093309439 0.22871646965347361
9472 38.256143841484246 0.17091532894845662 37.85651064422938 0.2287178683064087
9473 48.053247041509984 0.17091455658472 47.65361610266127 0.22871638226399954
9474 62.19599508509877 0.17091536065915236 61.796361628288345 0.22871809615127664
9475 82.38293389095743 0.17091430995840148 81.98330340007837 0.228716180920654
9476 111.01247345964957 0.1709154503311557 110.61283953729081 0.22871847202760637
9477 151.44830760857857 0.17091399104483546 151.04867782157874 0.22871579595499264
9478 208.20665085806527 0.17091562128958104 207.80701618096393 0.22871905581175137
9479 286.8346001030274 0.17091357868826534 286.43497133993213 0.22871518440698982
9480 393.15507124629704 0.17091589203235547 392.7554354837793 0.2287198704853706
9481 531.1301688086112 0.1709130692685005 530.730541377162 0.2287143621806068
9482 698.6524581844952 0.17091624661021865 698.2528210900455 0.22872084783949845
9483 880.718587647708 0.1709125263550992 880.3189616261137 0.2287134952391993
9484 1042.492599229126 0.17091656294216506 1042.0929609691598 0.22872169702402922
9485 1128.804472686525 0.1709121664178121 1128.4048474691463 0.22871305096092756
9486 1081.7296642564854 0.17091653979517352 1081.330025920559 0.22872179613145677
9487 878.0149586149131 0.17091234908848799 877.6153325350728 0.22871373075192122
9488 564.8010619468099 0.17091585403641443 564.401425536027 0.22872055674661265
9489 252.3070702013764 0.17091322034373782 251.90744122902285 0.22871575200981856
9490 54.344133590295904 0.17091461992516638 53.944500682799145 0.22871828757159732
9491 21.97929397686885 0.17091436781599437 21.579661361671707 0.22871824738114394
9492 123.49935060682472 0.17091341341784613 123.09972102456067 0.22871616884620077
9493 273.8162623169253 0.17091518537007103 273.41662713556275 0.22871999599248327
9494 381.87733031157904 0.17091274709631632 381.4777023474239 0.22871521705885295
9495 391.31287971777516 0.17091531405192276 390.9132440914088 0.22872031231444612
9496 302.6858992693185 0.17091282406479533 302.28627068142805 0.22871576382566716
9497 168.1689246593171 0.1709147347640158 167.76929066795626 0.22871925659683834
9498 57.78899883322961 0.17091346485747322 57.38936801773391 0.22871735063823584
9499 17.59793344833975 0.17091380822796168 17.19830200890147 0.22871763121031413
9500 47.953197219221465 0.17091418020025875 47.55356408243852 0.22871895658268612
9501 112.32744138607924 0.17091304732159127 111.92781186799182 0.228716470765825
9502 164.19652695911066 0.17091452398165374 163.79689272169037 0.22871971343862219
9503 173.18954593356412 0.1709127757292393 172.7899167955262 0.22871636230867282
9504 137.972827903951 0.1709143312027583 137.57319419578846 0.22871937695979844
9505 81.7995991584695 0.17091299953602845 81.3999689452617 0.2287172136717772
9506 35.357036694631596 0.17091374769970538 34.95740460508155 0.22871834185033713
9507 18.310010019208452 0.17091344907754932 17.91037816673142 0.22871840339948504
9508 30.666794881415445 0.1709131101855914 30.267164435548235 0.22871733568161784
9509 56.95705173302551 0.17091377932407528 56.55741873068276 0.22871922301867506
9510 77.84015466486274 0.170912715429977 77.44052501496438 0.22871693446837768
9511 81.11633639485989 0.17091378311609023 80.71670330545967 0.22871930628411813
9512 66.61996269697677 0.1709126674282564 66.2203327594702 0.22871727007831769
9513 43.81419738801988 0.1709134659182868 43.414565168413574 0.22871875368801212
9514 24.767367008770364 0.17091286491044097 24.367736094749045 0.22871804911087662
9515 17.190222213734245 0.17091299968359594 16.790591224752323 0.2287179892983239
9516 21.299313291326428 0.17091309624411233 20.89968140438957 0.2287187906927451
9517 31.34567386621328 0.17091259715517126 30.94604379900795 0.22871747005015552
9518 39.884258462928514 0.1709131786316628 39.48462615771719 0.22871912657965873
9519 41.92183497963162 0.17091239023816202 41.52220515539825 0.22871743399521058
9520 36.89292254227279 0.1709130447179842 36.49329052805092 0.22871896950388765
9521 27.98297977451679 0.1709123832537044 27.583349565468207 0.22871782579487837
9522 19.72682753582027 0.1709127475472667 19.327196292736954 0.22871849553604856
9523 15.456538520142727 0.17091248009564478 15.056907653886254 0.22871838616082793
9524 15.911717026342158 0.17091240710598626 15.51208661751765 0.2287180017185229
9525 19.435139542622228 0.17091255526817017 19.035508163530636 0.22871882382342087
9526 23.284637709047807 0.17091213591420082 22.88500783882316 0.22871773431044642
9527 25.16412127273825 0.1709125222804305 24.764489785938427 0.22871896451939183
9528 24.201123776779042 0.17091198756061932 23.801494006326692 0.22871778289173086
9529 21.048235067276995 0.17091236378500835 20.648603898012013 0.22871880547997595
9530 17.262537451004235 0.17091194692563874 16.86290742923443 0.22871807484416634
9531 14.409615266596388 0.17091212190291322 14.009984667238598 0.22871847745487708
9532 13.358880502310004 0.17091195386982394 12.9592501039946 0.22871844444557987
9533 14.042613154039207 0.17091186477175668 13.642983132679337 0.22871815658811342
9534 15.677492819148123 0.17091194127484619 15.27786215082372 0.22871872704955523
9535 17.244324100851035 0.1709116502458275 16.844694472744553 0.2287179778606545
9536 17.961192220754736 0.17091186593245924 17.561561525850237 0.22871882897203832
9537 17.5544554202017 0.17091150415721565 17.154825927276864 0.2287179887676193
9538 16.263967307151812 0.17091172018472994 15.864336838437906 0.22871874852917765
9539 14.641932039752934 0.1709114181462266 14.242302470081984 0.22871815152472186
9540 13.273085140364604 0.17091152561820616 12.87345506059364 0.2287185541527563
9541 12.543813398766995 0.17091136189255832 12.144183658244787 0.22871837862964864
9542 12.53787295518185 0.17091131689663253 12.13824329745121 0.22871834083400816
9543 13.06815701241552 0.1709113007288747 12.668527133275441 0.22871857841120372
9544 13.800160274986291 0.17091112500763334 13.400530961910455 0.22871818806820313
9545 14.400057394354352 0.1709112099617167 14.00042749466946 0.2287186897231774
9546 14.648717895279898 0.17091096678622342 14.249088793143533 0.22871813535014113
9547 14.49031365256839 0.1709110811651067 14.090683875916428 0.2287186954868571
9548 14.014965214582565 0.17091084278681026 13.615336192666923 0.22871817912883222
9549 13.397536504755012 0.1709109206652997 12.99790696736202 0.22871861672769223
9550 12.823526153445583 0.1709107415726331 12.423897126346018 0.22871828552693002
9551 12.429245060766378 0.17091074331761974 12.029615822038982 0.2287184954097765
9552 12.271587250862984 0.1709106468698826 11.871958194488224 0.22871840950487612
9553 12.329236007804177 0.17091056524114293 11.929607067153789 0.22871837540924397
9554 12.526770910164403 0.17091054420878424 12.127141853968798 0.22871851198682167
9555 12.768481291049067 0.17091039834028843 12.368852604115983 0.2287182885927973
9556 12.969444117663091 0.17091042493483344 12.569815122857138 0.22871856987111966
9557 13.07571373379862 0.17091024788237552 12.676085236977386 0.2287182489388601
9558 13.070935746634882 0.1709102871243881 12.67130688149263 0.22871857801786466
9559 12.971250730030755 0.1709101128907918 12.571622363264249 0.228718253875716
9560 12.81308930954333 0.1709101341719822 12.413460630041962 0.22871854532938468
9561 12.639009203385436 0.17090998826517456 12.239380925166254 0.2287182899540089
9562 12.485788950223426 0.17090997228439692 12.08616048980448 0.22871848813455029
9563 12.377129891264707 0.17090986739885755 11.977501684171626 0.22871833969422317
9564 12.321475385557132 0.17090980799629732 11.921847153844343 0.22871842371649165
9565 12.313995870402058 0.17090974435888256 11.91436773879126 0.22871838725191737
9566 12.341069442358728 0.170909646413181 11.941441430195832 0.2287183657497154
9567 12.385485799106872 0.17090961516036057 11.985857762204834 0.2287184217416785
9568 12.430981001735006 0.1709094904181007 12.031353189098239 0.22871832221866617
9569 12.465300034480405 0.1709094781054799 12.065672118212783 0.2287184381621415
9570 12.48155933703991 0.1709093407113044 12.081931700858501 0.22871829547010447
9571 12.4781422553144 0.1709093334382039 12.07851448531204 0.22871843656415736
9572 12.457584088268995 0.17090919636674487 12.057956608309912 0.22871828359233728
9573 12.424991477730385 0.1709091826580157 12.025363874738062 0.22871842033430764
9574 12.386437924965715 0.1709090555723038 11.986810587117915 0.22871828227549523
9575 12.347661431274194 0.1709090277908227 11.948034009131494 0.2287183943518786
9576 12.313201979393826 0.1709089163042092 11.913574776569718 0.22871828651989928
9577 12.286006396620321 0.17090887080718573 11.886379162308193 0.22871836350494226
9578 12.267413868274412 0.17090877680199545 11.867786799620518 0.22871829185189838
9579 12.257409303000365 0.17090871326539145 11.85778225796821 0.22871833176676426
9580 12.255010541212137 0.1709086358129532 11.855383610435142 0.2287182949640412
9581 12.258687062700028 0.17090855617134337 11.859060204710655 0.228718301818031
9582 12.266731886966342 0.1709084926429638 11.867105100456865 0.22871829386651416
9583 12.277547931248856 0.1709083999993365 11.877921256169941 0.22871827507957948
9584 12.28983661742306 0.17090834708087566 11.890209982629385 0.22871828771279928
9585 12.302697037140094 0.1709082448037823 11.903070540351667 0.22871825198464482
9586 12.315658292538618 0.1709081992645063 11.916031816808628 0.2287182764654834
9587 12.32866768094714 0.17090809036071936 11.929041358245131 0.22871823234128924
9588 12.34206339985715 0.170908049540667 11.942437089787225 0.22871826052925756
9589 12.35654961056614 0.17090793629709053 11.95692345858495 0.22871821568409892
9590 12.373197537921506 0.17090789835085066 11.973571399145227 0.22871824042542746
9591 12.39348381426176 0.17090778218573663 11.99385783050994 0.22871820156608402
9592 12.419388561181165 0.17090774615594476 12.0197625984913 0.2287182165339211
9593 12.45356754338821 0.17090762759942676 12.053941726004568 0.22871818978421501
9594 12.499633364063836 0.17090759340094328 12.100007581770322 0.22871818889256923
9595 12.562582021673625 0.17090747212621485 12.162956368985718 0.22871818056169158
9596 12.649438389591403 0.17090744051450873 12.24981279205775 0.22871815701914536
9597 12.77021515193716 0.17090731535133763 12.370589661856231 0.22871817472959188
9598 12.939353454043237 0.17090728793719423 12.539728046401692 0.22871811970435135
9599 13.17787946234859 0.17090715680891405 12.778254131573659 0.2287181739660174
9600 13.516673717967155 0.1709071361745218 13.117048507086443 0.22871807470619054
9601 14.001424579063887 0.1709069959007288 13.601799401993478 0.2287181811696784
9602 14.700223289006386 0.17090698587531622 14.300598284882016 0.2287180182490539
9603 15.715197000739293 0.17090683176903573 15.315571967895472 0.22871820107478458
9604 17.200526955795056 0.17090683794002215 16.800902173670732 0.2287179441842995
9605 19.39026821911959 0.17090666309308433 18.99064331476581 0.22871824126069762
9606 22.64174118610648 0.17090669366505476 22.242116649846984 0.22871784259443917
9607 27.502711065684117 0.17090648774847522 27.10308626416998 0.22871831376566243
9608 34.816177920743854 0.1709065549189641 34.416553668295315 0.22871769752957488
9609 45.881181984684936 0.17090630221087677 45.4815572449618 0.2287184375122632
9610 62.699472238711245 0.17090642429893377 62.29984833085497 0.22871748355734006
9611 88.33972158994024 0.17090610047619365 87.9400968480788 0.22871864138526368
9612 127.46121899550037 0.1709063050594915 127.06159552903353 0.22871716140736234
9613 186.98822656598844 0.1709058720814243 186.58860172804918 0.22871896585784535
9614 276.8460706006155 0.17090620014652652 276.4464477241523 0.22871667631670878
9615 410.28275588973503 0.17090559864790422 409.8831308377446 0.22871945334255503
9616 602.7068321416526 0.17090610845485685 602.3072100573786 0.22871597581926864
9617 866.4658603256269 0.17090524935706716 866.0662349830188 0.2287200932509678
9618 1198.150787819173 0.17090601367945168 1197.7511667052236 0.22871510027001854
9619 1555.9708373997996 0.1709047840123088 1555.5712119681857 0.228720647601643
9620 1837.7419214994861 0.1709058583469924 1837.3423012199557 0.22871442118345714
9621 1892.1875852544997 0.17090419898173728 1891.7879606591032 0.22872039641476574
9622 1607.2949100084193 0.17090552329928468 1606.8952897033935 0.22871478172651893
9623 1042.319801096447 0.1709036177892626 1041.9201789742253 0.22871850443240116
9624 457.5687640610075 0.17090494932961606 457.1691424616893 0.22871664998859856
9625 143.85306138369697 0.1709031932660168 143.4534427795875 0.2287154108434361
9626 204.09459002662487 0.17090430045963675 203.69496670850995 0.22871901765530783
9627 499.4766435173959 0.17090289923975344 499.07702782004884 0.2287127981073457
9628 767.8289017878425 0.17090370143802666 767.4292778479542 0.22872023845025236
9629 796.6835012117716 0.17090261689785663 796.2838865534759 0.2287120413978939
9630 559.7060468836236 0.17090314289500527 559.3064244711856 0.2287192695430648
9631 231.14931886700384 0.1709022898006151 230.7497030938621 0.22871348334113045
9632 38.021372182542834 0.17090263974164782 37.621752969202014 0.2287165735991719
9633 72.43873552454608 0.17090199736240214 72.03911765756972 0.22871586961394683
9634 240.31509153201094 0.17090218392405335 239.9154752954023 0.2287140526845893
9635 366.8376274247485 0.1709017787972003 366.43800837368764 0.22871727226368666
9636 342.7148744822467 0.17090173810638168 342.3152595289657 0.2287132151746064
9637 197.90963328168684 0.17090160166498264 197.5100148621626 0.22871681785926004
9638 56.84877943959882 0.17090129905068663 56.44916405324646 0.22871408730167483
9639 21.473060529409047 0.17090145196068288 21.07344383312826 0.22871524432010357
9640 91.17110480078509 0.17090092858733266 90.77148847235381 0.22871539984394818
9641 182.17112978243514 0.17090129552078595 181.77151441858882 0.22871406832552124
9642 209.96180248292143 0.17090065248811243 209.56218603026477 0.2287158001685511
9643 156.60768301758168 0.1709010943722787 156.20806776473395 0.22871415847542903
9644 73.29857326461772 0.17090046052044466 72.89895780755276 0.2287149965445091
9645 26.380171338118835 0.17090085897114615 25.980555299675466 0.2287151794722261
9646 40.36839736443618 0.1709003324943825 39.96878322308686 0.2287138088549354
9647 86.1943863123407 0.17090063413607037 85.7947695954684 0.2287160827362272
9648 115.14330075851508 0.17090022930882737 114.74368726640319 0.22871326280307197
9649 101.60462906586704 0.17090043934343876 101.2050125344736 0.22871609205000787
9650 59.215055821511925 0.1709001222797416 58.81544198986776 0.22871370936443017
9651 22.618862797588214 0.170900275539045 22.219247233173157 0.22871528887601245
9652 15.731958050443064 0.17090001815341366 15.332343358135644 0.22871467415400543
9653 34.77458734877779 0.1709001328430368 34.374972816511594 0.22871439942316174
9654 56.761408871328705 0.17089993283942734 56.36179356384378 0.22871537464549313
9655 61.295353703784066 0.1708999938448873 60.89573962974305 0.2287140801961367
9656 45.877704441332966 0.17089986744823255 45.47808917708727 0.228715396797463
9657 24.2876883267644 0.17089985240370723 23.88807405196437 0.2287144223963214
9658 12.671543499021322 0.17089981551962075 12.271928743328903 0.2287149401727987
9659 16.600013052254276 0.17089972000409923 16.20039832595884 0.2287150062913394
9660 28.90857244411262 0.17089976514499228 28.50895814846096 0.22871453050667312
9661 37.674655985598086 0.17089960705503637 37.2750410518693 0.2287153266737496
9662 36.111364143720465 0.17089970470998148 35.71174989663455 0.22871454237593342
9663 26.58177899124959 0.17089951332589098 26.1821642852627 0.22871519266099455
9664 16.997084094840066 0.1708996340239216 16.597469506218918 0.22871495459722666
9665 13.849720142602129 0.17089943186323142 13.450105909859102 0.22871480087979534
9666 17.73751991224914 0.17089956333968898 17.3379048938082 0.22871545510125202
9667 24.129462568829855 0.17089935165483142 23.72984871676416 0.22871450041086383
9668 27.678031502625494 0.17089950134689313 27.278416267815246 0.22871573346335586
9669 26.21100523376839 0.17089926329721863 25.81139147031877 0.22871450015239808
9670 21.636548846302873 0.17089945040135793 21.236933689177686 0.22871570672382863
9671 17.78615408298127 0.1708991648980639 17.386540168900115 0.2287147491830895
9672 17.365002175265023 0.17089940862876965 16.965387235036964 0.22871553159928756
9673 20.33516914459942 0.17089905974046887 19.93555505884755 0.2287150260114007
9674 24.54395020934429 0.17089937250681048 24.144335392348783 0.22871544448869752
9675 27.67786805694828 0.17089894920546417 27.278253983374313 0.22871512436850155
9676 28.93098220059547 0.1708993409180764 28.53136727484697 0.22871558483042137
9677 29.33544280040948 0.17089882982940924 28.935828985838736 0.2287149847413384
9678 30.83777485300859 0.17089931869832545 30.438159604121655 0.2287159301886106
9679 35.01733920536147 0.17089869374439598 34.61772581832824 0.22871469328883293
9680 42.38694535873868 0.1708993158770992 41.987329685864886 0.2287163569966927
9681 52.624462335953 0.1708985297476758 52.22484942511837 0.2287143810869521
9682 65.41405756702538 0.1708993443170331 65.01444146770419 0.22871675500415706
9683 81.26141588009729 0.17089832536894067 80.86180343824171 0.22871411648663634
9684 101.81772424918907 0.17089941597929784 101.41810772491687 0.22871710829290764
9685 129.64266636549192 0.17089806903922558 129.24305443388803 0.22871386256466122
9686 167.68003195325036 0.17089954228245988 167.28041491266725 0.22871749830065152
9687 218.73519243677032 0.17089775214567304 218.3355811719518 0.22871351267287343
9688 285.06062608350317 0.17089973022931398 284.66100831543923 0.228718037834599
9689 367.7495945857356 0.17089737627470097 367.3499842315887 0.2287129778722302
9690 465.56721886211653 0.1708999689540985 465.16760012294407 0.22871877021838338
9691 572.7935837626756 0.17089697501668485 572.3939744929467 0.22871229471215163
9692 676.642772483621 0.17090019922838218 676.2431527228042 0.22871956158832657
9693 755.6740533171011 0.17089665221842093 755.2744449404114 0.22871172447124336
9694 782.5983213262201 0.17090027581544495 782.1987010197134 0.22872003069115104
9695 733.7421043757911 0.17089659761719905 733.342496026578 0.22871175159580576
9696 604.029131253942 0.1708999960036353 603.6295115884041 0.22871966953425665
9697 417.9059692258522 0.17089697716806887 417.50635946062135 0.2287127880627419
9698 225.24225072542396 0.1708992829937618 224.84263315435535 0.22871828807483457
9699 79.99029269813718 0.1708977151574558 79.59068029955007 0.2287146834296524
9700 15.236995836649434 0.17089834612606924 14.837381134469632 0.22871635605373308
9701 31.063418787788006 0.17089849101282606 30.663803580002906 0.22871671677227734
9702 99.92018582158491 0.17089752567803473 99.52057362860263 0.22871466730424586
9703 181.79215597541233 0.17089899921657103 181.39253882199384 0.22871815420192254
9704 239.82046382837274 0.17089705840484745 239.42085296323768 0.22871380673021102
9705 251.7964452097267 0.17089908616004756 251.39682752135496 0.22871860221170404
9706 215.85798834962327 0.1708970281626879 215.4583773388075 0.22871398265304818
9707 149.03939983246522 0.1708987486990303 148.63978302887298 0.22871805489322722
9708 78.44482757900643 0.1708973571745415 78.04521522219537 0.22871499963651745
9709 28.733302757829737 0.17089814390516725 28.33368771826569 0.22871689565888237
9710 12.189455185865846 0.17089782189834643 11.789841036682512 0.22871632728498664
9711 25.98418838777559 0.17089752265353195 25.584575148231384 0.22871571689067174
9712 56.40554409724279 0.17089817726130038 56.00592852793058 0.22871739205090832
9713 86.42200200278144 0.17089709147541066 86.02238991175238 0.22871499955364372
9714 102.70599049205919 0.17089827472796498 102.30637436658849 0.22871785074274356
9715 99.7887957105885 0.17089693899376196 99.38918383341459 0.22871493818014557
9716 80.6051876388001 0.17089809001263867 80.20557188701895 0.22871766176850677
9717 53.84489153723771 0.1708970330513488 53.44527906526514 0.22871543892122195
9718 29.57133743658552 0.1708977062136936 29.171722695637825 0.2287170347340005
9719 15.089134739589467 0.17089725152892385 14.68952127986514 0.22871620819540253
9720 12.721128640386759 0.17089726612097983 12.321515069542114 0.2287163047236651
9721 19.99688801731776 0.17089744793616699 19.59727365899356 0.22871691038803277
9722 31.598321888561426 0.17089690175290131 31.198709218285753 0.22871576852277112
9723 41.8690879526999 0.170897517248077 41.46947312071959 0.2287173147322275
9724 46.84279294368608 0.17089668581766812 46.44318067917727 0.22871557869114367
9725 45.22839668044812 0.17089742305393887 44.82878190533365 0.2287173520605315
9726 38.27626236288135 0.17089662221010327 37.87665001131636 0.2287157293548856
9727 28.82228153057711 0.17089719160062783 28.422667244981984 0.22871709399449952
9728 20.00027684330108 0.17089666132373052 19.600664082547986 0.2287160994293616
9729 14.13566309931401 0.1708968885398509 13.736049517398879 0.22871669337528155
9730 12.157827843602286 0.17089672934554823 11.758214591583041 0.22871652267369633
9731 13.610827782235312 0.1708965872380561 13.21121488343734 0.22871631155991642
9732 17.108113411620558 0.17089676009515914 16.70849979456978 0.22871685695562013
9733 20.967517728191545 0.17089634179247898 20.567905324856316 0.22871606154275104
9734 23.77956677571113 0.17089671507528376 23.37995303617674 0.22871702445910672
9735 24.755137942146053 0.17089617505557908 24.35552578102674 0.22871598606373575
9736 23.809249952716915 0.1708965873987632 23.409636348994788 0.22871701632336397
9737 21.42380188692396 0.17089608060687103 21.024189740496247 0.22871606582084542
9738 18.384468772117586 0.17089639487166014 17.984855502553742 0.22871687469218224
9739 15.4959188993565 0.1708960326533031 15.096306623638332 0.22871624306486404
9740 13.36123671290963 0.17089616820834141 12.961623878524351 0.2287166661769376
9741 12.269853483304473 0.1708959987189089 11.870241035748567 0.22871644883699777
9742 12.196758034331433 0.17089593884218632 11.797145639038675 0.2287164564505726
9743 12.88319869618108 0.17089595072364264 12.483586120279146 0.22871662517829108
9744 13.955380185322193 0.1708957300818693 13.555768162248517 0.22871629299180699
9745 15.040239049543544 0.17089587131026587 14.640626441272332 0.22871673696094677
9746 15.850449231386603 0.1708955534492424 15.45083747921687 0.22871619872049062
9747 16.227102082576067 0.1708957549775615 15.827489554305663 0.22871677329284423
9748 16.142055991815763 0.1708954094808743 15.742444407958057 0.2287161743768296
9749 15.671099782849918 0.1708956056868208 15.271487434918901 0.22871674224419475
9750 14.95198732102511 0.170895291044413 14.552375824522967 0.22871620545772947
9751 14.141007604355595 0.1708954329790038 13.741395508360355 0.22871666301623586
9752 13.377558991087204 0.1708951873787169 12.977947533505596 0.22871627020289123
9753 12.761974305107614 0.1708952481000026 12.362362498644076 0.22871655836353502
9754 12.347114079076286 0.17089508763494474 11.947502644994715 0.22871634644662658
9755 12.141375014601067 0.17089506103866303 11.741763504724323 0.22871644883807993
9756 12.11900268290085 0.1708949832356178 11.71939128345435 0.22871641621088226
9757 12.233502615277928 0.1708948788714972 11.833891386916688 0.22871634948974195
9758 12.430670313393287 0.17089486888295402 12.031058976713043 0.22871646779729066
9759 12.65900744174488 0.17089470534914325 12.259396467516162 0.2287162688795751
9760 12.876546138206544 0.17089474246864517 12.476934899905343 0.2287164958325561
9761 13.054079621186007 0.17089454135316276 12.654468870084784 0.22871620974806123
9762 13.17547278226958 0.17089460433883655 12.775861677873658 0.22871650005708402
9763 13.235945123025848 0.17089438577086596 12.836334566712038 0.22871617054294438
9764 13.239309999163918 0.17089445634652692 12.839699059202266 0.2287164836151249
9765 13.194895471365896 0.17089423642389642 12.795285087786402 0.22871614715559763
9766 13.11475170028101 0.17089430098528186 12.715140947914417 0.22871645138131091
9767 13.0113949929533 0.17089409083355975 12.611784767664037 0.22871613445570282
9768 12.896260804910398 0.17089414074801065 12.496650255546784 0.2287164086156014
9769 12.778782101851453 0.17089394673713382 12.37917202768546 0.22871612742885827
9770 12.666033920415284 0.17089397774248433 12.266423582619495 0.22871636005330442
9771 12.562753076329903 0.17089380235867938 12.163143152097316 0.2287161218739091
9772 12.471627792437541 0.17089381352900426 12.07201766949147 0.22871630941706814
9773 12.393698226642615 0.17089365648597366 11.994088455445992 0.22871611471064912
9774 12.3288030711572 0.17089364911664445 11.929193162769844 0.22871625927071149
9775 12.2759845497689 0.17089350842133735 11.876374937351686 0.22871610399587805
9776 12.233837595926872 0.17089348505131424 11.834227899767757 0.22871621110779994
9777 12.200771829634487 0.17089335786913226 11.801162383007723 0.22871608875763183
9778 12.17520216467252 0.1708933215407131 11.775592677561907 0.22871616556989896
9779 12.155665335544256 0.17089320480689701 11.756056061992345 0.22871606874501507
9780 12.140886786928721 0.170893158579001 11.741277505640358 0.22871612270936179
9781 12.129803574381139 0.17089304936869706 11.73019448084653 0.22871604416591154
9782 12.121564300377006 0.17089299605127742 11.721955222086805 0.22871608223892365
9783 12.11551048916935 0.17089289175345668 11.715901581959308 0.2287160154565854
9784 12.111153572862602 0.17089283381134093 11.71154469531396 0.22871604373730142
9785 12.108148354188186 0.17089273215993764 11.708539638925949 0.22871598310229993
9786 12.106271468287485 0.17089267173478828 11.706662789750906 0.2287160068017898
9787 12.105403132874294 0.17089257074359104 11.705794614621162 0.22871594750954088
9788 12.105517697875907 0.1708925097540067 11.70590921696798 0.22871597115392053
9789 12.106680425741114 0.17089240758756183 11.707072109234982 0.22871590891856958
9790 12.10905559547416 0.170892347883373 11.709447310877538 0.22871593671325022
9791 12.112924156267447 0.17089224267918518 11.713316046249842 0.2287158673384189
9792 12.118718107249713 0.17089218624346306 11.719110017347095 0.22871590365915453
9793 12.127072629405983 0.17089207588298683 11.727464731040156 0.22871582248283975
9794 12.138908705209499 0.17089202509355883 11.73930080761233 0.2287158725036091
9795 12.155553966254217 0.17089190690031977 11.75594628567142 0.22871577368247722
9796 12.17892702557048 0.1708918648833341 11.779319316485104 0.22871584420204216
9797 12.211809152886758 0.17089173520323966 11.812201697940626 0.22871571974289262
9798 12.258257277840645 0.1708917063384403 11.858649751164721 0.2287158203374844
9799 12.324221810229675 0.17089155992481003 11.924614591598248 0.22871565870661806
9800 12.418491612173206 0.17089155060230007 12.018884258141664 0.2287158034292411
9801 12.55412868589817 0.17089137967790607 12.15452171876451 0.22871558745575368
9802 12.750682617769193 0.17089139947012116 12.351075420852343 0.22871579744672813
9803 13.037598335275371 0.17089119225683597 12.637991641965638 0.22871550105289848
9804 13.459528814728987 0.17089125577485992 13.05992175029347 0.2287158086606577
9805 14.084609169669797 0.17089099414601933 13.685002783871893 0.22871539165188493
9806 15.017481771206516 0.1708911240248471 14.617874800130874 0.2287158470507944
9807 16.41978321804885 0.17089077971073216 16.020177191637174 0.22871524670094204
9808 18.54265260966184 0.1708910114574658 18.14304566957528 0.2287159286290923
9809 21.778177490204353 0.17089053987017164 21.378571904337544 0.22871504599663622
9810 26.741297993388724 0.17089092976741932 26.341690984387352 0.22871607923395101
9811 34.39916471528223 0.17089025996332374 33.999559698362255 0.22871475695665494
9812 46.275357629266765 0.17089089785911357 45.875750390894765 0.22871634051288217
9813 64.76534439877722 0.17088991651791877 64.36574015473741 0.22871432752188933
9814 93.61462633684037 0.17089094583710998 93.21501861263462 0.22871677836862989
9815 138.59859599994803 0.1708894732443548 138.1989928490637 0.22871367763996076
9816 208.40280921671888 0.17089111903856957 208.00320060715006 0.22871749053022938
9817 315.4653457910035 0.17088887998005564 315.0657442125091 0.2287126985142757
9818 476.04368742387425 0.1708914740575822 475.644077356484 0.22871859333269443
9819 707.428409137314 0.17088809214610026 707.0288097441264 0.22871130104150186
9820 1018.4915546055144 0.1708920336993937 1018.0919424603691 0.22872011144590704
9821 1388.4057027099695 0.17088716849156418 1388.0061059016673 0.22870963981059808
9822 1735.9687899790285 0.17089261577252587 1735.5691757621219 0.22872160113400014
9823 1905.8705441206712 0.1708865271461 1905.4709489566997 0.22870863682542728
9824 1731.603015808913 0.17089255338308226 1731.203401604188 0.22872165134188496
9825 1191.8138018690727 0.170887024113077 1191.4142048496979 0.2287099952619595
9826 521.2454174390552 0.17089110769677368 520.8458074444558 0.2287188869027025
9827 78.61351013857892 0.17088882882972664 78.21390736046592 0.22871394928325814
9828 58.61530282082375 0.17088888412146636 58.21569935392769 0.22871458277459103
9829 356.47968333839873 0.1708906415586452 356.0800747789104 0.22871791792969462
9830 681.3333542349753 0.17088736245982175 680.9337551450135 0.228711727502018
9831 769.6161333029737 0.1708911912243284 769.2165228303103 0.22871928143913098
9832 559.9071192208469 0.17088741549096512 559.5075196987812 0.22871210657474816
9833 227.6560392245864 0.17089013619582333 227.25643169679458 0.2287173915959936
9834 26.480576212018704 0.17088875785962368 26.08097238796373 0.22871506619534834
9835 67.65618032811373 0.1708884029363 67.25657776517423 0.22871416000321423
9836 251.08514929632346 0.17089002194894956 250.68554141337174 0.22871786100276653
9837 383.3734319485462 0.17088739607883813 382.97383214110084 0.22871241136652207
9838 347.53099834226197 0.17089011027545803 347.13138996255805 0.22871826942846327
9839 186.1516573223815 0.1708877130550809 185.7520562698135 0.22871333951293074
9840 42.31665177461166 0.17088902996285688 41.91704641332625 0.22871633132255198
9841 20.786389096467413 0.17088876516942536 20.38678459181483 0.22871573948315685
9842 104.61366164933686 0.17088778358579743 104.21405979848195 0.22871406726910873
9843 192.44234714708898 0.1708894134166029 192.0427404068389 0.22871732683348361
9844 199.45613424957753 0.17088734120600113 199.05653347988243 0.2287134284890908
9845 125.66825120097985 0.1708890717183009 125.2686452088439 0.22871692041763783
9846 41.00075400488406 0.17088781728090763 40.60115155137011 0.22871463623304367
9847 12.645165351497631 0.17088809080181588 12.24556202701488 0.228715233680936
9848 47.66959595038474 0.17088851447919978 47.26999114530886 0.22871629059668014
9849 98.61402908603579 0.17088730711663924 98.21442783624286 0.22871394267627493
9850 114.2268703106083 0.17088867708086214 113.82726475737387 0.2287168761535695
9851 83.27747986047005 0.17088722477066406 82.87787857804683 0.22871405765255462
9852 36.45285404668408 0.17088814645092504 36.05324982405283 0.22871607618032738
9853 12.44519473100665 0.1708876579378976 12.045591870158711 0.22871520291003955
9854 23.688540738281407 0.17088737676910304 23.288938559551834 0.22871480196047242
9855 51.08010520544509 0.1708880183933781 50.68050098482301 0.22871620222870248
9856 66.11938061174506 0.17088693233255514 65.71977949684353 0.22871418256897683
9857 56.28274719288296 0.17088789687898395 55.88314306023371 0.2287162357702716
9858 32.18732062695965 0.17088699254992362 31.787719058656073 0.2287145757536523
9859 14.329227938495531 0.170887361614713 13.929625135163077 0.22871544171774064
9860 14.318894845109517 0.1708872843877423 13.919292126607655 0.22871543411412013
9861 27.181021859832367 0.17088680462906777 26.78142045022117 0.22871460498212873
9862 38.69516348638335 0.17088740015281284 38.29556014420165 0.22871594202888246
9863 38.63655303035058 0.17088655381447368 38.2369520948655 0.22871438167060526
9864 28.111920396447527 0.17088715722630535 27.712317505527313 0.2287157336939057
9865 16.41411611897933 0.1708866239705359 16.014514694129065 0.22871480087972867
9866 12.042242503477015 0.17088669368184942 11.642640724060279 0.22871508573488733
9867 16.184766571882857 0.1708867720095392 15.785164423350615 0.22871537652270532
9868 23.26672942316702 0.17088629119054674 22.86712857051155 0.2287145614649211
9869 26.61770100501299 0.17088674401277076 26.218098660279942 0.22871560072027677
9870 23.796344538084654 0.17088612426704158 23.39674390399129 0.2287145098263199
9871 17.58870308664301 0.17088647358047923 17.189101272509912 0.22871534055261683
9872 12.840095682244003 0.17088615042694125 12.440494686100612 0.2287148457164505
9873 12.393393561013767 0.17088609061052612 11.993792614600556 0.22871485580268364
9874 15.373044809974532 0.17088618995916258 14.973443409955271 0.22871521006009812
9875 18.58767488809426 0.17088578075239289 18.188074589932835 0.22871451740903265
9876 19.33895267232208 0.17088609067189553 18.93935128285443 0.22871529879575264
9877 17.28004603205084 0.17088563575775412 16.880445887984845 0.22871450830824216
9878 14.184267078745574 0.17088583307154512 13.78466617219971 0.22871507347431913
9879 12.240417516450172 0.17088560791893337 11.840817176217234 0.2287147323140044
9880 12.411400596062908 0.17088551455861653 12.011800351706267 0.22871472979802468
9881 14.007007521787004 0.1708855755051266 13.607407001367053 0.22871494491482477
9882 15.506491620727433 0.17088525410058414 15.106891859541939 0.22871450708490942
9883 15.784361609925575 0.17088544535056455 15.384761206676735 0.22871495789827648
9884 14.806329237653975 0.17088510436552345 14.406729620286502 0.22871451300195014
9885 13.437389924028075 0.17088521063760037 13.037789958886584 0.22871475450389026
9886 12.688751761587573 0.17088503082718334 12.289152048253419 0.22871468250697227
9887 13.03754128643715 0.17088493566001006 12.637941892678311 0.228714458098828
9888 14.263828639675506 0.1708849551371519 13.864228818798045 0.22871486574030794
9889 15.809611966726997 0.1708846963911138 15.410013058514881 0.22871421182100252
9890 17.327719620461515 0.17088481737441785 16.928119848710605 0.22871495437649125
9891 19.054111444189196 0.17088452755590858 18.654512846375233 0.2287140702580527
9892 21.85646446545816 0.17088461096075477 21.456864899522735 0.22871495497467131
9893 27.088697342786062 0.17088440905567048 26.689098965740257 0.2287139679901366
9894 36.53476757492278 0.17088437476909557 36.13516822078139 0.22871497937230215
9895 52.70545274758382 0.17088428980889392 52.305854697751684 0.22871376002323887
9896 79.63045221801066 0.17088415831219841 79.23085287423545 0.22871518546300895
9897 124.1950518232629 0.17088412338244444 123.79545441764195 0.22871328223850548
9898 198.02447282869014 0.17088398732055043 197.62487311754734 0.22871572382227326
9899 319.8367641731328 0.1708838887822168 319.4371679010143 0.22871238333632565
9900 517.4788060939491 0.17088384495069878 517.0792055378693 0.22871671112911565
9901 826.7874529613682 0.17088358755797123 826.3878584290655 0.22871094474465314
9902 1279.0530114016813 0.1708836564025384 1278.6534096060836 0.2287181391949887
9903 1862.640481828152 0.17088323279887518 1862.2408895250267 0.22870907032635832
9904 2450.1797771074657 0.17088325528766907 2449.780174431766 0.22871942041187437
9905 2745.7202086724255 0.17088283690878323 2745.3206180605603 0.22870777495642255
9906 2411.9579405793975 0.1708824722112101 2411.558339435084 0.2287186721025496
9907 1453.8593481457328 0.17088232721489763 1453.4597566886116 0.22870912990628722
9908 434.26860880602703 0.17088152845981294 433.8690127840747 0.22871449349252176
9909 25.910903231486312 0.170881663594024 25.511308592793107 0.22871297509918126
9910 354.8778745048368 0.17088082599778512 354.478284080677 0.22870959816202477
9911 941.1759993624368 0.1708808731964689 940.7764028860493 0.22871560319104917
9912 1174.2776002012336 0.17088045311059186 1173.878011917309 0.22870783081374987
9913 837.922259149623 0.17087989729369507 837.5226650357674 0.22871421656182958
9914 286.11206385099985 0.17088011595668923 285.71247370477073 0.2287100302724639
9915 43.604346063653004 0.17087908421728526 43.204756924326034 0.22871005510968478
9916 240.79747581420648 0.17087957788781394 240.39788314942996 0.22871308688872527
9917 546.1143620737091 0.17087872485149766 545.714775955016 0.22870739384171448
9918 584.9814567545465 0.17087875846139922 584.5818648404171 0.22871315566794195
9919 331.3591552501884 0.17087865890399512 330.95956809640205 0.22870849488234085
9920 81.17650103109075 0.17087791570846173 80.77691307536764 0.2287100400146422
9921 76.03334153691777 0.1708784924408028 75.63375167722738 0.22871136724959243
9922 245.70180412337365 0.17087747046400928 245.3022193967106 0.22870725619904614
9923 343.9422877290697 0.17087798478014427 343.542697477817 0.22871226647255455
9924 251.702602212496 0.17087747461323602 251.30301713540615 0.22870760247661356
9925 87.45205809959329 0.1708772517045484 87.05247073096702 0.22871011692171406
9926 32.71129502388717 0.17087757733522546 32.311707343734966 0.22871010281697923
9927 114.14583303874925 0.1708767279731277 113.74624881676431 0.22870749401181803
9928 200.84137232707334 0.17087740870197626 200.44178339108015 0.2287115272912242
9929 179.90561007984323 0.1708766538158822 179.50602620216176 0.22870722386557416
9930 80.71046661715184 0.1708769040327717 80.31087941205466 0.22871030106440832
9931 17.74897694034172 0.17087684498948102 17.349390917464635 0.22870917788760045
9932 46.361056861625116 0.17087639013676603 45.961472417709516 0.22870805377883002
9933 110.66053731728364 0.17087692508607347 110.26094954876311 0.22871084343445824
9934 125.5635531729535 0.17087619704588786 125.16396965325299 0.22870732265462157
9935 76.1917781629975 0.17087668779485884 75.79219103058657 0.2287104446160726
9936 21.818698496055816 0.1708763263184938 21.41911355462531 0.22870861511201176
9937 17.074843719764623 0.17087628813062697 16.675258680298644 0.22870875133535015
9938 52.88515558885508 0.170876507235517 52.485568858936816 0.22871022268274532
9939 78.56181882565687 0.1708760280930553 78.1622350049678 0.22870779259601004
9940 64.6497602659137 0.17087648446314174 64.25017333751809 0.22871044393246487
9941 30.38596239573524 0.1708760338157416 29.98637791741272 0.22870844450677752
9942 13.235317576067049 0.1708762567647575 12.83573194047363 0.22870937882866108
9943 24.960949977909998 0.17087618235572682 24.561364041222348 0.2287097543319244
9944 44.388284634572614 0.1708760194317581 43.98870016823513 0.228708446905731
9945 46.88206996455509 0.17087626304827597 46.48248338914135 0.22871031236546624
9946 31.26598488758001 0.17087593025125963 30.866400339097527 0.22870861823122324
9947 16.12340666902495 0.17087618870717391 15.723820674375498 0.22870980594227638
9948 15.841309374183995 0.17087598276631077 15.441723864858176 0.22870952655950746
9949 26.13941750998964 0.1708760375007355 25.7398323912751 0.2287090812138026
9950 32.4523778655083 0.17087605770454886 32.0527916513082 0.22871015649555596
9951 27.467812290352846 0.17087592662239673 27.0682273685146 0.22870899521584878
9952 17.434764704896484 0.1708760606526881 17.035178612556614 0.22871003168718163
9953 12.91693058960762 0.170875898727093 12.517345145219835 0.22870954566069218
9954 16.83151604109418 0.1708759956923692 16.431930482955035 0.22870956244677335
9955 22.819662134850702 0.17087591328358778 22.420076131995675 0.2287100895714392
9956 23.565606735580886 0.17087591904776625 23.166021415659454 0.2287094008736646
9957 18.504226081593266 0.17087591323712517 18.1046400125439 0.22871015581224086
9958 13.153690165641155 0.17087586664327192 12.754104582879387 0.2287097161184966
9959 12.400492857229391 0.17087588379697635 12.000907091382125 0.2287098820502911
9960 15.712668280860889 0.17087583212705235 15.313082305692369 0.22871014304146847
9961 18.690711643153342 0.17087584372348097 18.291126076896667 0.22870972253319194
9962 18.135391224150144 0.1708757935003168 17.735805147199798 0.22871028345002598
9963 14.927191745623865 0.17087580610622297 14.5276060341211 0.22870990539654343
9964 12.354130985751677 0.17087574689299373 11.954545116002999 0.22871012285568493
9965 12.456489660182827 0.17087576326778772 12.056903647233732 0.22871024968130801
9966 14.33304775502013 0.17087570599708382 13.933462087152485 0.22870996187056192
9967 15.61611705792951 0.17087570201966001 15.216530920080352 0.22871043582949566
9968 15.025823063120939 0.1708756767825692 14.626237342553097 0.2287100437852721
9969 13.3452583583517 0.17087562522873212 12.945672375784271 0.22871035733869735
9970 12.237495330372436 0.17087564554901616 11.83790936498897 0.22871031983444925
9971 12.488070115138676 0.17087555273758975 12.088484373867391 0.22871018853369485
9972 13.449058457593361 0.1708755916277374 13.049472315699285 0.22871055026633927
9973 13.945211667828875 0.17087550036204033 13.54562600462728 0.22871016283955423
9974 13.482647262843793 0.17087550830741458 13.083061184135685 0.22871057040069392
9975 12.573133332034221 0.17087546306567983 12.173547531030524 0.22871033793801687
9976 12.060467256471453 0.1708754104487063 11.660881411884748 0.22871043413799716
9977 12.2764950063061 0.17087541943758597 11.87690901439482 0.22871057247369275
9978 12.833286424066902 0.1708753210411169 12.433700777145356 0.2287103258804296
9979 13.10932655427093 0.17087535043259336 12.709740513758108 0.22871069008022832
9980 12.850233604593729 0.17087525131095638 12.450647982457475 0.2287103708252969
9981 12.324782137398579 0.17087525450915073 11.925196240521464 0.2287106423679644
9982 11.989233861700251 0.1708751933826881 11.589648131702544 0.22871053661501894
9983 12.055046626253532 0.17087514665704243 11.655460953397023 0.22871052619946494
9984 12.355248444980905 0.17087512922371526 11.955662623445338 0.22871069231185107
9985 12.56197041228313 0.17087504437671458 12.162384895665502 0.22871047224091381
9986 12.495327083463442 0.17087504565086026 12.095741299439634 0.22871073837294756
9987 12.242717958809216 0.17087495464641597 11.843132474459846 0.22871052970295228
9988 12.029200382224388 0.17087494269766998 11.629614758128625 0.2287106813980936
9989 12.00131692993928 0.17087487172803362 11.601731413304819 0.22871064490642803
9990 12.122807011819237 0.17087483028780015 11.723221577109154 0.22871060442228178
9991 12.243715807214981 0.17087478458022334 11.844130294133857 0.22871072850090207
9992 12.247900192256184 0.17087471867170426 11.848314891011308 0.22871058257317223
9993 12.141026669983678 0.170874685973002 11.741441249102348 0.22871073490832808
9994 12.020450121469986 0.1708746115534962 11.620864883880277 0.22871062603621456
9995 11.97706757623128 0.17087457617726837 11.577482312893123 0.2287106871608871
9996 12.022869376923403 0.1708745060192884 11.623284182144 0.2287106887601158
9997 12.09665436702182 0.17087446008365498 11.697069265574903 0.2287106413632623
9998 12.126753364468518 0.1708743971279196 11.727168248380018 0.22871071896058193
9999 12.089320214592599 0.17087434203400356 11.689735238076057 0.22871063448253773


==> data/high_frequency/loss_data_withoutNTK_withdata_1e-4_1x64_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 9142.847546264382 0.229977317574715 9142.34484167408 0.2727272727272727
1 164533.07512203744 0.22996387591593168 164532.57244589645 0.272712265052031
2 19281.191453213905 0.22994253982075596 19280.688818476563 0.27269219752430374
3 41953.389548698964 0.22992106510880134 41952.88695568691 0.2726719469420772
4 98230.72678132285 0.2299011546055543 98230.22422759575 0.27265257249859914
5 77178.67828999943 0.22988294635634948 77178.17577280928 0.27263424379034007
6 29179.5769545032 0.22986567794018883 29179.07447230711 0.2726165181517102
7 9131.649741089277 0.22984882493356204 9131.147293166696 0.27259909764669055
8 26900.189145315813 0.2298319421100288 26899.686731641967 0.272581731736836
9 50428.05360164882 0.22981465388773026 50427.55122279259 0.2725642023436771
10 50641.55354748952 0.22979679452192375 50641.05120430581 0.2725463891920107
11 31091.715637624322 0.22977842199045376 31091.213330909337 0.2725282929945144
12 12665.479928069773 0.2297597045982765 12664.977658379714 0.27250998546165894
13 10320.259020342533 0.22974085213733003 10319.756787921035 0.27249156936132357
14 21573.845136201548 0.22972207931159275 21573.34294096812 0.27247315411838513
15 31701.97743374226 0.2297035509753589 31701.47527536424 0.2724548270464384
16 30200.189094470945 0.22968533729336055 30199.686972498424 0.27243663522851497
17 19742.228654821254 0.22966741623175502 19741.72656881942 0.2724185856031941
18 10564.304809024467 0.22964970168370688 10563.802758670383 0.27240065239965044
19 9902.925331800558 0.22963207001447442 9902.423316944134 0.27238278640873237
20 16078.519543189066 0.22961438799183898 16078.017563872983 0.27236492809071033
21 21374.744724266206 0.2295965484572271 21374.24278069351 0.27234702424323337
22 20335.72175578121 0.22957850161150048 20335.219848236266 0.2723290433358489
23 14503.820561601944 0.22956026315551753 14503.318690356327 0.27231098246196117
24 9643.39712009231 0.22954189918810725 9642.895285330304 0.27229286281698717
25 9677.304449199204 0.22952350117102646 9676.802650980067 0.2722747179654614
26 13295.1324938614 0.22950515964911275 13294.630732119971 0.27225658177955503
27 15975.413514363274 0.22948694164661396 15974.911788940386 0.27223848124093286
28 14903.065756664655 0.2294688760597834 14902.56406735561 0.2722204329857795
29 11442.54219613152 0.2294509492165719 11442.040542742425 0.2722024398794878
30 9094.051536763725 0.2294331109316794 9093.54991916328 0.27218448951233937
31 9716.652861915054 0.2294152901599812 9716.151280066499 0.27216655839657167
32 11922.585178060472 0.22939741726243396 11922.083632022219 0.2721486209894905
33 12962.558821271377 0.22937944570289778 12962.057311167075 0.2721306585982055
34 11754.847726957381 0.2293613642376142 11754.346252929103 0.2721126640412509
35 9730.722885622803 0.22934319612564028 9730.221447785038 0.2720946416392913
36 8950.03203789506 0.22932498864434525 8949.530636302306 0.27207660411008266
37 9854.424318413312 0.22930679781037744 9853.922953047375 0.27205856812738805
38 11042.761718900236 0.22928867191025065 11042.260389678595 0.27204054973092406
39 11050.772424546043 0.22927063724561278 11050.271131349042 0.27202255975527895
40 9942.682252807926 0.22925269062378453 9942.180995517176 0.2720046001264557
41 8997.766600515592 0.2292348020860495 8997.265379050059 0.27198666344750516
42 9117.86580616582 0.22921692684756018 9117.364620502212 0.2719687367616332
43 9887.093120564481 0.22919902116189256 9886.591970736372 0.2719508069467736
44 10238.7861617176 0.22918105592853857 10238.285047797108 0.2719328645627969
45 9761.820250339575 0.22916302436859287 9761.319172409434 0.2719149057725891
46 9064.287102711396 0.22914494286169962 9063.78606083516 0.27189693337458254
47 8913.99863653531 0.2291268448608551 8913.497630734166 0.2718789562842074
48 9324.726853461829 0.22910876883610393 9324.225883706757 0.271860986236762
49 9657.429367418765 0.2290907441329215 9656.928433641853 0.2718430327784891
50 9476.108156208913 0.2290727809571128 9475.60725832834 0.27182509961502194
51 9033.211969466107 0.2290548687361324 9032.711107413088 0.2718071842828925
52 8856.913117145148 0.2290369820097704 8856.412290882947 0.27178928019178283
53 9069.511983967712 0.22901909005215285 9069.011193498653 0.27177137900622533
54 9302.733918613207 0.2290011671305287 9302.23316397322 0.2717534728564043
55 9227.792881632991 0.22898320127633714 9227.292162874679 0.27173555703720076
56 8955.453351367443 0.22896519860196374 8954.952668536438 0.2717176324044142
57 8826.751746914137 0.22894718029993955 8826.251100028701 0.271699705136453
58 8947.539003727885 0.22892917315978525 8947.038392771326 0.2716817833990893
59 9092.284339715634 0.22891119868709103 9091.783764643384 0.27166387356305066
60 9045.015082074913 0.22889326596736062 9044.514542830513 0.2716459784340658
61 8874.903936859808 0.22887536983341833 8874.40343339285 0.27162809712380304
62 8800.097991587803 0.22885749349507795 8799.59752386898 0.2716102253266492
63 8879.187618830543 0.22883961496312394 8878.687186859113 0.2715923564663231
64 8960.291066970532 0.22882171594402506 8959.790670770097 0.27157448449158644
65 8916.021968947218 0.228803789410347 8915.521608550895 0.2715566069124879
66 8808.73251875264 0.22878584164757135 8808.232194185362 0.27153872562951503
67 8775.641197454928 0.2287678882296747 8775.140908721402 0.2715208452966818
68 8831.48478178877 0.22874994706634572 8830.984528870553 0.27150297115106964
69 8868.681336880947 0.22873203168001666 8868.181119741834 0.2714851074330548
70 8824.400697410385 0.22871414629161893 8823.900516008154 0.2714672559396195
71 8759.373134734335 0.2286962842545089 8758.87298903513 0.27144941495102864
72 8753.277858714935 0.22867843129075582 8752.777748703711 0.2714315799331239
73 8790.675442191166 0.22866057234911852 8790.175367872776 0.27141374604135576
74 8798.444613921403 0.22864269813837632 8797.94457531286 0.27139591040395866
75 8758.36140303334 0.22862480818824335 8757.861400152338 0.2713780728113917
76 8723.656530369146 0.22860691019257 8723.156563223534 0.2713602354200553
77 8731.110402537322 0.22858901657293543 8730.610471118682 0.2713424020673108
78 8751.06114105972 0.22857113909626836 8750.561245343879 0.27132457674510274
79 8741.326727679818 0.22855328353550802 8740.826867634754 0.2713067615280518
80 8710.443594193894 0.22853544742065687 8709.943769790863 0.27128895560973587
81 8696.610008005848 0.22851762205916573 8696.110219227605 0.27127115618346065
82 8706.633337039173 0.22849979696090295 8706.13358388223 0.2712533599817482
83 8711.193683613741 0.2284819642435716 8710.693966085066 0.2712355644328347
84 8694.414040986585 0.2284641217858022 8693.914359096172 0.2712177686269067
85 8675.208919647019 0.22844627408078327 8674.709273399001 0.27119997393702494
86 8673.004033250829 0.22842842985626802 8672.50442263761 0.2711821833614658
87 8678.381462045263 0.22841059753058682 8677.88188704797 0.2711643997627132
88 8672.246005211398 0.2283927813709391 8671.746465805507 0.271146624520571
89 8656.515598387434 0.22837498017060393 8656.016094549965 0.27112885729970077
90 8647.575349631179 0.2283571882373335 8647.075881346596 0.27111109634513963
91 8648.607025657071 0.22833939807305761 8648.107592919874 0.27109333912518924
92 8646.932549693565 0.22832160401407467 8646.433152505953 0.2710755835971328
93 8636.404060124982 0.22830380499362743 8635.904698490604 0.27105782938467937
94 8625.856191914538 0.22828600462682644 8625.356865832136 0.2710400777750178
95 8622.674642607177 0.2282682089362337 8622.175352067456 0.2710223307857389
96 8621.413530700118 0.22825042344052607 8620.914275686404 0.2710045902738548
97 8614.617535713889 0.22823265075573093 8614.118316205891 0.2709868572410877
98 8605.007573877252 0.22821488942337376 8604.508389856555 0.2709691312740446
99 8599.370736172235 0.22819713480090703 8598.87158762671 0.2709514107249658
100 8596.969568630988 0.2281793817309539 8596.470455555484 0.27093369377368764
101 8592.030593342413 0.2281616271678057 8591.53151573584 0.270915979405463
102 8583.9534078392 0.22814387132615158 8583.454365700194 0.27089826768152314
103 8577.38290744488 0.2281261173126665 8576.883900767945 0.270880559623218
104 8573.714237548296 0.228108369545506 8573.215266321942 0.27086285680905314
105 8569.369611090411 0.2280906314254544 8568.87067529847 0.27084516051439833
106 8562.550290723657 0.22807290358039906 8562.051390349116 0.27082747096056264
107 8555.896087121915 0.22805518386218152 8555.397222150681 0.2708097873714221
108 8551.327060218146 0.2280374687566758 8550.828230640844 0.27079210854504593
109 8546.967805416933 0.22801975515621042 8546.469011228392 0.27077443338627066
110 8540.947486766296 0.22800204186055753 8540.448727963023 0.27075676141306704
111 8534.540164963944 0.2279843301728806 8534.041441540683 0.2707390930878402
112 8529.463081312138 0.22796662303279447 8528.964393259595 0.27072142950983813
113 8524.889556115253 0.22794892325745433 8524.390903420306 0.27070377169049914
114 8519.299713763345 0.22793123215043665 8518.801096411104 0.27068612009124066
115 8513.195073689994 0.2279135490355159 8512.696491666447 0.27066847451171205
116 8507.882803543567 0.227895871687171 8507.384256837715 0.27065083416599356
117 8503.084830764985 0.2278781975894072 8502.586319369288 0.27063319810824343
118 8497.696188459924 0.22786052538979915 8497.197712368688 0.2706155658452324
119 8491.844744729253 0.22784285551586578 8491.34630393618 0.27059793755776523
120 8486.450657967196 0.22782518972156834 8485.9522524636 0.27058031387392734
121 8481.479488173627 0.22780753009879098 8480.981117947975 0.27056269555320533
122 8476.170543221995 0.22778987798378708 8475.67220826089 0.2705450831226462
123 8470.502434450946 0.2277722332269174 8470.004134741177 0.2705274765413501
124 8465.099602704728 0.227754594390834 8464.601338235074 0.27050987526317377
125 8460.01156387346 0.22773695971626592 8459.513334635094 0.27049227864997044
126 8454.726296226276 0.22771932808055212 8454.228102211895 0.2704746863005377
127 8449.182694830422 0.22770169951505248 8448.684536032699 0.27045709820845465
128 8443.799674155296 0.22768407515538863 8443.301550565346 0.27043951479505457
129 8438.638279526991 0.22766645653782105 8438.140191133796 0.2704219366572297
130 8433.35492659546 0.22764884465585633 8432.85687338664 0.2704043641665549
131 8427.89438478394 0.22763123948088182 8427.39636674715 0.27038679730848236
132 8422.538528406894 0.2276136401067403 8422.040545531023 0.27036923576361443
133 8417.333004373153 0.2275960452869562 8416.835056648799 0.27035167906875646
134 8412.04569861617 0.22757845416446318 8411.547786035117 0.2703341268886282
135 8406.64140795214 0.22756086677684428 8406.143530506117 0.2703165792462229
136 8401.311342568719 0.22754328393701573 8400.813500248323 0.2702990364586234
137 8396.07993075029 0.22752570668050515 8395.582123544698 0.2702814989094128
138 8390.789233727093 0.22750813569907102 8390.291461624527 0.27026396686751497
139 8385.424580491348 0.2274905709701489 8384.926843480036 0.27024644034041745
140 8380.116216105298 0.22747301179713508 8379.61851417444 0.2702289190597861
141 8374.870004504879 0.22745545730305716 8374.372337644883 0.2702114026917793
142 8369.57857945032 0.22743790697147145 8369.080947652297 0.2701938910517833
143 8364.243340248897 0.22742036088503703 8363.745743503843 0.2701763841688576
144 8358.952290913534 0.2274028196447798 8358.45472921162 0.2701588822690763
145 8353.69803491049 0.22738528399666602 8353.200508240843 0.2701413856496347
146 8348.408832500323 0.2273677543510922 8347.911340851502 0.27012389447096136
147 8343.096581485093 0.22735023057445194 8342.59912484584 0.2701064086792318
148 8337.819076429998 0.22733271214279732 8337.321654789772 0.2700889280832159
149 8332.561110768864 0.22731519846806267 8332.063724117934 0.2700714524609873
150 8327.276723023653 0.22729768925431967 8326.779371352704 0.27005398169417866
151 8321.983171929884 0.2272801846783413 8321.485855229348 0.27003651585723476
152 8316.71622978599 0.2272626852291014 8316.218948045618 0.27001905514366115
153 8311.457556106045 0.22724519137781973 8310.960309314934 0.2700015997322629
154 8306.180013053478 0.22722770331801326 8305.682801200457 0.2699841497038857
155 8300.902075935468 0.22721022086338763 8300.404899009613 0.26996670499291037
156 8295.643525067891 0.22719274358533498 8295.146383058875 0.2699492654311539
157 8290.386449088193 0.22717527111943212 8289.889341986192 0.2699318308815744
158 8285.117185931618 0.227157803380648 8284.62011372692 0.2699144013165673
159 8279.852446418194 0.22714034058185018 8279.355409100795 0.26989697681637154
160 8274.600827695638 0.22712288309517273 8274.103825255013 0.2698795575287838
161 8269.34723749661 0.227105431204718 8268.850269921835 0.2698621435698316
162 8264.087118315856 0.22708798492695928 8263.590185595984 0.2698447349448486
163 8258.833609313499 0.2270705440404509 8258.336711437887 0.26982733157096944
164 8253.588113279042 0.22705310824534025 8253.09125023746 0.269809933336581
165 8248.339595080593 0.22703567735090366 8247.842766863076 0.26979254016624543
166 8243.088961796511 0.22701825140173595 8242.59216839303 0.269775152079897
167 8237.845071844305 0.22700083062860707 8237.348313244505 0.26975776917185385
168 8232.605420267715 0.22698341527778523 8232.1086964609 0.2697403915374147
169 8227.363251203104 0.22696600546550094 8226.866562178413 0.2697230192247954
170 8222.12201836516 0.22694860111404316 8221.625364111838 0.26970565220777976
171 8216.886510392294 0.2269312020130137 8216.389890899878 0.26968829040373404
172 8211.65284225011 0.22691380797897243 8211.156257508388 0.2696709337437557
173 8206.417955699164 0.22689641897048324 8205.92140569798 0.26965358221494684
174 8201.185727672308 0.22687903509850738 8200.689212401348 0.2696362358602007
175 8195.957747782099 0.22686165655164495 8195.46126723079 0.26961889475608697
176 8190.730455266688 0.2268442834635705 8190.234009424266 0.269601558957701
177 8185.50341539003 0.22682691582793787 8185.00700424574 0.2695842284624264
178 8180.279647154889 0.2268095535246651 8179.783270698138 0.26956690322628135
179 8175.0587312585985 0.22679219640594803 8174.562389478999 0.2695495831936221
180 8169.83829991498 0.2267748443962802 8169.341992802249 0.2695322683349283
181 8164.6193191696975 0.22675749754451163 8164.12304671348 0.2695149586722649
182 8159.4034616723 0.2267401559763213 8158.907223862067 0.2694976542563852
183 8154.189472362014 0.22672281980507167 8153.693269187077 0.26948035513202456
184 8148.97633001715 0.22670548906346283 8148.480161466771 0.2694630613148933
185 8143.76534890224 0.2266881636845043 8143.269214965775 0.2694457727798284
186 8138.556979044337 0.2266708435589315 8138.060879711293 0.269428489484828
187 8133.350007722598 0.22665352861730004 8132.853942982576 0.2694112114054039
188 8128.1444261853585 0.22663621886970978 8127.648396027943 0.2693939385461345
189 8122.941225288591 0.2266189143965648 8122.445229703255 0.26937667093965345
190 8117.740101480576 0.22660161528966904 8117.2441404566625 0.2693594086241714
191 8112.540336080294 0.22658432158566483 8112.044409607094 0.26934215161437536
192 8107.342403340232 0.22656703325116845 8106.846511407082 0.2693248998987569
193 8102.146733325311 0.22654975021211338 8101.650875921649 0.26930765345015717
194 8096.952792413854 0.22653247240743316 8096.456969529201 0.26929041224505945
195 8091.760403015543 0.2265151998352137 8091.264614639423 0.26927317628454994
196 8086.5700578255855 0.22649793254726305 8086.074303947448 0.269255945590115
197 8081.381729105824 0.22648067060911967 8080.886009715027 0.2692387201878535
198 8076.195020039369 0.22646341405693757 8075.6993351252195 0.2692215000937045
199 8071.010089770785 0.2264461628727445 8070.514439322611 0.269204285301376
200 8065.827201956694 0.22642891700451437 8065.331585963898 0.26918707579141626
201 8060.646126871745 0.22641167640785112 8060.150545323789 0.2691698715481754
202 8055.466729301548 0.22639444107501694 8054.971182187904 0.2691526725691096
203 8050.289243443399 0.22637721104058262 8049.793730753489 0.26913547886887684
204 8045.113687882612 0.22635998635318863 8044.618209605791 0.2691182904676253
205 8039.9398604139915 0.22634276703943507 8039.444416539576 0.2691011073760871
206 8034.76782013754 0.22632555309011765 8034.2724106548585 0.2690839295920166
207 8029.59770534854 0.226308344468941 8029.102330246969 0.2690667571020688
208 8024.429409063214 0.2262911411424104 8023.934068332177 0.2690495898938763
209 8019.26285696191 0.22627394310557097 8018.767550590838 0.2690324279668203
210 8014.098162544698 0.226256750381836 8013.602890522986 0.26901527133043046
211 8008.935336264753 0.22623956300593795 8008.440098581747 0.26899811999905243
212 8003.7742772269685 0.2262223809979691 8003.27907387199 0.2689809739813844
213 7998.615015176934 0.2262052043500124 7998.11984613931 0.2689638332747226
214 7993.457615974826 0.22618803303677534 7992.962481243919 0.26894669787033754
215 7988.3020230738475 0.22617086703484357 7987.806922639053 0.26892956775976756
216 7983.148202919812 0.22615370634093374 7982.653136770529 0.26891244294233935
217 7977.996212246438 0.2261365509735801 7977.501180372037 0.2688953234261324
218 7972.846049458134 0.22611940095685543 7972.351051847956 0.2688782092207358
219 7967.697664924477 0.22610225630402211 7967.20270156784 0.26886110033200306
220 7962.551078198483 0.2260851170084769 7962.056149084717 0.2688439967579792
221 7957.406316790819 0.22606798305092826 7956.911421909276 0.26882689849164304
222 7952.263347885423 0.22605085441625825 7951.7684872254795 0.2688098055280136
223 7947.122159933533 0.22603373110375638 7946.627333484563 0.2687927178671621
224 7941.982780908168 0.22601661312772495 7941.487988659525 0.2687756355151381
225 7936.845202882347 0.22599950050550233 7936.3504448233625 0.2687585584791092
226 7931.7094026139175 0.22598239324422442 7931.214678733911 0.2687414867620539
227 7926.575393508488 0.22596529133762622 7926.080703796787 0.26872442036221317
228 7921.443183740599 0.22594819477146114 7920.948528186554 0.26870735927445544
229 7916.312753994609 0.22593110353602372 7915.818132587578 0.26869030349554596
230 7911.184102732847 0.22591401763329902 7910.689515462188 0.26867325302672196
231 7906.057242132409 0.22589693707431258 7905.562688987462 0.26865620787237543
232 7900.932163009398 0.22587986187089223 7900.4376439794905 0.26863916803747157
233 7895.8088557261435 0.22586279202608447 7895.314370800594 0.2686221335233586
234 7890.687328299535 0.22584572753340815 7890.192877467673 0.26860510432792234
235 7885.567580006575 0.22582866838282006 7885.073163257744 0.26858808044774085
236 7880.449600165408 0.2258116145687283 7879.955217488959 0.2685710618808914
237 7875.333390433184 0.22579456609463103 7874.83904181846 0.2685540486290877
238 7870.218954156554 0.22577752296913062 7869.72463959289 0.2685370406956847
239 7865.106283716395 0.22576048519943787 7864.612003193112 0.26852003808363434
240 7859.9953759497475 0.22574345278580968 7859.501129456169 0.2685030407932413
241 7854.886234218316 0.22572642572203866 7854.392021743771 0.26848604882231125
242 7849.778854656684 0.2257094040013386 7849.284676190514 0.26846906216860833
243 7844.673231989607 0.22569238762132274 7844.1790875211545 0.2684520808313215
244 7839.569367632666 0.22567537658600248 7839.0752571512685 0.268435104812158
245 7834.467260462518 0.22565837090174015 7833.973183957503 0.26841813411355875
246 7829.366905309414 0.22564137057218855 7828.872862770105 0.2684011687369519
247 7824.268301333744 0.22562437559574874 7823.774292749466 0.26838420868189117
248 7819.17144850925 0.2256073859670668 7818.677473869337 0.26836725394642014
249 7814.076342772143 0.2255904016819781 7813.582402065932 0.26835030452917297
250 7808.982981703687 0.22557342274029327 7808.489074920517 0.2683333604300793
251 7803.891365240122 0.22555644914583597 7803.397492369325 0.26831642165061176
252 7798.801490609904 0.22553948090275472 7798.307651640809 0.26829948819228644
253 7793.7133547008925 0.22552251801212184 7793.219549622824 0.2682825600554697
254 7788.626956789196 0.22550556047136813 7788.133185591486 0.2682656372392715
255 7783.542294974766 0.22548860827635928 7783.048557646748 0.26824871974213216
256 7778.459366088655 0.22547166142502612 7777.965662619667 0.26823180756335013
257 7773.378168684193 0.22545471991840543 7772.884499063572 0.26821490070320797
258 7768.298701311864 0.22543778375960302 7767.805065528941 0.26819799916279785
259 7763.220961118286 0.22542085295071673 7762.727359162393 0.26818110294277164
260 7758.144946102533 0.22540392749113242 7757.6513779629995 0.2681642120428248
261 7753.070654857029 0.22538700737807593 7752.577120523189 0.2681473264619002
262 7747.998084883216 0.22537009260878427 7747.504584344409 0.2681304461988937
263 7742.927233869191 0.22535318318268915 7742.433767114754 0.26811357125353885
264 7737.858100276167 0.22533627910123516 7737.364667295439 0.268096701626172
265 7732.790681924611 0.22531938036646446 7732.297282706927 0.2680798373174104
266 7727.724976407106 0.22530248697878888 7727.2316109418 0.2680629783271994
267 7722.660981968565 0.2252855989367249 7722.167650244974 0.26804612465489597
268 7717.598696595799 0.2252687162378393 7717.105398603261 0.2680292762994631
269 7712.538117893981 0.22525183888068295 7712.04485362184 0.2680124332602444
270 7707.479243922691 0.22523496686549982 7706.986013360289 0.2679955955371277
271 7702.422072754435 0.2252181001935761 7701.928875891112 0.26797876313035063
272 7697.366602079912 0.22520123886572882 7696.873438905007 0.26796193603998286
273 7692.312829822626 0.22518438288127873 7691.819700325478 0.26794511426555306
274 7687.260754044024 0.2251675322384742 7686.767658213979 0.2679282978062599
275 7682.210372505438 0.22515068693559445 7681.717310331841 0.26791148666126174
276 7677.161683049005 0.2251338469721408 7676.668654521202 0.26789468083017864
277 7672.11468370425 0.2251170123486019 7671.621688811589 0.2678778803128814
278 7667.069372304916 0.225100183065716 7666.576411036742 0.2678610851093862
279 7662.0257466599805 0.2250833591232208 7661.532819005638 0.26784429521928194
280 7656.98380474208 0.22506654051996985 7656.490910690918 0.2678275106419575
281 7651.943544414724 0.22504972725432268 7651.450683956093 0.267810731376528
282 7646.904963472841 0.22503291932543423 7646.412136596093 0.2677939574224905
283 7641.868059843602 0.22501611673313449 7641.37526653809 0.26777718877940626
284 7636.832831414577 0.2249993194779383 7636.340071669652 0.26776042544722156
285 7631.7992759891895 0.22498252755962403 7631.306549794204 0.26774366742542427
286 7626.767391453737 0.22496574097758365 7626.274698798046 0.26772691471363397
287 7621.737175690764 0.22494895973022347 7621.244516563724 0.26771016731082803
288 7616.708626506549 0.22493218381682228 7616.216000897515 0.2676934252166729
289 7611.681741759243 0.22491541323647424 7611.189149657575 0.2676766884302358
290 7606.65651932837 0.2248986479898432 7606.163960723429 0.26765995695176936
291 7601.63295703214 0.22488188807603346 7601.140431913284 0.2676432307800993
292 7596.611052709446 0.2248651334955575 7596.118561066035 0.2676265099157384
293 7591.590804223604 0.22484838424580805 7591.098346045002 0.2676097943565249
294 7586.572209392407 0.2248316403278266 7586.079784667975 0.26759308410377375
295 7581.555266040732 0.22481490173800883 7581.06287475984 0.26757637915409144
296 7576.539972021357 0.22479816848030787 7576.047614173366 0.2675596795110048
297 7571.526325157435 0.22478144054860227 7571.034000731718 0.26754298516839387
298 7566.514323266251 0.2247647179509732 7566.022032252166 0.26752629613389467
299 7561.503964186162 0.22474800067403022 7561.011706573093 0.2675096123949329
300 7556.49524573479 0.2247312887351331 7556.003021512087 0.267492933968312
301 7551.488165723486 0.22471458210631073 7550.995974880552 0.26747626082746107
302 7546.482721981843 0.22469788082790598 7545.990564508004 0.26745959301068367
303 7541.478912335504 0.22468118483812985 7540.986788220207 0.2674429304588674
304 7536.476734604426 0.22466449423018398 7535.984643836935 0.2674262732607172
305 7531.476186650699 0.22464780885944738 7530.984129220561 0.26740962127853135
306 7526.477266381346 0.2246311289477584 7525.985242277675 0.2673929747238541
307 7521.479971873345 0.22461445414663564 7520.987981085933 0.2673763332647899
308 7516.484301614946 0.2245977850026955 7515.992344132522 0.267359697421965
309 7511.490255277524 0.22458112064793317 7510.998331090508 0.267343066368397
310 7506.497835544912 0.22456446246834746 7506.00594464102 0.26732644142408024
311 7501.507053683769 0.2245478082309203 7501.015196055076 0.2673098204623496
312 7496.517944275178 0.22453116155562564 7496.026119906692 0.2672932069306824
313 7491.530608330045 0.22451451652560228 7491.038817218325 0.2672765951948677
314 7486.545334580971 0.22449788287508485 7486.053576703573 0.26725999452342364
315 7481.562956642608 0.22448124446932582 7481.071232008584 0.26724338955437416
316 7476.585891057506 0.22446462822427524 7476.0941996233705 0.26722680591144243
317 7471.621260560273 0.2244479889116471 7471.129602370821 0.26721020054045513
318 7466.690101811011 0.22443140292123187 7466.198476761946 0.26719364614396
319 7461.855692714753 0.22441474038543358 7461.364100955222 0.26717701914511954
320 7457.303486098861 0.2243982217368106 7456.811927348008 0.2671605291160556
321 7453.5730020855235 0.22438147433982905 7453.08147678885 0.26714382233419287
322 7451.9326143060825 0.22436509961312998 7451.4411217402585 0.26712746621030603
323 7454.353075310925 0.22434821617878944 7453.861616452776 0.26711064197151874
324 7458.220469889912 0.2243318052864883 7457.729043871281 0.2670942133453844
325 7452.533819173606 0.2243152151598562 7452.042426234405 0.26707772404222613
326 7433.684106966412 0.22429844158514667 7433.192747606861 0.2670609179658982
327 7422.053210339459 0.2242818793270513 7421.561884054588 0.267044405543497
328 7425.452129873297 0.2242653520210863 7424.960836583183 0.2670279380934053
329 7425.039942552127 0.22424853210695656 7424.5486829334195 0.2670110866008985
330 7411.775266736607 0.22423214726941382 7411.284039801286 0.2669947880510754
331 7402.245673708295 0.22421546690917996 7401.75448012197 0.2669781194150246
332 7403.430362843306 0.2241987416757817 7402.939202707547 0.2669613940836445
333 7400.256489050966 0.2241823828562918 7399.765361549327 0.2669451187825124
334 7389.000406247322 0.2241655842368422 7388.509312357486 0.2669283055988631
335 7383.057031305009 0.22414901500179654 7382.565970520133 0.2669117698738855
336 7382.688247294679 0.22413258781790069 7382.197219301924 0.2668954049379797
337 7376.772341473788 0.2241157757161799 7376.281347123331 0.266878574740594
338 7367.717158175455 0.22409933767592324 7367.226196644524 0.2668621932542176
339 7364.049840464278 0.2240828030354242 7363.558911966404 0.2668456948385742
340 7361.616917404355 0.224066056075224 7361.126022406969 0.26682894131063795
341 7354.536684455851 0.22404968181913262 7354.045822141867 0.2668126321647615
342 7347.712267099046 0.22403304897123433 7347.221438036383 0.2667960136910459
343 7344.6549300297465 0.2240164092037005 7344.164134234506 0.2667793860376259
344 7340.443363843701 0.22400003128137339 7339.9526007435015 0.26676306891827284
345 7333.500483039254 0.22398334488180185 7333.009753309988 0.2667463843839878
346 7328.231151162952 0.22396681939668459 7327.740454453685 0.26672988987062907
347 7324.785879705524 0.22395039040888443 7324.295215806332 0.2667135087829037
348 7319.562971967845 0.2239337079602493 7319.072341433404 0.26669682648138043
349 7313.310502547111 0.2239172720723682 7312.819904839911 0.26668043512820333
350 7308.75853555864 0.22390077224643995 7308.2679708192345 0.26666396715888613
351 7304.682031417495 0.22388414345707122 7304.19149992823 0.2666473458073694
352 7299.146146990921 0.22386775202639086 7298.655648234925 0.26663100396963907
353 7293.5406199063145 0.2238511914998183 7293.05015425328 0.26661446153444357
354 7289.147568312332 0.22383464513519793 7288.657135732294 0.26659793490298267
355 7284.599076496399 0.22381825021819482 7284.1086766601975 0.26658158598410353
356 7279.109046544172 0.22380166351693392 7278.618679870624 0.2665650100315639
357 7273.913577843923 0.2237852009263669 7273.42324406357 0.2665485794265401
358 7269.444764803228 0.22376876846067315 7268.954463851408 0.26653218335917817
359 7264.644019653865 0.22375219980053812 7264.153751828055 0.2665156260103537
360 7259.30951574691 0.2237357962727301 7258.819280688506 0.2664992621304003
361 7254.31583165919 0.22371931701454317 7253.8256295339625 0.26648280821288606
362 7249.725253051599 0.22370280230977255 7249.235083937589 0.26646631170001944
363 7244.828740540796 0.22368641865357108 7244.338604153775 0.2664499683676459
364 7239.638878787538 0.22366991024325464 7239.148775399814 0.2664334774800165
365 7234.723896942039 0.22365346328952823 7234.2338264208365 0.2664170579129356
366 7230.036095443632 0.22363706395844532 7229.5460576863015 0.26640069337199607
367 7225.122171292943 0.22362056125390195 7224.632166525158 0.2663842065310808
368 7220.037834604725 0.22360416923637486 7219.547862586742 0.2663678487463432
369 7215.14433400188 0.22358773848970692 7214.654394818801 0.26635144458953985
370 7210.392508242693 0.22357127526931 7209.902601965988 0.2663350014360526
371 7205.492874661397 0.22355490698143907 7205.003001085665 0.26631866875074284
372 7200.480177086123 0.22353845530572516 7199.990336393445 0.26630223737169684
373 7195.587107018114 0.2235220468601189 7195.097299115461 0.26628585579265784
374 7190.795290171498 0.22350567100919924 7190.305514988971 0.2662695115185133
375 7185.917523266675 0.2234892272328033 7185.427780952689 0.2662530867532523
376 7180.955408333464 0.22347286336865982 7180.465698715368 0.2662367547286416
377 7176.058479150879 0.22345646674466296 7175.568802300698 0.266220383436738
378 7171.240045517599 0.22344005909399844 7170.750401460154 0.2662039983519233
379 7166.38207140982 0.22342371258507127 7165.892460013271 0.26618768396357234
380 7161.458895016899 0.22340730672685635 7160.969316410951 0.26617129922127514
381 7156.561123483927 0.22339094471526091 7156.0715775743 0.2661549649119477
382 7151.723148912687 0.22337459095660406 7151.233635682359 0.266138639371687
383 7146.87849089795 0.22335820192573344 7146.389010424326 0.266122271697946
384 7141.987460618411 0.22334187158962326 7141.498012775033 0.2661059717886833
385 7137.095077181257 0.22332550588237282 7136.605662045729 0.26608962964451216
386 7132.242564155378 0.22330915366459578 7131.753181699316 0.26607330239743
387 7127.40340439585 0.22329283041629047 7126.914054557304 0.2660570081293377
388 7122.53829399079 0.22327646949285107 7122.0489768523275 0.2660406689704032
389 7117.6581967488 0.2232601529658153 7117.168912215028 0.2660243808063136
390 7112.797326082361 0.22324382253095865 7112.308074184303 0.26600807552697925
391 7107.956792089223 0.2232274883722736 7107.467572835816 0.2659917650348033
392 7103.109703047591 0.22321118858635527 7102.620516365203 0.26597549380234736
393 7098.246599167584 0.22319485814562573 7097.757445123512 0.26595918592550033
394 7093.385691653174 0.22317855796991956 7092.896570182699 0.265942912505127
395 7088.54080304192 0.22316225730133335 7088.051714146973 0.26592663764554686
396 7083.702489273884 0.22314594632092838 7083.213432977663 0.265910349899622
397 7078.856193942799 0.2231296675324271 7078.36717017643 0.26589409883636755
398 7074.003651326834 0.2231133665028888 7073.514660139349 0.2658778209824391
399 7069.157109968566 0.22309708603014644 7068.6681513162985 0.2658615662377497
400 7064.320381077495 0.22308081131409246 7063.831454948834 0.2658453173458214
401 7059.485432618606 0.22306452577556307 7058.996539037838 0.2658290549912854
402 7054.645579276451 0.22304826790147322 7054.156718184536 0.2658128240139734
403 7049.804012177682 0.22303199436702878 7049.31518360937 0.26579657394428274
404 7044.96757192039 0.22301573615526918 7044.478775843364 0.2657803408704843
405 7040.137162945228 0.2229994852850496 7039.648399344448 0.26576411549510465
406 7035.307842933075 0.222983225849087 7034.819111827923 0.26574787930320876
407 7030.476253930333 0.22296698954773245 7029.987555271594 0.2657316691911187
408 7025.644441512204 0.22295074190052677 7025.155775325271 0.26571544503230976
409 7020.81621094047 0.22293450750672075 7020.327577197513 0.26569923545053487
410 7015.99215464935 0.22291827944946044 7015.503553337503 0.26568303239661684
411 7011.169624005419 0.22290204617147188 7010.681055136814 0.2656668224323703
412 7006.346525053558 0.22288583202328416 7005.857988587663 0.2656506338715227
413 7001.523618230275 0.22286960927219007 7001.03511418653 0.265634434472447
414 6996.70304061394 0.2228533994774358 6996.214568965166 0.26561824929627875
415 6991.8856021568745 0.22283719374629019 6991.397162895122 0.2656020680062953
416 6987.070170246818 0.22282098659838687 6986.5817633759825 0.26558588423755164
417 6982.255321189124 0.22280479481748963 6981.76694667682 0.26556971748612457
418 6977.440928558476 0.2227885965864379 6976.952586419477 0.26555354241295215
419 6972.6280160674605 0.2227724115958656 6972.139706273981 0.2655373818841937
420 6967.81743775903 0.22275622801309533 6967.329160308856 0.2655212221605697
421 6963.009038483497 0.22274004702889427 6962.520793371841 0.2655050646263707
422 6958.20202781301 0.22272387745305772 6957.713815016053 0.2654889195046916
423 6953.395898841832 0.22270770390598127 6952.907718368974 0.26547276895099964
424 6948.590859019303 0.22269154341599762 6948.102710843167 0.2654566327203285
425 6943.787470749822 0.22267538213263705 6943.299354872943 0.26544049474683507
426 6938.986043864256 0.22265922728224086 6938.497960273562 0.2654243634121384
427 6934.18640314298 0.22264307955539514 6933.698351823909 0.26540823951589637
428 6929.388152824209 0.2226269312483181 6928.900133778831 0.26539211412881897
429 6924.5910764365335 0.22261079446997298 6924.103089640778 0.2653760012851262
430 6919.79528227125 0.22259465611507506 6919.307327729336 0.2653598857983554
431 6915.001037587179 0.22257852700095024 6914.513115279976 0.26534378020201665
432 6910.208506477539 0.22256240095432417 6909.7206163992405 0.2653276773444776
433 6905.417637867792 0.22254627849209488 6904.929780011475 0.26531157782551884
434 6900.628253989187 0.22253016434312917 6900.140428337724 0.2652954871203183
435 6895.840216849008 0.22251405006154043 6895.352423403496 0.26527939545138585
436 6891.0535244695375 0.22249794563056796 6890.565763209533 0.2652633143745
437 6886.268278543373 0.22248184177694805 6885.780549468438 0.26524723315755483
438 6881.484585601898 0.2224657452123229 6880.996888697118 0.2652311595672204
439 6876.702477814737 0.22244965289288846 6876.214813071762 0.26521509008173
440 6871.921907096776 0.22243356393297875 6871.434274509165 0.26519902367738507
441 6867.142795688055 0.2224174826104353 6866.655195240143 0.26518296530096336
442 6862.36509301741 0.22240140235503394 6861.877524707699 0.2651669073560167
443 6857.588801436174 0.22238533063084207 6857.101265247073 0.26515085847141917
444 6852.813960086696 0.2223692604598438 6852.326456015654 0.26513481058174554
445 6848.040611914747 0.22235319719303573 6847.553139947683 0.26511876987118127
446 6843.268775759526 0.22233713782810638 6842.781335888828 0.26510273287050323
447 6838.49844084102 0.22232108275448492 6838.011033058236 0.26508670003007134
448 6833.729579158114 0.2223050340084582 6833.242203450404 0.26507067370157783
449 6828.9621637015225 0.2222889876490621 6828.474820064539 0.2650546493343803
450 6824.196181893771 0.2222729487777269 6823.708870312174 0.26503863281856344
451 6819.4316367688425 0.2222569119368611 6818.944357239052 0.265022617854034
452 6814.668541353468 0.222240882180297 6814.181293861014 0.2650066102740372
453 6809.9069085830315 0.22222485545767398 6809.419693122169 0.26499060540443176
454 6805.146745258476 0.22220883441085548 6804.659561817772 0.2649746062936837
455 6800.388049717329 0.22219281797906315 6799.900898287632 0.26495861171797486
456 6795.63081424595 0.22217680566579495 6795.1436948191795 0.264942621104965
457 6790.87502924399 0.22216079932332 6790.387941808076 0.26492663659053245
458 6786.120686527118 0.22214479605099002 6785.633631076236 0.26491065483050646
459 6781.367781710262 0.22212879941937494 6780.880758230901 0.2648946799409613
460 6776.616313594714 0.22211280556732774 6776.129322081675 0.26487870747174774
461 6771.866283618137 0.22209681828756883 6771.379324058055 0.2648627417936191
462 6767.117693600466 0.2220808341468933 6766.630765987367 0.2648467789509084
463 6762.370545062868 0.22206485599278938 6761.883649384651 0.26483082222401716
464 6757.624838056201 0.22204888170143344 6757.137974305333 0.2648148691667166
465 6752.88057146439 0.222032912600352 6752.393739630482 0.2647989213079585
466 6748.137743092615 0.2220169481579421 6747.650943166422 0.2647829780356178
467 6743.3963502320385 0.22200098815122546 6742.909582204794 0.26476703909316346
468 6738.656390135099 0.22198503347293885 6738.169653996118 0.2647511055080889
469 6733.9178601424155 0.22196908265669285 6733.4311558841655 0.2647351755929913
470 6729.180758088544 0.2219531376303812 6728.694085699348 0.2647192515661199
471 6724.4450819532485 0.22193719610541626 6723.958441426348 0.26470333079474817
472 6719.710830222801 0.22192126063216858 6719.2242215459555 0.26468741621238356
473 6714.978001319801 0.2219053284739905 6714.491424486654 0.2646715046718561
474 6710.246594032834 0.22188940248793113 6709.760049030888 0.26465559945832706
475 6705.51660691239 0.2218734797355211 6705.0300937354605 0.26463969719364455
476 6700.788038796746 0.22185756320830544 6700.301557432221 0.2646238013164872
477 6696.06088822998 0.22184164986448926 6695.574438671785 0.2646079083310703
478 6691.335154062239 0.22182574280223333 6690.848736297639 0.26459202179742375
479 6686.610834879696 0.22180983883760372 6686.124448902801 0.26457613805760877
480 6681.887929677116 0.2217939412774355 6681.401575474928 0.26456026091017226
481 6677.166437282239 0.22177804663191897 6676.68011484926 0.26454438634709876
482 6672.446357160081 0.22176215864353674 6671.960066482771 0.2645285186659294
483 6667.727688842853 0.2217462732208074 6667.241429916464 0.26451265316917577
484 6663.010433035569 0.2217303949172387 6662.524205845568 0.264496795083942
485 6658.294591161089 0.22171451856724375 6657.80839570404 0.2644809384814922
486 6653.580167197975 0.22169865013069678 6653.094003457643 0.26446509020108927
487 6648.867167786298 0.22168278261294194 6648.381035761467 0.26444924221733757
488 6644.155605986936 0.22166692434600868 6643.669505658501 0.264433404088534
489 6639.445503551962 0.22165106525882425 6638.95943492244 0.2644175642632724
490 6634.736900221903 0.2216352176816323 6634.250863267339 0.2644017368819018
491 6630.029863830569 0.2216193663280814 6629.543858559825 0.264385904416836
492 6625.324517048383 0.22160353036344205 6624.83854342918 0.26437008883975505
493 6620.621075680143 0.2215876854938058 6620.135133732346 0.26435426230384185
494 6615.919934711575 0.22157186282583022 6615.43402438829 0.26433846045929993
495 6611.221810081027 0.22155602213283884 6610.735931421683 0.264322637211278
496 6606.52803973845 0.22154021591636505 6606.042192669824 0.26430685271056564
497 6601.841116846819 0.2215243750241479 6601.355301444052 0.2642910277427999
498 6597.16581494705 0.22150859131776396 6596.680031088214 0.2642752675193608
499 6592.511248004487 0.22149274171120156 6592.0254958316855 0.26425943109128514
500 6587.895302620079 0.22147699242960986 6587.409581918873 0.2642437087762269
501 6583.352754004199 0.2214611171199357 6582.867065045612 0.2642278414657542
502 6578.953288976905 0.22144542622501084 6578.467631366221 0.2642121844590955
503 6574.832690710285 0.22142949048135038 6574.347064973195 0.26419624660802443
504 6571.263702503168 0.22141390713393386 6570.778107884984 0.2641807110499301
505 6568.751263554295 0.22139783835064097 6568.265701095941 0.2641646200037403
506 6568.232644358911 0.22138246458260813 6567.747112572412 0.26414932191589496
507 6571.010120952062 0.2213661110275782 6570.524621934704 0.2641329063310391
508 6578.419978714623 0.22135114611586507 6577.93450949882 0.2641180696865168
509 6588.8952343555875 0.22133425478715707 6588.409799052226 0.26410104857411665
510 6595.7211499667665 0.22131988547285084 6595.235743203792 0.2640868775028921
511 6587.2467164844675 0.2213025276870594 6586.76134461922 0.2640693375604233
512 6561.633452401467 0.22128817162568895 6561.148109054839 0.2640551750030955
513 6533.8947638026375 0.221271449045049 6533.409454002528 0.26403835106446877
514 6522.550337271445 0.22125591011930082 6522.065058504385 0.2640228569408123
515 6528.821609738866 0.22124059563699933 6528.3363615288645 0.2640076143640847
516 6537.484863457086 0.22122385134046635 6536.999648841157 0.26399076458856024
517 6533.521804908632 0.22120927110085312 6533.036619292155 0.263976345375808
518 6516.564863925906 0.2211924685087477 6516.079712027972 0.26395942942477585
519 6500.395992374839 0.22117729305709957 6499.910870741591 0.2639443401915352
520 6495.9740369011 0.22116154895738782 6495.488946740401 0.26392861174142823
521 6499.750396806826 0.22114525239560018 6499.26533929206 0.26391226237025206
522 6500.120990068435 0.22113036915110218 6499.635962200105 0.2638974991799159
523 6491.263969751559 0.22111374166589665 6490.778975232737 0.26388077715534985
524 6478.6542164711045 0.22109862448322712 6478.169252096658 0.2638657499626375
525 6471.083803059364 0.22108270728859314 6470.5988705279915 0.26384982408394636
526 6470.191517668329 0.22106670497668043 6469.706617161287 0.2638338020650326
527 6469.989521086977 0.22105157714436005 6469.504650748924 0.26381876090910805
528 6464.910075759327 0.22103515113067876 6464.42523834606 0.26380226213651564
529 6455.850696002133 0.22102001217389064 6455.365888782793 0.26378720716612125
530 6447.982788703337 0.22100401944077153 6447.498013490472 0.26377119342496924
531 6444.23798266709 0.2209882329289914 6443.753239023673 0.26375541048842155
532 6442.518435247869 0.22097290631435385 6442.033722198601 0.26374014295415044
533 6438.981527873417 0.22095667534509533 6438.496847338001 0.2637238600704746
534 6432.510382440635 0.220941487979238 6432.025732205191 0.26370874746518813
535 6425.3629478542125 0.22092546621189973 6424.878329689929 0.26369269807167245
536 6420.111043238955 0.22090985031498533 6419.626456285239 0.2636771034005254
537 6416.84636959263 0.2208943544882389 6416.361813595361 0.26366164278077286
538 6413.5961528797725 0.22087831442994546 6413.111628994306 0.26364557103690195
539 6408.782987547722 0.22086305762260247 6408.298494112861 0.2636303772385353
540 6402.747303119836 0.2208470453021165 6402.26284173916 0.2636143353737022
541 6397.0174725076295 0.2208315605024033 6396.5330420625705 0.2635988845572392
542 6392.5249967587615 0.2208159210796747 6392.040597578001 0.26358325968035823
543 6388.804497865437 0.22080007120978928 6388.320130396061 0.2635673981657677
544 6384.743310363663 0.22078471921942747 6384.258973550091 0.2635520943530537
545 6379.788714768348 0.2207687616947275 6379.304409895782 0.2635361108716122
546 6374.359051761117 0.2207533588303252 6373.8747776535665 0.2635207487200495
547 6369.243279020636 0.22073761151244417 6368.759036409421 0.2635049997024692
548 6364.787746796167 0.2207219435592891 6364.303535513561 0.26348933904660493
549 6360.6714796085735 0.22070647248909123 6360.187299237595 0.2634738984895608
550 6356.339413608747 0.22069062095090433 6355.855264957037 0.2634580307589797
551 6351.546806428654 0.22067523621568513 6351.062688506731 0.26344268570784674
552 6346.506153409592 0.2206594380544259 6346.022067094965 0.263426876572795
553 6341.605741123982 0.22064392025709031 6341.121685822641 0.263411381083949
554 6337.039426044312 0.22062832562846527 6336.555401919844 0.2633957988387475
555 6332.686320106353 0.22061262174618973 6332.2023273910945 0.26338009351290526
556 6328.279306946723 0.22059718618748964 6327.795345072252 0.26336468828431586
557 6323.653027347697 0.22058141540154164 6323.169097025566 0.2633489067304017
558 6318.853328958393 0.22056598173350414 6318.3694294743145 0.26333350234428377
559 6314.054331791955 0.22055029905321266 6313.570463674623 0.2633178182787884
560 6309.396204503768 0.22053474839630333 6308.912367473845 0.2633022815271058
561 6304.886480695534 0.22051921540951283 6304.402674716182 0.2632867639418492
562 6300.4241307031725 0.2205035492133038 6299.940356057482 0.2632710964769547
563 6295.897294385668 0.22048811002170016 6295.413550592932 0.26325568271474814
564 6291.265086900909 0.22047241999289713 6290.781374493615 0.2632399873020248
565 6286.5701499651195 0.2204569701152509 6286.086468434706 0.2632245602982141
566 6281.890311655014 0.22044135132461343 6281.406661360245 0.26320894344363555
567 6277.278505050931 0.22042582209831688 6276.794885802542 0.2631934262910608
568 6272.733700949731 0.22041030746354462 6272.2501127174155 0.2631779248521426
569 6268.214006437663 0.2203947029166024 6267.730449412666 0.26316232208052126
570 6263.672316512176 0.2203792572620516 6263.188790358274 0.2631468966401252
571 6259.086183686692 0.22036363321259475 6258.602688782699 0.2631312707799358
572 6254.46543391006 0.22034819247120618 6253.981969868009 0.2631158495789558
573 6249.838748654723 0.22033260937620736 6249.35531577701 0.2631002683368307
574 6245.232969306205 0.22031712601755576 6244.749567382035 0.26308479815277297
575 6240.658659582587 0.22030161277522772 6240.175288675932 0.26306929387908734
576 6236.108338328595 0.22028607831403538 6235.624998485058 0.2630537652228591
577 6231.564741369014 0.22027062469772565 6231.081432417861 0.2630383264551869
578 6227.0119396571545 0.22025506380260332 6226.528661826394 0.2630227669570095
579 6222.442851835632 0.22023963634248878 6221.959604843074 0.2630073562148845
580 6217.860393529429 0.22022408531791696 6217.377177637589 0.262991806522427
581 6213.273648868962 0.22020865014716776 6212.790463832921 0.2629763858926845
582 6208.692211249911 0.22019313638725382 6208.209057236855 0.26296087666891577
583 6204.121901093708 0.22017767501732358 6203.63877799323 0.2629454254613105
584 6199.563282229264 0.22016220725052227 6199.080190055544 0.26292996646875094
585 6195.012795125827 0.22014672016376136 6194.529733920433 0.2629144852304839
586 6190.465219774204 0.22013129024522513 6189.9821894166125 0.26289906734645163
587 6185.916063090335 0.2201157910660195 6185.433063727938 0.26288357133146384
588 6181.362981242845 0.22010038225068054 6180.880012684783 0.2628681758118709
589 6176.805990304365 0.22008488857415331 6176.323052731079 0.26285268471219453
590 6172.246815810685 0.22006948428617062 6171.763909033391 0.2628372930078093
591 6167.687852669618 0.2200540102578498 6167.20497683671 0.26282182265084636
592 6163.131253568047 0.22003859962508504 6162.648408545823 0.2628064225991447
593 6158.578367636447 0.2200231524824616 6158.095553502886 0.2627909810791712
594 6154.029606263143 0.2200077318116382 6153.5468229627795 0.2627755685515424
595 6149.484614038673 0.21999231208329312 6149.001861570133 0.2627601564559316
596 6144.942592530987 0.21997688340249358 6144.459870913859 0.26274473372506146
597 6140.402628463271 0.21996148717780453 6139.919937629417 0.26272934667577635
598 6135.8639353603285 0.21994605557509883 6135.381275385318 0.26271391943581635
599 6131.325981608323 0.21993067719964624 6130.843352380018 0.2626985511055595
600 6126.788510340152 0.21991524835470477 6126.305911966087 0.262683125710819
601 6122.2514973459865 0.21989988250789838 6121.768929693331 0.26266777014772846
602 6117.7150696323515 0.21988446109288384 6117.232532819435 0.26265235182405333
603 6113.179432410534 0.21986910389531025 6112.696926301949 0.26263700468919426
604 6108.644801963156 0.2198536929179325 6108.162326673439 0.26262159679971625
605 6104.111371049655 0.2198383422066194 6103.628926451774 0.2626062556746961
606 6099.579285683424 0.21982294303459093 6099.096871880642 0.2625908597482324
607 6095.048646383169 0.2198075981290637 6094.566263261168 0.2625755238726819
608 6090.519511275576 0.21979221085018003 6090.03715892472 0.2625601400065329
609 6085.991910439844 0.21977687213229066 6085.509588757904 0.26254480980778105
610 6081.465855221277 0.21976149597907 6080.983564288154 0.2625294371433402
611 6076.941351847461 0.2197461645074943 6076.459091569149 0.26251411380525735
612 6072.418409001301 0.21973079817697452 6071.936179452239 0.2624987508855498
613 6067.897048857123 0.21971547544873948 6067.414849945593 0.2624834360814257
614 6063.37731453228 0.21970011724706046 6062.89514633402 0.26246808101301045
615 6058.85928399442 0.21968480515321587 6058.377146412411 0.26245277685615065
616 6054.343085102089 0.21966945293754198 6053.860978221907 0.2624374272444553
617 6049.828924752768 0.21965415393033294 6049.346848462363 0.26242213647457213
618 6045.317129107592 0.21963880482004572 6044.835083513672 0.26240678910117654
619 6040.808217773742 0.21962352233946764 6040.326202735842 0.2623915155609061
620 6036.303015829291 0.21960817212414352 6035.821031491445 0.2623761657226174
621 6031.80285645225 0.2195929113997878 6031.320902625597 0.26236091525295563
622 6027.309900959409 0.21957755346397942 6026.827977850384 0.26234555556090194
623 6022.827720946837 0.2195623229502256 6022.345828286283 0.2623303376036954
624 6018.362243614025 0.21954694634945235 6017.8803817118405 0.26231495583513953
625 6013.923502275315 0.2195317603123173 6013.44167072868 0.2622997863215723
626 6009.528524711136 0.21951634627501151 6009.046724003347 0.2622843615141682
627 6005.206807894502 0.21950122952979798 6004.725037396818 0.2622692681541254
628 6001.009363517137 0.21948574500158394 6000.527624008738 0.2622537633980141
629 5997.026268469422 0.21947074168678835 5996.544558932259 0.26223879547634327
630 5993.414868456674 0.2194551273764608 5992.933190184733 0.26222314456614
631 5990.455138190323 0.2194403170390394 5989.973489482379 0.26220839090533626
632 5988.629297499548 0.2194244659612664 5988.1476805592165 0.2621924743695439
633 5988.77132976375 0.21940999100268435 5988.289741678742 0.26217809400508935
634 5992.192605461417 0.21939371535759672 5991.711050044024 0.2621617020347037
635 6000.820175755622 0.21937981438224574 6000.338647979584 0.2621479616557534
636 6016.5572325970425 0.2193628272884044 6016.075738996572 0.26213077318214806
637 6039.725100469067 0.21934979948396616 6039.243632661226 0.26211800835742777
638 6064.607211822292 0.21933188079948537 6064.125780167105 0.26209977438660287
639 6077.296031866088 0.21931969160623405 6076.814624223739 0.26208795074282687
640 6060.6469695460655 0.2193013633394479 6060.165598932631 0.26206925009492016
641 6013.617236883823 0.21928887557348964 6013.135890911941 0.2620570963090072
642 5960.657950962163 0.2192717639658783 5960.176639443775 0.26203975442311833
643 5933.251481856526 0.21925732123342498 5932.770199128257 0.2620254070352084
644 5940.461411985939 0.21924253761102316 5939.980158771948 0.2620106763808826
645 5963.914658842819 0.21922593855450873 5963.433438996803 0.26199390746164664
646 5976.160620890081 0.21921273010939982 5975.679427215906 0.26198094406569283
647 5962.555791647352 0.2191954696291262 5962.074632747951 0.2619634297715891
648 5932.321164573775 0.2191819477257439 5931.840032511863 0.26195011418663205
649 5908.442426582644 0.21916588564044567 5907.961326753021 0.26193394398287434
650 5904.868916938113 0.2191506719142389 5904.387847539808 0.261918726391282
651 5915.196360179537 0.21913636294862374 5914.715319291868 0.26190452472000064
652 5922.1650097229185 0.21911980670980627 5921.68400211899 0.2618877972189328
653 5914.707889523147 0.21910616728456517 5914.226909008977 0.26187434688600786
654 5896.702494300647 0.2190897559988159 5896.22154676424 0.2618577804088089
655 5881.134714572441 0.2190752981754526 5880.653795865173 0.26184340909289444
656 5876.539299257269 0.21906014128001292 5876.058410864699 0.26182825128983533
657 5879.99919481802 0.2190443878309853 5879.518338007904 0.2618124222856735
658 5882.058110264174 0.21903026517684307 5881.577281573218 0.2617984257781541
659 5876.385312543625 0.21901400350268388 5875.904516516118 0.26178202400455675
660 5864.790021078625 0.21899981987090078 5864.309253301009 0.2617679577439711
661 5854.097807511166 0.2189841500641624 5853.617071141159 0.2617522199430021
662 5849.094569127326 0.21896907673258678 5848.613862898478 0.2617371521158477
663 5848.684580788121 0.218954373383633 5848.2039039151505 0.26172249958663285
664 5848.061151805186 0.2189385330327819 5847.580506704017 0.2617065681352349
665 5843.592842669456 0.21892426304508605 5843.112226004895 0.26169240151662326
666 5835.66652047025 0.21890842376003403 5835.185935576611 0.26167646987943544
667 5827.56110274432 0.2188937954314276 5827.080547049812 0.2616618990773301
668 5822.092862363838 0.2188785810369176 5821.612337114098 0.26164666870303227
669 5819.356942631443 0.2188632672265858 5818.876448038294 0.26163132592251676
670 5817.22408437995 0.21884866460701682 5816.743618933301 0.2616167820417601
671 5813.532008614854 0.21883297480116431 5813.051574624812 0.2616010152405097
672 5807.813313577132 0.21881848474732357 5807.3329084957895 0.2615865965952956
673 5801.3079735832425 0.21880297380879946 5800.827599579868 0.2615710295661992
674 5795.6367382277185 0.21878811564061734 5795.15639391632 0.2615561957577751
675 5791.466117457806 0.21877309299412945 5790.985803188427 0.26154117638489177
676 5788.206790975305 0.21875777456851433 5787.726507376878 0.261525823859574
677 5784.726431486181 0.2187431218865393 5784.246177145216 0.26151121907920083
678 5780.297030396024 0.2187276208839089 5779.816807115127 0.2614956600124475
679 5775.032377045357 0.21871297863455677 5774.552183001082 0.2614810656409266
680 5769.623964036005 0.21869765367648597 5769.143800679158 0.2614657031708376
681 5764.7294479573875 0.2186827356069492 5764.249314424345 0.2614507974352522
682 5760.524809397592 0.21866775311935235 5760.044705825837 0.261435818636333
683 5756.691639015849 0.21865252934223936 5756.211565918533 0.2614205679746472
684 5752.738884673681 0.2186377945340761 5752.258841012882 0.2614058662644515
685 5748.360781956679 0.21862245065050942 5747.880769026719 0.261390479309883
686 5743.590544533383 0.21860773298902916 5743.110561004838 0.26137579555622953
687 5738.7031659407485 0.21859249752351165 5738.2232129140575 0.26136052916708175
688 5733.991367782431 0.21857761032289952 5733.5114445185545 0.2613456535528052
689 5729.584297071417 0.21856260140867345 5729.104403829515 0.26133064049320154
690 5725.408355117671 0.21854750572370307 5724.928492082678 0.26131552926956375
691 5721.276288701678 0.21853268730543252 5720.796455285376 0.2613007289962919
692 5717.019048793654 0.21851747810374325 5716.5392458266415 0.2612854889095295
693 5712.574683133935 0.2185027194656587 5712.0949096599625 0.2612707545071823
694 5707.996622572419 0.21848753821396225 5707.516879489666 0.26125554453916644
695 5703.398483565603 0.21847270994437132 5702.918770125078 0.26124073058019254
696 5698.8812758657705 0.21845765664043135 5698.401592546031 0.2612256630991785
697 5694.485586470061 0.2184426983012754 5694.005933070078 0.261210701681747
698 5690.1860889972395 0.21842779093812084 5689.706465409408 0.2611957968931449
699 5685.919410768956 0.21841272324190908 5685.439817334409 0.2611807113050627
700 5681.622602297089 0.21839791081114526 5681.143038474396 0.2611659118810596
701 5677.261240853449 0.21838280400926816 5676.781707268374 0.261150781065444
702 5672.837394944648 0.21836800874816206 5672.357890936271 0.2611359996280087
703 5668.379665223313 0.21835293751257762 5667.900191378318 0.26112090748270467
704 5663.92478756099 0.2183380962194493 5663.445343391744 0.2611060730260817
705 5659.500910428545 0.2183231067387347 5659.021496250366 0.2610910714397882
706 5655.118894387002 0.2183081927149804 5654.63951004031 0.2610761539776671
707 5650.772679507879 0.21829329235279613 5650.293324964312 0.261061251214687
708 5646.4458361976795 0.21827831520293337 5645.966511620931 0.26104626154532806
709 5642.119960743878 0.21826348112126795 5641.640665830815 0.26103143194195016
710 5637.781323327315 0.21824847247440565 5637.302058449238 0.2610164056022289
711 5633.424001395247 0.2182336687465694 5632.944766117704 0.26100160879650486
712 5629.049570129396 0.21821866480284569 5628.570364878142 0.2609865864515818
713 5624.664558716698 0.21820385820226093 5624.185383073374 0.26097178512055363
714 5620.277201818313 0.21818888689672658 5619.79805613327 0.2609567981474887
715 5615.89470500469 0.2181740561089535 5615.415588980227 0.26094196835359507
716 5611.521660116279 0.21815913164806558 5611.042573951925 0.2609270327055735
717 5607.159662305689 0.2181442692936283 5606.680605870231 0.26091216616471347
718 5602.807825064836 0.2181293929898407 5602.328798388535 0.2608972833116916
719 5598.463733920235 0.21811450268651472 5597.984737033457 0.26088238409175674
720 5594.124440327099 0.21809966724723867 5593.645473114013 0.2608675458396526
721 5589.787236800952 0.21808475868032212 5589.30829941745 0.26085262482095456
722 5585.450104960968 0.21806995318039066 5584.97119718889 0.26083781889750923
723 5581.111864894519 0.21805503752278813 5580.632986968368 0.2608228886294945
724 5576.77209714861 0.21804025130713764 5576.293248794235 0.26080810306789054
725 5572.43095371417 0.21802533813866717 5571.952135201723 0.2607931743090342
726 5568.088929132604 0.21801056304050787 5567.610140169625 0.2607783999379418
727 5563.746665620741 0.21799565893212225 5563.267906481741 0.2607634800669444
728 5559.404803896246 0.217980889997326 5558.9260742949255 0.2607487113239133
729 5555.063901559413 0.2179659983453327 5554.585201756914 0.2607338041540387
730 5550.724393438297 0.2179512335858224 5550.245723165904 0.26071903880722835
731 5546.3865968095015 0.21793635512704618 5545.907956309209 0.26070414516533114
732 5542.050729709498 0.21792159486171844 5541.572118731063 0.26068938357346744
733 5537.716948772819 0.2179067283795902 5537.238367542346 0.2606745020934473
734 5533.385381847015 0.21789197456399492 5532.9068301259995 0.2606597464523228
735 5529.0561704225975 0.21787711746106253 5528.577648430918 0.2606448742179273
736 5524.729504606727 0.21786237325214589 5524.251012105402 0.2606301280717411
737 5520.405672712994 0.2178475218224291 5519.927209930248 0.2606152609229747
738 5516.08511390485 0.21783279149269075 5515.60668058429 0.260600529067525
739 5511.768503773573 0.21781794080321137 5511.290100171303 0.26058566146751094
740 5507.456870034971 0.21780323007935876 5506.9784958545615 0.26057095033009564
741 5503.151784847495 0.21778837338668083 5502.673440399398 0.2605560747107973
742 5498.855655187275 0.21777369031955446 5498.37734010363 0.26054139332633586
743 5494.5722013161685 0.21775881786015533 5494.093915999578 0.2605264987309179
744 5490.307217975879 0.21774417445445987 5489.828961940854 0.2605118605703605
745 5486.069827416931 0.21772927128342834 5485.591601215419 0.2604969302281996
746 5481.874540041516 0.217714686356854 5481.3963429987525 0.26048235640659967
747 5477.744666628919 0.2176997285847672 5477.266499536823 0.26046736351035127
748 5473.718066362883 0.21768523274273927 5473.239928241772 0.2604528883682208
749 5469.856721022205 0.21767018097661556 5469.378613052516 0.2604377887128669
750 5466.263107540908 0.2176558253118504 5465.785028246018 0.26042346957808415
751 5463.107365435363 0.2176406132126487 5462.629316633434 0.26040818871544563
752 5460.67365108958 0.2176264844025891 5460.195630482327 0.2603941228494707
753 5459.4343690857795 0.21761099919287147 5458.956379552398 0.26037853418802864
754 5460.170452362922 0.2175972444343107 5459.692490231683 0.26036488680477227
755 5464.137037280958 0.21758129690850445 5463.659107206217 0.2603487778322799
756 5473.266409638022 0.21756815770978855 5472.788505660087 0.26033582022456264
757 5490.226244674851 0.21755145294246 5489.748374362798 0.260318859110182
758 5517.962487433911 0.2175392741575672 5517.48464118009 0.2603069796634025
759 5557.675025772089 0.2175214632833443 5557.197215537152 0.2602887716531019
760 5604.453300280893 0.21751051898919962 5603.975511479335 0.2602782825687209
761 5641.765901527792 0.21749158708669047 5641.2881511370215 0.2602588036839521
762 5643.07852844183 0.21748142796470024 5642.600797807589 0.26024920627560666
763 5590.534299581706 0.21746250526504776 5590.05660735172 0.26022972472152106
764 5500.643099975279 0.2174513385224366 5500.165429640531 0.2602189962251138
765 5422.2017939840225 0.21743454044454052 5421.724157536345 0.26020190723294684
766 5396.242111507766 0.2174205001777191 5395.76450307481 0.2601879327789591
767 5422.479998737938 0.21740682114734222 5422.002417551114 0.2601743656766623
768 5465.220151975686 0.21739005520000443 5464.742604610067 0.26015731041895535
769 5483.4088286465185 0.21737825033332653 5482.931304536057 0.26014586012807084
770 5459.644905178336 0.21736081261153714 5459.167416323547 0.2601280421777483
771 5411.496617676083 0.21734845798044505 5411.019153247726 0.26011597037595763
772 5374.519138345679 0.21733264594967186 5374.041705711641 0.26009998808740664
773 5369.86915802452 0.21731806991830732 5369.391754551648 0.26008540295426386
774 5388.881706834908 0.21730455555949 5388.404330261572 0.2600720177766472
775 5405.7512738678 0.21728816266017867 5405.273930328847 0.26005537629223535
776 5401.270499236753 0.21727565232193027 5400.793180458866 0.26004312556423514
777 5377.2098396200645 0.21725925876599889 5376.732553880112 0.260026481186318
778 5351.565652090543 0.21724587248155822 5351.088392979669 0.26001323839251317
779 5340.676922573538 0.21723098479726843 5340.199693292573 0.25999829616722486
780 5345.67967679117 0.21721590660203338 5345.202477746842 0.25998313772574344
781 5354.577107696724 0.21720251655232714 5354.099935291579 0.2599698885934858
782 5354.653425725746 0.21718648972338273 5354.176285580729 0.259953655293044
783 5342.871730674896 0.2171733709616106 5342.394616592103 0.2599407118305026
784 5326.546634579005 0.21715777878883508 5326.069551831489 0.2599249687275043
785 5315.418820668091 0.21714372254691472 5314.941765982502 0.2599109630419003
786 5313.226076944347 0.21712933896742112 5312.749051019146 0.2598965862345306
787 5315.90999037089 0.2171141337905926 5315.432994958095 0.259881279004732
788 5316.449862424103 0.2171006209152022 5315.972893917074 0.2598678861144184
789 5310.9443968045425 0.2170850159893601 5310.46745966351 0.25985212504259275
790 5300.994166357937 0.21707142674954688 5300.517256286821 0.25983864436626425
791 5291.367612493353 0.2170563403910422 5290.890732684257 0.2598234687046169
792 5285.688126655286 0.2170419801502689 5285.211275561035 0.25980911410038177
793 5283.917003144484 0.2170277578672048 5283.440180471693 0.25979491492442575
794 5283.159234296154 0.21701266149229723 5282.682441908782 0.25977972588085624
795 5280.397064111806 0.21699894063131495 5279.920299078415 0.2597660927590491
796 5274.697928281834 0.2169836848272715 5274.221193875125 0.259750721881498
797 5267.441051328492 0.21696981841665192 5266.964344587425 0.259736922649695
798 5260.853299635682 0.21695498281266087 5260.376622626959 0.2597220259105416
799 5256.263480720156 0.21694056506153123 5255.786832553735 0.25970760135984927
800 5253.376416739432 0.21692632232594988 5252.899797042934 0.2596933741724281
801 5250.826792424232 0.21691141758273408 5250.350202609502 0.25967839714677193
802 5247.321902392158 0.2168975082092204 5246.845340338137 0.25966454581138143
803 5242.471851823585 0.21688249850407756 5241.995319876454 0.25964944862740913
804 5236.843319543463 0.21686850388014775 5236.366815540151 0.25963549943097153
805 5231.3901898939985 0.21685376464100004 5230.913715422426 0.25962070693139594
806 5226.76910666435 0.21683941352184127 5226.292660897888 0.2596063529408926
807 5223.000186147604 0.21682507723321517 5222.523769055327 0.2595920150439685
808 5219.596738040951 0.21681038037803804 5219.1203503921115 0.25957726846191354
809 5215.966750027632 0.21679631349300385 5215.490390480112 0.2595632340265716
810 5211.779491773113 0.21678148913755887 5211.303161942174 0.2595483418014542
811 5207.094102383728 0.21676743545555616 5206.617800627352 0.2595343209192762
812 5202.238468852706 0.21675273234402642 5201.762196555847 0.25951956451505653
813 5197.568079127182 0.2167384882793693 5197.091835312069 0.2595053268334104
814 5193.2685678326825 0.2167240396836572 5192.792352935957 0.25949085704151165
815 5189.296927974847 0.21670955246412485 5188.820742079517 0.2594763428658561
816 5185.456397125866 0.2166953337883065 5184.980239660233 0.25946213184508643
817 5181.530732109241 0.21668069114793384 5181.054603977638 0.2594474404554488
818 5177.394304186606 0.21666657265117975 5176.918204272556 0.2594333413990333
819 5173.050721063875 0.21665192287959556 5172.574650500421 0.2594186405748139
820 5168.600430158098 0.21663776014474861 5168.124387907865 0.25940449008930533
821 5164.171967455726 0.21662322560846703 5163.695954311843 0.2593899182750371
822 5159.857986852978 0.2166089306350316 5159.382002305538 0.2593756168057057
823 5155.683744216554 0.2165945589415305 5155.207788429758 0.25936122785506976
824 5151.612730968108 0.21658012424695205 5151.136804076912 0.25934676694832537
825 5147.576626809577 0.21656588777309319 5147.100728392201 0.25933252960277253
826 5143.510174103169 0.2165513676784682 5143.034304764772 0.259317970719542
827 5139.375436731857 0.21653719551064443 5138.899595731599 0.2593038047472935
828 5135.169091180234 0.21652266738014325 5134.693279277443 0.2592892354103315
829 5130.9148232465905 0.2165084848319903 5130.439039705436 0.2592750563223148
830 5126.648159493993 0.21649401352636855 5126.172404930563 0.2592605499041422
831 5122.401323003611 0.2164797703799805 5121.925596932336 0.25924630089536477
832 5118.193519855907 0.21646538897819792 5117.717822572116 0.2592318948116069
833 5114.028241550773 0.21645106951655088 5113.552572923146 0.2592175581102249
834 5109.896351177541 0.21643677781185997 5109.420711147606 0.25920325212243056
835 5105.7821328628315 0.21642239543949 5105.306521624496 0.25918884289587973
836 5101.669487694257 0.21640817020909867 5101.193904913317 0.2591746107306477
837 5097.546383571378 0.21639375436843622 5097.070829654724 0.25916016228615174
838 5093.406815355767 0.21637956338248043 5092.931289824899 0.25914596748589025
839 5089.250588336827 0.21636514616091934 5088.775091674548 0.2591315161180537
840 5085.081665332664 0.2163509597973124 5084.606197047689 0.2591173251770711
841 5080.9060513089535 0.21633656671971968 5080.430611842478 0.2591028997561431
842 5076.7298548489525 0.21632236449710882 5076.254443794944 0.2590886895112631
843 5072.557989588123 0.21630801063491237 5072.082607270407 0.25907430708183415
844 5068.393553002344 0.2162937827376003 5067.918199153172 0.2590600664334054
845 5064.237815288954 0.21627947311608425 5063.7624900831615 0.259045732677261
846 5060.090572901963 0.21626521856413206 5059.6152762228785 0.2590314605202798
847 5055.950672896769 0.2162509509508489 5055.4754047729075 0.25901717291047177
848 5051.816525317459 0.2162366743021842 5051.341285768755 0.25900287440166897
849 5047.686510483385 0.2162224426272969 5047.2112994146855 0.25898862607181716
850 5043.559244467099 0.2162081507207198 5043.084062007431 0.25897430894759643
851 5039.433704981997 0.21619394799088756 5038.9585509420185 0.25896009198762215
852 5035.3092612066985 0.2161796474841593 5034.834135795437 0.25894576377809003
853 5031.185630157101 0.21616546773329157 5030.710533117927 0.25893157144009044
854 5027.062816374219 0.21615116364614315 5026.587747972751 0.2589172378230895
855 5022.9410352074965 0.21613700295921232 5022.4659951388585 0.2589030656793023
856 5018.820666983513 0.21612269801176956 5018.34565555577 0.2588887297312634
857 5014.702216651745 0.2161085548977969 5014.227233520753 0.2588745760950074
858 5010.586321867734 0.2160942493329041 5010.11136738031 0.25886023809148145
859 5006.473769820167 0.21608012480279243 5005.998843591259 0.2588461041054201
860 5002.36557372472 0.21606581633480854 5001.8906761469225 0.25883176146256553
861 4998.263065626077 0.21605171399231918 4997.788196260884 0.2588176512005533
862 4994.168078331018 0.21603739760422222 4993.693237635167 0.25880329824680687
863 4990.083178454814 0.21602332403398658 4989.608365911627 0.2587892191528882
864 4986.012069075208 0.21600899134680093 4985.537285237446 0.25877484641570553
865 4981.960146324515 0.21599495705814217 4981.485390557087 0.25876081037008103
866 4977.935430936605 0.21598059498692782 4977.460703938561 0.2587464030571826
867 4973.949929595654 0.21596661627418878 4973.4752305509 0.25873242847953626
868 4970.021898377594 0.21595220453138153 4969.547228209407 0.25871796365613964
869 4966.179270737934 0.21593830679412268 4965.704628351882 0.2587040792578645
870 4962.465373350375 0.21592381352970078 4961.990760015927 0.2586895209178585
871 4958.947767443668 0.21591003700671368 4958.473181634478 0.2586757721842298
872 4955.733063576788 0.21589541136444632 4955.25850710259 0.258661062832987
873 4952.989978445857 0.21588182085083835 4952.515449101998 0.25864752300801996
874 4950.987904301448 0.2158669804895058 4950.513404751411 0.2586325695471751
875 4950.155738040949 0.2158536814369984 4949.681265001669 0.2586193578427475
876 4951.177627235872 0.21583849244043316 4950.703184734605 0.25860400882597834
877 4955.126312459662 0.21582565585745958 4954.651895485191 0.25859131861271917
878 4963.654867992853 0.21580990427698038 4963.1804827566275 0.25857533194830834
879 4979.167752252121 0.21579779709762317 4978.693390989746 0.25856346527761864
880 5004.8789458304045 0.21578116601285666 5004.404618182552 0.25854648183922835
881 5044.1781573960625 0.21577015217310788 5043.703851392531 0.2585358513588875
882 5098.705786607043 0.2157522792946359 5098.2315168689365 0.25851745881091737
883 5163.666094225509 0.21574265234476706 5163.191843173061 0.2585084001038942
884 5222.156960010618 0.21572348417074821 5221.682747994396 0.25848853205122807
885 5243.486102522553 0.21571487378734208 5243.011907017214 0.25848063155144996
886 5198.9460407931365 0.2156954370314997 5198.47188490934 0.2584604467660304
887 5090.8035043301015 0.21568610608100308 5090.329366489542 0.2584517344782106
888 4967.224071046226 0.21566863228279995 4966.749968642515 0.2584337714281416
889 4890.991270141603 0.21565634440627687 4890.5171920970915 0.2584217001055781
890 4890.421876340296 0.21564240539416007 4889.947826183254 0.25840775164819885
891 4942.500985929566 0.21562666788867424 4942.026967503061 0.2583917586161237
892 4996.047982325419 0.21561554147146542 4995.57398577863 0.25838100531708325
893 5007.295781859753 0.2155981031672885 5006.821820680278 0.25836307630848043
894 4966.6816107584555 0.21558738130150581 4966.20767059438 0.2583527827739158
895 4903.294343916843 0.21557088277336098 4902.820437114911 0.25833591915856424
896 4859.629474290249 0.21555819347643573 4859.1555927095915 0.2583233871806871
897 4857.08450662222 0.21554425629690546 4856.61065293087 0.25830943505313997
898 4883.21127608752 0.21552901859691626 4882.737453065979 0.2582940029444255
899 4907.386494261211 0.21551713005277529 4906.912694751555 0.2582823796026967
900 4906.278764260658 0.2155007435013449 4905.80499787843 0.25826563872641267
901 4879.46217472079 0.21548898972709704 4878.988431563484 0.25825416757911474
902 4846.177228482615 0.2154734580304969 4845.70351662732 0.2582383972639403
903 4827.396163569423 0.215460164806796 4826.922478231434 0.2582251731820119
904 4829.4528066851735 0.21544650358235234 4828.979148651975 0.2582115296162731
905 4842.141745436642 0.2154314617533619 4841.668117660487 0.25819631440100305
906 4849.614872719522 0.21541910993222554 4849.14126945032 0.25818415927024657
907 4843.019317321479 0.21540345169347164 4842.545745628788 0.258168240998598
908 4825.562642049343 0.21539100198807368 4825.089095074232 0.25815597312285904
909 4807.926427277861 0.21537609884522368 4807.452910266525 0.2581409124912584
910 4798.979363852946 0.2153624896653428 4798.505874039611 0.25812732367032115
911 4799.681536479488 0.21534890661891534 4799.208073809016 0.2581137638539829
912 4804.040859649786 0.21533412660448634 4803.567426682032 0.2580988411490204
913 4804.782917106291 0.21532138205473145 4804.309509490153 0.2580862340834438
914 4798.651678328009 0.21530625399842787 4798.178301160247 0.2580709137636708
915 4787.817736272505 0.21529338485129593 4787.344384724184 0.2580581634691883
916 4777.296483370959 0.21527881274265692 4776.823161083867 0.2580434743504225
917 4770.940580840967 0.21526513925822535 4770.467285894508 0.258029807201953
918 4769.0909980515335 0.2152514742934313 4768.617730428221 0.2580161490186912
919 4769.103285603933 0.21523699904944543 4768.630047036913 0.25800156797089646
920 4767.707087427902 0.21522392813838662 4767.233874915359 0.2579885844040072
921 4763.226049513724 0.21520918021424235 4762.7528666419485 0.2579736915611146
922 4756.288866882011 0.21519608001553012 4755.815710128784 0.2579606732106148
923 4748.947898650454 0.21518165676825765 4748.474770845271 0.2579461484136096
924 4743.105676015377 0.21516805622060403 4742.632575399971 0.25793255918505553
925 4739.390671610788 0.21515423668374994 4738.917598654096 0.2579187200078054
926 4737.060945414257 0.21514007110816305 4736.587900856845 0.257904486302929
927 4734.7412987573525 0.21512672172422695 4734.268280854889 0.25789118073932665
928 4731.3519154716705 0.21511227570732752 4730.878926569518 0.2578766264450513
929 4726.649187635559 0.21509902634017886 4726.176225175962 0.25786343325775674
930 4721.175497332704 0.21508468695074967 4720.702563646887 0.2578489988667419
931 4715.787348281388 0.2150711954981607 4715.314441557154 0.2578355287364314
932 4711.125584977582 0.21505721377324832 4710.652706263861 0.257821499947379
933 4707.325812664829 0.21504334540707154 4706.852961719976 0.2578075994459777
934 4704.063133657652 0.21502973533617994 4703.590309930149 0.25779399216676113
935 4700.820917625476 0.21501558246488395 4700.34812227654 0.25777976647094836
936 4697.1887068208225 0.2150021727148563 4696.715938262389 0.25776638571940497
937 4693.035179612726 0.214987951603114 4692.562439580185 0.2577520809384111
938 4688.504944784382 0.21497451627504058 4688.032231598467 0.25773866964032
939 4683.887833748692 0.21496043162749004 4683.41514879834 0.25772451872516267
940 4679.453619167457 0.21494681049739722 4678.980961462401 0.2577108945591527
941 4675.337525516742 0.21493296404997256 4674.864895539414 0.25769701327819794
942 4671.513593014431 0.21491911792469431 4671.0409907648545 0.2576831316509391
943 4667.843872787946 0.21490549042609727 4667.371297799429 0.2576694980910449
944 4664.16149108723 0.2148914862805173 4663.688944165724 0.257655435226629
945 4660.343687719868 0.2148779776925746 4659.87116780663 0.2576419355454711
946 4656.348409429361 0.21486393276692772 4655.87591767174 0.2576278248537544
947 4652.21015046657 0.21485042389865192 4651.7376857192485 0.257614323422989
948 4648.00851187018 0.2148364465955811 4647.536075135327 0.2576002882574073
949 4643.828593986778 0.21482284928259066 4643.356184452738 0.2575866847583161
950 4639.730285123068 0.2148090018084815 4639.257903325361 0.2575727958980425
951 4635.734533695422 0.21479528170584117 4635.262179362459 0.25755905125676454
952 4631.826465562244 0.2147815716404764 4631.3541386732795 0.2575453173244192
953 4627.969205823915 0.2147677443306015 4627.496906630307 0.2575314492765507
954 4624.120670682916 0.21475413804085394 4623.648398712878 0.2575178319972843
955 4620.247134948868 0.2147402493654815 4619.774890806795 0.2575038927070667
956 4616.330395232574 0.2147266946674541 4615.858178205202 0.25749033270429744
957 4612.3684931139 0.21471279794332407 4611.896303933119 0.2574763828369997
958 4608.371738813022 0.21469924473284593 4607.899576745189 0.2574628231007885
959 4604.356759014159 0.21468538365351533 4603.884624718135 0.25744891237083606
960 4600.34069401936 0.21467179667446457 4599.868586909895 0.2574353127903522
961 4596.337110111892 0.2146579971072315 4595.865030644157 0.2574214706271911
962 4592.354007785531 0.21464435986861688 4591.881955613221 0.2574078124412301
963 4588.3937608240485 0.21463062958805618 4587.921736146772 0.2573940476889796
964 4584.45430332339 0.21461694181285793 4583.982306050992 0.2573803305862406
965 4580.530875332239 0.21460327507261473 4580.058905420462 0.25736663670473264
966 4576.617733913648 0.21458954693167778 4576.145791494458 0.2573528722584427
967 4572.709474880918 0.21457593066334324 4572.237559715876 0.2573392343783716
968 4568.80183866762 0.21456217673878009 4568.329951051701 0.2573254391811829
969 4564.892018475649 0.21454859603269555 4564.420158039277 0.2573118403385331
970 4560.978616182658 0.2145348306372248 4560.506783321346 0.2572980306742196
971 4557.061364852675 0.214521272455046 4556.589559124184 0.25728445603552924
972 4553.1407896718765 0.21450750691222417 4552.669011520177 0.2572706447876765
973 4549.217856364073 0.2144939619021263 4548.746105318457 0.25725708371342565
974 4545.293712777249 0.21448020350125335 4544.8219892945735 0.25724327917444245
975 4541.369488421469 0.21446666639525433 4540.897792029402 0.2572297256721651
976 4537.446206042177 0.21445291849900888 4536.974537192011 0.25721593166811485
977 4533.524732378305 0.21443938767536505 4533.053090606737 0.257202383892867
978 4529.60580687952 0.21442565033889566 4529.134192628695 0.2571886004862486
979 4525.690075251952 0.21441212712172267 4525.218488064886 0.2571750599449142
980 4521.778172273033 0.21439839779295147 4521.306612591007 0.25716128423308504
981 4517.870793298118 0.21438488584556029 4517.399260657179 0.2571477550927407
982 4513.968811655062 0.21437115980895013 4513.497306513542 0.25713398171160323
983 4510.073393216839 0.2143576648845238 4509.601915081437 0.25712047051694015
984 4506.186184101885 0.2143439352932225 4505.714733474913 0.2571066916787764
985 4502.309533447444 0.21433046546596615 4501.838109774365 0.2570932076136756
986 4498.446863891957 0.21431672280255357 4497.975467756662 0.2570794124929729
987 4494.603171030769 0.21430328934936055 4494.1318017730355 0.2570659683842966
988 4490.785850130323 0.2142895201599831 4490.314508468484 0.2570521416787719
989 4487.005885003732 0.2142761393000979 4486.534570108459 0.25703875597383175
990 4483.279810039216 0.21426232387181127 4482.808522840082 0.2570248752620591
991 4479.632634169429 0.21424901981759834 4479.161373574112 0.257011575499317
992 4476.102686352111 0.21423512823238738 4475.631453617126 0.25699760675293293
993 4472.748994897231 0.21422193831206926 4472.277788523531 0.25698443538741444
994 4469.663614529506 0.21420792383558446 4469.19243628022 0.25697032545037424
995 4466.990596270883 0.21419490707066022 4466.5194440142 0.25695734961076794
996 4464.957879830045 0.21418069514598573 4464.486756121221 0.2569430136777842
997 4463.926067772625 0.21416794647773577 4463.454969484797 0.2569303413504598
998 4464.470017692618 0.21415341668356097 4463.998948633502 0.25691564243255244
999 4467.4983077652105 0.21414108989649108 4467.027263226759 0.25690344855464187
1000 4474.444616192887 0.21412604807703364 4473.973601979084 0.2568881657266022
1001 4487.505377405573 0.2141143890242187 4487.0343862864875 0.2568767300618922
1002 4509.947311842613 0.2140985322708773 4509.476352791912 0.2568605184298488
1003 4546.190464746865 0.21408791029891552 4545.719526574911 0.2568502616554245
1004 4601.387421424813 0.2140708181981117 4600.916517964906 0.25683264170838543
1005 4678.986348392358 0.21406168271138135 4678.515462632543 0.2568240771046427
1006 4775.552753414518 0.21404297560087812 4775.081905825836 0.25680461308129404
1007 4871.439187561321 0.21403550408138647 4870.968354109444 0.2567979477961861
1008 4926.289881764048 0.21401546994982695 4925.819089333135 0.2567769609632237
1009 4891.739556339926 0.21400867028046616 4891.268776599499 0.25677107014674394
1010 4753.974402957488 0.21398918219780447 4753.50366308071 0.25675069457985045
1011 4566.999246550382 0.21398044427227664 4566.528523510305 0.25674259580499725
1012 4427.37060589295 0.21396429417812932 4426.8999155708125 0.25672602795956745
1013 4398.081578122173 0.21395137262482702 4397.610913601266 0.2567131482820269
1014 4464.097009994046 0.21393955693067215 4463.62636890581 0.25670153130510065
1015 4553.974702467387 0.21392293920208735 4553.504095102263 0.2566844259219313
1016 4593.121291994292 0.21391361965726713 4592.650702713677 0.25667566095726013
1017 4551.331443799224 0.21389611452604226 4550.860890147036 0.2566575376619586
1018 4460.26654743002 0.21388605224270157 4459.796013454177 0.2566479236005593
1019 4385.309793049117 0.2138707247962169 4384.83929003665 0.2566322876713565
1020 4370.245959023244 0.2138576382564263 4369.77548217127 0.25661921371783597
1021 4406.547935981756 0.21384551699675156 4406.077483221942 0.2566072428168607
1022 4449.582194645966 0.2138297553558068 4449.111773783056 0.2565911075543758
1023 4458.288465028229 0.21381930464587648 4457.818064677497 0.256581046086744
1024 4424.982010594873 0.21380316888464146 4424.511642945313 0.25656448067576665
1025 4375.915840967787 0.2137918707130951 4375.445495648461 0.25655344861297014
1026 4345.4550150961895 0.2137775510386919 4344.9846985862105 0.256538958939494
1027 4347.522338796058 0.21376398308457492 4347.052049484435 0.2565253285385431
1028 4368.6994010315375 0.2137518860395932 4368.2291357653185 0.25651338017935726
1029 4383.948713323774 0.2137366408862968 4383.478478853731 0.25649782915788105
1030 4377.697964925194 0.21372540760856062 4377.227752649945 0.2564868676410195
1031 4353.760687268578 0.2137102460258306 4353.290505612064 0.25647141048786093
1032 4328.8422089166015 0.2136981280912304 4328.372051353224 0.25645943528601317
1033 4317.4002747890845 0.21368441900740034 4316.930144731547 0.25644563853007735
1034 4321.117162466 0.21367067430451953 4320.647059991435 0.25643180026012724
1035 4330.263062652191 0.21365844048226207 4329.792984521577 0.2564196901324078
1036 4333.19420079972 0.21364368912308285 4332.72415241225 0.25640469834743324
1037 4325.163167212091 0.21363186982564294 4324.693142281203 0.25639306106262494
1038 4310.361344828848 0.21361734934091123 4309.891349147627 0.2563783318800834
1039 4297.108383304103 0.21360480017400615 4296.6384126460425 0.25636585788628663
1040 4291.060074429895 0.21359134295216162 4290.59013074301 0.25635234393309264
1041 4291.747231263794 0.21357767247557813 4291.27731500615 0.25633858516853825
1042 4294.194685337277 0.2135652010090305 4293.724793938471 0.25632619779797816
1043 4293.286441381337 0.21355088475762707 4292.816578798073 0.2563116985055431
1044 4287.2488638147715 0.21353866559150636 4286.779025550819 0.25629959836068095
1045 4278.140713120471 0.21352452635926714 4277.670903294008 0.25628530010432365
1046 4269.679526141168 0.21351181169914943 4269.209741698043 0.2562726314256173
1047 4264.446039581493 0.21349839292382897 4263.976282032388 0.2562591561822417
1048 4262.447765394026 0.21348491821008928 4261.978034859656 0.2562456161592434
1049 4261.66837792079 0.21347219068447618 4261.198672799618 0.2562329304871825
1050 4259.770666575069 0.2134582369631491 4259.300989497309 0.2562188407967977
1051 4255.606563833221 0.21344574900852556 4255.136911656403 0.2562064278097806
1052 4249.658836729449 0.2134318403282019 4249.189212500967 0.25619238815422246
1053 4243.396263841066 0.21341909331937972 4242.926665070539 0.25617967720793644
1054 4238.1882231715545 0.21340562264156682 4237.718651411575 0.25616613733846333
1055 4234.524483945505 0.21339238078400727 4234.054938706135 0.25615285858659276
1056 4231.927071480838 0.2133794079853245 4231.4575521858515 0.2561398870010403
1057 4229.433466873669 0.21336577386565223 4228.963974941947 0.2561261578562561
1058 4226.235637362519 0.21335307101269224 4225.7661707977795 0.25611349372667375
1059 4222.083900830001 0.21333934708996402 4221.614461822583 0.25609966032768233
1060 4217.294725447839 0.21332659270659024 4216.825311919396 0.2560869357358102
1061 4212.458089637895 0.21331306928407534 4211.988703238294 0.256073330316995
1062 4208.071007505783 0.21330004245683126 4207.601647170861 0.25606029246632933
1063 4204.306637936684 0.21328684860819905 4203.837304025345 0.2560470627311916
1064 4201.00153855988 0.2132735177482518 4200.532231366668 0.25603367546329475
1065 4197.8115545332375 0.21326059606318573 4197.342273181456 0.25602075571824146
1066 4194.416419033822 0.21324708792340014 4193.947164781794 0.2560071641056806
1067 4190.662636189377 0.2132342686775411 4190.1934075605905 0.25599436010905186
1068 4186.594605294009 0.21322076818284652 4186.125403750056 0.25598077577108763
1069 4182.388589465524 0.21320787666790567 4181.919413701254 0.25596788760231437
1070 4178.245158782567 0.2131945282772193 4177.776009778429 0.2559544758602325
1071 4174.297844209278 0.2131814635339737 4173.828721357768 0.25594138797592236
1072 4170.573321441053 0.21316831868587888 4170.104224914678 0.2559282076893178
1073 4167.0058128627925 0.2131550776019811 4166.536742868648 0.25591491654261334
1074 4163.485031940794 0.21314209774594445 4163.015987919454 0.255901923594535
1075 4159.909183589684 0.21312875028125206 4159.440166330164 0.2558885092388112
1076 4156.220877968093 0.2131158460657221 4155.7518865206475 0.2558756013796692
1077 4152.417162333142 0.21310248884318153 4151.9481976699035 0.2558621743951832
1078 4148.537110305423 0.21308956740275442 4148.068171492667 0.2558492453537152
1079 4144.637970846769 0.21307628089062464 4144.1690586680625 0.2558358978161644
1080 4140.771406267374 0.21306327993309146 4140.302520111126 0.2558228763142521
1081 4136.968085753184 0.21305010520743992 4136.499225992744 0.2558096552328749
1082 4133.233286084728 0.21303700535205278 4132.7644525602855 0.25579651909112683
1083 4129.551725515864 0.2130239417201186 4129.082918150477 0.2557834236671845
1084 4125.897322784609 0.21301076040719047 4125.428541831352 0.25577019284989
1085 4122.243393987242 0.21299777789731708 4121.774639020556 0.25575718878862647
1086 4118.570109360261 0.21298455319464063 4118.1013809002125 0.2557439068541135
1087 4114.867890405614 0.21297160993260744 4114.399187849445 0.2557309462367058
1088 4111.13708259372 0.21295838369644352 4110.668406548937 0.2557176610862879
1089 4107.385140866504 0.21294544097866516 4106.916490725899 0.2557046996258681
1090 4103.622901357458 0.2129322465667068 4103.154277661465 0.25569144942602745
1091 4099.86115270247 0.21291927767438093 4099.392554968245 0.255678456549889
1092 4096.108290115327 0.21290613458257368 4095.639718717132 0.2556652636127335
1093 4092.36923380787 0.21289312719698317 4091.900688455448 0.2556522252252548
1094 4088.645452332653 0.2128800411274168 4088.176933195454 0.2556390960716182
1095 4084.9357004879716 0.2128669951793332 4084.467207480696 0.25562601209645525
1096 4081.2370661380874 0.2128539616964325 4080.768599234738 0.25561294165290693
1097 4077.5459939922225 0.21284088497344542 4077.0775532862485 0.2555998210003135
1098 4073.8590856807546 0.21282789405480054 4073.3906709889034 0.2555867977964627
1099 4070.173597445255 0.21281479775428794 4069.7052089942185 0.25557365328205717
1100 4066.487651388835 0.21280183793198362 4066.0192888867055 0.2555606641969969
1101 4062.8002282636953 0.21278873311602 4062.3318920221022 0.2555475084768293
1102 4059.1110239685727 0.21277579422276538 4058.6427136324737 0.25553454187631824
1103 4055.42025096556 0.2127626898069786 4054.951966890599 0.25552138515443096
1104 4051.7284349060874 0.2127497644094491 4051.260176709144 0.25550843253340183
1105 4048.036249137722 0.21273666626490953 4047.568017189931 0.25549528152592754
1106 4044.34439173351 0.21272375001688773 4043.8761856455812 0.2554823379120594
1107 4040.6535167036213 0.2127106610396933 4040.1853368466473 0.25546919593460926
1108 4036.9642008963033 0.21269775240362096 4036.4960468843315 0.255456259568182
1109 4033.276948262653 0.2126846728895371 4032.808820462805 0.2554431269581014
1110 4029.5922105123054 0.21267177266141316 4029.124108540893 0.2554301987511102
1111 4025.9104287396544 0.21265870084518923 4025.4423529653195 0.25541707348985104
1112 4022.2320810030337 0.212645811682804 4021.764031034869 0.2554041564823625
1113 4018.557747735611 0.21263274404989607 4018.089723957012 0.25539103454846623
1114 4014.8881870928676 0.21261987030129237 4014.42018908885 0.2553781337165829
1115 4011.2244420190627 0.21260680164891554 4010.756470208256 0.2553650091579357
1116 4007.567978986735 0.2125939494632634 4007.1000329057356 0.2553521315361377
1117 4003.920898048744 0.21258087253207075 4003.4529781801643 0.2553389960476411
1118 4000.2862284233233 0.21256805049961183 3999.818334221359 0.2553261514651324
1119 3996.6683900787366 0.21255495508311262 3996.2005221302834 0.2553129933696777
1120 3993.0738710083488 0.21254217543173146 3992.6060286371016 0.255300195815544
1121 3989.5123020095893 0.21252904675161155 3989.0444859646313 0.2552869982064236
1122 3985.998072947133 0.21251632751358224 3985.530282351308 0.25527426831161437
1123 3982.5529335190827 0.2125031434311221 3982.085169369791 0.255261005860414
1124 3979.2099748289893 0.21249051201309904 3978.7422359419966 0.2552483749797668
1125 3976.020128137395 0.21247723842571137 3975.5524158902977 0.25523500867186083
1126 3973.0622451008962 0.2124647375992674 3972.594557837557 0.2552225257394725
1127 3970.4597736348014 0.2124513207192456 3969.992113320045 0.25520899403741626
1128 3968.4067885285463 0.21243901859740297 3967.9391527729676 0.25519673698127276
1129 3967.2114604801886 0.21242537213076626 3966.743852166902 0.25518294115608964
1130 3967.363426475534 0.21241337877617256 3966.895842060853 0.2551710359053181
1131 3969.6459761807632 0.21239936277432037 3969.1784200021616 0.25515681582721694
1132 3975.3030513479926 0.21238785709817937 3974.8355180237813 0.2551454671129531
1133 3986.306451684871 0.21237324502200722 3985.8389478763265 0.2551305635224062
1134 4005.69876550618 0.21236251431774494 4005.231282891652 0.2551201002103965
1135 4038.044100456116 0.2123469504403972 4037.5766493998917 0.2551041057841232
1136 4089.617572487191 0.21233743005827851 4089.150140030468 0.255095026664802
1137 4167.93546992888 0.2123204134796291 4167.468072148389 0.2550773670111338
1138 4278.57943377478 0.21231264516702944 4278.112050835202 0.2550702944106041
1139 4418.0085406237995 0.2122937012701969 4417.541196500145 0.2550504223841962
1140 4560.031820392961 0.21228793548651623 4559.564486808216 0.2550456492584031
1141 4647.524758199961 0.21226734702390912 4647.0574669718635 0.2550238810738172
1142 4608.356748366548 0.21226246281829214 4607.889465773568 0.2550201301619483
1143 4416.954407805271 0.21224242834123874 4416.487166392508 0.2549989844216243
1144 4148.41159965484 0.21223529010500305 4147.944371712327 0.25499265240765256
1145 3945.719220071806 0.2122192273842691 3945.2520247804046 0.25497606401723955
1146 3904.9451325912287 0.21220705155434588 3904.477961597746 0.2549639419284275
1147 4004.4649806740417 0.21219622302329574 4003.997831083681 0.25495336733727464
1148 4136.6644463641605 0.2121795910967612 4136.197330651978 0.25493612108622765
1149 4190.18966856408 0.21217172817783084 4189.722567880582 0.2549289553204187
1150 4123.618494288927 0.21215411803621745 4123.15142959058 0.2549105803112749
1151 3990.44931434264 0.2121452167004509 3989.9822669049877 0.2549022209518958
1152 3890.5428464181928 0.21213037698363887 3890.0758290115164 0.2548870296929997
1153 3883.1214066419852 0.21211772686300684 3882.6544145586963 0.2548743564255751
1154 3945.3358433651324 0.21210675378805302 3944.8688729998644 0.25486361147991343
1155 4005.3545997184383 0.21209099694799471 4004.887661359465 0.2548473620252358
1156 4006.548606230556 0.21208179789045842 4006.0816857754958 0.2548386571699529
1157 3949.1047395382393 0.21206590608461043 3948.637851382191 0.2548222499633723
1158 3881.1535788137794 0.2120553534991727 3880.6867114739025 0.2548119863779282
1159 3851.632731763916 0.21204190144684856 3851.1658914774307 0.2547983850387149
1160 3869.6449894444377 0.21202851025348324 3869.1781760812805 0.25478485290388425
1161 3904.72302658782 0.21201764596770836 3904.2562347137214 0.2547742281311482
1162 3919.006685423915 0.212002502395025 3918.5399242443245 0.25475867719513406
1163 3898.6501257780055 0.21199227702585133 3898.183384714421 0.25474878655863903
1164 3860.493507855435 0.2119776763792143 3860.0267963203205 0.2547338587349328
1165 3832.8657955438885 0.21196599815552983 3832.399107251605 0.25472229412817005
1166 3830.5287467534627 0.21195337466153358 3830.06208373823 0.2547096405713943
1167 3845.518974853236 0.21193971903662306 3845.052339336106 0.2546957980934433
1168 3858.04646364105 0.2119286674700089 3857.5798500210763 0.2546849525036352
1169 3854.2890859963927 0.21191417740556936 3853.822501671329 0.25467014765812873
1170 3835.8839822082236 0.21190314826731552 3835.417419733509 0.25465932644699835
1171 3815.64223711663 0.21188940134513606 3815.1757023397295 0.2546453755554828
1172 3805.428647662672 0.21187713558143043 3804.9621373980463 0.25463312904460156
1173 3807.248922305829 0.21186483303012837 3806.7824366334175 0.2546208393816534
1174 3813.75879495078 0.2118512718304166 3813.2923365790502 0.2546070998997542
1175 3815.686072514258 0.21183989206669263 3815.219636751068 0.25459587112338733
1176 3809.062846803909 0.21182596279167995 3808.5964391348984 0.25458170621889026
1177 3797.0338087910295 0.2118144106995401 3796.5674241028187 0.2545702775116687
1178 3786.115735823057 0.2118011328612033 3785.649377829083 0.25455686111305603
1179 3780.7898278224025 0.21178866445019492 3780.3234947821115 0.2545443758408302
1180 3780.7239292121417 0.2117763877385463 3780.257620713915 0.25453211048821034
1181 3782.0189943288583 0.21176306868372127 3781.5527126158936 0.25451864428089127
1182 3780.666880888862 0.2117513747837374 3780.2006224656184 0.2545070484599466
1183 3775.316177394482 0.21173785436189188 3774.8499461912943 0.2544933488259289
1184 3767.6251174953227 0.21172601472344968 3767.158909896939 0.25448158366060014
1185 3760.514614910392 0.21171295292115092 3760.048433546903 0.25446841056772285
1186 3755.9594111701335 0.21170049217360068 3755.4932547492185 0.2544559287412846
1187 3753.894659304801 0.21168811424993295 3753.4285276490605 0.25444354149044346
1188 3752.694344838085 0.21167506647079656 3752.228239389387 0.25443038222689085
1189 3750.5390993289266 0.21166311677321262 3750.0730177256137 0.25441848653942123
1190 3746.595250754845 0.2116498877984293 3746.1291957499357 0.25440511711098357
1191 3741.315308992685 0.21163789973322014 3740.8492779172448 0.25439317570665376
1192 3735.8842107868422 0.2116249285798875 3735.4182057566327 0.25438010162935615
1193 3731.347210887798 0.21161256208877102 3730.88123060271 0.25436772299976895
1194 3728.0202581096837 0.21160004584844416 3727.554302892665 0.2543551711702625
1195 3725.464608671762 0.21158726047347318 3724.9986791025813 0.25434230870708047
1196 3722.9031554510047 0.21157509576752676 3722.4372501950966 0.2543301601410177
1197 3719.7319803138 0.21156210468784964 3719.2661011497994 0.2543170593126464
1198 3715.8158252833664 0.2115500161643257 3715.3499702702693 0.25430499693264663
1199 3711.4578618287105 0.21153710607684975 3710.99203273478 0.25429198785365564
1200 3707.1394530942302 0.2115248406839498 3706.673648533218 0.25427972032843865
1201 3703.226394740106 0.2115121982317645 3702.7606155239896 0.2542670178844332
1202 3699.804898143455 0.21149965400033446 3699.3391440616742 0.2542544277801054
1203 3696.7001203920363 0.2114872924199953 3696.234391052379 0.25424204723729854
1204 3693.62187394105 0.21147453540657207 3693.156170195015 0.2542292106284202
1205 3690.3321957225626 0.21146232921716016 3689.866516385863 0.2542170074820447
1206 3686.7472905758164 0.21144951902169246 3686.2816369486613 0.2542041081331386
1207 3682.941541881966 0.21143730030101154 3682.4759126926015 0.2541918890634889
1208 3679.076960967734 0.2114245906383945 3678.6113572731383 0.2541791039575519
1209 3675.3097883873293 0.21141223745332416 3674.8442094213265 0.2541667285495371
1210 3671.722612884604 0.21139970717803844 3671.257059028933 0.2541541484935699
1211 3668.305606079575 0.2113871876936854 3667.840077311775 0.2541415801066214
1212 3664.9820478721804 0.21137482448710024 3664.5165438567933 0.25412919090028824
1213 3661.655554698645 0.2113621872882302 3661.190076025886 0.25411648547088433
1214 3658.253454477176 0.2113499168762928 3657.788000358687 0.2541042016129975
1215 3654.7496915761717 0.21133725030263642 3654.284262865013 0.25409146085638307
1216 3651.1636811973285 0.21132498193994825 3650.6982770375403 0.25407917784811374
1217 3647.5421018700717 0.21131236887008747 3647.0767230040037 0.25406649719794205
1218 3643.9352460811538 0.21130003515909274 3643.4698919085454 0.25405413744936545
1219 3640.378191133463 0.2112875230910045 3639.9128620387874 0.2540415715849207
1220 3636.882322845053 0.21127509801394426 3636.417018641905 0.2540291051334419
1221 3633.43726011388 0.21126269204911183 3632.9719807618903 0.2540166599400012
1222 3630.0195911248798 0.21125018894412 3629.55433683379 0.25400410214549296
1223 3626.6035185721976 0.211237861342034 3626.138288965183 0.2539917456722756
1224 3623.1693657753735 0.21122531748845977 3622.7041613184233 0.2539791394619201
1225 3619.7078861634204 0.21121302620616134 3619.2427063139044 0.25396682330993703
1226 3616.220244498619 0.21120048428044869 3615.7550897965225 0.2539542178158811
1227 3612.71500119415 0.21118818948931287 3612.2498711085386 0.2539418961218425
1228 3609.203849398448 0.21117568368747805 3608.7387443840353 0.25392933072483465
1229 3605.6977271240185 0.2111633586622986 3605.2326467926364 0.2539169727199285
1230 3602.20423904893 0.21115090750439366 3601.7391836726893 0.2539044687364914
1231 3598.726692528568 0.2111385417478497 3598.261661924484 0.25389206233594647
1232 3595.2644784896233 0.21112614836843555 3594.7994727178734 0.2538796233814509
1233 3591.814277268295 0.21111374513745998 3591.349296350825 0.2538671723322938
1234 3588.371529181035 0.21110140116626452 3587.9065729911035 0.2538547887654145
1235 3584.9317254248713 0.21108897241367428 3584.4667941456223 0.25384230683539805
1236 3581.491293449572 0.21107666380844767 3581.0263868232732 0.25382996249011786
1237 3578.0480003985845 0.21106422445101505 3577.5831187072836 0.2538174668496108
1238 3574.6009665926813 0.21105193637252515 3574.1361095116677 0.253805144641181
1239 3571.1504054599413 0.21103950035831814 3570.6855733082284 0.2537926513544406
1240 3567.6972527405956 0.21102722041970837 3567.232445183157 0.2537803370189763
1241 3564.242782950865 0.21101479817635949 3563.7780002945997 0.25376785808951063
1242 3560.7883051065724 0.21100251800118777 3560.3235470465847 0.2537555419861804
1243 3557.334950467428 0.21099011591695468 3556.8702172667404 0.2537430847707959
1244 3553.883571829773 0.21097783100959056 3553.418863237043 0.2537307617203376
1245 3550.434714314764 0.2109654518188088 3549.970030533577 0.2537183293678116
1246 3546.988651605262 0.21095316094776262 3546.5239924463585 0.25370599795566123
1247 3543.5454410292473 0.21094080471668278 3543.0808066339896 0.2536935905409423
1248 3540.1049959131806 0.21092850867045848 3539.640386152837 0.25368125167331834
1249 3536.6671445790435 0.21091617396847168 3536.202559537523 0.2536688675517359
1250 3533.2316830526483 0.2109038746286128 3532.7671226546236 0.2536565233961782
1251 3529.7984083602732 0.21089155934090806 3529.333872640802 0.25364416013067237
1252 3526.3671414309965 0.21087925883775493 3525.902630359018 0.2536318131406278
1253 3522.93773757638 0.2108669609503942 3522.473251147015 0.2536194684146924
1254 3519.510090032673 0.21085466112171103 3519.0456282508458 0.25360712070529046
1255 3516.0841296181547 0.21084237902364078 3515.619692446468 0.2535947926629833
1256 3512.659821413884 0.21083008116763444 3512.195408886985 0.25358244573086697
1257 3509.2371633019675 0.21081781394368296 3508.7727753547047 0.25357013331921513
1258 3505.816183936898 0.21080551857189928 3505.3518206305744 0.2535577877520424
1259 3502.3969460994876 0.21079326610362195 3501.9326073425486 0.25354549083526384
1260 3498.979551084027 0.21078097291602696 3498.515236964822 0.25353314628924567
1261 3495.5641522040187 0.21076873598425622 3495.099862602269 0.25352086576571115
1262 3492.1509720884246 0.21075644365212665 3491.686707124062 0.25350852071057206
1263 3488.7403364182373 0.21074422417847413 3488.2760959352645 0.2534962587941307
1264 3485.332719367615 0.21073193012031774 3484.8685035272365 0.2534839102581979
1265 3481.928822350837 0.21071973147125841 3481.464630948542 0.2534716708239321
1266 3478.529686841264 0.21070743134717726 3478.0655200961055 0.2534593138112284
1267 3475.136881576927 0.21069525905726172 3474.6727392146377 0.25344710323234926
1268 3471.752784896676 0.2106829458721107 3471.2886672211152 0.2534347296887825
1269 3468.3810464367552 0.21067080875583533 3467.916953069886 0.25342255811353964
1270 3465.0273105793403 0.21065847137806712 3464.5632419527383 0.2534101552242753
1271 3461.700398819733 0.21064638354501675 3461.2363543972906 0.25339803889771734
1272 3458.414216445989 0.21063400405467686 3457.950196855904 0.253385586030771
1273 3455.19088880086 0.21062198832841286 3454.7268932613006 0.25337355123106503
1274 3452.065936526325 0.21060953757372586 3451.601965973927 0.25336101482437823
1275 3449.0968665735077 0.21059763137726287 3448.6329198374924 0.2533491046378669
1276 3446.37762357661 0.2105850611724662 3445.913702086223 0.25333642921459587
1277 3444.0627893579554 0.2105733268432918 3443.5988913156975 0.25332471541491414
1278 3442.408919507322 0.21056055640017507 3441.94504714296 0.25331180796179303
1279 3441.844047951854 0.2105490991713626 3441.380198440969 0.25330041171399525
1280 3443.0873807580947 0.2105359913536909 3442.6235576524027 0.2532871143385178
1281 3447.348619140021 0.21052499078757322 3446.884817906825 0.25327624240858704
1282 3456.667475017551 0.2105113112358014 3456.2037014210628 0.25326228525278877
1283 3474.4509062535985 0.2105010740540706 3473.9871528886383 0.25325229090595514
1284 3506.3224434246818 0.21048642585888247 3505.85871978201 0.2532372168125815
1285 3561.2012068335134 0.2104774633487288 3560.7375006809043 0.2532286892604692
1286 3652.3750616557213 0.21046120921060965 3651.9113886829437 0.25321176356688224
1287 3796.674730480598 0.21045429100239382 3796.211070598364 0.2532055912313964
1288 4008.31797824663 0.2104355930042807 4007.854356808348 0.25318584527800037
1289 4278.912742483142 0.21043149262682456 4278.449128063679 0.25318292683654675
1290 4544.005574029321 0.21040999343044742 4543.542004097957 0.2531599379336912
1291 4660.97320032559 0.21040816123903988 4660.509632509409 0.2531596549421055
1292 4481.304533360077 0.2103859528667084 4480.841011581953 0.25313582525652356
1293 4024.494576073615 0.21038248528312672 4024.0310599178406 0.25313367049139235
1294 3558.427195657079 0.2103647568585559 3557.9637158888795 0.2531150113409438
1295 3380.7764324558325 0.2103545863900916 3380.312972769064 0.25310510037821327
1296 3537.6699218868544 0.21034447174482332 3537.2064821622444 0.25309525286524004
1297 3809.817433198701 0.2103274807226457 3809.3540282753675 0.25307744261107545
1298 3921.749953960779 0.21032198744644043 3921.2865590262336 0.2530729470987378
1299 3769.091006041667 0.21030353752287628 3768.627649063029 0.2530534411150428
1300 3501.4151110164344 0.21029619870118055 3500.9517680078366 0.25304680989682293
1301 3361.9188116222113 0.21028229595712888 3361.4554967560425 0.2530325702114466
1302 3435.0297098778706 0.21026913980724868 3434.5664215433912 0.2530191946722033
1303 3588.9593077869413 0.2102606855015978 3588.496035833215 0.25301126822497416
1304 3639.6582854622575 0.21024391555391006 3639.195047845651 0.2529937010524703
1305 3535.9882402387866 0.21023644714824102 3535.5250168739053 0.25298691773309434
1306 3391.2031945996555 0.2102214170408566 3390.7400018178196 0.2529713647952371
1307 3342.786755338868 0.21021024013951942 3342.3235848192076 0.2529602795208437
1308 3406.6848846642542 0.21019967437301262 3406.2217350877418 0.25294990213922053
1309 3483.3596225880665 0.2101846676775462 3482.896503547149 0.2529343732399831
1310 3479.7663060773098 0.2101762853007939 3479.303203265201 0.2529265268080781
1311 3402.301677483336 0.21016124378832216 3401.8386052842957 0.25291095525208634
1312 3332.9688008423423 0.2101509737611125 3332.505748950601 0.25290091797983494
1313 3331.0868597193084 0.2101390422298826 3330.623831724838 0.252888952240259
1314 3376.253487417246 0.21012549636746292 3375.7904868080527 0.25287511282595243
1315 3404.63963350428 0.21011606344033779 3404.1766513966286 0.25286604421118813
1316 3382.101379122079 0.21010147485937702 3381.638426654062 0.25285099315730225
1317 3333.2057927570722 0.2100915023126904 3332.742859957722 0.25284129703759944
1318 3305.206852735934 0.2100787517261611 3304.7439456074203 0.2528283767873304
1319 3315.516964394664 0.21006633648079434 3315.0540822134353 0.2528158447476224
1320 3339.9232141175244 0.2100558985079878 3339.4603526129117 0.25280560610463154
1321 3345.111041809148 0.21004197629008572 3344.648208509118 0.25279132374020014
1322 3323.616039670138 0.2100319233031729 3323.1532262164487 0.2527815303859172
1323 3296.207294229482 0.2100187648991396 3295.744507331976 0.25276813260703207
1324 3285.7432022997546 0.21000716239960596 3285.280438597838 0.25275653951689964
1325 3294.1603762762397 0.20999585161100237 3293.6976351404737 0.252745284155133
1326 3304.7612276237105 0.20998267996537787 3304.2985130752263 0.2527318685189004
1327 3302.1575002900418 0.2099722850552847 3301.694806330604 0.2527216743825769
1328 3286.838085522428 0.20995906298098344 3286.3754182608695 0.25270819857763727
1329 3271.5267718550867 0.2099479598495199 3271.064126714205 0.252697181032055
1330 3266.5752866191947 0.20993596485194216 3266.1126655267203 0.2526851276223614
1331 3270.612415988552 0.20992352975528625 3270.149819896136 0.25267256266140936
1332 3274.205486608149 0.20991263398338073 3273.742912190795 0.25266178337046824
1333 3270.278639345828 0.20989962948092408 3269.8160911603563 0.2526485559910969
1334 3260.1671575459154 0.20988871010297708 3259.7046310880864 0.25263774772591296
1335 3250.6856556209227 0.20987628297762456 3250.223154149102 0.25262518884323804
1336 3246.7951999588277 0.2098644706405157 3246.332722145514 0.25261334267337465
1337 3247.489346431375 0.20985302070744952 3247.026891494372 0.252601916294964
1338 3247.9150562400646 0.20984043306352188 3247.4526266382795 0.25258916872136344
1339 3244.463379822805 0.20982941309379263 3244.0009721698934 0.25257823981799515
1340 3237.685777868212 0.20981684205920942 3237.223395516211 0.2525655099415981
1341 3230.9574045531194 0.20980544083669575 3230.495044975304 0.2525541369788646
1342 3226.974263547514 0.20979351341563715 3226.5119278815673 0.2525421525312618
1343 3225.578795893848 0.2097814206325161 3225.116484497846 0.2525299753690557
1344 3224.480755155513 0.20977009251469048 3224.018466378089 0.2525186849091657
1345 3221.6209541784197 0.20975765451600104 3221.1586904183896 0.2525061055138075
1346 3216.8346061722686 0.20974639421247238 3216.372364885829 0.25249489222740684
1347 3211.5935106253346 0.2097341827041289 3211.1312938684914 0.25248257413899716
1348 3207.4635538697044 0.20972251551763915 3207.001360467146 0.25247088704084
1349 3204.8176945603673 0.20971080946404372 3204.35552459684 0.25245915406321046
1350 3202.784956432885 0.20969869330722377 3202.322810795268 0.25244694430986586
1351 3200.19799780615 0.20968731656117634 3199.7358748976044 0.2524355919844805
1352 3196.5676878034733 0.20967508026014592 3196.105589481979 0.25242324123400706
1353 3192.319264292424 0.20966364174241328 3191.857188835007 0.2524118156747306
1354 3188.274284642353 0.2096516470003259 3187.812233251617 0.2523997437362485
1355 3184.9440420035808 0.20963988826128016 3184.482014170369 0.25238794495044814
1356 3182.2107712569687 0.20962824710138997 3181.7487667279993 0.2523762818677127
1357 3179.5467566896828 0.2096162092319273 3179.084776322903 0.2523641575477658
1358 3176.4866546754906 0.20960475426013253 3176.024697212211 0.2523527090199751
1359 3172.9505156691603 0.20959268104257353 3172.4885824459884 0.2523405421295506
1360 3169.2191236776835 0.20958115090850862 3168.757213521954 0.25232900482128673
1361 3165.658773954978 0.20956926725009767 3165.196887631328 0.25231705639976837
1362 3162.4470721487137 0.20955751309070456 3161.985209378103 0.25230525752004973
1363 3159.4902733963404 0.20954587182809734 3159.028433935602 0.2522935889101814
1364 3156.5445927162014 0.20953393580546123 3156.0827772030043 0.25228157739119167
1365 3153.4118210308175 0.20952241915198858 3152.950028559793 0.25227005187236434
1366 3150.060784033803 0.20951046311586885 3149.5990155551026 0.25225801558452937
1367 3146.6118241419517 0.209498900808234 3146.1500788056105 0.2522464355329956
1368 3143.2263806755395 0.20948707144376927 3142.7646590593667 0.252234544729278
1369 3139.995126605016 0.20947536352908605 3139.533428447359 0.25222279412831433
1370 3136.896093667274 0.20946370216329502 3136.4344188683235 0.25221109678685905
1371 3133.8324610294044 0.209451866161638 3133.370809967277 0.25219919596549767
1372 3130.7077865575834 0.209440306502047 3130.246158635943 0.2521876151383571
1373 3127.4838590568324 0.20942844007493103 3127.0222549392943 0.2521756774630977
1374 3124.1906316102236 0.20941687361834788 3123.7290506493996 0.25216408720561695
1375 3120.8937916619325 0.20940507680642653 3120.432234356332 0.2521522287938719
1376 3117.649094909632 0.20939342694773644 3117.1875609424933 0.25214054019069926
1377 3114.4728784509875 0.2093817438042758 3114.0113678950024 0.2521288121807718
1378 3111.341545138198 0.20937000191555422 3110.880058121071 0.2521170152111178
1379 3108.2132449632754 0.20935840859996485 3107.7517811647426 0.2521053899326831
1380 3105.054445325118 0.2093466232696928 3104.593005160849 0.2520935410000065
1381 3101.8558597318947 0.20933505704653949 3101.394442729218 0.25208194562992453
1382 3098.631872872648 0.20932329397141333 3098.1704794576845 0.25207012099167597
1383 3095.407877964272 0.20931169600968186 3094.9465077810178 0.25205848724472957
1384 3092.204978769471 0.20929999983808 3091.7436320309052 0.25204673872754085
1385 3089.0304878657053 0.2092883440121695 3088.5691644854187 0.25203503627442964
1386 3085.8774378807334 0.20927672106576292 3085.416137788448 0.2520233712200019
1387 3082.731104823545 0.20926501920392454 3082.2698281905496 0.25201161379169534
1388 3079.5776405208067 0.2092534435109094 3079.1163870752453 0.25200000205047013
1389 3076.41020715661 0.2092417303574995 3075.9489771962735 0.2519882299787012
1390 3073.23045693296 0.20923016402499878 3072.769250141367 0.25197662756778316
1391 3070.045838509992 0.20921847556475803 3069.5846551518052 0.2519648826219531
1392 3066.865048932178 0.20920688856558414 3066.4038887889274 0.2519532546852202
1393 3063.6940489762223 0.20919524605270526 3063.2329121686294 0.2519415615401243
1394 3060.534224758418 0.20918362728528053 3060.0731112359426 0.25192989519010545
1395 3057.3828806117617 0.2091720317596201 3056.92179032495 0.25191825505203735
1396 3054.235251557649 0.2091603888960992 3053.7741846095564 0.251906559196197
1397 3051.0868301485903 0.20914882609968072 3050.625786366975 0.25189495551554775
1398 3047.9349988372037 0.2091371775423185 3047.4739784081476 0.2518832515140303
1399 3044.7795489071655 0.20912562737154025 3044.3185516188387 0.2518716609553096
1400 3041.622171122971 0.20911399265006336 3041.161197158841 0.25185997148013634
1401 3038.465410287272 0.20910243806479153 3038.004459474945 0.2518483742617959
1402 3035.3115801218582 0.20909083036927742 3034.8506525768644 0.2518367146246462
1403 3032.162051778366 0.20907926270938512 3031.7011474149613 0.2518251006951365
1404 3029.0170334768522 0.20906768608877857 3028.5561523151673 0.2518134755961844
1405 3025.8757910354357 0.20905610556241885 3025.4149330846767 0.2518018451965014
1406 3022.737103727507 0.20904455617678186 3022.2762689211504 0.2517902501797772
1407 3019.599745269835 0.20903296941541194 3019.138933689411 0.2517786110082413
1408 3016.462840417116 0.2090214388231775 3016.0020519420186 0.2517670362740095
1409 3013.3260151608774 0.20900985506747272 3012.8652499067516 0.2517553990584436
1410 3010.189373489695 0.20899833410733198 3009.7286313216146 0.2517438339726951
1411 3007.053340984093 0.20898676176802414 3006.592622013849 0.25173220847631156
1412 3003.9184770421325 0.20897524324431077 3003.4577811542017 0.2517206446862975
1413 3000.7852979614436 0.20896368798443876 3000.324625235975 0.25170903748416384
1414 2997.6541693655263 0.20895216793466145 2997.193519727202 0.25169747038975737
1415 2994.5252601970847 0.20894063200772783 2994.0646336809787 0.2516858840980752
1416 2991.398560804673 0.20892910972766837 2990.9379573820625 0.2516743128826133
1417 2988.273932678389 0.20891759254083633 2987.8133523390347 0.251662746813499
1418 2985.15117270954 0.20890606964033456 2984.690615466554 0.25165117334561155
1419 2982.0300713616116 0.20889456882587834 2981.5695371680345 0.25163962475130336
1420 2978.9104524468826 0.20888304816986272 2978.4499413463554 0.2516280523572253
1421 2975.792196787573 0.2088715606241804 2975.331708709314 0.25161651763477993
1422 2972.6752434290424 0.2088600453121856 2972.214778433817 0.2516049499132151
1423 2969.5595847128975 0.2088485681150914 2969.099142719109 0.25159342567329335
1424 2966.445248200084 0.2088370607790725 2965.984829273625 0.2515818656796378
1425 2963.3322842386783 0.2088255916431665 2962.871888297768 0.2515703492671598
1426 2960.2207484288965 0.20881409418052324 2959.7603755355112 0.25155879920478114
1427 2957.110694759465 0.20880263162232027 2956.650344838945 0.2515472888977046
1428 2954.002166181015 0.20879114510562813 2953.5418392858974 0.25153575001197853
1429 2950.8951951090626 0.20877968841575253 2950.4348911756597 0.2515242449873973
1430 2947.789800684483 0.20876821325035966 2947.329519753483 0.2515127177492198
1431 2944.6859930668697 0.20875676227046935 2944.225735086776 0.2515012178234191
1432 2941.583773621019 0.2087452984043387 2941.123538620442 0.2514897021729578
1433 2938.48313943348 0.20873385335378555 2938.0229273725254 0.25147820760096956
1434 2935.3840838799524 0.2087224004479921 2934.9238947763592 0.25146670314492475
1435 2932.2865997512863 0.2087109617287794 2931.8264335751637 0.251455214393864
1436 2929.1906793183034 0.2086995193539988 2928.7305360783153 0.2514437206343267
1437 2926.096315995974 0.2086880874004706 2925.636195670365 0.25143223820859484
1438 2923.003503964036 0.20867665512555933 2922.543406554265 0.2514207546454135
1439 2919.9122388555497 0.20866523034632986 2919.4521643461835 0.2514092790198702
1440 2916.822517274831 0.20865380780256307 2916.3624656618035 0.2513978052252397
1441 2913.73433695192 0.20864239051012595 2913.2743082246466 0.2513863367629509
1442 2910.647696421094 0.2086309774383684 2910.1876905712193 0.25137487243653145
1443 2907.562594916777 0.20861956784150962 2907.102611937555 0.25136341138018586
1444 2904.479032304574 0.2086081640792852 2904.0190721841614 0.2513519563336214
1445 2901.397008872851 0.208596762284559 2900.9370716077588 0.2513405028073701
1446 2898.3165255246927 0.2085853677850115 2897.856611099921 0.2513290569866331
1447 2895.237583540352 0.20857397377629666 2894.7776919556036 0.2513176109720068
1448 2892.160185069332 0.20856258861188226 2891.700316306258 0.2513061744616369
1449 2889.0843329256927 0.2085512022563342 2888.6244869876314 0.25129473580479744
1450 2886.010031531822 0.2085398266274979 2885.5502083963565 0.25128330883777983
1451 2882.93728691374 0.208528447638431 2882.4774865888953 0.25127187720625976
1452 2879.866108485523 0.20851708193047608 2879.4063309433623 0.25126046023034415
1453 2876.7965097441747 0.2085057098055266 2876.3367549993277 0.2512490350411912
1454 2873.7285118824384 0.20849435465731778 2873.2687798989823 0.251237628798442
1455 2870.66214656806 0.2084829885823302 2870.2024373703707 0.2512262091068389
1456 2867.597463974047 0.2084716450305821 2867.1377775142155 0.25121481480119834
1457 2864.5345414984845 0.20846028368051817 2864.074877815735 0.2512033990690989
1458 2861.473503177321 0.2084489534132706 2861.0138622052473 0.2511920186607958
1459 2858.4145453189153 0.20843759463278883 2857.954927119896 0.2511806043861792
1460 2855.3579867018543 0.2084262804074758 2854.89839118037 0.25116924107693406
1461 2852.3043429977374 0.20841492064883796 2851.8447702529475 0.2511578241412424
1462 2849.2544637546903 0.20840362704542145 2848.7949136443963 0.25114648324881095
1463 2846.2097503890777 0.20839226037276753 2845.750223071944 0.2511350567607608
1464 2843.17254693599 0.2083809951066306 2842.71304219364 0.25112374724322595
1465 2840.146790853154 0.20836961145143545 2839.6873089421892 0.25111229951349023
1466 2837.139170902974 0.20835838771299228 2836.6797114785754 0.2511010366855718
1467 2834.1611173234437 0.20834696972548877 2833.701680806147 0.2510895475711524
1468 2831.2323517320588 0.2083358104226719 2830.772937563606 0.2510783580300876
1469 2828.387134607452 0.2083243277503046 2827.92774348741 0.251066792291438
1470 2825.6854930314526 0.20831327325759252 2825.2261240352805 0.2510557229141359
1471 2823.23335804066 0.20830167201862065 2822.7740123506474 0.251044017993818
1472 2821.2190858925974 0.20829079454016342 2820.759761945443 0.2510331526142245
1473 2819.979959123059 0.20827897771627832 2819.520658949471 0.25102119587173755
1474 2820.1236635740806 0.20826840814738437 2819.6643844794603 0.25101068647312463
1475 2822.7515172431104 0.20825619886579397 2822.2922627716935 0.25099827255077606
1476 2829.8654256239656 0.20824617710449733 2829.406191049159 0.25098839770195
1477 2845.110359880258 0.2082332503600056 2844.6511514806725 0.25097514922542963
1478 2875.0824032744135 0.2082242174887335 2874.6232126357054 0.250966421219499
1479 2931.5632574487627 0.2082099797248878 2931.1040958202298 0.25095164880801635
1480 3034.835703572068 0.20820272930813113 3034.376555852844 0.2509449899158727
1481 3217.4203608589514 0.20818615193255122 3216.9612472092326 0.2509274977860907
1482 3522.9820038201074 0.2081819649106384 3522.5228974553634 0.25092439983344283
1483 3986.041447458493 0.20816162764238885 3985.5823833000527 0.2509025307979305
1484 4562.806676643344 0.20816175748210855 4562.3476104185065 0.25090446735526134
1485 5020.951054223682 0.20813735125666954 5020.492039034434 0.2508778379911071
1486 4948.253801144939 0.20814004513554257 4947.794778299636 0.25088280016719733
1487 4159.803270926848 0.20811650444429303 4159.344297278409 0.25085714399514325
1488 3163.759088166687 0.20811378451431867 3163.300118571946 0.2508558102267587
1489 2769.020027208356 0.20809988195747411 2768.5610859207386 0.25084140565995555
1490 3153.3899469803155 0.20808566066027534 3152.9310346926104 0.25082662704472986
1491 3716.5266231339087 0.20808200310302177 3716.067716933086 0.25082419771984843
1492 3766.4578321740532 0.20806161109418383 3765.998968365733 0.2508021972257224
1493 3250.8535166432343 0.2080584843867631 3250.394657762622 0.25080039622571026
1494 2790.3325028788813 0.20804317102580466 2789.8736753763146 0.25078433154075885
1495 2861.534123051423 0.20803139956658964 2861.07531924037 0.2507724114868267
1496 3225.179135705922 0.2080250936768983 3224.7203437237617 0.2507668884834208
1497 3332.538728265618 0.20800716354895937 3332.079973347019 0.2507477550499626
1498 3047.232160237731 0.20800224723077768 3046.773414129731 0.2507438607690734
1499 2761.569774663226 0.2079878560780169 2761.111057939242 0.25072886790586335
1500 2806.7878341366236 0.2079762304400075 2806.3291407928295 0.250717113353953
1501 3027.0796958212686 0.20796893542518877 3026.6210164549534 0.2507104308901486
1502 3069.5801116266343 0.20795258487397977 3069.121465903192 0.25069313856824754
1503 2880.996268997438 0.20794608319442975 2880.5376355289904 0.2506873852530704
1504 2728.400520374548 0.20793285675255244 2727.9419137668883 0.2506737509072127
1505 2784.7460014242874 0.20792092196853373 2784.2874188732235 0.2506616290954481
1506 2912.693173240515 0.20791311126964349 2912.2346057898544 0.2506543393912413
1507 2906.3850405680696 0.20789793581997412 2905.926504214732 0.25063841751777555
1508 2780.130235476072 0.20789015190795165 2779.671714165945 0.25063115821864357
1509 2709.36466102976 0.20787789380527005 2708.9061644823855 0.25061865356919066
1510 2763.0524884782585 0.20786572255301108 2762.5940165059396 0.250606249765772
1511 2830.369295068016 0.20785746360116797 2829.910839173292 0.25059843112273916
1512 2804.1682283630807 0.2078432513977691 2803.709801478846 0.250583632836896
1513 2724.442790853823 0.20783449225109515 2723.984381135134 0.2505752264381791
1514 2696.768525560842 0.20782290199358058 2696.310139158751 0.25056350009749934
1515 2737.3979163500744 0.20781067374816872 2736.939554651505 0.25055102482100255
1516 2768.595979217393 0.2078019743721408 2768.137634557054 0.25054268596696166
1517 2740.701049237865 0.20778854072436614 2740.242731901479 0.2505287956616654
1518 2692.968787014536 0.2077790853777971 2692.5104883602085 0.2505195689496568
1519 2684.1411320838242 0.20776790433036843 2683.682855861512 0.25050831798163914
1520 2710.4901314887743 0.20775576003175567 2710.031879792013 0.25049593672947607
1521 2722.9090770700636 0.20774664183546138 2722.4508433253727 0.2504871028555733
1522 2700.4412675924114 0.20773382245310032 2699.983059841691 0.25047392826702214
1523 2672.311302914055 0.20772390275450284 2671.853114858295 0.25046415300535557
1524 2669.849567172185 0.20771293145572864 2669.391401096938 0.2504531437911625
1525 2685.1567305038725 0.20770095818452275 2684.698588586918 0.2504409587699655
1526 2689.052677013666 0.2076914727395868 2688.5945538506617 0.2504316902649499
1527 2672.941986297631 0.2076791140630912 2672.4838881319192 0.25041905164883
1528 2655.8224527344832 0.20766890889497544 2655.364374888045 0.2504089375435821
1529 2654.4946373809676 0.20765802100874783 2654.036581337943 0.2503980220159658
1530 2662.535567500147 0.20764624910753446 2662.077535182051 0.25038606898819116
1531 2663.028360427598 0.20763646012673945 2662.570347526948 0.2503764405233245
1532 2651.984181253446 0.2076244432297369 2651.5261926116896 0.25036419852673375
1533 2640.79286526693 0.20761407294834136 2640.3348973072048 0.2503538867773221
1534 2638.925453537388 0.20760319420404713 2638.467507365276 0.2503429779074763
1535 2642.5160219270106 0.20759162826354766 2642.0580990364465 0.2503312623007071
1536 2641.784881779673 0.2075815946532077 2641.326978842043 0.25032134297698366
1537 2634.241314300653 0.20756982921350398 2633.7834350796497 0.25030939178975553
1538 2626.280489329636 0.2075593738104552 2625.822630979638 0.2502989761880032
1539 2623.624005783826 0.20754846706932095 2623.166169286288 0.25028803046840403
1540 2624.517540080765 0.20753709255908273 2624.0597264528733 0.2502765353325904
1541 2623.3272742341665 0.2075268657272235 2622.869480983029 0.2502663854103341
1542 2618.052798981459 0.20751529151920678 2617.5950290354826 0.2502546544573685
1543 2611.9806846936544 0.20750479406814853 2611.522935714017 0.25024418556948913
1544 2608.736917284335 0.20749384748988808 2608.2791902477284 0.25023318911693876
1545 2607.9490677291788 0.20748264604041614 2607.4913631901986 0.25022189293977853
1546 2606.4778002724674 0.20747226237444294 2606.020116454969 0.2502115551242797
1547 2602.6163098058305 0.20746084251300845 2602.1586489621404 0.2502000011766825
1548 2597.7735921488684 0.20745032489656906 2597.315952319307 0.25018950466503853
1549 2594.2310313985113 0.20743933943901588 2593.773413600433 0.25017845863908916
1550 2592.3621579622218 0.2074282904176266 2591.904562334551 0.25016733725317175
1551 2590.589725785129 0.20741777826213634 2590.1321511620963 0.2501568447706871
1552 2587.5524181684236 0.20740649135725292 2587.094866234282 0.25014544278413237
1553 2583.5842187640674 0.20739595836047572 2583.1266878814286 0.2501349242783778
1554 2580.00141364041 0.20738494641131092 2579.543904850799 0.2501238431997942
1555 2577.4495219381783 0.2073740280024782 2576.992035039126 0.25011287104966845
1556 2575.3285048949806 0.2073634075411254 2574.8710392398557 0.2501022475841274
1557 2572.6967034844015 0.20735224419190693 2572.2392602536715 0.2500909865380715
1558 2569.358694180477 0.2073416906814469 2568.901272049768 0.2500804400272662
1559 2565.9245165206903 0.20733066961449184 2565.4671165067825 0.2500693442937044
1560 2562.994956664408 0.20731985938311762 2562.5375783099553 0.2500584950700422
1561 2560.525373953089 0.20730914875314074 2560.068017042443 0.2500477618930208
1562 2558.002478790961 0.20729810318435588 2557.5451440527345 0.25003663504249085
1563 2555.0754655940837 0.2072875192822567 2554.618152025865 0.2500260489365736
1564 2551.8871222341 0.20727651140050982 2551.429830757989 0.2500149647106185
1565 2548.826437826744 0.2072657832785801 2548.3691678356054 0.2500042078597875
1566 2546.0801836657297 0.20725500192220594 2545.622935276036 0.2499933877715025
1567 2543.483776615217 0.207244069004386 2543.026550157105 0.24998238910750126
1568 2540.7582219664478 0.20723344346738365 2540.3010167727516 0.24997175022879264
1569 2537.8123731963206 0.2072224724264278 2537.35519001863 0.24996070526417194
1570 2534.795195972116 0.20721179846168386 2534.338034165655 0.24995000799957467
1571 2531.8998898367176 0.20720096921375913 2531.442749739712 0.249939127792022
1572 2529.165702575709 0.20719013892881602 2528.708584191204 0.24992824557615007
1573 2526.470976682905 0.2071794652828416 2526.0138796712986 0.24991754632337831
1574 2523.682934002581 0.20716855235670445 2523.225858884637 0.2499065655875018
1575 2520.786724326897 0.20715790313090388 2520.329670530358 0.24989589340830135
1576 2517.8753278314925 0.2071470539834468 2517.418295791597 0.24988498591217728
1577 2515.0400405338787 0.20713630887290432 2514.5830300253288 0.2498741996770448
1578 2512.2855717666193 0.2071255884619256 2511.828582736528 0.24986344162943366
1579 2509.5433018267704 0.20711474865422144 2509.086334535391 0.24985254272546092
1580 2506.7491559795935 0.20710409760442358 2506.292210017514 0.24984186447512177
1581 2503.900874734402 0.2070932585896703 2503.443950510885 0.24983096492741286
1582 2501.0473429412527 0.20708257390847468 2500.5904401216967 0.2498202456477891
1583 2498.234331247056 0.20707181911279943 2497.777449984615 0.24980944332807514
1584 2495.464534035894 0.20706105583939918 2495.0076743497793 0.24979863027506558
1585 2492.704005890993 0.20705038476801083 2492.2471675816214 0.2497879246035005
1586 2489.919210798416 0.20703958358693297 2489.4623941493246 0.2497770655044992
1587 2487.1058529567204 0.207028930026658 2486.6490576478877 0.2497663788060188
1588 2484.286481788661 0.2070181635077581 2483.8297080663556 0.24975555879783326
1589 2481.4858382865773 0.2070074668201164 2481.029085999827 0.24974481993030082
1590 2478.7096030703783 0.20699677059781502 2478.2528722189572 0.24973408082323256
1591 2475.9435924328723 0.2069860256109944 2475.486883123544 0.24972328371743008
1592 2473.169534249769 0.2069753767237929 2472.7128462744727 0.24971259857305197
1593 2470.3807944616833 0.20696462599807414 2469.924128042522 0.24970179316313945
1594 2467.5853179100945 0.20695397426234197 2467.128672832727 0.24969110310537596
1595 2464.796225382956 0.20694326331700688 2464.3396017768437 0.24968034279527088
1596 2462.0203418443207 0.2069325776216008 2461.563739655375 0.24966961132448995
1597 2459.2541406284763 0.20692191785859002 2458.797559801125 0.2496589094931645
1598 2456.4886261799265 0.20691120670873892 2456.0320668266318 0.24964814658612494
1599 2453.7173782446125 0.20690057394540975 2453.2608401958037 0.24963747486348795
1600 2450.9408799730477 0.20688987010727924 2450.484363383976 0.24962671896423833
1601 2448.1647125091386 0.20687923096918248 2447.7082172399773 0.24961603819191705
1602 2445.394322421766 0.20686856136137421 2444.9378485395196 0.24960532088534584
1603 2442.631040637271 0.20685790019981207 2442.174588124368 0.2495946127032144
1604 2439.8719705902904 0.2068472672873897 2439.4155393861215 0.24958393688158034
1605 2437.1129557488875 0.20683659379650296 2436.656545942427 0.2495732126642448
1606 2434.3518034124518 0.20682597909659803 2433.895414876712 0.24956255664294716
1607 2431.589405347392 0.20681531580099685 2431.133038188773 0.24955184281823017
1608 2428.8284689925904 0.20680469768739024 2428.3721231136797 0.249541181223425
1609 2426.0712651837493 0.20679406120378052 2425.6149406252557 0.24953049728970123
1610 2423.318178481229 0.2067834306323142 2422.861875231088 0.24951981950862878
1611 2420.567845579045 0.2067728216517362 2420.111563591115 0.24950916627794198
1612 2417.818427589397 0.20676218539554594 2417.3621669237427 0.24949848025855592
1613 2415.0689164069036 0.20675159180854047 2414.612676971573 0.24948784352219694
1614 2412.3196044656224 0.20674096447783302 2411.8633863347363 0.24947716640812354
1615 2409.571623395101 0.2067303720989728 2409.11542649348 0.24946652952226686
1616 2406.826046580888 0.20671976496172287 2406.369870941391 0.2494558745352501
1617 2404.0832354339013 0.20670916707489284 2403.627081037207 0.24944522961945403
1618 2401.3427682841034 0.2066985816843963 2400.8866351038355 0.24943459858349878
1619 2398.6038629215736 0.20668798150866705 2398.14775099065 0.24942394941471627
1620 2395.865922419456 0.20667741101307988 2395.4098316741524 0.24941333429047538
1621 2393.128843788717 0.20666681744410909 2392.672774279965 0.24940269130788584
1622 2390.3929733571113 0.20665625259128276 2389.936925023281 0.2493920812387581
1623 2387.658807921756 0.20664567370991083 2387.202780794121 0.24938145392518382
1624 2384.926683723947 0.20663510872484248 2384.470677773087 0.2493708421352955
1625 2382.196622660161 0.20662454736616426 2381.740637878977 0.24936023381796166
1626 2379.4683890824153 0.2066139824267942 2379.0124254794723 0.24934962051627596
1627 2376.7416734482895 0.20660343580390164 2376.2857309845595 0.24933902792592555
1628 2374.016271359337 0.20659287554306588 2373.560350065245 0.249328418549025
1629 2371.2921689665086 0.2065823380954556 2370.836268793252 0.24931783516099554
1630 2368.5695059541063 0.20657178807683446 2368.113626929791 0.24930723623858517
1631 2365.8484728543144 0.2065612550143399 2365.392614942868 0.249296656431893
1632 2363.1292033258524 0.20655071868465052 2362.6733665351585 0.2492860720091687
1633 2360.4117224764864 0.2065401882032961 2359.9559067946157 0.2492754936674851
1634 2357.6959584672436 0.20652966567814932 2357.2401638776846 0.2492649238805913
1635 2354.9817979137515 0.20651913914653958 2354.526024425995 0.24925434861024803
1636 2352.269148521022 0.2065086279436507 2351.8133961025314 0.24924379054701098
1637 2349.557975231795 0.20649810848026498 2349.1022439013063 0.24923322200793963
1638 2346.8483044018876 0.2064876053205315 2346.3925941247467 0.2492226718206189
1639 2344.140196955742 0.20647709593624058 2343.6845077462585 0.2492121135469425
1640 2341.4337156686743 0.20646659839445944 2340.97804750189 0.2492015683897705
1641 2338.728897304357 0.2064561007170198 2338.273250181348 0.24919102229223244
1642 2336.0257441021145 0.20644560804260426 2335.570118012787 0.24918048128494213
1643 2333.324230591827 0.20643512196752462 2332.868625522618 0.24916994724140745
1644 2330.6243200195854 0.20642463498935243 2330.168735973239 0.24915941135708725
1645 2327.925981758861 0.20641415915065034 2327.470418711945 0.24914888776517854
1646 2325.2292008347918 0.20640367954081065 2324.773658796284 0.24913835896656136
1647 2322.5339808003364 0.20639321217563122 2322.078459744403 0.24912784375783567
1648 2319.840337210946 0.20638274159051437 2319.384837145366 0.2491173239895138
1649 2317.1482902827147 0.2063722812908811 2316.692811185912 0.2491068155119607
1650 2314.4578560795953 0.20636182078376772 2314.002397952801 0.24909630601056001
1651 2311.769042782527 0.20635136689771255 2311.31360561213 0.2490858034995851
1652 2309.0818495751123 0.2063409167071415 2308.6264333538597 0.24907530454555582
1653 2306.3962693130898 0.20633046936765623 2305.940874035565 0.24906480815764373
1654 2303.7122924403216 0.20632002905150734 2303.2569180920377 0.2490543192327408
1655 2301.0299102830477 0.2063095889171335 2300.5745568643893 0.24904382974120584
1656 2298.3491179059292 0.20629915768490176 2297.893785398326 0.2490333499181303
1657 2295.669914132076 0.2062887255885359 2295.2146025381867 0.24902286830109358
1658 2292.9923016139237 0.2062783026304225 2292.5370109146634 0.2490123966298661
1659 2290.3162846084424 0.20626787929495324 2289.8610148054113 0.24900192373624372
1660 2287.6418681126315 0.20625746401189868 2287.1866191891054 0.2489914595143226
1661 2284.9690559583946 0.20624704988011192 2284.5138279126504 0.24898099586429162
1662 2282.2978506612862 0.20623664198836988 2281.8426434805388 0.24897053875909975
1663 2279.6282529267273 0.20622623718607586 2279.1730666050403 0.24896008450092103
1664 2276.960262215261 0.20621583669304858 2276.5050967440466 0.2489496345215886
1665 2274.2938771935574 0.2062054410981099 2273.838732562947 0.24893918951241895
1666 2271.6290962482294 0.20619504820835166 2271.173972453121 0.24892874689957933
1667 2268.9659181030556 0.20618466155371068 2268.5108151306754 0.2489183108264529
1668 2266.3043418083325 0.20617427656534185 2265.8492596558367 0.2489078759305047
1669 2263.64436718282 0.20616389853962808 2263.189305835852 0.24889744842851763
1670 2260.985994345463 0.206153521750345 2260.5309538021133 0.2488870215993537
1671 2258.329224025537 0.20614315207907516 2257.874204271111 0.24887660234683337
1672 2255.674056939279 0.20613278372432042 2255.2190579716935 0.2488661838613602
1673 2253.0204940921126 0.20612242220945348 2252.565515897277 0.248855772626328
1674 2250.3685362340534 0.20611206244250957 2249.9135788089457 0.24884536266498064
1675 2247.7181841899237 0.2061017089687164 2247.2632475216424 0.24883495931260327
1676 2245.069438477269 0.2060913578627987 2244.6145225614446 0.24882455796181424
1677 2242.4222996182048 0.20608101238902438 2241.9674044433714 0.24881416244440818
1678 2239.7767679080785 0.20607066995241968 2239.3218934684114 0.24880376971445442
1679 2237.13284365079 0.20606033249019765 2236.6779899362537 0.2487933820460381
1680 2234.4905270397135 0.20604999869190962 2234.0356940431207 0.2487829979010641
1681 2231.8498182877574 0.2060396692800302 2231.39500600035 0.2487726181277008
1682 2229.210717591711 0.20602934407135126 2228.7559260051285 0.24876224251103218
1683 2226.5732251590716 0.20601902275879233 2226.118454265622 0.24875187069073224
1684 2223.9373412400605 0.20600870608745928 2223.4825910304316 0.24874150354156074
1685 2221.3030660702884 0.20599839292030173 2220.848336537639 0.24873113972890948
1686 2218.6703999607266 0.2059880847427836 2218.215691094987 0.24872078099666853
1687 2216.0393431772254 0.20597777975405393 2215.5846549722405 0.2487104252309626
1688 2213.4098960816077 0.20596748004215854 2212.9552285266827 0.2487000748830648
1689 2210.782058963199 0.20595718324875045 2210.3274120527653 0.24868972718466328
1690 2208.155832226205 0.20594689199080474 2207.701205949006 0.24867938520793964
1691 2205.531216181549 0.20593660339217665 2205.07661053258 0.2486690455767111
1692 2202.908211279428 0.20592632059544405 2202.4536262468523 0.24865871198022577
1693 2200.2868178631606 0.20591604017049847 2199.8322534425984 0.24864838039192907
1694 2197.6670364525044 0.20590576586405118 2197.21249263143 0.24863805521032664
1695 2195.048867456236 0.20589549356877548 2194.5943442310536 0.24862773161382604
1696 2192.4323115213333 0.2058852278062631 2191.977808878616 0.2486174149106211
1697 2189.817369198405 0.20587496356900364 2189.3628871356136 0.24860709922231097
1698 2187.2040413872573 0.2058647064364993 2186.7495798897216 0.24859679109909347
1699 2184.592328950981 0.2058544501467316 2184.1378880176444 0.24858648318974355
1700 2181.9822333164484 0.20584420177709709 2181.5278129308685 0.24857618380301916
1701 2179.3737560468912 0.20583395326779133 2178.9193562101464 0.24856588347707054
1702 2176.7668997131664 0.20582371386273118 2176.3125204062394 0.24855559306417696
1703 2174.1616674824886 0.2058134728817816 2173.7073087095805 0.24854530002617237
1704 2171.558064505436 0.20580324274940898 2171.103726243737 0.24853501894939098
1705 2168.9560977204583 0.20579300891064592 2168.501779978801 0.24852473274647593
1706 2166.35577831303 0.20578278852844822 2165.9014810629346 0.24851446156693607
1707 2163.7571223402606 0.20577256123126747 2163.302845597535 0.24850418149450446
1708 2161.1601556125474 0.20576235134903353 2160.705899340105 0.2484939210930422
1709 2158.564916888794 0.20575212964550674 2158.11068111311 0.24848364603869005
1710 2155.971468647784 0.20574193145806957 2155.5172533185078 0.24847339781867878
1711 2153.3799078794427 0.2057317138276845 2152.925713039617 0.2484631259977287
1712 2150.790392079881 0.20572152926902745 2150.3362176583814 0.24845289223038156
1713 2148.203172175267 0.20571131323413208 2147.7490182412985 0.2484426207343783
1714 2145.6186599018865 0.20570114548168036 2145.164526351254 0.24843240515085463
1715 2143.0375255979643 0.2056909269437039 2142.5834125418523 0.2484221291681881
1716 2140.460882930177 0.20568078129551043 2140.0067902108917 0.24841193798955277
1717 2137.890579841298 0.2056705533718822 2137.436507638486 0.2484016494398333
1718 2135.329728344566 0.2056604387937339 2134.8756764125787 0.24839149319359954
1719 2132.783582851383 0.20565018975420743 2132.3295514833244 0.24838117830460726
1720 2130.261118259603 0.20564012164140366 2129.807107062894 0.24837107506754702
1721 2127.777737226846 0.20562983120126302 2127.3237466856217 0.2483607100228755
1722 2125.3601295980466 0.2056198363714169 2124.9061590703914 0.24835069128356252
1723 2123.0548165080086 0.20560946894852902 2122.6008668047543 0.2483402343053073
1724 2120.9435685654066 0.2055995947802393 2120.489638614931 0.24833035569499468
1725 2119.171030463643 0.2055890870836157 2118.717121644089 0.2483197324706357
1726 2117.994955573604 0.20557941843115174 2117.5410660615466 0.24831009362585532
1727 2117.8775033154475 0.20556865638619343 2117.423635488847 0.24829917021407422
1728 2119.652280940656 0.20555934715192395 2119.198431641649 0.24828995185517494
1729 2124.8301508091977 0.2055481227746496 2124.3763242023783 0.24827848404445257
1730 2136.1568941795103 0.20553945485688865 2135.703084707433 0.24827001722039088
1731 2158.622648023589 0.20552738641576776 2158.1688630804197 0.24825755675370878
1732 2201.234223113613 0.20551987693193244 2200.7804527877993 0.2482504488818626
1733 2279.9805306035078 0.2055062696575376 2279.526788154155 0.24823617969507872
1734 2422.1272804251103 0.2055008433695507 2421.673548064003 0.24823151773751975
1735 2670.471150076087 0.20548450468646667 2670.017451533669 0.2482140377313503
1736 3079.8992526366033 0.20548262782025073 3079.4455564599934 0.2482135487894316
1737 3685.189389089406 0.20546196610950704 3684.7357361434424 0.24819097985441035
1738 4404.208394551381 0.205464951071053 4403.754733374911 0.24819622539950417
1739 4902.254903848175 0.20543986961847022 4901.801295549887 0.24816842866989894
1740 4663.734450945155 0.20544527455597253 4663.280829105436 0.24817656516244851
1741 3573.808425554921 0.20542190854091907 3573.3548528889078 0.24815075747253848
1742 2402.2874180600807 0.20542035786091536 2401.833846995758 0.24815070646182846
1743 2100.213601942617 0.20540842773717827 2099.760055119371 0.24813839550926864
1744 2693.071808219482 0.2053938937047295 2692.6182913191183 0.24812300665917222
1745 3327.3755703273055 0.20539290807951258 3326.922053795834 0.2481236233919439
1746 3226.4152265215102 0.20537250189873904 3225.961752729813 0.2481012897990152
1747 2524.4254461167566 0.2053708253597414 2523.971974194859 0.2481010965380484
1748 2066.649229987678 0.20535720647905858 2066.1957859994736 0.24808678172531057
1749 2288.096997783742 0.2053453450053484 2287.643577895345 0.24807454339173202
1750 2725.496447675037 0.20534151352497484 2725.043034360975 0.24807180053672004
1751 2733.2337890614613 0.20532374172367965 2732.7804127510994 0.24805256863845476
1752 2320.3263671573222 0.2053201438004982 2319.8729969098913 0.2480501036303341
1753 2049.2405128951 0.20530749026488535 2048.7871684815386 0.24803692329683763
1754 2204.357627912841 0.205295843274869 2203.904307136799 0.2480249327667015
1755 2458.9506733800667 0.20529083284245647 2458.4973617530086 0.2480207942159224
1756 2416.8797550660943 0.20527490100177534 2416.4264764346954 0.24800373039724197
1757 2154.0061149245344 0.20526947761839454 2153.5528463440733 0.2479991028427024
1758 2036.6176415160382 0.20525809940156717 2036.1643959905762 0.24798742606053653
1759 2168.527169983158 0.2052462095702543 2168.0739486311627 0.2479751424246311
1760 2296.5254853526117 0.20524046312677968 2296.072274759533 0.24797012995193676
1761 2221.9300519706217 0.2052259821930814 2221.47687121144 0.2479547769884951
1762 2062.8587912733906 0.2052190613316109 2062.4056238391204 0.24794837293860902
1763 2034.1886902228678 0.20520871447298672 2033.7355435962645 0.24793791213035357
1764 2132.326344542363 0.20519669133033341 2131.873222385463 0.24792546556947384
1765 2181.3509835732075 0.20519027577529889 2180.897873640216 0.24791965721642714
1766 2107.3252373637165 0.20517699680191584 2106.872154645011 0.24790572190349525
1767 2020.9300659506334 0.2051689431256197 2020.4769990349803 0.2478979725274625
1768 2030.168331318416 0.20515927366339043 2029.715283735697 0.2478883090554694
1769 2092.0164335035915 0.20514732606633973 2091.563410230329 0.24787594719643377
1770 2100.4391536052594 0.20514025851797515 2099.986143983776 0.24786936296539241
1771 2043.420862231815 0.2051279470356214 2042.9678777164852 0.2478565682941397
1772 2001.4071212418366 0.20511911135102168 2000.9541542417057 0.2478478887799184
1773 2019.6829440761878 0.20510980204939244 2019.2299956266781 0.2478386474601643
1774 2053.4820291052492 0.2050980847467485 2053.029104466846 0.24782655365661266
1775 2046.1129348367547 0.20509042625378288 2045.6600251447892 0.2478192657117259
1776 2007.7937219809685 0.2050788471370842 2007.3408358000397 0.24780733379187198
1777 1988.9112538067975 0.2050695252897417 1988.4583862072234 0.24779807428453493
1778 2004.452372501543 0.20506035005255624 2003.9995231638716 0.2477889876190488
1779 2020.8260055500236 0.20504893204969205 2020.3731793741044 0.24777724386942201
1780 2010.0993934274566 0.2050407830251185 2009.6465832735096 0.2477693709218716
1781 1985.9446965775055 0.20502972733943226 1985.4919087955066 0.24775805465950854
1782 1977.4077845206139 0.20502013724781212 1976.955015910072 0.24774847329400937
1783 1987.5841752867636 0.20501096110067982 1987.1314249442398 0.24773938142306598
1784 1994.6380020610425 0.2049998490968742 1994.1852742160459 0.24772799589989636
1785 1985.200983671293 0.2049913181189524 1984.7482726866422 0.2477196665317214
1786 1970.0766241784095 0.20498062136238107 1969.6239347858696 0.24770877117744755
1787 1965.4869115778174 0.20497090891725622 1965.034241628045 0.24769904085521544
1788 1971.07349859614 0.2049616622223718 1970.620847072566 0.24768986135180726
1789 1973.6182080685826 0.20495083112674212 1973.1655784330665 0.2476788043894393
1790 1966.44600969169 0.20494201562288533 1965.9933975420088 0.247670134058436
1791 1956.606708612545 0.2049315575679654 1956.1541175376772 0.24765951729980795
1792 1953.240657134445 0.2049218135749833 1952.7880855753021 0.2476497455678346
1793 1955.651058993868 0.20491246840268962 1955.1985060800246 0.24764044544070263
1794 1956.1174437822476 0.20490188051817837 1955.6649122292808 0.24762967244854406
1795 1950.8981562103515 0.2048928592726253 1950.445642596634 0.24762075444496626
1796 1944.0745601573249 0.20488255841387104 1943.6220672790546 0.24761031985649265
1797 1940.9629544504319 0.2048728332635013 1940.5104810507587 0.24760056640961917
1798 1941.342051071831 0.2048633864616443 1940.8895965434458 0.2475911419235099
1799 1940.8185528470228 0.2048530037269873 1940.366119235377 0.24758060791884354
1800 1936.9840105936023 0.20484383399429434 1936.5315952495694 0.24757151003855338
1801 1931.9244782379942 0.20483364049708258 1931.472083398874 0.24756119862315074
1802 1928.819870919659 0.20482395741383275 1928.3674954712112 0.24755149103402624
1803 1927.9262639088797 0.20481441757289162 1927.4739075389618 0.2475419523451286
1804 1926.8515265257188 0.2048042083902574 1926.3991906973877 0.2475316199407896
1805 1923.9049780207524 0.20479492797760326 1923.4526607057749 0.2475223869999941
1806 1919.9404843025902 0.20478481455825737 1919.488187321594 0.2475121664379404
1807 1916.8509425028035 0.20477518058602315 1916.3986648091384 0.24750251307909088
1808 1915.1623415831784 0.20476556073903127 1914.7100831467894 0.24749287564994016
1809 1913.6982724156517 0.204755500588882 1913.246034199257 0.2474827158057196
1810 1911.2680687051677 0.20474613322033006 1910.8158491960241 0.24747337592311824
1811 1908.0261194996765 0.20473608732654297 1907.5739201809745 0.24746323137539172
1812 1905.0271389202278 0.2047264995425366 1904.574958791906 0.24745362877916335
1813 1902.8568156639005 0.2047168151062553 1902.4046549379036 0.2474439108907157
1814 1901.068998234823 0.20470688431375325 1900.6168574501826 0.2474339003268006
1815 1898.888117289804 0.20469744442247167 1898.435995374796 0.24742447058574785
1816 1896.1322606699778 0.20468746330383564 1895.6801588078492 0.2474143988247376
1817 1893.293606908521 0.20467791194544774 1892.8415241611392 0.24740483543643457
1818 1890.8651115825112 0.20466818031301717 1890.413048344513 0.2473950576850278
1819 1888.8048925566295 0.2046583619021112 1888.3528490184044 0.24738517632285803
1820 1886.688344753437 0.204648858371543 1886.236320227822 0.24737566724348373
1821 1884.2395157853284 0.2046389451623032 1883.7875111681774 0.2473656719887489
1822 1881.5946385081463 0.20462941627691988 1881.1426529605706 0.24735613129880096
1823 1879.0748490413494 0.2046196564627844 1878.622883068679 0.24734631620783115
1824 1876.8114171755012 0.20460993403560124 1876.3594706968338 0.24733654463182364
1825 1874.6467574005196 0.20460037400397335 1874.1948300618349 0.24732696468066953
1826 1872.3556983560688 0.20459053374195266 1871.9037907704212 0.24731705190571868
1827 1869.8906811697716 0.20458101176902418 1869.438792642519 0.24730751548345412
1828 1867.394341165104 0.20457124419702588 1866.9424722336448 0.24729768726196735
1829 1865.0162042421043 0.20456159981362884 1864.5643546380695 0.24728800422115763
1830 1862.7604128558048 0.2045519921907618 1862.3085824996576 0.24727836395645042
1831 1860.5108353014555 0.2045422282576994 1860.0590245355133 0.2472685376843669
1832 1858.170686907895 0.2045326984616662 1857.7188952213667 0.24725898806664764
1833 1855.7539768906543 0.20452294426729542 1855.302204774621 0.24724917176599606
1834 1853.349285381203 0.20451335743310944 1852.8975324707812 0.24723955298845662
1835 1851.0184285571997 0.2045037151597647 1850.5666949743022 0.24722986773772715
1836 1848.7421630895228 0.2044940264366054 1848.290448936428 0.24722012665825274
1837 1846.4549991264741 0.2044844776636699 1846.00330409818 0.24721055063031513
1838 1844.116779329896 0.20447475663440795 1843.665103803562 0.24720076969939053
1839 1841.7453818957829 0.2044652051779641 1841.2937255016798 0.24719118892520253
1840 1839.3881167534432 0.2044555458104628 1838.9364797281419 0.2471814794908545
1841 1837.0717585958146 0.20444592467004427 1836.6201408565703 0.24717181457410298
1842 1834.7820046585657 0.20443635236328886 1834.3304060994617 0.24716220674085995
1843 1832.4848885501738 0.20442667965186992 1832.0333093913819 0.24715247914007035
1844 1830.1615800495258 0.20441714241554657 1829.7100199958081 0.24714291130212063
1845 1827.822199557432 0.2044074867836032 1827.3706588682758 0.24713320237275196
1846 1825.4908610560108 0.20439791866817125 1825.0393395409694 0.24712359637337672
1847 1823.1814328945113 0.20438832702776466 1822.72993060577 0.24711396171347158
1848 1820.8874453208257 0.20437870971425734 1820.4359623152686 0.24710429584275465
1849 1818.59186988485 0.20436917048846254 1818.140405992629 0.24709472173249264
1850 1816.283958840912 0.20435953920431565 1815.8325142639674 0.24708503774045237
1851 1813.9671494872466 0.20435000477214707 1813.5157240147298 0.24707546774472472
1852 1811.653213071485 0.20434040661310124 1811.2018068434277 0.2470658214442815
1853 1809.3506407432856 0.20433084161368845 1808.899253688013 0.2470562136588288
1854 1807.0582253051787 0.2043212931413719 1806.6068573873595 0.2470466246777472
1855 1804.7680463388028 0.20431170154688408 1804.3166976534467 0.2470369838093413
1856 1802.4733330568517 0.20430218153154417 1802.0220034483293 0.24702742699091287
1857 1800.1737055938202 0.20429259493071678 1799.7223952084141 0.24701779047533617
1858 1797.8741622500227 0.20428306983062744 1797.4228709541237 0.24700822606848535
1859 1795.5799753898082 0.20427351590021253 1795.1287032471982 0.24699862670968287
1860 1793.2924759908753 0.20426396940212382 1792.8412229860949 0.24698903537839367
1861 1791.0088235996193 0.20425445079640728 1790.557589672498 0.24697947632497594
1862 1788.7250631531113 0.20424489288551037 1788.2738483903217 0.24696986990386574
1863 1786.4393869251755 0.20423539060570167 1785.9881912059318 0.2469603286382261
1864 1784.1530509170505 0.2042258441626757 1783.70187433864 0.24695073424786002
1865 1781.8687971576928 0.20421633674540773 1781.4176396356163 0.2469411853310709
1866 1779.5884983451667 0.2042068174601672 1779.1373599061385 0.24693162156823137
1867 1777.3119614286522 0.2041972975741183 1776.8608420747657 0.24692205631220884
1868 1775.037496820662 0.20418780387222688 1774.5863964954785 0.246912521311245
1869 1772.7634451919794 0.20417828062719845 1772.3123639608384 0.24690295051371958
1870 1770.4893561524725 0.20416879857643747 1770.0382939261333 0.24689342776297768
1871 1768.2160470291851 0.20415928736777456 1767.7650038721458 0.24688386967153322
1872 1765.9447694963208 0.20414980331252724 1765.4937453500222 0.24687434298605063
1873 1763.6762501500211 0.20414031358985618 1763.2252450276283 0.24686480880280284
1874 1761.4103059082438 0.20413082359522464 1760.9593198111306 0.2468552735179724
1875 1759.1461580679565 0.2041213536811983 1758.695190953019 0.24684576125653535
1876 1756.8830752403405 0.2041118640386022 1756.4321271514718 0.24683622483011206
1877 1754.6208474234618 0.20410240473908545 1754.16991829513 0.2468267235927108
1878 1752.3598088784688 0.2040929255032875 1751.908898755021 0.24681719794450344
1879 1750.1005101063076 0.20408346781593284 1749.6496189414313 0.24680769706035371
1880 1747.8433188217498 0.20407400544344165 1747.3924466264618 0.2467981898445109
1881 1745.5882288407831 0.20406454628419382 1745.13737560884 0.24678868565882153
1882 1743.3349427670857 0.20405510034229732 1742.8841084703806 0.24677919636291695
1883 1741.0831153274191 0.20404564315355256 1740.6322999913086 0.2467696929569496
1884 1738.8325738414799 0.20403620813092363 1738.3817774183 0.246760215048989
1885 1736.5833820926243 0.20402675930361194 1736.132604613322 0.24675071999885595
1886 1734.3357541023065 0.2040173290898325 1733.8849955269802 0.2467412462364445
1887 1732.089895221716 0.20400789347680595 1731.6391555629436 0.24673176529573926
1888 1729.845887487578 0.20399846509517774 1729.3951667303324 0.24672229215042882
1889 1727.6036689290916 0.20398904354662903 1727.1529670592165 0.24671282632833405
1890 1725.3630991210828 0.20397961813165813 1724.9124161478057 0.24670335514539765
1891 1723.1240540965184 0.20397020794126222 1722.6733899873427 0.24669390123443838
1892 1720.8864886979375 0.20396078915381155 1720.4358434724288 0.2466844363547139
1893 1718.6504450838597 0.20395138636312746 1718.1998187078339 0.24667498966268164
1894 1716.416009901575 0.20394197782828852 1715.9654023883622 0.2466655353845862
1895 1714.1832609913852 0.20393257962121386 1713.73267231919 0.24665609257377646
1896 1711.9522285442295 0.20392318303313797 1711.50165871029 0.24664665090635443
1897 1709.7228908914722 0.20391378892644973 1709.272339891141 0.24663721140472325
1898 1707.4951966285312 0.2039044036325945 1707.0446644433234 0.2466277815752109
1899 1705.2690957649447 0.20389501517063577 1704.81858240256 0.24661834721414544
1900 1703.0445641911529 0.2038856390476852 1702.5940696253988 0.24660892670627338
1901 1700.821608287386 0.20387625856573982 1700.3711325285653 0.24659950025499217
1902 1698.6002563227253 0.20386688938847977 1698.1497993469054 0.24659008643133165
1903 1696.380539715155 0.2038575187211755 1695.930101526368 0.24658067006588272
1904 1694.1624791418767 0.2038481552142187 1693.7120597252476 0.24657126141487087
1905 1691.9460773550084 0.20383879498418433 1691.4956767041497 0.246561855874359
1906 1689.7313222983587 0.20382943715657587 1689.2809404087945 0.24655245240745086
1907 1687.5181956808071 0.20382008679704247 1687.0678325369895 0.24654305702060078
1908 1685.3066816621526 0.2038107356235362 1684.8563372666347 0.24653365989432802
1909 1683.0967733652944 0.20380139390683255 1682.6464476981812 0.2465242732063234
1910 1680.8884729180295 0.20379205068594827 1680.4381659833825 0.24651488396095883
1911 1678.6817893484485 0.20378271638548381 1678.2315011275448 0.24650550451836734
1912 1676.4767328813662 0.20377338213788193 1676.0264633748636 0.2464961243647598
1913 1674.2733114651153 0.20376405450918694 1673.8230606593204 0.24648675128563996
1914 1672.071527993572 0.20375472965321412 1671.6212958831982 0.24647738072068692
1915 1669.8713807365027 0.2037454085906787 1669.4211673140314 0.24646801388044526
1916 1667.672865022294 0.2037360929423655 1667.2226702766648 0.24645865268690265
1917 1665.4759754506208 0.20372677885007862 1665.0257993792054 0.2464492925653981
1918 1663.2807082000704 0.203717471844291 1662.830550788152 0.24643994007392453
1919 1661.0870615553931 0.20370816536276404 1660.636922802599 0.24643058743146243
1920 1658.8950364575876 0.20369886634156031 1658.4449163483835 0.24642124286264594
1921 1656.7046351318284 0.20368956807503483 1656.2545336653368 0.24641189841647834
1922 1654.5158606107054 0.20368027652178075 1654.0657777730253 0.24640256115853726
1923 1652.3287152721446 0.20367098685757362 1651.8786510599184 0.24639322536866226
1924 1650.1432006872276 0.2036617025167894 1649.6931550895915 0.24638389511945452
1925 1647.9593171872932 0.2036524215668304 1647.509290197607 0.2463745681194078
1926 1645.7770642466512 0.20364314444650525 1645.3270558573156 0.24636524488912312
1927 1643.5964408523312 0.2036338720913918 1643.1464510537016 0.2463559265381768
1928 1641.4174458480873 0.2036246023852189 1640.9674746351448 0.24634661055723273
1929 1639.2400784518422 0.20361533837206955 1638.7901258129139 0.2463373005563131
1930 1637.064338160789 0.20360607635424863 1636.614404092284 0.24632799215067366
1931 1634.8902250977621 0.2035968203987545 1634.4403095871999 0.24631869016339342
1932 1632.717739560817 0.20358756633265332 1632.2678426048383 0.24630938964618135
1933 1630.5468822424004 0.20357831819501954 1630.0970038288165 0.24630009538897688
1934 1628.377653721454 0.2035690722749302 1627.9277938461878 0.24629080299136302
1935 1626.2100546692527 0.20355983179987164 1625.760213321172 0.24628151628090716
1936 1624.0440854933813 0.20355059412856638 1623.5942626671272 0.24627223212555255
1937 1621.8797465463222 0.20354136125185318 1621.429942232184 0.24626295288645703
1938 1619.7170379650304 0.2035321318474799 1619.2672521561872 0.2462536769957155
1939 1617.5559598236532 0.20352290657869668 1617.1061925118345 0.24624440524010757
1940 1615.3965121208532 0.20351368539891662 1614.9467632978897 0.24623513756459486
1941 1613.238694824361 0.20350446779382428 1612.7889644832076 0.24622587335939786
1942 1611.0825079491328 0.20349525476402525 1610.6327960805575 0.2462166138114221
1943 1608.9279514869856 0.2034860448979342 1608.478258084841 0.2462073572467678
1944 1606.775025540463 0.20347683993494406 1606.3253505947996 0.24619810572848955
1945 1604.6237301667525 0.20346763788254096 1604.1740736719762 0.2461888568937527
1946 1602.4740655487967 0.20345844091108292 1602.0244274945687 0.24617961331672164
1947 1600.3260317928355 0.20344924673366147 1599.8764121738163 0.24617037228538344
1948 1598.1796291230403 0.203440057695544 1597.7300279287633 0.24616113658140884
1949 1596.034857664431 0.20343087143522262 1595.5852748895913 0.24615190340423254
1950 1593.891717647558 0.20342169029200874 1593.4421532817373 0.24614267552852967
1951 1591.7502091958092 0.20341251197169874 1591.300663233604 0.24613345023351688
1952 1589.6103325282206 0.20340333870274918 1589.1608049593553 0.24612423016241158
1953 1587.472087759707 0.2033941683293716 1587.022578578619 0.24611501275858938
1954 1585.3354750941312 0.20338500292803902 1584.885984290718 0.24610580048502181
1955 1583.2004946393824 0.20337584049641338 1582.751022207919 0.24609659096705466
1956 1581.067146587802 0.20336668296636737 1580.6176925183395 0.24608738649620499
1957 1578.9354310442309 0.20335752846255403 1578.48599533092 0.24607818484838023
1958 1576.8053481953593 0.20334837881479928 1576.3559308283504 0.24606898819411774
1959 1574.6768981465061 0.20333923221868855 1574.227499119894 0.24605979439341724
1960 1572.5500810847952 0.2033300904694556 1572.1007003887498 0.24605060557580982
1961 1570.424897118752 0.20332095175625994 1569.975534747402 0.24604141959366266
1962 1568.3013464425933 0.20331181792627329 1567.8520023860287 0.24603223863812312
1963 1566.1794291713525 0.20330268706639834 1565.730103423846 0.24602306044024863
1964 1564.05914551568 0.20329356118189656 1563.6098380671194 0.24601388737873778
1965 1561.9404956038654 0.20328443813905442 1561.4912064488035 0.2460047169229204
1966 1559.8234796792922 0.20327532023451236 1559.3742088072604 0.2459955517971643
1967 1557.7080978992822 0.20326620496214146 1557.258845305291 0.2459863890290113
1968 1555.5943505720397 0.20325709508482837 1555.145116245059 0.24597723189591283
1969 1553.4822379209122 0.20324798752032128 1553.0330218566498 0.24596807674199742
1970 1551.3717603863288 0.20323888573763 1550.9225625729089 0.2459589276823399
1971 1549.262918344218 0.2032297857930136 1548.8137387783859 0.2459497800391397
1972 1547.1557125156066 0.20322069220429234 1546.7065511842309 0.2459406391716232
1973 1545.0501436336435 0.20321159975124958 1544.6010005350045 0.2459314988877568
1974 1542.946213039667 0.20320251450673102 1542.497088158769 0.24592236639144555
1975 1540.8439223169496 0.20319342935265794 1540.3948156543577 0.24591323323927491
1976 1538.7432742334415 0.20318435268384413 1538.2941857713681 0.24590410938964397
1977 1536.6442724374622 0.20317527453310713 1536.1952021799098 0.2458949830193066
1978 1534.5469231028303 0.20316620680241437 1534.0978710277807 0.24588586824714415
1979 1532.4512350143432 0.2031571351924575 1532.00220113104 0.24587674811074914
1980 1530.3572227686066 0.20314807697574694 1529.9082070485306 0.24586764310007164
1981 1528.2649082608991 0.20313901117014785 1527.8159107214042 0.24585852832482363
1982 1526.1743276257594 0.20312996339571798 1525.725348228186 0.24584943417777036
1983 1524.0855371424152 0.20312090220300663 1523.6365759168611 0.24584032335102327
1984 1521.9986298104607 0.20311186638850523 1521.5496867022032 0.2458312418689255
1985 1519.9137546320528 0.20310280785139195 1519.464829691532 0.24582213266948055
1986 1517.8311594485046 0.20309378651280682 1517.3822525951537 0.24581306683809778
1987 1515.7512504489532 0.20308472736821856 1515.3023617661895 0.24580395539557853
1988 1513.674709927559 0.20307572473503563 1513.2258392925903 0.2457949102335859
1989 1511.602677846569 0.20306665946401983 1511.1538253971037 0.24578579000121578
1990 1509.537091641574 0.2030576827453969 1509.0882571847662 0.24577677406244855
1991 1507.4812443962383 0.20304860188068719 1507.0324281605485 0.2457676338090837
1992 1505.4408048978257 0.20303966353475555 1504.992006572416 0.2457586618749742
1993 1503.4255623683205 0.2030305506091095 1502.976782335647 0.2457494820644638
1994 1501.4525935639363 0.20302167245971153 1501.003831311448 0.24574058002847657
1995 1499.5518319198875 0.20301249843689942 1499.1030880952383 0.24573132621226684
1996 1497.7761999058232 0.20300371923108732 1497.3274736465453 0.24572254004693508
1997 1496.2197932582803 0.20299443222401034 1495.7710856753915 0.24571315066497795
1998 1495.051182751771 0.20298582166393533 1494.6024923670354 0.2457045630714014
1999 1494.5741196627207 0.20297632774765323 1494.1254484082858 0.24569492668730258
2000 1495.3395287087767 0.20296801279954602 1494.8908740076633 0.24568668831384136
2001 1498.351813153567 0.20295813991693107 1497.9031784128613 0.24567660078881773
2002 1505.4506771180838 0.20295035440243459 1505.0020577745968 0.24566898908459248
2003 1520.0142574729894 0.2029397844555632 1519.5656596155375 0.24565807299633025
2004 1548.2421994009414 0.20293296171704456 1547.793614837004 0.24565160222020602
2005 1601.4375940744033 0.20292110605674604 1600.989033809282 0.2456391590644557
2006 1699.8424545093353 0.20291604247203537 1699.3939036922602 0.2456347746032151
2007 1878.2896792012668 0.20290184000440412 1877.8411578164842 0.2456195447781583
2008 2191.70029945803 0.2028999153782453 2191.251780656439 0.24561888621249497
2009 2710.396728905418 0.2028816761996156 2709.9482483684164 0.245598860801931
2010 3475.5200273822425 0.20288473806990936 3475.0715385130366 0.24560413113618856
2011 4368.298205493315 0.20286099008407976 4367.849766955376 0.24557754785497163
2012 4934.279082192593 0.2028690561669351 4933.830624342181 0.2455887942454639
2013 4521.214355830282 0.20284288543424206 4520.7659536435685 0.2455593012794605
2014 3087.772992282762 0.20284850911394636 3087.3245761050493 0.2455676685986996
2015 1724.9023903083735 0.2028309698134152 1724.4540108916365 0.24554844692352354
2016 1555.4258588828307 0.2028231089627311 1554.9774950285282 0.24554074533977116
2017 2396.3270394242986 0.2028203556571314 2395.8786799289073 0.24553913973443223
2018 3067.964097556327 0.20280069625186173 3067.51577948013 0.2455173799452592
2019 2730.566843504307 0.20280344377058934 2730.11851773594 0.24552232459633175
2020 1823.2861618157233 0.20278609057866687 1822.8378724072047 0.2455033179398467
2021 1453.5104856260336 0.20277987535982173 1453.0622081783729 0.24549757230109587
2022 1894.6817200202538 0.20277459380190543 1894.2334524737657 0.24549295268626642
2023 2354.8304157159905 0.20275786524357292 2354.382183171698 0.24547467904876413
2024 2157.339484001945 0.2027577903092528 2156.8912499567223 0.24547625491375002
2025 1611.39285527204 0.202742759477105 1610.9446525010385 0.24546001152419047
2026 1456.965410586374 0.20273530129075676 1456.517222504511 0.24545278057230602
2027 1775.5647186083077 0.20272995942983357 1775.1165405673996 0.24544808147818392
2028 1990.3894430317343 0.20271463635252446 1989.9412969145696 0.24543148081224145
2029 1775.5327349843221 0.202712337172469 1775.0845922480817 0.24543039906813738
2030 1468.7409034483799 0.20269964156815462 1468.292786873741 0.24541693307056753
2031 1482.1731022385777 0.2026906657436122 1481.7250036815385 0.24540789129550383
2032 1701.8980134306134 0.20268555644522906 1701.4499244132508 0.24540346091754753
2033 1745.762830962826 0.202671378916886 1745.3147713610535 0.2453882228556833
2034 1554.9424501849192 0.2026671508893264 1554.4943981964404 0.24538483758949645
2035 1420.256811817763 0.20265640390565554 1419.8087817271314 0.24537368672589205
2036 1500.4640363339142 0.2026463275070148 1500.0160266748612 0.24536333154610987
2037 1618.3337587125725 0.20264114835892574 1617.8857587529578 0.24535881125572928
2038 1577.8535626730275 0.20262815029266204 1577.4055895485253 0.2453449742095273
2039 1448.6428839407222 0.202622289126779 1448.1949220119234 0.24533963967196892
2040 1416.4292009255767 0.20261295870077922 1415.98125779681 0.24533017006593844
2041 1493.8899851956166 0.20260232849270107 1493.4420637152589 0.24531915186506986
2042 1535.424068292409 0.20259675416656434 1534.9761573820172 0.2453141562253841
2043 1475.5363044981345 0.20258489895668513 1475.0884179237894 0.2453016753885138
2044 1407.1369764378178 0.20257777876589542 1406.6891038213698 0.24529483768190036
2045 1418.5438017117185 0.20256933259979887 1418.095945962655 0.24528641646377308
2046 1468.3531613677058 0.2025585950227178 1467.9053275068584 0.2452752658245781
2047 1469.2957779714538 0.20255245489873228 1468.8479559237644 0.24526959279068078
2048 1420.619519466787 0.20254158267109257 1420.1717196062812 0.24525827783480786
2049 1392.4550514556665 0.20253359621067152 1392.0072674552384 0.24525040421740635
2050 1413.1092260874375 0.20252560338254302 1412.6614579647048 0.24524251935002467
2051 1437.3406497245908 0.2025150341899032 1436.8929031261782 0.24523156422264059
2052 1424.0063720461133 0.20250831299707364 1423.5586385374347 0.24522519568162016
2053 1392.6688039895728 0.20249819902478652 1392.2210910108022 0.24521477974574538
2054 1384.5448083939405 0.2024896861859419 1384.0971124333375 0.24520627441693826
2055 1401.038187697261 0.2024818538984187 1400.5905072656305 0.24519857773196985
2056 1409.5484232484778 0.2024715765013956 1409.1007637065932 0.24518796538317647
2057 1394.9789591196234 0.20246435392041626 1394.5313137699532 0.2451809957496643
2058 1377.0153850077108 0.20245477470802203 1376.5677590196105 0.2451712133923739
2059 1376.3981331209084 0.20244598790061957 1375.9505247562147 0.24516237679323458
2060 1386.43995884652 0.2024381479406673 1385.9923660307281 0.24515466785129864
2061 1387.4560969831782 0.20242818461466147 1387.0085243731266 0.2451444254367928
2062 1375.8849331354618 0.20242057506485342 1375.4373755698794 0.24513699051756763
2063 1365.909159137206 0.20241134659784377 1365.461620167705 0.24512762290303428
2064 1366.957828099855 0.20240245137883078 1366.5103069960098 0.24511865246627546
2065 1372.0459732582792 0.20239452487560947 1371.5984678964735 0.24511083693000338
2066 1370.2716378210346 0.20238484605518564 1369.8241520451927 0.2451009297868194
2067 1361.9944788863677 0.20237696021732282 1361.5470087649246 0.24509316122560595
2068 1356.1388829256757 0.20236794869935548 1355.6914309280376 0.24508404893894598
2069 1356.8004240986397 0.20235904238706556 1356.3529899952403 0.2450750610122842
2070 1358.8473563018563 0.20235100424311658 1358.3999381890028 0.24506710861041164
2071 1356.4008233182715 0.20234156250974408 1355.9534242752115 0.24505748055024446
2072 1350.5758085510759 0.20233349022231012 1350.1284255754126 0.24504948544092803
2073 1346.6604846768653 0.20232460682844475 1346.213119547598 0.24504052243895902
2074 1346.5156728730672 0.20231574054665563 1346.0683255542092 0.2450315783112787
2075 1346.8781331836801 0.20230759294905498 1346.4308020992903 0.24502349144096064
2076 1344.509058110275 0.20229834149139167 1344.0617456820278 0.24501408675594938
2077 1340.2724739996795 0.20229014834087455 1339.8251779078957 0.24500594344286225
2078 1337.235162489831 0.20228133835661483 1336.7878840871738 0.24499706430059467
2079 1336.3965350527988 0.20227253516155272 1335.9492743259516 0.24498819168573563
2080 1335.8538971032117 0.20226429130083587 1335.4066528258898 0.2449799860209252
2081 1333.7287260584585 0.2022551915236986 1333.2815001082822 0.24497075865267862
2082 1330.4714330537627 0.2022469218516612 1330.0242236117278 0.24496252018327186
2083 1327.846658880331 0.20223815408072904 1327.3994670386799 0.2449536875703214
2084 1326.5221436340532 0.2022294213069769 1326.074969317435 0.24494489531117708
2085 1325.475908402677 0.2022210969156612 1325.0287507161042 0.24493658965707543
2086 1323.5619901324199 0.20221212000589361 1323.1148505072515 0.2449275051625232
2087 1320.9079898541963 0.20220380178314945 1320.4608668473886 0.24491920502464423
2088 1318.5092188002873 0.2021950604053611 1318.0621133398606 0.24491040002128112
2089 1316.8748996188783 0.20218639703350588 1316.4278115349314 0.2449016869133295
2090 1315.5230249436927 0.2021780068416385 1315.0759536379353 0.24489329891577255
2091 1313.7422611185189 0.20216913259048525 1313.2952076528054 0.24488433312293809
2092 1311.467197491774 0.202160782053458 1311.020160718967 0.24487599075363056
2093 1309.2252307457918 0.202152061080686 1308.7782114784893 0.24486720622185992
2094 1307.4093758432482 0.2021434616618618 1306.9623738158473 0.24485856573925258
2095 1305.853457103589 0.2021350185415488 1305.4064719742244 0.24485011082304955
2096 1304.1328102413331 0.2021262332155203 1303.6858427608042 0.24484124731344536
2097 1302.097370802722 0.20211785864413687 1301.6504200714633 0.2448328726146429
2098 1299.9857954390384 0.20210915834409016 1299.5388621717887 0.24482410890563866
2099 1298.079905641259 0.20210061487003583 1297.6329894949254 0.2448155314636022
2100 1296.3815847584679 0.20209213026422265 1295.9346856048762 0.24480702332737667
2101 1294.666471120338 0.20208342432408777 1294.2195894452998 0.244798250713969
2102 1292.776196731633 0.20207502901905114 1292.3293318549918 0.2447898476222406
2103 1290.7783402698478 0.20206635355303346 1290.3314928065572 0.24478110973775125
2104 1288.8474719692092 0.20205785629098372 1288.4006415292147 0.24477258370358682
2105 1287.054743201504 0.20204934111196712 1286.607929825001 0.2447640353909933
2106 1285.312036246902 0.2020407070835877 1284.8652401950496 0.2447553447686453
2107 1283.4979198367932 0.20203229179665705 1283.0511406308267 0.2447469141697125
2108 1281.5930892857978 0.20202364744627715 1281.1463274287155 0.24473820963587964
2109 1279.6801512016925 0.2020151854354384 1279.2334062943328 0.24472972192449882
2110 1277.836485917541 0.20200665094037293 1277.389758119726 0.24472114687479843
2111 1276.0546537486591 0.20199808157651622 1275.6079431374649 0.24471252961775103
2112 1274.2670581004006 0.2019896466014862 1273.820364381949 0.24470407185007154
2113 1272.427446048563 0.2019810401591475 1271.9807695996096 0.24469540879431784
2114 1270.5538158822435 0.20197260183351917 1270.1071563348012 0.24468694560870485
2115 1268.6971721445357 0.20196406012682802 1268.2505297261457 0.2446783582631849
2116 1266.8834463655082 0.20195554701180732 1266.4368210141427 0.2446698043538585
2117 1265.0925335725133 0.201947093987459 1264.6459251571625 0.24466132136333776
2118 1263.2875180938888 0.2019385311097721 1262.840926856228 0.2446527065511554
2119 1261.4544995291526 0.20193010532074734 1261.0079251692337 0.24464425459814218
2120 1259.6115438570678 0.20192156920912277 1259.164986617626 0.24463567023263452
2121 1257.7846177990705 0.20191310203078414 1257.33807752965 0.2446271673896324
2122 1255.9808440253664 0.2019046353109881 1255.5343207256906 0.24461866436486143
2123 1254.1854548694612 0.20189611888415945 1253.7389486493248 0.24461010125222288
2124 1252.3802892722742 0.20188769637895304 1251.9337999263928 0.2446016495025641
2125 1250.5616448701076 0.20187917841600395 1250.1151726086002 0.2445930830912265
2126 1248.7408167732283 0.20187074516221204 1248.2943614110636 0.2445846170022828
2127 1246.9304961201412 0.20186227243818958 1246.4840577445868 0.2445761031163984
2128 1245.1327347886652 0.2018538012654948 1244.6863133971135 0.24456759028614705
2129 1243.339212753772 0.20184537639720676 1242.8928082453626 0.24455913201217036
2130 1241.5409200445088 0.20183688717723008 1241.0945325611376 0.24455059619384595
2131 1239.7364427989232 0.20182847541209506 1239.2900721714732 0.24454215203791443
2132 1237.9316685930455 0.20182000721977394 1237.4853149459655 0.24453363986029159
2133 1236.1330556629755 0.20181157554334508 1235.686718916979 0.24452517045296407
2134 1234.3418007699997 0.20180314767733049 1233.8954809174172 0.24451670490520844
2135 1232.5538594252898 0.2017946937875515 1232.107556523961 0.24450820754116884
2136 1230.764528252222 0.2017862928590801 1230.318242186741 0.2444997726221334
2137 1228.9726267313604 0.20177784078045863 1228.5263576146074 0.24449127597235334
2138 1227.1807891979722 0.20176943915907755 1226.7345369200793 0.24448283873376217
2139 1225.392441349966 0.20176101302712945 1224.9462059653754 0.2444743715634507
2140 1223.6087561400882 0.2017525954543196 1223.1625376307975 0.2444659138363505
2141 1221.8281310572436 0.20174419900244608 1221.3819293776658 0.24445748057537117
2142 1220.0480788405664 0.2017357728379332 1219.6018940565787 0.2444490111497975
2143 1218.2674501745842 0.2017273905700358 1217.8212821906927 0.24444059332139784
2144 1216.4870880627943 0.20171897491913654 1216.040936952906 0.2444321349690913
2145 1214.7087410425186 0.20171058890254537 1214.2626067424092 0.24442371120672746
2146 1212.9334742540013 0.20170219656238572 1212.4873567782643 0.24441527917484912
2147 1211.160966626009 0.2016938014179384 1210.7148659815198 0.24440684307145952
2148 1209.3900473414255 0.2016854299840701 1208.9439634769446 0.24439843449674548
2149 1207.6197790797648 0.2016770344553689 1207.1737120488397 0.2443899964699616
2150 1205.8501334503294 0.20166867147800654 1205.4040831823315 0.24438159651970234
2151 1204.0818202308697 0.20166028857460497 1203.6357867702202 0.24437317207471693
2152 1202.3155996987061 0.20165192332720772 1201.8695830074168 0.24436476796190082
2153 1200.551700210234 0.2016435594644158 1200.1057002860157 0.2443563647540198
2154 1198.789759531468 0.2016351906699283 1198.3437763858506 0.2443479549475091
2155 1197.0292133055004 0.20162684231037875 1196.5832468944197 0.24433956877036314
2156 1195.2697450575827 0.20161847700751812 1194.8237954189185 0.24433116165657562
2157 1193.5114637592126 0.2016101354432025 1193.0655308416397 0.24432278212983993
2158 1191.754734748447 0.20160178204188928 1191.308818578663 0.24431438774200012
2159 1189.9998702952976 0.20159344078329067 1189.5539708473946 0.24430600711988873
2160 1188.2469211525247 0.20158510278913666 1187.8010384200861 0.24429762964946952
2161 1186.4956961881155 0.20157676162313423 1186.049830178822 0.24428924767049273
2162 1184.7459435877097 0.20156843629439153 1184.3000942675621 0.2442808838533027
2163 1182.9975322727596 0.20156010002601732 1182.5516996664842 0.24427250624954935
2164 1181.2505155211295 0.2015517816279484 1180.8046995902591 0.24426414924237666
2165 1179.5050551273835 0.20154345573019186 1179.0592558891035 0.244255782549682
2166 1177.7612939684923 0.20153514000659523 1177.3155114012156 0.24424742726994633
2167 1176.0192663680552 0.20152682687850246 1175.5735004668209 0.2442390743559492
2168 1174.2788992205326 0.20151851347692076 1173.833149986673 0.24423072038263915
2169 1172.5400809239134 0.20151021159162866 1172.0943483328965 0.24422237942539807
2170 1170.8027383220726 0.20150190340984106 1170.3570223884424 0.24421403022046
2171 1169.0668745875907 0.20149360914611084 1168.6211752815484 0.24420569689627453
2172 1167.3325496971731 0.2014853098092041 1166.8868670305744 0.24419735678947427
2173 1165.5998331820522 0.201477020131583 1165.1541671344446 0.24418902747611504
2174 1163.86875977884 0.2014687316353695 1163.4231103483555 0.24418069884920884
2175 1162.1393168299671 0.20146044577401556 1161.6936840115613 0.2441723726317729
2176 1160.4114615993985 0.20145216766785254 1159.965845376786 0.24416405494467078
2177 1158.6851516972627 0.20144388705896313 1158.2395520766624 0.24415573354120956
2178 1156.9603694432037 0.20143561724953662 1156.514786401659 0.24414742429519362
2179 1155.2371254757072 0.20142734422132455 1154.7915590210007 0.2441391104851741
2180 1153.5154475608806 0.20141908051576823 1153.0698976732986 0.24413080706623722
2181 1151.795361025398 0.20141081679174425 1151.3498277057015 0.24412250290460671
2182 1150.0768762111943 0.2014025581211559 1149.6313594490316 0.2441142040415336
2183 1148.3599858958867 0.2013943040198314 1147.91448568196 0.24410590990680014
2184 1146.6446727650462 0.20138605075435828 1146.1991890982479 0.2440976160439149
2185 1144.9309206328564 0.20137780533778793 1144.4854534967008 0.24408933081790402
2186 1143.218721838694 0.20136955876290977 1142.773271236442 0.24408104348897142
2187 1141.5080796824113 0.20136132060449471 1141.062645596334 0.24407276547266538
2188 1139.7990037498867 0.20135308205617555 1139.35358618156 0.2440644862705173
2189 1138.091504380475 0.20134485006414235 1137.6461033162466 0.2440562141643591
2190 1136.3855871095404 0.2013366202574282 1135.9402025453408 0.24404794394208149
2191 1134.6812513355176 0.20132839412278114 1134.2358832640161 0.24403967737873405
2192 1132.978491813746 0.20132017295558285 1132.5331402247741 0.24403141601633668
2193 1131.277301896049 0.20131195310812594 1130.8319667874325 0.24402315550843612
2194 1129.5776769687895 0.20130373990253866 1129.1323583266872 0.24401490219973448
2195 1127.879615604418 0.20129552713487878 1127.4343134285905 0.24400664869276759
2196 1126.1831197914464 0.2012873210776102 1125.7378340678995 0.24399840246936869
2197 1124.4881928774341 0.20127911610710492 1124.0429236045068 0.24399015682015512
2198 1122.7948381768606 0.20127091663021532 1122.3495853432253 0.24398191700519511
2199 1121.1030573086884 0.20126271981346305 1120.6578209092338 0.24397367964112116
2200 1119.4128500541076 0.20125452676553557 1118.967630081288 0.24396544605413845
2201 1117.7242147434845 0.20124633804296857 1117.2790111885354 0.24395721690611133
2202 1116.037149126926 0.20123815164175204 1115.5919619854767 0.24394898980750337
2203 1114.3516514337564 0.20122997066482018 1113.9064806946305 0.24394076846095372
2204 1112.6677206561644 0.2012217913182728 1112.2225663165075 0.24393254833883374
2205 1110.9853569339502 0.20121361765143955 1110.540218982024 0.24392433427475885
2206 1109.3045609275177 0.20120544575855356 1108.8594393601522 0.2439161216069344
2207 1107.6253336727088 0.20119727905506657 1107.1802284792416 0.24390791441219908
2208 1105.9476758779665 0.201189114867581 1105.5025870535985 0.2438997095005556
2209 1104.2715878911822 0.20118095496289 1103.8265154272394 0.2438915089798579
2210 1102.5970695183505 0.20117279853805803 1102.1520134079187 0.24388331189371995
2211 1100.9241202155906 0.20116464545445972 1100.479080452061 0.24387511807515735
2212 1099.252739310545 0.20115649668589866 1098.8077158851709 0.24386692868830445
2213 1097.5829261218166 0.20114835057532623 1097.1379190294865 0.24385874175475136
2214 1095.914680229954 0.20114020926673598 1095.4696894608535 0.2438505598337908
2215 1094.2480013470008 0.2011320703300136 1093.8030268966447 0.24384238002618702
2216 1092.5828894853157 0.20112393627464506 1092.1379313437155 0.2438342053256186
2217 1090.9193446750862 0.20111580468991 1090.474402837539 0.24382603285748172
2218 1089.2573670726217 0.20110767772957755 1088.812441529702 0.2438178651900328
2219 1087.5969567110214 0.2010995536085433 1087.1520474572173 0.2438097001954743
2220 1085.9381136024597 0.201091433661187 1085.4932206293338 0.2438015394647168
2221 1084.280837619058 0.2010833170371201 1083.8359609200365 0.2437933819843687
2222 1082.6251285768612 0.20107520409511181 1082.1802681445836 0.24378522818247755
2223 1080.97098623679 0.20106709493561853 1080.5261420636755 0.24377707817888106
2224 1079.3184103282802 0.2010589890449286 1078.8735824078735 0.24376893136174949
2225 1077.66740061908 0.20105088727770593 1077.2225889430522 0.24376078875001053
2226 1076.017956861615 0.2010427885101622 1075.5731614241004 0.24375264900428908
2227 1074.3700788919855 0.20103469405021673 1073.925299684251 0.24374451368438252
2228 1072.723766519828 0.20102660247877016 1072.279003536251 0.24373638109813722
2229 1071.0790196374273 0.20101851524931227 1070.6342728691982 0.24372825297970113
2230 1069.4358380901006 0.20101043093173912 1068.9911075315458 0.24372012762304757
2231 1067.7942217846264 0.20100235087566629 1067.3495074271118 0.24371200663906653
2232 1066.1541705707143 0.20099427384767965 1065.7094724083106 0.2437038885559133
2233 1064.5156843380132 0.2009862009304072 1064.0710023624167 0.24369577466617576
2234 1062.878762924871 0.2009781312061498 1062.4340971297902 0.24368766387471075
2235 1061.2434061939252 0.20097006541261278 1060.7987565714504 0.24367955706233171
2236 1059.6096139727692 0.20096200298935485 1059.1649805162192 0.24367145356054545
2237 1057.977386101997 0.20095394431833552 1057.5327688038533 0.24366335382525353
2238 1056.3467224060366 0.20094588918251535 1055.9021212592559 0.24365525759812545
2239 1054.7176227125753 0.2009378376407005 1054.2730377099856 0.24364716494915828
2240 1053.0900868493395 0.20092978977344797 1052.6455179835907 0.24363907597528756
2241 1051.4641146378979 0.20092174537051855 1051.0195619021017 0.2436309904254785
2242 1049.8397059116844 0.20091370475185769 1049.3951692982503 0.24362290868215622
2243 1048.216860489238 0.20090566749701216 1047.7723399914971 0.24361483024373257
2244 1046.5955782090166 0.2008976341086498 1046.1510738191976 0.2436067557103101
2245 1044.975858887244 0.20088960400843414 1044.5313705988433 0.24359868439228288
2246 1043.3577023656055 0.20088157783539115 1042.913230170718 0.24359061705212015
2247 1041.7411084578398 0.20087355489252182 1041.2966523500884 0.2435825528588922
2248 1040.1260770073168 0.20086553592394202 1039.6816369786927 0.24357449270029768
2249 1038.5126078250332 0.20085752013678482 1038.0681838692653 0.24356643563107525
2250 1036.9007007553184 0.20084950836624155 1036.4562928643045 0.2435583826476387
2251 1035.290355606377 0.20084149972864723 1034.8459637739522 0.2435503326962628
2252 1033.6815722238082 0.20083349515423815 1033.237196441767 0.2435422868869472
2253 1032.0743504133497 0.20082549365544602 1031.6299906756526 0.24353424404179236
2254 1030.4686900234042 0.20081749627996262 1030.024346321713 0.2435262054111329
2255 1028.8645908581955 0.20080950190428143 1028.4202631866365 0.24351816965471887
2256 1027.2620527721635 0.20080151173575975 1026.8177411222143 0.24351013821349318
2257 1025.6610755702866 0.2007935244617006 1025.2167799363035 0.24350210952143514
2258 1024.061659119228 0.20078554151469538 1023.617379492425 0.2434940852882012
2259 1022.4638032300159 0.20077756131318555 1022.0195396050756 0.24348606362706177
2260 1020.8675077936291 0.2007695856111899 1020.4232601613869 0.2434780466310568
2261 1019.272772639517 0.20076161244237697 1018.8285409951201 0.24347003195452524
2262 1017.6795977076912 0.20075364402197066 1017.2353820414287 0.24346202224061908
2263 1016.0879828749344 0.2007456778298985 1015.6437831826213 0.24345401448315981
2264 1014.4979281831321 0.2007377167475334 1014.0537444542646 0.2434460121199465
2265 1012.9094336244929 0.20072975745152585 1012.4652658558548 0.24343801118652558
2266 1011.3224994605063 0.20072180379445237 1010.8783476404325 0.2434300162793512
2267 1009.7371259615093 0.20071385127525151 1009.2929900882051 0.24342202202890695
2268 1008.1533138810619 0.20070590517913275 1007.7091939411418 0.24341403474087678
2269 1006.5710641639265 0.2006979592564648 1006.1269601577105 0.2434060469595606
2270 1004.9903787088208 0.20069002093402816 1004.546290620341 0.2433980675457182
2271 1003.4112601219234 0.20068208132990092 1002.9671879546904 0.2433900859031083
2272 1001.8337130647751 0.20067415111809878 1001.3896567988903 0.2433821147667003
2273 1000.2577443232701 0.20066621739601512 999.8137039671308 0.24337413874327865
2274 998.6833654553782 0.20065829583461903 998.239340983014 0.24336617652952516
2275 997.1105940172071 0.20065036729764307 996.6665854446144 0.24335820529506186
2276 995.5394593459704 0.20064245526185281 995.0954666376592 0.24335025304937036
2277 993.9700074706556 0.2006345307795706 993.5260306546195 0.2433422852564726
2278 992.4023149995093 0.20062662970649903 991.9583540251082 0.24333434469465223
2279 990.8365052562852 0.2006187074176872 990.3925601707435 0.24332637812402838
2280 989.2727843215856 0.20061081969787675 988.8288550497883 0.24331845209939673
2281 987.711491071986 0.2006028964934232 987.2675776924495 0.24331048304294745
2282 986.1531965699386 0.2005950261558147 985.7092989674192 0.24330257636354374
2283 984.5988572610934 0.200587096768658 984.1549755657861 0.24329459853860705
2284 983.0501024022627 0.20057925069333946 982.6062364321554 0.24328671941408347
2285 981.5097060707934 0.2005713060776148 981.0658560426862 0.24327872202966475
2286 979.9824510503678 0.20056349616859134 979.5386166695357 0.2432708846635555
2287 978.4766057917271 0.2005555205786056 978.0327874222131 0.2432628489353906
2288 977.0066074763012 0.20054776770244703 976.5628046303744 0.24325507822422
2289 975.5977765225838 0.20053973336699352 975.1539898181958 0.24324697102098483
2290 974.2948959847367 0.20053207457520603 973.8511245989904 0.2432393111711794
2291 973.1775921368137 0.20052393187709605 972.7338371316383 0.24323107329830201
2292 972.38850142185 0.2005164337972371 971.9447613842497 0.2432236038031874
2293 972.1845498711327 0.20050809297151617 971.7408266499929 0.2432151281683803
2294 973.0315889359131 0.20050087688293897 972.587880065303 0.24320799372705745
2295 975.7785783881651 0.20049217361342028 975.334887130255 0.2431990842966975
2296 981.9807037354562 0.20048546271132225 981.5370257215346 0.24319255121034428
2297 994.49554211464 0.2004760932841756 994.0518831757084 0.2431828456473729
2298 1018.5812846048796 0.20047030141434907 1018.1376368957494 0.24317740771578264
2299 1063.8769910802018 0.200459702477952 1063.4333651438005 0.2431662339234799
2300 1147.8602405604195 0.2004555943038842 1147.4166221624428 0.24316280367295587
2301 1301.3521092096016 0.20044273808669785 1300.9085175361322 0.24314893538276286
2302 1575.6342289770432 0.2004416702484365 1575.1906381743543 0.2431491324406101
2303 2045.359409995932 0.20042483792337576 2044.9158546399158 0.24313051809313027
2304 2786.4289137681394 0.2004288221224989 2785.985348198919 0.24313674709830205
2305 3779.618123618953 0.20040606425335594 3779.174606498147 0.24311105655254603
2306 4710.626404269079 0.20041611423766864 4710.182863616318 0.24312453852294316
2307 4869.279084505744 0.2003889375787453 4868.835602002499 0.24309356566582765
2308 3713.9947726433566 0.20039921992432705 3713.5512660861496 0.24310733728261594
2309 1896.5382242685591 0.20037829310014532 1896.0947621417438 0.24308383371532122
2310 951.584924505511 0.20037583170797046 951.1414663008287 0.24308237297434726
2311 1489.8732980175876 0.20037123992731684 1489.4298483867728 0.2430783908874682
2312 2541.3807214291214 0.2003535525279849 2540.9373091443845 0.2430587322092837
2313 2741.495045951625 0.20035873151086636 2741.0516208023546 0.2430664177596898
2314 1853.0044622995824 0.2003394847317294 1852.5610779032727 0.24304491157784974
2315 1008.5339308077336 0.20033788030576305 1008.0905484614717 0.24304446595612592
2316 1146.4922051372168 0.2003309628012789 1146.048836459548 0.24303771486767028
2317 1809.7309435374527 0.20031639066786233 1809.2876053906 0.24302175618490718
2318 1953.0068023936624 0.20031825505770479 1952.563458645047 0.2430254935577638
2319 1394.5349402837567 0.2003020765524087 1394.0916305694886 0.2430076377155533
2320 944.006906667749 0.2002983496384342 943.5636036650966 0.24300465301404514
2321 1133.4929878969074 0.20029215814046272 1133.0496969688986 0.24299876986836572
2322 1519.6352715182845 0.20027850807846756 1519.1920091124077 0.242983897798333
2323 1470.7626487422597 0.20027816648085894 1470.319385570769 0.24298500500984394
2324 1084.5758965072073 0.20026478662308184 1084.132661240227 0.242970480357116
2325 928.8828028969484 0.20025876029466275 928.4395793900944 0.24296474655935735
2326 1142.5971439476473 0.20025358999628892 1142.153930279237 0.24296007841402073
2327 1312.5142428363135 0.20024058565654826 1312.0710562792958 0.2429459713611935
2328 1167.5537987955793 0.20023833804387822 1167.110615659147 0.24294479838849142
2329 945.0646880960289 0.20022734309238308 944.6215276366227 0.24293311631390346
2330 954.903402687138 0.20021952518307112 954.4602579219389 0.24292524001604443
2331 1113.9089039426772 0.2002149226885452 1113.4657677788953 0.24292124109339291
2332 1140.14613464811 0.20020276508961118 1139.7030237360261 0.242908146994404
2333 999.3465581733169 0.20019879645430344 998.9034544692337 0.2429049076289047
2334 908.9393419271482 0.2001896455910486 908.4962568545313 0.2428954270258556
2335 973.6803179398305 0.20018071829779363 973.2372509985496 0.24288622298308987
2336 1054.2627491931237 0.20017615301333336 1053.8196907832569 0.24288225685337578
2337 1016.2410101457988 0.2001649905389097 1015.797974797273 0.24287035798685083
2338 924.1176494115264 0.20015959457060062 923.6746244180459 0.24286539890985206
2339 909.8108238105609 0.200151694717963 909.3678147014152 0.24285741442768227
2340 968.2414810976333 0.2001422742886466 967.7984912051537 0.24284761819092013
2341 991.0339969177365 0.2001373766444433 990.5910162978483 0.24284324324378934
2342 942.6882397272218 0.20012718831298454 942.2452800231779 0.2428325157308683
2343 897.6876948151283 0.20012073675931058 897.2447477980487 0.24282628032023768
2344 912.1747909256076 0.20011355847630788 911.7318582063124 0.2428191608188376
2345 946.8845311869314 0.2001040857049068 946.4416178034991 0.24280929772746623
2346 941.6756416978353 0.20009868486649127 941.2327387008324 0.2428043121364455
2347 905.189591063415 0.20008932654995387 904.746707155231 0.24279458163413245
2348 889.2689816682889 0.20008217930968897 888.8261119870175 0.2427875019617235
2349 907.097244061153 0.2000753292416013 906.6543879547444 0.24278077716703883
2350 922.0783671842839 0.20006605561149804 921.6355299822096 0.24277114646285042
2351 908.960059565197 0.20006013206605103 908.5172339029124 0.24276553021853703
2352 886.9725361828578 0.20005141361074905 886.5297282036295 0.24275656561753828
2353 884.2643521014248 0.20004385794627125 883.8215592547424 0.2427489887361397
2354 896.9455477423246 0.20003709121936653 896.5027682869471 0.24274236415812067
2355 900.7493216587208 0.20002811696594489 900.3065604562928 0.24273308546195924
2356 888.5379468626961 0.20002173869955317 888.0951982016077 0.24272692238892885
2357 876.7588893394587 0.20001347746991882 876.3161573602895 0.2427185016992463
2358 878.2414482471395 0.20000571258259514 877.7987318647725 0.24271066978428085
2359 885.3515015538503 0.19999890502339593 884.9087986547153 0.24270399411161356
2360 884.3815642433727 0.19999023270349603 883.9388789388382 0.24269507183098538
2361 875.3141015969643 0.19998350463123812 874.8714296043095 0.24268848802348097
2362 869.1595082366366 0.19997554795239425 868.7168522619403 0.24268042674392393
2363 870.9834069492046 0.19996770008077566 870.5407667555219 0.24267249360191243
2364 874.2811636657925 0.1999608050610142 873.8385371523561 0.24266570837534998
2365 871.909080822659 0.19995238908004495 871.4664713433831 0.24265709019579687
2366 865.6807876810743 0.1999454197506283 865.2381920469941 0.2426502143295727
2367 862.204016350765 0.1999376486847942 861.7614363316118 0.2426423704684449
2368 863.2402974348123 0.19992979576780623 862.7977332090206 0.24263443002379956
2369 864.3503097853604 0.19992280416515326 863.9077594580707 0.24262752312465138
2370 861.9021739655971 0.19991458839609388 861.4596402336592 0.24261914354180572
2371 857.6229544313461 0.19990746904515194 857.1804348791771 0.24261208312382912
2372 855.3042914585545 0.1998997973182445 854.86178730618 0.2426043550563015
2373 855.5113840259564 0.19989198766684593 855.0688955743592 0.24259646393030365
2374 855.4925028300355 0.1998849020417239 855.0500284888274 0.24258943916643153
2375 853.340166095046 0.19987684174934417 852.8977080086893 0.2425812446074131
2376 850.2443778064539 0.1998696351459138 849.8019340971239 0.24257407418415572
2377 848.3771092372122 0.19986200876482016 847.9346808299259 0.24256639852141235
2378 847.966379685416 0.1998542686664683 847.5239668301436 0.2425585866057699
2379 847.3927830238748 0.19984709460727232 846.9503844768709 0.24255145239657808
2380 845.5682479228457 0.19983916139736588 845.1258653540382 0.24254340741015762
2381 843.1770799202751 0.19983190189239008 842.7347118492692 0.2425361691135317
2382 841.4804893506798 0.19982429621971112 841.0381365383877 0.2425285160723897
2383 840.6547021861854 0.19981663188362578 840.2123647638798 0.24252079042197053
2384 839.7904350973188 0.19980938028309583 839.348112156206 0.2425135608296928
2385 838.2118719065749 0.19980155470718897 837.7695647111041 0.2425056407635709
2386 836.2463465504424 0.19979425883717356 835.8040539356939 0.2424983559112353
2387 834.6307997352853 0.1997866685774741 834.1885223488898 0.2424907178179721
2388 833.5479513517835 0.19977907159126354 833.1056892108218 0.2424830693704999
2389 832.5179882529749 0.19977176019139756 832.0757407276449 0.24247576513856664
2390 831.0976361233458 0.19976402321040052 830.6554041529157 0.24246794721964038
2391 829.3947807318077 0.19975670286838954 828.9525633984238 0.24246063051550654
2392 827.8324444074237 0.19974912796536662 827.390242272941 0.24245300651743254
2393 826.5930352852829 0.1997415866529823 826.150848276311 0.2424454223189201
2394 825.4544282545835 0.1997342339016771 825.0122559562137 0.24243806446801353
2395 824.1261024070909 0.19972656711358963 823.6839455122893 0.24243032768807743
2396 822.5954850142424 0.19971923430045058 822.1533427872546 0.24242299268730594
2397 821.0865874243847 0.19971167211268845 820.6444603720878 0.2424153801841628
2398 819.7585981311595 0.19970418036703502 819.3164860980761 0.24240785271633306
2399 818.5390805093314 0.19969679714667377 818.0969832580286 0.2424004541561761
2400 817.25128857219 0.19968918967334262 816.8092065965594 0.2423927859572176
2401 815.8320383665142 0.1996818511814254 815.389971075242 0.24238544009071902
2402 814.3790305767518 0.19967430032333516 813.9369784381233 0.24237783830515827
2403 813.0109239722696 0.1996668552049825 812.568886753916 0.24237036314860905
2404 811.7329079036269 0.19965944557638 811.2908855284677 0.24236292958287417
2405 810.4535603785615 0.19965189538262487 810.0115531562908 0.24235532688801217
2406 809.1030926347464 0.19964454904823228 808.6611001177222 0.24234796797605013
2407 807.7040870401546 0.19963701559523603 807.2621096404895 0.24234038406989358
2408 806.3287855446983 0.1996296091646427 805.8868229839503 0.24233295158340792
2409 805.0121954998151 0.19962217946274258 804.5702478293767 0.24232549097563952
2410 803.7224779624028 0.19961468471365787 803.280545326621 0.24231795106810505
2411 802.4077965164115 0.19960732619032534 801.9658786156855 0.24231057453570326
2412 801.0544671288721 0.19959981988891606 800.6125642894378 0.2423030195453741
2413 799.693497559129 0.19959243944509622 799.2516095045437 0.24229561514030626
2414 798.3595543222343 0.1995850015205797 797.917681179556 0.24228814115765568
2415 797.0546216368606 0.19957755449708142 796.6127634271386 0.2422806552249412
2416 795.7524942911855 0.19957018516803038 795.3106508435662 0.2422732624512915
2417 794.4309450839763 0.1995627108458493 793.9891166308281 0.24226574230240921
2418 793.0932779348803 0.19955534712495634 792.6514642328377 0.24225835491768818
2419 791.7598626116353 0.1995479113728959 791.3180638204249 0.242250879837594
2420 790.4444585927372 0.1995405036775036 790.0026746509047 0.24224343815495475
2421 789.1419511924818 0.1995331274639167 788.7001820316109 0.24223603340690605
2422 787.8371569397865 0.19952568619327749 787.3954027036863 0.24222854990691675
2423 786.5216329389316 0.19951833408292458 786.0798934319627 0.2422211728860559
2424 785.2004664274427 0.1995109070974322 784.7587418152095 0.24221370513583862
2425 783.8846518363531 0.19950353333642815 783.4429420022178 0.24220630079892602
2426 782.5793897968485 0.19949615198479112 782.1376947583361 0.2421988865275933
2427 781.2803193941303 0.19948874652565732 780.8386392048408 0.24219144276395166
2428 779.9795439496629 0.19948139917675142 779.5378784824745 0.24218406801159645
2429 778.673711298376 0.19947398981085854 778.2320606903421 0.24217661822309972
2430 777.3662015227211 0.19946664163439287 776.9245656399655 0.24216924112117044
2431 776.062639098957 0.19945926028838798 775.6210180149784 0.24216182369026204
2432 774.765293718159 0.1994518902220037 774.3236874090131 0.24215441892389336
2433 773.4716943808099 0.1994445428591753 773.0301027969418 0.242147041008958
2434 772.1778137143065 0.19943715983356744 771.7362369351368 0.24213961933605316
2435 770.881985907799 0.19942982657650868 770.4404238242062 0.24213225701637311
2436 769.5858991241058 0.19942245511989437 769.1443518210331 0.24212484795287742
2437 768.292427246605 0.19941511345759846 767.8508946590028 0.24211747414457985
2438 767.0028701130334 0.1994077686593085 766.5613522485279 0.2421100958462381
2439 765.7161445999006 0.19940041379302897 765.2746414813286 0.24210270477908424
2440 764.4302002158186 0.1993930901281963 763.9887117750939 0.24209535059650908
2441 763.1439632464329 0.19938573537084286 762.7024895527674 0.24208795829470323
2442 761.8580477858621 0.1993784158114487 761.4165887623154 0.24208060773521217
2443 760.5738898568492 0.19937107738865506 760.1324455457307 0.24207323372995748
2444 759.2923824595025 0.199363750248931 758.8509528365264 0.242065872727154
2445 758.013245060812 0.19935643304917464 757.5718301048539 0.24205852290890773
2446 756.7354922955778 0.19934910058755417 756.2940920408148 0.24205115417543874
2447 755.4583796790043 0.19934179651267378 755.016994063685 0.24204381880655548
2448 754.1819515492746 0.19933447013190717 753.7405806230819 0.2420364560607358
2449 752.9068449155084 0.19932716741066803 752.4654886271168 0.242029120980977
2450 751.6336596456729 0.1993198565449678 751.1923180135528 0.24202177557503202
2451 750.3624949492016 0.19931254988846173 749.9211679648909 0.24201443442228834
2452 749.0929737621308 0.19930525496945148 748.6516614002845 0.24200710687685817
2453 747.8246307905054 0.1992979483170201 747.3833330777953 0.2419997643929151
2454 746.5572873118682 0.19929066236779475 746.1160042031864 0.24199244631397027
2455 745.2911254436411 0.1992833638661522 744.8498569674716 0.24198511230335717
2456 744.026477715958 0.1992760794121179 743.5852238418474 0.24197779469839675
2457 742.7635465595808 0.19926879434866837 742.3223072897083 0.2419704755239304
2458 741.5022820354444 0.19926150911280938 741.0610573706749 0.24196315565661317
2459 740.2424701435871 0.19925423661500827 739.8012600567058 0.24195585026623695
2460 738.983920798932 0.19924695404801462 738.5427253125886 0.24194853229541485
2461 737.7265999268452 0.19923968906865275 737.285419003166 0.24194123461056685
2462 736.4706198742045 0.1992324145876731 736.0294535345527 0.24193392506426137
2463 735.216131185105 0.19922515244302647 734.7749794032209 0.24192662944121296
2464 733.9632091717284 0.1992178891320971 733.522071950554 0.241919332042199
2465 732.7118187315319 0.1992106287393928 732.2706960656244 0.24191203716820836
2466 731.4618621866966 0.1992033756690358 731.0207540602155 0.24190475081208918
2467 730.2132594595251 0.19919611955243174 729.7721658802611 0.24189745971159
2468 728.9660008779513 0.19918887322167161 728.5249218245254 0.2418901802040624
2469 727.7201417039855 0.19918162509633744 727.2790771815608 0.2418828973283757
2470 726.4757585552754 0.19917438222976347 726.0347085522905 0.2418756207552234
2471 725.2329031062288 0.1991671444039757 724.7918676129736 0.24186834885121697
2472 723.9915868371994 0.19915990389018723 723.5505658593921 0.24186107391706854
2473 722.7518010553556 0.19915267625934766 722.3107945662869 0.24185381280942442
2474 721.5135543652098 0.19914543915990104 721.0725623851929 0.24184654085700322
2475 720.2769075385744 0.19913822007189677 719.8359300300232 0.24183928847931238
2476 719.041990449597 0.19913098813938093 718.6010274397388 0.24183202171886445
2477 717.809011960911 0.19912377616878177 717.3680634085098 0.24182477623244597
2478 716.578275973167 0.1991165501017042 716.1373419074026 0.24181751566268656
2479 715.3502311075815 0.1991093455052608 714.9093114848956 0.24181027718068823
2480 714.1255690706466 0.19910212394370813 713.6846639252867 0.2418030214161846
2481 712.9053974717626 0.1990949291663368 712.4645067500311 0.24179579256521355
2482 711.6915159845338 0.1990877086229935 711.2506397380954 0.24178853781544002
2483 710.4868639135672 0.19908052807784848 710.0460020620999 0.24178132338945388
2484 709.2962519270012 0.19907330324271874 708.8554045598261 0.2417740639324666
2485 708.1275928384696 0.19906614314977278 707.6867598247618 0.24176687055791196
2486 706.9939818250543 0.19905890668311785 706.5531633196947 0.24175959867649058
2487 705.9172549038929 0.19905177585026565 705.476450692535 0.24175243550757172
2488 704.9340812419156 0.1990445168456258 704.4932915851059 0.241745139964015
2489 704.1064806415936 0.19903742912927985 703.6657051912514 0.24173802121296362
2490 703.5400423960893 0.19903012955361185 703.0992815829959 0.24173068353979787
2491 703.4157071400612 0.1990231087348175 702.9749603977486 0.24172363357770726
2492 704.0454551139688 0.19901573693624425 703.6047231557391 0.24171622129355191
2493 705.9703222495381 0.1990088252609803 705.5296041407266 0.24170928355041116
2494 710.1334731893779 0.19900132476667384 709.6927701260796 0.24170173853173071
2495 718.185693772988 0.19899459765240693 717.7450041846174 0.24169499071822384
2496 733.0233761402369 0.19898686787371223 732.5827020630657 0.2416872092975423
2497 759.7236399693478 0.1989804590509094 759.282978721005 0.2416807892919868
2498 807.1339867173784 0.1989723231804167 806.6933418048625 0.2416725893354606
2499 890.4252452287876 0.19896646384843558 889.9846120297233 0.2416667352158418
2500 1034.7542326833307 0.1989576258464061 1034.3136172447905 0.24165781269372846
2501 1278.9821372636309 0.198952679918882 1278.5415316864483 0.24165289726385603
2502 1674.6074185602622 0.19894272751058947 1674.1668329990212 0.24164283373061984
2503 2265.374576119121 0.19893908324464352 2264.933997791675 0.24163924420101793
2504 3021.888779264891 0.19892782147243582 3021.448223575411 0.24162786800796643
2505 3724.4827886394946 0.19892517699677723 3724.0422382211195 0.24162524137807623
2506 3919.917414476583 0.19891377750665104 3919.4768868509277 0.2416138481484154
2507 3228.087199225268 0.19890987523363052 3227.6466796071804 0.2416097428534445
2508 1925.8647252964636 0.19890135658591915 1925.4242223886054 0.2416015512722202
2509 928.6449296354912 0.19889339926647706 928.2044431817952 0.24159305442950268
2510 872.0466993963483 0.1988890722164506 871.6062210468828 0.24158927724905535
2511 1487.5653696964582 0.19887810456453986 1487.1249138033693 0.24157778852444495
2512 1982.3108797229734 0.19887460767380635 1981.8704305939568 0.24157452134278265
2513 1834.7436573992836 0.19886538713351662 1834.3032266572384 0.24156535491163156
2514 1258.9074198460823 0.198858069810457 1258.4670042046785 0.24155757159328722
2515 876.8360735063332 0.19885353119316385 876.3956662666754 0.24155370846447727
2516 965.105911199612 0.19884229869417486 964.6655272333169 0.24154166760096096
2517 1228.9355452017978 0.198839521143495 1228.4951661946393 0.24153948601489117
2518 1268.4298784253851 0.19882940362804394 1267.9895199557252 0.24152906603195887
2519 1056.8697003877244 0.19882297437995147 1056.429354975972 0.24152243737229406
2520 877.7719478309743 0.19881784282679568 877.3316121393266 0.24151784882103172
2521 897.2298286653194 0.19880683559922643 896.7895158196429 0.24150601007710434
2522 985.4412475379703 0.1988043043551997 985.0009390033664 0.24150423024868153
2523 958.9792616160432 0.19879360385630573 958.5389750261794 0.24149298600749405
2524 839.6817307237022 0.1987880090407434 839.2414552645585 0.24148745010307504
2525 785.6776027783935 0.19878205520673004 785.2373389012062 0.24148182198068424
2526 842.5782939753486 0.19877172192795778 842.1380514722574 0.24147078116324658
2527 889.9313897108883 0.1987689025059008 889.4911521034957 0.24146870488676367
2528 829.7684086809473 0.1987580795615009 829.3281933705605 0.24145723082535997
2529 724.9732253128415 0.19875306150706873 724.5330197921719 0.24145245916248664
2530 701.1621453278718 0.19874628338513245 700.7219532570859 0.24144578740071304
2531 769.2202846301349 0.19873685933882382 768.7801119245343 0.24143584626178144
2532 818.8384981076322 0.19873337079761502 818.3983317493132 0.2414329875213504
2533 773.3590269722316 0.1987228287149029 772.9188823458587 0.24142179765796268
2534 685.4460613039752 0.1987180778142281 685.0059258293059 0.24141739685516997
2535 656.5384967365943 0.1987106145672682 656.0983762640658 0.2414098579612605
2536 703.9993161682812 0.1987021483757512 703.5592129400286 0.2414010798768622
2537 751.2283008613106 0.19869778508963623 750.7882059004788 0.24139717574208663
2538 734.2861015649479 0.19868781788565865 733.8460271015632 0.2413866454989682
2539 676.1638154515842 0.1986830339003176 675.723750183226 0.2413822344579275
2540 644.521164947258 0.19867511358299988 644.0811157180879 0.2413741155870321
2541 663.911831392485 0.19866750115367196 663.4717975177662 0.2413663735652555
2542 695.874629584579 0.19866222236530914 695.4346059955 0.24136136671375819
2543 696.5642171079504 0.1986530004446233 696.1242123906554 0.2413517168502784
2544 667.969946877021 0.19864792710701876 667.529951979713 0.24134697020104232
2545 644.838859165222 0.19863982419552206 644.3988807258994 0.24133861512695023
2546 647.144181251503 0.19863284440391993 646.7042167697987 0.24133163730034726
2547 661.2663616195516 0.1986267577576227 660.8264092068792 0.2413256549146722
2548 664.4578384907852 0.19861831730380428 664.0179032351131 0.24131693836831075
2549 653.2251281438155 0.19861278030835972 652.7852037295221 0.24131163398501074
2550 641.8232141509513 0.19860476113933442 641.3833060147018 0.24130337511017572
2551 640.5381282133033 0.19859812826903753 640.0982332751848 0.24129680984939783
2552 644.6292183998846 0.19859145802313058 644.189336817527 0.24129012433451746
2553 644.2484518384967 0.1985836996056168 643.8085859145036 0.24128222438750394
2554 638.0025835457316 0.19857764409892822 637.5627296117879 0.24127628984475605
2555 632.7395284340304 0.19856990205752448 632.2996901639754 0.2412683679974315
2556 632.9732996495231 0.198563338990363 632.5334744360513 0.24126187448157932
2557 635.3110357448348 0.19855636681977082 634.871224547827 0.2412548301881924
2558 633.9245886933379 0.19854908224791187 633.4847921171979 0.24124749389206884
2559 628.3370006337605 0.1985425871717373 627.8972170226716 0.24124102391712465
2560 623.5061303489335 0.1985351895279013 623.0663616365816 0.24123352282396365
2561 623.2121565665972 0.19852850640752265 622.7724011918903 0.24122686829930573
2562 625.6448227412147 0.1985214879636025 625.2050814751187 0.2412197781324389
2563 626.0977609460267 0.1985144263963134 625.6580338211477 0.24121269848272547
2564 622.6352855681835 0.19850767273851333 622.1955719801803 0.24120591526467483
2565 617.8647775481205 0.19850054957072072 617.425078250399 0.24119874815081316
2566 615.4512144008912 0.19849369575337872 615.011528833006 0.24119187213182555
2567 616.0551679552158 0.1984867796936546 615.6154962583488 0.24118491717331422
2568 617.1638270014464 0.19847973869484642 616.7241694165928 0.24117784615881277
2569 616.2653289108121 0.19847292959649107 615.8256849810888 0.241171000126724
2570 613.3901553329723 0.19846592370700689 612.9505254375524 0.24116397171288734
2571 610.5288175850271 0.19845897983745048 610.0892016290031 0.24115697618651905
2572 609.2037726122625 0.19845217099532428 608.7641702813829 0.241150159884263
2573 609.0802150851188 0.198445070832287 608.6406270135012 0.24114300078530765
2574 608.7686580729693 0.198438335696439 608.3290834856529 0.24113625161996566
2575 607.4699807281708 0.1984312990919612 607.0304202513903 0.2411291776885837
2576 605.5974659475712 0.1984244014317627 605.1579193125889 0.24112223355052786
2577 604.0180180347791 0.19841759846069448 603.5784850082937 0.24111542802468477
2578 603.0451500584334 0.19841049151697565 602.6056313194623 0.24110824745414738
2579 602.2750538366826 0.1984038307007671 601.8355484107116 0.24110159527027544
2580 601.2118107669697 0.19839671464308098 600.772319637996 0.2410944143306363
2581 599.8284242029246 0.19838994907469898 599.3889466236355 0.24108763021437302
2582 598.4882073903483 0.19838304402551188 598.048743647047 0.2410806992758082
2583 597.4571627663457 0.19837604264819653 597.0177130854308 0.24107363826665748
2584 596.6162572599603 0.19836935691169844 596.1768209434144 0.24106695963418961
2585 595.64349116515 0.1983622314939672 595.2040691761475 0.24105975750838632
2586 594.3890675160144 0.19835556872565296 593.9496588478961 0.24105309939260136
2587 593.0172231046513 0.19834854412932723 592.5778285418303 0.2410460186917043
2588 591.8045762753425 0.1983417105461883 591.3651954081356 0.24103915666072426
2589 590.8517953084241 0.19833490249356633 590.412428076124 0.24103232980652808
2590 590.0076792572364 0.19832788345881872 589.5683261242989 0.24102524947870246
2591 589.0450871254013 0.19832121003938816 588.6057473366819 0.24101857868003235
2592 587.8796748072111 0.1983141557214142 587.4403491946902 0.24101145679958333
2593 586.6208554266431 0.1983074407959393 586.181543250211 0.24100473563616848
2594 585.439929277921 0.1983005090295553 585.000631012006 0.24099775688546793
2595 584.4100117389906 0.1982936480348632 583.9707272279921 0.24099086296361488
2596 583.4651422068285 0.19828687183515378 583.0258712687123 0.2409840662810464
2597 582.4880455652069 0.1982799023991363 582.0487886197402 0.2409770430676035
2598 581.4207741968751 0.1982731908267059 580.9815306833768 0.24097032267152652
2599 580.2974142653817 0.19826622965703092 579.8581847293858 0.24096330633881874
2600 579.1902518262206 0.1982594699534941 578.7510358260989 0.2409565301681277
2601 578.1377367502564 0.1982526011978958 577.6985345290897 0.2409496199689085
2602 577.1211192881218 0.1982457522634423 576.6819307973469 0.24094273851144576
2603 576.0972229390022 0.1982389715291557 575.6580480363328 0.24093593114022283
2604 575.0440923931505 0.19823207486491637 574.6049313272158 0.24092899106981863
2605 573.9758990743311 0.19822531901299775 573.5367515411225 0.240922214195593
2606 572.9212841793476 0.19821844148437331 572.4821504449768 0.24091529288633032
2607 571.8930258150289 0.19821165560477844 571.4539056771729 0.24090848225124945
2608 570.8781744339526 0.19820482991710583 570.4390679851685 0.2409016188669316
2609 569.8534609707345 0.1981980067393386 569.4143681996337 0.2408947643615538
2610 568.807592662657 0.19819121799701603 568.368513501187 0.24088794347307604
2611 567.7497733667041 0.1981843865973763 567.310707902999 0.2408810771077342
2612 566.6995202870128 0.19817760145274563 566.2604684241995 0.24087426136052573
2613 565.669492865603 0.19817079021923484 565.2304546600716 0.24086741531223185
2614 564.656562264874 0.19816399159550502 564.217537688271 0.24086058500741883
2615 563.6467313990172 0.19815720379736596 563.2077204316535 0.2408537635663757
2616 562.6274366366733 0.19815040078510293 562.1884393076053 0.24084692828285711
2617 561.59634548026 0.19814361931359656 561.1573617480997 0.24084011284673837
2618 560.5607818121139 0.19813683119290118 560.1218116872708 0.2408332936501977
2619 559.5302772998368 0.1981300402195693 559.0913207925978 0.24082646701949062
2620 558.5093136990633 0.19812327520629697 558.0703707512862 0.24081967257080988
2621 557.4954949794295 0.1981164759132463 557.056565666899 0.2408128366172504
2622 556.4831383791432 0.19810972406847926 556.0442225998021 0.24080605527266793
2623 555.4682907475348 0.1981029324061698 555.029388586847 0.24079922828165098
2624 554.4511545459167 0.19809617566937043 554.0122659306935 0.24079243955385718
2625 553.4347984373395 0.1980894076480374 552.9959233901872 0.24078563950435405
2626 552.4220408192261 0.1980826354406293 551.9831793520434 0.24077883174208034
2627 551.4132616011341 0.19807589415818105 550.9744136453018 0.24077206167420248
2628 550.4065491132263 0.1980691111804 549.9677147612821 0.24076524076379885
2629 549.3995643514781 0.1980623853512186 548.9607434788254 0.2407584873015337
2630 548.3913801036927 0.19805560702721525 547.9525728253853 0.24075167128010191
2631 547.3829789411662 0.198048880067773 546.9441851459383 0.24074491516018776
2632 546.3763037986431 0.19804212115711403 545.9375235563873 0.2407381210986909
2633 545.372813136599 0.19803538246126262 544.9340464040263 0.2407313501114011
2634 544.372609933732 0.19802864799912093 543.9338567019822 0.24072458375065567
2635 543.3746138451028 0.19802189835984127 542.9358741478359 0.24071779890704975
2636 542.3774484286786 0.19801518243718733 541.9387221929181 0.24071105332320442
2637 541.3803224492526 0.1980084313459231 540.941609752218 0.24070426568873476
2638 540.3833602452592 0.19800172277574565 539.9446609946245 0.24069752785884438
2639 539.3872959543406 0.19799498114691516 538.9486102230454 0.2406907501482361
2640 538.3928802836645 0.19798827089593363 537.9542080032422 0.24068400952621719
2641 537.4004226965378 0.1979815447541938 536.9617639029638 0.24067724881990477
2642 536.4097220290489 0.19797483023843315 535.9710766965128 0.24067050229768375
2643 535.4203241051656 0.1979681188616517 534.981692228418 0.2406637578859251
2644 534.4318732697033 0.19796140341949123 533.9932548570765 0.24065700920720168
2645 533.4443187910664 0.1979547018032534 533.0057138138571 0.24065027540600709
2646 532.457886793017 0.19794799099331478 532.0192952711 0.24064353092379412
2647 531.4728893837176 0.1979412939960017 531.0343112878895 0.2406368018321038
2648 530.4895197615496 0.19793459175019126 530.050955103712 0.24063006608736592
2649 529.5077580830324 0.19792789706833883 529.06920684695 0.24062333901400848
2650 528.5274161433496 0.19792120392741053 528.0888783267287 0.2406166126934433
2651 527.5482673046191 0.197914512560306 527.1097429033476 0.24060988871121358
2652 526.5701699829285 0.1979078263752521 526.1316589871238 0.24060316942940202
2653 525.5931207396629 0.19790114105511064 525.1546231470114 0.24059645159633286
2654 524.6172237855825 0.19789445903926048 524.1787395903136 0.2405897362296317
2655 523.6426134066379 0.19788778209565122 523.2041425973861 0.24058302715612206
2656 522.6693789070873 0.19788110269682868 522.230921490413 0.240576313977463
2657 521.697531401427 0.19787443469803043 521.2590873524529 0.2405696142760234
2658 520.7270165553539 0.1978677583122533 520.2885858932718 0.24056290376981573
2659 519.7577584461702 0.19786109800953705 519.3193411361698 0.2405562119909274
2660 518.7897018726461 0.19785442646585455 518.3512979399147 0.2405495062656043
2661 517.8228363900389 0.19784777172228357 517.3844457983593 0.2405428199573254
2662 516.8571911150518 0.19784110713268144 516.4188138864859 0.24053612143323153
2663 515.892813571994 0.19783445610091388 515.4544496774083 0.24052943848467773
2664 514.9297429218964 0.19782779982174872 514.4913923733646 0.24052274870994123
2665 513.967994373112 0.19782115172205422 513.5296571531524 0.24051606823748084
2666 513.0075566804774 0.19781450390321906 512.5692327891983 0.24050938737583474
2667 512.0484026205003 0.19780785913491022 511.61009205151805 0.2405027098473704
2668 511.0905034177041 0.19780121891335378 510.65220616188844 0.2404960369023013
2669 510.13384069641046 0.19779457862476182 509.6955567541427 0.24048936364301382
2670 509.1784112508023 0.19778794470347916 508.74014060897684 0.24048269712198686
2671 508.224224347099 0.1977813101559707 507.78596700735767 0.24047602958533393
2672 507.2712948494261 0.1977746814130653 506.8330507998154 0.24046936819760886
2673 506.31963556816606 0.19776805346566925 505.8814048073254 0.24046270737502576
2674 505.3692524713239 0.19776142933159999 504.93103499152863 0.24045605046366073
2675 504.42014357510277 0.1977548082226021 503.98193937024564 0.2404493966344962
2676 503.47230116886476 0.1977481887409316 503.03411023587796 0.24044274424587955
2677 502.5257156894728 0.19774157416584587 502.0875380182403 0.2404360970666816
2678 501.5803792061346 0.19773495980776243 501.14221479658863 0.24042944973818306
2679 500.6362876861001 0.19772835117468618 500.1981365263904 0.240422808535021
2680 499.69344110921963 0.19772174255236907 499.2553031997004 0.24041616696688628
2681 498.7518424483586 0.19771513926480724 498.31371777803474 0.2404095310590696
2682 497.8114956668857 0.1977085368808222 497.37338423417725 0.24040289582761187
2683 496.8724041001072 0.19770193853611745 496.43430589681634 0.240396264754737
2684 495.9345693209059 0.19769534264819755 495.49648434209996 0.24038963615769723
2685 494.9979909155408 0.19768874910680845 494.5599191566753 0.24038300975873914
2686 494.062666986888 0.19768215972033273 493.6246084393607 0.24037638780697676
2687 493.1285948758868 0.19767557106084543 492.69054953865754 0.24036976616836975
2688 492.1957722025536 0.19766898801403454 491.75774006385564 0.24036315068396846
2689 491.2641973149537 0.1976624044211996 490.8261783765219 0.2403565340106474
2690 490.3338699472972 0.1976558275109196 489.8958641950143 0.24034992477199307
2691 489.4047910213866 0.1976492491471496 488.96679845900053 0.24034331323887093
2692 488.4769630394628 0.1976426782516148 488.0389836510882 0.24033671012299265
2693 487.55038976116356 0.19763610514546925 487.11242355227324 0.24033010374483704
2694 486.62507707786284 0.19762954032242605 486.18712403069736 0.24032350684302753
2695 485.7010334076032 0.1976229722827721 485.26309352994843 0.24031690537199468
2696 484.7782720752659 0.19761641384685258 484.3403453463352 0.24031031508382908
2697 483.8568136382175 0.19760985038756332 483.4189000699138 0.2403037179161455
2698 482.9366917586239 0.19760329899229925 482.498791324579 0.24029713505263875
2699 482.01796046599793 0.19759673923252616 481.580073185663 0.24029054110234
2700 481.1007090044644 0.19759019600115577 480.6628348414118 0.24028396705150637
2701 480.1850829869559 0.19758363848727029 479.7472219739427 0.2402773745258713
2702 479.27132423525006 0.19757710525784697 478.8334763184317 0.2402708115605668
2703 478.35983262357814 0.1975705476265086 477.92199785841314 0.24026421753849492
2704 477.45127822410836 0.1975640274123173 477.01345652730504 0.2402576693909615
2705 476.54678465383125 0.1975574657652143 476.10897611902175 0.24025106904427235
2706 475.6482562824596 0.1975509635996684 475.21046077690295 0.24024454195701117
2707 474.7589314910163 0.19754439136534566 474.321149172515 0.24023792713598682
2708 473.88436657026165 0.19753791583287747 473.4465972226654 0.24023143176339806
2709 473.0341394738359 0.19753132170755058 472.59638336368874 0.2402247884396205
2710 472.22489031997543 0.19752488771572138 471.7871470889695 0.2402183432902454
2711 471.4856835273695 0.1975182519245367 471.0479536285306 0.24021164691438465
2712 470.86764633898605 0.19751188575606757 470.4299291686057 0.24020528462425517
2713 470.4612213790526 0.19750517320863623 470.02351771421667 0.24019849162725163
2714 470.4274532842886 0.19749892181309384 469.98976209197633 0.24019227049918226
2715 471.05467471967836 0.19749206945526943 470.61699734763755 0.24018530258552895
2716 472.86217774114743 0.19748601768968135 472.424512395454 0.24017932800376546
2717 476.78962139588026 0.19747891095311887 476.351970442024 0.24017204290312574
2718 484.544988690209 0.1974732137280816 484.1073489692075 0.24016650727337288
2719 499.23972226959955 0.19746564266303365 498.8020979826888 0.24015864424772349
2720 526.5436575815112 0.19746058439717068 526.1060430962008 0.2401539009132813
2721 576.7297577160665 0.1974521638178011 576.2921605707585 0.24014498149013672
2722 668.1564555210508 0.19744826282289546 667.7188655834796 0.24014167474833986
2723 832.5510936783172 0.19743830187978959 832.1135245362947 0.24013084014277886
2724 1121.1194296826998 0.19743645499150567 1120.6818631409271 0.24013008678111322
2725 1604.246950681472 0.19742384019065137 1603.8094108921214 0.24011594916010637
2726 2342.335143013214 0.19742529002789233 2341.8975984166177 0.24011930656833208
2727 3281.1221446012705 0.1974089282150481 3280.6846351879994 0.240100485056291
2728 4066.8897232064214 0.197413948287194 4066.45220091939 0.2401083387440856
2729 4023.81510816925 0.19739541470894473 4023.377626011937 0.24008674260401344
2730 2786.4064453020123 0.19739955982988802 2785.968952148874 0.24009359330813895
2731 1142.971811130956 0.19738606167252284 1142.5343468388667 0.2400782304168414
2732 466.6603763192004 0.19738138002412395 466.22292087446056 0.24007406471571605
2733 1096.8217818522076 0.19737841758116084 1096.38433155003 0.24007188459631115
2734 2023.010463203391 0.1973644753289549 2022.5730426209172 0.2400561071449514
2735 2070.994969759319 0.19736688777583797 2070.557542180335 0.2400606912078588
2736 1192.929743268756 0.19735300435540423 1192.492345326972 0.24004493742850616
2737 482.87990988805853 0.1973501194068686 482.44251683802696 0.2400429306247311
2738 688.8249494133307 0.19734476126064596 688.3875668314481 0.24003782062201157
2739 1294.9012444577163 0.1973333452069313 1294.463885964561 0.2400251479482163
2740 1374.1713095439031 0.19733351750210476 1373.7339490789755 0.24002694742566852
2741 841.4618012807124 0.19732135471205103 841.0244665778289 0.24001334817152445
2742 453.0913847318302 0.19731765172007962 452.65405680012867 0.24001027998144897
2743 648.2147688053469 0.19731208735108907 647.7774517613356 0.24000495666029248
2744 997.0223919272327 0.197301960636025 996.5850961355886 0.23999383100810925
2745 941.2988759511318 0.19730012486205167 940.8615826513179 0.2399931749517468
2746 586.6083039414899 0.19729022021904472 586.1710313818259 0.23998233944491348
2747 444.98168485714746 0.1972847338336371 444.5444230421877 0.23997708112611563
2748 639.1025756114758 0.19728004947877756 638.6653227450548 0.2399728169421632
2749 798.7715213102508 0.19727017806911465 798.3342891011958 0.23996203098591798
2750 674.2358903543525 0.19726726338905806 673.7986630863901 0.2399600045732833
2751 469.0927388420155 0.19725880011556648 468.65552906982487 0.23995097207507426
2752 467.56378041292487 0.1972521821533731 467.1265839309654 0.23994429980607715
2753 611.4961372499282 0.19724797985743064 611.0589486555208 0.23994061454996476
2754 647.6783067418025 0.1972384107928766 647.2411380990527 0.23993023195695168
2755 526.1277862047251 0.1972347542217987 525.6906242156223 0.2399272348810644
2756 434.01831813137596 0.19722707158925878 433.5811718452745 0.2399192145121632
2757 482.62207569365 0.19722013911586705 482.184943447928 0.23991210660614054
2758 562.0216257331657 0.19721564267427635 561.58450201098 0.23990807951140097
2759 540.4476918819564 0.19720694671426334 540.0105861723686 0.23989876287363612
2760 456.50335860524837 0.19720224083121918 456.0662619028133 0.23989446160381325
2761 431.67148549330767 0.19719543057412353 431.23440254033136 0.23988752240219824
2762 480.98147744194125 0.19718817662399357 480.54440925686083 0.23988000845645457
2763 511.99924388058866 0.19718343385399176 511.5621847740593 0.23987567267540252
2764 476.5596854591829 0.1971754525623416 476.1226427680147 0.23986723860580123
2765 430.40681506668307 0.19716993540216324 429.9697832016782 0.23986192960274985
2766 434.33452768840783 0.19716378077265326 433.89750811694745 0.23985579068770543
2767 467.3886259539159 0.1971562727413537 466.95162170619795 0.23984797497652802
2768 472.1532841336694 0.19715144507352578 471.7162891826476 0.23984350594825662
2769 442.2438418404047 0.19714378424837728 441.80686256323236 0.23983549292392803
2770 421.3449911139538 0.19713800000865048 420.9080232905046 0.23982982344055584
2771 432.5606174540685 0.19713193072965188 432.1236617171108 0.23982380622806357
2772 450.28204542364455 0.19712464340534497 449.84510453123244 0.23981624900676435
2773 445.115117748949 0.19711941734341884 444.6781870449314 0.23981128667416202
2774 425.148512929233 0.19711222757875438 424.7115968469742 0.23980385468002827
2775 417.5078252213814 0.19710613139416747 417.0709212973173 0.2397977926699595
2776 427.41695955981453 0.19710016046905296 426.9800675037268 0.2397918956186575
2777 435.3184678938172 0.1970930527192913 434.88159028416715 0.23978455693077183
2778 428.31116954765383 0.19708751225579138 427.8743028334122 0.2397792019858537
2779 416.3225660755974 0.19708069268359196 415.88571315985854 0.23977222305528034
2780 414.22026724347916 0.1970743478714655 413.783427040188 0.2397658554196855
2781 420.8176664685414 0.19706849883663416 420.3808378737784 0.23976009592640635
2782 423.60127896541667 0.19706143446478852 423.164464709639 0.23975282131289802
2783 417.65037097770403 0.1970558160416917 417.2135678106314 0.239747351030935
2784 410.68615676855103 0.19704906936673067 410.2493672250454 0.2397404741389008
2785 410.3568805647049 0.19704278160910607 409.92010362216513 0.23973416093064737
2786 414.15293954973504 0.1970367813660683 413.7161745472871 0.23972822108188205
2787 414.6946050309747 0.19702998141240408 414.2578537867254 0.23972126283692033
2788 410.3399583255899 0.19702410827638916 409.90321873676413 0.2397154805494127
2789 406.1924486332992 0.19701759016024384 405.75572216645514 0.23970887668376423
2790 406.14777740598396 0.19701119720738278 405.7110637710846 0.2397024376920415
2791 408.09296318639855 0.19700523069712264 407.6562614279568 0.23969652774463268
2792 407.80363537903145 0.19699848673646844 407.3669472476893 0.23968964460565215
2793 404.76725751160865 0.19699257518945193 404.3305811331015 0.23968380331773556
2794 402.1027979256959 0.19698608304750825 401.66613460758646 0.2396772350618997
2795 401.88193479909705 0.1969797538943964 401.4452841778827 0.23967086732002105
2796 402.71367297061977 0.19697369405536436 402.2770344351782 0.23966484138615768
2797 402.1752717098422 0.1969670946430801 401.7386464827108 0.23965813248833426
2798 400.0487712171883 0.19696108066788717 399.61215797397574 0.23965216254466204
2799 398.1559874030373 0.19695467005778833 397.7193870426451 0.23964569033439984
2800 397.69262525247325 0.19694834442392498 397.25603758171775 0.23963932633158994
2801 397.8727656550103 0.19694226061244055 397.4361901299094 0.23963326448847724
2802 397.2855464670965 0.19693573046961446 396.8489840952056 0.23962664142129025
2803 395.7445657724024 0.1969296862020446 395.30801545803695 0.23962062816338212
2804 394.2719257224434 0.19692329685635712 393.83538824463193 0.23961418095511539
2805 393.61893589913944 0.19691701757449045 393.182411011135 0.23960787042995696
2806 393.4120634976088 0.19691088344094718 392.9755508708901 0.23960174327779313
2807 392.8233387190998 0.19690443791026724 392.38683905920107 0.23959522198846386
2808 391.6491881780355 0.19689835051503954 391.2127006750893 0.23958915243114792
2809 390.42831486021777 0.19689199973417662 389.99184011145644 0.23958274902714227
2810 389.65662249143213 0.1968857409481898 389.22016028809156 0.23957646239237623
2811 389.2112080329818 0.19687959023850377 388.7747581332694 0.23957030947388042
2812 388.6166126013857 0.19687319094852038 388.18017556569833 0.2395638447388644
2813 387.66870067263983 0.1968670987382248 387.2322758100121 0.2395577638895232
2814 386.61734422766193 0.19686075103379785 386.1809321134755 0.23955136315264275
2815 385.7878000952654 0.19685454504199718 385.3514004130364 0.23954513718700257
2816 385.1921920344578 0.19684834551079272 384.7558047666167 0.23953892233034063
2817 384.57786165176566 0.19684202929439948 384.1414870669861 0.23953255548522373
2818 383.7672392618661 0.19683588545123168 383.33087696612444 0.2395264102904447
2819 382.84405872454914 0.1968296013957863 382.4077090415495 0.23952008160389607
2820 382.0080982376161 0.19682337153055227 381.5717610381247 0.23951382796083373
2821 381.33006060627173 0.19681721633299637 380.89373573120514 0.23950765873359342
2822 380.70087668212756 0.19681087305318845 380.2645645462683 0.23950126280609557
2823 379.9918313752384 0.19680480599925174 379.55553136836284 0.2394952008763469
2824 379.20600278499614 0.19679843461271307 378.76971557911565 0.23948877126778167
2825 378.4581709512216 0.1967923615688441 378.02189589305243 0.23948269660030466
2826 377.84298051309594 0.19678602942103754 377.40671816367774 0.23947631999714322
2827 377.36142690262386 0.19677993433583676 376.9251767582541 0.23947021003389518
2828 376.97902782831716 0.19677359857414556 376.5427903943123 0.23946383543070082
2829 376.7363829000701 0.19676757403877979 376.3001575230263 0.23945780300498729
2830 376.8008463366794 0.19676111256994577 376.3646339425889 0.2394512815205555
2831 377.44663967770157 0.19675528726335828 377.01043890809814 0.23944548234007293
2832 379.0496609569823 0.19674858169407414 378.61347370209427 0.23943867319396475
2833 382.18568624783336 0.19674305883330045 381.7495099626547 0.23943322634533826
2834 387.85382246183286 0.1967360116444996 387.4176604291316 0.23942602105675997
2835 397.8179202695831 0.19673090500433119 397.38176831352195 0.23942105105679606
2836 415.10609031822867 0.1967233558629228 414.6699536900073 0.23941327235851692
2837 444.82201670237157 0.19671890515245344 444.3858887482934 0.23940904892573972
2838 495.46215987800775 0.19671050385984412 495.02604907631263 0.239400297835307
2839 580.9180988924314 0.19670719438715484 580.4819943199888 0.23939737805552236
2840 722.8232682071382 0.19669730476703112 722.3871839798559 0.2393869225153225
2841 951.7552758667695 0.19669591933643404 951.3191937396563 0.23938620777676664
2842 1301.6954028591063 0.1966836522160027 1301.259346180141 0.2393730267492682
2843 1786.5254118476103 0.19668506041952258 1786.0893512742853 0.2393755129054839
2844 2342.6893639983423 0.19666983172771638 2342.25333522034 0.23935894627441226
2845 2758.0992160470114 0.19667385203093357 2757.6631777840876 0.2393644108929609
2846 2700.568337959397 0.1966572208001846 2700.1323344723514 0.2393462662452171
2847 2005.3330908439284 0.1966604468553477 2004.89707960301 0.23935079406313411
2848 1015.8984834238059 0.19664745348738208 1015.4624991335465 0.23933683677200523
2849 403.91236173271125 0.19664441817673523 403.47638311991415 0.23933419462038263
2850 510.82059448084135 0.1966391312005329 510.3846263114145 0.23932903822635576
2851 1046.635686907467 0.19662873089001062 1046.199740176602 0.23931799997496367
2852 1415.7939056945647 0.19662878602770428 1415.3579579997638 0.23931890877308007
2853 1249.8325577236815 0.19661625715743225 1249.396635982274 0.23930548425013007
2854 730.6954750932787 0.1966148993226477 730.2595554548425 0.23930473911360034
2855 378.0693704385582 0.19660672827766867 377.6334674006073 0.2392963096732652
2856 469.64394371481956 0.1965995341348023 469.20805527367565 0.23928890700909572
2857 786.2546145963212 0.19659687420994296 785.818730988442 0.23928673366924716
2858 921.7347902964051 0.1965861232135995 921.2989288512072 0.23927532198432366
2859 730.8973249618626 0.19658418707636205 730.4614668567153 0.239273918070977
2860 445.3090184467945 0.19657553340239287 444.8731779727608 0.23926494063130055
2861 363.7513794987822 0.19656960604997012 363.31555092509967 0.23925896763254176
2862 509.8450862974042 0.19656541293470803 509.40926582503425 0.2392550594352242
2863 656.7652775057138 0.19655605128110584 656.3294762414489 0.23924521298384577
2864 621.6557967750064 0.19655327561733793 621.2200006379534 0.23924286143561352
2865 458.57443057732763 0.19654480001729072 458.13865169841625 0.23923407889408121
2866 356.40274540790506 0.19653936147781917 355.96697738872905 0.23922865769818058
2867 401.4411207938175 0.19653429696391367 401.00536273327714 0.23922376357643224
2868 500.2356162314127 0.1965259177908708 499.79987529356794 0.23921502005381984
2869 519.2102372414249 0.1965224152053728 518.7745029737667 0.23921185245280643
2870 441.0833629750696 0.19651425556441227 440.6476453034151 0.23920341609003665
2871 361.8051810645455 0.19650901404447435 361.36947382896506 0.23919822153595696
2872 360.64500911898006 0.19650340705090596 360.2093130015946 0.2391927103345602
2873 414.49513071803955 0.19649574384146407 414.05945020440157 0.2391847697965337
2874 444.4822975159519 0.19649165583183503 444.04662491267584 0.2391809474442552
2875 414.8855653427118 0.19648381064323958 414.44990867939134 0.23917285267719288
2876 364.02788319661636 0.19647865336094925 363.5922367815346 0.2391677617207913
2877 346.62254616593947 0.1964726744767274 346.18691166926106 0.23916182220165608
2878 369.6334934421458 0.1964655618430624 369.1978733792814 0.23915450102129038
2879 394.51618302565674 0.196460996065703 394.080571885053 0.23915014453801145
2880 389.0728346486773 0.19645344055805813 388.63723884556515 0.2391423625541021
2881 361.355209656622 0.1964483131549451 360.91962402656543 0.239137316901606
2882 342.4131145674283 0.1964420645362995 341.97754144237626 0.23913106051571828
2883 347.5405629997602 0.19643539491770776 347.10500336335707 0.23912424148541644
2884 362.98123000830134 0.19643042401582525 362.54568015433193 0.23911942995356616
2885 366.9927701560785 0.19642314258097526 366.5572350690641 0.23911194443343023
2886 354.93644798022433 0.19641800328370393 354.5009230787543 0.2391068981863016
2887 340.5769491576898 0.19641156170853252 340.1414371874496 0.23910040853166545
2888 337.3920003542459 0.19640525588335378 336.95650109161085 0.2390940067517211
2889 344.2522816732993 0.1963999293838189 343.81679295222386 0.23908879169165675
2890 349.7720096127625 0.19639291985420507 349.33653508935146 0.23908160355685118
2891 346.5435744200707 0.19638772394992704 346.1081101908307 0.23907650529005317
2892 338.0513735493168 0.1963811612671201 337.6159225260717 0.23906986197795077
2893 332.64711982185787 0.19637514889949026 332.2116808709756 0.23906380198274232
2894 333.76179394458586 0.19636950731691463 333.32636621319983 0.23905822406911725
2895 337.4034168659508 0.19636277455169288 336.96800274755174 0.2390513438474131
2896 337.9004726240538 0.19635747273844545 337.46506901669284 0.23904613462254856
2897 334.10384916339785 0.19635086417181113 333.6684588759075 0.23903942331855876
2898 329.57594970632306 0.19634507145895974 329.14057101074286 0.23903362412123919
2899 327.9185058618681 0.19633915948182137 327.4831389732184 0.23902772916789042
2900 329.091324175815 0.19633270445445505 328.6559703075264 0.23902116383416275
2901 330.23883014925264 0.19632724901452195 329.8034871157268 0.23901578451129593
2902 329.1775598177018 0.1963206729556985 328.7422300477282 0.23900909701789083
2903 326.44233737604935 0.19631501699228485 326.0070188942066 0.2390034648504291
2904 324.163926356957 0.19630889349219122 323.7286201470794 0.23899731638537564
2905 323.60053784815324 0.19630270132461441 323.1652440922665 0.2389910545621131
2906 324.07176086660974 0.19629705714770232 323.63647835025114 0.2389854592109041
2907 324.038961313659 0.1962905877011726 323.60369184123283 0.23897888472496343
2908 322.79717163330304 0.19628497849011325 322.3619133399288 0.23897331488418305
2909 320.98911171135484 0.19627872059263785 320.55386599090406 0.2389669998581403
2910 319.69761861274327 0.19627275114177617 319.2623848619309 0.23896099967061726
2911 319.303203095735 0.19626690840877106 318.8679810158842 0.238955171442085
2912 319.25891535160065 0.19626060234767181 318.82370596857595 0.23894878067706216
2913 318.8019271019713 0.19625495298966875 318.3667289795235 0.23894316945816366
2914 317.72375434149296 0.19624865146853024 317.288568896523 0.23893679350148825
2915 316.4567634518178 0.19624283675997642 316.0215896366327 0.23893097842513347
2916 315.53888817538495 0.19623682057833766 315.1037264125969 0.23892494220967844
2917 315.08781971835595 0.1962307025075672 314.65267024705923 0.23891876878912058
2918 314.7721417809404 0.19622494585590675 314.337003801335 0.23891303374944486
2919 314.20363655081263 0.19621869079345367 313.7685111556924 0.23890670432679353
2920 313.30416513798855 0.19621294310998733 312.869051222908 0.23890097197057267
2921 312.317645868888 0.19620681431274628 311.88254425795253 0.2388947966227282
2922 311.52826644741293 0.19620086642988763 311.09317675746473 0.2388888235183402
2923 310.9972876846166 0.1961949728763145 310.56220978596673 0.2388829257735936
2924 310.54948383278696 0.19618883234511267 310.11441827420214 0.23887672623973272
2925 309.97131498949125 0.19618306378395883 309.5362609542256 0.23887097148166636
2926 309.2047093668154 0.19617690636592872 308.7696677047435 0.2388647557060189
2927 308.36873982535496 0.19617107023098704 307.9337098391112 0.2388589160127797
2928 307.6245003988063 0.19616505796676462 307.1894824668861 0.23885287395344654
2929 307.02981946938957 0.19615905753700363 306.5948135739916 0.23884683786101266
2930 306.5089802822264 0.19615320615467138 306.0739860913246 0.2388409847470903
2931 305.9402163841732 0.19614710178900838 305.50523445567916 0.23883482670503958
2932 305.26491223927206 0.1961412966168078 304.8299419179106 0.2388290247446238
2933 304.5241025084637 0.19613522557351026 304.0891443748207 0.2388229080695069
2934 303.8068355497688 0.19612933992856665 303.3718892021759 0.23881700766431263
2935 303.16957595713166 0.19612339125069944 302.7346415294196 0.23881103646137578
2936 302.59703527184695 0.196117389306355 302.1621128854973 0.23880499704325514
2937 302.0272956385556 0.1961115434579743 301.5923849488504 0.2387991462472339
2938 301.40867486146306 0.19610548991377774 300.9737763254849 0.23879304606436058
2939 300.7377483733686 0.196099655736251 300.3028615109751 0.23878720665727093
2940 300.0529644670661 0.19609364597522086 299.61808966202267 0.23878115906820446
2941 299.3976799383539 0.196087744345944 298.9628169564291 0.2387752375788479
2942 298.78667574184976 0.19608182650501596 298.35182461646417 0.23876929888057885
2943 298.20050299212 0.19607584678543666 297.76566386163705 0.23876328369748548
2944 297.60617252533115 0.1960699959259495 297.1713451060906 0.23875742331460104
2945 296.9836417788057 0.19606398964284683 296.5488264127895 0.23875137637338076
2946 296.3377260741075 0.1960581408823824 295.9029224164081 0.23874551681702721
2947 295.6898771914742 0.1960521719054446 295.25508550547994 0.23873951408882046
2948 295.0598678441965 0.1960462747821949 294.6250879738276 0.23873359558673327
2949 294.4523307170028 0.1960403718419578 294.0175626743131 0.238727670847721
2950 293.85650015275866 0.19603442241305247 293.4217440411863 0.23872168915932476
2951 293.2565422148066 0.196028566689137 292.82179782850415 0.2387158196132942
2952 292.6431946777993 0.19602260038943284 292.208462260203 0.23870981720681206
2953 292.0186178720792 0.1960167483016142 291.58389717295876 0.23870395081883186
2954 291.3926703074573 0.19601080786732972 290.95796152097864 0.23869797861135905
2955 290.77493214838347 0.1960049251966614 290.34023514849304 0.2386920746937255
2956 290.16857917939893 0.19599903111458222 289.73389399130764 0.23868615697670328
2957 289.5696577966383 0.19599311314782913 289.1349844734534 0.23868021003706097
2958 288.97102794542036 0.19598725533778782 288.53636635538254 0.2386743347000222
2959 288.36745424597166 0.19598132343536798 287.9328045522736 0.23866837026268387
2960 287.7584255449889 0.1959754742445286 287.3237875664311 0.23866250431322938
2961 287.1474659337904 0.19596955686571133 286.71283982060635 0.23865655631835506
2962 286.53916234165916 0.1959636919019488 286.10454797908847 0.2386506706687473
2963 285.9362057416655 0.19595780576406657 285.50160317683304 0.23864475906837415
2964 285.3382133252303 0.19595191779847768 284.9036225623669 0.2386388450649226
2965 284.7426082562362 0.19594606058198938 284.3080292285086 0.23863296714561436
2966 284.1465690730058 0.19594015993074265 283.7120018760412 0.23862703703389077
2967 283.5486803666767 0.19593431591218793 283.11412487666706 0.23862117409744488
2968 282.94941074993596 0.19592842054990237 282.51486708010157 0.23861524928452932
2969 282.3504351034553 0.19592257254751488 281.91590315006806 0.23860938083976233
2970 281.7534443297033 0.19591669630143682 281.3189241555452 0.23860347785668914
2971 281.15922691509485 0.19591083549760002 280.72471848628294 0.23859759331427985
2972 280.56744890879605 0.19590498145754248 280.13295221138975 0.23859171594873407
2973 279.97708430657286 0.19589911020475692 279.54259937836616 0.23858581800193238
2974 279.38710770348683 0.19589327158159414 278.95263447363726 0.23857995826795034
2975 278.79702006223226 0.19588739954162404 278.36255860433846 0.23857405835221035
2976 278.2069803283009 0.195881565516871 277.7725305593804 0.2385682034036495
2977 277.61756849143705 0.1958757029750401 277.1831304746879 0.23856231377409257
2978 277.02939789594615 0.19586986512810617 276.59497157727935 0.23855645353871144
2979 276.4428032551652 0.19586401770802606 276.00838865648325 0.23855058097396362
2980 275.8577438858058 0.19585817358174334 275.42334099980127 0.23854471242276115
2981 275.2739117070535 0.19585234063920923 274.8395205101424 0.23853885627192284
2982 274.6909409152683 0.1958464934616517 274.2565614386676 0.23853298313906862
2983 274.1085934045627 0.19584066992163304 273.67422559718636 0.2385271374547482
2984 273.52683697314427 0.1958348256970697 273.0924808806233 0.23852126682386857
2985 272.94581026105635 0.19582900548236473 272.51146583116906 0.23851542440493168
2986 272.3657165382339 0.195823169573886 271.9313838059949 0.23850956266514184
2987 271.7867167224522 0.19581734857020952 271.3523956553032 0.23850371857879732
2988 271.20886675039213 0.1958115234949077 270.7745573581057 0.23849786879149307
2989 270.6321182760137 0.19580570083763002 270.1978205532487 0.23849202192742555
2990 270.0563641022792 0.19579988591179706 269.62207803299583 0.2384861833715245
2991 269.48149786352303 0.19579406351471737 269.04722346408954 0.23848033591877008
2992 268.9074587156969 0.1957882559606112 268.4731959543666 0.2384745053696945
2993 268.3342451599586 0.19578243700924397 267.89999406189133 0.23846866105796777
2994 267.7619016857798 0.19577663361867412 267.3276622174211 0.2384628347400255
2995 267.1904888683159 0.1957708209690886 266.75626105039436 0.23845699695247385
2996 266.62005532763044 0.1957650194688734 266.18583913600594 0.23845117215562533
2997 266.0506203018595 0.19575921463304818 265.61641574450664 0.23844534271983311
2998 265.4821726951075 0.19575341429459048 265.04797976227786 0.23843951853506312
2999 264.91468143971537 0.19574761723449693 264.48050012501926 0.23843369746161303
3000 264.34811125622645 0.19574181872232713 263.91394156288294 0.23842787462115358
3001 263.7824361780303 0.19573602828147682 263.3482780891537 0.23842206059509263
3002 263.217646405441 0.1957302330352092 262.7834999316474 0.23841624075839501
3003 262.65374815784065 0.1957244476468483 262.2196132782308 0.23841043196303555
3004 262.09075758548823 0.1957186571708446 261.6566343114308 0.23840461688657447
3005 261.52869325451337 0.19571287549864058 261.0945815672593 0.2383988117554387
3006 260.9675690561853 0.19570709084211244 260.53346896266356 0.2383930026796329
3007 260.40739076083366 0.19570131215003644 259.973302248348 0.23838720033565367
3008 259.8481554847201 0.19569553369585632 259.41407855329373 0.23838139773047873
3009 259.2898542493947 0.1956897579092811 258.8557888934204 0.23837559806495068
3010 258.7324755134077 0.19568398544147703 258.2984217262644 0.23836980170183067
3011 258.1760087240833 0.1956782129806945 257.7419665059167 0.23836400518590128
3012 257.62044672797094 0.19567244591678948 257.1864160676498 0.23835821440433919
3013 257.06578660853046 0.19566667743152955 256.63176750931655 0.2383524217823984
3014 256.51202934410236 0.19566091509191122 256.07802179320805 0.23834663580235976
3015 255.95917837214483 0.1956551512118473 255.52518237313123 0.23834084780175752
3016 255.40723811411388 0.19564939303216 254.97325365511014 0.2383350659715609
3017 254.85621242796876 0.19564363420212721 254.42223951065705 0.23832928310957582
3018 254.3061037905045 0.19563787984616518 253.87214240561946 0.23832350503886812
3019 253.75691283910956 0.19563212626417079 253.32296298529656 0.23831772754882755
3020 253.20863857171122 0.19562637563997887 252.77470024294217 0.23831195312905704
3021 252.66127875687886 0.19562062727926302 252.22735194861522 0.2383061809843856
3022 252.11483052800642 0.19561488048809653 251.68091523718746 0.2383004103308484
3023 251.5692909424644 0.19560913716760878 251.1353871619709 0.23829464332585976
3024 251.02465735589806 0.19560339442305008 250.59076508479043 0.23828887668456583
3025 250.48092770623666 0.19559765589084674 250.04704693581505 0.23828311453074524
3026 249.93810050876374 0.19559191743927823 249.50423123913802 0.23827735218643592
3027 249.39617486398004 0.19558618344346929 248.96231708594195 0.23827159459461303
3028 248.85515023894024 0.1955804495047593 248.4213039526335 0.23826583680198335
3029 248.31502637585174 0.19557471983964378 247.8811915724762 0.23826008353588388
3030 247.7758030696685 0.19556899057446533 247.34197974861246 0.238254330481608
3031 247.23748010898626 0.19556326510047445 246.80366826250471 0.2382485813810577
3032 246.70005715549988 0.1955575406016827 246.26625678172448 0.23824283317372705
3033 246.16353374282582 0.19555181924453208 245.72974483542757 0.23823708815370492
3034 245.62790926172653 0.19554609954544072 245.19413181734765 0.23823134483342448
3035 245.09318298049286 0.19554038228246343 244.6594169943422 0.23822560386817837
3036 244.5593540988191 0.1955346673740105 244.12559956601856 0.23821986542654672
3037 244.0264217479215 0.19552895421514035 243.5926786651789 0.23821412852742563
3038 243.4943850813668 0.19552324406541116 243.06065344237106 0.2382083949303309
3039 242.96324323433248 0.1955175350341782 242.52952303717476 0.23820266212354743
3040 242.43299544007922 0.19551182960618096 241.99928667714101 0.23819693333203149
3041 241.90364094900997 0.19550612472358112 241.46994361964676 0.238191204639645
3042 241.3751791767162 0.19550042398957437 240.9414932720997 0.23818548062689748
3043 240.847609595958 0.19549472326149048 240.41393511664472 0.23817975605176414
3044 240.32093193475853 0.19548902721404288 239.88726887072795 0.2381740368165172
3045 239.79514606268097 0.19548333062133563 239.36149441572954 0.2381683163300967
3046 239.27025227348526 0.19547763928256243 238.83661203229448 0.23816260190820415
3047 238.74625120267189 0.19547194677193794 238.31262237046107 0.23815688543889352
3048 238.22314426353762 0.19546626020317795 237.78952682741854 0.23815117591589033
3049 237.70093367538573 0.1954605716762386 237.26732764037482 0.2381454633346573
3050 237.17962320253451 0.19545488999109997 236.74602855368042 0.23813975886297684
3051 236.65921848291052 0.1954492052882536 236.2256352276602 0.23813404996208157
3052 236.13972841183056 0.1954435286728609 235.70615653236987 0.23812835078782563
3053 235.62116623970562 0.19543784754758495 235.1876057469112 0.23812264524683108
3054 235.10355241046528 0.19543217629343623 234.67000328241875 0.23811695175310862
3055 234.58691760541146 0.19542649837025802 234.15337985795767 0.2381112490835227
3056 234.07130901742772 0.19542083292798867 233.63778262263853 0.2381055618612117
3057 233.55679834526148 0.19541515763367173 233.12328332631182 0.23809986131597966
3058 233.04349649750506 0.19540949870117322 232.6099928175243 0.2380941812795802
3059 232.5315743509587 0.19540382515176133 232.0980820441023 0.23808848170460878
3060 232.02129883339316 0.19539817381916474 231.58781784929118 0.23808281028281272
3061 231.513087194021 0.19539250063353994 231.07961758351559 0.23807710987189237
3062 231.00759895000598 0.19538685862344427 230.57414064205912 0.23807144932342253
3063 230.50587998352643 0.19538118361302592 230.07243305470323 0.2380657452101842
3064 230.00960456905352 0.19537555368224638 229.57616891621902 0.23806009915224285
3065 229.52146563141895 0.19536987332936176 229.08804137136573 0.23805438672386312
3066 229.0458307054496 0.19536425994786652 228.61241768447604 0.23804876102569472
3067 228.58982234746193 0.19535856851934452 228.15642074618657 0.23804303275601715
3068 228.1651448652831 0.1953529790302608 227.73175444918633 0.23803743706652916
3069 227.79114467152758 0.19534726705442632 227.35776572396313 0.23803168051003035
3070 227.50002957423632 0.1953417136778299 227.0666617296603 0.23802613089818717
3071 227.34573900539763 0.19533596529910655 226.91238271489485 0.23802032520368735
3072 227.41922208007486 0.19533046862993192 226.9858767626744 0.2380148487705548
3073 227.87472209132918 0.19532465696709764 227.44138847580135 0.2380089585607261
3074 228.97549603022873 0.19531925213793666 228.54217317652007 0.23800360157071596
3075 231.17322511363557 0.19531333107278764 230.73991421645417 0.2379975661086128
3076 235.24721421455894 0.19530807867606131 234.81391372747024 0.23799240841265626
3077 242.54715475934404 0.195301968286679 242.1138666686885 0.23798612236884642
3078 255.4188846640975 0.19529697366802357 254.9856063875124 0.23798130291707542
3079 277.9391202949275 0.19529053471010008 277.50585517758793 0.23797458262941457
3080 317.1751185010311 0.19528598102209255 316.7418621767013 0.23797034330763941
3081 385.2369870698128 0.19527897287079707 384.80374522597594 0.2379628709660413
3082 502.4292194728378 0.19527517105370107 501.99598467832396 0.23795962346014826
3083 701.1355185947698 0.19526719813042304 700.7023005217285 0.2379508749109271
3084 1028.2279716798928 0.19526462515676227 1027.794757799677 0.23794925505898276
3085 1536.9121130251222 0.19525515470289648 1536.4789193539964 0.23793851642294844
3086 2248.6344986251247 0.1952542818388817 2248.2013051706726 0.23793917261305741
3087 3057.753370112901 0.19524313014263864 3057.320200824684 0.23792615807435707
3088 3619.34862291603 0.19524340388724534 3618.9154510712865 0.23792844085619524
3089 3430.8705352841107 0.19523235442535164 3430.4373875290125 0.2379154006727508
3090 2349.9017714526794 0.19523045504062292 2349.4686259553473 0.2379150422918008
3091 1054.3488795351102 0.19522391751561408 1053.9157479031926 0.2379077144018577
3092 525.4156605824168 0.19521565708942737 524.9825457235806 0.23789920174671378
3093 1001.5925494334243 0.19521606947154727 1001.1594325303171 0.2379008336356006
3094 1772.6873409804161 0.1952019079478308 1772.2542544065147 0.23788466595362762
3095 1910.8461065347303 0.19520569751288389 1910.4130100962543 0.23789074096313917
3096 1202.5502007232392 0.19519175054219248 1202.1171342554737 0.23787471722334202
3097 401.2993036862601 0.19519157077653612 400.86623627840055 0.23787583708300467
3098 300.7295192714113 0.1951843477784556 300.2964666234269 0.2378683002059061
3099 781.6424639803571 0.19517668997545917 781.2094273251921 0.2378599651894567
3100 1093.2896398460593 0.1951755625053648 1092.8566041853708 0.23786009818341655
3101 830.3563625342267 0.19516479818817403 829.9233498167312 0.23784791930731383
3102 369.5664806929765 0.1951633252739078 369.13346989376646 0.23784747393613395
3103 284.29776137220324 0.19515567499154587 283.86476629104106 0.23783940617060323
3104 578.8394525919667 0.19514993785367074 578.4064692557064 0.2378333984066571
3105 775.6445863016177 0.19514591157329036 775.2116103671074 0.23783002293706523
3106 600.3969490068708 0.1951385579464982 599.963988507048 0.23782194187628
3107 300.83447002280707 0.1951337776492683 300.40151869672576 0.237817548432033
3108 242.2859057611804 0.1951289534156706 241.8529640103625 0.23781279740222458
3109 413.88686227263787 0.1951211828241895 413.45393663397056 0.23780445584313198
3110 514.8612452115129 0.19511844656864685 514.428324270919 0.2378024940251798
3111 399.94984501567615 0.19511045586261805 399.5169407926024 0.23779376721113515
3112 240.6580933246574 0.19510595057537308 240.22519776121152 0.23778961287049274
3113 240.51407741484996 0.195101087078746 240.0811914849734 0.23778484279782788
3114 358.40480881855467 0.19509326616429026 357.97193908839444 0.23777646399594965
3115 406.369407739148 0.19509077473284667 405.93654224495765 0.23777471945757334
3116 321.88774267178326 0.195082282163865 321.45489490739163 0.23776548222775729
3117 226.5677286387516 0.19507871483100916 226.13488756478702 0.23776235913356442
3118 232.57757797973463 0.1950725038710638 232.14474944046532 0.23775603539823145
3119 298.0227913921328 0.19506639959995203 297.5899753140555 0.237749678477297
3120 312.50647444226007 0.19506209914666103 312.0736665743701 0.23774576874329903
3121 255.24584966428384 0.19505527845408682 254.81305584762876 0.2377385382010013
3122 205.49467768695666 0.19505049499821345 205.06189323971694 0.2377339522415064
3123 219.87887771817572 0.1950449388079045 219.44610438035934 0.23772839900845005
3124 262.57989754384784 0.19503880876847335 262.14713670206436 0.2377220330150053
3125 269.00422331792004 0.1950340756683353 268.5714716695937 0.23771757265803817
3126 234.10396721026606 0.19502800427876169 233.67122794792735 0.23771125805995927
3127 206.93485634109115 0.19502240080103955 206.50212825434122 0.23770568594890956
3128 216.86425822116016 0.19501765183300804 216.43153949618144 0.23770107314569822
3129 239.7523365030994 0.19501082264148553 239.31963176820625 0.23769391225167463
3130 239.35661467580698 0.19500675977441093 238.923917719739 0.23769019629359525
3131 216.02391422965098 0.1950000313708923 215.5912310526869 0.23768314559319387
3132 199.39380170848213 0.19499516898601482 198.961128120747 0.23767841874911455
3133 205.3976418164871 0.19498964367176308 204.96497927784216 0.23767289497317554
3134 218.97434270333525 0.19498361341495993 218.54169240567109 0.23766668424919393
3135 219.04848000365914 0.19497887558173724 218.6158389765278 0.23766215154957732
3136 205.96890107289872 0.19497264085640872 205.5362727344279 0.2376556976143928
3137 196.77779673435396 0.19496758208563011 196.3451784222714 0.23765072999691017
3138 200.68548434740953 0.19496198929885522 200.25287723857713 0.2376451195335403
3139 209.1219730983678 0.19495628893084627 208.68937749983166 0.2376393096052597
3140 209.6738096789632 0.19495108990058235 209.2412243736222 0.23763421544043162
3141 201.9645034934053 0.19494539801156166 201.53192968612692 0.237628409266806
3142 195.7146616180213 0.19493983180667707 195.2820989436113 0.2376228426033416
3143 196.94955066420044 0.1949347223616788 196.516998154735 0.23761778710378004
3144 201.45768140470284 0.1949285990246519 201.02514130816976 0.23761149750841476
3145 201.89566524733183 0.19492383961867216 201.46313451075787 0.2376068969553037
3146 197.22153290866802 0.19491769818354068 196.78901463342046 0.2376005770640339
3147 192.71880952940023 0.19491265426473958 192.2863012605298 0.23759561460571738
3148 192.49826633159847 0.19490700171683295 192.06576941243995 0.23758991744167704
3149 194.88716661793003 0.19490144987392063 194.45468086258828 0.23758430546783105
3150 195.54524117693708 0.19489618296397793 195.11276589655262 0.23757909742047606
3151 193.0696943744573 0.19489048128419365 192.63723059495453 0.2375732982185509
3152 190.0443244003134 0.19488513577051803 189.61187128427423 0.2375679802686609
3153 189.2512157938226 0.19487968758659863 188.8187735922352 0.23756251400081646
3154 190.41646869239852 0.1948740479556198 189.98403783574292 0.23755680869997953
3155 191.1221413561101 0.1948688315142013 190.68972087831887 0.23755164627700978
3156 189.9835434786128 0.19486312151000906 189.55113451341276 0.23754584369004694
3157 188.01040453062163 0.19485780899289534 187.57800616100016 0.23754056062854603
3158 186.9853675368246 0.19485233931945933 186.5529801343807 0.23753506312446057
3159 187.30188453929208 0.19484673872376312 186.8695083901002 0.2375294104681039
3160 187.79660813687036 0.19484153133280357 187.36424235833144 0.2375242472061279
3161 187.3507603011236 0.19483578100357973 186.91840611706306 0.2375184030569433
3162 186.11832173298046 0.19483059760792232 185.6859778687264 0.23751326664612327
3163 185.10303779626398 0.19482494984602197 184.67070528969884 0.23750755671913462
3164 184.89034173849984 0.19481960502165913 184.45801992582213 0.2375022076560638
3165 185.09380289306765 0.19481412729512337 184.66149204653348 0.23749671923904142
3166 184.96925510922497 0.19480868017541614 184.53695519540045 0.23749123364911712
3167 184.29102742155888 0.19480321802958087 183.85873843589746 0.23748576763181956
3168 183.49485712708554 0.1947978615370603 183.06257887138403 0.23748039416442213
3169 183.08764517433298 0.19479224511772256 182.65537819729454 0.23747473192071647
3170 183.10423684661058 0.1947870791747643 182.67198016884586 0.2374695985899271
3171 183.17637218342287 0.19478129792209856 182.74412715760923 0.2374637278915239
3172 183.01523299943932 0.19477625433795134 182.58299800029314 0.23745874480824936
3173 182.7190513017149 0.19477042108697343 182.2868280669581 0.2374528136698099
3174 182.62561987229373 0.19476538695101575 182.19340665309946 0.2374478322432445
3175 182.96079811037083 0.1947595738108558 182.528596599459 0.23744193710099396
3176 183.6927192778513 0.19475454346960375 183.26052778826582 0.23743694611588034
3177 184.70593667413303 0.19474868444496854 184.27375698328365 0.23743100640441628
3178 186.06484581667692 0.19474378149881735 185.632675875281 0.23742615989710802
3179 188.10012572269858 0.19473772153329644 187.66796801899437 0.23741998217089214
3180 191.2966786956749 0.19473310368559738 190.86453011649377 0.23741547549554692
3181 196.17581462974488 0.19472670426586933 195.74367903435035 0.23740889112867453
3182 203.3504990567412 0.19472248201328793 202.9183717203441 0.23740485438379727
3183 213.74534475233523 0.1947156541132921 213.31323133427364 0.23739776394831252
3184 228.8563581547885 0.19471191400240376 228.42425195084775 0.2373942899383575
3185 250.94317744182754 0.1947045469893701 250.51108632109236 0.23738657374581276
3186 283.1972111297933 0.1947014499191792 282.7651258374961 0.2373838423779932
3187 329.91842241647106 0.19469331202577062 329.4863538698227 0.23737523462253482
3188 396.6925938104222 0.19469116850129511 396.26052903411977 0.23737360780109354
3189 490.14014519552694 0.19468187625974015 489.7080996609714 0.2373636582958177
3190 616.6794088631124 0.19468111574905808 616.2473641052646 0.23736364209866181
3191 778.9661990194535 0.1946702411497104 778.5341769309385 0.23735184736523207
3192 969.3784062224053 0.19467120642176222 968.9463811718211 0.23735384416242727
3193 1160.424784214667 0.19465861023702766 1159.992785560479 0.23734004395089556
3194 1298.7148892316563 0.19466106903610772 1298.2828843844468 0.23734377817337649
3195 1313.844830208501 0.19464753350150849 1313.4128537831314 0.23732889186816566
3196 1156.0509814745499 0.1946500130255252 1155.6189988191716 0.23733264235280244
3197 846.7047772086183 0.19463768728725275 846.2728203490431 0.23731917228807947
3198 494.95616105340895 0.19463761700969742 494.52420348340684 0.23731995299243427
3199 241.8319417053845 0.19462901456972692 241.40000187897476 0.237310811840016
3200 171.6091785194335 0.194624516034848 171.17724755829366 0.2373064451049961
3201 267.1512036605085 0.19462045691832067 266.71928062079644 0.23730258279376507
3202 434.734356476439 0.19461192919187817 434.3024510165136 0.23729353073355344
3203 562.7778251384743 0.1946109100356409 562.345921025971 0.23729320246764762
3204 577.1957803097476 0.19460068439068465 576.7638974505312 0.23728217482573724
3205 474.92183009596084 0.19459988611228035 474.48994810569206 0.23728210415653672
3206 320.1010894521237 0.1945908741943747 319.6692260931887 0.2372724847406304
3207 199.9664115731401 0.19458771843828201 199.53455417897726 0.23726967572456442
3208 168.30800523178416 0.19458176820334372 167.8761598519106 0.23726361167024734
3209 218.21923912618374 0.19457541187658625 217.7874066322475 0.23725708205963975
3210 297.6657890605932 0.1945722962378384 297.23396245141214 0.23725431294329008
3211 348.0939392642348 0.1945639035631172 347.66212994772167 0.2372454129500063
3212 338.8645722046861 0.19456179372593332 338.4327665958443 0.2372438151158507
3213 280.2017428773537 0.194553509564203 279.76995432992476 0.23723503786470052
3214 210.58934663852065 0.19455030757355984 210.1575641589999 0.2372321719472106
3215 168.71285845092592 0.19454384753560386 168.28108909041214 0.23722551297817712
3216 169.86741591469885 0.19453847370578706 169.43565731949602 0.23722012149703625
3217 201.29568613458747 0.1945341601468704 200.86393601632727 0.2372159581133127
3218 235.37593869896523 0.1945270276149877 234.94420315224167 0.23720851910858692
3219 248.6133824770511 0.1945238572119262 248.18165293360843 0.23720568623074648
3220 234.333660004544 0.19451633397321286 233.9019458801736 0.23719779039717231
3221 203.34342547538978 0.1945128289934309 202.91171807740142 0.23719456899492417
3222 174.3325781236953 0.19450625520644002 173.90088409252692 0.23718777596192614
3223 161.45647186257187 0.19450141438251647 161.0247874479895 0.2371830001998593
3224 167.02933218743706 0.19449632667142974 166.5976579254993 0.2371779352663208
3225 182.62704479821343 0.19449011445697859 182.19538312092808 0.2371715628283522
3226 196.04631413768703 0.19448609789550975 195.6146602959173 0.23716774387421616
3227 198.83941626076808 0.1944792629350047 198.40777635204495 0.2371606457881297
3228 190.18333789575624 0.1944753881199415 189.75170551638965 0.2371569912466478
3229 175.7813710167153 0.19446887788696965 175.3497518684882 0.23715027034012226
3230 163.42985925520742 0.19446432478005 162.99824910467245 0.2371458257549081
3231 158.3546677305043 0.19445872237547382 157.92306884755652 0.23714016057230905
3232 160.93576150463608 0.1944532055370063 160.50417370521447 0.2371345938846134
3233 167.5224948816729 0.19444849121005148 167.09091642927356 0.23712996118931212
3234 173.18672779076883 0.19444229622121473 172.75516188946514 0.23712360508247832
3235 174.52191990515075 0.19443799177623708 174.09036246523047 0.23711944814405986
3236 171.04828812000937 0.19443169767930293 170.61674344569897 0.2371129766310968
3237 164.83754702947402 0.19442721663765794 164.40601119976205 0.23710861307433095
3238 158.93993152202805 0.19442133466168487 158.50840756664405 0.23710262072232197
3239 155.66871926199497 0.1944163024447472 155.2372053443722 0.23709761517800376
3240 155.62556274363507 0.19441103610247773 155.19405936933595 0.2370923381966505
3241 157.77639661456323 0.1944054266523689 157.3449045270211 0.2370866608897496
3242 160.2921170614291 0.1944006432127488 159.8606344737629 0.237081944453461
3243 161.57132732014696 0.19439471062979707 161.13985671828274 0.23707589123440834
3244 160.92544468935523 0.1943900824843298 160.49398325261444 0.23707135425647055
3245 158.69212625425598 0.19438417700159735 158.26067674492674 0.23706533232762944
3246 155.86144322289013 0.19437937771486358 155.43000324968858 0.2370605954866903
3247 153.4956350000716 0.19437376479869561 153.06420632211285 0.23705491316003913
3248 152.24943814986915 0.19436861431961638 151.8180197680648 0.23704976748472034
3249 152.17704344823252 0.1943633779990597 151.74563554809717 0.23704452213629407
3250 152.84032181653828 0.19435788587313682 152.40892495173208 0.23703897893307113
3251 153.59855007214472 0.19435293618465607 153.1671630700504 0.23703406590966755
3252 153.9139578696035 0.19434725209424583 153.4825823183684 0.23702829914087145
3253 153.5441277377405 0.19434240401525402 153.11276183021022 0.23702350351501592
3254 152.57150232144215 0.19433672338508717 152.14014785789726 0.23701774015980562
3255 151.29871202563405 0.19433179343314927 150.86736738335264 0.23701284884825574
3256 150.08333181998725 0.194326269885632 149.6519982827767 0.23700726732491134
3257 149.19094501824208 0.19432114639340248 148.75962172124173 0.23700215060694202
3258 148.71747657432763 0.19431584367361546 148.28616390563946 0.2369968250145666
3259 148.59249485155195 0.1943105109396241 148.16119287605036 0.23699146456194314
3260 148.6416746685224 0.1943054014558723 148.2103829041055 0.2369863629610264
3261 148.67086043246007 0.19429992194155973 148.2395796792869 0.23698083123162794
3262 148.53658682584194 0.1942949188860843 148.10531605409662 0.23697585285924028
3263 148.18216192945897 0.19428939236774942 147.75090227135303 0.2369702657381807
3264 147.63610350498408 0.19428439382126292 147.20485381899434 0.23696529216850137
3265 146.98312060870487 0.19427891488215257 146.55188193420318 0.23695975961955032
3266 146.32435904566876 0.19427384092969915 145.89313050684987 0.23695469788920018
3267 145.74232675198698 0.19426846985679594 145.31110899203173 0.2369492900984359
3268 145.28034486861878 0.19426328227921794 144.84913749068025 0.2369440956593012
3269 144.9389236874122 0.1942580350403663 144.50772682106768 0.23693883130414775
3270 144.68565591241287 0.1942527383400866 144.25446966477102 0.23693350930177323
3271 144.4720483343599 0.194247593146985 144.04087237810492 0.23692836310796817
3272 144.25055576340992 0.19424222224150406 143.81939058704327 0.23692295412512712
3273 143.98697720620433 0.1942371355589376 143.55582219518925 0.23691787545613197
3274 143.6660570653504 0.19423173807437435 143.23491289235608 0.23691243491996933
3275 143.29070390453296 0.19422666224703417 142.85956987398598 0.23690736829993983
3276 142.87677265303554 0.19422128241984177 142.44564942289654 0.23690194771917455
3277 142.4460417667123 0.19421617920420942 142.01492873889077 0.2368968486173313
3278 142.01961414544044 0.19421084754527534 141.58851181437822 0.23689148351696546
3279 141.61327591314682 0.19420569500686913 141.18218389173535 0.2368863264045931
3280 141.23532552243137 0.19420042475225804 140.80424406550173 0.23688103217737752
3281 140.88668420034875 0.19419521780965446 140.45561317137273 0.23687581116634923
3282 140.56257462592495 0.1941900068571621 140.1315140337337 0.23687058533407584
3283 140.25493877946954 0.19418475348096442 139.823888716252 0.2368653097366015
3284 139.95484753502564 0.19417958941275434 139.5238078077954 0.23686013781746157
3285 139.65439533557597 0.1941743049875728 139.22336620502676 0.23685482556163187
3286 139.34785709372375 0.19416917079707618 138.91683823517198 0.2368496877546998
3287 139.03209363128528 0.19416387272810184 138.60108539946322 0.23684435909397522
3288 138.70637668941455 0.19415875157695459 138.2753787020166 0.23683923582096778
3289 138.37183196566497 0.19415345535929135 137.94084460154392 0.23683390876176202
3290 138.03074306867765 0.1941483335974109 137.5997659509075 0.2368287841727371
3291 137.68586545025425 0.19414305070585533 137.2548989275159 0.2368234720324868
3292 137.33988576554802 0.19413791913800357 136.90892951094654 0.23681833546348444
3293 136.99505169729207 0.19413265649371725 136.56410599453193 0.23681304626644087
3294 136.6529936328616 0.19412751031377037 136.22205823039909 0.23680789214875042
3295 136.3146873003213 0.19412227080621408 135.88376240027105 0.2368026292440298
3296 135.98052833236002 0.1941171087560268 135.5496137674847 0.23679745611932046
3297 135.65045821047622 0.19411189227956455 135.21955409880806 0.23679221938859543
3298 135.32411368527727 0.19410671552068734 134.89321994115775 0.23678702859882514
3299 135.00096333756747 0.19410152011206028 134.5700800016816 0.23678181577381543
3300 134.68042128815273 0.1940963311398543 134.249548346807 0.2367766102058903
3301 134.3619280309165 0.19409115397136878 133.93106545893016 0.23677141801497592
3302 134.04500087129264 0.1940859557388603 133.61414871446377 0.23676620108999602
3303 133.7292592047041 0.19408079386682459 133.2984173847157 0.23676102612160738
3304 133.4144293768734 0.19407558916457499 132.98359798662995 0.23675580107885635
3305 133.10033949987474 0.19407044002792087 132.66951841948853 0.23675064035829133
3306 132.7869051168199 0.1940652310955414 132.35609447592 0.23674540980434713
3307 132.47411645717224 0.19406009280839112 132.04331610322885 0.23674026113500632
3308 132.16202308555856 0.19405488112245697 131.73123317764149 0.23673502679460962
3309 131.8507263110213 0.19404975262153223 131.41994666946687 0.23672988893288532
3310 131.54037128981224 0.19404453879731362 131.1096020994842 0.23672465153075856
3311 131.23114970229759 0.19403941990604756 130.8003907581271 0.23671952426444667
3312 130.92330269082694 0.19403420365316779 130.49255420370346 0.23671428347032905
3313 130.6171366513571 0.19402909512006022 130.18639838857112 0.23670916766590844
3314 130.31304059082572 0.1940238751966805 129.88231279358956 0.23670392203949003
3315 130.01152072585478 0.19401877876181514 129.58080312737263 0.2366988197203544
3316 129.71324117852714 0.19401355287392621 129.28253405905906 0.23669356659414598
3317 129.41909168315075 0.1940084714178535 128.98839473061986 0.2366884811130531
3318 129.13027307472055 0.19400323600704705 128.6995866223667 0.2366832163468156
3319 128.84843098916923 0.19399817384313672 128.41775466260177 0.2366781527243254
3320 128.57583454011478 0.19399292369464 128.1451687461692 0.23667287025094766
3321 128.3156491664418 0.19398788708353404 127.88499344358623 0.23666783577205278
3322 128.07231648762254 0.19398261466120803 127.64167134613562 0.2366625268257178
3323 127.85212993765359 0.19397761266064917 127.42149479296602 0.23665753202693166
3324 127.66405997402086 0.19397230702883506 127.23343548310174 0.2366521838902792
3325 127.52100553799332 0.19396735285431418 127.0903909409976 0.23664724414141328
3326 127.4416278263581 0.19396199796474534 127.01102399023958 0.23664183815377898
3327 127.45314625285019 0.1939571111425984 127.02255216554575 0.23663697616184942
3328 127.59550604530988 0.19395168312723504 127.16492287761143 0.23663148457120342
3329 127.92778127230872 0.19394689289817463 127.49720764507173 0.23662673433883155
3330 128.53784764159005 0.19394135578315105 128.10728517048906 0.23662111531784494
3331 129.55736226187733 0.19393670650041095 129.12680902695567 0.23661652842125674
3332 131.18460584526736 0.1939310053953595 130.7540641217234 0.23661071814860496
3333 133.72006725837454 0.19392656510910425 133.2895343195449 0.23660637372052062
3334 137.62087303942639 0.19392061538051678 137.19035215025067 0.2366002737952103
3335 143.5855482343094 0.19391648943767203 143.15503545053343 0.23659629433830265
3336 152.6824203135244 0.19391015967322014 152.2519204018686 0.2365897519825904
3337 166.54624506214793 0.19390651182088134 166.11575222242578 0.2365863279012758
3338 187.6640952416658 0.19389959799899084 187.2336165377029 0.23657910596392706
3339 219.7858856787357 0.19389668107579677 219.3554124664441 0.23657653121580688
3340 268.4410809972735 0.1938888715700843 268.01062385809803 0.2365682676053768
3341 341.5023735244627 0.1938870637596863 341.0719194789951 0.23656698170794516
3342 449.39951397808335 0.19387790856519052 448.96907891551234 0.2365571540058087
3343 604.2124814109737 0.1938777230224035 603.782045935233 0.236557752718382
3344 815.6192036608647 0.19386667366240598 815.1887912615578 0.2365457256444955
3345 1081.26905023252 0.19386861777570352 1080.8386328186277 0.2365487961164813
3346 1369.3960196065552 0.19385534311937755 1368.9656300732802 0.23653419015578628
3347 1601.423168756553 0.19385933967370209 1600.9927697787832 0.2365396380959271
3348 1657.8237880125923 0.19384461229861885 1657.3934200452857 0.23652335500814903
3349 1442.2187186132867 0.19384891757003808 1441.788340536389 0.2365291593277715
3350 984.9165080032983 0.1938355111254664 984.4861580892418 0.23651440293099527
3351 480.6574573695668 0.1938366554362131 480.2271041502384 0.2365165638922219
3352 170.47280048539545 0.19382800248227616 170.04246519873507 0.2365072841781276
3353 164.7387679168506 0.1938235071892091 164.3084414666344 0.2365029430269912
3354 380.6951782472812 0.1938204814827599 380.26485761002317 0.2365001557752875
3355 622.4552041735325 0.19381127487161823 622.0249025320301 0.23649036663087553
3356 710.8756341436655 0.19381139024568503 710.445331530589 0.23649122283076948
3357 588.4905664870713 0.19380101814066872 588.0602854089647 0.23648005996602572
3358 349.2075544281279 0.19380028139779876 348.7772741765544 0.2364799701757029
3359 160.09945977362938 0.19379247697458626 159.6691955724755 0.23647172417928863
3360 128.96890473904662 0.19378811774675192 128.5386491202819 0.23646750101799296
3361 233.54282670028556 0.193784184572103 233.1125788378824 0.2364636778310379
3362 360.85215819504464 0.19377652813002594 360.4219259857904 0.2364556811242659
3363 403.089726418264 0.1937747275847946 402.65949739042725 0.2364543002518973
3364 332.7823472841277 0.19376643918965464 332.3521352697739 0.23644557516416648
3365 210.5884839119682 0.1937637926797311 210.15827688721652 0.2364432320719615
3366 126.50411980275834 0.1937575291735034 126.0739254587563 0.23643681482852902
3367 126.74262217597266 0.1937522341232481 126.31243849131836 0.2364314505310389
3368 187.02287551292204 0.19374863426338831 186.5926988104176 0.23642806824104348
3369 244.31578507931582 0.19374124661768424 243.8856235104871 0.23642032221101844
3370 250.48148130115104 0.1937387911488077 250.0513242761962 0.23641823380603957
3371 204.71118941654763 0.19373138410395993 204.28104755194732 0.23641048049635713
3372 145.54932616467826 0.19372792320698973 145.11919101556305 0.23640722590823812
3373 114.87449507280552 0.19372227041024365 114.44437130959322 0.23640149280205072
3374 125.91277725939102 0.1937167428924746 125.48266465515893 0.2363958613396126
3375 159.02714018812978 0.1937130401029556 158.5970347807283 0.23639236729851587
3376 182.60252312871617 0.19370607130101608 182.17243197665465 0.23638508076050924
3377 178.28094147441678 0.19370308113536452 177.8508559900362 0.2363824032452217
3378 151.61538468450027 0.19369621000690085 151.18531324508618 0.23637522940720188
3379 123.45072902796575 0.1936924265836583 123.0206649619292 0.236371639452899
3380 111.8839160694271 0.19368683157082336 111.45386330659014 0.23636593126613076
3381 119.80166648104401 0.19368160243230423 119.37162419950312 0.23636067910857902
3382 135.9031634372094 0.1936773398505596 135.4731295946848 0.2363565026740455
3383 145.54203430955178 0.19367114770394225 145.1120130214389 0.23635014040893026
3384 141.61576718525788 0.19366735215691844 141.1857533283602 0.23634650474075786
3385 127.97019523380695 0.19366123253300535 127.54019378241564 0.2363402188583048
3386 114.5446707802218 0.19365691700482845 114.11467787043621 0.2363359927807587
3387 109.29947701331137 0.19365162439865716 108.86949474060907 0.23633064830364683
3388 113.17373152019967 0.19364638470197884 112.74375976763888 0.23632536785881236
3389 120.88080790174523 0.19364193687384088 120.45084497868825 0.23632098618313063
3390 125.71320648933478 0.19363609981298135 125.28325536485075 0.23631502467106316
3391 124.26354510828374 0.19363192664226958 123.83360222781745 0.23631095382401837
3392 117.97695830829245 0.19362617125180068 117.54702704894527 0.23630508809538267
3393 111.2106584559333 0.19362162208848696 110.78073625013312 0.23630058371169446
3394 107.81162380564903 0.1936164548860118 107.38171195764532 0.23629539311770312
3395 108.7501600598844 0.19361124286562564 108.32025868970028 0.2362901273184778
3396 112.097430093748 0.19360670453210022 111.66753773134934 0.23628565786655692
3397 114.83699227576571 0.19360101441474828 114.40711141858698 0.23627984276397754
3398 114.96234070484363 0.19359675257732487 114.53246826175578 0.2362756905105261
3399 112.49876475446946 0.1935910242609946 112.06890389999319 0.2362698302152803
3400 109.06470707932921 0.19358659636720357 108.63485499479627 0.2362654881657433
3401 106.56215307400208 0.1935811999601017 106.13231186747491 0.23626000656706453
3402 105.98013978017502 0.1935763619380371 105.55030822291779 0.23625519531919037
3403 107.00105893610316 0.19357138953176659 106.57123734896483 0.2362501976065654
3404 108.46127951428822 0.19356619892834115 108.03146833186227 0.23624498349761003
3405 109.20228173646058 0.1935614696558219 108.77248000484032 0.2362402619644394
3406 108.73281628245834 0.19355618783728057 108.30302514956254 0.2362349450585248
3407 107.36842288533734 0.1935514095788851 106.93864131146564 0.2362301642928067
3408 105.88906808770719 0.19354631131034758 105.4592967161115 0.23622506028535445
3409 105.01583566419009 0.19354126546995537 104.58607442996066 0.23621996875947532
3410 105.03780379977827 0.19353648831327352 104.60805207490169 0.23621523656331653
3411 105.75928744937359 0.19353112724047328 105.32954654402305 0.23620977811007174
3412 106.72347938554458 0.19352663517428007 106.29374737201753 0.23620537835276537
3413 107.53108373825665 0.193521060103444 107.10136301145421 0.23619966669899897
3414 108.06760924197367 0.19351671276608795 107.63789708792469 0.23619544128290762
3415 108.54661123210792 0.19351107401096018 108.1169105126857 0.2361896454112533
3416 109.39611319547924 0.19350673860471854 108.96642101079755 0.23618544607697922
3417 111.09054103622981 0.19350112887779733 110.66086023980522 0.23617966754678646
3418 114.03856926235376 0.19349676790597892 113.60889703748019 0.2361754569675878
3419 118.58670866385364 0.19349116223099097 118.15704784125887 0.23616966036378872
3420 125.13819656110259 0.19348686259385298 124.70854415213526 0.23616554637347525
3421 134.33826488741076 0.19348111831491946 133.90862421085842 0.23615955823742857
3422 147.2801842923003 0.19347706793186223 146.85055145600415 0.23615576836429747
3423 165.69418282405283 0.1934709630840401 165.264562541359 0.236149319609774
3424 192.13629888938712 0.19346740641853458 191.70668533104785 0.23614615192072308
3425 230.16248111913967 0.1934606821172386 229.73288151256088 0.23613892446156048
3426 284.5016302129664 0.19345788498167546 284.0720356187639 0.23613670922084695
3427 361.02144511939963 0.1934502717792469 360.59186648297606 0.23612836464435394
3428 466.23619254407646 0.19344849870094338 465.8066166065135 0.23612743886200566
3429 605.4856711552957 0.19343974670708797 605.0561137535136 0.2361176550749957
3430 779.0705160574983 0.19343920127979058 778.640958568799 0.2361182874194921
3431 975.1227262900583 0.19342919844193898 974.6931901823963 0.2361069092200841
3432 1161.3323475120417 0.1934298109908821 1160.9028086718292 0.2361090292216105
3433 1280.9511962892022 0.19341891251409712 1280.5216808870796 0.23609648960852955
3434 1267.1130024207007 0.19341991559089516 1266.6834833643413 0.23609914076842492
3435 1080.8545385614398 0.19340936305653766 1080.4250421921188 0.23608700626430706
3436 756.791991777233 0.19340909575092013 756.3624946053571 0.23608807612490446
3437 407.5761333308186 0.1934007465699746 407.14665386214597 0.23607872210267497
3438 165.61201542791568 0.19339754249601293 165.18254182393477 0.23607606148491467
3439 103.07801288424702 0.19339250360607907 102.6485494532766 0.23607092736433732
3440 197.94964846897992 0.19338609298749124 197.5201982172835 0.23606415870892475
3441 360.5612315025818 0.1933837627776372 360.13178523152646 0.2360625082777366
3442 487.1099557974789 0.19337548661826476 486.680526996465 0.2360533143956344
3443 508.4080402878598 0.1933740105662118 507.9786134718383 0.23605280545530719
3444 418.58026253947884 0.19336595811291896 418.1508527401434 0.23604384122251065
3445 272.5619990641461 0.1933632915023858 272.132593911549 0.2360418610946836
3446 149.2085977267085 0.1933571688306664 148.77920523496746 0.23603532291036805
3447 102.50716479997511 0.19335220334849132 102.07778217267037 0.23603042395625298
3448 134.59191944315927 0.19334837520108575 134.1625442517265 0.23602681623168179
3449 204.7435729896663 0.19334150412286874 204.3142120263175 0.23601945922594308
3450 260.4072742750493 0.19333894720044595 259.97791781389316 0.23601751395570997
3451 267.7369841402667 0.19333160424985635 267.3076430363155 0.2360094997013784
3452 226.46687406390768 0.19332872572746798 226.0375381366072 0.23600720157301217
3453 164.10476930048185 0.19332240180692398 163.67544646758438 0.23600043109052277
3454 115.35619659356001 0.19331803737188463 114.92688227585127 0.23599628033685854
3455 100.77805399878838 0.19331340959385393 100.34874894510364 0.23599164409088194
3456 117.87230809044544 0.19330744236559108 117.44301519202658 0.23598545605326474
3457 147.35148541873235 0.19330409852652974 146.9221988531627 0.2359824670431071
3458 167.38154872477847 0.19329735615667598 166.95227610824188 0.23597526037991529
3459 166.05492549256707 0.1932942181899468 165.6256586994563 0.2359725749208274
3460 145.86089296270313 0.19328784023506493 145.43163934039814 0.23596578206994567
3461 119.43833460265932 0.19328388281836437 119.00908861846563 0.23596210137533347
3462 100.54344584236328 0.1932786351390539 100.11421050423057 0.2359567029936647
3463 96.21987803118809 0.19327344506038255 95.79065310166936 0.23595148445833894
3464 104.32567478352999 0.19326935897821063 103.89645787977373 0.23594754477804433
3465 116.61372430885258 0.19326325582441425 116.18451988667164 0.2359411663565261
3466 124.39146506120342 0.19325974119871148 123.96226735599599 0.23593796400871206
3467 123.16994818547757 0.1932534740075254 122.74076335928164 0.2359313521884055
3468 114.1421024066483 0.19324974251967134 113.71292475879947 0.2359279053291673
3469 102.41545141040058 0.19324402502781285 101.98628543058729 0.2359219547854859
3470 93.59345915846764 0.19323952799410032 93.16430206028525 0.2359175701882873
3471 90.80710130190504 0.19323468541543817 90.37795391833745 0.23591269815214497
3472 93.63221527131174 0.19322934264217229 93.20307866566726 0.2359072630023048
3473 99.01856128402439 0.19322522499416767 98.58943276415489 0.23590329487532535
3474 103.30622511121608 0.1932193725739969 102.87710852124503 0.23589721739705977
3475 104.0985968010831 0.1932155202229455 103.66948769207785 0.23589358878230335
3476 101.13437929417016 0.19320966975377904 100.7052821235314 0.2358875008849755
3477 95.97796736955762 0.19320558755802328 95.54887818422344 0.23588359777614584
3478 90.93031940910817 0.19320015890515332 90.50124122807358 0.23587802212942016
3479 87.83554095414149 0.19319554444353224 87.40647194353184 0.23587346616612082
3480 87.349874277371 0.19319069992014373 86.92081496942221 0.2358686080286542
3481 88.89835737953305 0.19318553394043111 88.46930847436131 0.23586337123130613
3482 91.17735611847164 0.19318116430532 90.7483158551999 0.23585909896641116
3483 92.85544605418279 0.19317565668858352 92.42641695915007 0.23585343834413822
3484 93.1281272207798 0.19317148668464865 92.6991063208111 0.23584941328405903
3485 91.93045077383364 0.19316593983008062 91.50144113216038 0.23584370184318684
3486 89.80281296720335 0.1931616754565795 89.37381173087125 0.23583956087551675
3487 87.5457158314164 0.19315634490088238 87.11672537203617 0.23583411447934366
3488 85.85205829099948 0.19315179070562652 85.423076884353 0.235829615940854
3489 85.06645222265398 0.19314679955937183 84.63748083635905 0.23582458673555473
3490 85.13411989415417 0.1931419076975011 84.7051583147673 0.23581967168937035
3491 85.71143220298855 0.19313723383957423 85.28247993721385 0.23581503193511733
3492 86.3558836235167 0.19313208467130097 85.92694173856727 0.2358098002781291
3493 86.70548077343689 0.19312760515206354 86.2765477709022 0.23580539738262887
3494 86.58559060254218 0.1931223465700535 86.15666822344602 0.23580003252611073
3495 86.02433553080411 0.19311790568122605 85.59542195154467 0.2357956735782205
3496 85.19461604268426 0.1931126858189357 84.7657129980181 0.23579035884723232
3497 84.32185735063536 0.1931081551491584 83.89296331027685 0.23578588520933816
3498 83.59729917364399 0.1931030742082924 83.1684153553967 0.23578074403899146
3499 83.12435545285675 0.19309838629419568 82.69548099348839 0.23577607307416462
3500 82.90671075869376 0.19309347812517985 82.47784613430723 0.23577114626135992
3501 82.87093885582702 0.1930886304518605 82.44208394923977 0.23576627613538884
3502 82.90721783726626 0.1930838708276511 82.47837243411605 0.23576153232255406
3503 82.91069264151142 0.19307890816806728 82.48185721349637 0.23575651984698487
3504 82.81081700855262 0.1930742385712983 82.3819908846976 0.23575188528371419
3505 82.58320281535273 0.19306922630682707 82.15438677646797 0.23574681257793548
3506 82.24536876673842 0.19306458066775567 81.81656198157872 0.23574220449195396
3507 81.84190581723841 0.1930595803157919 81.41310908845574 0.2357371484668879
3508 81.42616059026184 0.19305490558633306 80.99737318398881 0.2357325006866955
3509 81.04429393907394 0.19304995910991601 80.61551646642495 0.2357275135390716
3510 80.72535970167083 0.19304522569315163 80.29659168655859 0.23572278941908031
3511 80.47825584443424 0.19304035017367538 80.04949760217251 0.2357178920880556
3512 80.29442747419218 0.1930355526791597 79.8656788361707 0.235713085342306
3513 80.15400632018746 0.19303074330885944 79.72526730552282 0.23570827135579103
3514 80.03293813008885 0.193025894761751 79.60420883660319 0.23570339872390794
3515 79.90914019394121 0.19302113244432106 79.48042041771384 0.235698643783058
3516 79.76655795422737 0.19301625580521248 79.33784796406367 0.2356937343584792
3517 79.59684980895882 0.19301151571811082 79.16814928614309 0.235689007097618
3518 79.39901641725095 0.19300663588404007 78.97032568908313 0.23568409228377818
3519 79.17769526357662 0.19300189445869526 78.74901400609015 0.23567936302778444
3520 78.94084394363996 0.19299703259167286 78.5121724416215 0.23567446942678627
3521 78.69749574629114 0.1929922717480476 78.2688337590457 0.235669715497374
3522 78.45597506653046 0.19298744247646077 78.02732276264831 0.23566486140567572
3523 78.22279997851757 0.19298265108428733 77.7941572584835 0.23566006894978186
3524 78.00224307052852 0.1929778622073218 77.57360994433135 0.23565526398983555
3525 77.79644722920371 0.19297303542242975 77.36782376663214 0.2356504271491376
3526 77.60590086552355 0.19296828930691332 77.17728690220183 0.2356456740148023
3527 77.43010078793966 0.19296342665749644 77.00149656874365 0.23564079253851675
3528 77.26826025498572 0.1929587224704802 76.83966544274048 0.23563608977475264
3529 77.11996927809287 0.1929538254708816 76.69138428656568 0.235631166056302
3530 76.98578921944697 0.19294916159106748 76.55721354681258 0.23562651104331472
3531 76.8677829962911 0.19294423139465577 76.4392172176668 0.23562154722964568
3532 76.77006758156543 0.19293960764509838 76.34151103500587 0.23561693891445604
3533 76.69945361117524 0.19293464294081383 76.27090703387906 0.23561193435537403
3534 76.66634414398386 0.19293006258145978 76.23780670576207 0.23560737564034873
3535 76.6860221470937 0.19292505766490808 76.25749476482055 0.23560232460823186
3536 76.78063053604315 0.19292052933031734 76.35211218210533 0.23559782460749934
3537 76.98212456676828 0.19291547205954016 76.55361638075746 0.2355927139512822
3538 77.33680532015227 0.19291101202760771 76.90830601756046 0.2355882905641893
3539 77.91210727886131 0.19290588118397242 77.48361830093695 0.23558309674038697
3540 78.80698295844697 0.19290151655181845 78.3785026616863 0.2355787802088512
3541 80.16752950197494 0.19289627792152822 79.73905975915146 0.23557346490194744
3542 82.21093372689855 0.19289205149616462 81.78247237212615 0.2355693032762312
3543 85.26165812156505 0.1928866517176339 84.83320766332538 0.2355638065220394
3544 89.80687536365699 0.19288262973898312 89.37843285961665 0.23555987430134828
3545 96.5799218243888 0.1928769866195296 96.15149073411702 0.2355541036522617
3546 106.68665078725154 0.1928732707565879 106.2582270012764 0.2355505152185439
3547 121.79092067322664 0.1928672585564883 121.36250908539323 0.2355443292769182
3548 144.38327097366752 0.1928640034565247 143.95486571167606 0.2355412585349268
3549 178.14262270398925 0.19285743261745425 177.71423082704587 0.235534444325926
3550 228.38341281684134 0.19285486754408554 227.95502580048654 0.23553214881069234
3551 302.4614395358592 0.19284746450663987 302.0330676718287 0.23552439952386492
3552 409.8196861386713 0.1928459049294697 409.3913170009464 0.2355232327953874
3553 560.8083779047898 0.1928373217809977 560.3800264231712 0.23551415983768606
3554 762.7796834721671 0.1928371139719239 762.3513318508013 0.23551450739388835
3555 1011.1788119666955 0.1928270669692782 1010.7504811005915 0.23550379913475106
3556 1275.161810509163 0.1928283123957841 1274.7334764322743 0.23550576449294444
3557 1484.0183442596797 0.19281704653653903 1483.5900334996663 0.2354937134769538
3558 1535.2495397246435 0.19281894040022524 1534.821224414044 0.23549637019907424
3559 1348.1515093709347 0.192807976891104 1347.7232166808762 0.2354847131673734
3560 948.0894443966444 0.19280828472914732 947.6611505893978 0.23548552251733532
3561 496.94455422544877 0.1928002837275475 496.5162766708596 0.2354772708616403
3562 201.8279727261497 0.1927964890416315 201.39970284780063 0.235473389307454
3563 170.65180776216997 0.19279320325544944 170.22354404487518 0.235470514039328
3564 350.29651793648503 0.19278478493722281 349.868271785102 0.2354613664458263
3565 580.0710794488435 0.19278538813122517 579.6428311489942 0.2354629117180665
3566 694.4682788681888 0.19277436776901988 694.040053686124 0.23545081429572148
3567 616.3612681022217 0.19277595006783774 615.9330386976646 0.2354534544893138
3568 399.97595229013024 0.19276570223150874 399.5477443266349 0.23544226126378856
3569 187.74835551359195 0.19276495001980898 187.3201483490583 0.23544221451385527
3570 101.02427221883374 0.1927581349107436 100.59607912319206 0.2354349607309382
3571 156.24059980081606 0.19275355213112944 155.8124157325162 0.23543051616872496
3572 271.7038554007953 0.1927502675449178 271.27567781392344 0.23542731932695282
3573 341.37093396487086 0.19274306584764087 340.9427710462825 0.23541985274071234
3574 310.7773395616986 0.1927411419557306 310.34918017646874 0.23541824327419103
3575 206.450686788449 0.19273394788816714 206.02254209308165 0.2354107474791669
3576 104.73539428924988 0.19273083640224822 104.3072556320547 0.23540782079292435
3577 68.29722109529654 0.1927256339484158 67.86909290322524 0.23540255812288047
3578 102.9794723003701 0.1927202599705244 102.55135495467202 0.23539708572755363
3579 164.42295944705612 0.1927170909947521 163.9948482469845 0.23539410907684138
3580 198.95107973552916 0.1927103449959701 198.52298229127004 0.23538709926315357
3581 182.6408445574864 0.19270766278051632 182.21275224094964 0.2353846537562399
3582 132.49098495848503 0.19270137052314945 132.06290540859908 0.23537817936281408
3583 86.85891181641807 0.19269745941782776 86.43084003930122 0.23537431769902878
3584 74.08652851094287 0.19269289329525227 73.65846579604725 0.2353698216003539
3585 94.27250026712805 0.19268713820452577 93.84444928059982 0.2353638483237142
3586 124.79720030660933 0.1926841982715402 124.36915489564649 0.23536121269130708
3587 140.50900854162043 0.19267732304415605 140.0809772632407 0.2353539553355719
3588 131.48824437930168 0.19267486268058728 131.06021764440112 0.23535187221998208
3589 106.89460037238806 0.1926681758351514 106.46658737398693 0.23534482256597516
3590 85.01513759386434 0.19266498665314713 84.58713069222459 0.2353419149866112
3591 78.95291117101152 0.19265937844256217 78.52491570543812 0.23533608713084614
3592 88.74793436750558 0.19265502413991767 88.31994748512993 0.23533185823573174
3593 104.01156193611186 0.1926504430167074 103.58358430000949 0.23532719308566427
3594 112.9953708958094 0.19264540025390517 112.56740330901968 0.23532218653581294
3595 110.65330758954082 0.19264107836707775 110.22534870270097 0.23531780847276842
3596 100.65453280589648 0.19263623407271246 100.22658353572984 0.23531303609393253
3597 91.29151227381269 0.19263133671146826 90.8635729448223 0.23530799227892582
3598 89.22414223851929 0.1926273321222284 88.79621071920515 0.23530418719190993
3599 95.58709015565306 0.19262150009040405 95.15917059058326 0.23529806497938333
3600 106.49071096505922 0.1926183863625914 106.0627972889 0.23529528979662842
3601 116.62506688502346 0.19261184355880984 116.19716670235792 0.23528833910673067
3602 123.02694848747184 0.1926091993526129 122.5990531682021 0.23528611991711657
3603 126.63638738989859 0.1926024605600994 126.20850600892717 0.23527892041132092
3604 131.17797199185682 0.1925997852387099 130.75009551209675 0.23527669452135624
3605 140.60956208053497 0.19259324229855612 140.18169915397544 0.235269684260967
3606 157.01625122910716 0.1925903183415516 156.58839369781495 0.23526721295064862
3607 180.09858560140003 0.19258398425900025 179.6707412200774 0.23526039706366814
3608 208.2210846940194 0.19258099460903286 207.79324580032753 0.23525789908282338
3609 239.96067256960902 0.1925745294030759 239.53284716049535 0.23525087971057843
3610 275.1164769312408 0.19257190740737173 274.68865616444816 0.23524885938526455
3611 314.4706039105467 0.1925648559439084 314.042797946259 0.23524110834379897
3612 358.6197764722872 0.19256300399462414 358.1919734361209 0.23524003217162262
3613 406.3311400762527 0.19255507850332304 405.903353780569 0.23523121718038845
3614 453.47618837317947 0.19255411904241607 453.048403030243 0.235231223894044
3615 492.7944208021201 0.1925453911563152 492.3666539752713 0.2352214356924909
3616 515.1659681967471 0.1925450451564689 514.7382009639631 0.2352221876275442
3617 511.87178935932786 0.1925359906438601 511.4440413670109 0.23521200167304143
3618 477.8740595810268 0.19253561593670382 477.4463112460316 0.23521271905848237
3619 414.4638988900149 0.19252698943549185 414.0361688434902 0.23520305708922576
3620 330.4099263602491 0.19252579652708604 329.9821977958009 0.23520276792107983
3621 240.04070867113657 0.1925183371258224 239.6129957866891 0.23519454732165085
3622 159.11979999870857 0.19251573023957444 158.69209176639103 0.23519250207798065
3623 100.01264890355273 0.19250982776437509 99.58495285293696 0.23518622285140078
3624 68.58850891724904 0.19250566341368996 68.16082103166019 0.23518222217516263
3625 63.76406942057884 0.19250122493338667 63.33639040554177 0.235177790103682
3626 79.24456653273101 0.1924957961620113 78.81689855759595 0.23517217897305406
3627 106.12036452203479 0.19249238928091633 105.69270306199526 0.23516907075861151
3628 135.23162990174617 0.19248620272960007 134.80398122694893 0.23516247206762628
3629 158.86823146309118 0.19248330073153605 158.44058813006518 0.23516003229446375
3630 171.81407885738423 0.19247685874469392 171.38644891889456 0.23515307974497002
3631 171.8910603358893 0.19247400729445618 171.46343560098612 0.23515072760873848
3632 159.95840842741126 0.1924677003956061 159.53079679856424 0.23514392845141102
3633 139.3899523404824 0.1924645766115811 138.9623465260326 0.23514123783824478
3634 114.99785164364816 0.19245865979659693 114.57025804976631 0.2351349340852547
3635 91.73034938003381 0.19245507419095803 91.30276265918447 0.23513164665839062
3636 73.46816708607919 0.1924496771436994 73.04059139151033 0.2351260174251542
3637 62.31023650552749 0.19244555512942282 61.8826689218537 0.23512202854436817
3638 58.459526484281895 0.1924407051962112 58.031968666300756 0.23511711278492933
3639 60.62070267865999 0.1924360602645863 60.193154177681684 0.2351124407137229
3640 66.65661864178637 0.1924317098821835 66.22907875958713 0.23510817231705286
3641 74.25000704045154 0.19242661775115638 73.82247750042141 0.23510292227896998
3642 81.40229846932694 0.1924226667071435 80.97477663922534 0.23509916339444617
3643 86.70827982508929 0.19241724774311936 86.28076907821753 0.23509349912863128
3644 89.43269407854649 0.19241355769480234 89.0051904562605 0.23509006459119203
3645 89.4414333587164 0.19240796382150144 89.01394120846801 0.23508418642689122
3646 87.06127037244708 0.19240437316175227 86.63378513276935 0.23508086651598448
3647 82.90703514493141 0.19239876947248585 82.47956138975752 0.2350749857014083
3648 77.72236180260732 0.19239511623802208 77.29489511047106 0.23507157589825187
3649 72.24137127012055 0.19238965422746873 71.8139157344617 0.23506588143138804
3650 67.09086155955718 0.1923858045783062 66.66341353834363 0.23506221663523927
3651 62.728102423614224 0.19238059455093293 62.300664986088854 0.23505684297443943
3652 59.41829188603881 0.19237646626315955 58.99086259546458 0.23505282431106717
3653 57.24276648413387 0.19237156023606186 56.81534709126267 0.2350478326351351
3654 56.13178107219717 0.192367131610307 55.704370504329546 0.23504343625732385
3655 55.91077196702309 0.19236252301087134 55.483370628068656 0.23503881594356235
3656 56.35039349073414 0.19235782504558485 55.92300158366911 0.23503408201944548
3657 57.21150498093732 0.19235346329632047 56.78412174819427 0.23502976944672305
3658 58.27924131337252 0.19234856029969497 57.85186797513165 0.235024777941184
3659 59.38364814615006 0.19234437294209733 58.95628308957491 0.23502068363305167
3660 60.40720668495819 0.19233933981772988 59.97985181839706 0.23501552674340648
3661 61.28230409160938 0.19233525408221996 60.85495727620692 0.23501156132024584
3662 61.98197335174615 0.19233015737364326 61.554636873570765 0.2350063208017394
3663 62.508509380796404 0.19232611560237245 62.08118085185731 0.2350024133367239
3664 62.8820087571136 0.1923210021417134 62.45469060793183 0.23499714704006025
3665 63.1319288068804 0.19231696898023531 62.704618584336764 0.23499325356340373
3666 63.29085555579747 0.1923118626131735 62.863555701614175 0.23498799157012265
3667 63.391904562731796 0.1923078248702072 62.96461264295375 0.23498409490783773
3668 63.467192742506676 0.19230272931475784 63.03991117030244 0.23497884288947235
3669 63.548529442061465 0.1922986911457907 63.121255803905115 0.23497494701055843
3670 63.66758528423826 0.19229359596468276 63.240321995036766 0.23496969323680622
3671 63.857367117993114 0.19228957246292916 63.43011172979288 0.2349658157373099
3672 64.15264276347396 0.1922844592646212 63.72539776586079 0.23496053834855313
3673 64.59181769284218 0.19228047095555584 64.16458051788979 0.23495670399684726
3674 65.21800985123772 0.19227531783861573 64.79078315718428 0.23495137621483045
3675 66.08219406077556 0.19227138749915443 65.65497506004893 0.23494761322748267
3676 67.24585742827868 0.19226617087455822 66.81864905192401 0.23494220548010866
3677 68.78643304009125 0.19226232303992905 68.35923217208095 0.23493854497037467
3678 70.8024000409648 0.192257016881971 70.37521000011492 0.23493302396791688
3679 73.42218052433991 0.19225327967637143 72.99499774249625 0.23492950216729047
3680 76.81283265795136 0.19224785277186215 76.38566097761066 0.2349238275688446
3681 81.19431394980576 0.19224426137663878 80.76714919838246 0.2349204900466635
3682 86.85347808113568 0.19223867329985522 86.4263247982917 0.2349146095441254
3683 94.16624688718024 0.1922352743233306 93.7391000962751 0.2349115165818082
3684 103.61775010420028 0.1922294708753093 103.19061527306305 0.23490536026192924
3685 115.83264586664214 0.19222632682092947 115.4055169473951 0.2349025924261122
3686 131.5945134010825 0.19222023590520393 131.16739709757832 0.23489606759899342
3687 151.87064089299164 0.1922174283865975 151.4435297347737 0.23489372983136053
3688 177.79414966317654 0.19221095833380963 177.3670519859787 0.23488671886402504
3689 210.6224087286439 0.19220858692119522 210.19531520258354 0.23488493913917
3690 251.56401095965913 0.19220163202893473 251.13693202127473 0.23487730635545984
3691 301.50328194735124 0.192199801619064 301.0762059258793 0.23487621985286533
3692 360.42360769474976 0.19219226505456977 359.99654758925163 0.23486784044353942
3693 426.6664802164077 0.1921910482353898 426.23942162625633 0.2348675419160131
3694 495.84257711122814 0.19218289880903863 495.4155358383767 0.23485837404242493
3695 560.0497144132613 0.19218225647718326 559.6226733401243 0.23485881665984845
3696 607.6132276534349 0.19217363072050886 607.1862049908347 0.23484903187971948
3697 624.8884805348742 0.19217329597932586 624.4614573609088 0.2348498779862144
3698 600.0499020854714 0.19216461005096516 599.6228974696793 0.23484000574109593
3699 529.0293159742054 0.1921640159578573 528.6023114266823 0.23484053156530055
3700 419.9950385212714 0.1921559589016454 419.5680511089061 0.23483145346363388
3701 293.6305691032378 0.19215436350399046 293.20358403356124 0.23483070617253607
3702 176.79859130309768 0.1921476449646113 176.37162032383716 0.23482333429588412
3703 92.86611383123606 0.192144477831828 92.4391487763276 0.23482057707663617
3704 53.65763002383662 0.19213945804337423 53.230675188008526 0.23481537778471875
3705 57.162504898988935 0.19213461795730977 56.73555980592766 0.23481047510396705
3706 90.70916273884127 0.19213114520917113 90.28222433461347 0.23480725901861657
3707 136.71503396271436 0.1921250030060018 136.28810827849907 0.23480068120928102
3708 178.17711168728246 0.19212253831279447 177.75019038591708 0.23479876305259972
3709 202.58103160561677 0.19211574188565125 202.15412452785776 0.23479133587335205
3710 204.08762757349984 0.19211357667883 203.66072418443844 0.23478981238257485
3711 183.9623619888253 0.19210684346356108 183.53547269338577 0.2347824519759807
3712 149.3282134959436 0.19210429583065258 148.90132874865418 0.23478045145876658
3713 110.36721615963081 0.19209822681811717 109.9403440056158 0.2347739271969008
3714 76.92451528007834 0.19209481772413328 76.49764962746666 0.2347708348875482
3715 55.64360133184279 0.19208974223505412 55.216746019195675 0.23476557041206067
3716 48.63795585831398 0.19208530813471575 48.21110937631119 0.23476117386807419
3717 53.842385149875454 0.19208122877221748 53.41554674530699 0.23475717579624963
3718 66.51969202292655 0.19207591011750635 66.09286446156976 0.23475165123927838
3719 81.12045467959946 0.19207257184490167 80.69363351080406 0.23474859695049846
3720 92.86158844089337 0.1920667037604312 92.43477936734485 0.23474236978809707
3721 98.71411200053875 0.19206372343237874 98.28730850454292 0.2347397725634496
3722 97.7353097718013 0.1920577045095206 97.30851871742726 0.23473334986451766
3723 90.85230684110219 0.1920546942083992 90.42552143083726 0.23473071605653298
3724 80.24697956327881 0.19204887779542013 79.82020613764415 0.2347245478392464
3725 68.57776824188953 0.19204553694540286 68.15100121054164 0.23472149440248838
3726 58.24105928937216 0.19204015785735817 57.81430325146388 0.23471588005092264
3727 50.86369508262543 0.19203632506079543 50.43694655663985 0.23471220092478454
3728 47.09862515480115 0.1920314705169095 46.67188643230598 0.23470725197825623
3729 46.70685650058477 0.1920271286976043 46.28012644699012 0.23470292489704847
3730 48.82604027786779 0.19202275456420576 48.399318937641674 0.2346985856619085
3731 52.306777343028116 0.19201799719811494 51.880065616626794 0.23469372920321144
3732 56.01740537579606 0.19201397339866788 55.59070156782959 0.23468983456780285
3733 59.05914471076055 0.19200895363861586 58.63245111379431 0.2346846433276224
3734 60.875557859339054 0.19200511543933377 60.44887175985314 0.2346809840465772
3735 61.265627376831425 0.191999998700678 60.83895170990661 0.23467566822413796
3736 60.32959730853129 0.19199618807398638 59.902929076875324 0.234672043581984
3737 58.37404118816293 0.19199111820650203 57.947383284097185 0.23466678585923773
3738 55.80839536154815 0.19198720985626058 55.38174511482729 0.23466303686459994
3739 53.05025217359927 0.19198229081593646 52.62361191379128 0.23465796899205033
3740 50.45690035337342 0.19197820319474063 50.030268157658575 0.23465399252010202
3741 48.28528686280808 0.19197349457767068 47.85866417870537 0.2346491895250338
3742 46.68118167760316 0.19196918849622724 46.25456755241967 0.234644936687259
3743 45.68965934301403 0.19196471168552 45.26305420675529 0.23464042457321382
3744 45.27956436981543 0.1919601803928923 44.85296830118055 0.23463588824198842
3745 45.37340409837387 0.19195593106249856 44.94681650756584 0.23463165974552225
3746 45.876747965690754 0.1919511861945037 45.450169922638 0.23462685685825604
3747 46.70342509104181 0.19194714897507306 46.276855052182796 0.23462288988393754
3748 47.795305244856316 0.19194220601958203 47.368745195610465 0.23461784322627005
3749 49.13766754769647 0.19193836844744272 48.71111506101166 0.23461411823736628
3750 50.772189868870974 0.19193323365561762 50.345647794979335 0.2346088402360189
3751 52.81137452892458 0.19192959842323187 52.384839575231716 0.23460535526963505
3752 55.45795811682829 0.1919242572330081 55.031434025613386 0.23459983398189274
3753 59.03567487587707 0.19192085345137472 58.6091574043524 0.2345966180732945
3754 64.0366787680798 0.19191525906975596 63.610172705213564 0.2345908037964755
3755 71.1970058538276 0.19191215436957695 70.77050576849072 0.23458793096731012
3756 81.60878686785479 0.19190621438653346 81.18229893251122 0.23458172095704435
3757 96.88927589489658 0.19190353003653401 96.46279303752443 0.2345793273356093
3758 119.41463701798004 0.19189708920693746 118.98816738232343 0.23457254644967845
3759 152.63746003068925 0.19189501908023107 152.21099416011498 0.2345708514940458
3760 201.4430307483136 0.19188783971126555 201.0165796781512 0.23456323045114394
3761 272.45645384764777 0.19188666696376072 272.0300046255352 0.23456255514885632
3762 373.92382950042355 0.19187842183544274 373.4973973548884 0.23455372369971156
3763 514.5122288137237 0.1918785024208901 514.0857958411749 0.23455447012794825
3764 699.5725819052526 0.19186883760395693 699.1461690365339 0.23454403111474953
3765 923.406541603369 0.19187045327845928 922.9801246382596 0.23454651183084774
3766 1157.0458908601124 0.19185926792412056 1156.6194972284472 0.23453436374092787
3767 1337.9831099124078 0.19186216553087995 1337.5567094731653 0.23453827371177033
3768 1377.9367175479567 0.1918502583513527 1377.5103419424488 0.23452534715655407
3769 1208.2861802227053 0.19185292955485495 1207.8597983444508 0.23452894869946864
3770 849.1187229873905 0.1918425139693813 848.692362694642 0.23451777877906457
3771 436.0891512233247 0.19184231307531274 435.6627908573493 0.2345180529000507
3772 148.5853836377561 0.1918359449039056 148.1590361484576 0.23451154439460317
3773 89.74518949366993 0.19183104106408808 89.31885203665053 0.2345064159553151
3774 228.0092309835621 0.19182938263266502 227.5828962939783 0.2345053069511328
3775 434.4383389093762 0.19182043520733386 434.0120229271445 0.2344955470243919
3776 565.1839910232194 0.19182164881082148 564.7576716557068 0.23449771870189853
3777 538.1102784769571 0.19181136472763405 537.6839806696061 0.23448644262339768
3778 374.42114582516416 0.1918122562344822 373.9948453442299 0.23448822469981218
3779 179.02233675849925 0.19180384537425754 178.59605379574978 0.23447911737520305
3780 64.106926295714 0.19180171208812766 63.68064717506483 0.23447740856105098
3781 73.09866802600673 0.19179690631475863 72.67239866290737 0.234472456784598
3782 163.8689159700704 0.19179126221282974 163.44265801095625 0.2344666969013018
3783 251.7815333860489 0.19178931208142908 251.35527902983915 0.2344650441283172
3784 270.54410196724706 0.19178189176227622 270.11786285451655 0.2344572209682206
3785 210.91011217276636 0.1917804706368033 210.4838755020938 0.23445620003574782
3786 117.69770869380258 0.19177373404149756 117.27148582536189 0.23444913439917803
3787 51.32054254838013 0.19177069222626725 50.89432557608625 0.23444628006761786
3788 44.31913394068025 0.19176611759541487 43.89292615520638 0.23444166787845952
3789 84.75365800796855 0.19176086045264082 84.32746085225399 0.23443629526191248
3790 132.76189810450612 0.19175814068005084 132.3357061747074 0.23443378911862697
3791 151.76936302760063 0.19175172206726726 151.34318420460357 0.23442710092978625
3792 131.30044216155366 0.19174932767973876 130.87426788012857 0.234424953745372
3793 88.86596531628858 0.19174342472481817 88.43980302510516 0.2344188664585939
3794 53.354500922587206 0.19173984838437264 52.92834571801645 0.23441535618638332
3795 43.94480890991878 0.19173554100616064 43.51866226620486 0.23441110270775636
3796 59.51674512838269 0.19173028521485824 59.09060918073133 0.2344056624365012
3797 83.45942994146382 0.19172745936801955 83.03329937185943 0.23440311023637486
3798 97.33038884779906 0.19172116386330046 96.9042712101058 0.23439647382994327
3799 92.78943776619252 0.19171882233796134 92.36332446334205 0.2343944805125051
3800 74.81541518934765 0.19171262965348387 74.38931460329202 0.23438795640215174
3801 55.99358741144061 0.1917096963508576 55.56749242489788 0.2343852901918736
3802 47.17331854711378 0.19170443723114608 46.74723428110033 0.23437982878229868
3803 51.11283890235958 0.19170044470482628 50.68676250218171 0.2343759554730415
3804 62.46191008159056 0.1916961818525083 62.03584227251657 0.23437162722148386
3805 72.6925094904821 0.19169143923289558 72.26645114879395 0.23436690245525013
3806 75.87983701227175 0.1916875831530057 75.45378639874296 0.23436303037578168
3807 71.72638449872453 0.19168283299982702 71.3003433587685 0.2343583069561948
3808 64.65207413629383 0.19167862306441802 64.22604149611412 0.2343540171152993
3809 60.32677669299474 0.1916745225707743 59.900752119251536 0.23435005117243646
3810 62.21593180546917 0.19166949386636448 61.78991750474127 0.23434480686153616
3811 70.16950819438978 0.19166626966856345 69.74350006157269 0.23434186314852495
3812 81.41970802587022 0.1916604348075846 80.99371191844598 0.23433567261665167
3813 92.89403754355936 0.1916578727809953 92.468046157515 0.23433351326335905
3814 103.25719628749826 0.19165158133059568 102.83121793770087 0.23432676846680464
3815 113.64339424838137 0.19164927495815187 113.21742003585929 0.2343249375639266
3816 126.96571358201344 0.19164291069687417 126.53975260404549 0.23431806727107118
3817 146.5103679983146 0.19164056538150168 146.08441119345858 0.23431623947452254
3818 174.68369352167204 0.19163428632212898 174.25774982380136 0.23430941154852433
3819 212.5337063968289 0.1916319008416935 212.10776689632536 0.23430759966184797
3820 259.95636250658794 0.191625555302137 259.5304363255371 0.23430062574867364
3821 316.21259677351827 0.19162340353571763 315.7866742118144 0.23429915816814986
3822 379.988191130377 0.19161664104237838 379.562282865521 0.2342916238135892
3823 448.8419513265471 0.19161508679537978 448.41604531247896 0.2342909272727463
3824 517.7946530905323 0.19160759442391234 517.3687630255469 0.23428247056149729
3825 578.1456454232488 0.19160682854426692 577.7197558370246 0.234282757679815
3826 617.1245623225011 0.19159859600630513 616.6986903389476 0.23427338754722074
3827 620.3998184888778 0.19159839817076946 619.9739457239322 0.23427436677489188
3828 577.1016682424752 0.19158989595926984 576.6758136631234 0.2342646833924326
3829 486.7138983732434 0.19158956230818291 486.28804334561954 0.2342654653156982
3830 362.98710651063624 0.1915816666074572 362.56126827224995 0.23425657177883563
3831 231.81244220427578 0.19158026247458623 231.38660596250529 0.23425597929591938
3832 122.04824953325122 0.1915738393065882 121.62242672917215 0.23424896477248658
3833 54.609270642953156 0.19157070719864028 54.18345376651557 0.2342461692389411
3834 35.70276969284508 0.19156612101866755 35.276962079466834 0.23424149235957642
3835 57.13752724471679 0.19156123222298727 56.711729556069336 0.23423645642446977
3836 101.70772186779169 0.19155820017457156 101.28192990501061 0.23423376260650164
3837 149.9139060389026 0.1915520880259841 149.48812679464575 0.23422715623086576
3838 185.4248042605729 0.19154990276156078 184.99902880143048 0.2342255563808538
3839 198.43335766686135 0.1915433635472557 198.00759591960465 0.23421838370944092
3840 186.99993816493927 0.19154121031683788 186.57418010740065 0.23421684722178202
3841 156.35091339019797 0.19153500760173717 155.92516830285285 0.23421007974339086
3842 116.42466611200766 0.1915322305968552 115.99892611554097 0.23420776586984662
3843 78.23400579410612 0.19152686654571524 77.80827687295435 0.2342020546060527
3844 50.41556009214562 0.19152314861851638 49.98983840065114 0.2341985428759632
3845 37.10994798627727 0.19151874881328254 36.68423517104813 0.23419406641586332
3846 37.72593976245267 0.19151414470835879 37.300236210212624 0.23418940753168732
3847 48.194399616785965 0.19151050653808474 47.76870318569335 0.23418592455452902
3848 62.883404996944094 0.19150532436041368 62.457719174256056 0.2341804983276255
3849 76.40333164050152 0.1915020789205717 75.97765201509685 0.2341775464840956
3850 84.86270899328169 0.19149670465010837 84.43704044531538 0.23417184331619958
3851 86.46057141999879 0.19149348219757265 86.03490899061754 0.2341689471836729
3852 81.45758373157447 0.19148824168709183 81.03193209770264 0.23416339218474133
3853 71.6933730182635 0.1914847766447815 71.26772804223802 0.23416019938069335
3854 59.82150492605914 0.19147986548136958 59.39587000216895 0.23415505840882683
3855 48.512333973185044 0.19147603434083182 48.086706544832396 0.23415139401181767
3856 39.80846536509472 0.19147150843499763 39.38284710176872 0.23414675489100298
3857 34.77862378112734 0.19146731441524623 34.35301385800368 0.23414260870840686
3858 33.48449746690296 0.19146312402127125 33.0588959240852 0.23413841879649266
3859 35.19509614864338 0.19145864996735823 34.769503608900955 0.2341338897750656
3860 38.72886356635097 0.19145469244621133 38.303278853288106 0.234130020616649
3861 42.80761722200499 0.19145004875687122 42.38204192199238 0.2341252512557382
3862 46.33978349792514 0.19144621471260573 45.914215724987415 0.23412155822511607
3863 48.59165750490504 0.19144150274483313 48.16609931645503 0.23411668570517424
3864 49.24461650966167 0.19143770215625985 48.81906576310332 0.23411304440209527
3865 48.35527405075927 0.19143299843949327 47.929732875514084 0.23410817680569077
3866 46.25547301313668 0.19142916802012855 45.82993934894657 0.2341044961699805
3867 43.423079957635345 0.19142452332314863 42.99755572655026 0.2340997077619339
3868 40.360173191047686 0.1914206232769194 39.93465663879139 0.23409592897937911
3869 37.49691671899169 0.19141606807234166 37.07140938609382 0.23409126482552986
3870 35.135811849443215 0.1914120757570596 34.7103124188424 0.2340873548437617
3871 33.434009729701906 0.19140762626982755 33.00851926567729 0.2340828377547865
3872 32.41730227055461 0.1914035308905228 31.991819957098112 0.23407878256596654
3873 32.01283591585557 0.19139919326982688 31.587362303569012 0.23407441901672985
3874 32.0887784769621 0.19139499278921374 31.663313265522326 0.23407021865055722
3875 32.49117888945836 0.19139076522242393 32.06572212138212 0.23406600285381626
3876 33.072336818412495 0.19138646497755163 32.64688868534314 0.23406166809179432
3877 33.70865575570617 0.1913823386644566 33.283215832294616 0.2340575847470986
3878 34.30866754828302 0.19137795055409126 33.88323646303052 0.234053134698407
3879 34.81364486165698 0.19137391065776707 34.388221789626954 0.23404916137226273
3880 35.19335073676267 0.1913694519127926 34.76793666385801 0.23404462099186452
3881 35.43976350522524 0.1913654792079547 35.014357295167834 0.23404073084944732
3882 35.560182739143265 0.19136097032789587 35.134785640871655 0.23403612794371345
3883 35.57141235818955 0.19135704364066108 35.14602302156952 0.23403229297936717
3884 35.49488918378817 0.19135250569253812 35.06950902325243 0.2340276548432009
3885 35.353542054307205 0.19134860471446483 34.92816960035799 0.2340238492347504
3886 35.16947565819833 0.19134405655804348 34.74411240218705 0.234019199453233
3887 34.96296476552519 0.1913401644196287 34.537609198657904 0.23401540244766286
3888 34.7517567380266 0.1913356204526734 34.32641035913796 0.23401075843596472
3889 34.5511898632318 0.19133172555527972 34.125851181388335 0.23400695628818413
3890 34.374285019950094 0.19132719434772996 33.94895549769447 0.2340023279078936
3891 34.232379098144264 0.1913232912431027 33.80705729219802 0.23399851470314814
3892 34.13561297585894 0.1913187751114451 33.71030029679418 0.2339939039533089
3893 34.09386300500013 0.19131486452480628 33.66855805900263 0.23399008147269737
3894 34.1175204326318 0.19131035982722827 33.6922245898401 0.23398548296446958
3895 34.21872878950067 0.19130644813573427 33.79344068138271 0.23398165998222928
3896 34.412531968852775 0.19130194591495697 33.987252961192645 0.23397706174516952
3897 34.718624715203774 0.19129804448456453 34.29335341748021 0.23397325323899956
3898 35.16318098755578 0.19129353104973262 34.73791881913108 0.23396863737497442
3899 35.78164961058786 0.19128965582383736 35.35639509064985 0.23396486411417863
3900 36.62199013083844 0.19128511290467273 36.19674481106874 0.2339602068650259
3901 37.74963650327914 0.19128128457703916 37.32439872292956 0.2339564957725457
3902 39.25362261315015 0.1912766887506602 38.82839415775881 0.2339517666406775
3903 41.2559263121544 0.1912729337909699 40.83070522610518 0.23394815225825233
3904 43.92334327698179 0.19126825493532726 43.49813171017454 0.23394331187191675
3905 47.485408038938736 0.191264607693275 47.06020359202586 0.23393983921959882
3906 52.25723540018495 0.19125980625429614 51.83204075826867 0.23393483566198758
3907 58.67343990889479 0.19125631232802978 58.24825203182055 0.23393156474621754
3908 67.33023751974925 0.19125133525629345 66.90505985634897 0.23392632814398154
3909 79.04598588641683 0.19124805616033225 78.62081449007023 0.23392334018626532
3910 94.9301235020042 0.19124283167658276 94.50496289459164 0.23391777573595784
3911 116.47422310034327 0.19123985024442405 116.04906806966974 0.2339151804290879
3912 145.62804980663262 0.19123428268677492 145.2029063624968 0.23390916144904345
3913 184.86525748337397 0.19123170670462142 184.4401186746245 0.23390710204483214
3914 237.11117214235358 0.19122567597235637 236.6860459975123 0.23390046886892146
3915 305.4858719385943 0.19122363224267303 305.060749191333 0.2338991150186512
3916 392.50771705785496 0.19121701052741424 392.08260835112605 0.23389169620149894
3917 498.6713812332819 0.19121560981570054 498.24627442438094 0.23389119908531347
3918 619.8647902593185 0.1912083236077423 619.4396990441861 0.23388289152462632
3919 744.3413823592823 0.19120756101688513 743.9162915437938 0.2338832544716389
3920 849.9930711838529 0.19119973549364852 849.5679972364142 0.23387421194505204
3921 906.0035381201998 0.1911993057654726 905.5784637670934 0.23387504734092
3922 881.3615634490433 0.191191465790388 880.9365060362508 0.23386594700209223
3923 761.9386461384245 0.19119060848246897 761.5135892641467 0.2338662657952677
3924 566.0232413765658 0.19118370658938416 565.5981993160742 0.23385835390214194
3925 345.63646621252514 0.19118139653573205 345.21142801081396 0.23385680517545157
3926 165.2940069365697 0.19117637812969984 164.86897922649518 0.2338513319448051
3927 71.3978534994368 0.19117193513692665 70.9728345583845 0.23384700591537563
3928 72.73869100656944 0.19116910853055183 72.31367750624402 0.23384439179487435
3929 142.4879396760562 0.1911626508395705 142.06293959900617 0.23383742621044926
3930 234.74446463456584 0.191161507114288 234.3194661070791 0.23383702037244786
3931 303.91331333927997 0.19115385716358824 303.4883310040914 0.23382847802495013
3932 320.19847403619127 0.19115334589160385 319.77349176962895 0.23382892067067967
3933 278.37858144030014 0.19114567795207596 277.95361543719525 0.23382032515282186
3934 197.6527268300838 0.19114460180192339 197.22776216620946 0.2338200620724018
3935 111.2632891257104 0.1911380162692651 110.83833826671402 0.23381284272712094
3936 50.357185140743404 0.19113549353630158 49.93223892013457 0.23381072707253084
3937 30.536881832424328 0.19113056108960894 30.11194564516796 0.23380562616675987
3938 47.923359618681594 0.19112638680808963 47.49843184235714 0.23380138951636908
3939 84.7094674396406 0.19112295555677253 84.28454627179954 0.23379821228428463
3940 119.24744910390075 0.19111758401506226 118.82253907827601 0.2337924416096781
3941 135.3210470907919 0.1911149791168482 134.89614179571498 0.23379031596004385
3942 127.38002091952144 0.191109206092447 126.95512767256152 0.23378404086747545
3943 100.76739780042065 0.19110660369447524 100.34250929574533 0.2337819009808476
3944 67.5959123031671 0.19110119082104998 67.17103500513157 0.23377610721447545
3945 40.57493466223964 0.19109796611589833 40.15006355176369 0.23377314436005703
3946 27.683987937329487 0.19109334875008954 27.259126193874398 0.23376839470499985
3947 29.90081334944566 0.1910892842752757 29.475959736634547 0.2337643285358375
3948 42.29310809663534 0.19108546464990975 41.86826200802554 0.23376062395989586
3949 57.19811801243594 0.19108074695505906 56.77328156706593 0.2337556984149555
3950 67.69272548662323 0.1910773928065083 67.26789548740557 0.23375260641115475
3951 69.98270501578084 0.19107244552061944 69.55788519770802 0.2337473725522029
3952 64.13123225963122 0.19106909472497322 63.706418872194995 0.23374429271125807
3953 53.233134294766785 0.19106436679923572 52.808330594293075 0.23373933367447047
3954 41.67246110248364 0.19106062552022757 41.247664722112475 0.2337357548509297
3955 33.275329383014984 0.1910564243176684 32.8505414897492 0.23373146894812513
3956 30.076867306745218 0.19105209033689854 29.652088086501323 0.2337271299069943
3957 32.01417500121722 0.191048508686413 31.589402857032386 0.23372363549842232
3958 37.43678886504021 0.1910435910706489 37.01202672291989 0.23371855104966882
3959 44.04563846944652 0.19104053523863318 43.62088221169025 0.2337157225176341
3960 49.829884203925324 0.19103518835732297 49.405138917429866 0.2337100981381332
3961 53.70056720369158 0.19103246908133206 53.275827050859604 0.23370768375064072
3962 55.70124855299801 0.19102689003879433 55.276519880266136 0.23370178269308198
3963 56.849633394526734 0.19102432607316022 56.424909529933515 0.23369953852005954
3964 58.75501603547463 0.1910186591889516 58.33030381787861 0.23369355840707584
3965 63.205599256547366 0.19101615910474057 62.78089174376136 0.23369135368126376
3966 71.87099094439809 0.1910104316705895 71.44629516852245 0.2336853442050404
3967 86.21346044886799 0.19100803822997633 85.78876919297295 0.23368321766506603
3968 107.59551236457047 0.19100213600908061 107.17083317825363 0.23367705030776253
3969 137.5271113394846 0.19100003139885377 137.1024360925787 0.23367521550705322
3970 177.92082993298592 0.1909937104702195 177.49616762227237 0.23366860024333858
3971 231.2229959199307 0.19099218883234462 230.79833632183573 0.23366740926259968
3972 300.2015516572618 0.19098511837451299 299.77690658946347 0.23365994942385207
3973 387.16124390737724 0.19098452467293972 386.73659956606986 0.2336598166344008
3974 492.22312185627186 0.19097637372048681 491.79849436809315 0.2336511144582273
3975 610.5494422359671 0.19097697869312402 610.1248128897705 0.23365236750349605
3976 728.7955733743452 0.19096759536061844 728.3709635442517 0.23364223473289936
3977 822.8183386665652 0.19096934871709362 822.3937244907113 0.23364482713678594
3978 860.0855390031674 0.19095907271816914 859.6609462838572 0.2336336465919179
3979 811.0682883961618 0.1909612643790588 810.64369036443 0.2336367673527869
3980 667.8064971060052 0.19095120236618895 667.3819200955511 0.23362580808788277
3981 458.8535282463088 0.19095239566723135 458.42894804381706 0.23362780682450604
3982 244.3130096259765 0.19094414038014518 243.88844658615943 0.23361889943690956
3983 88.6116499598477 0.19094285633244087 88.18708903152309 0.23361807199216825
3984 28.70779793060684 0.19093751080027757 28.2832479284667 0.23361249133986345
3985 60.13048355092578 0.19093322108114955 59.70594211199914 0.23360821784548694
3986 145.72444292278698 0.1909306822503847 145.2999063800867 0.2336058604499027
3987 235.928021300798 0.19092406624867642 235.50349832812074 0.23359890642859085
3988 288.57480550936504 0.1909232022061128 288.1502838215677 0.23359848559116247
3989 282.7490109713106 0.19091569039194128 282.3245047967884 0.23359048413029937
3990 224.317176479724 0.19091492452522946 223.89267135854132 0.23359019665744266
3991 140.86521921287246 0.19090807437102789 140.440728206672 0.23358293182942125
3992 67.22073822391663 0.19090603575014214 66.79625098334834 0.2335812048181368
3993 28.6765543421522 0.1909008820128376 28.252077593717246 0.23357586642211822
3994 31.169359035272812 0.19089697914778625 30.744890040962726 0.2335720151622995
3995 62.40036536525752 0.19089363759596636 61.97590298324361 0.23356874441794656
3996 100.80914295883008 0.1908881943791548 100.3846916338748 0.23356313057612801
3997 126.3291172711279 0.19088599056987368 125.90467011628103 0.23356116427700174
3998 128.19640579651056 0.1908799119648477 127.77197106823145 0.23355481631424835
3999 107.60597850252685 0.1908778356460824 107.1815476624646 0.23355300441617596
4000 75.10049503849986 0.19087211243236787 74.67607587438077 0.2335470516867149
4001 44.4741168879305 0.1908693022547293 44.049703174275635 0.23354441140013166
4002 26.308922964160534 0.19086457999705903 25.884518792887985 0.23353959127549184
4003 24.138086683865506 0.19086066025745727 23.713690331338082 0.23353569226996895
4004 34.43977402935028 0.1908570314862959 34.01538488544762 0.23353211241637267
4005 49.56811187581116 0.19085217010185448 49.14373256178562 0.23352714392368834
4006 61.65153508230424 0.1908492573843773 61.22716144870834 0.23352437621152924
4007 65.67560650169735 0.19084397277222184 65.25124360150026 0.23351892742485522
4008 60.795452847975994 0.19084118929470045 60.37109535404385 0.23351630463743916
4009 49.793647394973135 0.19083606524760152 49.36930029018572 0.23351103953981234
4010 37.27602253110721 0.19083289152023847 36.85168166863346 0.2335079709535081
4011 27.54611022365112 0.19082833554950002 27.121778535453686 0.23350335264793382
4012 23.05183802416886 0.19082450636725207 22.627513980516316 0.23349953728528985
4013 23.88128170449306 0.1908206306253017 23.45696538155943 0.23349569230832692
4014 28.25137760714587 0.1908161800479502 27.827070256881864 0.23349117021605595
4015 33.55647424995623 0.19081282580703005 33.132173507618326 0.23348791653087386
4016 37.453071220921075 0.1908080057135907 37.028780239354475 0.2334829758530075
4017 38.594614742656894 0.1908048635494909 38.170329919165205 0.23347995994220144
4018 36.85707915624471 0.19080000436989256 36.432804173887874 0.23347497798694325
4019 33.10764788492529 0.1907967555683735 32.68337929318712 0.23347183616980144
4020 28.701391877784246 0.1907921368096385 28.277132609290593 0.23346713168401453
4021 24.936734389033013 0.19078856106526806 24.51248221502029 0.23346361294745277
4022 22.65682031350119 0.1907843319756875 22.232576625824358 0.23345935570114218
4023 22.09072190090908 0.19078035495020285 21.6664861701028 0.23345537585607923
4024 22.92406690963043 0.19077651850510063 22.499838822597365 0.2334515685279631
4025 24.517038043708673 0.1907721992760769 24.092818648682446 0.23344719575015033
4026 26.1638982255908 0.1907686475138045 25.739685863682084 0.23344371439491357
4027 27.305990798681776 0.1907641275378262 26.881787560300356 0.2334391108435949
4028 27.64982749589114 0.1907607009608258 27.225631022134053 0.23343577279626215
4029 27.18267549260009 0.1907561431022533 26.758488224584433 0.23343112491340703
4030 26.109209787135647 0.19075268789330857 25.685029345070777 0.23342775417156036
4031 24.746904326592244 0.1907482270001805 24.32273288338748 0.23342321620458067
4032 23.41914225069932 0.1907446341592918 22.994977928400157 0.23341968813987252
4033 22.374105092758192 0.19074034946507076 21.949949392668987 0.23341535062413543
4034 21.74343467232032 0.1907365706826692 21.319286491529514 0.2334116101081358
4035 21.539910456441735 0.19073248082477093 21.1157704814232 0.2334074941937623
4036 21.683876431431983 0.19072852403561474 21.25974435688629 0.23340355051008058
4037 22.043836725816227 0.19072459887722862 21.619712505462008 0.23339962147699134
4038 22.477683960184716 0.19072051130072254 22.053567919941106 0.23339552894288862
4039 22.865026092736397 0.19071669178116007 22.440917682081306 0.2333917188739323
4040 23.126163292569032 0.1907125392277092 22.702063200132606 0.23338755320871563
4041 23.227665560195568 0.19070875724093916 22.803573019278616 0.23338378367601303
4042 23.177494025413264 0.19070460633344888 22.75340979735623 0.23337962172358556
4043 23.013894245827306 0.1907007995825473 22.589817625537815 0.23337582070694146
4044 22.7923313555608 0.19069670629776803 22.36826292184777 0.2333717274152625
4045 22.573773710034153 0.19069282621819192 22.14971304555526 0.2333678382607008
4046 22.416502321081072 0.19068883138964093 21.992449628025472 0.2333638616659588
4047 22.372273144714697 0.19068484449459058 21.94822845575032 0.23335984446978422
4048 22.48694656215582 0.19068097521205116 22.062909569454416 0.2333560174893521
4049 22.80499505929606 0.1906768593857357 22.380966355287168 0.23335184462315697
4050 23.377535685961075 0.19067313454585189 22.953514359717673 0.23334819169755142
4051 24.27353427171192 0.19066887204968191 23.849521560216317 0.23334383944592235
4052 25.594933147835807 0.1906653104466059 25.17092745114302 0.23334038624618508
4053 27.496813315974876 0.19066087895647804 27.072816613026994 0.23333582399140276
4054 30.215820834761264 0.19065750898168674 29.791830716560316 0.23333260921926038
4055 34.11050697138218 0.1906528711298844 33.68652631364953 0.2333277866027667
4056 39.72141541700285 0.19064974207569857 39.297440798912305 0.2333248760148512
4057 47.85856890433816 0.1906448330385426 47.4346043639093 0.2333197073903248
4058 59.73249010083913 0.19064202882781509 59.308530860838275 0.23331721117304055
4059 77.13968743258573 0.19063674090745983 76.715739135721 0.23331155595727118
4060 102.72735593661312 0.19063439715106054 102.30341188880207 0.23330965065998502
4061 140.3266686001994 0.1906285611581232 139.90273674975674 0.23330328928454308
4062 195.3446332422904 0.19062688373952405 194.9207041164388 0.23330224211208828
4063 275.0229993832146 0.19062025298053917 274.59908427536175 0.23329485487230012
4064 388.257370277807 0.19061952435939952 387.8334557205259 0.23329503292172063
4065 543.9884659252297 0.19061178908016363 543.5645679190732 0.23328621707624134
4066 746.9452134666893 0.19061231076339438 746.5213131400561 0.23328801586983133
4067 988.5993520871065 0.19060322957781572 988.1754714057845 0.2332774517441299
4068 1234.3524443879535 0.19060507254428494 1233.9285583378153 0.23328097759403518
4069 1413.2450327488489 0.19059487752153145 1412.8211689232378 0.23326894808959098
4070 1430.7813122613925 0.19059732662024245 1430.3574416361075 0.23327329866476165
4071 1220.563342883917 0.1905873292805553 1220.1394940724847 0.23326148215174686
4072 817.7160709818287 0.19058849360904315 817.2922182700944 0.2332642181252489
4073 376.5797705159954 0.19058092339272958 376.1559340874648 0.2332555051378971
4074 85.39436395134786 0.19057871370000565 84.97053133848839 0.2332538991594583
4075 40.92674888353861 0.19057503947823648 40.502923632648105 0.23325021141226637
4076 197.71152368029925 0.19056899751801692 197.28771103402514 0.23324364875607448
4077 415.2713748258796 0.19056858853429473 414.84756205153803 0.23324418580730313
4078 545.5619702204401 0.19056029972518568 545.1381752169424 0.2332347037725303
4079 509.99786022718814 0.19056087292860172 509.57406282491735 0.23323652934221986
4080 337.3382467385734 0.19055296836302707 336.9144662508096 0.23322751940078207
4081 138.73996393697905 0.19055192642217145 138.3161847299283 0.23322728062859752
4082 27.533260021149847 0.19054655247984303 27.109491952167467 0.23322151650253367
4083 44.22977695181595 0.19054256962177227 43.8060168859719 0.23321749622228008
4084 142.91958310739187 0.19054004710464542 142.4958276659102 0.23321539437703903
4085 236.49365806735074 0.1905337906924822 236.06991582405922 0.23320845259902168
4086 257.8396707219701 0.1905326680445563 257.41592991188236 0.23320814204318896
4087 197.91483586009025 0.19052604813124285 197.49110906867378 0.23320074328524584
4088 102.34407347779519 0.19052431319798122 101.92034953706396 0.2331996275332523
4089 32.803023925992264 0.19051908741668222 32.37931079790235 0.2331940406732338
4090 23.417615278126096 0.1905155287098639 22.993909193891252 0.23319055552498022
4091 63.47031853028247 0.19051219815803902 63.04661890701547 0.2331874251089559
4092 113.17499282252084 0.1905070456779101 112.75130390545655 0.23318187138637195
4093 134.6951600269095 0.1905047695531102 134.27147514984645 0.23318010750990995
4094 115.61504486851992 0.19049925472911544 115.19137153301264 0.23317408077815607
4095 72.08440814092633 0.19049666692223366 71.66073955977194 0.23317191423215228
4096 33.18652816988572 0.19049203297625714 32.76286911164087 0.23316702526859326
4097 19.80750454123153 0.1904882222451511 19.383853044535083 0.23316327445129834
4098 32.8886374464695 0.1904849214243658 32.46499241488621 0.23316011015892948
4099 56.861030510912045 0.19047992758328133 56.437395757966236 0.2331548253625273
4100 72.68583509202179 0.19047748842382253 72.2622048270639 0.23315277653407074
4101 70.25331655760303 0.19047208432737 69.82969751549093 0.2331469577847219
4102 52.79067153751379 0.1904695953618095 52.36705709713728 0.2331448450147011
4103 32.245400479596235 0.19046466038693463 31.821796188396668 0.23313963081262715
4104 20.256600461284254 0.1904614191980888 19.833002497841395 0.2331365442447671
4105 21.145320554635127 0.1904573796295169 20.721730687905474 0.23313248710013557
4106 30.817323265645722 0.1904532781724895 30.39374170155822 0.2331282859150115
4107 40.92828149225833 0.19044994129757095 40.504706413463495 0.2331251374972625
4108 44.64181173392548 0.19044540714356306 44.218245952702844 0.23312037407907416
4109 40.276690202571835 0.1904422049697263 39.8531305970622 0.2331174005399079
4110 31.213566651976517 0.19043783965836142 30.790015960020526 0.23311285229762957
4111 22.925550438394772 0.19043423448688465 22.502006844947495 0.2331093589603928
4112 19.439907958428442 0.1904304361789466 19.01637198246614 0.23310553978335757
4113 21.378284573396368 0.1904262136590618 20.954757108846753 0.23310125089055084
4114 26.33055567701175 0.19042300381163682 25.90703448673526 0.2330981864648499
4115 30.82267916128013 0.19041831303984702 30.39916755066392 0.23309329757636882
4116 32.434977420958546 0.19041541761547645 32.01147137310401 0.2330906302390633
4117 30.8963510179344 0.19041059771472138 30.472854836314752 0.23308558390492687
4118 27.80888706072694 0.19040767404297598 27.385396520694336 0.23308286598962677
4119 25.457321465083368 0.19040301555299363 25.033840406411095 0.23307804311927746
4120 25.54114223040426 0.19039986692220723 25.117667349128936 0.23307501435311853
4121 28.513408391534192 0.19039544872528805 28.089942419144016 0.23307052366488926
4122 33.74045951547857 0.19039211950002563 33.31700016231217 0.23306723366637794
4123 40.22603597654721 0.19038778497725858 39.802585309804044 0.23306288176589995
4124 47.42891193084386 0.19038452035077236 47.00546777367298 0.23305963682009867
4125 55.782565712924026 0.19037996548500358 55.35913070384676 0.2330550435922669
4126 66.77570374518736 0.1903770965419701 66.35227439241238 0.2330522562330049
4127 82.71353836566804 0.19037199044639283 82.29011936249557 0.23304701272608053
4128 106.40852925919542 0.19036982697462487 105.98511437137448 0.23304506084630255
4129 141.02052442010677 0.19036389223584968 140.59712169227265 0.23303883559828065
4130 190.1095592792052 0.19036267545864574 189.6861586045757 0.2330379991708522
4131 257.71999132419717 0.19035570346718367 257.29660506124674 0.23303055948326867
4132 348.12873694729706 0.19035561212481222 347.70535030623813 0.23303102893415867
4133 464.58528641254986 0.19034745368455538 464.1619167341128 0.23302222475248727
4134 606.4338815634703 0.19034858960687556 606.0105088812766 0.23302409258690904
4135 764.0886116423457 0.19033922564788686 763.6652584888103 0.23301392788749006
4136 913.2534992673748 0.19034145297857424 912.8301407995024 0.23301701489377605
4137 1012.4861958825533 0.1903312657017412 1012.0628586696188 0.23300594723270845
4138 1012.3945053270123 0.19033384863660482 1011.9711620791327 0.2330093992430843
4139 880.9612888032322 0.19032398872789946 880.537966067331 0.23299874717324323
4140 635.0524540693485 0.19032539596669254 634.6291278504499 0.2330008229319099
4141 349.2453439954211 0.1903175987406974 348.82203384935406 0.23299254732629612
4142 122.74854973582228 0.19031620678525424 122.32524210710237 0.23299142193466182
4143 24.222750091134213 0.19031165026085375 23.79945160834789 0.2329868325254697
4144 58.28221147817683 0.19030699170768497 57.85892248097083 0.2329820054983128
4145 173.2137565518468 0.1903053582065623 172.7904704833053 0.2329807103349503
4146 293.78855135357816 0.19029845602270853 293.36527952627637 0.23297337127905712
4147 356.0231919421133 0.19029819699752118 355.5999201539346 0.23297359118119246
4148 332.0274397354533 0.19029090340805788 331.60418297696657 0.2329658550786429
4149 238.71416417436384 0.1902900857777657 238.2909086927366 0.23296539584948164
4150 125.2838348908322 0.1902841760092899 124.86059144929118 0.23295926553173163
4151 44.135907949542506 0.19028141176624983 43.712669963694005 0.23295657408224987
4152 22.85367562440843 0.1902777094933835 22.43044496051948 0.23295295439556632
4153 54.42057525865489 0.19027282745880578 53.997354562038424 0.23294786915766222
4154 107.7849507104207 0.1902708830117724 107.36173360958557 0.23294621782334804
4155 147.9966878722555 0.19026482906181394 147.5734832036113 0.2329398395824075
4156 153.74426646664645 0.190263380078514 153.32106438139022 0.23293870517774168
4157 125.06397385188276 0.19025752894471876 124.64078372026069 0.23293260267737093
4158 79.46970339617309 0.19025528306416492 79.04651759151655 0.23293052159238048
4159 39.92728375658487 0.19025067266344656 39.50410722495485 0.23292585896657092
4160 22.09329787188098 0.19024697172039304 21.670128793754838 0.23292210640575303
4161 27.856960681983974 0.1902438216537499 27.43379775517628 0.23291910515394756
4162 47.344351888491026 0.1902388739422602 46.92119906752972 0.23291394701904525
4163 66.32019701347814 0.1902366219341242 65.89704845029138 0.23291194125263628
4164 73.97638056423095 0.19023122799085582 73.55324302716457 0.23290630907552917
4165 67.34862771692335 0.19022896758867228 66.9254944946937 0.2329042546409862
4166 51.07620509773469 0.1902240070986322 50.653081937198586 0.23289915343747253
4167 33.58582479216067 0.1902209990111923 33.16270757928976 0.23289621385971973
4168 22.24094800719819 0.1902169864656141 21.81783880409628 0.2328922166362984
4169 20.047674133019378 0.19021298688486726 19.624573013523417 0.2328881326110955
4170 25.189146606667048 0.19020989161437682 24.766051532124703 0.23288518292796964
4171 32.94120225029313 0.1902051723913995 32.518116791705495 0.2328802861962364
4172 38.479805898841015 0.19020254232076544 38.05672550765465 0.23287784886559845
4173 39.07625642636288 0.1901976588813516 38.65318597883742 0.23287278864410774
4174 34.85350649134875 0.19019491455331816 34.43044138444334 0.2328701923520924
4175 28.10590498550883 0.19019039702507104 27.682849010643718 0.23286557784003958
4176 21.811006114480215 0.19018711591746013 21.38795665656635 0.2328623419964055
4177 18.17169672449362 0.1901832404666062 17.748655002419454 0.2328584816075616
4178 17.82668937793114 0.1901793093875591 17.40365558073196 0.23285448781161724
4179 19.917662713099208 0.19017603121319865 19.494635364903743 0.23285131698226644
4180 22.776442647450377 0.19017162995681655 22.35342423245721 0.23284678503635045
4181 24.78992804718839 0.19016866972579063 24.366915406786 0.23284397067659998
4182 25.04202610635873 0.1901641348445727 24.619022674056996 0.2328392974571624
4183 23.52862304481912 0.19016114146564916 23.105625474679655 0.2328364286738183
4184 20.96186505323184 0.190156799590108 20.53887625966263 0.23283199397910231
4185 18.33868122783477 0.19015350203280562 17.91569896787771 0.23282875792425411
4186 16.4961532582802 0.1901495472252561 16.073178927731085 0.23282478332385576
4187 15.828574955902107 0.19014583896826226 15.40560805551735 0.23282106141649536
4188 16.234777302592743 0.19014229006180614 15.811817449630707 0.23281756290022998
4189 17.259560884521488 0.1901382311963154 16.836609222294562 0.2328134310306116
4190 18.329852027679774 0.19013496449682749 17.90690680408018 0.23281025910276526
4191 18.97771087637632 0.1901307228365703 18.55477423613333 0.2328059174064191
4192 18.975831074702988 0.19012754714419638 18.552900681891487 0.2328028456673044
4193 18.360732700355893 0.19012331716096692 17.937810859874034 0.23279852332089143
4194 17.363890594805092 0.1901200521302283 16.94097520257077 0.23279534010409406
4195 16.295749451089822 0.19011598632168053 15.872842249403647 0.232791215364497
4196 15.431923387652388 0.19011251656337216 15.009023084602495 0.23278778648652051
4197 14.93684404860564 0.19010868852044835 14.51395141592973 0.23278394415546097
4198 14.839275184257362 0.19010498269160048 14.416389967021312 0.23278023454444943
4199 15.053840916659947 0.19010138467896023 14.630962868154947 0.23277666382603887
4200 15.430308734056664 0.19009748368147747 15.007438527269553 0.23277272310563518
4201 15.80907942410752 0.19009404925598303 15.386216030273868 0.23276934457766846
4202 16.06553241146727 0.19009003657799947 15.642677102917604 0.23276527197166796
4203 16.13401235790327 0.19008667359106857 15.71116370783676 0.2327619764754412
4204 16.010396115116677 0.19008264228633226 15.587555590834738 0.23275788199560735
4205 15.73843549531279 0.19007926328664337 15.315601665733547 0.23275456629260016
4206 15.387690997382647 0.19007529013048718 14.96486516676813 0.23275054048402985
4207 15.030998312009723 0.19007183247844103 14.608179348777286 0.2327471307539964
4208 14.727038278977444 0.1900679640760347 14.304227086387383 0.23274322851402585
4209 14.51083489005089 0.1900643976896497 14.088030803033954 0.23273968932728692
4210 14.39211077777492 0.19006064831708944 13.969314201977305 0.23273592748052532
4211 14.35965261658086 0.19005697310142042 13.936863384787115 0.2327322586923249
4212 14.388939998633958 0.19005333093358953 13.96615804433049 0.23272862336988068
4213 14.450418449377349 0.19004956801965012 14.027644031569606 0.2327248497880927
4214 14.516460050978132 0.19004600533123212 14.093692737214113 0.23272130843278666
4215 14.56595691038412 0.1900421864117594 14.143197256690657 0.2327174672817042
4216 14.586349197422406 0.19003866990493157 14.163596546738553 0.23271398077892239
4217 14.573461780088314 0.19003482785739673 14.150716841541826 0.23271011068909092
4218 14.529883014111117 0.19003132668170591 14.107145044648599 0.23270664278081427
4219 14.462624094515624 0.1900274891368824 14.039893829139785 0.2327027762389556
4220 14.380742349283729 0.19002397966351467 13.958019070489824 0.23269929913038973
4221 14.293338224347721 0.19002016583348502 13.870622599763662 0.2326954587505743
4222 14.208180991671325 0.1900166333719622 13.78547240316486 0.23269195513450203
4223 14.1309681317623 0.19001285357845318 13.708267125091856 0.23268815309198973
4224 14.065155212303647 0.19000929184274074 13.642461304922735 0.23268461553817282
4225 14.01217665461099 0.1900055488044848 13.589490250744502 0.23268085506200215
4226 13.971909912613397 0.19000195811140516 13.549230670578606 0.23267728392338555
4227 13.943219463289532 0.18999824904104298 13.520547652513196 0.23267356173529272
4228 13.924488731980823 0.18999463410385486 13.50182413529504 0.23266996258192868
4229 13.914065143298192 0.18999095287271905 13.491407919013108 0.2326662714123639
4230 13.9106045979064 0.18998732079264705 13.487954624413552 0.23266265270019973
4231 13.913311990199198 0.18998365970252543 13.490669347156825 0.23265898333984775
4232 13.922110333168476 0.18998001848438323 13.49947495998504 0.23265535469905219
4233 13.937766665516941 0.18997636943925544 13.515138598737865 0.23265169733982033
4234 13.962023337381696 0.18997272713864966 13.539402541629787 0.23264806861325985
4235 13.997770953164068 0.18996908218600292 13.575157457540849 0.23264441343721493
4236 14.049321920627916 0.18996544666364942 13.626715679516455 0.2326407944478121
4237 14.122831290660937 0.18996179796323975 13.70023236117495 0.23263713152274695
4238 14.226957044498103 0.1899581771743658 13.804365334827171 0.23263353249656551
4239 14.373845919801045 0.18995451646338982 13.951261552292474 0.23262985104518213
4240 14.580630027381218 0.1899509192309108 14.158052824503075 0.2326262836472322
4241 14.871628918383582 0.1899472368059826 14.449059110884962 0.23262257069263742
4242 15.281668892095531 0.1899436740990349 14.859106168269276 0.23261904972721853
4243 15.86097959318045 0.18993995723962795 15.438424347947446 0.2326152879933741
4244 16.682614425399546 0.18993644409649377 16.26006614732947 0.2326118339735829
4245 17.85348340655367 0.18993267471319428 17.430942733105738 0.2326079987347381
4246 19.531208585026867 0.18992923311381069 19.10867471016842 0.23260464174463466
4247 21.949345871550257 0.18992538420814553 21.526819791284392 0.23260069605771796
4248 25.456144758945193 0.1899220474278734 25.033625229884375 0.23259748163294436
4249 30.572558896736776 0.18991807768918123 30.15004745001004 0.23259336903755531
4250 38.081277936240475 0.18991489694495486 37.65877267212744 0.23259036716807618
4251 49.1581453625573 0.18991074252828813 48.73564861947102 0.23258600055798975
4252 65.57001412442982 0.18990779692550874 65.1475230083104 0.2325833191939062
4253 89.95278322109769 0.18990335946167997 89.53030129707653 0.23257856455947684
4254 126.20144336906495 0.18990076969630845 125.7789662310715 0.23257636829714307
4255 179.93287497944257 0.18989590121279012 179.51040805405933 0.23257102417044312
4256 258.96037830570054 0.18989384359143266 258.537914908414 0.23256955369508697
4257 373.3597089954736 0.18988833703885694 372.9372573207234 0.23256333771136847
4258 534.4534982346553 0.18988703879501379 534.031048290875 0.2325629049852101
4259 750.8506337753857 0.18988066080461202 750.428197618568 0.23255549601312256
4260 1019.6923165978175 0.18988031190257795 1019.269879916748 0.23255636916685496
4261 1311.2045912976484 0.18987297997734034 1310.7821706762377 0.23254764143345522
4262 1553.587638401672 0.18987342793234294 1553.1652153349403 0.2325496387994251
4263 1636.5052981173321 0.18986565440446346 1636.0828922057206 0.2325402572071106
4264 1463.6451895048988 0.1898658956301109 1463.2227815547803 0.2325420544881709
4265 1042.8476854052496 0.1898591763714805 1042.4252922131564 0.23253401572183338
4266 534.4140498351866 0.18985740836174098 533.9916592428693 0.23253318395553996
4267 168.42164584449355 0.18985350833883002 167.99926345962868 0.23252887652602564
4268 86.65964300799739 0.18984846976408598 86.23727084948112 0.23252368875217955
4269 256.683719585288 0.18984785832274542 256.2613479597705 0.23252376719469275
4270 514.7380483285671 0.18984000829513514 514.3156935041687 0.23251481610316033
4271 673.6037133160391 0.18984137952106803 673.1813543829246 0.23251755359343554
4272 627.2756516784385 0.1898326682074357 626.8533115805402 0.2325074296908139
4273 410.21102935810075 0.18983367448219954 409.78868597442283 0.23250970919571637
4274 167.9366092831236 0.1898264879816988 167.51428121263646 0.23250158250544695
4275 45.775204582073215 0.18982512303877278 45.35287872101614 0.23250073801830123
4276 84.95058206337161 0.1898207160706694 84.52826507837409 0.23249626892684477
4277 211.19498862130294 0.18981670998735425 210.77267996168192 0.23249194963365594
4278 306.5142935197842 0.18981438773897602 306.09198892487126 0.23249020717395188
4279 296.1272246721114 0.18980917531650637 295.7049311704622 0.23248432633271543
4280 192.52589228086856 0.18980709760845876 192.1036023209529 0.23248286230721965
4281 73.39451306740345 0.18980253194142266 72.97223264933989 0.23247788612214249
4282 15.419192519594402 0.1897991897760998 14.99691863829411 0.23247469152419198
4283 38.98490187754552 0.18979617519914088 38.56263388073157 0.2324718216148114
4284 104.28226172169907 0.18979139426780217 103.86000365942725 0.2324666680040171
4285 150.97171910847754 0.1897894180587455 150.54946447384097 0.23246521657783378
4286 143.94377638277098 0.18978422065931214 143.5215326899928 0.23245947211888138
4287 93.0345002497769 0.18978200105757964 92.61226052280776 0.23245772591155284
4288 37.86256868286196 0.1897776453199009 37.440337963904646 0.23245307363741627
4289 14.185715165538866 0.18977419624410374 13.763491257771625 0.23244971152313895
4290 29.268406340710307 0.1897712254256185 28.846188233716802 0.23244688156788457
4291 62.41255233950962 0.18976651486322746 61.990343969455736 0.2324418551906473
4292 84.84236159664326 0.18976449323552796 84.4201568314036 0.23244027200413192
4293 80.97204576651127 0.18975929299933997 80.54985186744231 0.23243460606961586
4294 56.46050245852717 0.1897572892452145 56.03831213713196 0.23243303214999864
4295 30.230917688819908 0.1897524979710365 29.808737268937346 0.2324279219115271
4296 18.9655466496574 0.1897498106181059 18.54337141537494 0.23242542366435542
4297 26.2117436385032 0.1897458218507284 25.789576423613596 0.23242139303887557
4298 42.65874703839839 0.18974240756663655 42.236586718596826 0.23241791223493197
4299 54.96551312565653 0.1897389437997045 54.54335958892385 0.23241459293297512
4300 55.38579062640596 0.18973531432241977 54.96364450268798 0.23241080939556316
4301 45.742761950499975 0.18973174594288333 45.32062283895383 0.23240736560325848
4302 34.3642400802006 0.18972852346050975 33.94210745198672 0.23240410475337353
4303 29.437251167929766 0.1897243420693582 29.015126962411554 0.23239986344885333
4304 33.84166222110823 0.1897218490718073 33.419542822511175 0.23239754952524377
4305 44.49627304494427 0.18971694734342318 44.07416372324733 0.23239237435351787
4306 55.6484121331095 0.18971509006188997 55.22630616858585 0.23239087446176265
4307 63.169821342284166 0.1897097134820533 62.74772652668973 0.23238510211238025
4308 66.99642291734995 0.18970816423744336 66.57433078438764 0.23238396872486608
4309 70.6203009244559 0.18970264442574403 70.19822022628402 0.23237805374612694
4310 78.59491796746318 0.18970113788668735 78.17283991055172 0.232376919024775
4311 93.98328442097409 0.18969562042725513 93.56121772902178 0.23237107152505165
4312 117.32092106521765 0.1896941591477346 116.89885698512029 0.23236992094962108
4313 147.35089116610354 0.18968849156244763 146.9288387169839 0.23236395755721073
4314 182.67583201191897 0.18968735385214547 182.2537815171507 0.23236314091609483
4315 223.04035896080197 0.18968117355777467 222.6183211867285 0.2323566005156819
4316 269.4216680646086 0.18968075084421304 268.99963069553047 0.23235661823387788
4317 322.8133842167948 0.18967369476775411 322.39136148612243 0.23234903590464953
4318 382.33265309720736 0.18967426351201522 381.91062859026687 0.23235024342847374
4319 443.4268129206829 0.18966619199754764 443.00480529209113 0.232341436594222
4320 497.15674861626485 0.18966770970433303 496.7347371170777 0.23234378948278028
4321 531.0586906828678 0.18965887948358398 530.6366977366207 0.2323340667635655
4322 532.2689686360923 0.18966085521343054 531.8469708083193 0.23233697255954602
4323 492.273648130578 0.18965198544166476 491.85166894633437 0.2323271988019763
4324 412.0425471467911 0.18965351057236787 411.6205640652194 0.23232957099930712
4325 304.28637886059374 0.18964562131726964 303.86441228150716 0.23232095776933437
4326 190.81963544846693 0.18964568237478052 190.39766816592018 0.23232160017196551
4327 95.13465381399301 0.1896396525254199 94.71269898540982 0.23231517605778176
4328 34.12517590283425 0.1896376275383613 33.70322490697017 0.2323133683257227
4329 13.189235041537877 0.18963375217108613 12.767291825002353 0.23230946436443753
4330 26.535694524357027 0.18962969180473738 26.1137595497093 0.2323052828429916
4331 61.17277842987418 0.1896276138942704 60.75084735224021 0.23230346373969943
4332 101.85533500669433 0.18962211023335607 101.4334152799085 0.2322976165524725
4333 135.12335183688515 0.1896210832780649 134.7014337551376 0.23229699846946628
4334 151.89069841720567 0.18961495907804865 151.46879300546553 0.2322904526620848
4335 148.7271976663519 0.1896141461910223 148.30529346058557 0.23229005957532994
4336 127.87621818927256 0.18960819791324604 127.45432625424702 0.23228373711229905
4337 96.00815979657494 0.1896068869133989 95.58627015833245 0.23228275132909548
4338 61.86585298918443 0.18960170482994018 61.44397396043104 0.23227732392345632
4339 33.52125763743798 0.18959945629980554 33.09938293053201 0.23227525060616613
4340 16.172192189882022 0.1895953143310664 15.750325854088748 0.23227102146220635
4341 11.19630662939094 0.1895920211096873 10.774446860219921 0.23226774806133044
4342 16.547091678894272 0.1895888748073791 16.1252381462301 0.23226465785679312
4343 28.04583061215476 0.18958470764580343 27.62398551897723 0.23226038553172726
4344 40.93289459313992 0.189582290952214 40.51105417502902 0.2322581271586835
4345 51.173040941366395 0.1895775787541795 50.751210130346045 0.23225323226616498
4346 56.2596052771668 0.1895755282084741 55.83777835691313 0.23225139204520218
4347 55.46626315270796 0.18957064326389164 55.044446212104944 0.23224629733912505
4348 49.631220611082576 0.18956859792458366 49.20940754743783 0.23224446572016094
4349 40.620687295077964 0.18956387223251603 40.198883874413376 0.2322395484320723
4350 30.667924800120065 0.18956154286360002 30.246125861552816 0.23223739570364835
4351 21.769257087955413 0.18955721237683026 21.34746694927288 0.23223292630570272
4352 15.280676529014265 0.18955442337337589 14.858891856382478 0.23223024925840985
4353 11.76703027811611 0.1895506007313054 11.345253317045195 0.2322263603396099
4354 11.076950527452219 0.18954730141349804 10.655180129715415 0.2322230963233065
4355 12.558703358103937 0.18954398008942014 12.136939592639322 0.232219785375195
4356 15.321741502952182 0.18954022673750295 14.899985282016605 0.23221599419807465
4357 18.469254955766083 0.18953730967928176 18.04750449222014 0.23221315386666244
4358 21.261693751249748 0.18953322991726235 20.839951542083373 0.2322089792491132
4359 23.202515208161625 0.1895305687552261 22.78077819886741 0.23220644053898878
4360 24.056391685712118 0.1895263217873933 23.63466329839956 0.23220206552516495
4361 23.81968662610068 0.1895237551502326 23.39796322947574 0.23219964147470787
4362 22.661966991779867 0.18951949650737587 22.240252247727867 0.23219524754462534
4363 20.857162184899334 0.1895168812041902 20.43545253368248 0.23219277001266256
4364 18.716197008474417 0.1895127364740566 18.294495766466806 0.23218850553355228
4365 16.531934178493135 0.18950996820435667 16.110238359717208 0.23218585057157096
4366 14.540433153439977 0.1895060182779379 14.118745322899077 0.23218181226296328
4367 12.901184478734834 0.18950304021040726 12.479502527113292 0.23217891141113414
4368 11.69388304931518 0.18949931865542624 11.272208590482277 0.23217514017747698
4369 10.928306840154224 0.18949611857696874 10.506638743591566 0.23217197798569056
4370 10.561896823597586 0.18949261908040976 10.140235737450494 0.2321684670666812
4371 10.520152888214309 0.18948921841977376 10.098498601283366 0.23216506851117014
4372 10.715665003063751 0.18948590808857463 10.294017315914758 0.2321617790604198
4373 11.063154956203894 0.18948234748702972 10.641514416297792 0.2321581924190729
4374 11.489392972925812 0.18947918133440245 11.067758720739764 0.23215507085164444
4375 11.938104133438845 0.18947550701455415 11.516477275158634 0.23215135126565717
4376 12.370867642046314 0.18947244008335548 11.949246858011703 0.2321483439512551
4377 12.765279085213912 0.18946869368332953 12.343665850476459 0.2321445410541237
4378 13.111793439989857 0.18946568905364575 12.690186146851673 0.23214160408453705
4379 13.410184358858734 0.18946190180929193 12.988584702150733 0.23213775489870947
4380 13.666477255259148 0.18945893435983893 13.244883462229451 0.23213485866985778
4381 13.89051440911298 0.18945512516273802 13.468928298683863 0.23213098526637813
4382 14.094433772178535 0.1894521820019826 13.672853475226331 0.23212811495022193
4383 14.291739318745973 0.18944835813293312 13.870166735191347 0.23212422542169248
4384 14.497049139863517 0.18944543704740774 14.075482323838349 0.2321213789777611
4385 14.726113988594896 0.18944159621183354 14.304554922354809 0.23211747002825298
4386 14.9962775149897 0.1894387034402329 14.574724156170495 0.23211465537897102
4387 15.32705665588913 0.1894348359297926 14.905511104891968 0.23211071506736963
4388 15.741171701759345 0.18943198426485927 15.319631769809451 0.2321079476850346
4389 16.26577452343448 0.18942807443548676 15.844242491683424 0.23210395731557046
4390 16.934357757196615 0.1894252822721079 16.512831215939688 0.232101258984819
4391 17.78910836581514 0.18942130889471162 17.36758986331667 0.23209719360375594
4392 18.884392039190807 0.18941860052006163 18.46287884595984 0.2320945927109077
4393 20.291130099735305 0.18941453582193193 19.869625143908145 0.2320904200052297
4394 22.103121918117868 0.18941194305050318 21.68162202161161 0.2320879534557553
4395 24.44507856707944 0.18940775038897914 24.023587185678632 0.23208363101182997
4396 27.48407654290583 0.1894053155831719 27.06258987952902 0.23208134779363646
4397 31.44412658711654 0.18940094570826646 31.022648822711794 0.23207681869647762
4398 36.62660790628801 0.18939872623198503 36.205134394941 0.23207478511502283
4399 43.435689692655075 0.18939411209973442 43.01422560868469 0.23206997187064804
4400 52.41270236087969 0.1893921861812822 51.99124189629235 0.23206827840605965
4401 64.27582062457508 0.18938723649225103 63.85437031267367 0.23206307540915128
4402 79.96867832536884 0.18938570999632473 79.54723077077267 0.232061844599837
4403 100.70353044827162 0.18938030255052493 100.28209403529306 0.23205611042804747
4404 127.99394026828617 0.18937931452421683 127.57250545047056 0.2320555032913902
4405 163.62759321839314 0.18937329322923985 163.2061708678702 0.2320490572936904
4406 209.54142123026494 0.18937301367570447 209.11999894591412 0.23204927067513892
4407 267.46447635459873 0.1893661998095593 267.0430682486225 0.23204190616667394
4408 338.24104581135043 0.18936680334644956 337.8196358659447 0.23204314205930607
4409 420.6257950716957 0.189359044817062 420.20440134326543 0.23203468361314888
4410 509.6582402694378 0.18936062852439456 509.2368425870964 0.23203705381695777
4411 594.8696202494281 0.18935192446334045 594.4482408233685 0.23202750159627183
4412 659.6586928263862 0.1893543361981129 659.2373076609807 0.2320308292073825
4413 683.4224918041205 0.18934504795984924 683.0011261540143 0.23202060214636233
4414 648.3125567727526 0.18934766894819857 647.8911849321055 0.2320241716988115
4415 549.1307461868433 0.1893386830452583 548.7093932106458 0.2320142931523931
4416 401.35445151314633 0.18934040853025796 400.9330942739543 0.2320168306617906
4417 239.63531233321825 0.18933293297971848 239.2139707085104 0.23200869172815103
4418 104.9564101083003 0.1893326280694612 104.53506859042238 0.23200888980845996
4419 27.218128673078883 0.18932755030812268 26.796797610338384 0.2320035124323782
4420 14.269674027315999 0.1893247180667704 13.848348512570926 0.23200079667830228
4421 52.41935868471283 0.1893220910741481 51.99803834906303 0.2319982445756592
4422 115.19220968267804 0.18931710241303842 114.77089954135742 0.23199303890757172
4423 174.0369127459576 0.18931620762216403 173.6156040507119 0.23199248762352412
4424 206.96884437342402 0.189310028181717 206.54754844305768 0.2319859021846237
4425 203.9203335251904 0.18930974963115496 203.49903770711944 0.23198606843979014
4426 168.3082619539196 0.1893035468639093 167.88697896080066 0.23197944625504802
4427 114.37587324466057 0.1893027599419611 113.95459144812294 0.23197903659565947
4428 60.85190448616383 0.18929752065753572 60.43063345309955 0.23197351240674793
4429 23.477876402275612 0.1892954621679298 23.05660929125884 0.2319716488488404
4430 9.727403801855445 0.18929166767015215 9.306144357487971 0.2319677766973213
4431 17.712131039088668 0.1892881631943954 17.29087861861332 0.2319642572809551
4432 38.81008880075377 0.18928569703799525 38.38884119861989 0.23196190509588246
4433 62.01435437135945 0.18928110775144816 61.593116120480026 0.23195714312797858
4434 77.9953066958292 0.1892794274909397 77.57407157894642 0.2319556893918414
4435 81.69122042413326 0.18927440511395668 81.26999558672104 0.231950432298267
4436 73.05034469289019 0.18927281794890186 72.62912279248124 0.2319490824600537
4437 56.08245956307754 0.18926803162047817 55.66124743368496 0.23194409777210195
4438 36.7941238265953 0.18926594695467053 36.372915705168346 0.23194217447228382
4439 20.84823538822824 0.18926186539355938 20.42703552318365 0.23193799965103162
4440 11.799731483603042 0.1892589650287866 11.37853738056199 0.231935138012264
4441 10.407437052281383 0.18925574543901835 9.986249353591829 0.2319319532505366
4442 15.014749197769023 0.18925202744873748 14.593569019227822 0.23192815109246254
4443 22.598430742761643 0.18924953656616356 22.17725540260529 0.2319258035901904
4444 29.968430990414475 0.1892452397424068 29.54726441592465 0.23192133474741788
4445 34.71590282612048 0.1892431667623088 34.294740191128625 0.23191946822953877
4446 35.707565646453546 0.18923863898821874 35.28641227598647 0.23191473147885508
4447 33.11266363859304 0.18923663051464612 32.69151406701699 0.23191294106140425
4448 28.06850334922866 0.18923220256107345 27.647362831485196 0.23190831518239088
4449 22.163029013573226 0.18922997264045185 21.74189276719594 0.2319062737368359
4450 16.914467204221236 0.18922586949095804 16.493339319080352 0.231902015649925
4451 13.394759667479914 0.18922326366647413 12.973636856372915 0.23189954744052432
4452 12.06416318872738 0.18921956640646315 11.64304787396666 0.23189574835425678
4453 12.810326581546708 0.1892165741087071 12.389217163982263 0.2318928434557379
4454 15.126950956099858 0.18921323037558488 14.705848285082824 0.2318894406414485
4455 18.348893112896434 0.1892099560675115 17.927796934718934 0.23188622210998938
4456 21.87065821789892 0.1892068214561374 21.449568350356113 0.2318830460866672
4457 25.304865625706313 0.18920343676016546 24.883782473549186 0.23187971539696073
4458 28.56560643699302 0.18920032375848142 28.144529567605925 0.2318765456286107
4459 31.888802290447593 0.18919702194919777 31.467731937505622 0.23187333099277452
4460 35.81097015235907 0.18919373894424402 35.38990647344847 0.23186993996634953
4461 41.14030250144048 0.1891907044772871 40.71924473474742 0.23186706221577671
4462 48.942702679674696 0.18918707662550419 48.52165236470223 0.23186323834696942
4463 60.573395452788816 0.18918447404947183 60.1523500792503 0.23186089948905025
4464 77.75624197100062 0.18918034485916901 77.33520517868818 0.23185644745326073
4465 102.72738140871238 0.1891783254184457 102.30634824333546 0.23185483995847853
4466 138.39778248405707 0.18917354361302613 137.97675937660392 0.23184956384011915
4467 188.51015156233208 0.18917226156362013 188.0891304096816 0.23184889108688295
4468 257.59232619651704 0.1891666656535976 257.17131695534636 0.2318425755170634
4469 350.5232727560107 0.18916628537219557 350.10226341068864 0.23184305994987203
4470 471.0853275582663 0.1891597142332855 470.66433235920175 0.23183548483121522
4471 619.104599485188 0.1891603665079313 618.683601807851 0.23183731082908296
4472 785.3768698137119 0.18915275416292607 784.9558886849534 0.2318283745955314
4473 945.909838187859 0.18915436923785817 945.4888523472127 0.23183147140842433
4474 1058.6949289637462 0.18914599593438902 1058.2739614490613 0.231821518750467
4475 1072.080732614702 0.18914798577674283 1071.6597594870418 0.2318251418831976
4476 949.0210468655324 0.18913979817447193 948.6000916770274 0.23181539033051296
4477 700.659706704466 0.18914087737616794 700.2387479566066 0.2318178704831621
4478 399.14105231033454 0.18913436559758803 398.72010767712266 0.23181026761433743
4479 148.38404200212938 0.18913310470877492 147.96309917720086 0.23180972021972648
4480 26.77269122951971 0.18912936794524796 26.351756139044817 0.23180572252964798
4481 47.59815323788979 0.18912525200573627 47.17722653804488 0.2318014478391757
4482 162.04587733486855 0.18912414104963365 161.62495230935698 0.2318008844619445
4483 291.73338671636094 0.18911794959235453 291.3124748897835 0.23179387698508575
4484 365.993336149771 0.1891181835957282 365.57242286621914 0.23179509995611944
4485 349.82588483148027 0.18911151735187906 349.40498588493955 0.23178742918884918
4486 255.799369555686 0.18911135487615116 255.37847001855476 0.2317881822550821
4487 133.67189980635385 0.18910588419699823 133.25101190246644 0.2317820196903886
4488 40.99921221242688 0.1891039378070305 40.57832778298004 0.2317804916398119
4489 11.759392234037483 0.18910059101355148 11.338514588057997 0.2317770549659345
4490 42.69724615351506 0.1890965062326256 42.27637687689031 0.2317727703921287
4491 102.12034396239464 0.1890950601874679 101.69947711746948 0.23177178473769447
4492 150.98737463408932 0.18908955676484565 150.56651941355753 0.23176566376694857
4493 162.94950381486612 0.1890889326571498 162.52864913883272 0.23176574337626574
4494 134.67953415020767 0.18908327411225667 134.25869146235593 0.23175941373950587
4495 83.64450963371179 0.18908219441616392 83.22366852801504 0.23175891128059395
4496 35.85187488688402 0.1890775061406474 35.431043555409325 0.23175382533404756
4497 11.181605246557822 0.18907513356934705 10.760778453365514 0.23175165962296126
4498 14.524887817448668 0.18907188136891545 14.104067518135151 0.23174841794460066
4499 36.403413146997366 0.18906814784614426 35.98260049671824 0.23174450243298103
4500 60.57136495100754 0.1890660385627195 60.15055618782222 0.23174272462259934
4501 73.1498256463924 0.18906151554532338 72.72902633116551 0.23173779968156963
4502 68.67217663381027 0.18905980448588458 68.25138030710264 0.23173652222175636
4503 50.966722134149926 0.18905529235386595 50.545935218387925 0.23173162340813566
4504 29.521260212763185 0.18905323002531343 29.100477105571823 0.23172987716605079
4505 13.86381275085079 0.1890493377103173 13.443037622019192 0.23172579112128214
4506 9.066440895914122 0.1890465177146589 8.645671326119833 0.2317230520796304
4507 14.306725417222918 0.18904342231690327 13.885961989709953 0.2317200051960612
4508 24.48646858423418 0.18903989112294142 24.0657123562423 0.231716336868939
4509 33.42071078802463 0.1890373568477968 32.999959410791654 0.231714020385174
4510 36.78330499140743 0.1890334848597074 36.36256160047827 0.23170990606945013
4511 33.59018478149949 0.18903106837448966 33.16944597050218 0.23170774262281363
4512 25.917999993931073 0.1890273078134259 25.497268915031288 0.23170377108635937
4513 17.375267813230327 0.1890246030946831 16.954541977941926 0.2317012321937186
4514 11.245947458502958 0.18902127075324562 10.82522837194576 0.2316978158039509
4515 9.18057398405853 0.18901807717348226 8.759861266754617 0.23169464013042934
4516 10.865659971788524 0.18901524848877346 10.444952845955017 0.23169187734473323
4517 14.578950860462058 0.18901160912969353 14.158251130733813 0.23168812059855104
4518 18.18420869221193 0.18900914201704416 17.7635137232238 0.2316858269710853
4519 20.057144014517174 0.18900526940490908 19.63645697973817 0.23168176537409307
4520 19.597930009033647 0.1890029124150701 19.177247482569108 0.23167961404946902
4521 17.233279839475642 0.18899906465150942 16.812605191468982 0.23167558335515254
4522 14.031728046461895 0.18899658089902616 13.611058199561084 0.2316732660017843
4523 11.167162282319302 0.1889929513135553 10.746499812852822 0.2316695181529243
4524 9.468627761457379 0.1889902057714497 9.04797069731639 0.23166685836953727
4525 9.200772143597119 0.1889868643449888 8.780121793812325 0.23166348543980442
4526 10.098653684618967 0.1889838514678024 9.67800935849186 0.231660474659305
4527 11.580342211042584 0.1889807461637537 11.15970405424276 0.2316574106360713
4528 13.017923605173207 0.1889775640557223 12.597291866595967 0.2316541745215182
4529 13.959793339180125 0.18897456443828956 13.539167522709525 0.23165125203231163
4530 14.242844342844082 0.1889713609922769 13.822225001458273 0.23164798039353238
4531 13.98735493493796 0.18896831528170632 13.56674161471406 0.2316450049421949
4532 13.506730752801118 0.18896523432134785 13.086123636915236 0.231641881564535
4533 13.184640454443025 0.18896201537503246 12.764039747533385 0.2316386915346078
4534 13.367674047895845 0.18895916183095088 12.94707903749146 0.231635848573434
4535 14.306057939263274 0.1889556890657062 13.885469906000457 0.23163234419711126
4536 16.151786975230916 0.18895312016995608 15.731204004911936 0.2316298501490225
4537 19.00613076696684 0.18894935601330023 18.585555421314556 0.23162598963898606
4538 22.998825519399134 0.18894709536522733 22.578254557297335 0.23162386673657145
4539 28.38075747859258 0.18894302289670153 27.960194817394672 0.23161963830120696
4540 35.62006685857947 0.18894108861783396 35.19950787213763 0.23161789782400946
4541 45.49864920553702 0.1889366800011797 45.07809924537654 0.23161328015930108
4542 59.21905057778071 0.18893511760487536 58.798503496801246 0.23161196337459172
4543 78.52872911942586 0.18893030170220815 78.10819193210169 0.23160688562195056
4544 105.87409730223439 0.18892921432152077 105.45356198708177 0.23160610083110772
4545 144.5599496655696 0.18892385026401762 144.13942540474795 0.2316004105576187
4546 198.86106500294892 0.18892341862449957 198.44054122726757 0.23160035705684673
4547 273.89679173727325 0.18891728616467943 273.4762806422784 0.2315938088301685
4548 374.9454496061894 0.1889177603774698 374.5249370784286 0.23159476738335685
4549 505.56165926384244 0.1889105974814818 505.1411615999565 0.2315870664044964
4550 663.8063216281802 0.18891221106031847 663.385820116929 0.2315893001907394
4551 836.2335476462916 0.18890387263214242 835.8130634893092 0.23158028435023387
4552 991.5600083517344 0.18890658463883808 991.1395180226301 0.23158374446541916
4553 1079.9176290303708 0.18889741094565313 1079.4971578159998 0.23157380342544692
4554 1047.3479622419377 0.18890046160571003 1046.9274841550757 0.23157762525632553
4555 868.5738969369337 0.18889168834786363 868.1534370870226 0.23156816156327859
4556 580.1712418150179 0.18889343054301053 579.750777904677 0.231570479797979
4557 278.9005664236973 0.18888689282829602 278.4801159653747 0.23156356549430973
4558 72.17023889510949 0.18888566860680586 71.74979071406526 0.2315625124374337
4559 16.642593071623097 0.1888824914692809 16.222151174406697 0.2315594057471182
4560 93.70476666575023 0.18887796409553334 93.28433408402621 0.23155461762848153
4561 230.84585947865565 0.18887764988399805 230.4254270941719 0.23155473459972753
4562 343.2153694394828 0.18887104284474257 342.79495077780643 0.23154761883157243
4563 371.60929976927264 0.1888718370369777 371.1888789800428 0.23154895219289154
4564 305.78122857643297 0.1888651978874108 305.3608215335684 0.23154184497710265
4565 184.98008908874337 0.18886501069210113 184.55968206039768 0.23154201765358698
4566 72.51853530672858 0.188860196320558 72.09813808649096 0.23153702391706268
4567 18.034567914871293 0.18885766483764527 17.614175751391002 0.23153449864264466
4568 32.33720003183456 0.1888553626766161 31.91681228705888 0.23153238209905802
4569 88.81189217679567 0.18885053960073264 88.39151439726481 0.23152723993012064
4570 144.64968329678302 0.18885002526964914 144.22930611783718 0.23152715367618742
4571 165.72148403335655 0.18884414293795856 165.3011190705641 0.23152081985446485
4572 142.37591028834785 0.18884388725135534 141.95554539785303 0.23152100324347216
4573 90.37566560401868 0.18883853826904684 89.95531175883266 0.2315153069169643
4574 38.39724926790471 0.18883710816173874 37.97689804198125 0.2315141177617205
4575 10.380393935238493 0.18883337583373577 9.960050262445218 0.23151029695953868
4576 13.540262768615658 0.1888301663461513 13.119925554979035 0.231507047290472
4577 37.837830632714805 0.1888281351869666 37.41749730539046 0.23150519213737986
4578 64.66058110582284 0.18882354129894596 64.24025722239467 0.2315003421292218
4579 77.96429802208137 0.18882244300385007 77.54397601468327 0.23149956439425148
4580 71.7702639011784 0.18881746013397918 71.34995217828542 0.23149426275899365
4581 51.18736361104173 0.18881622821221541 50.767054049929705 0.23149333289981075
4582 27.691420745404862 0.1888118438456317 27.271120183600175 0.231488717959057
4583 12.089452943015527 0.188809693420223 11.669156518911507 0.2314867306837959
4584 9.227487796046676 0.1888064067036466 8.807198010042642 0.2314833793003872
4585 16.828888993359033 0.18880315911285397 16.40860570837103 0.23148012587514621
4586 28.119188481997643 0.18880084333518626 27.698909742809523 0.23147789585293346
4587 36.03771157118319 0.18879687530097528 35.61744088983219 0.2314738060500228
4588 36.641304469834296 0.18879498428220648 36.22103741299822 0.23147207255387015
4589 30.301555047745964 0.1887909188851803 29.881296268579685 0.23146786028110022
4590 20.63467044548225 0.18878884162580692 20.214415681268264 0.231465922588179
4591 12.145988604911665 0.1887852011873685 11.725741216175855 0.2314621875484411
4592 7.964489455901559 0.18878255949245393 7.544247285792575 0.23145961061653014
4593 8.70415705530639 0.1887795483912232 8.283920917899032 0.23145658901613497
4594 12.720723843734675 0.18877631535423717 12.300494188622743 0.23145333975769383
4595 17.315409519470496 0.188773802510025 16.895184833191284 0.23145088376918854
4596 20.12385594798826 0.18877023045262686 19.70363846853217 0.23144724900346433
4597 20.046048613205887 0.18876788820518758 19.625835739598195 0.23144498540250555
4598 17.433333307142114 0.18876433112621552 17.01312760724426 0.23144136877163768
4599 13.628493258655665 0.18876182399739883 13.208292519747065 0.23143891491120047
4600 10.199654368640488 0.18875856198832913 9.779460170759602 0.2314356358925563
4601 8.255297184644032 0.18875569064872436 7.835108729477277 0.23143276451803124
4602 8.101803713447294 0.18875282969713283 7.681620940027791 0.23142994372236975
4603 9.299515722852309 0.18874958176435658 8.879339499913943 0.23142664117400835
4604 10.997259315836994 0.18874705096569752 10.577088067762245 0.23142419710905063
4605 12.345769295246537 0.18874356249778 11.925605113431704 0.2314206193170519
4606 12.812913180039196 0.18874118304930407 12.392753649705117 0.2314183472847742
4607 12.307324410243599 0.18873765164429784 11.88717203824773 0.231414720351571
4608 11.11290013030413 0.18873522945647048 10.692752502450366 0.23141239839729238
4609 9.704249916252703 0.1887318267255921 9.284109171084488 0.2314089184426238
4610 8.538720184827001 0.1887292266613689 8.118584565862285 0.23140639230334764
4611 7.9038375571644774 0.18872604279678803 7.483708352328037 0.23140316203965222
4612 7.859482495794264 0.18872322254940377 7.439358889330608 0.23140038391425316
4613 8.270415043410049 0.18872025400160583 7.850297390858154 0.23139739855028876
4614 8.89521538551457 0.18871725698393757 8.475103709559455 0.23139441897117763
4615 9.487921769350848 0.18871442912052175 9.06781574810112 0.2313915921292057
4616 9.87665107260048 0.1887113510505985 9.456551199804572 0.23138852174530858
4617 10.00070972420628 0.18870855730662894 9.580615436676412 0.23138573022323722
4618 9.906035420024617 0.18870550604407624 9.48594722008707 0.23138269389347063
4619 9.711610828125893 0.188702645202973 9.291528362683144 0.23137982023977732
4620 9.56511356100767 0.18869970932062388 9.145036930497215 0.2313769211898331
4621 9.604210259440276 0.1886967091939349 9.184139669610811 0.2313738806355279
4622 9.934328702531705 0.1886939429350046 9.51426357613212 0.2313711834645792
4623 10.626195780401542 0.18869076673065777 10.206137082738966 0.2313679309319192
4624 11.731105327317286 0.1886881915978093 11.31105167193413 0.2313654637853464
4625 13.308281699404233 0.18868482954421573 12.8882348859938 0.23136198386621776
4626 15.459413006371207 0.18868244796294464 15.039370803795407 0.23135975461285527
4627 18.366617124264174 0.1886788998935466 17.94658218339539 0.23135604097523935
4628 22.335233632144817 0.18867671490766194 21.91520285667412 0.23135406056303562
4629 27.844406328834864 0.1886729694829787 27.42438326817501 0.2313500911768737
4630 35.61581487310226 0.1886710056506552 35.19579546868604 0.2313483987655628
4631 46.7081830266021 0.18866701989108178 46.28817189569704 0.23134411101397684
4632 62.65600301229884 0.18866534287122766 62.23599487127234 0.231342798155274
4633 85.65428928043892 0.18866102351812283 85.23429019146069 0.23133806546011204
4634 118.8051919911182 0.18865975722537578 118.3851949358263 0.23133729806651573
4635 166.37087233425672 0.1886549455438539 165.95088547864378 0.23133191006908724
4636 233.97063663871887 0.1886542829973212 233.55065041258854 0.2313319431330029
4637 328.38606854630603 0.18864875169858047 327.9660941938193 0.2313256007881912
4638 456.55031742807705 0.1886489416622208 456.1303417238955 0.23132676251929168
4639 622.5733188690075 0.1886424369475679 622.1533573009052 0.23131913115463537
4640 822.0298715590532 0.18864369093032643 821.6099061640489 0.23132170407396255
4641 1032.7994622063254 0.18863610263085925 1032.3795134703576 0.23131263333696087
4642 1207.1154907807663 0.18863831990912425 1206.6955359646915 0.23131649616571257
4643 1274.253642736557 0.18863006713836214 1273.8337061433651 0.2313065260533734
4644 1169.6803269668437 0.18863239558395567 1169.2603840016561 0.23131056960369864
4645 885.5966882791006 0.1886247828902611 885.1767620841367 0.23130141207350094
4646 506.42944209049637 0.1886255886344917 506.0095130248757 0.23130347698625342
4647 177.56788973145575 0.18862031517502187 177.14797203114722 0.23129738513349868
4648 18.7757564324261 0.18861822920513402 18.355842562242124 0.23129564097884187
4649 54.49799704593638 0.18861604064556153 54.0780873875366 0.23129361775421914
4650 213.6557036975308 0.18861112613540806 213.23580444390274 0.23128812749264704
4651 380.84192268213684 0.18861118477684286 380.42202241036244 0.23128908699752393
4652 456.6195892142803 0.18860489416134726 456.19970257123026 0.23128174888871844
4653 402.4558047281447 0.18860533940755586 402.035916132875 0.23128325586215331
4654 255.17393491658535 0.18859967611798586 254.75405853893258 0.23127670153479443
4655 100.24283316816773 0.18859863480284308 99.82295824606204 0.23127628730285119
4656 15.88635436988908 0.1885950653344529 15.466486848177741 0.231272456376886
4657 27.47327297342064 0.18859170713651738 27.053412254098316 0.23126901218580934
4658 102.1106915589285 0.18859033357412283 101.69083316989962 0.23126805545475465
4659 178.54096442167844 0.18858525050791264 178.12111682840472 0.2312623427657935
4660 206.40375094176773 0.18858493512832347 205.98390322430024 0.23126278233917216
4661 172.1601885281524 0.18857958694426868 171.74035223612876 0.2312567050793605
4662 100.79296096943614 0.18857878501585792 100.37312566111389 0.23125652330638155
4663 35.04608072114537 0.18857455898957606 34.626254265663945 0.23125189649185068
4664 7.171235384087689 0.18857224471338238 6.751413390625267 0.23124974874903995
4665 21.874575514794653 0.18856967670495184 21.45475856233681 0.23124727575289084
4666 59.04707436451578 0.18856584553087596 58.62726536540078 0.23124315358412148
4667 90.2023323997763 0.18856446375989264 89.78252571631204 0.2312422197043707
4668 96.05822798515398 0.1885599372037389 95.6384308519689 0.23123719598134107
4669 75.47788320425875 0.18855872961872797 75.05808799484825 0.2312364797917578
4670 42.636941896371454 0.18855453525975052 42.21715546434996 0.23123189676175063
4671 16.11555974787079 0.18855261380699392 15.695776895376051 0.23123023868774695
4672 7.543228486582161 0.18854938130732776 7.123452188116006 0.23122691715882704
4673 16.486654141269987 0.18854644278929505 16.066883774544902 0.23122392393579005
4674 33.172167255707265 0.18854414210115195 32.75240129312767 0.2312218204784484
4675 45.72506622331579 0.18854050417496976 45.30530780685434 0.23121791228648636
4676 46.957877225518395 0.18853861210175035 46.53812227521594 0.23121633820070225
4677 37.22731147073747 0.18853489876066715 36.807564236324076 0.2312123356527286
4678 22.721904031747073 0.1885327935815526 22.302160764129006 0.23121047403651446
4679 11.012497562418778 0.1885295324742134 10.592760959758342 0.23120707018622216
4680 6.799868563590418 0.18852684719704133 6.38013727725087 0.2312044391425069
4681 10.069985247155179 0.18852421048195714 9.650259176993222 0.23120185968000137
4682 17.090232190895605 0.18852096979361327 16.670512728915085 0.23119849218690414
4683 23.07132165391805 0.18851876289844366 22.65160641000967 0.23119648100993856
4684 24.76244156042134 0.18851528285721603 24.34273348462284 0.23119279294128148
4685 21.717811766950337 0.18851312576749418 21.298107790885723 0.23119085029712128
4686 15.91914842936798 0.1885097900758429 15.499451292853278 0.231187346438859
4687 10.307673382726444 0.18850734740236533 9.887981004356105 0.23118503096797305
4688 7.173968043796892 0.18850440380172306 6.754281602412069 0.23118203758309952
4689 7.21373679682926 0.18850153813365478 6.794056090795721 0.2311791678998849
4690 9.543814134581515 0.18849900888569815 9.124138410621788 0.2311767150740292
4691 12.444786822881865 0.18849580224810225 12.025117622468162 0.2311733981656007
4692 14.31502819070263 0.18849352367279892 13.89536339539799 0.23117127163184287
4693 14.35509702385703 0.1884901909012198 13.935439043797647 0.23116778915816405
4694 12.743949059855717 0.18848792905738027 12.324295448712311 0.23116568208602617
4695 10.348972169880247 0.1884846924614561 9.929325151608547 0.23116232581024476
4696 8.205845809013148 0.18848226154275752 7.786203553249613 0.23115999422077793
4697 7.044669448653092 0.18847925303294086 6.6250332581214355 0.23115693749871669
4698 7.053137312622716 0.18847658379873572 6.6335064386525175 0.23115429017146166
4699 7.918606513381017 0.18847380967022143 7.498981162001792 0.23115154170900398
4700 9.064001352586038 0.18847095183368773 8.644381757393326 0.23114864335902385
4701 9.934558650821698 0.18846831841694542 9.514944251512928 0.23114608089182487
4702 10.209049284268652 0.1884653942258289 9.789440798844788 0.23114309119803308
4703 9.872016001323374 0.1884627665477534 9.45241269624782 0.2311405385278025
4704 9.153453452391922 0.18845990862082848 8.733855913330562 0.23113763044053276
4705 8.39192170193569 0.18845716869246337 7.972329599193638 0.23113493404958843
4706 7.8910386180346075 0.18845447151968117 7.4714519165390545 0.2311322299758716
4707 7.824444915784753 0.18845155323181428 7.404864057517065 0.23112930503587356
4708 8.21203882579161 0.18844905356934855 7.792462921346529 0.2311268508757328
4709 8.959055782192177 0.18844594704787007 8.539486147885206 0.23112368725910126
4710 9.92988047452236 0.18844363303898118 9.510315377439237 0.2311214640441413
4711 11.024560002799294 0.18844036476964823 10.605001537390217 0.23111810063942845
4712 12.234988206716595 0.1884382032455702 11.815433943596162 0.23111605987486433
4713 13.6719245678501 0.1884348047697665 13.252377218986895 0.23111254409343887
4714 15.56882696198939 0.18843277354851096 15.14928353903586 0.2311106494050205
4715 18.276725093758692 0.18842925064402347 17.857188845461984 0.2311069976526836
4716 22.26920309459344 0.188427366205134 21.849670468424417 0.23110525996388823
4717 28.17347036503515 0.18842367521410344 27.753945261822775 0.2311014279982709
4718 36.84241568338503 0.18842201219183 36.4228937418181 0.23109992937509918
4719 49.47606486191126 0.18841804416219 49.05655102412894 0.23109579362013016
4720 67.80172909814947 0.18841674835365946 67.38221764796249 0.23109470183331823
4721 94.31160254805383 0.18841231784792928 93.89210018258935 0.23109004761654153
4722 132.5474118211502 0.18841161598555856 132.12791057937156 0.23108962579308548
4723 187.36515942888167 0.18840645317214322 186.9456688355324 0.2310841401771373
4724 265.0199397285349 0.18840665585702393 264.6004483245206 0.2310847481572856
4725 372.65956217692957 0.1884004150993989 372.2400837299437 0.2310780318864543
4726 516.4930316588308 0.18840188286738488 516.0735496906236 0.2310800853396982
4727 697.4258281146575 0.1883942241897279 697.0063621422297 0.2310717482379828
4728 903.3046882000835 0.18839720388527545 902.8852154668341 0.2310755293641433
4729 1099.0402702784029 0.18838807945001337 1098.6208166789656 0.2310655199871627
4730 1222.3905095229504 0.18839226384477437 1221.9710465862602 0.2310706728455412
4731 1199.754861138662 0.1883824938551928 1199.3354187096184 0.23105993518832832
4732 991.2471724095087 0.18838644020364984 990.8277211629169 0.23106480638817953
4733 641.2866646491826 0.1883780387165976 640.867230968925 0.2310556415410348
4734 279.8973821366488 0.18837944496053055 279.4779450856861 0.23105760600220462
4735 50.16752117756492 0.18837454156526612 49.74809420043585 0.2310524355638049
4736 18.807216493616718 0.18837196589644264 18.38779467139214 0.2310498563281346
4737 145.94242688233487 0.18837099157505102 145.5230067285109 0.2310491622489324
4738 323.13684852015945 0.18836509055061584 322.7174406314208 0.2310427981880325
4739 436.9738492500353 0.18836645524875223 436.55443803903796 0.23104475574859365
4740 423.71696694295036 0.18835947561207195 423.2975702854512 0.23103718188714106
4741 297.3388645241779 0.1883605931556045 296.9194650985048 0.23103883251746504
4742 135.63333859964655 0.1883550927627306 135.2139505369777 0.23103296990612696
4743 27.23671575076615 0.1883538197247258 26.817330059886224 0.2310318711552021
4744 15.642635564034558 0.18835119276992351 15.22325506949494 0.23102930176969413
4745 80.52822282882383 0.18834708547734122 80.10885078425845 0.23102495908803372
4746 161.92142257586954 0.18834682384240597 161.50205066330633 0.23102508872080835
4747 202.17035408886775 0.1883411743656166 201.7509939217404 0.2310189927617679
4748 178.43280168583877 0.1883414747820866 178.01344046291214 0.23101974814453446
4749 110.25499542899466 0.18833627040473783 109.83564497853705 0.23101418005288576
4750 41.08838686198682 0.18833528818588008 40.66903812656145 0.23101344723948702
4751 7.739936956938066 0.18833194226829816 7.320594991212314 0.23101002345745458
4752 19.09875556233745 0.18832889671496222 18.679419752939832 0.23100691268265203
4753 56.22978347231058 0.1883274858532822 55.810450271680125 0.2310057147771678
4754 89.11857264297987 0.18832294694971732 88.69924880982501 0.23100088620514822
4755 96.28940435671198 0.1883224134942314 95.87008124814943 0.23100069506831636
4756 75.56932732721502 0.18831770658502 75.150013946043 0.23099567458699394
4757 41.72199316208183 0.18831669134918697 41.30268154412127 0.23099492661137608
4758 14.606067957184008 0.1883129916387175 14.186763899791565 0.23099106575372574
4759 6.546341829761836 0.18831067144848398 6.127042344285163 0.23098881402818927
4760 16.67068958090824 0.18830835674728266 16.25139467617126 0.23098654798969886
4761 34.11884445575658 0.1883048099544141 33.69955676457291 0.2309828812292535
4762 46.23547265399231 0.18830341069136336 45.81618757142166 0.23098167187929047
4763 45.989216445921926 0.18829937885786913 45.56993962600989 0.23097744105416562
4764 34.72176898916715 0.18829802571324614 34.30249467305247 0.23097629040143652
4765 19.713797572146834 0.18829435888015705 19.294530741337372 0.23097247192930542
4766 8.965090146708054 0.18829234702459482 8.545827229933217 0.23097056975024235
4767 6.655726936419989 0.18828951547187125 6.236469715854941 0.23096770509317688
4768 11.665546357686726 0.18828665231709235 11.246294877190152 0.23096482817948016
4769 19.278366710720732 0.1882845759091297 18.8591193069856 0.23096282782600014
4770 24.418201438164346 0.1882811687686182 23.998960943034334 0.23095932636139418
4771 24.361297244842508 0.18827938562262966 23.942060196499682 0.23095766272019658
4772 19.645395654257317 0.18827596484184778 19.226165546261157 0.23095414315431456
4773 13.11477910224098 0.1882739601317758 12.695552914825825 0.23095222728337939
4774 7.996445680548652 0.18827095354341244 7.5772255478459645 0.2309491791592746
4775 6.1990389491385764 0.18826843645593738 5.779823834423232 0.23094667825940723
4776 7.6441565807403675 0.18826597363593525 7.224946357276825 0.2309442498276077
4777 10.726576570912997 0.1882629744219305 10.307372397883912 0.23094119860715467
4778 13.412271008795818 0.18826088859246176 12.99307092132626 0.23093919887709766
4779 14.294017346040588 0.18825767161030285 13.874823774365261 0.230935900065024
4780 13.114896880886034 0.18825564723137755 12.695707265881873 0.230933967772783
4781 10.639332756827995 0.1882525319228933 10.22014943784189 0.2309307870632116
4782 8.082734233477666 0.1882502869396179 7.663555347127668 0.23092859941038046
4783 6.463197048133629 0.18824748676526143 6.0440237803936085 0.23092578097475858
4784 6.18824520037967 0.18824489468904662 5.769077112239291 0.23092319345133322
4785 7.006724023490757 0.18824244418394692 6.58756080286718 0.23092077643963038
4786 8.25991214390196 0.1882395553496957 7.840754741422965 0.23091784712929975
4787 9.25036430564891 0.18823733571344686 8.831211274887586 0.23091569504787723
4788 9.54222728935915 0.18823431491458747 9.123080361326316 0.2309126131182454
4789 9.083466620108734 0.18823213997488303 8.66432396776566 0.23091051236819282
4790 8.142336731712012 0.18822917092388186 7.723200072240698 0.23090748854743282
4791 7.128985686151483 0.1882268795836674 6.709853552180289 0.23090525438752738
4792 6.401740164706828 0.18822408587107065 5.982613648467485 0.23090243036827318
4793 6.138954688366167 0.1882216007000579 5.719833113594588 0.23089997407152046
4794 6.310539373522019 0.18821901119328316 5.891422979468575 0.23089738286016068
4795 6.735572499641571 0.18821634873291426 6.316461427381369 0.23089472352728801
4796 7.182716647142724 0.18821390894486287 6.7636104357238676 0.23089230247399414
4797 7.465369328214228 0.18821115127790938 7.046268642483395 0.2308895344529243
4798 7.498127381561774 0.1882087630844782 7.0790314477147485 0.23088717076254858
4799 7.304074805479754 0.18820601288801608 6.884984380447515 0.23088441214422298
4800 6.982783536902768 0.18820357918343072 6.563697963685043 0.23088199403429366
4801 6.660127433021897 0.18820091994092047 6.24104717199963 0.2308793410813458
4802 6.441734423953576 0.1881983763035173 6.022659253619602 0.23087679403045677
4803 6.384885582549052 0.18819585063862895 5.9658154355027415 0.2308742964076816
4804 6.493548917454216 0.18819317641888694 6.074484145250564 0.23087159578476615
4805 6.732451639967851 0.1881907849961799 6.313391599568519 0.2308692554031534
4806 7.051153592095739 0.18818799585124477 6.632099178462449 0.23086641778204534
4807 7.408652532199105 0.18818571140466706 6.989602615754821 0.23086420503961713
4808 7.791731016888163 0.18818284093828708 7.372686908997115 0.23086126695276157
4809 8.22460196755482 0.1881806287752293 7.805562194292106 0.23085914448748407
4810 8.771174469704603 0.18817770782436466 8.352140623510719 0.23085613836951904
4811 9.534239392245498 0.18817554522927324 9.115209763323719 0.23085408369250693
4812 10.656689294831805 0.18817258480262194 10.237665692195254 0.23085101783392944
4813 12.330488546445734 0.18817047521316144 11.911469031039307 0.23084904019326674
4814 14.818051602943042 0.18816745523957734 14.399038262626052 0.23084588507741327
4815 18.491886627316642 0.18816543689923132 18.072877154079258 0.23084403633815068
4816 23.89784621765702 0.18816229944880838 23.47884320253207 0.2308407156761401
4817 31.852738903808294 0.18816045117119926 31.43373935421541 0.2308390984216843
4818 43.5866520878715 0.1881570945830413 43.16765951270181 0.23083548058665154
4819 60.952670990324656 0.18815554264214976 60.5336811894054 0.23083425827710338
4820 86.71550391669757 0.1881518125901665 86.29652196073343 0.23083014337397817
4821 124.94464445831673 0.1881507418078681 124.52566416028391 0.23082955622494983
4822 181.4572231132536 0.18814641822097242 181.03825203737404 0.23082465765859952
4823 264.21280259504596 0.18814608406087038 263.7938314710072 0.2308250399778966
4824 383.1654318677217 0.18814087479151048 382.7464720182158 0.2308189747143754
4825 548.7764889336345 0.1881415913110894 548.3575266011655 0.23082074115780934
4826 767.2074224150654 0.18813518119781708 766.7884741420446 0.230813091822921
4827 1030.4925828262822 0.1881372002807038 1030.073629043668 0.2308165823334556
4828 1300.8866082703892 0.18812948521296038 1300.467671583997 0.23080720117925174
4829 1499.029273754173 0.18813260649068317 1498.6103289772225 0.23081217045984573
4830 1516.630999615253 0.18812424126255217 1516.2120734713458 0.2308019026445681
4831 1279.0123161998995 0.1881272181315643 1278.5933822595532 0.23080672221480558
4832 829.8979087909378 0.18812001389769836 829.4789908220204 0.23079795501968525
4833 350.79542313999553 0.18812073358110698 350.376502590092 0.23079981632241137
4834 53.68241712333364 0.18811667363566856 53.263505254591465 0.23079519510651228
4835 35.42666661994073 0.18811382441700833 35.00776046638675 0.2307923291369745
4836 227.9623657800117 0.18811324041517574 227.54346022279373 0.23079231680281712
4837 463.0395144559989 0.18810756815042085 462.6206212005851 0.23078568726337703
4838 577.7867576352634 0.18810879217997395 577.367860740605 0.23078810247845832
4839 502.2781843185678 0.18810258206571362 501.85930102385873 0.23078071264334754
4840 294.0113047839668 0.18810305696932755 293.5924195401085 0.23078218688899632
4841 91.10219412994171 0.18809871501184736 90.68331819576207 0.23077721916779434
4842 9.474586162499191 0.18809660961779737 9.055714236829552 0.23077531605184176
4843 66.28284394073732 0.18809508080662457 65.86397482078421 0.23077403914650252
4844 185.9735838577811 0.18809048011323592 185.55472453093898 0.2307688467288961
4845 266.9972974247466 0.18809073976224494 266.57843675201707 0.23076993296726867
4846 251.97995487828405 0.18808534606761002 251.56110585667656 0.23076367553987112
4847 158.36691557054013 0.1880853573652003 157.9480657554406 0.2307644577343316
4848 55.10265776026223 0.18808115023931637 54.68381687609201 0.23075973393091134
4849 6.591640712706044 0.18807934683472635 6.172803214699256 0.23075815117206258
4850 28.663937909708086 0.1880772227612418 28.245104544244455 0.23075614270239134
4851 86.99303746669639 0.1880734937729446 86.57421192863328 0.2307520442901772
4852 130.1126073220905 0.18807283389239327 129.69378254473725 0.2307519434608623
4853 127.01250018692177 0.18806833736311387 126.59368500351657 0.23074684604207976
4854 84.00558537879469 0.18806770482725574 83.58677090297834 0.23074677098909183
4855 33.60445671410737 0.18806386527814667 33.18565030777206 0.23074254105717018
4856 7.556841290337281 0.18806210458305622 7.138038207258641 0.2307409784955828
4857 15.414833751321884 0.1880596262955673 14.996035589478367 0.23073853554794999
4858 42.53316688755909 0.18805656627816733 42.11437505457303 0.23073526670788921
4859 64.67748229285499 0.188055118156664 64.25869300514834 0.23073416954996995
4860 65.8422861477693 0.1880514700614958 65.42350454256345 0.23073013514435817
4861 47.07120193166747 0.18805013316445698 46.65242262695092 0.23072917155208117
4862 22.434495948026758 0.1880468303284467 22.0157235157571 0.2307256019412136
4863 7.2935747321923445 0.1880448273438226 6.874806156796388 0.23072374805213458
4864 8.056904993473331 0.18804236820204212 7.638141326683474 0.23072129858781448
4865 19.864991370788584 0.18803953849254776 19.446233487522992 0.23071834477304679
4866 31.975407298706763 0.18803775676982765 31.556652748134102 0.23071679380283433
4867 35.699279075389256 0.18803452452612132 35.28053124875901 0.2307133021041175
4868 29.37858624082451 0.1880328423456954 28.959841513248286 0.23071188523053185
4869 17.974990985839113 0.1880298183885943 17.556252503715115 0.2307086637354067
4870 8.666475492318314 0.1880277020495825 8.247741115657282 0.2307066746114495
4871 5.996994947567326 0.18802525856430322 5.578265472443765 0.23070421655925796
4872 9.661626456541395 0.18802254427063014 9.242902475423891 0.23070143684687325
4873 15.6932226721106 0.18802063161933802 15.274502361626096 0.2306996788651654
4874 19.571478503412482 0.18801755070842305 19.152764540785686 0.23069641191837215
4875 18.98345705180337 0.1880158131702759 18.564746352173938 0.23069488645915986
4876 14.705385629070411 0.18801277387969456 14.286681185613904 0.23069166957681225
4877 9.514600483793556 0.18801082110493011 9.09589980006188 0.23068986262674657
4878 6.186670371448829 0.18800813616375067 5.767975127444725 0.23068710784035368
4879 5.925292322423276 0.18800577305918237 5.506601787214519 0.23068476214957465
4880 8.016980193177496 0.18800350347809144 7.598294139566791 0.2306825501326119
4881 10.626357160504433 0.18800079670131725 10.207676610597153 0.23067975320596368
4882 12.031336780130424 0.18799877318378258 11.612660145649814 0.23067786129682682
4883 11.525002106080384 0.18799595680590453 11.106331228054966 0.23067492121951427
4884 9.576593993967188 0.18799392249550984 9.157927060114293 0.2306730113573855
4885 7.3339722900519435 0.18799123569748982 6.915310811396665 0.23067024295778774
4886 5.879882914278325 0.18798900139494773 5.4612258467220345 0.23066806616134256
4887 5.685932624871295 0.18798656244812992 5.267280437461289 0.23066562496187615
4888 6.501300700379121 0.1879840888626886 6.082653481746001 0.23066312977043077
4889 7.631990640573648 0.1879818623141601 7.213347809496322 0.23066096876316597
4890 8.378963259733856 0.18797924537491742 7.960325732477387 0.23065828188155216
4891 8.38072776223294 0.18797709528231168 7.962094445245334 0.23065622170529324
4892 7.715045578281085 0.18797448748442985 7.296417546507595 0.23065354428905988
4893 6.767132600602272 0.18797226701548903 6.348508942248949 0.23065139133783372
4894 5.981632373763687 0.18796979091388513 5.5630136979255305 0.23064888492427144
4895 5.6428349482346 0.18796741456157323 5.224221007089684 0.230646526583342
4896 5.778795225684054 0.18796511244643335 5.360185866519802 0.23064424671781883
4897 6.2041642598575555 0.18796258084029638 5.78555999488492 0.2306416841323383
4898 6.649255856579667 0.18796041490756757 6.230655861117162 0.23063958055493758
4899 6.897104014925138 0.18795779324092568 6.478509321448396 0.2306369002358173
4900 6.866420130199174 0.1879556826905938 6.447829581773428 0.23063486573515193
4901 6.617548135495339 0.18795305505698262 6.198962901030516 0.23063217940784037
4902 6.297649044028998 0.18795092353188284 5.879068008212018 0.2306301122850971
4903 6.062990757554416 0.1879483497092155 5.644414907840439 0.2306275000047611
4904 6.016544182881558 0.18794615987143873 5.597972673469083 0.2306253495410362
4905 6.183074002958934 0.1879436520095713 5.764507521829737 0.2306228291196259
4906 6.523294557001952 0.18794141672182815 6.1047325301641315 0.23062061011599244
4907 6.972824183873381 0.1879389394536972 6.554267106881055 0.23061813753862861
4908 7.486098244995816 0.18793671240449975 7.067545614976505 0.230615917614811
4909 8.069357098430904 0.18793419861100863 7.650809491563296 0.23061340825660084
4910 8.796250725996183 0.18793205539245825 8.377707388249663 0.23061128235406173
4911 9.809587449805552 0.18792942514856653 9.391049388011204 0.23060863664578093
4912 11.319486745252457 0.18792744708076117 10.900952593335875 0.23060670483581985
4913 13.610852090739039 0.1879246188728826 13.192323647725397 0.23060382414075925
4914 17.072322627248155 0.18792288825365983 16.65379755499129 0.23060218400320762
4915 22.257057227212787 0.18791977638408697 21.838538481926882 0.23059896890181536
4916 29.985652977610165 0.18791838665719035 29.56713686413749 0.2305977268154872
4917 41.502859301898106 0.18791488366734496 41.08435036166737 0.23059405656339282
4918 58.70620044036295 0.18791396376233366 58.2876931200078 0.2305933565928157
4919 84.46415752257388 0.18790991019164105 84.04565855926097 0.23058905312127417
4920 123.03986414949179 0.18790965908512774 122.62136537228277 0.2305891181239085
4921 180.5803877667095 0.18790480691724712 180.16189905702404 0.23058390276817686
4922 265.5207302148036 0.18790552724257567 265.1022396135072 0.2305850740538515
4923 388.40052019675426 0.18789951778395086 387.9820421373714 0.23057854159889793
4924 560.031681129019 0.18790160913686366 559.6131982485292 0.23058127135305756
4925 785.9526092416526 0.18789403724606527 785.5341422400381 0.2305729643682685
4926 1054.9234362978248 0.1878978263839297 1054.5049608515103 0.23057761993053524
4927 1321.9025582059735 0.18788857788937496 1321.4841022114426 0.23056741664130545
4928 1497.1019760414713 0.18789375554358778 1496.6835086503281 0.23057363559957017
4929 1467.8549355884688 0.18788378979324855 1467.4364891573243 0.2305626413512894
4930 1174.3047581128392 0.18788858068182776 1173.886301140122 0.23056839203539745
4931 696.0543718149481 0.18788041992296559 695.6359319137968 0.23055948122837958
4932 243.55200734475574 0.18788196723744283 243.13356386027152 0.23056151724677504
4933 19.757230772583434 0.1878781385547168 19.338795084331135 0.23055754969758252
4934 78.3654221305601 0.18787494644845995 77.94699299680676 0.23055418730488397
4935 307.40005254255465 0.18787552998795676 306.9816217813818 0.23055523118487295
4936 520.4015214652367 0.18786894814108326 519.9831044851196 0.230548031975999
4937 570.2125743063885 0.1878714466963316 569.7941516402776 0.23055121941452306
4938 430.24693952818467 0.1878646782530553 429.8285309979337 0.23054385199792415
4939 203.1679652694709 0.1878656991759741 202.74955426078503 0.2305453095098854
4940 39.24634502966279 0.1878617360438029 38.827942115783586 0.2305411778354057
4941 22.98166070717968 0.18785924972621137 22.56326284927641 0.23053860817705987
4942 123.66434199971833 0.1878588007283761 123.24594470343057 0.2305384955593855
4943 237.81427846488936 0.18785348035005262 237.39589228892905 0.2305326956102652
4944 272.54942122804454 0.18785472653605628 272.13103200447085 0.23053449703765133
4945 206.92911207216125 0.18784910178698294 206.51073458958916 0.23052838078509222
4946 95.54274143243619 0.18784932270958288 95.12436313750986 0.23052897221674645
4947 17.57484243523674 0.18784577219228188 17.156471399391982 0.23052526365247267
4948 14.943197842211578 0.18784337559192701 14.524831638232492 0.23052282838715948
4949 68.75234742763874 0.18784245044772374 68.33398283071433 0.2305221464766937
4950 124.44999551008935 0.18783794554911326 124.03164028122544 0.23051728331479945
4951 136.91735955313 0.18783827604899078 136.49900323505713 0.2305180420238985
4952 100.25429752363411 0.18783354508138758 99.83595105418507 0.23051292436764798
4953 44.87137554482847 0.18783314131197562 44.453029574155025 0.23051282936146603
4954 9.247350332440098 0.187829890140105 8.82901101968735 0.23050942261264237
4955 10.967756649747102 0.18782763386179013 10.549421830394826 0.23050718549048566
4956 38.38510658677828 0.18782623558364614 37.96677443092399 0.2305059202706417
4957 64.62769300936571 0.1878224919813228 64.20936855734357 0.23050196004082898
4958 69.20029445405552 0.1878219945257517 68.78197071780747 0.23050174172230561
4959 50.78408276563343 0.18781805544316035 50.36576716516829 0.2304975450219743
4960 24.3743795040567 0.18781710672482804 23.95606558064287 0.2304968166890017
4961 7.737445403021282 0.1878141234623239 7.31913756875575 0.23049371080320824
4962 8.643615670497468 0.18781196723945084 8.225312105187534 0.23049159807048217
4963 21.58553027377021 0.1878102045695892 21.167230175858563 0.23048989334205508
4964 34.192240076315294 0.18780705885957294 33.773946377096436 0.23048664035928304
4965 36.86863155866603 0.18780591480270362 36.45033999265096 0.23048565121236775
4966 28.580033831949002 0.18780260687056036 28.161749021698576 0.230482203379867
4967 15.817632251946065 0.18780120781221424 15.399350114159096 0.23048092997475453
4968 6.834693266321736 0.1877984913160712 6.4164166241318235 0.23047815087384094
4969 5.913669443761819 0.1877963276552521 5.495397107798083 0.23047600830848436
4970 11.40799203551494 0.18779440394405086 10.98972350124037 0.23047413033052153
4971 18.00206466370262 0.18779158271685295 17.58380184189041 0.23047123909535833
4972 20.808275334534343 0.18779009194430943 20.390015390210955 0.23046985237907894
4973 18.32048762930567 0.18778713164933986 17.90223369357438 0.2304668040819485
4974 12.64476703692139 0.18778550632453644 12.226516269677768 0.2304652609190856
4975 7.456722541504411 0.18778291819232848 7.038476984392143 0.2304626389199398
4976 5.432136413163102 0.18778078583946423 5.013895112561155 0.23046051476248353
4977 6.835773253926631 0.18777875495193155 6.41753596985585 0.23045852911884981
4978 9.86553604834517 0.18777612863173043 9.447304079055307 0.23045584065813168
4979 12.150065643067721 0.1877744678241201 11.731836899724309 0.23045427551929248
4980 12.254394356190021 0.1877716585551751 11.836171317424323 0.23045138021052242
4981 10.314744874112135 0.1877699969828403 9.896525067177125 0.23044980995216946
4982 7.631454006130293 0.18776736930832433 7.213239510961167 0.23044712586080124
4983 5.685754479732356 0.18776540552842338 5.267543869139384 0.23044520506454932
4984 5.267323077006486 0.18776315786261222 4.849116959894502 0.23044295924937194
4985 6.178742707554518 0.18776081532913969 5.760541291477001 0.2304406007483779
4986 7.550084729579945 0.18775890475296794 7.131887081530203 0.23043874329677355
4987 8.451130561001053 0.18775632542531956 8.032938124945165 0.23043611063056957
4988 8.40120595647165 0.18775454353916868 7.983017011110323 0.23043440182215819
4989 7.527369610836652 0.18775196382233214 7.109185880198835 0.23043176681548552
4990 6.3679864659718115 0.187750083620621 5.9498064366920405 0.23042994565915
4991 5.505625093815987 0.18774768983546292 5.087449881390406 0.23042752259011756
4992 5.258751064060545 0.18774558698510582 4.8405800311139275 0.2304254459615114
4993 5.576511589456019 0.18774343177769484 5.158344862005941 0.23042329567238323
4994 6.142683046838059 0.18774112363467196 5.724520940119891 0.23042098308349482
4995 6.587959150527215 0.18773913079800297 6.169801001227598 0.2304190185016143
4996 6.6805882478688225 0.18773673463475052 6.262434909033889 0.2304166042001831
4997 6.407781442320952 0.18773476668077402 5.989632007810938 0.2304146678292404
4998 5.934463748194251 0.18773241940695606 5.516319020066535 0.2304123087207591
4999 5.487745402833048 0.18773035781977473 5.069604780324322 0.23041026468895187
5000 5.238642176004514 0.18772814655136277 4.820505968759276 0.23040806069387476
5001 5.236334169447526 0.1877259427558227 4.818202373463566 0.23040585322813661
5002 5.412429434478673 0.18772387628652057 4.994301743647949 0.23040381454420336
5003 5.636606549372428 0.18772155729927117 5.218483517596218 0.2304014744769381
5004 5.786696131819935 0.18771958065852604 5.368577012910662 0.23039953825074644
5005 5.799156292277076 0.18771721915991477 5.381041924398311 0.23039714871885075
5006 5.683008782028742 0.1877152528907715 5.264898305066167 0.230395224071804
5007 5.500149744261272 0.1877129248366598 5.08204394750972 0.23039287191489188
5008 5.328438775201259 0.18771090491439843 4.910336984568308 0.23039088571855276
5009 5.2269146161784 0.18770865647186552 4.808817336150913 0.23038862355562123
5010 5.216745657645493 0.18770655767589975 4.79865255272005 0.2303865472495435
5011 5.281659295703129 0.18770439275269607 4.863570523795591 0.2303843791548419
5012 5.382932026737064 0.18770223049615786 4.964847565361653 0.23038223087925339
5013 5.4795983814320275 0.1877001180757131 5.061518142606801 0.23038012074951258
5014 5.54499679199698 0.18769793418819178 5.126920908711406 0.23037794909738282
5015 5.574504572499426 0.18769582674064014 5.156432904063625 0.2303758416951606
5016 5.584003437259376 0.18769366958309533 5.165936064682857 0.23037370299342436
5017 5.602197834181302 0.18769152199823128 5.184134766628989 0.2303715455540815
5018 5.661425709782955 0.1876894304174699 5.243366793773851 0.23036948559163295
5019 5.791054859260074 0.1876872118424766 5.373000406177392 0.2303672412402052
5020 6.015859879573266 0.1876852082227999 5.597809383854101 0.23036528749636465
5021 6.359779270998851 0.18768290401320187 5.941733429744279 0.23036293724137058
5022 6.854206722060923 0.18768099694587353 6.4361646228633385 0.23036110225171075
5023 7.549523323096202 0.18767860207204431 7.131486083980419 0.2303586370437384
5024 8.52943182735068 0.18767679598375686 8.111398101447321 0.2303569299196006
5025 9.92880417998966 0.1876743032728791 9.510775540148982 0.23035433656780024
5026 11.958108543925666 0.187672611479419 11.54008315372352 0.23035277872272752
5027 14.939096473789936 0.18766999787829852 14.521076452721253 0.230350023190385
5028 19.360340906320996 0.1876684565946015 18.942323784117804 0.23034866560859013
5029 25.963006997646993 0.18766566894050793 25.54499565351557 0.23034567519091406
5030 35.875188814102366 0.18766435182378452 35.45717984527961 0.2303446169989669
5031 50.8137986938076 0.18766129149468286 50.395796141930504 0.23034126038240926
5032 73.38798760582671 0.18766032610970296 72.96998660909449 0.23034067062250924
5033 107.52043204510798 0.187656830839515 107.10243848067022 0.2303367335982533
5034 159.00871581047545 0.18765641796034435 158.59072251513865 0.23033687737645728
5035 236.10524854546162 0.18765224238327857 235.68726426677375 0.23033203630458246
5036 349.8541393177761 0.1876526703736234 349.436153352155 0.23033329524754748
5037 513.2000191991883 0.18764748496866843 512.7820446003367 0.2303271138829882
5038 737.2545760566243 0.18764909708445893 736.8365970134637 0.23032994607614815
5039 1021.430576805946 0.18764258430021308 1021.0126122229472 0.23032199869868328
5040 1336.071021102673 0.18764556823519069 1335.6530488682336 0.230326666204314
5041 1602.0778105494708 0.18763779979779519 1601.6598557182374 0.23031703143557003
5042 1693.4647742776476 0.1876416168681778 1693.046809815616 0.23032284516342913
5043 1496.4106368702478 0.18763375023465526 1495.9926900817798 0.23031303823339405
5044 1021.7558007590275 0.18763658054468269 1021.3378465881161 0.23031759036664265
5045 461.1142335201888 0.18763088419808696 460.69629200118004 0.2303106348106573
5046 81.39133222781344 0.1876305229778204 80.97339074687292 0.23031095796268133
5047 29.793900111024495 0.1876285925528003 29.375962508384063 0.23030901008763044
5048 243.44645631594565 0.1876245423925664 243.028527369574 0.2303044039790898
5049 519.2774763168449 0.18762566438982134 518.8595441061372 0.23030654631793937
5050 652.0729616275323 0.1876197030533709 651.6550425780039 0.23029934647518377
5051 554.5412605266185 0.18762134876208053 554.1233369317468 0.23030224610967692
5052 304.4502416460654 0.1876163039587051 304.0323291432044 0.2302961989023524
5053 78.6752483835949 0.18761583574332305 78.25733620436503 0.23029634348654918
5054 12.470862207733555 0.18761366072989544 12.05295448147772 0.2302940655259409
5055 105.91237535930026 0.18761019842869822 105.49447490887832 0.23029025199324438
5056 247.89863676646445 0.1876105850476246 247.48073481181325 0.23029136960358648
5057 314.5093110830532 0.18760548964272222 314.0914202242987 0.23028536911173567
5058 258.0570382333451 0.18760635513690882 257.6391447246829 0.23028715352532314
5059 129.6136873994623 0.18760197122594208 129.19580337669828 0.23028205153807152
5060 26.312547660564615 0.18760117761816691 25.894664802403945 0.2302816805425028
5061 10.532910676969276 0.18759902415184776 10.115032164372964 0.2302794884444652
5062 69.28210009778324 0.187595941683534 68.8642280368909 0.23027611920879504
5063 138.2359179078055 0.18759570954562185 137.81804575645629 0.23027644180356402
5064 158.4403015773416 0.18759143685827526 158.02243862923916 0.23027151124415812
5065 118.097047102414 0.1875915259568244 117.67918332513605 0.23027225132112158
5066 52.66096297197511 0.18758779709402923 52.24310713929862 0.23026803558245668
5067 10.036298834218716 0.1875866914741486 9.618444939728658 0.23026720301590925
5068 12.632456227794187 0.18758452536274406 12.21460666508978 0.23026503734166093
5069 45.82628853383828 0.18758185797433208 45.40844452055173 0.2302621553122165
5070 76.0396750045852 0.18758096983056027 75.62183237682048 0.23026165793417064
5071 78.73912908821725 0.18757754355842365 78.32129375432271 0.23025779033612534
5072 54.2895781751306 0.18757682942661197 53.87174384268356 0.2302575030204308
5073 22.85728841356548 0.18757379317256195 22.439460454630435 0.23025416576248464
5074 6.02407390538928 0.18757229088175442 5.606248793409826 0.2302528210976997
5075 10.982208994323466 0.18757025151373308 10.564387932527662 0.23025081028207
5076 28.28016069977139 0.18756778884798636 27.862344723388375 0.2302481875350293
5077 41.822334887906855 0.18756650284621407 41.40452121103057 0.2302471740300669
5078 41.40799939264695 0.1875636386188671 40.990191734762746 0.23024401926533802
5079 28.60673877826705 0.18756237907831783 28.188933363411262 0.23024303577747043
5080 13.325938958928676 0.18755984335100595 12.908138795742016 0.23024031983565424
5081 5.3402483654400665 0.1875580208722433 4.922451761965724 0.23023858260209856
5082 7.647736801005952 0.18755616266529643 7.229943868359731 0.23023676998092452
5083 15.826781107470591 0.1875537105214944 15.408993207850003 0.23023418909909424
5084 22.514528466997003 0.18755233229060392 22.096743115680027 0.23023301902637217
5085 22.881302472310942 0.18754964540431165 22.463522709365254 0.23023011754137881
5086 17.279114481103232 0.18754824933377254 16.861337301523353 0.23022893024610463
5087 9.945599983321753 0.18754582428559097 9.527827791967495 0.23022636706866625
5088 5.454778711075384 0.18754400571193217 5.037010080534677 0.23022462482877443
5089 5.69773376221406 0.18754209146116982 5.279968938891143 0.23022273186174727
5090 9.225538931266053 0.18753978554576745 8.807778799399632 0.23022034632065394
5091 12.849492806059738 0.18753827082131 12.431735556407723 0.23021897883070472
5092 13.986572031691347 0.18753572652841502 13.568820027963977 0.23021627719895585
5093 12.12672980103261 0.18753428161223804 11.708980518456828 0.23021500096354264
5094 8.713944691691871 0.18753184463374536 8.296200408057084 0.23021243900104219
5095 5.86421059164393 0.18753016677029774 5.446469570100774 0.23021085477285794
5096 4.952541337174501 0.18752805206535653 4.534804569242388 0.23020871586675606
5097 5.948353545642479 0.18752603879684188 5.530620818022895 0.23020668882274212
5098 7.726670039855442 0.18752423330959597 7.308940851344065 0.23020495520178022
5099 8.95146967469012 0.1875219968824295 8.533745043621709 0.2302026341859819
5100 8.888248186033488 0.1875203190820711 8.470526801394191 0.2302010655572264
5101 7.695182461613698 0.18751807277239674 7.277465656059485 0.2301987327818163
5102 6.145662548279442 0.18751631485125475 5.72794917912041 0.23019705430777707
5103 5.066338456741253 0.18751422920824418 4.648629292296174 0.23019493523683435
5104 4.868701492915816 0.1875122795995678 4.450996213751834 0.23019299956441533
5105 5.411269038529599 0.18751039741088524 4.993567490631309 0.2301911504874056
5106 6.192005905225235 0.18750828010293322 5.774308635391524 0.23018898973077792
5107 6.691331312687066 0.18750652233064427 6.273637484662068 0.23018730569435383
5108 6.648489941921929 0.18750435283584477 6.230800515989065 0.23018507309701985
5109 6.141536179224458 0.1875025887420169 5.723850209728489 0.23018338075395145
5110 5.474594752929409 0.1875004921563347 5.056913018594316 0.2301812421787592
5111 4.974903914035512 0.18749861942317392 4.557225888748057 0.23017940586428062
5112 4.823438720911672 0.18749666359916003 4.405764606005255 0.2301774513072568
5113 4.99633939943184 0.18749465408867547 4.5786693116913835 0.23017543365178122
5114 5.320240112774348 0.18749282841461154 4.902573635226652 0.2301736491330848
5115 5.587744110731268 0.18749072526321287 5.170081878223442 0.23017150724461402
5116 5.663220614091875 0.18748896380513277 5.245561844862945 0.2301698054237969
5117 5.530853668828167 0.18748684413110173 5.113199183166258 0.23016764153080718
5118 5.27607735048169 0.18748507003494622 4.858426359980656 0.23016592046608753
5119 5.02472392329365 0.1874830004165144 4.6070770998876265 0.23016382298950996
5120 4.877804880114404 0.18748116472620296 4.460161697879151 0.2301620175090491
5121 4.872371580532112 0.18747917226852395 4.454732385478563 0.23016002278502598
5122 4.979700903796644 0.18747727072863093 4.5620655063651885 0.23015812670282423
5123 5.132690664455093 0.1874753386484816 4.715059112619751 0.23015621318686036
5124 5.263691470018087 0.18747340505853125 4.846063794518405 0.2301542704411507
5125 5.334289073854013 0.18747148782679082 4.916665207186329 0.23015237884089315
5126 5.346699812084054 0.1874695736348141 4.929079782087139 0.2301504563621015
5127 5.3368536857867905 0.18746761929030684 4.91923754717313 0.23014851932335387
5128 5.356864350606415 0.18746577247927493 4.93925189923341 0.2301466788937298
5129 5.45716077088198 0.18746374007228195 5.039552386479642 0.23014464433005616
5130 5.676357609897861 0.18746199307901057 5.258752690524227 0.23014292629462418
5131 6.0423274428177365 0.1874598585242333 5.624726818785755 0.23014076550774845
5132 6.583481125320737 0.1874582286836055 6.165883707735892 0.23013918890123902
5133 7.34677148485407 0.1874559785451373 6.929178617376135 0.2301368889327975
5134 8.419208817795754 0.1874544791081537 8.001618873347462 0.23013546534013934
5135 9.951880930552543 0.18745209593346443 9.534295824149085 0.23013301046999365
5136 12.189321981135745 0.18745075323337534 11.77173946230283 0.2301317655995371
5137 15.510698771104247 0.1874481968409669 15.093121460233352 0.23012911402992778
5138 20.493981225152343 0.18744706990327642 20.07640604340911 0.2301281118399563
5139 28.017848465726946 0.18744425710304535 27.600279037460005 0.2301251711638942
5140 39.42269817284322 0.18744345870449028 39.00513017528299 0.23012453885573575
5141 56.75608891276681 0.18744024094209066 56.338527531772044 0.23012114005268164
5142 83.13493813548325 0.18743996175570907 82.71737707803364 0.23012109569390568
5143 123.2433351999789 0.18743609876172646 122.82578213781393 0.23011696340325266
5144 183.94579712522204 0.18743663495961302 183.52824264348297 0.23011784677944327
5145 274.8304069803562 0.18743176885659568 274.41286264073824 0.23011257076137023
5146 408.14588801523314 0.18743353758553438 407.7283396178805 0.23011485976706406
5147 596.7682728221276 0.18742720478711808 596.3507377070175 0.2301079103229451
5148 847.7326473207695 0.1874306709943673 847.3151045146919 0.23011213508320255
5149 1148.1202389954876 0.18742249034173847 1147.7027134239522 0.2301030811936931
5150 1444.1004876875927 0.18742778693513742 1443.682950514029 0.23010938662866054
5151 1627.707337232287 0.18741810147007712 1627.2898204992591 0.23009863155794963
5152 1567.2949590395995 0.18742413396244206 1566.8774291493878 0.2301057562492268
5153 1205.0941035948267 0.18741495861731552 1204.6765930274325 0.2300956087767263
5154 658.5965716137011 0.18741889607822473 658.1790523955603 0.23010032206247463
5155 187.41281197886846 0.1874133800738168 186.99530423652442 0.2300943622702159
5156 8.460496658875671 0.18741256862203634 8.042990435754549 0.2300936544990862
5157 140.54958489222682 0.1874121312998801 140.13207928197525 0.23009347895169271
5158 417.422684237877 0.18740679031089919 417.0051898263199 0.2300876212462009
5159 616.3519201812281 0.18740963991012424 615.9344193767458 0.23009116457219514
5160 596.425970319847 0.18740275764761577 596.0084839746743 0.2300835875251099
5161 381.04391075351293 0.18740523268413714 380.6264188618581 0.23008665897071184
5162 130.95073658446546 0.18740049668186212 130.53325451632037 0.23008157146321453
5163 11.786043244083098 0.18739958377553334 11.368562916875915 0.23008074343164883
5164 67.74169959798712 0.18739873616366962 67.32422074960522 0.23008011221823288
5165 209.4379232845095 0.18739427789584573 209.02045377520378 0.23007523140990366
5166 303.2687980476604 0.18739596898276398 302.8513245923724 0.23007748630526137
5167 275.0999791025446 0.18739042984231383 274.6825172765064 0.23007139619583383
5168 155.33898940352833 0.18739165009578204 154.92152467632096 0.23007307711160613
5169 40.25831431461141 0.1873879390577459 39.84085726165133 0.23006911390233659
5170 6.964210787052796 0.1873864766472173 6.546756619222459 0.23006769118311918
5171 56.9607407736221 0.18738569083738044 56.54328798156294 0.23006710122178067
5172 129.27303866200845 0.18738170747512775 128.85559418020486 0.2300627743284586
5173 158.2708972425734 0.1873825762747863 157.85345058091647 0.23006408538212622
5174 123.64020007294441 0.18737808053432656 123.2227628192272 0.23005917318288052
5175 57.59077800507398 0.18737833645926738 57.17333989693583 0.230059771678882
5176 10.883344969917372 0.18737536263324955 10.46591299000468 0.23005661727944351
5177 10.496314980435683 0.18737360707377537 10.078886481106549 0.23005489225535936
5178 43.6861468167378 0.18737268798674833 43.26872001831164 0.2300541104394175
5179 75.47885935045674 0.18736927555231422 75.06143960707084 0.23005046783358887
5180 79.12301608108157 0.18736933914803575 78.70559591480131 0.2300508271322353
5181 54.307012529426736 0.18736575875968403 53.88959979155782 0.23004697910923236
5182 22.264373305879634 0.18736524763588322 21.84696137080917 0.23004668743458168
5183 5.756017660324482 0.1873627991890701 5.338610729547706 0.23004413158770648
5184 11.8384576898313 0.18736090899739982 11.421054521572632 0.2300422592612681
5185 29.79954128322047 0.18735979322377835 29.382140257210928 0.23004123278576416
5186 42.551312854036624 0.1873568971549251 42.133917755323054 0.23003820155864432
5187 40.2560996818691 0.18735631053333007 39.83870558320873 0.2300377881270454
5188 25.952320764113615 0.1873534283702737 25.53493257187819 0.23003476386515123
5189 10.827818506174449 0.18735236490004478 10.410432329240857 0.23003381203354764
5190 4.612823648842659 0.187350288015762 4.195441659351488 0.2300317014754098
5191 8.970371584835727 0.18734830523135024 8.552993576368545 0.23002970323583286
5192 17.957138515194643 0.1873470791155813 17.539762875783243 0.2300285602958192
5193 23.691623477261505 0.18734449158106614 23.274253111883958 0.23002587379648043
5194 22.160724255848642 0.1873435446385615 21.743355665025 0.2300250461850808
5195 15.164534424268796 0.1873410397890797 14.747170928109336 0.23002245637038007
5196 7.905184465048053 0.1873397145448782 7.48782355697822 0.23002119352495476
5197 4.777252177889732 0.18733779661903988 4.3598951057889215 0.23001927548177106
5198 6.587485551363766 0.18733582159419143 6.170132460986769 0.230017268782805
5199 10.757510041519483 0.1873345033633045 10.340159503152892 0.23001603500328605
5200 13.715542370057536 0.18733209878076934 13.298196732697445 0.23001353857932114
5201 13.42399041012527 0.18733099255568383 13.006646874074494 0.23001254349509234
5202 10.37618769945547 0.18732862497543043 9.958848981603394 0.23001009287664587
5203 6.758563824173117 0.18732727713298944 6.341227730780469 0.2300088162596591
5204 4.712680900955922 0.1873253084101823 4.29534876645592 0.23000682608982004
5205 4.995942940858748 0.18732350196374942 4.57861441921701 0.2300050196779872
5206 6.794708422745169 0.1873219829204945 6.377382892328109 0.23000354749656507
5207 8.549099344569687 0.18731982304562825 8.13177818877217 0.23000133275188875
5208 9.055778659594505 0.1873185280359017 8.63846001264443 0.23000011891417396
5209 8.11674190416623 0.18731630917476022 7.699427760590589 0.22999783440088067
5210 6.446093379117494 0.18731493141414068 6.028781921473682 0.22999652622967143
5211 5.055888864347467 0.18731292111882417 4.638581463635514 0.2299944795931285
5212 4.600198773456198 0.1873112708149081 4.182894643962708 0.22999285867858155
5213 5.070390729597112 0.18730956009621702 4.653090014525468 0.22999115497542735
5214 5.938681136414458 0.18730764740529865 5.521384256648868 0.22998923236029145
5215 6.565840453560843 0.18730613895211193 6.148546554090666 0.22998776051806474
5216 6.582264263701531 0.18730412230993418 6.1649744239159805 0.22998571747561652
5217 6.035504003989541 0.1873026285986869 5.61821711261444 0.22998426277641393
5218 5.275893556498024 0.18730069217302 4.858610554047106 0.2299823102778984
5219 4.702527103369476 0.18729905997731963 4.285247346246536 0.22998069714562056
5220 4.538935930188094 0.1872973067236445 4.121659670262568 0.22997895320188128
5221 4.751746631720575 0.1872954925817488 4.334474007359469 0.2299771317793576
5222 5.12240826825204 0.18729390726218384 4.7051387819956645 0.22997557899419163
5223 5.3991102117130465 0.18729197577567422 4.9818446126916305 0.22997362324574142
5224 5.431933325254411 0.18729045961639457 5.014670717135869 0.22997214850214745
5225 5.226271016182707 0.18728852559565315 4.809012300663498 0.22997018992355703
5226 4.9066843627834675 0.18728696568135517 4.489428733194875 0.22996866390723686
5227 4.629999168741619 0.18728512479843748 4.212747231897593 0.22996681204558783
5228 4.502198093908008 0.18728345360439014 4.0849494828260555 0.22996515747756277
5229 4.538497286208287 0.18728173957618818 4.121252095773879 0.22996345085822004
5230 4.675568863410006 0.1872799575469655 4.25832723749007 0.2299616683729706
5231 4.817814693616841 0.18727833994475018 4.400576281677522 0.22996007199456897
5232 4.888067225940933 0.18727649993966236 4.470832503696298 0.2299582223049729
5233 4.858380594053824 0.18727491284046086 4.441149020726237 0.2299566604871269
5234 4.751696222855794 0.187273084059746 4.33446831576924 0.2299548230268078
5235 4.6206047046990175 0.18727146380321727 4.20338001820107 0.22995322269473042
5236 4.518031074845392 0.18726969741223642 4.100809921223304 0.22995145620985172
5237 4.474525720092281 0.18726800977906258 4.057307932263411 0.2299497780498069
5238 4.4902793769200695 0.1872663212250393 4.073064955363428 0.22994810033160204
5239 4.541669488593116 0.1872645688720826 4.1244585724120615 0.2299463473089717
5240 4.596084494600932 0.18726294005293984 4.1788768168593275 0.2299447376886644
5241 4.626941860168156 0.1872611524417052 4.20973776423506 0.229942943491391
5242 4.6228118217931575 0.1872595473042138 4.205610913754377 0.22994136073456692
5243 4.588475015129508 0.18725776221775986 4.17127768434332 0.22993956856842881
5244 4.539503382940941 0.18725614559242246 4.122309264863401 0.2299379724851178
5245 4.494043474369368 0.18725439210350503 4.076852866738488 0.2299362155273754
5246 4.465616326019315 0.1872527433511414 4.048429000027214 0.22993458264095984
5247 4.459357352889882 0.18725103249358246 4.04217344707881 0.22993287331748893
5248 4.472230325215913 0.1872493502210657 4.0550497726895465 0.22993120230529995
5249 4.496161280723495 0.1872476746176293 4.078984074283349 0.22992953182251613
5250 4.5222948740503375 0.18724597340233778 4.105121060835939 0.2299278398120595
5251 4.544681297368067 0.18724431321130158 4.127510799246697 0.22992618491006744
5252 4.562391868370161 0.18724261608462595 4.14522475334287 0.22992449894266567
5253 4.5799268977387495 0.1872409469975331 4.162763119779832 0.22992283096138405
5254 4.606482735093729 0.18723927793850492 4.1893222776375705 0.22992117951765279
5255 4.655020223088401 0.18723757741206157 4.237863174303044 0.22991947137329471
5256 4.742137305252467 0.1872359569505844 4.324983468753266 0.22991787954861653
5257 4.889618708329482 0.18723420642857808 4.472468393898189 0.22991610800271428
5258 5.128452135554715 0.1872326517379812 4.7113048858435205 0.22991459797321348
5259 5.506191687688385 0.18723083424767015 5.08904811302903 0.2299127404116848
5260 6.099131607191166 0.18722936375761173 5.6819909061064635 0.22991133732709057
5261 7.0318122488993025 0.18722745719978603 6.6146754284164695 0.22990936328304698
5262 8.50856678446964 0.18722609931498216 8.091432578868917 0.2299081062857405
5263 10.86498273876461 0.1872240656865102 10.447852709326714 0.22990596375138517
5264 14.653234362129638 0.18722287178997124 14.23610656771183 0.22990492262783455
5265 20.783531788041238 0.1872206414922649 20.366408628754193 0.22990251779478013
5266 30.76020863337454 0.18721970490758394 30.343087110779965 0.22990181768699017
5267 47.07003537709176 0.18721715346527848 46.65291923921344 0.22989898441304524
5268 73.81743967004358 0.18721663793227764 73.40032418866181 0.22989884344948552
5269 117.71923221971656 0.18721355093198197 117.30212337200231 0.22989529678226028
5270 189.592928302519 0.18721373198780797 189.17581848916686 0.2298960813643286
5271 306.2536426856983 0.18720975821731664 305.8365415727198 0.22989135476119102
5272 492.2007513954047 0.18721106678568636 491.78364668939287 0.22989363922621467
5273 778.3821023637073 0.18720569409034313 777.9650096198674 0.22988704974956323
5274 1191.811333000333 0.18720867573672437 1191.3942327558652 0.22989156873114316
5275 1723.7120177441932 0.1872014103987469 1723.2949338879398 0.22988244585464032
5276 2270.9123220491742 0.18720627459307876 2270.4952262640336 0.22988951054780382
5277 2586.2901496369336 0.18719749405441297 2585.8730738257323 0.22987831714689244
5278 2366.341355714841 0.18720285135646098 2365.9242667367066 0.22988612677755899
5279 1552.143449307868 0.1871951376853762 1551.7263778889148 0.22987628126776824
5280 567.7871639185659 0.18719749684162076 567.3700862720741 0.2298801496501585
5281 35.46411301272083 0.18719440275529312 35.047042153419675 0.22987645654586314
5282 196.67525381253623 0.18719139191218642 196.25818929413785 0.22987312648616975
5283 732.5997473528082 0.18719330816648147 732.1826778766113 0.22987616803048772
5284 1089.2186099835062 0.18718677860935135 1088.8015551420046 0.22986806289212802
5285 935.174712846497 0.18719000773666297 934.7576498889003 0.2298729498598478
5286 429.79345256368384 0.18718463255682774 429.3764016411619 0.2298662899651255
5287 48.27100908044471 0.18718461201764003 47.85395755490871 0.2298669135183611
5288 84.00393196305964 0.1871836826362599 83.58688214530298 0.22986613512040774
5289 386.61714116453925 0.18717928588755628 386.2001009443711 0.22986093428056412
5290 581.025517441613 0.18718155443623655 580.6084714611542 0.22986442602260845
5291 462.2140539722511 0.18717594478761979 461.7970204538558 0.2298575736077117
5292 172.15088738256688 0.18717726911580815 171.73385026220646 0.22985985124462116
5293 6.936176940046937 0.18717437613876448 6.519145996642647 0.22985656726552575
5294 86.59024745844405 0.1871721228308027 86.17322121469597 0.22985412091727597
5295 262.40666846378167 0.1871726394610111 261.9896404902954 0.22985533402521124
5296 317.68323932616494 0.18716810354952035 317.2662213444735 0.22984987814191077
5297 200.2529558250783 0.18716928413886025 199.83593459182129 0.2298519491181362
5298 47.89305007588842 0.18716574036213643 47.47603650731778 0.2298478282084996
5299 11.30793598288382 0.1871647592526261 10.890924213263501 0.22984701036769148
5300 93.48300648401214 0.1871638168978587 93.06599631882094 0.22984634829334163
5301 174.58455926266745 0.18716062864153551 174.1675560329569 0.22984260106903562
5302 159.55624664277062 0.1871609285931117 159.13924214425177 0.22984356992575455
5303 72.1363443945569 0.18715773142398995 71.71934682622037 0.2298398369125361
5304 8.363650216888075 0.18715697668621945 7.946653873153389 0.2298393670484659
5305 22.546869156022908 0.18715546927980226 22.129875772629173 0.2298379141139341
5306 78.50350262763624 0.18715300599393817 78.08651448288339 0.2298351387589083
5307 104.4777139830657 0.18715271761902266 104.06072593826967 0.2298353271769983
5308 73.85198353108831 0.18714987278679038 73.43500162677894 0.22983203152257134
5309 23.89365024588669 0.18714910996437448 23.47666954938247 0.22983158653984678
5310 5.089685973589702 0.18714739015330772 4.672708787409886 0.22982979602650958
5311 26.617696000794748 0.1871452709096957 26.200723202351437 0.2298275275336146
5312 55.057855069772806 0.1871447290689805 54.64088301874518 0.22982732195864736
5313 56.78696014888873 0.18714196746205622 56.36999400334061 0.2298241780860674
5314 32.0949669653311 0.18714140231220922 31.678001607081747 0.2298239559371479
5315 8.278876139246446 0.18713928908837457 7.861915188892117 0.22982166126595452
5316 6.800865760504817 0.18713770055581364 6.383907976339281 0.22982008360972245
5317 22.830594910348488 0.1871366867075933 22.413638978446844 0.22981924519404923
5318 35.230127725709586 0.18713424820319866 34.81317693947412 0.22981653803226548
5319 30.726706835055214 0.1871336456986942 30.309756946197364 0.22981624315915664
5320 15.450356898105206 0.18713131526609209 15.033411902519488 0.22981368031962704
5321 5.063682534350511 0.1871301864470118 4.646739665815862 0.22981268208763755
5322 7.511903847044307 0.18712862721235518 7.094964075408922 0.22981114442302983
5323 16.806963192769402 0.18712673312970918 16.39002733190845 0.22980912773124523
5324 21.608356843168032 0.1871257444363408 21.191422754679994 0.22980834405169595
5325 17.215076635466954 0.18712361796449187 16.798146994416328 0.2298060230861343
5326 8.750630043694677 0.18712251843455535 8.333702443227018 0.2298050820331024
5327 4.314750269654082 0.1871207858520109 3.8978261901448845 0.22980329365718644
5328 6.692769796749721 0.1871191678790038 6.275848977460313 0.22980165141040426
5329 11.77862864230952 0.187117933220338 11.361710176073574 0.2298005330156103
5330 13.792860493226023 0.18711598919862027 13.37594605511162 0.22979844891578255
5331 10.993355719502134 0.18711484916445023 10.576443411235559 0.22979745910212432
5332 6.474498373399549 0.18711306042904838 6.057589733875809 0.22979557909469142
5333 4.342934083530175 0.18711159301488214 3.926028339226627 0.22979415128866587
5334 5.748524310614715 0.18711021583200785 5.331621274551934 0.22979282023077302
5335 8.428708270521824 0.18710838129152707 8.011808989954757 0.2297908992755406
5336 9.4387991880863 0.18710725019158775 9.021902040200795 0.22978989769391808
5337 7.933917650732797 0.18710535585856164 7.517024401720833 0.22978789315340228
5338 5.5010090445309 0.187104113585489 5.084118186514377 0.22978674443103286
5339 4.260644708353573 0.18710247186133586 3.8437571631418863 0.22978507335035098
5340 4.888427264872591 0.18710092341141782 4.471542824393224 0.22978351706794908
5341 6.312927699151626 0.18709957677391414 5.896045886160028 0.22978223621768407
5342 6.998686906047982 0.18709782556332832 6.581808670015263 0.2297804104693896
5343 6.365080029652099 0.187096566072257 5.94820422137197 0.22977924220787171
5344 5.090334380494203 0.18709486233027453 4.6734620370512605 0.22977748111266708
5345 4.277464121404954 0.1870934621919925 3.8605945378154645 0.22977612139749756
5346 4.432692247943859 0.1870919594833377 4.015825658733046 0.22977462972747467
5347 5.159096085532521 0.18709036714729016 4.742232708194221 0.22977301019101048
5348 5.669766563759117 0.18708901473770348 5.252905829444319 0.22977171957709436
5349 5.518242789133464 0.18708735920351052 5.1013854166978865 0.22977001323206686
5350 4.896262501318653 0.1870859891096094 4.4794078136093285 0.22976869859971555
5351 4.34697709142434 0.1870844335018336 3.9301255339309056 0.2297671239916007
5352 4.252371915640805 0.18708292477102667 3.835523367620663 0.2297656232491152
5353 4.557848239592281 0.1870815246463205 4.141002459985765 0.2297642549601951
5354 4.904244138477878 0.18707989260589428 4.4874016574846225 0.22976258838736222
5355 4.974455005283354 0.18707857290763352 4.557615106168254 0.22976132620746653
5356 4.734308092982663 0.18707692898661793 4.317471521258194 0.22975964273785132
5357 4.401437657286794 0.18707557048243112 3.9846037595589974 0.2297583272453659
5358 4.224987834715164 0.18707401468410328 3.8081570593796075 0.22975676065145265
5359 4.287307319654626 0.1870725561796957 3.8704794535502374 0.22975530992469295
5360 4.474993304276597 0.1870711019732421 4.058168323950929 0.22975387835242572
5361 4.604679206053132 0.18706957532643792 4.187857295897528 0.2297523348291656
5362 4.575055182530459 0.18706815717739778 4.158236074502923 0.22975095085013847
5363 4.425578750631903 0.18706664421952407 4.008762682688982 0.22974942372339796
5364 4.278551974772229 0.18706518254943527 3.8617388110148654 0.22974798120792822
5365 4.232615160701544 0.18706374477819004 3.815804863544976 0.22974655237837707
5366 4.296119369840437 0.18706220623565722 3.8793121564707476 0.22974500713403248
5367 4.400007055116941 0.18706084581523233 3.9832025302898946 0.2297436790118133
5368 4.463622444774739 0.18705925564680426 4.046821123744706 0.22974206538322922
5369 4.455051365111115 0.18705792880206837 4.038252657566712 0.22974077874233467
5370 4.404642062460238 0.18705633764106094 3.987846559559661 0.22973916525951565
5371 4.372660049650052 0.18705499858369173 3.9558671931613607 0.2297378579049993
5372 4.4037946007224456 0.18705343781146228 3.987004875235036 0.22973628767594673
5373 4.503036044420849 0.18705207537148705 4.086249025730488 0.22973494331887306
5374 4.645094543978628 0.18705053440596525 4.228310605765772 0.22973340380689047
5375 4.804246275708313 0.18704917846175992 4.387465036775052 0.22973206047150124
5376 4.9810415622765625 0.18704761342444678 4.5642634535167685 0.2297304953353465
5377 5.210262432359377 0.18704631510804673 4.793486898683688 0.22972921856764214
5378 5.551163399177546 0.18704467413711892 5.134391163125217 0.2297275619152097
5379 6.073480967418238 0.18704348099064336 5.656711075373946 0.2297264110536495
5380 6.85398895892793 0.18704172342031533 6.43722262178485 0.22972461372276506
5381 7.9908207877600965 0.18704066947587678 7.574056490438364 0.22972362784585548
5382 9.633669726448163 0.18703876486269477 9.2169093044986 0.22972165708686756
5383 12.024627426352676 0.18703788219966888 11.607868674913714 0.22972086923929438
5384 15.548017502752682 0.18703578998042034 15.131263029715498 0.22971868305676285
5385 20.796995792176755 0.18703513514747563 20.380242503381567 0.22971815364771492
5386 28.673269158492396 0.1870327749981429 28.256520719899964 0.22971566359428788
5387 40.54486307096899 0.18703245938118399 40.12811509360076 0.22971551798703904
5388 58.48860801342405 0.18702968171315465 58.07186577826011 0.22971255345077982
5389 85.64697159287788 0.18702989934542838 85.23022867887829 0.22971301465415883
5390 126.70897788324851 0.18702645925723452 126.29224213066972 0.2297092933215423
5391 188.48154570508154 0.1870275103963657 188.06480748692445 0.2297107077607129
5392 280.3414140535949 0.18702304884756402 279.9246851886703 0.22970581607704332
5393 414.0100587998702 0.18702534620723846 413.5933247953837 0.22970865827925546
5394 601.2739905881481 0.18701941259439406 600.8572690953375 0.22970208021618566
5395 847.3065592333294 0.18702339692553144 846.8898289833543 0.22970685304965383
5396 1136.763217060508 0.18701564752498923 1136.3465032121126 0.22969820087045556
5397 1414.3310875165216 0.18702140260986655 1413.9143611224204 0.22970499149136703
5398 1574.785065035843 0.18701223384300378 1574.3683580698448 0.22969473215522457
5399 1496.3120558497808 0.1870186265881022 1495.8953349921073 0.2297022310854994
5400 1134.0927595656935 0.18701005065831192 1133.6760568399725 0.22969267506275215
5401 609.0955465552687 0.18701431869243873 608.6788345119493 0.22969772462689814
5402 167.23980568958947 0.18700935036554334 166.82310403605894 0.2296923031649901
5403 5.71084906968442 0.18700900417731214 5.294147986382677 0.2296920791244303
5404 135.58001153845984 0.18700892438481972 135.16331038424858 0.2296922298264329
5405 399.3053997233169 0.1870042443844496 398.8887084020483 0.2296870768841435
5406 589.7179446649629 0.1870073002558625 589.301246590196 0.22969077451100464
5407 575.3828720494024 0.18700113879703295 574.966186940659 0.22968396994637136
5408 375.20790006825615 0.18700387928134096 374.7912089228795 0.22968726609528947
5409 135.52673110912093 0.18699968236045278 135.11004869026527 0.22968273649518367
5410 11.951768023968695 0.18699930665768577 11.535086260620734 0.2296824566902746
5411 52.9604962566889 0.18699869115223683 52.54381555215383 0.22968201338282507
5412 183.29323238616104 0.18699504442413065 182.8765593231201 0.22967801861681786
5413 280.49522292286 0.1869967828972376 280.0785459152405 0.22968022472230185
5414 268.95611471827743 0.18699210821055348 268.53944750665016 0.2296751034167152
5415 165.86469354782406 0.18699346791718852 165.44802325305056 0.22967682685630778
5416 54.014839866974924 0.1869903998003061 53.598175886211735 0.2296735809628811
5417 8.764723003702029 0.18698937971238344 8.348061063909508 0.2296725600801382
5418 42.47422245079833 0.18698891268387702 42.05756124869162 0.22967228942282608
5419 107.58587851121446 0.18698565386475455 107.16922413106946 0.2296687262802576
5420 143.54382026784552 0.18698664629576464 143.12716353343748 0.2296700881122672
5421 123.5260409474574 0.18698295637119444 123.10939191362746 0.2296660774587423
5422 67.78292086996507 0.1869833682204578 67.36627077513548 0.2296667266091326
5423 19.804928332394088 0.18698107473707304 19.38828290404612 0.22966435361089382
5424 9.330568276390453 0.18697965417135054 8.913925743464421 0.22966287875468144
5425 32.86148653112954 0.18697922300102676 32.44484466357341 0.22966264455510588
5426 62.97989721517943 0.18697631385935065 62.56326142554245 0.22965947577762602
5427 73.23257070734753 0.1869767418143769 72.8159337679646 0.2296601975685686
5428 57.14174877836369 0.1869737352609587 56.72511808888434 0.22965695421839802
5429 28.969184636946025 0.18697356236108761 28.552554128410982 0.22965694617395235
5430 9.245559099764302 0.18697168427797417 8.828932383415399 0.22965503207092874
5431 8.57762141438493 0.18697014465004833 8.160997839546056 0.22965343018882658
5432 21.964544153032193 0.1869695913026755 21.54792151479701 0.22965304693250974
5433 35.52897872109482 0.1869670409714338 35.112361392403926 0.2296502877194675
5434 38.13452597625403 0.18696703002365053 37.71790843612404 0.22965051010633633
5435 28.66613276197731 0.18696448083653447 28.24952050371187 0.22964777742890563
5436 14.821761649500521 0.1869639895165999 14.405150242698314 0.22964741728560717
5437 5.989359186287244 0.18696227690718925 5.57275123489635 0.22964567448370532
5438 6.386337244637582 0.1869607982380685 5.969732291228752 0.2296441551707623
5439 13.180433258493744 0.18696003797973534 12.763829698775469 0.2296435217385402
5440 19.820694517123474 0.18695782857369506 19.40409553195627 0.2296411565935088
5441 21.185811480846873 0.1869574782106299 20.769213013570045 0.22964098906619618
5442 16.71237361186786 0.18695523620305948 16.295779776614335 0.22963859905046843
5443 9.862827076573778 0.1869545849421152 9.446234425535515 0.22963806609614792
5444 5.0502117137157025 0.18695290417035407 4.633622467299595 0.22963634224575252
5445 4.571137725319374 0.18695156886723815 4.15455115491009 0.22963500154204597
5446 7.543936818718633 0.1869505765581088 7.127352156335253 0.22963408582527026
5447 11.104324810343975 0.18694868035970655 10.687744041812564 0.2296320881717028
5448 12.60443868015051 0.18694805170673331 12.187859033596222 0.22963159484755388
5449 11.21519637391678 0.18694604295681325 10.798620861824041 0.22962946913592575
5450 8.068386980850171 0.18694529546676755 7.651812854417545 0.22962883096585918
5451 5.166922534071831 0.18694360606675722 4.750351844229195 0.22962708377587862
5452 3.9955379772835875 0.18694242431878613 3.578969621282924 0.22962593168187745
5453 4.737794255813199 0.1869412146453895 4.321228291376524 0.22962474979128525
5454 6.434590449784155 0.18693960156709305 6.018027759571998 0.22962308864506387
5455 7.779825757182559 0.18693872474068074 7.363264734001527 0.2296222984403513
5456 7.945017689875576 0.186936930916997 7.52846033559918 0.22962042335939878
5457 6.950732607570347 0.18693608403283613 6.534176855039523 0.22961966849798787
5458 5.474939193945438 0.18693441141975567 5.058386847839833 0.22961793468584984
5459 4.333932193548408 0.18693333960371927 3.9173819387960314 0.2296169151486582
5460 4.000587760949306 0.1869319629534995 3.5840402692543765 0.2296155287414299
5461 4.418671685925449 0.18693058807101232 4.0021269462176114 0.229614151636825
5462 5.1467470382879 0.18692948912982327 4.7302044566836505 0.22961309247442663
5463 5.677173111639537 0.1869279111769757 5.260633726487517 0.22961147397504536
5464 5.718523147984073 0.18692693285187337 5.301985656485529 0.22961055864667035
5465 5.300433623621267 0.1869253362500825 4.883899372725965 0.22960891464521901
5466 4.687588354938013 0.18692429634222849 4.271056129240562 0.22960792935522223
5467 4.192065901129457 0.18692283575494062 3.7755366234636707 0.22960644191084512
5468 4.0042459073709615 0.1869216250371697 3.587719024962615 0.22960525737117726
5469 4.123669133725525 0.18692035511891558 3.707144786420738 0.22960399218587185
5470 4.40091979124921 0.1869189738025089 3.9843982106598874 0.22960260678681382
5471 4.64338874938633 0.1869178466724364 4.226869393081885 0.2296015096320086
5472 4.7179179971370395 0.1869163776296325 4.301401600727269 0.22960001878013808
5473 4.601415616312357 0.18691529090488362 4.1849013543507905 0.22959897105668295
5474 4.3676027952606 0.18691384010676085 3.9510914571333076 0.22959749802053167
5475 4.1313470395107235 0.1869126982801752 3.714837953037907 0.22959638819264086
5476 3.9865863421022896 0.18691134003048782 3.5700799818621034 0.22959502020969802
5477 3.9679609544001866 0.18691009644829307 3.5514570650129804 0.22959379293891313
5478 4.047915039402622 0.18690884768712335 3.6314136407720325 0.22959255094346634
5479 4.162119285214137 0.186907513144134 3.7456205545600385 0.22959121750996508
5480 4.245233347476525 0.18690634040616316 3.8287369432661618 0.22959006380419994
5481 4.258994733265983 0.1869049639092905 3.842501089236356 0.22958868012033704
5482 4.2024560108652755 0.18690381054813404 3.785964650605178 0.22958754971196288
5483 4.104325852856878 0.18690244868831496 3.687837223223515 0.2295861809450481
5484 4.004895298340629 0.1869012646819307 3.588409017603652 0.22958501605504655
5485 3.9374188276144073 0.18689995607950954 3.5209351645602553 0.2295837069746423
5486 3.916562895286596 0.1868987169938221 3.500081699186569 0.22958247910620455
5487 3.9367560908181427 0.18689747108732604 3.52027737876749 0.22958124096332672
5488 3.9786683533025635 0.1868961814710786 3.5621922168460816 0.22957995498540354
5489 4.019352140141947 0.18689498207844726 3.602878388578531 0.22957876948496914
5490 4.041342714559553 0.18689366645115035 3.6248715947714443 0.22957745333695817
5491 4.037630962557827 0.18689248436916767 3.6211621910836134 0.2295762871050461
5492 4.011737792370002 0.18689117297876795 3.595271643986677 0.22957497540455646
5493 3.9741007398477888 0.18688998008478735 3.5576369635221297 0.2295737962408715
5494 3.936959742591111 0.18688869640868835 3.5204985303181764 0.22957251586424643
5495 3.9098818132289317 0.18688747552276372 3.4934230335773364 0.22957130412883164
5496 3.8972615860375694 0.18688622961863421 3.4808052898915007 0.2295700665274343
5497 3.898116744646719 0.18688497779555563 3.4816629478996584 0.229568818951505
5498 3.907646254651106 0.18688376614003618 3.491194868555644 0.22956761995542593
5499 3.91959427618099 0.18688249219834385 3.5031454371850743 0.22956634679757162
5500 3.928470120972779 0.18688130211874873 3.512023647129241 0.22956517172478907
5501 3.930979050334584 0.1868800209899508 3.5145351390917314 0.22956389025290186
5502 3.926447337546538 0.18687883681045142 3.5100057797361943 0.22956272099989217
5503 3.9163811376117397 0.18687756353723778 3.4999421255072236 0.22956144856727848
5504 3.903524443335954 0.18687637192836323 3.4870878016287605 0.22956026977883065
5505 3.890813839031644 0.18687511732284792 3.474379702889467 0.2295590188193286
5506 3.8805521018137847 0.18687391043680868 3.4641203698781675 0.22955782149880824
5507 3.8739615074324556 0.18687267920634568 3.4575322308517276 0.22955659737438228
5508 3.871133481106895 0.18687145535467903 3.4547066460989555 0.2295553796532606
5509 3.8712761516365677 0.18687024646536912 3.454851724083594 0.22955418108760425
5510 3.873114587308216 0.18686900892693492 3.456692631546346 0.22955294683493488
5511 3.8753019396097175 0.18686781738351543 3.458882354243671 0.2295517679825311
5512 3.876737783231888 0.18686657227828757 3.4603206866167526 0.22955052433684767
5513 3.8767468915737937 0.18686539137488375 3.4603321428053886 0.22954935739352145
5514 3.875114848517443 0.18686414547657385 3.458702590813763 0.22954811222710592
5515 3.872017044990216 0.18686296877557435 3.4556071264915236 0.22954694972311784
5516 3.8678845578284755 0.1868617278414299 3.451477120279847 0.22954570970719884
5517 3.8632577275510114 0.1868605504786307 3.4468526310536323 0.229544546018748
5518 3.858658340343171 0.18685931832710775 3.4422557064605086 0.22954331555555452
5519 3.8545042759912276 0.18685813756511221 3.4381039908805393 0.229542147545576
5520 3.8510679276203623 0.18685691585360442 3.434670083256122 0.22954092851063565
5521 3.848476212617785 0.18685573102634845 3.432080726125872 0.2295397554655646
5522 3.8467376214286673 0.18685451952243687 3.4303445543864024 0.2295385475198281
5523 3.8457859332212485 0.18685333161210002 3.4293952309461737 0.22953737066297472
5524 3.8455272911787457 0.18685212870723364 3.4291389906288363 0.22953617184267552
5525 3.845884787503024 0.18685093979483736 3.429498854003114 0.22953499370507258
5526 3.8468356209690624 0.18684974304299215 3.430452076890155 0.22953380103591517
5527 3.8484421503697224 0.18684855581757773 3.4320609696515603 0.2295326249005843
5528 3.8508791078245936 0.18684736235042357 3.4345003106120173 0.22953143486215274
5529 3.8544633331711107 0.18684617978891938 3.4380868889679213 0.22953026441427019
5530 3.859692661336899 0.18684498652853312 3.4433186016484303 0.2295290731599354
5531 3.8673045581004994 0.1868438117974792 3.450932833896748 0.22952791240627235
5532 3.878366009288091 0.186842615436392 3.461996678153299 0.22952671569840005
5533 3.894413922588299 0.18684145203232524 3.478046901373848 0.22952556918212622
5534 3.9176696969379754 0.18684024876956631 3.501305086147404 0.22952436202100476
5535 3.951369856457262 0.18683910091182307 3.5350075201868285 0.22952323535861083
5536 4.0002689301021706 0.18683788592075345 3.5839090329182177 0.2295220112631997
5537 4.071413868851951 0.186836759239208 3.6550561975421405 0.22952091207060238
5538 4.175330120291548 0.1868355257977105 3.7589749325860287 0.22951966190780873
5539 4.3278632081253114 0.18683442842061043 3.9115101784377577 0.22951860126694307
5540 4.553031530573829 0.18683316655163384 4.136681052606798 0.22951731141539677
5541 4.8875041694724155 0.18683211080430095 4.471155752493531 0.22951630617458346
5542 5.387618478250717 0.18683080514005457 4.971272717483216 0.2295149556274466
5543 6.140515816448123 0.1868298102352181 5.7241719741540305 0.22951403205887508
5544 7.281772003646402 0.1868284366015354 6.865430979268436 0.22951258777643072
5545 9.02364434765635 0.18682753297479954 8.607305027195949 0.22951178748560278
5546 11.700118781822127 0.18682605284506792 11.283782532141501 0.22951019683555776
5547 15.839538449304335 0.18682528921704425 15.423203573683075 0.22950958640421584
5548 22.28054252974619 0.18682364065594492 21.864211124287074 0.2295077648031717
5549 32.35860598996497 0.18682309550584145 31.942275442976232 0.22950745148289736
5550 48.19962219029401 0.18682117856709873 47.78329574928446 0.22950526244244443
5551 73.18078975587403 0.1868209782133612 72.76446335870047 0.229505418960198
5552 112.61573427142962 0.18681863267590149 112.19941299518781 0.22950264356590316
5553 174.72972662737334 0.18681897687810445 174.3134041069664 0.22950354352883312
5554 271.81057747785155 0.18681595435818957 271.39426168172054 0.22949984177284036
5555 421.1188042769074 0.18681713964056648 420.70248524410755 0.22950189315928263
5556 643.8793384610922 0.18681309539573218 643.4630285753775 0.22949679031904152
5557 958.98959537535 0.18681547916363328 958.5732794042075 0.22950049197882283
5558 1364.6904676987308 0.18681009443866092 1364.2741640665763 0.22949353771585215
5559 1804.77381745098 0.18681380942610104 1804.3575045390205 0.22949910253335337
5560 2132.674724061275 0.18680731476245058 2132.25842617443 0.2294905720823604
5561 2135.261676789264 0.18681148788997304 2134.8453684378733 0.22949686350102336
5562 1681.031643296432 0.18680555012412953 1680.6153487579368 0.22948898837124454
5563 920.6355784467744 0.18680778762484165 920.2192779071091 0.22949275204037672
5564 265.12733198061744 0.1868050972287438 264.7110376592205 0.2294892241682131
5565 64.00049599397467 0.18680319092963607 63.584205417256044 0.22948738578898312
5566 321.21275016391905 0.1868048564980182 320.79645554204086 0.22948976538017288
5567 731.6120853448683 0.1867992122320004 731.1958033017155 0.2294828309207611
5568 930.6539459634897 0.18680336748101176 930.2376539728331 0.2294886231755965
5569 753.4198216936746 0.18679695737236912 753.0035441415009 0.22948059480133134
5570 352.4206155111226 0.18680003470006046 352.00433048635233 0.2294849900702025
5571 52.87216424059416 0.18679629433979214 52.455887435844026 0.22948051041034026
5572 50.74642460163714 0.18679577151294222 50.33014873826507 0.22948009185912494
5573 260.82087120908045 0.18679575143678295 260.4045948797041 0.22948057793956192
5574 438.2160169411553 0.18679224695065 437.7997485083434 0.22947618586129967
5575 411.47190751407555 0.1867939268224335 411.0556346795895 0.22947890766363224
5576 217.82484770518357 0.18679025492188386 217.40858310299103 0.22947434727065988
5577 40.00049725949459 0.18679074689305794 39.58423111206577 0.22947540053575607
5578 17.496440132255476 0.18678916327918865 17.080177249772664 0.22947371920362025
5579 126.9170627270696 0.18678735814971725 126.50080375858789 0.22947161033200364
5580 233.1315888939219 0.18678766357700255 232.71532870685076 0.22947252349413594
5581 230.07836414379227 0.18678488187726744 229.66211020224677 0.22946905966823716
5582 130.12236320757228 0.1867850835826962 129.70610827338552 0.22946985060405758
5583 32.1889333913489 0.18678339699773483 31.772682135888406 0.22946785846275622
5584 15.898639791105241 0.18678189348878455 15.48239156044794 0.22946633716851614
5585 72.33273834936743 0.18678205732561537 71.91648943653742 0.22946685550439144
5586 129.18923061876617 0.18677906775564285 128.77298824306402 0.2294633079465054
5587 128.00932809670306 0.18678002869751897 127.59308315081667 0.22946491718888332
5588 74.06587194307318 0.1867770953648955 73.64963341766516 0.22946143004312716
5589 19.81416015439741 0.18677724779470417 19.397920950455628 0.229461956147078
5590 8.599633718539197 0.18677563084508444 8.183397851269346 0.22946023642476784
5591 37.335854439671195 0.18677434369988113 36.919621271643585 0.22945882432773215
5592 68.39295013396442 0.18677395337903432 67.97671743117255 0.22945874941283712
5593 69.7965592492961 0.18677193682089124 69.38033094917056 0.229456363304653
5594 42.375140496323866 0.18677168455110552 41.95891235479406 0.22945645697870568
5595 12.64934582313796 0.1867700907287436 12.233121072779747 0.22945465962946945
5596 4.4152175082800715 0.18676905202640132 3.9989947879609726 0.2294536682926983
5597 18.346916353967394 0.18676837501356797 17.930694850546946 0.2294531284068802
5598 35.98681188837276 0.18676656078125436 35.57059425841427 0.229451069177246
5599 39.50818525533961 0.18676634403500925 39.09196774661496 0.22945116468964347
5600 26.898616642823388 0.18676449247863786 26.482403107776697 0.22944904256805443
5601 10.538670374528003 0.18676392640292214 10.122457776212396 0.22944867191268492
5602 3.7594091534068403 0.18676271216479776 3.343199036047482 0.2294474051945605
5603 9.313482018658366 0.18676140665620278 8.8972745753856 0.22944603661656265
5604 19.163691678670546 0.1867608717921329 18.747485122929067 0.22944568394934695
5605 23.36962404122731 0.18675910579866334 22.95342124015853 0.22944369527011668
5606 18.7234195476154 0.1867587495687855 18.307217220543997 0.2294435775026197
5607 10.044934503140539 0.18675710359110512 9.628735642700553 0.22944175684887955
5608 4.606841165884599 0.18675640846345362 4.190643586371434 0.22944117104971207
5609 5.694190061525547 0.1867552241421714 5.277994854569341 0.22943998281403485
5610 10.743136115580647 0.18675408413064107 10.32694324718436 0.22943878426564607
5611 14.590969147688117 0.18675323265973556 14.174777860350181 0.2294380546782
5612 14.131927622264145 0.1867519572342044 13.715739002761396 0.2294366622685453
5613 10.374522561163124 0.18675103532170395 9.958335680239054 0.2294358456023658
5614 6.8279446016820735 0.18675002354788495 6.411759779225276 0.2294347989089121
5615 6.26791668340498 0.18674872035117537 5.8517344870078585 0.22943347604594597
5616 8.756598728929289 0.18674814089829694 8.340417587735859 0.22943300029513372
5617 12.188480453245214 0.1867464453523327 11.77230284687255 0.22943116102033076
5618 14.40272694150411 0.1867461733180686 13.986549687474449 0.2294310807115919
5619 14.920739548901766 0.1867442961247823 14.504566234331143 0.22942901844584057
5620 15.08829150607475 0.18674409842273007 14.672118399335705 0.22942900831631396
5621 16.87366075850095 0.18674223183062344 16.45749153196342 0.22942699470690414
5622 21.5319150690977 0.18674200621975898 21.11574615966964 0.22942690320829834
5623 29.18579971695493 0.18674013480097254 28.769634649528886 0.22942493262506702
5624 39.4819318224836 0.18674001764988757 39.06576687832287 0.22942492651084395
5625 52.67715062719094 0.18673790154991207 52.26099003006021 0.22942269558081846
5626 70.36763320906793 0.18673820388742887 69.95147183480168 0.22942317037882787
5627 95.52516468858215 0.18673549752645724 95.10900894883608 0.22942024221961527
5628 132.08151104756777 0.18673656514871328 131.66535285346316 0.22942162895587895
5629 184.52252822358741 0.1867329464481529 184.10637766529612 0.2294176118431237
5630 257.71644759076656 0.18673506389303143 257.3002922823829 0.229420244490628
5631 356.6030132363308 0.18673028898775385 356.18686808139717 0.22941486594586996
5632 484.91077413007844 0.18673365518765755 484.4946215210736 0.2294189538172018
5633 641.7028505618314 0.18672758055252084 641.2867109051635 0.22941207611524186
5634 815.3402135616473 0.18673224487322349 814.9240636702042 0.22941764656978972
5635 976.2373777686132 0.18672498244486269 975.8212433598507 0.229409426317757
5636 1074.766951612654 0.18673056226807475 1074.3508050321223 0.22941601826360888
5637 1054.0697509472232 0.18672287962179857 1053.6536207173413 0.22940735026002584
5638 883.3348026383046 0.18672814266772328 882.9186609489498 0.22941354668711814
5639 594.3027248374219 0.18672169884497852 593.8865968127607 0.22940632581633835
5640 284.182166262584 0.18672476789505638 283.7660315044198 0.22940999026919662
5641 66.43575999358052 0.1867213168596097 66.01963247139214 0.22940620532877584
5642 4.680331599752043 0.18672095104758474 4.264204714153137 0.22940593455132177
5643 83.19359458332433 0.1867209639165618 82.77746750874638 0.22940611066138641
5644 227.29699800929362 0.18671754001396432 226.88087812530955 0.22940234397009607
5645 347.15202814097546 0.18671989296430475 346.735903056263 0.22940519174817542
5646 378.7828036674563 0.18671508621287225 378.36668873451947 0.2293998467239472
5647 310.0161142111919 0.186717773027937 309.59999336474056 0.22940307342338995
5648 182.0988018753239 0.186713670969135 181.68268967012767 0.22939853422707807
5649 62.877678284243366 0.18671478915956777 62.46156352710039 0.22939996798341228
5650 5.808188252209351 0.1867128488547916 5.392077505637726 0.22939789771683286
5651 22.369683990092227 0.18671158729551043 21.953575791645804 0.22939661115091461
5652 83.60225516354814 0.18671189844467748 83.18614615071219 0.22939711439126975
5653 143.36503798127353 0.18670883787999148 142.9489353751651 0.22939376822845525
5654 165.39547080533728 0.18671029918692775 164.979364916813 0.22939558933733833
5655 140.17906537960707 0.1867068533654919 139.76296672840556 0.22939179783603306
5656 85.4609089553448 0.18670796162943232 85.04480777455944 0.22939321915592276
5657 32.15465438257856 0.1867055019760296 31.738558329666592 0.2293905509359411
5658 5.119771625807227 0.1867052067036638 4.703676050078523 0.22939036902503962
5659 10.69647947670509 0.18670433567741593 10.28038562459439 0.2293895164332852
5660 36.9861846715201 0.18670253002509116 36.570094536662516 0.22938760483248977
5661 63.86525427657744 0.18670289562086206 63.44916321153913 0.2293881694174471
5662 75.07251224985762 0.18670028815831222 74.65642662607821 0.22938533562110616
5663 65.78006137831905 0.18670096403509828 65.36397415488358 0.2293862594003647
5664 42.85175765408959 0.18669854439168102 42.43567547403543 0.22938363566247594
5665 19.04289501060818 0.18669862253134897 18.62681250984962 0.2293838782272117
5666 5.237844832836824 0.18669709723946193 4.821765459972479 0.22938227562488328
5667 5.217446321744763 0.1866961520006057 4.801368823254886 0.22938134648927228
5668 15.20193285988056 0.18669563653514623 14.785856322677871 0.2293809006675438
5669 27.322766928145555 0.18669384371028172 26.906694086406144 0.22937899802912845
5670 34.34188779905957 0.1866939286282096 33.92581462797511 0.2293792424562527
5671 33.02353971083316 0.18669184820774654 32.60747085610905 0.2293770065163664
5672 24.86032708265405 0.18669191440973107 24.444257936092384 0.22937723215193412
5673 14.38356464311814 0.1866901356796047 13.967499168508603 0.22937533892993156
5674 6.37597475388935 0.18668969764287496 5.959910068436344 0.2293749878101306
5675 3.557353052611747 0.18668855066158105 3.141290684344887 0.22937381760527867
5676 5.749525485509811 0.18668745881506857 5.3334653105726995 0.22937271612204305
5677 10.575012870511424 0.18668691475681906 10.158953717900339 0.22937223785426572
5678 15.000532882109917 0.18668535117761145 14.584476937648795 0.2293705932835104
5679 16.82334444905788 0.18668511568841006 16.40728886302985 0.22937047033961944
5680 15.456356539776507 0.18668343705535057 15.04030441122093 0.22936869150022643
5681 11.835282100743331 0.18668314149233478 11.41923045850172 0.22936850074927553
5682 7.6899508340992355 0.18668168278110064 7.273902178660364 0.2293669726577712
5683 4.638827647246914 0.18668106130267087 4.222780177856089 0.22936640808815367
5684 3.5339626180747974 0.186679996499514 3.1179172900944545 0.22936533148082894
5685 4.275046745048418 0.1866789758459803 3.859003461212908 0.22936430798952992
5686 6.057362065125673 0.1866782815878124 5.641320126643947 0.22936365689391391
5687 7.846152659471579 0.18667696696974861 7.430113397810269 0.22936229469156064
5688 8.83145283400632 0.1866764779785165 8.4154144763787 0.22936187964910476
5689 8.689487802929476 0.1866750691119115 8.273452325767165 0.22936040805039784
5690 7.597350905519282 0.18667457673888194 7.181316339515598 0.22935998926480267
5691 6.055373623582899 0.18667326809061266 5.639341723535415 0.22935863195687245
5692 4.630803161348091 0.1866726102827277 4.214772528175328 0.2293580228900344
5693 3.7369422098767373 0.1866715191051751 3.3209137758113236 0.22935691496023813
5694 3.5200151111383597 0.18667062938013954 3.1039884428584568 0.22935603889976344
5695 3.867664282653805 0.18666977140601804 3.4516393125826736 0.22935519866511306
5696 4.505432654268943 0.18666867961833158 4.0894098848622376 0.2293540897883738
5697 5.125308624346049 0.18666798821995462 4.709287195410736 0.2293534407153584
5698 5.494375293415551 0.18666678659549504 5.078356301748089 0.22935220507196685
5699 5.512499191590754 0.186666155747706 5.096481410642234 0.2293516252008143
5700 5.213291076515305 0.18666495267223004 4.79727573634415 0.22935038749892428
5701 4.722702253562919 0.18666428144261094 4.306688211421762 0.22934976069854623
5702 4.199183930925247 0.1866631626456368 3.7831721487112806 0.2293486195683297
5703 3.778769664074795 0.18666238566665774 3.3627594077455307 0.22934787066260656
5704 3.5404502333010135 0.18666139350669209 3.124441965014403 0.22934687477991833
5705 3.496859000839985 0.18666049165581497 3.0808525273293026 0.22934598185486746
5706 3.606242063489294 0.18665962373718267 3.190237311391373 0.2293451283607388
5707 3.796580718976252 0.18665861765808892 3.3805779860392007 0.22934411527896192
5708 3.991817530553903 0.18665783924980436 3.5758163271883747 0.2293433641157244
5709 4.1324265697206615 0.18665677309238257 3.716427514874677 0.2293422817536018
5710 4.186387835785006 0.18665603518794538 3.7703902241019174 0.22934157649514333
5711 4.150329858265307 0.18665495856874786 3.7343344177526454 0.22934048194391365
5712 4.043297829815666 0.18665421445860583 3.6273038464669516 0.22933976889010893
5713 3.8967403419624285 0.18665316840877258 3.4807484642750115 0.22933870927864458
5714 3.744243574667194 0.18665238458238081 3.3282532400951683 0.2293379499896449
5715 3.6135123265994182 0.18665139404834333 3.1975239786691114 0.22933695388196376
5716 3.521841683781779 0.18665055435501388 3.105854999498979 0.22933612992778568
5717 3.47508931930612 0.1866496270551186 3.059104486197416 0.22933520605358498
5718 3.469366754039019 0.18664873131285148 3.053383705360376 0.2293343173657914
5719 3.4942768942979043 0.1866478610754009 3.078295574715843 0.22933345850666004
5720 3.5365571777075497 0.1866469203966562 3.1205777393492844 0.229332517961609
5721 3.5832563965444146 0.18664609258331297 3.1672785967409003 0.22933170722020138
5722 3.623946734821952 0.18664512372205216 3.2079708769831896 0.22933073411671018
5723 3.651838850331195 0.18664432068645273 3.235864578441079 0.22932995120366342
5724 3.6639199445751753 0.18664334109549546 3.2479476378994043 0.22932896558027566
5725 3.6604019499654674 0.1866425463977388 3.244431211918043 0.22932819164968565
5726 3.64378711819041 0.18664157085995384 3.227818336901338 0.22932721042911827
5727 3.6178462285570436 0.18664077175750565 3.2018790258801997 0.22932643091933827
5728 3.586702042961052 0.18663981073971714 3.1707367661795094 0.2293254660418254
5729 3.5541457954212676 0.18663899906976653 3.1381821246878627 0.22932467166363862
5730 3.523212004473929 0.18663805849122245 3.1072502161371274 0.2293237298455791
5731 3.49600118365349 0.18663723037879348 3.0800410370496927 0.22932291622500364
5732 3.473687500200463 0.18663631229438474 3.0577291881440876 0.22932199976199086
5733 3.4566537544954388 0.18663546720213786 3.0406971209581597 0.22932116633514138
5734 3.444685423418023 0.1866345709073019 3.028730578130564 0.22932027438015706
5735 3.437179859692729 0.18663371047008243 3.021226726172568 0.22931942305007902
5736 3.4333334800891073 0.1866328336513747 3.017382093502224 0.22931855293550843
5737 3.43229169964987 0.1866319605964542 3.016342052218522 0.22931768683489384
5738 3.4332541537662506 0.18663110030259353 3.0173062182813393 0.22931683518231766
5739 3.4355385251778463 0.1866302176095168 3.019592349852502 0.2293159577158275
5740 3.4386106379742425 0.18662937095190593 3.022666145790046 0.22931512123229056
5741 3.44208903422739 0.1866284812901903 3.0261463174978607 0.22931423543933915
5742 3.4457349099121943 0.18662764587629735 3.029793852629162 0.2293134114067347
5743 3.44943271426684 0.18662675128668127 3.0334934433771017 0.2293125196030572
5744 3.4531703647554504 0.1866259254416511 3.0372327331878153 0.22931170612598403
5745 3.457019663161624 0.18662502719285226 3.04108382622416 0.22931080974461177
5746 3.4611235561391114 0.18662421004327087 3.0451893402535193 0.22931000584232125
5747 3.4656873452373884 0.18662330858959963 3.04975493125983 0.22930910538795862
5748 3.470979657073658 0.1866225000812357 3.055048845979643 0.22930831101277904
5749 3.4773386922722143 0.18662159505426337 3.0614096911647124 0.2293074060532386
5750 3.4851904396470075 0.18662079596459816 3.069263021577664 0.22930662210474526
5751 3.4950744264520095 0.1866198861440702 3.079148829070755 0.22930571123718382
5752 3.507686247357372 0.18661909813921077 3.091762209589835 0.22930493962832627
5753 3.523934107917585 0.1866181813574437 3.1080119061916687 0.22930402036847278
5754 3.5450235065004723 0.18661740713720262 3.1291028351700287 0.22930326419324068
5755 3.5725715647291474 0.18661648007289616 3.156652751918609 0.22930233273764225
5756 3.608774512354411 0.18661572365099857 3.1928571921097713 0.22930159659364113
5757 3.656639786647774 0.18661478145959864 3.2407243577934666 0.2293006473947084
5758 3.7203254584529897 0.18661404864117861 3.304411471880197 0.22929993793161382
5759 3.805621586703456 0.1866130843463092 3.3897095393579932 0.22929896299915323
5760 3.9206576274826412 0.18661238349616144 3.5047469541864316 0.22929828980004824
5761 4.076924665594379 0.18661138702490299 3.6610160009744632 0.22929727759501198
5762 4.290789247961573 0.18661073027430494 3.8748818631272646 0.22929665456000412
5763 4.585715265071266 0.1866096869491386 4.169809989856179 0.2292955882659484
5764 4.995583552074783 0.1866090920782584 4.5796794242267875 0.2292950357697372
5765 5.569628548857805 0.18660798026512135 5.153726677995094 0.22929389059759067
5766 6.379879613796353 0.18660747364111288 5.963978701298637 0.2292934388566041
5767 7.53234589606642 0.18660626107287837 7.116447457161451 0.22929217783209035
5768 9.184002900038347 0.18660588224806487 8.768105145616612 0.22929187217366978
5769 11.568506495020465 0.1866045202656014 11.15261153521516 0.229290439539703
5770 15.035390997898123 0.1866043291743659 14.61949632007562 0.2292903486481391
5771 20.10943150478607 0.18660274373469518 19.693540101485038 0.22928865956633765
5772 27.58066713996073 0.1866028318589917 27.164775419829304 0.22928888827243482
5773 38.638805412621 0.1866009097349626 38.222917689859635 0.22928681302639503
5774 55.0715716601413 0.18660141690103277 54.65568272170598 0.22928752153429058
5775 79.54576787487161 0.18659898557808288 79.129884026745 0.22928486254852848
5776 115.98523574593153 0.18660012306341592 115.56934933003052 0.22928629283759755
5777 170.01342254241735 0.1865969256881839 169.5975428605799 0.22928275614928398
5778 249.32901369697007 0.18659899972416438 248.91312943860598 0.22928525863991425
5779 363.5951389096442 0.18659468001963056 363.17926379245864 0.22928043716590918
5780 522.939808470361 0.18659808379307447 522.5239259258477 0.2292844607200905
5781 733.3203046770274 0.18659224205473587 732.904434535058 0.22927789991457023
5782 986.7062074485494 0.18659730950061199 986.2903263167594 0.22928382228938363
5783 1245.9613784472117 0.18658979529961206 1245.5455132938353 0.22927535807677263
5784 1433.0915192988991 0.18659630436605418 1432.675640079558 0.22928291497506517
5785 1443.1251216271428 0.18658792678151753 1442.7092602145572 0.22927348580401144
5786 1205.8843997407594 0.18659430182294837 1205.468524574386 0.2292808645504394
5787 769.3114403426816 0.18658739072908706 768.8955798132262 0.22927313872637853
5788 313.58175914548303 0.18659086851970447 313.1658910936779 0.22927718328545588
5789 42.459679094480016 0.18658803068287405 42.04381693372303 0.22927413007410902
5790 42.13772791508658 0.18658684355827324 41.72186824383757 0.22927282769073565
5791 238.5605658709023 0.1865885709337957 238.14470229632602 0.22927500364250433
5792 464.8333655302371 0.18658359920145612 464.4175125671177 0.22926936391792516
5793 565.0604362942353 0.18658784530789793 564.6445740230299 0.22927442589741814
5794 478.8418764068207 0.18658193592597758 478.4260267614699 0.22926770942478147
5795 271.07768524358613 0.18658548718792603 270.66182777633054 0.229271980067662
5796 80.25311643016593 0.1865817011358421 79.83726704251416 0.22926768651593354
5797 14.719283322946351 0.18658219313541108 14.303432665910394 0.22926846390054584
5798 81.79202287522483 0.18658177441399335 81.3761730872172 0.22926801359364174
5799 200.82393130482563 0.1865792628770017 200.40808667981864 0.22926536213000037
5800 272.77810095011466 0.1865809734786305 272.3622526378856 0.22926733875046992
5801 248.3078704297684 0.18657753916354816 247.89202925088208 0.22926363972277616
5802 152.89240421809353 0.186578905429688 152.47656009931384 0.22926521335001115
5803 57.8836099480735 0.18657692642591872 57.46776983491031 0.22926318673727147
5804 22.80979258877637 0.18657610567649807 22.393954233336604 0.22926224976326842
5805 55.45243007082589 0.18657658245616832 55.036590447732095 0.229263040637623
5806 116.32490948942755 0.1865735312861131 115.90907641732976 0.22925954081167982
5807 154.96225845288893 0.18657564128245926 154.5464205992086 0.22926221239788208
5808 146.3445606797761 0.18657179946674204 145.92873108835005 0.2292577919592957
5809 103.44753897855264 0.18657381768550071 103.03170478402708 0.22926037684005843
5810 61.602301267663016 0.1865708386931978 61.186473508090245 0.22925692087956917
5811 49.99237701613691 0.1865714967298639 49.57654754470783 0.22925797469922263
5812 72.70401472477272 0.18657004890171178 72.28818843477937 0.22925624109163462
5813 110.98563552091292 0.18656935660191162 110.56981038272357 0.2292557815874354
5814 140.63663612960465 0.1865688155074936 140.22081226458062 0.22925504951655407
5815 149.57443651148637 0.18656783463130183 149.15861437845848 0.22925429839660416
5816 143.90519702103074 0.18656693735773103 143.48937696786214 0.22925311581087326
5817 140.70721672432134 0.18656688152056108 140.29139637340216 0.22925346939863003
5818 154.67517898546777 0.18656467563784068 154.25936357148905 0.22925073834089296
5819 188.79729988029106 0.18656609233751498 188.38148095613553 0.22925283181800782
5820 234.38978775603275 0.1865624885641752 233.97397682575325 0.22924844171532718
5821 278.53794016977344 0.18656503879883649 278.12212323650374 0.22925189447084451
5822 312.38229599122235 0.18656070279552042 311.9664886852964 0.22924660313043466
5823 334.83094936228343 0.1865635316864062 334.41513539455815 0.22925043603884931
5824 349.9500670697937 0.1865593513383657 349.5342624505574 0.22924526789794947
5825 361.134141858178 0.18656167649729785 360.7183316135389 0.22924856814175337
5826 366.4749718858575 0.186558221879045 366.0591694601373 0.2292442038411168
5827 359.0226194860683 0.1865597386046145 358.6068131641478 0.22924658331591347
5828 331.29124051802114 0.18655705262219663 330.87544034404317 0.22924312135573854
5829 281.1295272193188 0.18655792830599136 280.71372457658106 0.22924471443171934
5830 214.5473238227965 0.1865557230722816 214.13152621405482 0.22924188566940953
5831 143.91999540726735 0.1865562729875875 143.5041961404773 0.22924299380247745
5832 82.55338734397513 0.1865543004869895 82.1375924772514 0.22924056623673633
5833 39.363510017715065 0.18655465072323155 38.94771407408079 0.22924129291104378
5834 16.537449418785805 0.18655293857291672 16.121657156914402 0.22923932329848534
5835 10.828877932067252 0.18655292532869072 10.4130855346176 0.22923947212096046
5836 16.706729644426037 0.1865517331711053 16.290939661040046 0.2292382502148882
5837 29.086491747375263 0.18655106493126974 28.670703173426936 0.22923750901705825
5838 44.387886737242546 0.1865506468320512 43.97209879712688 0.2292372932836107
5839 60.11786210160004 0.18654916526349885 59.702077415192434 0.22923552114410334
5840 74.01951785929123 0.18654953869383184 73.60373203369564 0.22923628690177206
5841 83.71794129066602 0.18654738145536062 83.30216022067553 0.22923368853513748
5842 87.15959999567387 0.18654825944181572 86.7438166759698 0.22923506026225016
5843 83.4155104115009 0.18654582854796448 82.99973244137786 0.22923214157507993
5844 73.23539792130526 0.18654674136574656 72.81961764100429 0.22923353893523019
5845 58.88211705633043 0.18654451631728075 58.46634165285046 0.2292308871626866
5846 43.338056345912456 0.18654503104028652 42.92227953311622 0.22923178175594783
5847 29.27990226761543 0.18654335222214913 28.864129102677015 0.22922981271626602
5848 18.359714582472698 0.1865432521890983 17.94394139284927 0.2292299374343317
5849 11.040627103282919 0.18654220305238592 10.624856141920366 0.22922875831016643
5850 6.9274169675057395 0.18654152987920677 6.5116472815642865 0.2292281560622469
5851 5.2851402382541846 0.1865409688758458 4.8693716660641195 0.22922760331421868
5852 5.444980687024991 0.18653992963239463 5.029214239620474 0.2292265177721214
5853 6.948621373482958 0.18653962164786794 6.532855440046619 0.22922631178846994
5854 9.47200914058548 0.18653844401230824 9.05624567981219 0.22922501676098114
5855 12.675611574438618 0.1865381955776368 12.259848457405871 0.22922492145510964
5856 16.119935298519597 0.18653702053357285 15.704174684387715 0.22922359359830993
5857 19.302638970463285 0.18653674882310464 18.886878722479292 0.2292234991608878
5858 21.77956372904714 0.18653560347051126 21.363805941747994 0.22922218382863438
5859 23.289501169705886 0.18653532541795 22.873743747781848 0.2292220965060875
5860 23.807777697124095 0.1865341636746775 23.392022780663407 0.22922075278600965
5861 23.51038133728033 0.18653393690043965 23.094626672164246 0.22922072821564338
5862 22.671275726327195 0.18653270501265892 22.25552371788878 0.22921930342575478
5863 21.55278398521519 0.18653256674393962 21.137032041606556 0.22921937686469424
5864 20.331154422046886 0.18653125152660194 19.915405308642995 0.22921786187728688
5865 19.083037356923654 0.18653118822536705 18.667288155515823 0.22921801318246487
5866 17.81666346621042 0.18652982777064062 17.40091718339725 0.2292164550425279
5867 16.52351132494894 0.1865297826029289 16.107764925530574 0.2292166168154405
5868 15.216883194675296 0.18652844430561016 14.801139656347193 0.2292150940224922
5869 13.945398015427122 0.1865283483632352 13.529654480153877 0.22921518691000867
5870 12.779196039378908 0.18652709408847165 12.36345517530766 0.2292137699827762
5871 11.78485136754189 0.18652689950314788 11.369110727880685 0.22921374015805787
5872 11.002248596086014 0.18652575843559766 10.58651037668343 0.22921246096698625
5873 10.436095500724086 0.18652545672623122 10.020357743257396 0.22921230074045953
5874 10.0620929393592 0.18652441705323655 9.64635737895015 0.22921114335581394
5875 9.843933525165234 0.18652403766410866 9.428198598335241 0.2292108891658837
5876 9.751235781187175 0.18652305633651692 9.335502923523835 0.22920980132682187
5877 9.772591319504627 0.18652265089280734 9.356859153141226 0.22920951547059384
5878 9.91946011562766 0.1865216726515905 9.503730012425494 0.2292084305505747
5879 10.223308509748932 0.18652129536511242 9.807579035747207 0.229208178636613
5880 10.728842781443925 0.18652027053900722 10.313115474848237 0.2292070360566803
5881 11.489034483054807 0.1865199640232426 11.0733076482224 0.22920687080916452
5882 12.563982080755615 0.18651885796013595 12.148257596088635 0.22920562670684363
5883 14.026222705887472 0.18651864900110743 13.610498473545755 0.22920558334060964
5884 15.970501707445274 0.1865174412417295 15.554780056883775 0.2292042093197704
5885 18.52855443319371 0.18651734602521697 18.11283277524789 0.22920431192060553
5886 21.885690738760847 0.18651602161348238 21.469971932529976 0.22920278461739035
5887 26.301969378376683 0.18651605673626417 25.88625026230872 0.22920305933169804
5888 32.13556359820222 0.18651459396633682 31.719847658526025 0.22920134570985762
5889 39.87533709038499 0.18651478886792525 39.45962046575795 0.2292018357591101
5890 50.178393444457534 0.18651314743550373 49.76268041834739 0.22919987867464223
5891 63.9231467890108 0.18651355491896174 63.507432576726465 0.22920065736537545
5892 82.2629237587246 0.18651166709080913 81.84721372717816 0.22919836445563324
5893 106.69038609961498 0.1865123698211374 106.27467418616921 0.22919954362464193
5894 139.06291285101463 0.18651013661554613 138.647205932298 0.22919678210108962
5895 181.58437330933492 0.18651124695527843 181.168663549951 0.22919851242862455
5896 236.59708288203976 0.18650854357927413 236.1813792228701 0.2291951155903825
5897 306.1391369150904 0.18651018951974913 305.7234291566539 0.22919756891673165
5898 390.94301918702706 0.18650689181206284 390.52731892490755 0.22919337030741999
5899 488.9164599667776 0.18650917146999318 488.5007541150917 0.22919668021592576
5900 592.8603290623678 0.18650522705638123 592.4446322277951 0.22919160751635342
5901 688.5341713450051 0.18650810544239826 688.1184675074842 0.2291957320785179
5902 754.1638327313307 0.18650367045467878 753.7481390708697 0.2291899900062594
5903 764.7210481883304 0.18650682301490265 764.3053468653244 0.22919449999113378
5904 701.43961431575 0.1865024102270131 701.0239231329141 0.2291887726088748
5905 564.9165548497788 0.18650514414581512 564.5008569674363 0.22919273819662275
5906 382.1327299378474 0.18650157381351304 381.7170402339097 0.22918813012413056
5907 200.0924093949412 0.18650306001958922 199.67671590866104 0.22919042626057742
5908 66.0151589276959 0.1865010548977627 65.59946995319314 0.2291879196049997
5909 6.962827476235841 0.186500820177169 6.547138761983966 0.22918789407470558
5910 21.20122787251764 0.18650054647496442 20.78553960135625 0.22918772468642845
5911 83.82003315013867 0.18649875746948952 83.4043488038851 0.22918558878407233
5912 159.72283122958666 0.1864997591951814 159.30714431509836 0.2291871552931293
5913 216.51699789600036 0.18649708705555038 216.10131700650635 0.22918380243845193
5914 233.83750799469948 0.18649854892205198 233.42182342846306 0.22918601731434823
5915 208.00010398861025 0.18649586421631675 207.5844255095476 0.22918261484633407
5916 151.32898941802443 0.18649693180243196 150.91330815783655 0.22918432838546196
5917 85.79762434259705 0.18649499283383164 85.38194744749747 0.22918190226574878
5918 33.42344744490245 0.18649507671357277 33.00777005823289 0.22918230995598982
5919 7.717894401427461 0.1864942557341928 7.30221877066455 0.229181375028719
5920 10.092330842521337 0.18649323098864815 9.67665731978475 0.22918029174793925
5921 31.825953891902905 0.18649341689126755 31.410279759238726 0.22918071577291346
5922 59.39511241079001 0.18649159613808294 58.97944226913228 0.22917854551965203
5923 80.20653406138518 0.18649232601906973 79.79086201397149 0.22917972139462667
5924 86.666324876888 0.18649025784603285 86.25065742903399 0.22917719000796827
5925 77.74819347419621 0.18649095399798832 77.33252417026426 0.22917834993396616
5926 58.06602859223614 0.18648918569156983 57.65036321749442 0.2291761890501435
5927 35.2051981188165 0.18648937813573624 34.78953203970883 0.2291767009719243
5928 16.478285761064612 0.18648826497359342 16.06262210355737 0.22917539253364688
5929 6.420404861795158 0.1864877374966894 6.004742166773662 0.2291749575248076
5930 5.801789579668943 0.18648735105090314 5.386127620093063 0.2291746085249766
5931 12.189578692257895 0.1864861690875078 11.773919221341876 0.2291733018285115
5932 21.463577560429812 0.18648632825819492 21.04791754966814 0.2291736825034795
5933 29.51295327233107 0.18648475818885538 29.097296665317188 0.22917184882502725
5934 33.517753677137115 0.18648514286177673 33.10209599257084 0.2291725417044994
5935 32.52718882145604 0.18648352381358874 32.11153467161948 0.2291706260229804
5936 27.342762972918667 0.18648380440589812 26.927107971477746 0.22917119703502142
5937 19.89631615692343 0.18648242998691375 19.480664139180988 0.22916958775552831
5938 12.429749985855805 0.18648236783284874 12.014097898357667 0.22916971966528954
5939 6.762557966097782 0.18648140921981168 6.34690791095685 0.229168645921121
5940 3.8556393313301927 0.18648090634850983 3.4399902194946907 0.22916820548699207
5941 3.729610400486195 0.18648038993407345 3.313962304208098 0.22916770634402342
5942 5.673176030369927 0.1864794845661124 5.257529806090913 0.22916673971290055
5943 8.60309629637251 0.18647931859585196 8.18745027949081 0.22916669828584874
5944 11.432956342339011 0.18647814187447329 11.017312825734114 0.22916537473042292
5945 13.34877474269518 0.1864781697197138 12.933130985146011 0.22916558782945656
5946 13.944954332932149 0.18647688905591686 13.529313318507334 0.22916412536889572
5947 13.225619063875138 0.18647694445238275 12.80997774333614 0.22916437608661672
5948 11.50592915085626 0.18647571400340648 11.090290460621567 0.2291629762312853
5949 9.26542224848563 0.18647566261931708 8.849783497088612 0.2291630887776997
5950 6.999423782664271 0.1864745912601526 6.583787297224176 0.22916189417994257
5951 5.105501452317388 0.18647435258769474 4.689865336784709 0.22916176294498491
5952 3.8209911608589193 0.18647349184073755 3.405356827729314 0.2291608412888683
5953 3.212564137801594 0.18647304201607415 2.796930660974153 0.2291604348113673
5954 3.205135267699361 0.18647239096526697 2.789503091653856 0.22915978508023824
5955 3.632514789624517 0.186471751639428 3.2168839063884085 0.22915913159668017
5956 4.292425701385739 0.18647127231078522 3.8767957249168403 0.2291587041581134
5957 4.993100390881857 0.1864704928701717 4.577472029682283 0.22915786832940288
5958 5.584634778952008 0.18647012876667288 5.169007060970476 0.22915758921485857
5959 5.9735754422589835 0.18646926850701206 5.557949525010835 0.22915664874113664
5960 6.1233027791302685 0.18646896078947295 5.707677377472133 0.22915644086866194
5961 6.044358552233958 0.1864680751280748 5.628735008719525 0.22915546838635797
5962 5.779839173251028 0.18646777372009624 5.364216133392738 0.22915526613819406
5963 5.389662352253528 0.18646690589257037 4.974041128045226 0.22915431831573202
5964 4.937022771006674 0.18646657509613263 4.521402120996462 0.22915407491407946
5965 4.478322776722485 0.18646575296516493 4.062703835490489 0.2291531882668307
5966 4.057328120954311 0.1864653725359037 3.6417098712367895 0.22915287718161773
5967 3.702926939606295 0.186464609212096 3.2873102614905907 0.22915206890360879
5968 3.4297969250575915 0.18646417241111143 3.01418107136955 0.22915168127693009
5969 3.240824561135512 0.18646346910869877 2.8252101390075266 0.22915095301928692
5970 3.130398120599634 0.18646297928078584 2.714784648178972 0.22915049313987562
5971 3.0877735092046414 0.1864623289757966 2.672161344373774 0.2291498358550712
5972 3.1000539012686907 0.18646179591419368 2.6844427890171683 0.22914931633732888
5973 3.15452005189893 0.18646118674968298 2.7389101503437834 0.22914871480546375
5974 3.240274508212857 0.18646062367839678 2.8246657319728135 0.22914815256164658
5975 3.3492801710865336 0.18646004149817083 2.9336725407953836 0.2291475887929791
5976 3.4769601519183215 0.1864594630908328 3.0613536864871347 0.22914700234035382
5977 3.6225623403818954 0.186458892845962 3.2069569900048025 0.22914645753113072
5978 3.7894935355247568 0.186458314406218 3.3738893553366145 0.2291458657819243
5979 3.985858128734098 0.18645774039746954 3.570255067539888 0.22914532079674083
5980 4.225417750359944 0.18645717818781077 3.8098158288858928 0.22914474328624063
5981 4.52929472194445 0.18645658316860853 4.113693961041734 0.22914417773410772
5982 4.928765382273171 0.18645605588722103 4.513165690143782 0.22914363624216802
5983 5.469772931754955 0.186455418970491 5.054174486656722 0.22914302612774254
5984 6.219950830088312 0.18645495052228692 5.804353331751155 0.22914254781486976
5985 7.279608146434537 0.18645424362354812 6.86401204130785 0.22914186150313884
5986 8.798651538387862 0.1864538676077607 8.383056186777786 0.2291414840023158
5987 11.002929037686963 0.1864530498094549 10.58733531204443 0.22914067583307746
5988 14.234894496215652 0.18645281656898186 13.819301224419767 0.22914045522690188
5989 19.016909465846897 0.1864518252849338 18.601318185029143 0.22913945553282075
5990 26.14880495199122 0.18645181294421834 25.733213660232483 0.22913947881451985
5991 36.85837450061779 0.186450550126967 36.44278577212476 0.22913817836606168
5992 53.02886411908175 0.18645088164442952 52.61327465476224 0.22913858267507986
5993 77.53663771022151 0.18644919290036224 77.12105170818839 0.22913680913276116
5994 114.7260325090483 0.1864500608588556 114.31044463845092 0.22913780973851683
5995 171.02264982102446 0.18644770719162523 170.60706681806914 0.22913529576367214
5996 255.56302652528177 0.1864494028029757 255.1474399035973 0.22913721888149396
5997 380.4287352405666 0.18644603665445988 380.0131556288824 0.2291335750297538
5998 559.3781673093374 0.18644895476543824 558.9625814908939 0.22913686367813596
5999 802.8452844760618 0.1864441587838436 802.4297086952037 0.22913162207428472
6000 1105.8504156671888 0.18644867001805604 1105.4348303052443 0.2291366919264826
6001 1427.4291761485863 0.18644223802713025 1427.0136042870054 0.2291296235538147
6002 1671.1536638089578 0.1864481819393543 1670.7380793362188 0.22913629079971923
6003 1698.628544075069 0.18644087740339665 1698.2129749371127 0.22912826055287444
6004 1412.3215864913218 0.18644667803733847 1411.9060050668086 0.22913474647588883
6005 875.5109100797225 0.1864408845263023 875.0953407554963 0.22912843969988586
6006 331.8294003357039 0.18644370437707666 331.4138250804298 0.2291315508970481
6007 44.980821372905645 0.1864420596936364 44.56524938292548 0.22912993028652728
6008 102.5687795670549 0.18644020883695442 102.15321158830842 0.22912776990951939
6009 375.2042389772786 0.18644300495222807 374.7886648168054 0.22913115552090202
6010 628.2342913545035 0.18643766531536923 627.8187286234922 0.22912506569597962
6011 673.9078877868378 0.18644249085814435 673.492314568658 0.22913072732168432
6012 484.6921974774961 0.1864368822221973 484.2766362424459 0.22912435282801735
6013 204.15980929408147 0.18644023713314525 203.74424072557005 0.22912833137825045
6014 27.236668938582085 0.18643749363783943 26.821106229554708 0.2291252153895366
6015 43.84295347862324 0.18643725277995574 43.4273911180854 0.2291251077578799
6016 187.17149127274809 0.18643807430527795 186.75592715673972 0.22912604170309003
6017 311.5026821791976 0.18643502462623537 311.0871244165938 0.22912273797763155
6018 312.31560769073945 0.18643742368579425 311.90004479420935 0.22912547284432017
6019 196.9087681746048 0.1864342384738645 196.49321193632872 0.2291219998022436
6020 62.09253475483334 0.18643545515065732 61.676975888469116 0.2291234112135637
6021 4.348126090614364 0.18643439496175163 3.9325693680742972 0.22912232757831485
6022 43.79014227113739 0.1864331177837572 43.374588223154255 0.22912093019938237
6023 122.8366208257778 0.18643434520228694 122.42106405917544 0.2291224214000816
6024 165.3591264244523 0.18643148472282337 164.94357569562993 0.22911924409957185
6025 138.1834119260862 0.18643331838020416 137.7678571983959 0.22912140931009875
6026 68.79952409010737 0.18643088909023295 68.38397447088093 0.2291187301362135
6027 13.155973234084874 0.18643144384341806 12.74042235215009 0.22911943809136703
6028 6.627200220893359 0.1864308037420369 6.211650625567147 0.22911879158417486
6029 40.37678425898202 0.18642949707328274 39.96123737701793 0.22911738489080663
6030 76.87204491906367 0.18643040378279027 76.45649602012747 0.22911849515340338
6031 84.125653891781 0.18642816490035188 83.71010969984266 0.22911602703798223
6032 58.85941063399264 0.18642927076730192 58.44386399558101 0.22911736764432505
6033 23.48894772754273 0.18642753621509509 23.07340472632747 0.2291154650001635
6034 4.118505532477073 0.18642762779514113 3.702962242722801 0.2291156619591306
6035 9.980843434770254 0.1864271540828378 9.565301099451034 0.2291151812363819
6036 29.834363918296926 0.18642604415601752 29.418823851523793 0.2291140226171145
6037 44.45875306874864 0.1864264712135408 44.043212041471286 0.22911455606380943
6038 42.45251363247941 0.18642493176030625 42.03697578444069 0.2291129162784126
6039 27.054808493497603 0.1864252788500209 26.639269861632474 0.22911335301510688
6040 10.872041244382988 0.18642427577192697 10.45650464210125 0.22911232650981145
6041 4.806911515943117 0.186423785714205 4.39137592221244 0.22911180801647238
6042 10.493224534230404 0.18642373845141763 10.077688924380213 0.2291118713987729
6043 21.016951046194162 0.18642237434123538 20.601418318275517 0.22911035357741116
6044 27.6082137357321 0.18642297601166033 27.192679597349432 0.2291111623710104
6045 26.251686121366717 0.18642128446021147 25.836155576383486 0.22910926052301678
6046 19.60296867258833 0.1864218875922974 19.18743669893667 0.22911008605936478
6047 13.874814389709393 0.18642047283132776 13.459285437820828 0.22910847905723647
6048 13.930433731769849 0.186420636077619 13.51490426776402 0.2291088279282088
6049 20.384133975610503 0.18641970044336817 19.96860653782597 0.2291077373411621
6050 30.30026829038305 0.18641948293967378 29.88474112190536 0.22910768553801622
6051 40.25727460950138 0.18641873339667198 39.84174910733601 0.22910676876870353
6052 49.24444731555031 0.18641859497808905 48.82892187051272 0.22910685005950082
6053 59.55802921118843 0.18641749060174082 59.14250624168013 0.22910547890656377
6054 75.62925850776563 0.18641796485255285 75.21373422638074 0.22910631653233818
6055 102.08324340512294 0.18641604992165473 101.66772340302033 0.2291039521809452
6056 142.57266639858994 0.18641746871333253 142.1571429806014 0.22910594927519562
6057 199.99046647937507 0.18641454687741166 199.57494959504177 0.2291023374558774
6058 277.568073256132 0.1864169825561953 277.1525506606104 0.22910561296538862
6059 379.4661406361942 0.18641306907131744 379.05062683672645 0.22910073039643528
6060 509.61960861137646 0.18641645059236517 509.20408691406647 0.2291052467175861
6061 667.6574218670394 0.18641163844069933 667.2419110689963 0.22909915960233318
6062 842.3111717613224 0.18641584190347785 841.8956511142226 0.22910480519631315
6063 1003.8846087407185 0.18641030948813653 1003.4691007188665 0.22909771236390924
6064 1102.783403478632 0.18641501572733044 1102.3678843748708 0.22910408803384713
6065 1082.3352360927945 0.18640930080549034 1081.9197300928333 0.22909669915556916
6066 911.7912340526251 0.1864136744098003 911.3757176953112 0.22910268290410815
6067 621.3140204533825 0.18640890312115913 620.8985150288996 0.2290965213617732
6068 305.72548746449206 0.18641166023351835 305.3099754378914 0.22910036636713407
6069 77.61336824646868 0.18640907744539237 77.19786204831824 0.22909712070505248
6070 3.269873252294393 0.18640930158073518 2.8543663708481413 0.22909757986551627
6071 71.9621282167175 0.18640933599478718 71.54662105604308 0.22909782467964793
6072 213.51645944310172 0.1864071820937349 213.10095714736767 0.2290951136402986
6073 339.8745887402384 0.1864091403098557 339.4590816916034 0.22909790832508845
6074 384.7745475625102 0.18640572222563956 384.3590483087844 0.22909353150017608
6075 329.7155338530879 0.18640819245281132 329.30002867849277 0.229096982142323
6076 208.14187115527704 0.18640504619951723 207.72637311501887 0.2290929940586421
6077 83.63427622024382 0.18640654631951295 83.21877454705343 0.2290951268708735
6078 12.218384092700997 0.18640491125299727 11.802886015789534 0.22909316565846466
6079 13.29756113248694 0.18640462119191 12.882063602412309 0.22909290888272246
6080 66.16093923124807 0.18640481222095087 65.74544105355663 0.22909336547047487
6081 128.64172038533118 0.18640293370085753 128.22622643549977 0.22909101613055902
6082 162.36627636777592 0.18640430247036535 161.95077905917307 0.2290930061324638
6083 150.92592001156453 0.18640179726908 150.51042835717337 0.22908985712209673
6084 104.24978066087745 0.1864032146945325 103.83428556798364 0.2290918781992644
6085 49.01937840308683 0.18640121061384726 48.60388777318515 0.2290894192878384
6086 11.806425081990932 0.18640170512966983 11.390933178345723 0.22909019851553863
6087 5.136517608745471 0.18640089568808269 4.721027387185273 0.22908932587211622
6088 23.794593513555096 0.18640013034270833 23.37910494086834 0.22908844234404568
6089 51.15201895688272 0.18640048333189074 50.73652938447011 0.22908908908072326
6090 69.81033124906857 0.1863988171821931 69.39484539449687 0.22908703738950534
6091 70.28174938074342 0.1863997256684784 69.86626126508766 0.2290883899872794
6092 54.03189621069513 0.1863979034627863 53.61641214993273 0.22908615729961884
6093 30.615043552687514 0.18639859513649948 30.199557756168605 0.2290872013824108
6094 11.375445384038116 0.18639730970025062 10.959962384472862 0.22908568986500294
6095 3.5211363750275133 0.18639725744055463 3.10565337099213 0.2290857465948284
6096 7.471746489407303 0.18639681688515147 7.0562643285494095 0.22908534397274166
6097 18.087169264915858 0.18639595090085986 17.671688975287086 0.22908433872791054
6098 28.25888079832713 0.18639620265233903 27.84339976527904 0.2290848303957493
6099 32.60200190756548 0.1863948526166812 32.18652384895964 0.22908320598916568
6100 29.543741826057936 0.18639534948055642 29.128262475685723 0.22908400089165615
6101 21.23512022276952 0.18639400943423146 20.81964380888382 0.22908240445146943
6102 11.808708729999275 0.18639427637825395 11.39323156822954 0.22908288539148183
6103 5.114740146714331 0.18639334504695884 4.69926497116618 0.22908183050119213
6104 3.075952969585269 0.18639310099333595 2.660478228690469 0.22908163990146374
6105 5.257738404723886 0.18639272058342177 4.842264382164552 0.22908130197591275
6106 9.559968353632911 0.18639196393833665 9.144495942485024 0.22908044720955167
6107 13.459729194189837 0.18639201087963753 13.044256525633973 0.22908065767622662
6108 15.145640057999508 0.186390960798849 14.730169667843747 0.22907942935691067
6109 14.102523952439233 0.18639115584725433 13.687052974105614 0.22907982248636644
6110 11.038360495960754 0.18639011221750693 10.622891773276601 0.22907861046664574
6111 7.338193941903586 0.1863901705017328 6.92272495298783 0.22907881841402292
6112 4.370990337106171 0.18638937302698133 3.9555230340030696 0.22907793007612054
6113 2.960236725908558 0.18638912116070389 2.5447698721501397 0.22907773259771433
6114 3.186676816276478 0.1863886659183986 2.7712108628042817 0.22907728755379722
6115 4.5198319839031145 0.1863880862358681 4.104367231292423 0.22907666637482316
6116 6.147354967330175 0.18638791989519998 5.731890455644676 0.22907659179029977
6117 7.330500718002179 0.18638712230505697 6.915037903788386 0.229075691908736
6118 7.649823450787284 0.18638709612015852 7.234360560783845 0.22907579388328114
6119 7.08029161722611 0.18638624820148172 6.664830536651364 0.2290748323732652
6120 5.911929246445528 0.1863861942980828 5.4964681575801295 0.22907489456731553
6121 4.580975991430484 0.186385447731663 4.165516477643991 0.22907406605482972
6122 3.49174345106028 0.18638524299906958 3.0762842767984058 0.22907393126280443
6123 2.891167656411926 0.18638468432258498 2.475709626567392 0.22907334552194908
6124 2.8247657221686944 0.18638428214683705 2.409308484577382 0.22907295544447545
6125 3.1676292355129534 0.18638391890338887 2.752172695976486 0.22907262063307887
6126 3.7013525462270707 0.18638334634949247 3.285897188505656 0.22907201137192224
6127 4.200883934252821 0.18638312364123247 3.7854289546311803 0.22907185598040775
6128 4.502043292015702 0.18638245491422595 4.086589713590844 0.22907112351063108
6129 4.5345368627943845 0.1863822878811049 4.119083536660923 0.2290710382523567
6130 4.319723852529154 0.18638160994067807 3.904271948300713 0.22907029428776216
6131 3.9431652664686654 0.186381416720714 3.5277136755239407 0.22907017422401071
6132 3.5162558297137245 0.18638080047306754 3.1008055197207662 0.2290695095198906
6133 3.140605550098471 0.1863805250601118 2.72515574196247 0.2290692830758892
6134 2.8840339930961316 0.18638000940250685 2.46858523642517 0.22906874726845464
6135 2.7715086610930415 0.18637963046855788 2.3560606433290787 0.2290683872954047
6136 2.7892683226979247 0.1863792200889817 2.3738211163352165 0.22906798627372638
6137 2.8974522098264655 0.18637874747615626 2.4820059569105526 0.22906750543975649
6138 3.045694378943215 0.18637842077129227 2.6302487466349316 0.22906721153699108
6139 3.1870395804997207 0.18637788456757723 2.77159504758623 0.2290666483459133
6140 3.2873529834109636 0.18637760618323793 2.8719089608852286 0.2290664163424969
6141 3.3293177269259475 0.18637704384424714 2.913874864359517 0.2290658187221832
6142 3.311707661977228 0.18637677687070592 2.8962652837368115 0.22906560136971038
6143 3.2454502422238196 0.18637622250575747 2.830009006681711 0.22906501303635088
6144 3.148311071957182 0.18637593721472345 2.73287036256395 0.22906477217850862
6145 3.039696609863318 0.1863754150858211 2.6242569704247467 0.22906422435274987
6146 2.9366383051076106 0.18637509316059345 2.521199275616051 0.22906393633096608
6147 2.85137521109191 0.1863746155742089 2.4359371504947016 0.22906344502299997
6148 2.790534847917291 0.18637425035631933 2.3750974965281424 0.22906310103282906
6149 2.7555532116222765 0.1863738189201447 2.3401167241067804 0.22906266859535154
6150 2.7438739200181006 0.18637341302549715 2.328438235291267 0.22906227170133664
6151 2.750453645166334 0.18637302177066417 2.335018732637384 0.22906189075828606
6152 2.7692121705964836 0.18637258357939002 2.353778135552395 0.22906145146469883
6153 2.7941962734753862 0.18637222255420402 2.378762941464397 0.2290611094567853
6154 2.820356821069046 0.1863717627776708 2.404924416936856 0.22906064135451912
6155 2.84394675658456 0.18637142114402108 2.428515010964565 0.22906032447597402
6156 2.862601254550342 0.1863709501834471 2.4471704634944933 0.22905984087240155
6157 2.8752040057566086 0.18637061834645194 2.459773850610031 0.22905953680012556
6158 2.8816262896555838 0.1863701446894823 2.4661970963154207 0.22905904865068077
6159 2.882430523644583 0.18636981540050596 2.467001960262175 0.2290587479819022
6160 2.8785830735193447 0.18636934496891522 2.463155465528165 0.2290582630222645
6161 2.8712224499906824 0.18636901359406755 2.45579547674146 0.22905795965515488
6162 2.861483343885175 0.18636854978407905 2.4460573116863333 0.2290574824147625
6163 2.850388869737545 0.1863682140300348 2.4349634824729574 0.22905717323455252
6164 2.8387894781114116 0.18636775814808007 2.4233650144027954 0.22905670556053612
6165 2.8273479674321407 0.1863674175276213 2.4119241601196015 0.22905638978491788
6166 2.816546316813109 0.18636696936868638 2.401123415886093 0.22905593155833004
6167 2.8067137769700605 0.18636662462111875 2.39129154233488 0.22905561001406163
6168 2.7980576484674713 0.18636618301611502 2.382636305613603 0.22905515983775296
6169 2.7907001189154395 0.18636583561481682 2.3752794489627163 0.22905483433790658
6170 2.784709030656816 0.1863653988530908 2.3692892417293376 0.22905439007438747
6171 2.780129188548592 0.18636505066046546 2.3647100749122516 0.22905406297587497
6172 2.7770063932863716 0.1863646167548917 2.3615881544411033 0.2290536220903764
6173 2.7754124765128743 0.1863642698356636 2.3599949106280023 0.22905329604920818
6174 2.775465765096504 0.18636383663485145 2.3600490727014085 0.22905285576024395
6175 2.777356153974875 0.1863634932132051 2.361940127092328 0.22905253366934178
6176 2.78137042489953 0.18636305838028477 2.3659552755906637 0.22905209092858164
6177 2.78792833203474 0.18636272092055256 2.37251383509926 0.22905177601492743
6178 2.797626457056601 0.1863622817961305 2.3822128479239386 0.22905132733653238
6179 2.8113035135983724 0.18636195319494717 2.395890536999227 0.22905102340419808
6180 2.830127083431834 0.18636150654840497 2.4147150123361643 0.22905056454726488
6181 2.855722613471187 0.18636119044405267 2.440311146652012 0.22905027637512196
6182 2.8903518747494577 0.18636073209559204 2.474941340798485 0.22904980185538074
6183 2.93717738295787 0.1863604333259277 2.5217674138409265 0.22904953579101567
6184 3.000637280823056 0.1863599575917564 2.585228285071914 0.22904903815938588
6185 3.0870018000524397 0.18635968286725263 2.671593314189035 0.22904880299615246
6186 3.205176982261928 0.18635918173853627 2.7897695287558113 0.22904827176758064
6187 3.367905102065725 0.18635894064715383 2.9524980813614916 0.22904808005707994
6188 3.5935257025969176 0.18635840255187908 3.1781197999521535 0.2290475000928847
6189 3.9086285633722753 0.1863582090882973 3.493222984139706 0.22904737014427193
6190 4.351998103407708 0.18635761699018397 3.936593767250475 0.2290467191670486
6191 4.980612266826361 0.18635749192070003 4.565208096765574 0.2290466781400866
6192 5.878662169662339 0.18635682035891496 5.463259426439871 0.22904592286355274
6193 7.171394731045737 0.18635679492127916 6.755991924515819 0.22904601160863836
6194 9.046098030665977 0.18635600535756106 8.630696923653796 0.2290451016546205
6195 11.784529145417574 0.18635612708599272 11.369127635996785 0.2290453823347962
6196 15.812223087902083 0.1863551605675556 15.396823686693823 0.22904424064070356
6197 21.774772928688023 0.1863555024486853 21.359372617521792 0.2290448087175468
6198 30.652909502183824 0.1863542681238489 30.237511917540765 0.22904331651921095
6199 43.93822863164945 0.18635494273904626 43.52282936962731 0.22904431928310084
6200 63.889380816229135 0.1863533004285684 63.47398522248837 0.2290422933121916
6201 93.90354900744039 0.18635448061698054 93.48815056981175 0.2290439570116528
6202 138.99911039454713 0.18635221671583016 138.58371705991868 0.22904111791264192
6203 206.38729385310162 0.18635416101303165 205.97189591074087 0.2290437813476988
6204 305.8589419602954 0.1863509644334265 305.443551273941 0.2290397219209571
6205 449.4515413462641 0.18635402995073305 449.03614346208496 0.2290438542283808
6206 648.8305621731859 0.18634950446222645 648.4151746141297 0.22903805459400908
6207 908.2570460969738 0.18635407748249155 907.8416478528534 0.22904416663785332
6208 1210.0871465117561 0.1863479100843233 1209.6717623890077 0.2290362126641824
6209 1495.7378984955435 0.18635407641700988 1495.322499992062 0.22904442706455838
6210 1656.6478127421499 0.18634657492033924 1656.2324314502127 0.22903471701663666
6211 1570.3108746593143 0.18635340201021355 1569.895477443872 0.22904381343218502
6212 1193.6569121376526 0.18634622811919704 1193.241531366708 0.2290345428255871
6213 650.9618247225928 0.18635142601963559 650.5464318204627 0.22904147611050907
6214 191.4487960198033 0.18634712514266988 191.03341286016533 0.22903603449530152
6215 17.27757551901741 0.18634855551690924 16.86218902153297 0.22903794196753305
6216 144.99613882998673 0.186348338891171 144.58075254970612 0.22903794138944694
6217 419.1371862773233 0.18634607522094074 418.7218052828128 0.22903491928953074
6218 628.237102533574 0.1863486287373559 627.821715288909 0.22903861592757996
6219 630.3953435090192 0.18634493133458896 629.9799649103965 0.22903366728813768
6220 433.036889476062 0.18634743153548053 432.6215047332176 0.22903731130895233
6221 178.99778173229492 0.18634518156101076 178.58240227410943 0.2290342766244804
6222 33.68365489212291 0.18634520091518791 33.26827507236867 0.22903461883905443
6223 61.53751662505554 0.1863459476505871 61.12213510329017 0.22903557411478528
6224 196.46509753704356 0.1863430875073885 196.04972237484262 0.22903207469356096
6225 311.73765023622155 0.18634609835083626 311.3222680936302 0.22903604424049612
6226 317.698680093651 0.18634198470732088 317.2833072333533 0.22903087559037816
6227 218.2958536737059 0.1863451056960966 217.88047358303533 0.22903498497448652
6228 94.21511149733067 0.1863419605276793 93.7997384222346 0.2290311145683799
6229 31.497910084685625 0.1863433409277068 31.082533852652723 0.22903289110519437
6230 56.60772224629794 0.18634229914784822 56.19234811373777 0.22903183341232392
6231 128.0426010715512 0.18634170519960286 127.62722840143078 0.22903096492081204
6232 179.44190342807266 0.1863421341883117 179.02652941724892 0.22903187663542351
6233 171.8841141464557 0.18634084624645442 171.4687432287467 0.2290300714625566
6234 117.0572484275988 0.18634113292212237 116.64187649289251 0.22903080178415616
6235 59.836721820536916 0.18634073449732744 59.42135091276958 0.22903017327000216
6236 39.343985943014765 0.18633963829739195 38.92861723901506 0.2290290657023157
6237 61.26261586208459 0.18634081696073582 60.84724451524282 0.229030529881029
6238 100.20244168715259 0.18633828511795902 99.78707588418898 0.22902751784565029
6239 124.08619134486526 0.18634051936470714 123.67082045284702 0.22903037265353193
6240 118.38902076847526 0.1863374777951838 117.97365659056224 0.2290267001178375
6241 93.24963665056325 0.18633966120207693 92.83426752796431 0.22902946139684813
6242 71.63748577372554 0.18633715314159882 71.22212209265295 0.2290265279309908
6243 70.55861783348779 0.18633851124718884 70.1432511665676 0.22902815567300738
6244 90.15270878989925 0.18633690933673605 89.73734541662785 0.2290264639346736
6245 116.94951412644755 0.18633751160353534 116.5341495690583 0.22902704578571736
6246 135.9968558690573 0.1863363568292303 135.5814935234144 0.22902598881367417
6247 141.5706448079403 0.1863369231527391 141.15528140436618 0.22902648042140453
6248 139.4112124185917 0.18633539520905393 138.99585205458823 0.22902496879440887
6249 140.53173152301807 0.1863366790353824 140.1163684727083 0.22902637127438874
6250 152.46393949664068 0.18633422636614708 152.04858159786193 0.22902367241262114
6251 174.43422355857615 0.1863364942473898 174.01886072546006 0.22902633886869245
6252 199.01042542575175 0.18633315989734447 198.59506975480323 0.22902251105116234
6253 217.81419322517502 0.18633609181727445 217.3988311165345 0.22902601682322987
6254 226.64298873910417 0.18633239612732122 226.22763459545789 0.22902174751898352
6255 226.78450385492897 0.1863353709030699 226.3691432068469 0.22902527717899418
6256 222.3599743375293 0.18633192873570367 221.94462104247225 0.22902136632133432
6257 216.36215961364107 0.18633443024196494 215.9468009246467 0.22902425875240234
6258 208.35876465575203 0.18633159451831421 207.9434119174468 0.22902114378688204
6259 195.2803200102999 0.1863334592628176 194.86496333279598 0.229023218241101
6260 174.2662170617175 0.18633121623520876 173.850865003714 0.22902084176827814
6261 145.30264943717813 0.18633258999131178 144.88729451587807 0.22902233130876606
6262 111.84100212406474 0.1863307254065008 111.42565102725123 0.22902037140700915
6263 79.16944806572289 0.18633182361204667 78.75409464713829 0.22902159497255128
6264 51.87080601768792 0.18633017925707993 51.4554560237381 0.22901981469274282
6265 32.055804191801684 0.1863310675632121 31.640452245881516 0.22902087835695403
6266 19.268229024570502 0.18632968288014465 18.852880022374187 0.2290193193161704
6267 11.706103529783888 0.18633023116591033 11.290753246036275 0.2290200525817024
6268 7.682971308406907 0.18632929446657284 7.267623043702581 0.22901897023775397
6269 6.401421868188886 0.18632929929833736 5.986073477800875 0.22901909108967444
6270 7.795093879282315 0.1863289843806074 7.379746161590444 0.2290187333112631
6271 11.848729630129368 0.18632833782466873 11.433383214419406 0.22901807788529335
6272 18.02110883218608 0.18632866317663793 17.605761677089674 0.22901849191976778
6273 25.164450303639136 0.18632744245093097 24.749105721783927 0.2290171394042786
6274 31.915070548704946 0.18632824388948002 31.499724174378397 0.2290181304370706
6275 37.231209969645974 0.18632667760358665 36.81586692971613 0.22901636232625347
6276 40.72834683369253 0.18632769144872513 40.313001541289246 0.22901760095455967
6277 42.64693457779221 0.18632604540221887 42.231592781064016 0.22901575132597649
6278 43.53889064504387 0.18632703304674308 43.1235466742448 0.22901693775233045
6279 43.89316209392151 0.18632549535507723 43.47782135714727 0.22901524141916071
6280 43.91468895458335 0.186326332436959 43.4993463986584 0.22901622348798653
6281 43.531671023147425 0.18632496027054662 43.11633131741008 0.22901474546679823
6282 42.568476347500074 0.18632565024525083 42.15313516053823 0.22901553671659217
6283 40.94291081768191 0.18632439298115175 40.52757222194348 0.22901420275728243
6284 38.76823660368026 0.18632501541853683 38.35289667409601 0.22901491416571287
6285 36.32201124345933 0.1863237835046835 35.9066738583393 0.2290136016153429
6286 33.92448331914486 0.18632442070690636 33.50914455361656 0.2290143448214036
6287 31.811375537855266 0.18632315214885817 31.39603941549713 0.22901297020928024
6288 30.068965218549796 0.18632383829869786 29.65362758956274 0.22901379068835898
6289 28.652346913503926 0.18632252860364928 28.237012036036525 0.22901234886375224
6290 27.460335079015145 0.18632324189811691 27.044998621058216 0.22901321605881414
6291 26.416451324271772 0.18632193189839727 26.001117628832358 0.22901176354101682
6292 25.516507634071772 0.18632262198351005 25.101172404401996 0.22901260768626547
6293 24.826807215709593 0.18632136137879515 24.41147464038724 0.22901121394355886
6294 24.448318166704823 0.18632198829409166 24.03298420041784 0.2290119779928908
6295 24.472292859668226 0.18632080018953542 24.056961381271087 0.22901067820760304
6296 24.953650081816846 0.18632136183127687 24.53831736559812 0.22901135438744835
6297 25.911312220717388 0.18632022599164316 25.495981867542827 0.22901012718291563
6298 27.351719551336622 0.1863207633299755 26.93638802408186 0.22901076392478514
6299 29.3006640387034 0.18631962154862805 28.885334878631934 0.2290095385228385
6300 31.82953384279922 0.18632020493959092 31.41420341563595 0.22901022222367945
6301 35.06789481212548 0.186318979998949 34.65256692840293 0.22900890372359653
6302 39.20302207189772 0.18631968828440273 38.78769265277536 0.2290097308379593
6303 44.47298532590526 0.18631830374810449 44.057658795450614 0.2290082267065471
6304 51.16141225790426 0.18631920800721183 50.74608376798415 0.22900928191289208
6305 59.59877211445543 0.1863175993392651 59.18344699806891 0.22900751704725736
6306 70.17106811868894 0.1863187574754123 69.75574049544599 0.22900886576752302
6307 83.32921057601014 0.18631687203043287 82.91388692124772 0.22900678273198377
6308 99.59200070333577 0.18631833301949385 99.17667389365128 0.2290084766649804
6309 119.52671791045097 0.18631612329800587 119.11139576054944 0.22900602660352545
6310 143.69716642864196 0.1863179341248759 143.2818403810285 0.22900811348858757
6311 172.5551596167628 0.18631535316003667 172.1398390147756 0.229005248827191
6312 206.26518060572042 0.18631755833128466 205.84985527349411 0.22900777389499521
6313 244.43809584638964 0.18631456796712165 244.0227768224378 0.2290044559847273
6314 285.79167073699125 0.1863171908581581 285.3763461039412 0.2290074421918679
6315 327.77414360802885 0.1863137927306913 327.35882613985575 0.22900367544240963
6316 366.2947375095962 0.18631679158774986 365.879413643786 0.2290070742224518
6317 395.76721971945295 0.18631308271817468 395.35190366801805 0.22900296871669204
6318 409.7592794574686 0.18631628886589457 409.34395657842265 0.22900659018008424
6319 402.4108163480722 0.18631252008602978 401.99550140040037 0.2290024275858565
6320 370.47150940576137 0.18631559845109946 370.05618791124175 0.22900589606854904
6321 315.2633519510379 0.18631217741367306 314.848037640983 0.22900213264119507
6322 243.51525270338072 0.18631467712544467 243.09993308201524 0.22900494424003184
6323 166.25049088276032 0.18631205702962453 165.83517674085277 0.22900208487793036
6324 95.84649877056317 0.1863135752152866 95.43118140303372 0.22900379231417867
6325 42.48810158100742 0.18631206412986276 42.07278734078571 0.22900217609184645
6326 11.585684156716226 0.18631242403465031 11.170369144209852 0.22900258847172397
6327 3.098101124822964 0.18631205596734493 2.6827868236190624 0.22900224523655693
6328 12.601225814995233 0.186311361031997 12.18591296721568 0.2290014867475568
6329 33.24018881481035 0.18631191807392358 32.82487473205814 0.2290021646782836
6330 57.677982218559514 0.18631047016121235 57.262671168480246 0.2290005799180558
6331 79.54896478142796 0.1863115968283101 79.13365130814044 0.22900187645920997
6332 94.32061483062316 0.18630977602026536 93.90530516124605 0.22899989335683857
6333 99.65849266060098 0.18631108911988306 99.2431801917023 0.22900137977880683
6334 95.40286822100519 0.18630926206311224 94.98755955276012 0.22899940618196096
6335 83.22225696778145 0.186310425856661 82.80694583034598 0.22900071157880011
6336 66.0100786140507 0.1863088840585939 65.59477066297568 0.2289990670164365
6337 47.12991928247361 0.1863096615747702 46.714609686615916 0.22899993428292492
6338 29.678026819794212 0.18630858047466214 29.26271943320314 0.2289988061164071
6339 15.925277605500028 0.1863088613971324 15.509969623174488 0.22899912092840785
6340 7.048306368874214 0.18630828812200015 6.632999527656076 0.22899855309613792
6341 3.1532173408206625 0.1863080831119078 2.737910922499298 0.22899833520945662
6342 3.51527992457067 0.1863079588057305 3.0999737103812026 0.22899825538373664
6343 6.917488233704513 0.18630736362623337 6.5021832533352395 0.22899761674304056
6344 11.983490634669055 0.18630756743184088 11.568185180453042 0.22899788678417196
6345 17.438546211218597 0.1863067165166128 17.02324251581236 0.22899697888962725
6346 22.273997151132203 0.1863071096830507 21.858692597157255 0.22899744429189947
6347 25.820370693300447 0.18630613791260614 25.405068139579225 0.22899641580861624
6348 27.74890906203017 0.18630659467926278 27.33360552790045 0.2289969394504557
6349 28.025569463308454 0.18630561436717558 27.610267937415923 0.2289959115253573
6350 26.838194653032087 0.18630603788644615 26.422892224911124 0.228996390234516
6351 24.515328385881872 0.1863051290427212 24.100027809932264 0.2289954469068852
6352 21.448231866421207 0.18630545611311836 21.032930594831985 0.2289958154761045
6353 18.0265183188412 0.18630466569329174 17.611218649123348 0.22899500402455988
6354 14.590808258367018 0.18630486436324983 14.175508162502508 0.22899523150126067
6355 11.405235460782036 0.18630421100355418 10.989936681185187 0.22899456859329598
6356 8.647020916679338 0.18630427406177807 8.231721992254998 0.22899465036256217
6357 6.4104035534893296 0.1863037556882401 5.9951056668055624 0.22899413099552635
6358 4.719605847892042 0.18630369243065487 4.304308076105841 0.22899407935554605
6359 3.5466468582835287 0.1863032945575232 3.13134987755599 0.2289936861700153
6360 2.829869260670623 0.18630312281691222 2.4145726163039924 0.2289935215497183
6361 2.490604364910625 0.18630282582619107 2.075308306372611 0.22899323271182306
6362 2.446402455823772 0.18630256561857808 2.031106913289639 0.22899297691555487
6363 2.6203663834543587 0.18630235006424734 2.2050712617497927 0.22899277164031878
6364 2.9468254737081785 0.18630201938447064 2.531531010747112 0.22899244357659612
6365 3.374014254253778 0.1863018691656277 2.9587200798413678 0.22899230524678252
6366 3.864576388847769 0.1863014817596289 3.449282988248429 0.22899191883971104
6367 4.394700572581845 0.186301385567416 3.979407350754676 0.22899183625975322
6368 4.952576712753164 0.18630095012074305 4.537284362778064 0.22899139985435638
6369 5.536685983404515 0.18630090179038258 5.121393714229661 0.2289913673844707
6370 6.154324726936255 0.18630042189126436 5.7390334211349 0.22899088391009018
6371 6.820560480333455 0.18630042026479687 6.405269158909889 0.2289909011587693
6372 7.557847801775733 0.18629989460152893 7.142557538715552 0.2289903684586517
6373 8.396318779589578 0.1862999433648694 7.9810283961949695 0.2289904400297394
6374 9.374976632092313 0.18629936577456171 8.959687415360808 0.22898985095694424
6375 10.54376238585732 0.1862994735797224 10.128472925710794 0.2289899865668043
6376 11.966883118243487 0.18629883270031466 11.551594956940937 0.22898932860223606
6377 13.727434262283664 0.18629901377262167 13.312145704753508 0.22898954375753391
6378 15.934027067637185 0.18629829213408186 15.51873997750502 0.22898879799808433
6379 18.729596351529363 0.18629856750349416 18.314308668665433 0.2289891153604329
6380 22.303622709868097 0.1862977399361572 21.888336715164023 0.22898825476791654
6381 26.908094528281104 0.1862981393963487 26.492807682588065 0.2289887062966911
6382 32.87915513207235 0.18629717067721635 32.46387026825316 0.22898769314197415
6383 40.66453941526462 0.18629773549949954 40.24925335674009 0.22898832302502706
6384 50.85918228480928 0.1862965773014721 50.44389860188837 0.22898710561944186
6385 64.2468980933262 0.18629736345920297 63.83161275616467 0.22898797370232488
6386 81.84836254538996 0.18629595114857148 81.43308011120152 0.22898648303987296
6387 104.96348934744346 0.1862970319825099 104.54820464790876 0.22898766755218591
6388 135.19585708277816 0.186295283165611 134.78057598362903 0.2289858159835072
6389 174.41470518619516 0.18629674825633313 173.99942102596427 0.22898741197456723
6390 224.60272710257763 0.18629456829754115 224.18744743459033 0.22898509968976863
6391 287.46998753753326 0.18629651043262235 287.0547038228746 0.22898720422601815
6392 363.7286255031004 0.18629381690907112 363.3133473394807 0.22898434671057763
6393 451.87111002884205 0.1862962906182307 451.4558267255249 0.22898701269890132
6394 546.551000334018 0.1862930774954426 546.1357236446523 0.2289836118702938
6395 636.9256517278333 0.18629600726423304 636.5103689738338 0.22898674673525057
6396 706.228166603448 0.18629246423089107 705.8128911171019 0.22898302211529745
6397 734.1370219109491 0.18629550871336087 733.7217401630214 0.22898623921434483
6398 703.4646742076796 0.1862921472431624 703.0493992959578 0.22898276447875218
6399 609.5733986023087 0.18629463055209816 609.1581186608388 0.22898531091777893
6400 467.68822282912623 0.18629224203610711 467.2729476244514 0.22898296263872267
6401 311.1982711404881 0.18629335140558148 310.78299384643185 0.22898394265062097
6402 179.62332770746218 0.18629265690596725 179.20805154134578 0.22898350921043353
6403 102.35337019896475 0.18629188236850713 101.93809594461723 0.22898237197901394
6404 88.11488940599907 0.18629311195334522 87.69961220376747 0.22898409027824565
6405 124.6839567564425 0.1862905335110305 124.26868527955405 0.2289809433774245
6406 186.39404103450565 0.18629332413136018 185.97876331835235 0.22898439202193363
6407 244.07371115231487 0.18628954167011685 243.65844169201767 0.2289799186270919
6408 273.9779167888609 0.18629311241090424 273.5626394618018 0.22898421464820512
6409 264.2476037878157 0.18628903080398893 263.83233532165605 0.22897943535566903
6410 217.86850587311355 0.18629241247563397 217.45322997394547 0.2289834866924317
6411 150.63582139355896 0.18628899085350417 150.22055292021588 0.2289794824895676
6412 84.25432542426766 0.18629132032314702 83.83905178835067 0.22898231559383556
6413 37.313887759600455 0.18628924042885062 36.898618663298066 0.22897985587353867
6414 18.5982242479203 0.186290086092504 18.18295317886216 0.2289809829656338
6415 25.535334008972704 0.18628949816843998 25.120064273075283 0.22898023772898207
6416 47.439576841736766 0.18628898336178246 47.02430806035652 0.22897979801846607
6417 70.98259563245028 0.18628953181135216 70.56732573538959 0.22898036524934368
6418 85.27297410619825 0.1862881813299605 84.85770697221866 0.22897895264962473
6419 84.97890308186179 0.18628923988430005 84.5636337185134 0.22898012346407687
6420 71.01118951604053 0.1862877123174546 70.59592331978553 0.2289784839375553
6421 49.015917208762176 0.18628865108165713 48.60064901313522 0.2289795445453017
6422 26.526476904173165 0.18628749436695413 26.111211110186677 0.2289782996195355
6423 9.975693615819019 0.1862878880845062 9.560426961004367 0.22897876673014536
6424 2.6907073895589546 0.18628737997279024 2.2754417762600996 0.22897823332606473
6425 4.411959669271113 0.18628710639001989 3.996694597487813 0.2289779653932802
6426 12.154863116781138 0.18628722241297369 11.73959777490276 0.22897811946540425
6427 21.76576180358388 0.18628643037275597 21.350498092110033 0.22897728110109003
6428 29.468239707563985 0.1862869269792831 29.05297492962006 0.2289778509646414
6429 32.9192881305232 0.18628591999070682 32.504025428517316 0.22897678201517513
6430 31.589004625057246 0.18628646648383204 31.17374076183661 0.22897739673680464
6431 26.521868795185295 0.18628557104532473 26.106606760091182 0.2289764640487891
6432 19.691234026017653 0.1862858704120573 19.27597136616428 0.228976789441314
6433 13.229169307221376 0.1862853340259335 12.81390770112158 0.22897627207386195
6434 8.78735839014949 0.18628520082493902 8.372097091000771 0.22897609832377988
6435 7.191916298749987 0.18628514133547064 6.776655026753005 0.22897613066151254
6436 8.422414214676362 0.18628452385917915 8.007154293707634 0.22897539710954928
6437 11.83980369894145 0.18628493383674957 11.424542791038814 0.22897597406588702
6438 16.532979337335377 0.1862838871428084 16.117720711655465 0.22897473853710576
6439 21.66085002332565 0.18628467735018805 21.245589581101832 0.2289757648736325
6440 26.70557943309407 0.18628330983640393 26.290321980201632 0.22897414305603234
6441 31.607325060317056 0.18628436658966846 31.192065195198815 0.22897549852857232
6442 36.78757818690522 0.18628278362960335 36.37232180347733 0.22897359979829252
6443 43.103007978971526 0.1862840207485354 42.68774875969795 0.228975198525037
6444 51.77031386653985 0.18628227931623478 51.355058513439246 0.2289730737843704
6445 64.31485881098698 0.18628367556633785 63.899600227722026 0.22897490769861087
6446 82.5596742629253 0.186281755120271 82.14441999267191 0.22897251513310984
6447 108.67795392689709 0.18628337441786913 108.26269587414153 0.22897467833768675
6448 145.2560037530265 0.186281165376929 144.84075071870802 0.22897186894155855
6449 195.33073300594359 0.18628315854291091 194.91547528654522 0.22897456085545378
6450 262.19697108341944 0.1862804710400858 261.78171952425316 0.22897108812618466
6451 348.8363156093129 0.18628305254342145 348.4210579710955 0.2289745856739694
6452 456.47611730834205 0.18627965890004228 456.06086749097756 0.22897015846443539
6453 582.1760666248572 0.1862830350448472 581.7608088649354 0.2289747248769706
6454 715.1473925616882 0.18627878179007534 714.7321446278418 0.22896915205634555
6455 833.5793898841694 0.18628298647206631 833.1641320752481 0.22897482244928538
6456 904.4864627192393 0.18627801545083528 904.0712164001451 0.22896830364332013
6457 892.2530344050663 0.1862826533440335 891.837777207965 0.22897454375721366
6458 776.2525151027907 0.18627764776964045 775.8372694577153 0.2289679973057305
6459 571.1472534712095 0.1862817643261629 570.7319981812153 0.22897352566805074
6460 331.2530572307915 0.18627786462864154 330.8378108885479 0.22896847761493086
6461 129.46962445303726 0.1862803265367357 129.05437235106515 0.22897177543534927
6462 21.115344015731758 0.18627848653783463 20.700096036541204 0.22896949265272137
6463 19.158993480079797 0.18627871936883783 18.74374495842006 0.22896980229090066
6464 94.80879450282661 0.1862790702810824 94.39354499173835 0.22897044080717124
6465 196.58613727655043 0.18627739006761598 196.1708916809571 0.22896820552572664
6466 273.29086912235044 0.1862792391091264 272.8756190615735 0.2289708216677873
6467 292.0192277959839 0.18627659861388304 291.60398386500725 0.22896733236277525
6468 248.04586737786107 0.18627883213353139 247.6306181199624 0.2289704257651529
6469 163.77024972247077 0.18627637812452175 163.35500611861843 0.22896722572780975
6470 76.2799783140031 0.1862779338663318 75.86473101082107 0.22896936931569672
6471 18.727297736893664 0.1862765333710708 18.31205358537949 0.22896761814310113
6472 5.869305389969137 0.1862768381997059 5.454060501853942 0.22896804991548927
6473 30.85158385824204 0.18627673313561816 30.43633906621039 0.22896805889603122
6474 72.53069879093542 0.18627587487269068 72.11545600288389 0.22896691317883194
6475 107.23634067774336 0.1862766968086712 106.82109581039524 0.22896817053944732
6476 118.91397982243883 0.186275241308716 118.4987383557725 0.22896622535761227
6477 104.23620589454235 0.18627630979630333 103.82096178316142 0.22896780158462943
6478 71.7002770173208 0.18627495600118327 71.28503605087062 0.22896601044900344
6479 35.99130457908199 0.1862756338977398 35.5760619075364 0.22896703764785406
6480 10.592862358191978 0.18627488914230794 10.177621378590091 0.22896609045957833
6481 2.2817648773691155 0.18627484816948264 1.8665239065943668 0.22896612260526616
6482 9.64369334679982 0.18627484460130253 9.228452304876281 0.22896619732223691
6483 25.386391805221823 0.18627414297073822 24.971152346439432 0.2289653158116538
6484 40.51724412562164 0.1862746612102136 40.1020033525099 0.22896611190152952
6485 48.218881139139484 0.18627363261172364 47.80364273310152 0.22896477342624405
6486 46.0185194340198 0.18627427276823427 45.603279416514745 0.22896574473682021
6487 35.82994271875882 0.18627332900679042 35.414704877436144 0.2289645123158931
6488 22.31870663971565 0.18627371186090058 21.90346778769389 0.22896514016085923
6489 10.540476278323036 0.18627316162704052 10.125238679962846 0.2289644367331486
6490 3.933098845022819 0.1862730749394459 3.5178613409813377 0.22896442910203554
6491 3.367808238946597 0.18627302289048678 2.9525708158972725 0.22896440015883765
6492 7.387582574327067 0.18627246885153015 6.972346348539026 0.2289637569365106
6493 13.247388380382537 0.18627281857147338 12.832151287478249 0.22896427433281516
6494 18.167995494580865 0.18627196634944385 17.752760305163736 0.22896322306768402
6495 20.30345700928627 0.1862724998492987 19.888220516601564 0.22896399283540864
6496 19.160540800232035 0.1862715885929653 18.7453063547305 0.22896285690856932
6497 15.466561501762513 0.18627206907155827 15.05132587405556 0.22896355863539392
6498 10.658618920977927 0.1862713113851747 10.24338498348374 0.22896262610901288
6499 6.256787117609863 0.186271566226503 5.841552525710252 0.2289630256731085
6500 3.354193423778152 0.18627108447106988 2.9389598765797924 0.22896246272728982
6501 2.366123106975201 0.18627104606527078 1.9508895929398131 0.22896246797011705
6502 3.0543296964163504 0.18627085447048208 2.63909654744653 0.22896229449933772
6503 4.748439269965236 0.18627055607289952 4.333206764037767 0.22896194985456989
6504 6.6433286319309195 0.18627058274815175 6.228095980010646 0.228962069172122
6505 8.061997830070498 0.18627012341523771 7.6467661984165805 0.22896150823867867
6506 8.615989330789697 0.18627025314029522 8.200757312708605 0.22896176494079637
6507 8.244323004169553 0.18626975270703822 7.829092101962635 0.22896114949988053
6508 7.152857832366635 0.1862698702475701 6.73762657403973 0.22896138807933467
6509 5.696288233764635 0.18626943130212525 5.2810579458867 0.22896085657581003
6510 4.25061366719725 0.18626945212849014 3.8353832520197075 0.22896096304905217
6511 3.112035402474234 0.18626913778936696 2.6968056642152853 0.2289606004695819
6512 2.442288940466957 0.1862690213689247 2.0270593986517023 0.22896052044633008
6513 2.261654248612355 0.1862688502917371 1.8464250467906302 0.22896035152998778
6514 2.478402967865961 0.1862685976237612 2.0631742833089226 0.2289600869332773
6515 2.9371243064996713 0.1862685523195145 2.5218956667747348 0.22896008740542198
6516 3.4689298090341665 0.18626819336784087 3.0537019361775752 0.22895967948875043
6517 3.931253740896933 0.18626823531271056 3.516025709106674 0.22895979647754872
6518 4.231172434326977 0.18626781297285214 3.8159453172029214 0.22895930415120275
6519 4.331994380554493 0.18626789834085217 3.916767004789723 0.2289594774239174
6520 4.2465426476385195 0.18626745408659884 3.831316235664538 0.22895895788738327
6521 4.022689642887386 0.18626754613056845 3.607462960243144 0.22895913651367322
6522 3.726360427608134 0.186267110005821 3.3111346857742703 0.22895863182804257
6523 3.4265117909568286 0.1862671866081887 3.0112858201026134 0.2289587842460264
6524 3.1845526843321643 0.18626677200034442 2.7693275978682386 0.2289583144635814
6525 3.0494214318955017 0.1862668288267257 2.6341961705724173 0.22895843249635878
6526 3.058025376007169 0.18626643094479967 2.6428009511330157 0.22895799392935384
6527 3.2403321217227528 0.18626648177702984 2.8251075471172635 0.22895809282845947
6528 3.6281501615932736 0.18626607795126365 3.2129264246678164 0.22895765897419373
6529 4.267224269015487 0.18626615427878215 3.8520003385212855 0.22895777621541918
6530 5.233014157873926 0.18626570392127823 4.81779115542689 0.2289572985257579
6531 6.651898979234285 0.18626585596764317 6.23667562910719 0.22895749415945127
6532 8.731171574354274 0.18626529802060823 8.31594937643244 0.22895689990122553
6533 11.803685434153785 0.18626559937484427 11.388462573622746 0.22895726115619439
6534 16.396374263113163 0.1862648450203753 15.981152972438329 0.22895644565445783
6535 23.33696296575156 0.18626540320417034 22.92174046397316 0.22895709857423066
6536 33.92007839525457 0.18626432132585224 33.50485816502524 0.22895590890348094
6537 50.16321718179681 0.18626529696191832 49.74799484474383 0.22895704009106105
6538 75.19080067530541 0.18626368968175536 74.77558173845748 0.2289552471661868
6539 113.78507482423475 0.18626532637601592 113.36985235985033 0.2289571380084126
6540 173.10177193672385 0.18626289437692511 172.6865546454915 0.2289543968554106
6541 263.4173410637812 0.18626555486114996 263.00211804398015 0.2289574649398781
6542 398.37466526113786 0.18626186728439614 397.9594501133934 0.2289532804600538
6543 593.3702099313601 0.186266039805381 592.9549858052522 0.22895808630258782
6544 859.1816833004473 0.1862605841003279 858.7664708443777 0.22895187196918756
6545 1186.8386560561137 0.1862667173659836 1186.4234304115225 0.22895892722518307
6546 1522.6193607110918 0.1862592638351842 1522.2041510202969 0.2289504269596894
6547 1748.231630415639 0.18626711016095387 1747.8164038677533 0.2289594377248368
6548 1708.287469066483 0.18625868453278413 1707.8722605419362 0.22894984001409638
6549 1322.7140239649273 0.1862662017197725 1322.2987993054123 0.22895845779532187
6550 716.3304264416007 0.18625980028672234 715.9152154484173 0.2289511928967328
6551 191.05657641095917 0.186263564510856 190.64135733803226 0.22895550841604712
6552 2.988636481792591 0.1862621655988364 2.573420348656011 0.22895396753774314
6553 169.5442247478376 0.18626053792793532 169.12901209367809 0.22895211623159104
6554 487.0807873547856 0.18626398880124156 486.6655672484068 0.228956117577632
6555 692.2274247433166 0.18625886553060741 691.8122156022745 0.2289502755116133
6556 633.1595660402909 0.18626393187620974 632.74434599644 0.22895611197475715
6557 364.3506343334501 0.18625928035604572 363.935424229169 0.22895082392503255
6558 93.59300781751546 0.18626198643000066 93.1777918833665 0.22895394771896746
6559 3.3092628461293203 0.18626099275690686 2.894049000890033 0.2289528524823809
6560 108.54459590662637 0.18625961718948408 108.12938498974881 0.22895129968807648
6561 274.2279285670296 0.1862622406261428 273.8127119800929 0.2289543463105688
6562 345.09590607038797 0.18625844433126545 344.68069760474845 0.22895002130828362
6563 267.28921781375374 0.18626189046747735 266.874001914176 0.2289540091102883
6564 115.23070077344559 0.18625891690924304 114.81549123083644 0.22895062569990407
6565 12.20111798207523 0.18626022285000204 11.785905595081903 0.22895216414332503
6566 20.952291515242013 0.1862601155044526 20.53707934005736 0.2289520596802009
6567 103.37690644943294 0.18625855121111834 102.96169758533263 0.22895031288918033
6568 170.4893359090243 0.18626068229652945 170.07412245619952 0.22895277052826413
6569 162.99044384185075 0.18625795575718124 162.57523619465172 0.22894969144185298
6570 93.33730452390415 0.18626002436071595 92.92209241917588 0.228952080367552
6571 22.944659509078974 0.18625845573715066 22.529450731648527 0.22895032169329727
6572 3.093001192733365 0.1862586482909365 2.677791975759118 0.22895056868331043
6573 34.92300872153048 0.1862591795813607 34.50779833483007 0.22895120711904632
6574 78.30144820143076 0.1862575549551784 77.88624126719412 0.22894937928146142
6575 92.03945884883882 0.18625924410999975 91.62424826646006 0.2289513382687639
6576 66.86868525779805 0.18625732113071058 66.45347876488599 0.22894917178135588
6577 26.741487746756476 0.1862584707098658 26.32627876469022 0.22895051135639025
6578 3.3329796965774086 0.1862577272108763 2.9177722744852495 0.22894969488128264
6579 9.228570327551894 0.1862573875887258 8.813363609744506 0.22894933021866298
6580 31.710609684284435 0.1862580879453046 31.295401431076687 0.2289501652624425
6581 47.794852833879474 0.18625666578452085 47.379647606208955 0.22894856188599988
6582 44.160586553528475 0.18625789392765238 43.745378658847144 0.22895000075367583
6583 25.55412412577944 0.1862565590409316 25.138919070255955 0.22894849648255344
6584 7.552759195761637 0.1862571714853534 7.13755279259191 0.22894923168437378
6585 2.394514913838828 0.18625679665705666 1.9793092927712297 0.22894882441054196
6586 10.251251222059153 0.18625635016762154 9.83604652278765 0.22894834910388287
6587 21.525765109706885 0.1862569013825089 21.110559208250564 0.22894900007381194
6588 26.049932405986297 0.186255846746224 25.634728729702818 0.22894782953725584
6589 20.792481795023637 0.1862565975960175 20.377276489013116 0.22894870841450282
6590 10.670933663779413 0.18625575387168497 10.255730130906525 0.2289477790012048
6591 3.3109116447967377 0.1862559726454196 2.8957076228643044 0.22894804928701365
6592 2.886640234452329 0.1862558428225342 2.4714364555593984 0.2289479360703965
6593 7.771607075042853 0.18625533286574858 7.356404369384632 0.22894737279247293
6594 12.893385832718591 0.18625580184942464 12.478182086419494 0.22894794444967226
6595 14.066824512052515 0.18625493111309568 13.651622612978038 0.22894696796138017
6596 10.783531591990414 0.18625548034545342 10.368328479576064 0.22894763206889726
6597 5.818715488289392 0.18625479756606114 5.4035138214568414 0.22894686926648936
6598 2.614572030374386 0.1862549597579792 2.1993699785073018 0.22894709210910508
6599 2.7477620522327113 0.18625476818286918 2.3325603949300504 0.22894688911979166
6600 5.223616304304371 0.18625444486149623 4.808415300722631 0.22894655872024391
6601 7.683468035431269 0.18625464190180252 7.268266595928258 0.228946797601208
6602 8.281153617953773 0.18625409488853983 7.865953309003568 0.22894621406166624
6603 6.816510447854095 0.18625432595468006 6.401309633354927 0.22894648854448768
6604 4.5321882417708 0.18625392680328626 4.11698823724869 0.2289460777188237
6605 3.0012305507899306 0.18625387256872367 2.586030656776323 0.22894602144488363
6606 3.03739818422261 0.18625383744724713 2.6221983147372487 0.22894603203811387
6607 4.335739399288877 0.1862534102781501 3.92054044610732 0.22894554290340724
6608 5.91578403129012 0.18625369971846714 5.5005843994334205 0.22894593213823294
6609 6.907488793794439 0.18625304148539068 6.492290582812084 0.22894516949696464
6610 7.109811105727326 0.18625345144270564 6.694611946712208 0.22894570757241303
6611 7.0277552664710266 0.18625278125180839 6.612557567516309 0.2289449177029086
6612 7.4893749907255325 0.18625312212489845 7.074176475581177 0.22894539301945754
6613 9.183921056364724 0.1862525647441405 8.768723779369315 0.2289447122512686
6614 12.439578575397674 0.18625279766867375 12.024380689581607 0.22894508814739378
6615 17.34894983254668 0.18625230003246612 16.933753086256 0.2289444462582111
6616 24.13265558692222 0.18625256167693643 23.717458134423854 0.22894489082142808
6617 33.5346650290468 0.18625192122772982 33.11946906618801 0.22894404163106322
6618 47.10751349490855 0.18625245617773833 46.69231618608461 0.228944852646198
6619 67.3758793649923 0.1862514086370803 66.9606844847128 0.22894347164243048
6620 98.00015508550678 0.18625248085270785 97.58495762601082 0.22894497864325833
6621 144.050250807806 0.18625077226440734 143.63505729389044 0.228942741651179
6622 212.4352387113187 0.1862526194204177 212.0200408341511 0.2289452577471735
6623 312.18569210100907 0.18625002185712317 311.77050022378455 0.2289418553673714
6624 453.9820914668247 0.18625285986307036 453.56689292252867 0.22894568443295593
6625 647.3293727902321 0.18624916401085226 646.9141828101583 0.22894081606292943
6626 893.4915151100423 0.18625316075132356 893.0763157375834 0.22894621170757254
6627 1171.8589378832562 0.18624827827484775 1171.4437498749012 0.2289397300801597
6628 1423.8138202618777 0.18625332017655472 1423.3986203661264 0.2289465755747603
6629 1548.5358224280917 0.18624767919963298 1548.1206357222666 0.22893902662550888
6630 1440.8734025703268 0.18625285919635828 1440.4582035831954 0.2289461279348302
6631 1075.168753339787 0.18624788251725444 1074.7535660361657 0.2289394211039369
6632 573.9172112864547 0.18625139261201906 573.5020155757527 0.22894431809000312
6633 159.61103768835468 0.18624896553915657 159.19584768687002 0.2289410359455073
6634 4.272759843777077 0.18624935967084774 3.857568772062765 0.22894171204346403
6635 117.0310319218591 0.18625016230782446 116.61583893778412 0.2289428217671471
6636 360.8965053191569 0.1862477489450206 360.48131792049423 0.22893964971766523
6637 552.2566846241289 0.1862505724624399 551.8414905010966 0.2289435505698227
6638 565.7588612228482 0.1862472082138299 565.3436749893494 0.2289390252849514
6639 400.5906573322699 0.1862498376424131 400.17546477021835 0.22894272440915722
6640 172.15787884153443 0.18624771011434502 171.7426913019087 0.22893982951137196
6641 23.723534327968988 0.18624835874998505 23.308345107535807 0.22894086168319588
6642 23.15846098779724 0.18624855183586303 22.743271318457857 0.22894111750352023
6643 129.15046697491067 0.18624703272701174 128.73528076836988 0.2289391738137845
6644 239.3916546978105 0.1862488750790899 238.97646410622548 0.22894171650593015
6645 268.7269124929752 0.18624651586797206 268.3117274103727 0.22893856673449695
6646 202.10221178926483 0.1862483153609377 201.6870223574899 0.22894111641399498
6647 93.47301437167896 0.18624681204464152 93.05782848847718 0.22893907115712603
6648 17.225956462062566 0.18624718860448547 16.81076954974379 0.2289397237142925
6649 12.241940675308435 0.18624736327706043 11.826753368511461 0.22893994351991404
6650 61.48825499973289 0.18624617959593318 61.073070360251286 0.22893845988566797
6651 114.91780376671241 0.18624752189662103 114.50261594319339 0.22894030162240017
6652 129.98451952893862 0.18624577424226588 129.56933575869672 0.22893799599964645
6653 98.94633515379888 0.186247033285662 98.53114833531365 0.2289397851995659
6654 47.556803419502025 0.1862459551497446 47.14161913422936 0.22893833012292403
6655 11.02433427582151 0.18624614886661675 10.60914941151055 0.22893871544434158
6656 7.851066896558546 0.18624630291739663 7.435881685290379 0.22893890835077027
6657 30.499827559030148 0.1862453635190231 30.08464444144326 0.22893775406786454
6658 55.84737992106757 0.186246356966045 55.43219445695785 0.2289391071436742
6659 63.86127005341833 0.18624501764548396 63.446087666449166 0.2289373693236796
6660 50.2932154612317 0.18624594404086556 49.878030836509026 0.22893868068181195
6661 26.32781689408291 0.18624509417666774 25.912634245367226 0.22893755453901957
6662 8.046570785212428 0.18624524353197164 7.631387685979226 0.22893785570123004
6663 4.743193842270237 0.18624529825332653 4.328010619626247 0.22893792439066382
6664 14.179255640498825 0.18624460080041413 13.764073949957782 0.22893708974062865
6665 26.427127066426838 0.18624530525190888 26.011943717535075 0.2289380436398533
6666 31.86318775979855 0.18624426217866663 31.44800677962231 0.22893671799757503
6667 27.25646441695225 0.18624498042145585 26.84128171256909 0.22893772396170786
6668 16.51074030472863 0.18624423464331372 16.09555930956448 0.22893676052083617
6669 6.73472312181875 0.18624442874125832 6.319541597494075 0.22893709558341757
6670 3.1013236155928134 0.18624432940145808 2.6861423125441943 0.22893697364716098
6671 6.005753770082711 0.18624388118595986 5.590573427830158 0.228936461066593
6672 11.800230486165136 0.18624431838294886 11.385049112411213 0.2289370553709734
6673 15.853680378612786 0.1862435242486095 15.43850078420336 0.2289360701608159
6674 15.551963277905413 0.18624408223072966 15.136782352431586 0.22893684324309693
6675 11.448726053090446 0.18624339580133828 11.033546678302693 0.22893597898641627
6676 6.288377099603435 0.18624365954156935 5.87319705749556 0.22893638256630666
6677 2.9382642249010873 0.18624339405784948 2.5230847726764676 0.2289360581667699
6678 2.6860327253285337 0.18624319140125217 2.2708536779479025 0.228935855979379
6679 4.815964180932245 0.1862433655932264 4.4007847082250935 0.22893610711392592
6680 7.425202774757388 0.1862428180424614 7.01002450844814 0.22893544826678602
6681 8.73691477294313 0.18624320324168006 8.32173558626546 0.22893598343599048
6682 8.061614696128917 0.18624260017181682 7.646436854198498 0.22893524175860278
6683 5.9529931731453765 0.18624289527646223 5.537814608829095 0.22893566903981952
6684 3.650823729347929 0.18624250357907124 3.2356460314554543 0.22893519431340348
6685 2.272037453349153 0.1862425107280525 1.8568596903708146 0.22893525225028613
6686 2.240742166046149 0.18624243839581822 1.8255645379750063 0.22893518967532428
6687 3.207346205175821 0.18624214479904813 2.7921692033912744 0.2289348569854983
6688 4.38850870720562 0.18624231822310375 3.973331274120541 0.228935114861975
6689 5.056044338669091 0.18624186378860325 4.640867904407237 0.22893457047325086
6690 4.891326669639394 0.18624210302722552 4.47614964981014 0.22893491680202752
6691 4.057385926272284 0.18624167876924816 3.6422098393391464 0.22893440816388916
6692 3.017554118235572 0.18624180799449425 2.602377695784679 0.22893461445639868
6693 2.247471047495841 0.18624155332822018 1.8322951708683102 0.2289343232993109
6694 2.004919990025898 0.18624148308657296 1.589744234477803 0.22893427246152204
6695 2.25428782764346 0.18624143213041014 1.8391121514610134 0.2289342440520366
6696 2.7453450673102413 0.1862411811753513 2.330169926534081 0.22893395960080878
6697 3.1733474463420137 0.18624127098311385 2.7581720624842503 0.22893411287464926
6698 3.327725345966782 0.18624093324519003 2.912550696409633 0.22893371631195875
6699 3.164845993944064 0.18624105383887693 2.7496710312765185 0.22893390882866874
6700 2.7904104163412753 0.1862407402574818 2.375236132169022 0.22893354391477164
6701 2.3808885612124415 0.1862407926395846 1.9657141211153022 0.2289336474575545
6702 2.0926352600759515 0.1862405804337078 1.6774612655897985 0.22893341405244524
6703 2.000629547795622 0.1862405150211976 1.5854556680145426 0.22893336475988205
6704 2.0854637703502417 0.18624042423337392 1.670290057851711 0.22893328826515674
6705 2.2622222831554133 0.18624024877685902 1.8470489374806525 0.2289330968979019
6706 2.42910490612275 0.18624024837383243 2.0139315214237046 0.22893313632521273
6707 2.511285016292227 0.18624001068161702 2.0961121400130414 0.22893286559756854
6708 2.4837651403992926 0.1862400433113042 2.068592151094715 0.22893294599327338
6709 2.3694950009461677 0.1862398029893132 1.954322524364768 0.22893267359208647
6710 2.2196903944766535 0.18623981311842994 1.8045178585491934 0.2289327228090302
6711 2.088266406603653 0.18623961661043395 1.6730942811716878 0.22893250882153096
6712 2.0114562794413517 0.1862395701584767 1.596284226203453 0.22893248307942188
6713 1.998787963343365 0.18623943762872378 1.5836161727130502 0.22893235300159107
6714 2.0358129826378946 0.18623932824883901 1.6206414094784876 0.22893224491056827
6715 2.094605985767614 0.1862392536292642 1.6794345422166148 0.22893218992173497
6716 2.146365987715064 0.18623909738034986 1.7311948690334564 0.22893202130125762
6717 2.1712398009447753 0.18623905755351705 1.7560687329188893 0.2289320104723692
6718 2.162755817932504 0.1862388814313141 1.7475851193217031 0.22893181717948674
6719 2.126797696010414 0.18623884849012862 1.7116270338832291 0.2289318136370563
6720 2.07686021261937 0.18623867870086236 1.661689903774243 0.22893163014426454
6721 2.028085607161629 0.18623863013314873 1.6129153726022498 0.22893160442623045
6722 1.9922619176191807 0.18623848413135183 1.5770919800679832 0.2289314534198457
6723 1.9750798630177375 0.18623840821524063 1.5599100643233406 0.2289313904791563
6724 1.9758734330700245 0.18623829190189264 1.5607038618845792 0.22893127928355272
6725 1.9892672602641714 0.18623818811942117 1.574097893227658 0.22893117891709217
6726 2.007742991012957 0.18623809741845615 1.592573791910883 0.22893110168361744
6727 2.0241529830405223 0.18623797338358847 1.6089840352734068 0.2289309743835268
6728 2.0334997632941363 0.1862378982749924 1.6183309475284033 0.22893091749074043
6729 2.0336968577850327 0.18623776525786506 1.6185283140500035 0.22893077847716412
6730 2.025390509126624 0.18623769424718747 1.610222088408312 0.22893072647112495
6731 2.0111425937836676 0.1862375630771729 1.5959744404463343 0.22893059026016035
6732 1.9943617909037124 0.18623748666297651 1.579193773800705 0.2289305304400309
6733 1.9783123455471696 0.18623736504638463 1.5631445731932536 0.22893040730753125
6734 1.9654206502889375 0.1862372775571346 1.5502530405961505 0.22893033213565236
6735 1.9569546049736042 0.1862371690631863 1.5417872091089058 0.22893022680151204
6736 1.9530447460727844 0.18623706892832287 1.5378775429109142 0.22893013423354752
6737 1.9529419595850217 0.18623697333568678 1.5377749398993024 0.2289300463500326
6738 1.955387412445283 0.1862368622657385 1.540220611458422 0.22892993872112255
6739 1.9589829541081645 0.18623677670371194 1.5438163129943627 0.22892986441008992
6740 1.962484655314355 0.18623665837155925 1.5473182502774996 0.2289297466652959
6741 1.9649845131686998 0.18623657869024332 1.5498182541259196 0.228929680352537
6742 1.9659770101842162 0.18623645741368824 1.5508109944850075 0.22892955828552033
6743 1.965335126776049 0.18623637937182141 1.5501692531171276 0.22892949428710013
6744 1.9632261609388233 0.18623625910784633 1.5480605286331761 0.22892937319780074
6745 1.960003950060639 0.1862361791687755 1.5448384641099522 0.22892930678191126
6746 1.9561016830440177 0.18623606293532796 1.5409364294034424 0.22892919070524734
6747 1.951945994991641 0.18623597863576358 1.536780897771465 0.22892911858441245
6748 1.9478977912588775 0.18623586833216668 1.5327329128768068 0.228929010049904
6749 1.9442227604802993 0.18623577829991939 1.5290580517741112 0.2289289304062688
6750 1.9410849602825966 0.1862356748192628 1.5259204548778385 0.22892883058549537
6751 1.938558243754566 0.18623557856246903 1.5233939223989033 0.22892874279319386
6752 1.936647084157857 0.18623548207022775 1.5214829502207867 0.22892865186684253
6753 1.9353114898743726 0.1862353796575181 1.5201475541455904 0.2289285560712641
6754 1.934491324907745 0.18623528993024024 1.5193275613039234 0.22892847367358132
6755 1.9341275041849055 0.18623518165032005 1.518963952188278 0.22892837034630753
6756 1.9341798494045992 0.1862350984058104 1.519016455004322 0.22892829599446687
6757 1.9346412599507488 0.18623498445453746 1.5194780899668014 0.22892818552940983
6758 1.9355511584792786 0.18623490764516332 1.5203881318359986 0.22892811899811677
6759 1.9370088162506471 0.18623478785021197 1.5218460270357128 0.22892800136472224
6760 1.939191809980291 0.18623471792563412 1.5240291490432973 0.22892794301135946
6761 1.942381022944119 0.18623459148786456 1.527218614015243 0.22892781744101134
6762 1.9470005597967917 0.18623452966107923 1.5318382616142725 0.2289277685214398
6763 1.9536767283643655 0.18623439486669674 1.5385147003253692 0.22892763317229964
6764 1.963331301139505 0.1862343434411079 1.5481693614823528 0.22892759621604444
6765 1.9773216876126536 0.18623419727435603 1.5621600426051387 0.22892744773315898
6766 1.9976597548801047 0.18623416011653948 1.5824981676861343 0.2289274270774311
6767 2.0273450105382995 0.18623399767061197 1.6121837529387806 0.22892725992890692
6768 2.0708847382031297 0.1862339809535822 1.6557234946937887 0.22892726255575907
6769 2.135097529426427 0.18623379448555852 1.719936666972955 0.22892706796791362
6770 2.230376390957559 0.18623380789536373 1.8152154781973502 0.22892710486484524
6771 2.3726679974667393 0.18623358528119288 1.957507543106863 0.22892686907868354
6772 2.5866137664184294 0.18623364399818218 2.17145316494417 0.22892695747607758
6773 2.9105367108207343 0.18623336618723416 2.495376685762055 0.2289266588714452
6774 3.404436339858675 0.18623349415925453 2.9892760197572987 0.2289268259421217
6775 4.162830315687291 0.18623313095731348 3.7476707544590555 0.22892643027092222
6776 5.3355390332993915 0.18623336633566331 4.920378947687957 0.22892671927577113
6777 7.161388320012425 0.186232869384673 6.74622927890122 0.22892617172653212
6778 10.023150215087252 0.1862332735861069 9.607990289243105 0.22892665225804076
6779 14.537089799974073 0.18623256465499693 14.121931371093622 0.22892586422545402
6780 21.699083940595333 0.18623323744248127 21.28392405390657 0.22892664924628192
6781 33.121540557505696 0.18623218904358807 32.70638289201475 0.2289254764473559
6782 51.4140567393773 0.18623329318449602 50.998896696071654 0.2289267501211532
6783 80.78026317457315 0.1862316975600099 80.36510651937128 0.22892495764186266
6784 127.9159464674635 0.18623349666257424 127.50078595286654 0.22892701793438786
6785 203.24231473881412 0.1862310216142417 202.82715948652256 0.2289242306773108
6786 322.2828283723172 0.1862339263459418 321.8676669050081 0.2289275409632088
6787 506.2489934956027 0.18623007756376364 505.8338402156332 0.2289232024057136
6788 779.1602822714235 0.1862346482291799 778.7451192310951 0.22892839209913576
6789 1155.6061367077234 0.18622885268298886 1155.190985992165 0.22892186287540972
6790 1611.1158054424902 0.18623553569361256 1610.700640483876 0.22892942292050122
6791 2036.7024634943352 0.1862277167216332 2036.2873151373904 0.22892064022330905
6792 2220.1986537537873 0.1862358340618078 2219.78348814762 0.22892977210537313
6793 1947.426410101913 0.1862278122414591 1947.0112614565764 0.22892083309500452
6794 1238.0209663996777 0.186234232189168 1237.6058042053685 0.22892796211994257
6795 464.58153108446373 0.18623005525324865 464.1663775670375 0.2289234621729737
6796 88.5427028431663 0.1862308465361307 88.12754785960244 0.22892413702772021
6797 255.1926898796288 0.1862331082293738 254.77752976978636 0.22892700161306354
6798 703.1999146735675 0.1862278843457532 702.7847659889725 0.22892080024923026
6799 1007.3321435840202 0.18623462671956278 1006.9169801745912 0.22892878270940703
6800 903.7138729097459 0.18622727952533055 903.2987254700962 0.22892016012428576
6801 493.17338944443054 0.18623341269831842 492.75822858971 0.22892744202226623
6802 138.5373484289758 0.1862291813938941 138.12219686589225 0.22892238168967555
6803 105.28586954600307 0.18623056592122994 104.8707147458128 0.22892423426902977
6804 326.33694705851946 0.18623143326072633 325.921790615688 0.2289250095707275
6805 518.1130174559704 0.18622867895080847 517.6978666675998 0.22892210941988658
6806 472.9177695812492 0.1862317957789169 472.5026122950692 0.22892549040112486
6807 240.26203532600877 0.18622905784888474 239.84688370756012 0.2289225605997667
6808 44.54489980689006 0.18623015350875877 44.129745962359245 0.2289236910220538
6809 39.47470906762521 0.1862306636213137 39.05955399897726 0.2289244050266381
6810 169.9119443599996 0.1862283582939344 169.49679428463642 0.22892171706926226
6811 263.7971307752288 0.18623142292078884 263.3819740679332 0.22892528437484544
6812 218.90540669203398 0.18622810674128887 218.49025708702763 0.22892149826507358
6813 89.62475477232147 0.18623044353163537 89.20960014233648 0.22892418645334067
6814 6.295341120831832 0.18622930416970274 5.880188893074136 0.2289229235879939
6815 32.062927131753135 0.18622870680399983 31.647776194561185 0.228922230387952
6816 112.72816711426134 0.18623042995473554 112.3130124231406 0.22892426116600112
6817 152.0132574091467 0.1862277903543983 151.59810840637724 0.2289212124150489
6818 113.10535082602578 0.18623029863266524 112.69019636581334 0.22892416157978945
6819 43.433607131029355 0.18622819692201598 43.01845722933951 0.22892170476782786
6820 12.33382094066548 0.18622915728423756 11.918668875917458 0.22892290746378507
6821 38.5706877241472 0.18622906426001679 38.15553593525211 0.22892272463506957
6822 81.67988917593924 0.1862281839305294 81.26473915140541 0.22892184060330995
6823 92.79036593289877 0.18622926207312282 92.37521368636739 0.22892298445824402
6824 63.538196792392235 0.1862281494633127 63.12304680301905 0.2289218399098697
6825 26.433369211400297 0.18622854860746169 26.018218454548176 0.22892220824465903
6826 15.592309431624193 0.18622875585827767 15.177158108774082 0.22892256699183317
6827 33.52002101939255 0.1862276207986355 33.104872210132335 0.22892118846158185
6828 54.93388757315287 0.18622914309038838 54.5187353864725 0.2289230435899868
6829 56.33874808494655 0.186227247970157 55.92360003665836 0.22892080031803397
6830 37.990809280226124 0.18622883072042948 37.5756577259774 0.22892272352828877
6831 19.05347762566673 0.18622752213368382 18.63832895553293 0.22892114800011423
6832 15.83322432291059 0.18622809808547405 15.41807429939497 0.22892192543014725
6833 27.02825021114109 0.18622790572086897 26.613100686410107 0.22892161901011338
6834 38.448473389047024 0.18622756948721825 38.033324459123044 0.22892136043676334
6835 38.75837041602901 0.18622786318841872 38.343220949575716 0.22892160326487498
6836 29.40820260170209 0.18622755966789512 28.993053654600818 0.22892138743337911
6837 20.817377159663355 0.18622735633549414 20.402228746464985 0.2289210568628776
6838 21.115655734690087 0.1862278515391371 20.700506123375597 0.228921759775353
6839 29.259395497144105 0.1862267711571843 28.844248307256873 0.22892041873004965
6840 37.888230095693466 0.18622800963638173 37.47308010378519 0.2289219822718893
6841 41.3112668236899 0.18622647412562238 40.89612024399827 0.22892010556600173
6842 40.41632493249905 0.18622782177654498 40.00117529663723 0.22892181408527373
6843 40.77351871136005 0.18622648503680544 40.35837208710398 0.2289201392192659
6844 47.03207688758332 0.18622744402798716 46.6169280097454 0.22892143380993596
6845 59.3257145668691 0.18622652826838806 58.91056783362624 0.2289202049744789
6846 74.45045980360156 0.18622718949434122 74.03531141504575 0.22892119906145525
6847 89.79402617154024 0.18622633223443727 89.37887984676286 0.22891999254293685
6848 106.06810384833784 0.18622722512349277 105.65295532191207 0.22892130130227828
6849 126.70580891573236 0.1862258598274334 126.29066359730693 0.22891945859799756
6850 155.11149693393253 0.18622746138191537 154.69634783271107 0.22892163983953723
6851 192.40245319851132 0.18622528797006224 191.98730910640163 0.22891880413961507
6852 237.339316248329 0.18622767992562442 236.92416660217478 0.22892196622859534
6853 287.71681837936046 0.1862248183723567 287.30167530044287 0.2289182605452387
6854 341.49186112614666 0.18622772848540878 341.07671129340537 0.22892210425592294
6855 396.1880959237791 0.18622452453942548 395.7729534814668 0.22891791777289572
6856 447.2283785934136 0.1862276007052586 446.8132289546484 0.228922038059893
6857 486.52076648130196 0.18622435546959326 486.1056243947429 0.22891773108942762
6858 503.3979412381202 0.18622736272753138 502.982792048717 0.2289218266756653
6859 487.8571751236136 0.1862242543352106 487.44203321381656 0.22891765546183268
6860 435.50286011824727 0.18622703361355022 435.0877116129652 0.22892147166853993
6861 351.0715794486976 0.18622424867834564 350.656437460946 0.22891773907325372
6862 248.76342627456336 0.18622656036850485 248.3482788126022 0.22892090159265405
6863 148.0608531143646 0.18622441080860136 147.64571064083307 0.2289180627229272
6864 67.32861975511044 0.18622590766576616 66.91347375987543 0.22892008756923024
6865 18.122890591713833 0.18622474648263623 17.70774723757609 0.2289186076551064
6866 2.8525745631040866 0.1862251403884019 2.4374302890345185 0.22891913368116582
6867 15.872994711378496 0.18622514849345653 15.45785034507999 0.22891921780504898
6868 46.5535038976234 0.1862244081112672 46.13836124889471 0.22891824061742677
6869 82.65568276960327 0.18622544961308946 82.24053764162623 0.22891967836394603
6870 113.14073787839642 0.1862238687353833 112.72559640318063 0.22891760648040832
6871 130.2118116139352 0.18622550905023402 129.79666628641021 0.22891981847472234
6872 130.49331845519774 0.18622361529461043 130.07817749663855 0.22891734326458849
6873 115.23983606796253 0.18622528013126455 114.82469120271986 0.2289195851114024
6874 89.38703502331829 0.18622363311138318 88.97189396041556 0.2289174297913566
6875 59.74931772139249 0.18622483236306053 59.334173822175224 0.2289190668542023
6876 32.8984620473785 0.18622380934977725 32.4833205145247 0.2289177235040234
6877 13.513529551376694 0.18622430824755878 13.09838680026972 0.228918442859415
6878 3.618385805187704 0.1862239995982206 3.203243764777955 0.2289180408115284
6879 2.7354863287963465 0.18622383946095264 2.320344607732843 0.2289178816025507
6880 8.614981711048518 0.18622410386381633 8.19983935626292 0.22891825092178092
6881 18.146990927424753 0.18622348845336695 17.731849970827394 0.22891746814399053
6882 28.184684608551215 0.1862240946610603 27.769542201478366 0.22891831241178787
6883 36.15872778338174 0.18622325095509717 35.74358732788094 0.22891720454571168
6884 40.454763880656124 0.18622399261545586 40.03962164240973 0.22891824563094268
6885 40.54063285682945 0.18622309519254476 40.125492706300335 0.22891705533656964
6886 36.863635131492444 0.18622382740373855 36.44849321768215 0.2289180864065608
6887 30.552795407988302 0.1862229954838577 30.137655424953966 0.22891698755048107
6888 23.034485432413568 0.18622361687140726 22.61934395519242 0.2289178603497414
6889 15.66262044189751 0.18622294014550872 15.247480520164842 0.22891698158715854
6890 9.465490394680934 0.1862233698157185 9.05034944061178 0.2289175842534358
6891 5.035716269076201 0.18622292069926452 4.620576327550897 0.22891702082603965
6892 2.5472866199770308 0.1862230984721968 2.1321462428908693 0.2289172786139649
6893 1.845419489253691 0.18622292017116074 1.4302794890986883 0.2289170799838421
6894 2.5609440637403402 0.18622282498474907 2.145804265060309 0.22891697369528233
6895 4.2183153650993965 0.18622291234882682 3.8031753274923923 0.2289171252581777
6896 6.32612584552782 0.1862225762302043 5.910986566231981 0.22891670306563608
6897 8.447926461070933 0.18622287150814523 8.032786464006213 0.22891712555657584
6898 10.251175478596044 0.18622237226823202 9.836036615761678 0.22891649056613525
6899 11.531495965910098 0.18622278393545902 11.116356116770202 0.22891706520443728
6900 12.210102998543487 0.18622221770188183 11.794964439870077 0.2289163409715286
6901 12.31025374581069 0.18622265277145114 11.895114144188744 0.22891694885049424
6902 11.921136306112091 0.18622210168521292 11.505997963838803 0.22891624058807591
6903 11.162931979809906 0.18622249369423372 10.74779269014305 0.22891679597262235
6904 10.159520867927856 0.1862220056264803 9.744382695748168 0.22891616655320915
6905 9.023630618756474 0.18622232529097713 8.608491664009028 0.22891662945646823
6906 7.850140651231387 0.18622191294936066 7.435002639928863 0.22891609835316373
6907 6.7148275566336935 0.18622216048532916 6.299688930623778 0.22891646552458642
6908 5.673664025727214 0.18622181516134886 5.258526185583282 0.22891602498258337
6909 4.762743303681836 0.1862220033574586 4.347604990366607 0.22891630995777074
6910 3.998688824009275 0.18622171196907497 3.583551166865359 0.22891594517484135
6911 3.3812904654552485 0.18622185149662118 2.9661524532125885 0.2289161607460385
6912 2.8980492851510427 0.18622160717380515 2.4829118152658456 0.22891586271139167
6913 2.529915409729363 0.1862217008573487 2.114777695196951 0.22891601367506326
6914 2.2563937483071212 0.18622150395752396 1.8412564633755277 0.22891578097406975
6915 2.058905778825827 0.18622154959904558 1.643768362437973 0.22891586678880832
6916 1.9219956998204428 0.18622140240177296 1.5068585973934532 0.22891570002521655
6917 1.83301795006016 0.18622139907097285 1.417880829391411 0.22891572159777612
6918 1.7812605930157717 0.18622129992184003 1.3661236760714999 0.22891561702243185
6919 1.7573465209508328 0.18622125230675154 1.342209687213943 0.22891558143013827
6920 1.7532142346343718 0.1862211934324487 1.3380775125728026 0.22891552862912048
6921 1.7625089662349431 0.18622111168831282 1.3473724057320664 0.22891544881456394
6922 1.7809787606718177 0.18622108145440833 1.3658422458387935 0.22891543337861595
6923 1.8065510994359317 0.18622097739027577 1.3914147983107452 0.22891532373491089
6924 1.8390213252132832 0.186220964956378 1.4238850276445096 0.22891533261239566
6925 1.879522058080978 0.18622084728707058 1.4643860072548969 0.22891520353901043
6926 1.9300615007408584 0.1862208467920644 1.5149254241191155 0.22891522982967832
6927 1.9933555996250365 0.18622071799220896 1.5782197975062706 0.22891508412655703
6928 2.0730583633089674 0.18622073040650572 1.6579225036866998 0.228915129215762
6929 2.17434012735278 0.18622058617270132 1.7592045797417595 0.22891496143831888
6930 2.3047397065376285 0.18622061869699885 1.889604053480357 0.22891503436027252
6931 2.475224154329896 0.18622044935755122 2.060088872618559 0.22891483235378549
6932 2.701556434100985 0.18622051361372466 2.2864209726519285 0.22891494783533203
6933 3.006155038666961 0.18622030589688235 2.591020038167981 0.22891469460209737
6934 3.420870468881321 0.1862204165988245 3.0057351805316084 0.22891487175088823
6935 3.99114009766178 0.18622015418056553 3.576005397676516 0.2289145458046984
6936 4.782361961179093 0.18622032960294377 4.367226822578559 0.22891480899759012
6937 5.889392391555527 0.18621999145262605 5.474258018079658 0.22891438202324332
6938 7.450954762534892 0.18622025633040884 7.0358197414110375 0.22891476479344558
6939 9.67099580927589 0.18621981250953756 9.255861800641696 0.2289141961246553
6940 12.851119342548827 0.18622020351160057 12.435984390709768 0.22891474832745878
6941 17.43867509133756 0.18621960834710224 17.023541506977757 0.22891397601270283
6942 24.099774874190473 0.18622018223252076 23.68463991739153 0.2289147745664242
6943 33.826246521399916 0.1862193645989724 33.411113454279395 0.22891370252155477
6944 48.09505075508593 0.1862202094489975 47.67991567923901 0.22891486639792305
6945 69.09113128004633 0.18621905964810945 68.67599887355207 0.22891334684613945
6946 100.0177466038778 0.1862203093821773 99.60261123777568 0.2289150567199354
6947 145.46714429486997 0.1862186631924811 145.05201276308566 0.22891286859183949
6948 211.80800745292157 0.18622051245137447 211.39287155304018 0.22891538743003187
6949 307.2919366955772 0.18621813961478384 306.87680633568925 0.22891222027317015
6950 441.39487880819036 0.1862208427896676 440.9797420718524 0.22891589354827468
6951 622.055787549582 0.18621747108903702 621.6406587002595 0.22891137823352065
6952 849.359746948721 0.1862212698636215 848.9446091391034 0.22891653975394188
6953 1103.8612844733202 0.18621673395346616 1103.446157293995 0.22891044537181085
6954 1333.3226946415934 0.18622159257403273 1332.907555984582 0.2289170644376993
6955 1449.678228671979 0.18621623465884932 1449.263102599904 0.22890983741623616
6956 1360.6730540712656 0.18622134831668466 1360.2579158771514 0.22891684579762614
6957 1039.3544230956627 0.18621647323759827 1038.9392963799587 0.22891024246623273
6958 584.2473017387687 0.18622014452395647 583.832166263163 0.22891533108166193
6959 186.53519238761012 0.1862175778568836 186.1200629659469 0.22891184380634638
6960 7.4820400256236095 0.18621832845527547 7.066908729610089 0.22891296755824403
6961 75.21874375060334 0.1862188919594185 74.80361112237048 0.22891373627344674
6962 285.7370450248934 0.18621680749496425 285.3219172328294 0.2289109845690462
6963 480.33352266101883 0.1862195547721152 479.91838835883476 0.22891474741198167
6964 534.6063201547805 0.18621624626610486 534.1911936172612 0.22891029125316897
6965 421.1428961140868 0.18621913965392248 420.72776267604155 0.2289142983912926
6966 218.29096768082235 0.18621673004055014 217.87583993027323 0.2289110205085813
6967 51.770197419693346 0.18621789443693793 51.35506681607104 0.22891270918536985
6968 5.892992041418549 0.18621770573582608 5.477861907231031 0.22891242845169227
6969 74.63210071770196 0.18621661068233697 74.2169730617694 0.22891104525023012
6970 182.22829103526414 0.18621834937368975 181.8131592917014 0.22891339418903642
6971 243.72026981405062 0.18621599904121833 243.30514354018976 0.22891027481963366
6972 219.25392964855178 0.18621817296322213 218.83879822194265 0.22891325364592086
6973 131.88415634128188 0.1862162355726747 131.4690294565874 0.22891064912178133
6974 42.675198881406054 0.1862172958025367 42.2600694279731 0.22891215763041517
6975 3.7305353980352844 0.18621693231415293 3.3154068134125194 0.22891165230861218
6976 25.071007868153714 0.18621629638623277 24.655880691517353 0.22891088025012926
6977 76.17753616490967 0.18621745860134917 75.76240627329857 0.22891243300974917
6978 113.72479414676829 0.18621574239887637 113.30966821487046 0.22891018949895467
6979 111.7224534368871 0.1862174037728241 111.30732359778325 0.22891243533100517
6980 74.84824628621597 0.18621581868949852 74.43312012569322 0.22891034183324144
6981 29.820205295297868 0.1862168044861644 29.40507678777476 0.22891170303694097
6982 3.964830633951481 0.1862162846711666 3.5497033300756975 0.2289110192046169
6983 7.394586479423562 0.18621604562183508 6.979459684812217 0.22891074898950953
6984 29.927073565084456 0.18621669905378727 29.511945236175986 0.22891162985468122
6985 51.60336391280615 0.18621554387515518 51.188238236224294 0.22891013270669872
6986 57.08826104955615 0.18621673902766375 56.67313257010739 0.22891174042109455
6987 44.22640808133297 0.18621547753403128 43.8112825079584 0.22891009584053046
6988 22.779178508246694 0.18621637621842094 22.364050820312553 0.22891131171571838
6989 6.045587088131721 0.1862157309765405 5.630460871982457 0.22891048517272305
6990 1.9783849548679104 0.186215833707374 1.563258479794332 0.22891064136620423
6991 9.420688751411145 0.18621602439835014 9.005561800873771 0.22891092613902445
6992 20.677778170338165 0.18621539616518654 20.26265266381982 0.22891011035315945
6993 27.43867722366306 0.18621611612977515 27.023550011844424 0.22891109568886098
6994 25.781308277156942 0.18621522554079215 25.36618311602783 0.22890993558832085
6995 17.552819490024387 0.1862159356111617 17.137692654027017 0.22891090038620576
6996 8.105926899200012 0.18621529756429217 7.6908015176080475 0.2289100840276723
6997 2.483995613342034 0.1862155841348966 2.0688695524218423 0.2289104767852948
6998 2.5937187033373843 0.18621545922080415 2.1785928943776205 0.22891034973895935
6999 6.778472617043061 0.18621523631948114 6.363347321295004 0.22891005942857606
7000 11.49112462725565 0.18621554480442132 11.075998571989407 0.2289105104618211
7001 13.648868800962092 0.18621502366868892 13.233743952676317 0.22890982461708473
7002 12.218636095976809 0.18621547072107777 11.803510170311643 0.2289104549440889
7003 8.345194808588262 0.18621497356326036 7.930070026640369 0.2289098083846329
7004 4.280561656458394 0.18621526052012527 3.865436179976132 0.2289102159621368
7005 1.953402506492358 0.18621502092290565 1.5382775633182952 0.22890992225115694
7006 2.021516071710112 0.18621500540765099 1.6063911493001393 0.22890991700232177
7007 3.796344800013031 0.1862150655625903 3.3812197036732936 0.22891003077714706
7008 5.878287805134768 0.18621479864232254 5.463163322480604 0.22890968401184197
7009 7.0123394076569 0.1862150332371549 6.597214340448717 0.22891003397102788
7010 6.6811986325263675 0.18621468652686018 6.266074366596011 0.22890957940349646
7011 5.2020956374310705 0.1862149072285453 4.786970820570414 0.22890990963211139
7012 3.393776288212372 0.18621465694214606 2.978652044671158 0.2289095865990678
7013 2.075279728928958 0.18621472236960085 1.660155301475892 0.22890970508346536
7014 1.6764477655011083 0.18621465993413708 1.2613234676854628 0.2289096378815086
7015 2.1198670587243043 0.1862145349476081 1.704743027209297 0.22890949656739915
7016 2.965679895214982 0.18621464123832124 2.5505555942037836 0.22890965977287686
7017 3.689834809467621 0.18621439014873103 3.274711073979746 0.2289093453391442
7018 3.9370701953042433 0.18621456901996158 3.521946017121879 0.22890960916240288
7019 3.6409047821453875 0.18621430368745995 3.225781205622892 0.22890927283503518
7020 2.989332548357029 0.1862144430126305 2.5742086197554355 0.22890948558896285
7021 2.2878822039568227 0.18621426202545197 1.8727586810118415 0.22890926091952915
7022 1.8038456603499409 0.18621428684962596 1.388722052625361 0.22890932087495403
7023 1.6624396323854915 0.18621423551998675 1.2473161272293232 0.22890926963618152
7024 1.8260653830343547 0.18621413185347183 1.410942093903679 0.22890915727720385
7025 2.1450377225089543 0.18621419498360958 1.729914267930035 0.22890925959530956
7026 2.4416817291222737 0.18621400193824766 2.0265587000625787 0.22890902712144726
7027 2.5859353234271736 0.18621412354964162 2.170811991871652 0.22890920800587986
7028 2.534728334958689 0.18621390582698763 2.1196054868600083 0.228908942271693
7029 2.328838267650922 0.18621402022554193 1.9137151339551028 0.2289091134702774
7030 2.0588724382298214 0.1862138375818686 1.6437497058379185 0.22890889481003426
7031 1.8208511594150967 0.18621389615952097 1.4057282722989524 0.22890899095662326
7032 1.6803390729236733 0.18621378266463476 1.2652164250605478 0.2289088651984907
7033 1.656052334651041 0.1862137672943541 1.2409297054478254 0.22890886190886145
7034 1.7238725994160127 0.1862137254900618 1.3087500414539968 0.22890883247195423
7035 1.8347032626220787 0.18621364735433818 1.4195808704678448 0.22890874479989579
7036 1.936486637305344 0.1862136551719944 1.5213642001407783 0.2289087819925713
7037 1.9918682091835025 0.18621354370850132 1.5767460159255495 0.22890864954945164
7038 1.9867708734824017 0.186213567912463 1.5716485968990401 0.22890870867089858
7039 1.9294220956158943 0.18621345670057268 1.5143000623054788 0.22890857660984287
7040 1.842637761316983 0.18621346624098578 1.427515679135549 0.22890861594044834
7041 1.7535239659033872 0.1862133815527993 1.338402064825361 0.22890851952522692
7042 1.6844567286735785 0.18621335637615993 1.269334860091958 0.22890851220546063
7043 1.6477115711391148 0.18621331135656774 1.232589790820911 0.22890846896163608
7044 1.644371266935808 0.1862132452036723 1.2292496149582404 0.22890840677389546
7045 1.6666838469982084 0.18621323981629365 1.251562190776353 0.22890841640556167
7046 1.7022795322348545 0.18621313797881103 1.2871580874900357 0.2289083067660078
7047 1.7385815656653236 0.18621316296353654 1.3234600462307022 0.22890835647108476
7048 1.766165291666425 0.18621303722729973 1.3510440388018399 0.22890821563728536
7049 1.7804814904912334 0.1862130796714873 1.3653601232341144 0.22890828758563164
7050 1.7819575606478018 0.1862129427530916 1.3668364846991732 0.22890813319553685
7051 1.7749376491735627 0.18621299124609064 1.3598164465000888 0.22890821142738335
7052 1.7660745422839141 0.1862128523393071 1.350953633386909 0.22890805655769791
7053 1.7627826134373128 0.18621290056355672 1.347661581127023 0.22890813174673325
7054 1.7721659864443247 0.1862127626599075 1.3570452423855413 0.22890798139887583
7055 1.8006607158991292 0.18621281120317776 1.385539851522489 0.22890805317346247
7056 1.8544259476983571 0.18621267001799813 1.4393053747011715 0.22890790297918767
7057 1.9404502867150508 0.1862127268861206 1.5253295794065769 0.2289079804223532
7058 2.0683064096986357 0.18621257068554817 1.6531860223621853 0.22890781665090215
7059 2.2526022181452094 0.18621265137263104 1.837481648679112 0.2289079180934664
7060 2.516320919373911 0.1862124607565362 2.101200740878757 0.22890771773861782
7061 2.8955338142443425 0.1862125888604453 2.4804133542738094 0.2289078711100881
7062 3.4463133564725434 0.1862123354939924 3.0311934201928574 0.2289076007856935
7063 4.2552572363309435 0.18621254489920636 3.8401368456416303 0.22890784579010723
7064 5.4558233486675185 0.18621218813475246 5.040703702382409 0.22890745815035732
7065 7.2540164832598215 0.18621252789345014 6.838896103757317 0.22890785160905505
7066 9.96892123349541 0.18621200801956408 9.553801947651285 0.22890727782455975
7067 14.09684841212064 0.1862125513921449 13.681727956868237 0.22890790386025797
7068 20.4125151028285 0.18621177777256484 19.99739628487602 0.22890704017991373
7069 30.12808360088074 0.18621263748866967 29.712962935824542 0.22890802756752915
7070 45.13975332726106 0.18621146919597664 44.7246351447885 0.22890671327658438
7071 68.40293020840478 0.18621282149643972 67.98780912408175 0.22890826282659232
7072 104.47830403243837 0.18621103815588316 104.06318674720313 0.2289062470793481
7073 160.2692661915847 0.1862131564179553 159.8541443653119 0.2289086698548461
7074 245.84766040570727 0.18621042238521485 245.4325444121764 0.22890557114565238
7075 374.94110144769695 0.18621370802497975 374.5259784165018 0.22890932317014553
7076 563.8214307967762 0.18620956101789465 563.4063166182711 0.22890461748717045
7077 825.8938803579052 0.1862145043456397 825.4787556002158 0.22891025334379422
7078 1157.5716340567153 0.1862084978957657 1157.1565221191781 0.22890343964152243
7079 1513.0558347814115 0.18621534872236928 1512.6407081996683 0.22891123302084146
7080 1779.388567908144 0.1862076623810542 1778.9734577131535 0.22890253260951113
7081 1793.2618063315883 0.18621549868003562 1792.8466794181418 0.22891141476653454
7082 1446.9847761479975 0.18620804255086282 1446.5696650858447 0.22890301960196063
7083 835.7807415286297 0.18621397887068894 835.3656178510263 0.22890969873278288
7084 262.55712278306885 0.18621014888648899 262.1420071690544 0.22890546512791693
7085 18.7696031991727 0.18621116086257894 18.354485521405426 0.22890651690469307
7086 157.20107167659359 0.1862127220323036 156.7859505259696 0.228908428591673
7087 481.7668306978261 0.18620884513851957 481.3517179340249 0.2289039186626113
7088 711.1467828273746 0.18621397080227026 710.7316589896177 0.2289098669546811
7089 668.1424985491916 0.1862084352386826 667.7273866073785 0.22890350657436956
7090 394.1596758572028 0.18621307686168873 393.74455392757426 0.22890885276680928
7091 105.36863850775919 0.18620999643886918 104.95352316641456 0.22890534490576112
7092 2.7931636731586997 0.18621081730404843 2.3780465733866203 0.22890628246803102
7093 110.39870855417743 0.18621203440954318 109.98358879876007 0.2289077210078209
7094 286.13763108370375 0.18620903717704637 285.72251778133136 0.22890426519532908
7095 362.1069645104477 0.1862128381553333 361.6918429948933 0.22890867739907986
7096 279.3754854778522 0.1862089367936592 278.9603723653039 0.22890417575462668
7097 118.80907985519424 0.1862119168651112 118.39396028393571 0.22890765439342473
7098 13.307711587551998 0.18621022809613086 12.89259567729798 0.22890568215788656
7099 27.52822857522778 0.18621024268168046 27.11311256745865 0.22890576508744603
7100 116.18109717916172 0.18621152465092236 115.76597845653444 0.22890719797635528
7101 182.36218080590217 0.18620924814071538 181.9470669093077 0.22890464845374506
7102 166.48058739532672 0.18621169679487484 166.06546826866577 0.22890742986607454
7103 88.53771432801993 0.18620952922760278 88.12259981049257 0.22890498829976674
7104 17.507077568411205 0.1862107588443265 17.09196041644209 0.22890639312478683
7105 4.610280102810572 0.18621051673699746 4.195163451075631 0.22890613499794404
7106 43.757328736958904 0.18620965339810266 43.34221392011488 0.22890516344592596
7107 87.75480846556084 0.18621115860780074 87.33969041951251 0.22890688744053572
7108 95.03153226862791 0.18620927963097392 94.61641822126128 0.22890476773565618
7109 62.49660176867424 0.1862108998204856 62.081484256655834 0.2289066121979206
7110 20.742767993457154 0.18620975573991422 20.32765289702505 0.2289053406921912
7111 2.4525125113244886 0.18621003940237124 2.037396820560403 0.22890565136171429
7112 15.15227571307964 0.18621047550402528 14.737159048027468 0.22890618954814715
7113 40.04747145844668 0.18620931853565598 39.632357288445725 0.22890485146529835
7114 52.40815060682153 0.1862107498130821 51.993033329681076 0.2289065273273645
7115 42.528371471735184 0.18620922199372228 42.11325748356081 0.22890476618065164
7116 20.515128615608948 0.1862103824150815 20.10001210274852 0.22890613044534963
7117 4.347909905887666 0.18620964403775372 3.9327949877276485 0.22890527412226405
7118 4.041078735865355 0.1862097245041378 3.625963610645445 0.22890540071577262
7119 15.332188959776476 0.18621009300921493 14.917073053745689 0.22890581302157123
7120 25.88795769869795 0.1862092830639608 25.472843497794997 0.22890491783899064
7121 26.487261856840444 0.18621016011885136 26.072145781257845 0.22890591546374967
7122 17.493084378452068 0.18620929052202748 17.07797014013763 0.2289049477924121
7123 6.650403772527304 0.18620981760327335 6.2352884053516595 0.22890554957237166
7124 1.690302429135781 0.18620958725643214 1.275187533543797 0.22890530833555178
7125 4.464576768341799 0.18620935634506133 4.0494623644030705 0.2289050475936667
7126 10.739497851682849 0.18620982862150084 10.324382417316604 0.22890560574474367
7127 14.58294143195046 0.18620909518731832 14.167827562932715 0.22890477383042618
7128 13.088236280296558 0.186209785123192 12.673120917332218 0.22890557784114862
7129 7.887846718831365 0.18620913684033252 7.472732736292472 0.22890484569855987
7130 3.0375254264349514 0.1862094863125461 2.622410681726061 0.22890525839634446
7131 1.5819002548209753 0.1862093408809514 1.166785811155667 0.22890510278435694
7132 3.5691264005348167 0.18620914164845684 3.154012372201018 0.22890488668534184
7133 6.6265947500514395 0.18620947939250046 6.211479985930423 0.22890528472851537
7134 8.12880769566798 0.18620894947052832 7.713694056903219 0.22890468929423333
7135 7.083625047492937 0.18620941913290878 6.6685103889891 0.2289052393709282
7136 4.483870708487316 0.18620895936456144 4.068757026285133 0.22890472283762203
7137 2.214731463646738 0.18620919341272418 1.7996172653758558 0.2289050048581579
7138 1.5809358939028424 0.1862090713566049 1.165821949535497 0.22890487301074064
7139 2.541230483790729 0.18620894162536925 2.126116801627306 0.2289047405380536
7140 4.01245588638953 0.18620913780913453 3.597341777535089 0.22890497104530635
7141 4.803521045629863 0.18620879086079792 4.388407663049344 0.22890459171972163
7142 4.421102905593525 0.18620907307855641 4.005988913507388 0.22890491900758003
7143 3.2468211171186683 0.18620877459141785 2.831707745770733 0.22890459675651767
7144 2.1094542473796842 0.18620889524548623 1.6943406146732218 0.22890473746097628
7145 1.6617129968308433 0.1862088328511447 1.2465994767300264 0.2289046872496722
7146 2.0035490277940093 0.18620869001917917 1.588435813573021 0.22890452420180896
7147 2.736077949961854 0.1862088727495428 2.32096431998599 0.2289047572263211
7148 3.3165119128045104 0.1862085399915243 2.9013989994034683 0.2289043734095179
7149 3.427032725390333 0.18620883523045326 3.0119191507038376 0.22890473945604198
7150 3.1287042023707268 0.1862084730925891 2.7135914125705782 0.2289043167075591
7151 2.7562518834405396 0.18620872457617538 2.3411385196564902 0.2289046392078741
7152 2.6768766995908644 0.18620845708261044 2.261763925707503 0.22890431680075085
7153 3.090313893183192 0.18620859254629646 2.675200784435399 0.22890451620149627
7154 3.983041885809895 0.18620843095328155 3.567929151592344 0.22890430326426903
7155 5.235166564657321 0.18620849900566114 4.820053625904747 0.22890443974691274
7156 6.793602274071562 0.18620834431567274 6.378489712354172 0.22890421740171735
7157 8.813401685496798 0.18620847916340239 8.398288754823193 0.22890445151020253
7158 11.718625730410876 0.18620817880722426 11.303513515145232 0.22890403645842114
7159 16.205359524244084 0.18620853555035927 15.790246432024675 0.22890455666904996
7160 23.25592761490151 0.18620794292936574 22.84081590464303 0.22890376732911397
7161 34.24522176445279 0.18620865380981252 33.83010836816858 0.22890474247439863
7162 51.193176872008756 0.18620764884993285 50.77806580368726 0.22890341947156437
7163 77.19749409012202 0.1862088284360503 76.78238025327414 0.22890500841182249
7164 117.03917082237639 0.18620728730950994 116.62406055953423 0.22890297553265052
7165 177.94843335308522 0.18620908184446178 177.53331888245395 0.22890538878680172
7166 270.339216172776 0.18620681583048776 269.9241069792566 0.22890237768895233
7167 408.07803117580465 0.18620946117017795 407.6629157659941 0.2289059486403914
7168 606.8176055047816 0.1862061776143149 606.402497774733 0.22890155243430738
7169 877.8807826276262 0.1862099858940348 877.4656659246615 0.22890671707069213
7170 1213.1979339244767 0.18620539152381277 1212.7828280036902 0.2289005292627971
7171 1560.9298783648194 0.18621049209954074 1560.5147603907171 0.2289074820028676
7172 1804.0270806117085 0.18620476033369912 1803.6119761292605 0.22889972211424645
7173 1784.9124504729234 0.1862104251483166 1784.497332547512 0.22890750026300527
7174 1412.334966591504 0.1862049521909375 1411.9198615860985 0.22890005321455376
7175 796.4213563926254 0.1862091613511405 796.0062413324649 0.22890589880932594
7176 235.6715983124807 0.18620627018850283 235.25649008983115 0.22890195246106843
7177 3.711523103393971 0.18620705942453888 3.296412913630151 0.22890313033928072
7178 143.2129626268591 0.18620787745055584 142.7978504924284 0.2289042569801526
7179 464.54947237098065 0.18620536381559788 464.13436611697364 0.2289008901914095
7180 699.6017565521526 0.18620857644523126 699.186642649191 0.22890532651639775
7181 675.3312846731862 0.1862049753223556 674.916179277194 0.22890042066985936
7182 420.1464240928484 0.18620784837978077 419.7313117967272 0.22890444774139782
7183 130.71224068911803 0.18620586638686681 130.29713311016135 0.2289017125698006
7184 4.614231577229067 0.18620626229088086 4.199122945089332 0.22890236984885462
7185 84.81970479326577 0.18620705807308827 84.40459430280295 0.22890343238973354
7186 253.25201249362564 0.1862050349957285 252.8369067091724 0.2289007494574829
7187 349.10707400516 0.186207436824754 348.69196251475245 0.2289040535827398
7188 296.3657745678063 0.18620493182132597 295.95066898739697 0.22890064858794307
7189 148.7791954582845 0.18620668774627697 148.3640856393243 0.22890313121392605
7190 27.523214975553284 0.18620574123112138 27.10810743025279 0.22890180406937458
7191 12.323537534031463 0.18620546585052888 11.90843053184624 0.22890153633469384
7192 84.6454304533195 0.18620655346310255 84.23032091735993 0.22890298249647092
7193 161.38011093717725 0.18620472868459803 160.965005636455 0.2289005720376395
7194 172.59460486798014 0.18620659726901917 172.17949514282793 0.22890312788320058
7195 114.03869660644183 0.18620489121318193 113.62359089449878 0.22890082072987777
7196 38.734739009904004 0.1862058522335104 38.31963096271515 0.2289021949553416
7197 3.937997418768328 0.1862055900632331 3.5228900208529144 0.22890180785218078
7198 24.211001631549443 0.18620495394478453 23.7958956463393 0.22890103126536027
7199 68.09845764905216 0.18620609357321039 67.68334900930613 0.22890254617283395
7200 92.04710654525009 0.18620456188307424 91.63200145121787 0.2289005321491373
7201 76.91613621155201 0.18620595138356863 76.5010278401383 0.22890242003014236
7202 38.30765188459675 0.18620482703419394 37.8925461422569 0.22890091530565576
7203 7.705432071422158 0.18620530456620268 7.290325159727489 0.2289016071284658
7204 4.645607130249639 0.1862053680865944 4.2305000848539045 0.2289016773091398
7205 23.762909287485307 0.18620467096399876 23.34780381882155 0.22890079769975724
7206 43.86132013805257 0.18620566064142374 43.44621236307222 0.22890211433891908
7207 47.280963482158285 0.1862044677673544 46.86585845899937 0.2289005553915646
7208 32.64416453926883 0.18620546685014955 32.22905716963322 0.22890190278545847
7209 12.718003484786243 0.1862047150228413 12.302897855518227 0.22890091424517542
7210 1.985145978802024 0.18620496059587605 1.5700397485335424 0.2289012696726056
7211 5.393914176901479 0.18620509936482627 4.978807618626225 0.22890145891042876
7212 16.558944570192704 0.18620451626154425 16.143839340539877 0.22890071339128332
7213 24.743532156087173 0.1862052699852682 24.328425165122685 0.22890172097921915
7214 23.57990545698202 0.18620439092165575 23.164800487355578 0.2289005787047843
7215 14.812794297868068 0.1862051005881011 14.397687666510638 0.22890153076932912
7216 5.406316563802888 0.1862045659593615 4.991211155196823 0.228900842646704
7217 1.4879997883300033 0.18620473190659834 1.0728939816139416 0.22890107480946353
7218 4.146441277557471 0.18620481960503688 3.731335247833922 0.22890121011851164
7219 9.689403237010831 0.18620441437505875 9.274298136075096 0.22890068656067583
7220 13.205270844824938 0.18620492465693309 12.790164541432766 0.22890137873523925
7221 12.214791414176629 0.18620431000151247 11.799686522467109 0.22890058170800676
7222 7.871934767222759 0.18620480464384076 7.456828714985109 0.22890124759380948
7223 3.4216746880223305 0.18620440389922804 3.0065695445792735 0.2289007395438293
7224 1.5621826958090181 0.18620455026128604 1.1470772068452078 0.22890093870252431
7225 2.7387358358613203 0.1862045556142475 2.323630308408306 0.22890097183876673
7226 5.313964249998654 0.18620431954134328 4.898859267126098 0.22890066333121248
7227 7.0837662350464585 0.18620462057549916 6.6686605285691565 0.22890108590180214
7228 6.838692544157128 0.1862042183705593 6.42358776359803 0.22890056218853985
7229 4.941333278936113 0.1862045442590365 4.5262277243286775 0.22890101034839946
7230 2.7632922960477773 0.18620424588401738 2.348187417565216 0.2289006325985441
7231 1.5961209405647747 0.18620437455668354 1.1810157551416107 0.22890081086648056
7232 1.8471993300341443 0.1862043216631162 1.4320942427973382 0.2289007655736898
7233 2.9663297303346554 0.1862042058797975 2.5512249096728983 0.2289006147819596
7234 3.9857109307861354 0.18620435555963188 3.570605735197443 0.22890084002906025
7235 4.201328133454277 0.18620410874989507 3.7862235082254427 0.22890051647893928
7236 3.546505098233408 0.1862043054661277 3.131399992515259 0.22890080025202142
7237 2.4995211728014266 0.18620409296822082 2.0844165516798636 0.22890052815334241
7238 1.6848268149533172 0.18620419059962812 1.2697219511262974 0.22890067322739166
7239 1.4733954712037958 0.18620411727499217 1.0582907606838436 0.22890059324495993
7240 1.818050088238796 0.18620406427347552 1.4029454923809124 0.2289005315844081
7241 2.366910478758627 0.18620412676102602 1.9518057147869872 0.2289006372106137
7242 2.726888080327609 0.18620397360986757 2.3117836675514565 0.22890043916628514
7243 2.693290774945523 0.18620408846422803 2.2781860708876556 0.22890061559363947
7244 2.323971899388066 0.18620393366925075 1.9088675495524607 0.22890041616635437
7245 1.852083551584835 0.18620400492819894 1.4369790145068009 0.22890053214983527
7246 1.5220449997941663 0.1862039268436373 1.1069406345088282 0.22890043844170074
7247 1.4555517591224436 0.18620390396833394 1.0404474303003894 0.22890042485372036
7248 1.6127902765650444 0.18620392074043488 1.1976858939865578 0.22890046183805174
7249 1.847583106871547 0.18620381694915783 1.4324789534694689 0.22890033645292035
7250 2.0057756039695915 0.18620388957750644 1.590671263175782 0.22890045121630337
7251 2.005764450644903 0.18620376079448486 1.5906603997568696 0.22890029009354834
7252 1.8640478147679242 0.18620382650512232 1.4489435911247164 0.22890039713808566
7253 1.6656430292293936 0.18620373241315233 1.2505390150712885 0.22890028174495283
7254 1.507091776763297 0.18620374275851112 1.0919877192874095 0.22890031471737646
7255 1.4466506419496026 0.18620371498194443 1.0315466382772989 0.22890028869035922
7256 1.4843427540817664 0.18620365768891148 1.0692388662518437 0.22890023014101135
7257 1.5744561742407528 0.18620368957276626 1.1593521993934928 0.22890028527449377
7258 1.6568693473340856 0.18620358727905365 1.2417655949288926 0.22890016512613923
7259 1.688016081906365 0.18620364484200047 1.2729121810261956 0.22890025603816866
7260 1.6571976775701294 0.18620353727925976 1.2420940126895386 0.22890012760133113
7261 1.5842656093894838 0.18620358059182232 1.1691618282316234 0.22890020056603816
7262 1.5041411192790426 0.18620350296751034 1.0890375049751688 0.22890011133636345
7263 1.448215741003618 0.1862035052164254 1.0331121057179924 0.22890013006920026
7264 1.4315314780620896 0.18620347375916776 1.0164279021615636 0.2289001021413582
7265 1.4499060428352857 0.18620342993711342 1.0348025532758134 0.22890005962235885
7266 1.485829919950165 0.1862034391921988 1.070726394815044 0.22890008594292222
7267 1.5185415771228354 0.1862033633414502 1.1034382129863245 0.22890000079506084
7268 1.533106129429513 0.18620339325400842 1.118002681543979 0.22890005463152555
7269 1.5250432563036487 0.18620330852681022 1.1099399899929467 0.22889995778389177
7270 1.49974541769146 0.18620333567464922 1.084642074198287 0.22890000781852363
7271 1.4681879111352958 0.186203263287404 1.053084720200225 0.22889992764766684
7272 1.4415156785348244 0.18620327053970734 1.0264124570168818 0.22889995097823526
7273 1.4268438460937025 0.18620322235475925 1.0117407204216287 0.22889990331731475
7274 1.425550944375439 0.1862032035872323 1.0104478489748168 0.22889989181339007
7275 1.434067390838352 0.18620318017754867 1.0189643333220015 0.2288998773388017
7276 1.4462480380646467 0.18620313965533933 1.0311450615899467 0.22889983681936066
7277 1.4560815216733913 0.18620313300084712 1.040978543998234 0.2288998446743102
7278 1.4597006311610863 0.18620308121149867 1.0445977606471348 0.2288997893024528
7279 1.4561808929370634 0.18620307968095354 1.041078009456306 0.228899803799804
7280 1.4471650239947262 0.18620302816865453 1.0320622466951033 0.22889974913096853
7281 1.4357426580161392 0.18620302133671318 1.0206398804443924 0.2288997562350336
7282 1.425139885066066 0.18620297864212063 1.0100371926693834 0.22889971375456186
7283 1.4176897244432318 0.18620296033383466 1.002587058934136 0.22889970517526126
7284 1.414330735227132 0.18620293007761793 0.9992281254250317 0.22889967972448222
7285 1.4146509292885827 0.18620289916990274 0.9995483761292752 0.22889965398940482
7286 1.417318799030176 0.18620288024626194 1.0022162747494154 0.22889964403449886
7287 1.4206717036101217 0.18620283966687892 1.005569258810798 0.22889960513244467
7288 1.4232498027070422 0.18620282782324646 1.0081473699835457 0.22889960490025
7289 1.424138147838596 0.18620278263073278 1.0090358055206026 0.22889955968726042
7290 1.423075453257805 0.18620277250536196 1.0079731188357928 0.22889956191665037
7291 1.420361955606589 0.18620272792661832 1.0052597102133818 0.22889951746658885
7292 1.4166477838101423 0.1862027147880404 1.0015455532656874 0.2288995157564147
7293 1.4126878095126891 0.18620267480345115 0.9975856572579956 0.22889947745124237
7294 1.4091362164460561 0.18620265558643223 0.994034093200972 0.2288994676586519
7295 1.4064189159856018 0.18620262228512988 0.9913168553823879 0.22889943831808401
7296 1.4046939414678872 0.18620259586521895 0.9895919266730683 0.22889941892959997
7297 1.4038831801604696 0.18620256949343614 0.9887812117914578 0.22889939887557575
7298 1.403748219062225 0.1862025363778501 0.988646312093144 0.22889937059123083
7299 1.4039803402256372 0.18620251583856795 0.9888784660666816 0.22889935832038769
7300 1.4042806935637255 0.18620247754580596 0.9891788927989023 0.2288993232190173
7301 1.4044170492890968 0.1862024610757494 0.9893152719004507 0.22889931631289676
7302 1.404251671021923 0.186202419456654 0.9891499746249135 0.22889927694035542
7303 1.4037446976158001 0.18620240526486567 0.9886430194296101 0.22889927292132448
7304 1.4029390255724707 0.18620236193429324 0.9878374321071672 0.22889923153101033
7305 1.4019374037283714 0.18620234868318175 0.9868358265433658 0.22889922850182368
7306 1.4008780457455483 0.18620230463211973 0.9857765545699463 0.22889918654348232
7307 1.3999169212741902 0.1862022917360562 0.984815445963474 0.22889918357466008
7308 1.3992186954606916 0.18620224711055788 0.9841173069342686 0.22889914141586487
7309 1.3989606543778055 0.18620223489698684 0.9838592807428401 0.2288991387379785
7310 1.3993491293436677 0.1862021888748845 0.9842478449390706 0.2288990955297125
7311 1.4006526865905375 0.18620217869483555 0.985551413253814 0.228899094641888
7312 1.4032541930678313 0.18620212936039932 0.988153015506247 0.2288990482011849
7313 1.4077323113734541 0.18620212375826725 0.9926311355810591 0.22889905203412775
7314 1.4149849575276565 0.18620206785568885 0.9998838910760115 0.2288989985959562
7315 1.4264230666117947 0.1862020709283181 1.0113219837953507 0.22889901188812595
7316 1.444274615744909 0.18620200334873255 1.0291736668436917 0.22889894555248458
7317 1.4720736267053152 0.18620202146152445 1.0569726296068622 0.2288989756369284
7318 1.5154479479594365 0.18620193426278134 1.10034712641863 0.22889888727802504
7319 1.5834068445672183 0.18620197737118674 1.1683059216307305 0.22889894556530102
7320 1.6904495295535658 0.18620185801477546 1.2753488506962833 0.22889882084250687
7321 1.86005185267459 0.18620194199972248 1.4449509852103934 0.228898925464474
7322 2.130448706809367 0.1862017702688872 1.7153481952140608 0.22889874132641896
7323 2.5642973679659318 0.1862019209942406 2.1491965252270586 0.2288989217446325
7324 3.2648831711679818 0.18620166365278584 2.8497828671561436 0.2288986403590523
7325 4.403467402528126 0.18620192399502808 3.988366533175901 0.22889894535719807
7326 6.265583311883282 0.18620152552260252 5.850483282783693 0.22889850357698666
7327 9.329758012049114 0.1862019675793234 8.914657029326 0.2288990151437911
7328 14.40150456986035 0.18620133406567757 13.986404929598173 0.22889830619650062
7329 22.841508919944214 0.1862020803511536 22.426407675968854 0.22889916362420415
7330 36.95207622454391 0.18620105165039155 36.53697716742546 0.2288980054680568
7331 60.62479595820908 0.18620231133450024 60.209694200342234 0.22889944653234529
7332 100.39816964601903 0.18620061444702468 99.98307150263345 0.22889752893854173
7333 167.10347159506875 0.18620274149340837 166.68836889771998 0.2288999558553599
7334 278.15962813031786 0.18619992151024034 277.7445314465063 0.22889676230130185
7335 459.99033148186976 0.18620348718613955 459.57522717126193 0.22890082342168644
7336 748.0499522530482 0.18619885176799458 747.6348578315105 0.2288955697696865
7337 1177.24120552011 0.18620463047094832 1176.826098749446 0.22890214019327101
7338 1748.0312706101138 0.18619743810688208 1747.6161791768038 0.22889399520318907
7339 2356.0461369024983 0.1862058582828256 2355.631027501126 0.22890354308945163
7340 2724.050993591145 0.18619645840181193 2723.6359041979204 0.22889293482294146
7341 2492.5796336899243 0.18620577163285115 2492.1645244789584 0.2289034393330903
7342 1591.282648628173 0.18619770610108666 1590.8675565046474 0.22889441742462224
7343 533.0284130401465 0.18620290356387798 532.6133099492318 0.22890018735069867
7344 38.5038143472902 0.18620133498582128 38.088714423204614 0.2288985890997604
7345 321.09433710157725 0.18619895552312474 320.6792424217792 0.22889572427496113
7346 929.9053159852018 0.1862043341703257 929.4902096251376 0.22890202589392325
7347 1210.0615433636494 0.1861972107291506 1209.6464523657944 0.22889378712570038
7348 880.9201879764717 0.18620408508252742 880.5050821454423 0.2289017459467671
7349 285.5811317690999 0.1861990069520311 285.16603687146085 0.2288958906870111
7350 4.215965381261527 0.1862009641937089 3.8008662208902253 0.22889819617759222
7351 212.3087604879409 0.18620215651368743 211.89365879942872 0.22889953199847005
7352 558.0152294021244 0.18619837464265093 557.6001357762896 0.22889525119213383
7353 613.1917894242163 0.18620320505856514 612.77668544524 0.22890077391775482
7354 331.74114457278444 0.18619874688815244 331.32605014030355 0.22889568559270249
7355 46.22500978356894 0.18620137887381336 45.80990966846429 0.22889873623083737
7356 41.714420253229335 0.18620103378590502 41.29932091569308 0.22889830375034892
7357 243.96619241865338 0.18619915198974588 243.5510970320449 0.22889623461872552
7358 366.24323691266505 0.186202233008448 365.828134990681 0.22889968897560287
7359 264.2906491975402 0.186199027453281 263.8755540508403 0.22889611924658249
7360 73.45482677064469 0.18620109619324762 73.03972725366529 0.2288984207861545
7361 7.616899957610224 0.1862006998318459 7.201801215750573 0.22889804202780556
7362 100.62329124012706 0.18619926131198977 100.20819561655954 0.22889636225554072
7363 201.32816303362978 0.18620185134955106 200.9130618152009 0.22889936707933406
7364 179.5521775982742 0.18619889606811316 179.13708272379336 0.22889597841273648
7365 69.93276695711394 0.18620116095461958 69.51766720234352 0.228898593815793
7366 2.504497035772285 0.18620011948682422 2.089399514349949 0.22889740193551159
7367 36.006729589320926 0.186199642580359 35.59163306837694 0.22889687836362085
7368 104.24134222221785 0.18620122064588326 103.82624231707784 0.22889868449413112
7369 115.22380695725309 0.18619907095114166 114.80871164515872 0.2288962411432126
7370 60.226062941685456 0.1862009509275982 59.81096358603903 0.2288984047188239
7371 7.880288903826315 0.18619981410087252 7.46519198822744 0.22889710149800244
7372 11.453073325990921 0.186199849916813 11.037976299436336 0.22889717663777254
7373 51.36267608436608 0.1862006917512563 50.94757727613278 0.22889811648203962
7374 71.3593253540263 0.18619928608279648 70.94422951074961 0.2288965571938906
7375 48.70940639762456 0.18620061402700822 48.294307737557645 0.2288980460399066
7376 13.15913640040424 0.1861997459105687 12.744039554135416 0.2288971003582558
7377 3.5026579667428233 0.186199787656504 3.087561053945382 0.22889712514093732
7378 22.508959701318634 0.18620046906475607 22.09386129075254 0.22889794150133902
7379 40.88911251573304 0.186199222226445 40.47401679170247 0.22889650180412816
7380 35.930235050204566 0.1862005481774801 35.51513645312682 0.22889804890026386
7381 15.20101649557958 0.1861994436644371 14.785920277896162 0.22889677401898045
7382 2.3278001701217312 0.18619996286389187 1.9127028073306087 0.2288973999272306
7383 7.9839745768208354 0.18620001362856162 7.5688771205021075 0.22889744269016604
7384 20.80121109087239 0.18619942272941484 20.38611486603243 0.22889680211054433
7385 24.025467663993798 0.18620020349231414 23.610369781798145 0.22889767870333713
7386 14.633296576470073 0.18619944565943553 14.218200285914705 0.22889684489593287
7387 3.8671653935034622 0.18619984211948545 3.4520682641031883 0.22889728728078856
7388 2.3855501613302215 0.1861998413474141 1.9704530080782086 0.22889731190459855
7389 9.014602257449692 0.1861993821455341 8.599506092050522 0.22889678325363672
7390 14.325847526722852 0.18620006270967462 13.910749883175052 0.22889758083812484
7391 12.198773578379509 0.18619928763696675 11.783677596190374 0.22889669455216738
7392 5.577099228627843 0.18619985938718847 5.162002002286706 0.2288973669539488
7393 1.5942366991781975 0.18619954340599607 1.1791401518691176 0.22889700390308387
7394 3.3234311549723645 0.18619947746094173 2.908334727300886 0.22889695021053683
7395 7.4015936731822904 0.1861997715587216 6.986496620214383 0.22889728140918564
7396 8.761527294607813 0.18619929962906487 8.346431228991339 0.228896765987409
7397 6.147539755093615 0.1861996976841429 5.732442842504105 0.22889721490536746
7398 2.632171393493262 0.1861994236714188 2.217075044246826 0.2288969255750171
7399 1.6436547082847985 0.18619940865547405 1.2285583964412783 0.22889690318804604
7400 3.442623383801256 0.18619962409125765 3.0275265871985972 0.22889717251140088
7401 5.4927001467082155 0.18619918767282784 5.077604290692684 0.22889666834270325
7402 5.544363898793885 0.18619964772438138 5.129267032147873 0.22889721892163128
7403 3.807563628356638 0.18619918889134016 3.3924677538566925 0.2288966856086052
7404 2.2605138896349075 0.18619947172266868 1.8454173788929737 0.22889703901926503
7405 2.36968106738271 0.18619931191487218 1.954584914932895 0.22889684053494255
7406 3.779068749251312 0.1861992778945341 3.363972631417936 0.2288968399388416
7407 5.040443177169786 0.1861993527426128 4.625346923756099 0.22889690067107454
7408 5.256241050753385 0.18619923409469472 4.841145003535941 0.22889681312274845
7409 4.873696779044612 0.18619922054737786 4.458600796387003 0.2288967621102305
7410 5.058143502953574 0.18619933904845146 4.643047206035009 0.22889695787011388
7411 6.5469232764396095 0.18619899627065262 6.131827764141983 0.22889651602697403
7412 9.188381218559147 0.18619946446023425 8.773284624719544 0.2288971293793696
7413 12.47696079604171 0.18619881360495272 12.061865669317424 0.22889631311933312
7414 16.413100907499643 0.18619950933626747 15.99800418362173 0.22889721454164746
7415 21.87689227799742 0.18619871452435308 21.461797364477455 0.2288961989956151
7416 30.354655586062098 0.18619949767510163 29.939558844968918 0.2288972434180797
7417 43.518001964406714 0.18619861743551033 43.10290726941558 0.22889607755562325
7418 63.23916376393334 0.1861995445914608 62.824066868159235 0.22889735118264465
7419 92.1607814415543 0.1861983985877188 91.74568723979274 0.22889580317384747
7420 134.49734179392294 0.186199753467159 134.08224437882154 0.22889766163425748
7421 196.5961718614654 0.18619798625611717 196.18107858750338 0.2288952877058974
7422 287.020558874747 0.18620014911485486 286.6054605146129 0.2288982110191875
7423 415.7609094347162 0.1861973883323731 415.3458175128435 0.22889453354035438
7424 591.8841099098069 0.1862006773818201 591.4690102882898 0.2288989441351905
7425 817.5902846207147 0.18619667898668998 817.1751943151004 0.22889362662761092
7426 1077.2938082952433 0.18620119502447444 1076.8787074113993 0.22889968881939804
7427 1322.6095622629348 0.18619604790818534 1322.194473398855 0.22889281617164972
7428 1466.4670270524405 0.18620137366865114 1466.051925664234 0.22890001453779438
7429 1408.4407313777251 0.1861959019658109 1408.0256428142022 0.2288926615568739
7430 1106.1508713459705 0.18620072852531772 1105.7357713650522 0.22889925239281408
7431 645.0407880377005 0.18619663491089475 644.6256976823257 0.22889372046388634
7432 220.23981668148096 0.1861991795050512 219.82472024836255 0.228897253613351
7433 11.3625254453961 0.1861979896582392 10.947431807957043 0.22889564778081625
7434 63.682011163360116 0.1861974452640929 63.26691874407898 0.22889497401704817
7435 277.20143666049233 0.18619912109339387 276.7863402622878 0.22889727711110744
7436 485.0881935619918 0.18619637541867717 484.67310360914854 0.22889357742456876
7437 550.6138282889552 0.18619935742365673 550.1987312421373 0.2288976893942521
7438 438.0280575446621 0.1861963408367211 437.6129676124765 0.22889359134887166
7439 226.88820954894356 0.18619859224828958 226.47311423001491 0.2288967266803346
7440 51.31021581681348 0.18619711942004905 50.89512396954006 0.22889472785336948
7441 3.217183326501279 0.1861973594535322 2.802090861348178 0.22889510569956886
7442 76.97443151050649 0.1861980042977226 76.55933749422204 0.22889601198674048
7443 190.95971845836246 0.18619643768676003 190.544628123971 0.22889389670471677
7444 253.9159509802736 0.18619832632438268 253.50085613322014 0.22889652072907724
7445 224.46327916831981 0.1861962647127012 224.04818919173258 0.22889371187454022
7446 129.92132695664048 0.18619789702975975 129.50623306794182 0.22889599166891414
7447 37.34255810313684 0.18619673901594377 36.9274669447268 0.22889441939409508
7448 1.3051429954108016 0.18619706129387423 0.8900510399276926 0.22889489418923487
7449 28.9295232509181 0.18619736242305948 28.514430557927803 0.22889533056723738
7450 84.28376285166517 0.18619638145150147 83.86867246634614 0.2288940038675422
7451 120.61474439065496 0.18619763274748566 120.19965100656077 0.2288957513467072
7452 112.97728754598839 0.18619620746379834 112.56219753072739 0.2288938077972002
7453 70.50624580340532 0.18619738057894247 70.09115297451834 0.2288954483080355
7454 24.10311578299621 0.18619650011066483 23.68802502835672 0.22889425452882414
7455 1.8014859768110356 0.1861968180668945 1.3863944455275288 0.22889471321661237
7456 10.678351240600724 0.18619693110920102 10.263259420160098 0.22889488933142424
7457 36.38369409778863 0.1861963244904679 35.96860370325152 0.2288940700466405
7458 56.77360808321514 0.18619715002864362 56.35851570524537 0.22889522794113026
7459 57.65456865285735 0.1861961583896072 57.239478617278486 0.22889387718925622
7460 40.24719254280013 0.18619701623274285 39.83210044894724 0.22889507762015213
7461 17.36985253368558 0.186196321649914 16.95476207443256 0.22889413760310928
7462 2.9866716685543326 0.18619664544574602 2.5715804242697073 0.22889459883887928
7463 3.117424697723503 0.18619661288887857 2.7023335127476775 0.2288945720869473
7464 13.670079959377057 0.18619628225789142 13.254989547552228 0.22889412956693894
7465 25.0519518183355 0.18619679408012152 24.636860172263322 0.22889485199205623
7466 29.171101841315526 0.18619611659354834 28.756011792590254 0.22889393213172066
7467 24.035171549937917 0.1861967457006277 23.620079990427893 0.2288948138093988
7468 13.704805333094798 0.1861961805056789 13.28971510220222 0.22889405038690053
7469 4.621965476390961 0.18619651393112704 4.206874440108379 0.22889452235145452
7470 1.2763918167992512 0.18619636441361956 0.8613011200302617 0.22889433235536996
7471 3.9525385864875853 0.1861962465218508 3.537448158270591 0.22889418169514372
7472 9.434282463498171 0.18619651209941543 9.019191388850102 0.22889456254865284
7473 13.586987941907921 0.18619608150773823 13.171897878404815 0.22889398199536728
7474 13.903350288848914 0.18619652212475196 13.488259164611298 0.22889460211286572
7475 10.576596365989767 0.18619606941807296 10.161506304102808 0.22889399246888448
7476 5.828594925703464 0.18619639385129386 5.413504080748041 0.2288944511041296
7477 2.251601937113849 0.1861961651081053 1.8365116215735844 0.22889415043215972
7478 1.3041244293003962 0.18619620500109227 0.8890340074350342 0.2288942168642695
7479 2.754281572770745 0.18619627429100877 2.33919097253773 0.22889432594200598
7480 5.159083055970313 0.18619605014589208 4.743992976372022 0.22889402945239937
7481 6.883645964362104 0.18619631607461948 6.468555240166176 0.22889440812130904
7482 6.996035138908675 0.18619598517022853 6.580945188224483 0.22889396551396307
7483 5.599537996401344 0.18619626322876132 5.184447373092765 0.22889436007981812
7484 3.5592552093022545 0.18619600699454902 3.144165181712546 0.22889402059515918
7485 1.9016260415985522 0.18619614394219744 1.4865356768342881 0.22889422082206662
7486 1.265373319439632 0.18619606911958342 0.8502831196275007 0.22889413069254774
7487 1.6676733647565032 0.18619601406914343 1.252583283615394 0.22889406707196575
7488 2.6279346776264054 0.1861961153497228 2.212844343563945 0.2288942187127378
7489 3.504984290215416 0.18619592216459505 3.0898944026089055 0.2288939654419157
7490 3.835128054740538 0.18619610992449281 3.4200377090636556 0.2288942357523897
7491 3.510395693228415 0.18619588744312812 3.0953058634901143 0.22889394229517296
7492 2.7512984989686817 0.18619604985478896 2.336208271295113 0.22889417781877977
7493 1.9348692831044354 0.18619589792500085 1.5197794039623882 0.22889398121704635
7494 1.3908013575934894 0.1861959582292266 0.9757113227839576 0.2288940765803053
7495 1.2650551679880748 0.18619592374856234 0.8499652029692627 0.22889404127024965
7496 1.4956700989119924 0.18619586696723292 1.0805802561428166 0.22889397580194276
7497 1.8844767346668094 0.18619593514679003 1.4693867178793183 0.22889408164070107
7498 2.210624364319401 0.18619580018877427 1.7955346555091958 0.22889390862143094
7499 2.327515159828886 0.18619591553318487 1.912425164739574 0.22889407955612737
7500 2.206526117621651 0.18619576573984525 1.7914364659689592 0.22889388591284615
7501 1.92244417232627 0.18619586519668885 1.507354271781075 0.22889403534850605
7502 1.6006589962567679 0.18619575617379003 1.1855693425231602 0.2288938975598175
7503 1.3566527365779808 0.18619579673290493 0.9415629736067973 0.22889396623827865
7504 1.253500937906 0.1861957558478468 0.8384112599240129 0.22889392213414028
7505 1.289486190815611 0.18619572664177161 0.8743965693026126 0.22889389487122686
7506 1.4130846970083462 0.18619574930519178 0.9979950093157118 0.22889393838744246
7507 1.5528840544093827 0.18619566779388613 1.1377945476213667 0.22889383899412988
7508 1.6476474705260358 0.18619572714062851 1.2325578100565022 0.22889393332890504
7509 1.6655673720548232 0.18619562557427463 1.250477940366585 0.22889380611396345
7510 1.6085796892924629 0.18619568780632298 1.193490096735884 0.228893904750256
7511 1.5039890839153904 0.18619559803038807 1.0888996922513 0.22889379363370255
7512 1.3895313193334555 0.18619563595282881 0.9744418243871242 0.22889385899350256
7513 1.2985795953519106 0.1861955786416232 0.8834902240944679 0.2288937926158196
7514 1.2503861350403696 0.18619557905074985 0.8352967496551202 0.22889380633449938
7515 1.2472303181088567 0.1861955598255462 0.832140965680894 0.22889379260241635
7516 1.2776000704650146 0.18619552409072693 0.8625107899352413 0.22889375643904622
7517 1.3228308807569005 0.18619553569812627 0.9077415596180988 0.22889378544067554
7518 1.364252996983089 0.1861954754991088 0.9491638060205164 0.22889371546346365
7519 1.388560524604656 0.18619550339933624 0.9734712540631955 0.22889376714212412
7520 1.3902849190097397 0.18619543455648044 0.97519579923502 0.22889368521823927
7521 1.371436693261664 0.18619546304117865 0.9563474923851311 0.22889373783535422
7522 1.3391702099646656 0.18619539997599496 0.9240811460445612 0.22889366394410962
7523 1.3026610549356983 0.18619541677714663 0.8875719376673534 0.22889370049119814
7524 1.2702499270262584 0.18619536904396508 0.855160910097386 0.22889364788490735
7525 1.2475445072841496 0.18619536759077812 0.8324554804481462 0.22889365924522528
7526 1.2367023639160453 0.18619533877839695 0.8216133922374271 0.22889363290022108
7527 1.2367518236349213 0.18619531826234978 0.8216628874146731 0.22889361795789864
7528 1.2445778241124137 0.18619530676749776 0.8294889017055568 0.22889361563935925
7529 1.2561468654460723 0.18619527074211895 0.8410580153674934 0.22889357933646018
7530 1.267613146098673 0.18619527157523877 0.8525242804121291 0.22889359411130517
7531 1.2760836080690225 0.18619522595040824 0.8609948374658324 0.22889354465278183
7532 1.2799702247117395 0.18619523276664832 0.8648814242246344 0.22889356772045688
7533 1.2789702659199174 0.18619518389712575 0.8638815681126065 0.22889351391018523
7534 1.2737915719619612 0.18619519068719995 0.8587028443185559 0.22889353695620543
7535 1.2657527269919084 0.18619514397104917 0.8506640967711931 0.2288934862496661
7536 1.2563806037697403 0.18619514614107247 0.8412919546876796 0.22889350294098826
7537 1.2470824862914867 0.1861951052664283 0.831993920616925 0.2288934604081332
7538 1.23893640196439 0.18619510008082296 0.823847834887365 0.228893466996202
7539 1.232599782020504 0.18619506685866616 0.8175112800584523 0.22889343510338545
7540 1.2283184864494539 0.18619505337388023 0.8132300027575086 0.22889343031806506
7541 1.2260010682362625 0.18619502798774865 0.8109126309608482 0.22889340928766558
7542 1.2253258624215015 0.18619500666797106 0.8102374619599784 0.22889339379355228
7543 1.2258513319202606 0.18619498814482816 0.8107629615109607 0.22889338226447178
7544 1.227110833671226 0.18619496034706098 0.8120225153810816 0.2288933579430834
7545 1.228681711030607 0.1861949470799564 0.8135934102551949 0.22889335369545566
7546 1.2302261053333052 0.18619491455323106 0.8151378678259005 0.2288933229541737
7547 1.2315074540789763 0.18619490475852973 0.8164192257831957 0.2288933235372509
7548 1.232387545417584 0.18619486924562081 0.8172993874070286 0.22889328876493478
7549 1.2328124099255404 0.18619486129400792 0.8177242566843346 0.228893291947198
7550 1.2327915514862895 0.18619482427106085 0.8177034720531952 0.22889325516203332
7551 1.232377207769252 0.18619481687879083 0.8172891317022868 0.2288932591881745
7552 1.2316448127456994 0.18619477942836568 0.8165568114487541 0.22889322186857966
7553 1.2306784476170836 0.18619477172722065 0.8155904503386567 0.22889322555120623
7554 1.2295596543408642 0.18619473451638105 0.8144717312155103 0.2288931886089729
7555 1.228361481881326 0.18619472603700113 0.813273564540546 0.2288931913037788
7556 1.2271449139756216 0.18619468936281944 0.8120570694655105 0.22889315514729167
7557 1.2259588980096 0.18619467996936576 0.8108710613765207 0.2288931566637135
7558 1.2248410792018367 0.18619464383572426 0.8097533140639184 0.22889312130219414
7559 1.2238205347650755 0.18619463364465932 0.8087327793266939 0.22889312179372218
7560 1.2229200496043593 0.18619459784189574 0.8078323648180331 0.22889308694443053
7561 1.22215950777296 0.1861945871485237 0.8070718338144285 0.2288930868100077
7562 1.2215583972425001 0.1861945513171562 0.8064707939417555 0.22889305198358856
7563 1.2211392489033546 0.18619454054406745 0.8060516565605627 0.22889305179872435
7564 1.2209303206109785 0.1861945042125391 0.8058428000489511 0.2288930163494883
7565 1.2209695562930918 0.18619449388662057 0.8058820455706288 0.2288930168358425
7566 1.2213083291431448 0.18619445647898708 0.806220892692586 0.22889297997157176
7567 1.2220172877060784 0.18619444723932568 0.8069298584585511 0.22889298200820152
7568 1.2231930174510137 0.18619440805143775 0.8081056666422265 0.22889294275734942
7569 1.224968399894903 0.1861944006895193 0.8098810517695832 0.22889294743580055
7570 1.227525797166978 0.18619435883152174 0.8124385337666895 0.22889290456876663
7571 1.2311171157823233 0.18619435436744983 0.8160298481173817 0.22889291329749195
7572 1.2360909089810217 0.18619430866652448 0.8210037351212388 0.2288928651932583
7573 1.2429330386664348 0.18619430847046847 0.8278458503315842 0.22889287986438211
7574 1.2523236159618203 0.1861942573205678 0.8372365343372875 0.22889282430396507
7575 1.2652220642483856 0.18619426329770666 0.8501349534028673 0.22889284754781164
7576 1.2829892844481734 0.18619420443172138 0.8679022986159497 0.22889278140050243
7577 1.307570639109144 0.1861942193029552 0.8924836028336623 0.2288928169725265
7578 1.341763992421455 0.18619414944527665 0.9266771072592938 0.22889273571688462
7579 1.389623925560748 0.18619417717780543 0.9745369592912517 0.2288927890916908
7580 1.4570637392125358 0.18619409150763988 1.0419769616296468 0.22889268607524912
7581 1.552771618681983 0.18619413798437495 1.1376847153271301 0.2288927653704779
7582 1.6895950785769909 0.18619402929549608 1.2745084186309423 0.22889263065055257
7583 1.8866697842746691 0.18619410336912828 1.4715829328235848 0.22889274808195612
7584 2.1726786755984797 0.186193960738236 1.757592148271675 0.22889256658856882
7585 2.5909176079001695 0.1861940759096033 2.175830791203251 0.2288927407873153
7586 3.2071408324290034 0.1861938825635166 2.792054460484414 0.22889248938107265
7587 4.121882524301713 0.1861940596788389 3.7067957155040743 0.22889274911879975
7588 5.489723451125092 0.1861937895493954 5.074637269736857 0.2288923918388394
7589 7.549817761370729 0.1861940611627956 7.13473091815248 0.22889278205545463
7590 10.673913038126662 0.18619367329444902 10.258827102426743 0.22889226240547025
7591 15.44279633034827 0.18619409073070986 15.027709385640955 0.22889285397660367
7592 22.766346891879945 0.18619352022623747 22.35126128922081 0.22889208243290068
7593 34.073611249598244 0.18619416488643648 33.658524096879056 0.22889298783275183
7594 51.60531867571366 0.1861933085487091 51.19023354514771 0.22889182201724062
7595 78.86191047995845 0.18619430925972558 78.44682295124903 0.228893219449706
7596 121.24379601314888 0.186193004354474 120.82871157407787 0.2288914347165349
7597 186.91425795255574 0.18619456063299097 186.49916979109392 0.2288936008288196
7598 287.69305617140446 0.18619256020114794 287.27797275554775 0.22889085565556994
7599 439.4580735418724 0.18619495924809762 439.0429843916589 0.22889419096542926
7600 660.2618015964741 0.18619193193358693 659.8467196400414 0.22889002449912974
7601 962.9890687883544 0.18619549978500774 962.5739782968102 0.22889499175930286
7602 1336.986621425112 0.1861911638138245 1336.5715412593108 0.2288890019873271
7603 1718.4587141099264 0.18619597402498517 1718.0436224008795 0.22889573502186938
7604 1966.6033575686813 0.18619059956812112 1966.1882787050301 0.22888826408302537
7605 1900.9972474445708 0.18619577143127194 1900.5821560818722 0.2288955912672782
7606 1439.1580059094078 0.18619093278525417 1438.7429261861764 0.22888879044628482
7607 747.0082586348069 0.18619429834498577 746.5931706343222 0.22889370213971608
7608 183.68489289007007 0.18619238553272868 183.26980959555442 0.22889090898291298
7609 25.807988806621058 0.1861920685062877 25.392906004467484 0.2288907336472878
7610 257.19388128328495 0.18619400675991316 256.7787940073535 0.2288932691715028
7611 617.1066333571756 0.18619040709846546 616.6915544276859 0.22888852239120536
7612 803.5488248392328 0.1861945586655638 803.1337361261079 0.22889415445929326
7613 674.2747198330765 0.186190209047424 673.859641304296 0.22888831973306245
7614 339.259016707073 0.18619355060649628 338.8439302667804 0.22889288968612628
7615 59.31293219565156 0.18619135922258578 58.89785085486664 0.22888998156233994
7616 16.65042370219377 0.18619172088293837 16.235341503350426 0.22889047796040402
7617 176.58993763094108 0.1861927006940841 176.17485303178032 0.22889189846667762
7618 353.4648852367033 0.18619042826214782 353.04980601465184 0.22888879378935734
7619 383.24139754502005 0.18619305039019543 382.82631205286856 0.22889244176130075
7620 250.134142181012 0.1861904003508558 249.71906293281396 0.22888884784720537
7621 77.71835284186416 0.18619220725622443 77.30326929811245 0.22889133649548024
7622 3.194145517711468 0.18619126571620065 2.779064123638852 0.22889012835641545
7623 58.06602913200565 0.18619100349659468 57.6509483993847 0.22888972912435443
7624 161.04952941861467 0.18619199198538844 160.63444622471854 0.2288912019107215
7625 207.10740810301064 0.18619042529918986 206.69232869246792 0.228888985243512
7626 158.84418763123497 0.18619186615091582 158.4291046781767 0.2288910869073378
7627 65.76340877212576 0.18619074442284686 65.3483285429194 0.22888948478351015
7628 7.037552386720754 0.18619105201575584 6.622471324719349 0.2288900099856489
7629 18.633129887281306 0.18619143365300783 18.218047958119985 0.22889049550831372
7630 71.13380110549154 0.18619029014747335 70.7187218184849 0.22888899685917286
7631 107.18239039525113 0.18619175079287503 106.76730765709138 0.22889098736687977
7632 94.57550515431728 0.18619014578796267 94.16042617454568 0.22888883398364368
7633 48.24453615804654 0.1861914076758914 47.82945418815759 0.22889056221305867
7634 8.897720925606508 0.18619057395491112 8.482640889958434 0.2288894616931622
7635 4.088065630798803 0.18619073062451635 3.672985229672652 0.22888967050163442
7636 27.85912488109478 0.18619107309458838 27.444043623375958 0.22889018462423358
7637 52.2938287407825 0.18619026570206273 51.87874940668723 0.22888906839321455
7638 54.66099544856439 0.18619118549769578 54.24591389319025 0.2288903698764461
7639 34.83811711950656 0.18619027947197467 34.42303771350585 0.2288891265287396
7640 10.972161802186982 0.186190864450793 10.557080984208046 0.2288899535281428
7641 1.1813695473604038 0.18619060543893853 0.7662893273714476 0.2288896145500175
7642 8.946170944445942 0.18619042676174893 8.531091143595507 0.22888937408868626
7643 23.248224186207295 0.18619086712593869 22.833143308559126 0.22889001052223357
7644 30.208890663953568 0.18619021765291252 29.793811336046083 0.22888911025457062
7645 24.569573568954798 0.18619082113478733 24.154492769729856 0.2288899780901538
7646 12.07224681535806 0.18619033102622265 11.657167191590236 0.22888929274160064
7647 2.7812628454375763 0.1861905207076958 2.366182733240048 0.22888959148983248
7648 2.407510817240431 0.1861905927075137 1.992430544698462 0.2288896798344555
7649 8.787887691580858 0.18619020881590528 8.372808295091541 0.22888918767341107
7650 15.128361627521029 0.18619075252267284 14.71328095053038 0.22888992446797496
7651 16.079283536078762 0.18619008713958704 15.664204402041848 0.2288890468973253
7652 11.457541384020843 0.1861906919814676 11.04246082953002 0.2288898625093546
7653 5.336515420780298 0.1861901721706756 4.921436055897488 0.22888919271213434
7654 2.165214407704027 0.18619048576912237 1.750134324730064 0.22888959720484087
7655 3.4194768403504376 0.1861903229774654 3.004397087286895 0.2288894300860769
7656 7.136719876165945 0.18619030453837934 6.72164020694409 0.22888936468347623
7657 10.048243851887744 0.18619037723687035 9.633163940061236 0.2288895345896372
7658 10.205207724570364 0.18619026979826594 9.790128121721564 0.22888933305053563
7659 8.11699379478766 0.1861902713704914 7.701914104420053 0.22888941899711535
7660 5.919407327979686 0.18619038040185762 5.504327447503664 0.22888950007416362
7661 5.5889587524853015 0.18619006099060936 5.173879530066838 0.2288891614278543
7662 7.663911315499259 0.18619054444262306 7.248831033951657 0.2288897371049794
7663 11.257877196103324 0.18618985063001606 10.842798437161207 0.22888890831210024
7664 15.085189054235668 0.18619066788182043 14.670108474328352 0.22888991202549586
7665 18.59494662480074 0.18618970465318468 18.17986816893563 0.2288887512119262
7666 22.452106790851204 0.18619072581304316 22.037026077240075 0.2288899877980864
7667 28.222007346627894 0.18618960489043465 27.806929073505746 0.2288886682317155
7668 37.69451135782519 0.18619077333608186 37.27943054747741 0.22889003701170355
7669 52.437539187955586 0.18618946960642674 52.022461167610736 0.22888855073842432
7670 73.91403481185685 0.18619090471489094 73.49895372225335 0.2288901848886178
7671 104.06818465434735 0.18618920512372414 103.65310717376192 0.22888827546170348
7672 146.01401305766248 0.18619120041249665 145.59893132142298 0.2288905358269951
7673 204.41068807933954 0.18618875094789306 203.99561156171262 0.22888776667900826
7674 285.2196506381045 0.18619169369469157 284.8045678158838 0.2288911285259914
7675 394.5201472061263 0.1861881031004918 394.1050720777985 0.22888702522724413
7676 535.9170681579188 0.1861923501089484 535.5019838935699 0.2288919142399915
7677 705.7819616600239 0.18618734377978363 705.3668881583787 0.2288861578653365
7678 886.3576943918325 0.18619301404945615 885.942608675658 0.22889270212514742
7679 1039.2002424203943 0.18618672426693247 1038.7851702311964 0.22888546493103448
7680 1107.132362935017 0.18619331070264566 1106.7172765695502 0.22889305476405272
7681 1035.0221852960105 0.18618672511219822 1034.6071130705577 0.2288855003405347
7682 809.5758563377952 0.186192724506526 809.1607712272319 0.22889238605681
7683 490.3089677228203 0.18618774572206806 489.8938932673677 0.22888670973056763
7684 192.95560880233833 0.1861911586746855 192.54052704429444 0.22889059936920936
7685 24.219422273825963 0.18618947686159154 23.804344073912286 0.2288887230520834
7686 20.572977955562443 0.18618931193902827 20.15790013984211 0.22888850378130624
7687 137.93742772158788 0.18619102385723388 137.52234618862352 0.22889050910711323
7688 286.6839938704465 0.1861880670340127 286.2689186920143 0.22888711139812212
7689 379.19525440530515 0.18619167779059906 378.78017146800096 0.22889125951357428
7690 368.14546737602785 0.18618788640060244 367.7303925454666 0.22888694416066677
7691 264.89411736356345 0.1861912364715065 264.4790353706789 0.22889075641304296
7692 128.6557867603937 0.18618868877792624 128.24071017742042 0.22888789419535743
7693 28.85160659042824 0.18619006651180778 28.436527091485384 0.2288894324310473
7694 4.320717066832147 0.18618986811294916 3.9056379396459064 0.22888925907329136
7695 46.804052687100025 0.18618891057031675 46.38897563713177 0.22888813939793584
7696 114.60656298180005 0.186190691989012 114.1914820861926 0.22889020361845497
7697 161.23487372440664 0.18618836880923734 160.81979779896193 0.2288875566354757
7698 160.49259541666487 0.18619076691305728 160.07751436092587 0.22889028882593454
7699 116.71149070932195 0.18618859478519845 116.29641426692541 0.2288878476113427
7700 57.31122725275075 0.18619017277187583 56.89614746173401 0.22888961824486068
7701 13.710391501254367 0.1861893016161026 13.295313524623387 0.22888867501487728
7702 3.111654781890058 0.18618934587051403 2.6965767406069676 0.22888869541257623
7703 21.80185795042132 0.18618998722158348 21.386778498501652 0.22888946469808102
7704 51.4497903183764 0.1861887667418596 51.03471348640498 0.22888806522956506
7705 71.83949445376533 0.18619026728462007 71.4244144013247 0.22888978515601952
7706 71.81192047354511 0.1861886767175631 71.39684380279077 0.22888799403678656
7707 53.285198672120956 0.18619005811020162 52.87011906303346 0.22888955097730213
7708 27.69735345498649 0.18618900692408083 27.28227605368608 0.22888839437633007
7709 8.118293514976994 0.18618955325341166 7.703214972124077 0.22888898959950604
7710 2.055473341255902 0.18618948036373298 1.6403949140258935 0.22888894686627528
7711 8.698883036349162 0.18618906268780686 8.283805519277934 0.22888845438342048
7712 21.088413316541438 0.18618980523534717 20.673334189307607 0.2288893219984845
7713 30.915088962493787 0.18618881918200403 30.50001193818344 0.22888820512834263
7714 32.91651112683001 0.18618983290814528 32.50143193648185 0.2288893574400137
7715 26.814677720545834 0.18618887692947644 26.399600547214824 0.2288882964015318
7716 16.410301167047358 0.18618959754187434 15.995222470834824 0.22888909867066284
7717 6.883611358448359 0.18618912847525745 6.468533629004399 0.22888860096870275
7718 2.0028874994044656 0.1861892556159447 1.587809517226886 0.2288887265616349
7719 2.6250678451694727 0.18618939591353545 2.2099895333270134 0.22888891592892388
7720 6.917855028765356 0.18618897933918563 6.5027776141292915 0.22888843529687933
7721 11.787841039906944 0.18618953537926838 11.372762423413738 0.2288890811139369
7722 14.55890781696757 0.18618886884974525 14.14383061388782 0.22888833423000515
7723 14.079221271196634 0.18618949693448802 13.664142729517357 0.22888904474478866
7724 10.899502441500141 0.18618892406301768 10.484425098807211 0.22888841862991316
7725 6.661393354811479 0.1861893232210532 6.246315172471209 0.22888885911921691
7726 3.146915056452254 0.18618907055708817 2.73183738450003 0.2288886013951355
7727 1.482590451810636 0.18618910665595492 1.0675127148384145 0.2288886303162667
7728 1.8061055942555087 0.1861892117352282 1.3910276093630873 0.22888877315719305
7729 3.4261572470119903 0.18618893562623934 3.011079854273778 0.22888845711197298
7730 5.287401360275024 0.18618927685444783 4.8723232272986285 0.22888885612194804
7731 6.473795008191753 0.18618885734120239 6.058717760776627 0.22888839007392342
7732 6.538253111553923 0.18618924404974113 6.123175038867074 0.22888882863710813
7733 5.57114249494664 0.18618886934525056 5.156065202042537 0.22888842355885222
7734 4.04512564342726 0.18618913598486322 3.6300477887121767 0.22888871873022082
7735 2.5507239718390613 0.18618893405631118 2.1356465243731306 0.22888851340961977
7736 1.5499071629256453 0.18618899872325742 1.1348295848777368 0.22888857932465112
7737 1.2357041912911046 0.18618900310502484 0.8206265832558219 0.22888860493025787
7738 1.5231861576425478 0.18618887741708956 1.1081088194847826 0.22888846074067581
7739 2.1419031568299385 0.18618903880316218 1.7268254612128529 0.2288886568139232
7740 2.7709700463810156 0.18618879952437772 2.355892854495175 0.22888839236146274
7741 3.1587544848959173 0.18618902505630608 2.7436768071592508 0.2288886526803604
7742 3.1901859861387107 0.1861887698778887 2.775108838349001 0.22888837791182118
7743 2.8926180180585988 0.18618896688467057 2.477540451450754 0.2288885997231743
7744 2.3940988261283542 0.18618877555422253 1.9790216489403851 0.2288884016337465
7745 1.8598269047112255 0.18618888255673635 1.4447495028330708 0.22888851932141835
7746 1.4326299435670724 0.18618879544300335 1.0175527087381788 0.22888843938589037
7747 1.1950115847944727 0.18618879361185173 0.7799343554970941 0.2288884356855268
7748 1.1587503885090567 0.18618880958026734 0.7436731098393988 0.22888846908939042
7749 1.2778928302870538 0.18618871693860028 0.8628157461910394 0.22888836715741412
7750 1.4750900266182385 0.18618880511170655 1.0600127443842602 0.22888847712227195
7751 1.6701114091751827 0.18618866093864814 1.255034425964753 0.2288883222717816
7752 1.8019290059855229 0.1861887780173101 1.3868517680968846 0.2288884598713282
7753 1.8400244834522175 0.1861886256521291 1.4249475575422885 0.22888830025780002
7754 1.7848203204741917 0.1861887315220132 1.3697431673139333 0.2288884216382452
7755 1.660081625135491 0.1861886053891992 1.24500472551973 0.22888829422656182
7756 1.5014576033961635 0.18618867288720592 1.0863805596237617 0.22888837088519576
7757 1.345105247581406 0.18618859213785108 0.9300283603785582 0.22888829506499678
7758 1.2191767429112776 0.18618861014568258 0.8040998161898631 0.22888831657573183
7759 1.1394131587564431 0.1861885784436689 0.7243362857111117 0.22888829460166238
7760 1.108723088168754 0.18618854976122784 0.6936462727468127 0.22888826566071338
7761 1.1197079125049847 0.18618855912020732 0.7046310659972818 0.2288882873874957
7762 1.1587226119011547 0.18618849554332617 0.7436458943463123 0.22888822201151623
7763 1.2101427292373859 0.18618853174360786 0.7950659263898837 0.22888827110389443
7764 1.259866024415086 0.18618844864882558 0.8447893892116783 0.22888818655458215
7765 1.2975518754727546 0.18618849625947562 0.8824751332018886 0.2288882460113905
7766 1.3175145848938399 0.18618840825125507 0.9024380185374498 0.22888815810513508
7767 1.3185026565755245 0.18618845415320587 0.9034259884584598 0.22888821396385883
7768 1.3027359981346847 0.18618837243814243 0.887659491295514 0.2288881344010283
7769 1.2746117587989245 0.18618840757115465 0.8595351738087542 0.22888817741901568
7770 1.2394106540584686 0.1861883390163035 0.8243342020523962 0.22888811298976905
7771 1.2022372460389248 0.18618835863135724 0.7871607487114475 0.22888813869612004
7772 1.1673000723343436 0.18618830606460776 0.752223674461552 0.22888809180818387
7773 1.137548751706632 0.18618830901238595 0.7224723431340172 0.22888809956022882
7774 1.1146109359821805 0.18618827220713824 0.6995345943321208 0.22888806944292145
7775 1.098944895161638 0.18618825980106657 0.6838685742655399 0.22888806109503165
7776 1.0901121592402065 0.18618823666113604 0.6750358774333077 0.22888804514576275
7777 1.0870906573242012 0.18618821152445186 0.6720144220288297 0.22888802377091969
7778 1.0885681491617534 0.1861881991452178 0.6734919313107604 0.22888801870577521
7779 1.0931805133301924 0.18618816427969906 0.6781043614421476 0.22888798760834575
7780 1.0996807730413323 0.18618815972881986 0.6846046230429291 0.2288879902695833
7781 1.107038742427345 0.18618811789069634 0.6919626721783533 0.22888795235829532
7782 1.1144835285139818 0.18618811868123492 0.6994074496605592 0.22888796017218765
7783 1.1215019471980887 0.18618807204608814 0.7064259574990013 0.22888791765299935
7784 1.1278107823198118 0.18618807635227505 0.7127347771576172 0.22888792880991946
7785 1.1333138951475565 0.186188026398103 0.7182379856412702 0.2288878831081833
7786 1.138057478275161 0.18618803309506388 0.7229815486168555 0.22888789656324152
7787 1.1421875886078319 0.18618798061942168 0.727111759611079 0.22888784837733117
7788 1.1459171787447016 0.1861879892278855 0.7308413257538219 0.22888786376299408
7789 1.1495012469070773 0.18618793442505932 0.7344254993139362 0.22888781316808174
7790 1.1532236956404132 0.18618794502592403 0.738147919926344 0.2288878306881451
7791 1.1573919802399033 0.18618788756938204 0.7423163154373573 0.22888777723316403
7792 1.1623422873107334 0.18618790073299668 0.7472665889943605 0.2288877975833763
7793 1.168451105590698 0.18618783982730353 0.7533755254172175 0.22888774034617693
7794 1.1761569852551217 0.1861878565856873 0.761081363981305 0.22888776468812932
7795 1.18598950640166 0.1861877909655837 0.770914013167583 0.22888770226849334
7796 1.1986116271605116 0.18618781284584437 0.7835360820416023 0.2288877322730651
7797 1.2148747279728678 0.18618774070635186 0.7997993245573698 0.22888766270914607
7798 1.23589656587293 0.18618776984123017 0.8208210953474897 0.22888770068421013
7799 1.2631658073306002 0.1861876886811463 0.8480904973741294 0.22888762127532458
7800 1.2986908277799927 0.18618772801793448 0.8836154293628457 0.22888767039921248
7801 1.345205620410594 0.18618763436981844 0.9301304086338736 0.22888757740690174
7802 1.4064656992882993 0.18618768801232746 0.9913903691714377 0.22888764210453408
7803 1.4876673289948683 0.1861875770140219 1.0725922216973212 0.2288875302835252
7804 1.5960556773636123 0.1861876507556187 1.1809804097999734 0.22888761680802022
7805 1.7418020649459043 0.1861875154886378 1.3267270707712375 0.22888747868602888
7806 1.9392887820541145 0.1861876176318006 1.5242135684127787 0.22888759600953504
7807 2.2089901951607427 0.18618744810479773 1.79391532627241 0.22888742078353513
7808 2.5802549222621116 0.18618759072170843 2.1651797495751572 0.22888758196524603
7809 3.0954321135977807 0.18618737230290788 2.6803573874936966 0.22888735380117603
7810 3.81603251137292 0.1861875731846116 3.4009573600869585 0.2288875781013499
7811 4.8319671282563545 0.18618728417040273 4.4168925705881055 0.2288872734978456
7812 6.275455070763236 0.1861875698567054 5.86037991124324 0.228887589663291
7813 8.342051619099932 0.18618717768471668 7.926977268068576 0.22888717334663888
7814 11.322460781224855 0.18618758818240455 10.907385568316565 0.2288876247258848
7815 15.650785462856915 0.18618704354239185 15.235711376045687 0.2288870432688362
7816 21.977354168507638 0.18618763962148285 21.562278833168044 0.22888769571811066
7817 31.27831146491407 0.18618686742960164 30.86323772971478 0.22888686776968994
7818 45.01784641151125 0.18618774160476628 44.60277084837064 0.22888782153584558
7819 65.38394609299739 0.1861866277893832 64.9688728416556 0.2288866235524135
7820 95.61505469211359 0.1861879195985382 95.19997874277055 0.22888802974449818
7821 140.42115553671937 0.1861862941880897 140.00608296467294 0.2288862778583511
7822 206.43421588606373 0.18618820668161093 206.01913932340037 0.2288883559817422
7823 302.4756830528087 0.18618583138770392 302.0606114281884 0.2288857932325566
7824 439.05459134314464 0.1861886306981316 438.63951388290013 0.22888882954633255
7825 625.9245054093014 0.18618522648388033 625.5094350248435 0.2288851579740756
7826 865.7004734924847 0.18618916039058417 865.2853949185161 0.2288894135780257
7827 1141.861768429283 0.1861845794021189 1141.4466993632154 0.22888448666551145
7828 1403.213321403895 0.18618956795857275 1402.7982419826872 0.2288898532491684
7829 1558.3094828005264 0.18618426862784718 1557.8944143294211 0.22888420247756033
7830 1504.6452576639733 0.18618930225798583 1504.2301788238326 0.22888953788257305
7831 1203.9172515833031 0.18618490912325197 1203.5021816887806 0.22888498539923022
7832 751.9526008554532 0.18618786586893163 751.5375250676324 0.22888792195186233
7833 352.3077425190692 0.18618663367923688 351.8926689125206 0.22888697286937948
7834 184.02684431931635 0.18618565685525196 183.61177320798555 0.228885454475535
7835 283.0888149095357 0.1861886009700927 282.6737370882578 0.22888922030784914
7836 534.6298379873062 0.18618377114282234 534.2147708570282 0.22888335913520078
7837 753.6034739995813 0.18618973863248542 753.1883937342876 0.2288905266611351
7838 790.0445031151272 0.1861831322112846 789.6294373093174 0.2288826735985298
7839 616.6655992722218 0.18618936011627416 616.2505197942136 0.22889011789192773
7840 347.2741404570576 0.18618407085597893 346.85907261102477 0.2288837751768743
7841 150.70554135436083 0.18618764532264734 150.290465518817 0.22888819022116813
7842 120.2737757515641 0.1861858294928018 119.8587041058537 0.22888581621760362
7843 215.9067186301784 0.1861858016818933 215.49164673015915 0.22888609833736656
7844 316.5871187371407 0.1861870699642741 316.17204437876546 0.2288872884110155
7845 321.2102244726525 0.18618497037714668 320.79515436822595 0.22888513404941777
7846 218.60933081328946 0.1861870720331166 218.19425636975436 0.22888737150200464
7847 83.09171124155121 0.1861853534839847 82.67664035359483 0.22888553447239662
7848 5.63537482383134 0.1861861495668789 5.22030226415029 0.2288864101141705
7849 21.803416317800764 0.18618622970091758 21.388343593411555 0.22888649468829125
7850 94.72793404296806 0.18618525352668583 94.31286332200374 0.22888546743764185
7851 155.54645121249152 0.18618665368671106 155.1313776022735 0.2288869565313109
7852 158.8772930760169 0.18618511650309305 158.46222259519905 0.22888536431478437
7853 110.84967557440262 0.18618622845968266 110.43460286963104 0.22888647631190515
7854 54.69652018197113 0.18618574152933903 54.28144833669822 0.22888610374357365
7855 31.330577179172288 0.18618530189917915 30.915506432422376 0.22888544485073348
7856 49.04887012655361 0.18618653073106847 48.6337965808389 0.2288870149836444
7857 83.67048132467933 0.18618456975063608 83.25541211278217 0.22888464214652868
7858 102.62834818528016 0.18618684753184106 102.21327395284882 0.22888738489949279
7859 90.38829215564532 0.18618448502447268 89.97322309565884 0.22888457496200845
7860 56.754121901438346 0.18618649293858458 56.33904841563061 0.22888699286915717
7861 25.218202137941677 0.18618497430139272 24.803132005843274 0.22888515779700977
7862 13.447733095472914 0.18618577441783937 13.032661133562899 0.2288861874921755
7863 21.772384377462668 0.1861855778965828 21.35731292856797 0.22888587099811292
7864 36.52696166283232 0.18618519505735615 36.1118909307611 0.22888553701386366
7865 42.64618580420479 0.18618585510489036 42.231113732390035 0.22888621670986856
7866 34.58800708819794 0.18618505162756105 34.17293665927325 0.22888537729713532
7867 18.312644348612473 0.18618569145067765 17.897572592418275 0.22888606474352044
7868 4.79546409227026 0.18618527532986076 4.380393184864916 0.22888563207548263
7869 1.3399240945840187 0.18618530288000762 0.9248531344048506 0.22888565729916058
7870 7.227136648258895 0.18618556248047669 6.812065125628961 0.22888596014945808
7871 15.792185565230623 0.18618501102377946 15.377115198171303 0.22888535603554086
7872 20.098983854665065 0.1861856369626557 19.683912166765445 0.22888605093696357
7873 17.60143571694827 0.18618499826999838 17.186365352228044 0.22888536645022728
7874 10.909994329040297 0.1861854310356191 10.494923070047841 0.22888582795683493
7875 4.991558661678991 0.18618521752527908 4.576487808046486 0.22888563610722615
7876 3.4103516968585907 0.18618508256533325 2.9952811685298264 0.22888544576343128
7877 6.286850945249694 0.18618547590294743 5.8717795206774905 0.22888594866925593
7878 10.927732192934062 0.18618479639058005 10.512662262386058 0.22888513415742393
7879 14.12799449739195 0.18618559495503886 13.71292279833953 0.22888610409738047
7880 14.309156445362477 0.18618469472592475 13.894086720626067 0.22888503001048555
7881 12.187396859896449 0.18618552292444207 11.772325292085204 0.22888604488680284
7882 9.877460076802866 0.1861847570298437 9.462390210202157 0.2288851095708641
7883 9.330941523658025 0.18618534014649785 8.915870321365459 0.2288858621460676
7884 11.216458264646713 0.18618486277938998 10.801388165329705 0.22888523653761836
7885 14.831515517780952 0.18618518181311922 14.416444627178478 0.22888570878935405
7886 18.87202459049551 0.18618488512305115 18.456954437995144 0.22888526737731513
7887 22.415201816247464 0.18618514606384323 22.000130973949666 0.2288856962339552
7888 25.494086079422093 0.18618476509758544 25.079016179586272 0.22888513473823408
7889 29.03300213069069 0.18618524783892115 28.617931040293705 0.22888584255806488
7890 34.3326198036096 0.18618452611482747 33.91755041386624 0.22888486362853822
7891 42.520840369454184 0.18618543400291387 42.10576884581708 0.2288860896341904
7892 54.300981636233416 0.18618423591538732 53.8859128718002 0.228884528517833
7893 70.1015436082644 0.18618563439502245 69.68647161319662 0.22888636067276555
7894 90.46385878720528 0.18618395212648867 90.04879064296111 0.2288841921176925
7895 116.43132481834257 0.18618580933204107 116.01625239540141 0.2288866136091158
7896 149.69688971710065 0.18618368754941547 149.2818221629026 0.22888386664863
7897 192.45730748720808 0.18618596606274393 192.0422346620346 0.22888685911075712
7898 246.91296605400925 0.18618341157884122 246.49789912591035 0.22888351652005207
7899 314.52480988167906 0.1861861383875442 314.10973660728007 0.22888713601145827
7900 394.86302394824753 0.18618308495979194 394.4479577630367 0.22888310025103945
7901 484.22306268018957 0.18618633857871603 483.8079888883681 0.22888745324280624
7902 573.9041808785988 0.18618271513370716 573.4891155251723 0.22888263829284428
7903 649.310166779717 0.18618650077254612 648.8950925595867 0.22888771935767085
7904 690.821179207161 0.18618240723577556 690.4061145231442 0.22888227678110976
7905 678.8840177918573 0.18618645803144934 678.4689436215067 0.22888771231919153
7906 602.5680195849235 0.1861823541058662 602.1529549584125 0.2288822724051938
7907 468.9790410806183 0.1861860242912121 468.5639678710074 0.228887185319712
7908 305.73473776951283 0.18618270419725003 305.3196722506985 0.22888281461711296
7909 152.76072799567467 0.18618517648089739 152.3456567104914 0.22888610870237458
7910 45.95474297999598 0.18618339259098535 45.539675786127845 0.228883801277152
7911 3.087854139589461 0.18618413351554444 2.672785229646218 0.22888477642769878
7912 19.545733400028226 0.18618415501063615 19.13066437604004 0.22888486897754887
7913 73.9813201236202 0.18618320388152626 73.56625332017192 0.22888359956673657
7914 138.3436772152024 0.1861847087458314 137.9286068622644 0.22888564419218954
7915 187.2236602718052 0.1861826118476293 186.80859478668557 0.22888287327197251
7916 204.43262408586747 0.1861848750415176 204.0175533110991 0.2288858997268758
7917 186.26750424155549 0.18618245387368457 185.85243906642808 0.22888272125369857
7918 141.17305295916236 0.18618461360836736 140.7579827555837 0.22888558997030647
7919 85.51673545888217 0.18618269274242327 85.10166967689331 0.22888308924643253
7920 36.9144592178412 0.1861840369283812 36.49939031418184 0.22888486673097697
7921 7.780140824456133 0.18618316089266554 7.365073912386889 0.2288837511765786
7922 1.8889917003639667 0.1861833641950873 1.4739243167006923 0.228884019468187
7923 14.814201883754704 0.1861836318171871 14.39913384460362 0.22888440733389667
7924 37.15246838006075 0.1861828112010526 36.73740223781815 0.22888333104154793
7925 58.602173729248314 0.18618392220743904 58.18710498721158 0.22888481982929035
7926 71.32466533545677 0.18618250764861327 70.90959985769275 0.22888297011540276
7927 71.81370528786464 0.1861839474309213 71.39863645857557 0.22888488185815328
7928 61.09544060297506 0.18618247897927717 60.68037515556309 0.22888296843269443
7929 43.54937101691127 0.1861837264205985 43.13430266967539 0.22888462081527666
7930 24.89883694206139 0.18618266204582004 24.48377103820523 0.22888324181034192
7931 10.165145743638382 0.1861833564273256 9.750078222487794 0.22888416472326356
7932 2.250600937055739 0.18618294027371088 1.8355343600353917 0.2288836367466363
7933 1.5077051574442266 0.18618296424711347 1.092638513953553 0.22888367924355996
7934 6.200534346270328 0.18618319304721093 5.785467157564909 0.2288839956582082
7935 13.48119657671233 0.18618265464404404 13.066130621058146 0.22888330101013885
7936 20.441766358224065 0.18618333672045012 20.026698811289034 0.2288842102145815
7937 24.916738539277702 0.1861824822000932 24.50167295580301 0.22888310127460057
7938 25.887946149239507 0.18618334049912022 25.47287856763408 0.2288842411063058
7939 23.48807288119783 0.18618244997590358 23.07300734700173 0.22888308422019846
7940 18.7076935827809 0.18618322090473405 18.292626251681874 0.22888411019429186
7941 12.94697035666396 0.186182523109583 12.531904628999731 0.2288832045546452
7942 7.569853091886511 0.18618302465815906 7.1547861889495765 0.228883878278776
7943 3.5721965313526463 0.18618264818327518 3.157130490496961 0.22888339267241045
7944 1.4253583847148772 0.18618280739354118 1.0102919595646074 0.22888361775672858
7945 1.0887263097171127 0.18618277263662616 0.6736599570832628 0.22888357999722383
7946 2.1429326429858486 0.18618261536518563 1.727866638558948 0.22888338906171474
7947 3.976281124100912 0.1861828586185217 3.5612145484092785 0.2288837170731115
7948 5.964191236836184 0.18618247569924998 5.549125533150007 0.22888322798692712
7949 7.602376576522864 0.18618288823163845 7.187309907908381 0.22888378038284413
7950 8.577772770126765 0.18618239568943412 8.16270722982225 0.22888314461508236
7951 8.781125668233797 0.18618286148985552 8.366059037055312 0.22888376968862922
7952 8.275235612099845 0.18618236770191962 7.860170114891092 0.22888312950683384
7953 7.239190466890321 0.1861827904442574 6.82412397599336 0.22888370045270381
7954 5.905534976755696 0.18618237590392558 5.490469438530231 0.22888316232154018
7955 4.505517662048263 0.1861826924933262 4.090451374327051 0.2288835952278857
7956 3.229549200991324 0.18618240242652906 2.814483578757698 0.22888321980709703
7957 2.206402451423486 0.18618258476289337 1.791336390260651 0.22888347639994167
7958 1.498849892722233 0.18618243179422786 1.0837841793030887 0.22888328162491636
7959 1.1117765262133348 0.186182480517545 0.6967106841979536 0.22888336149783634
7960 1.0072786224895443 0.1861824532360001 0.5922128357936197 0.22888333345992454
7961 1.1220056448902527 0.18618238777718085 0.7069399957981334 0.22888326131493844
7962 1.3830879044895699 0.1861824610960254 0.968022075740567 0.22888336765297748
7963 1.7205334857871006 0.18618230966657032 1.3054679958516786 0.22888318026885174
7964 2.0753275256968537 0.1861824539706553 1.6602616895803455 0.2288833821458528
7965 2.4034267565532135 0.18618224571293296 1.9883613928250865 0.22888311801519368
7966 2.676499183570607 0.186182433297561 2.261433371595187 0.22888337867785907
7967 2.8803592103242948 0.18618219336588343 2.465293945569648 0.2288830713887635
7968 3.0122043124178313 0.1861824019620016 2.5971385494815356 0.2288833609742941
7969 3.077329498829889 0.18618214927955373 2.6622643134776047 0.22888303607273083
7970 3.0860713853520156 0.18618236322739692 2.671005688788901 0.22888333333571742
7971 3.0511384046791576 0.18618211017464337 2.636073286757453 0.22888300774706144
7972 2.9856873486861963 0.1861823200761549 2.5706217288598725 0.22888329975016866
7973 2.9019478099925835 0.18618207328794972 2.486882753993573 0.22888298271106114
7974 2.8105307054532496 0.18618227491191575 2.3954651670670946 0.22888326347423937
7975 2.7200972674254946 0.1861820365073623 2.3050322728232424 0.22888295809489026
7976 2.6374559835055464 0.1861822295188473 2.222390527032431 0.22888322695426866
7977 2.56778522796654 0.18618199830980808 2.152720297851487 0.2288829318052449
7978 2.515061424276178 0.186182185170782 2.0999960471534793 0.22888319195191664
7979 2.482463303402177 0.18618195760083348 2.0673984434703008 0.2288829023310422
7980 2.4728667139020866 0.18618214280712 2.0578014113283856 0.2288831597665812
7981 2.4892684044936333 0.18618191352142222 2.074203622476565 0.22888286849564593
7982 2.5352853086259866 0.18618210322500192 2.1202200739137265 0.22888313148725828
7983 2.6156129369766155 0.18618186525448538 2.200548242521221 0.22888282920090947
7984 2.7366207831086977 0.186182067267412 2.3215556075965718 0.2288831082447137
7985 2.906996069491538 0.1861818118366284 2.491931474481175 0.22888278317373456
7986 3.138662544424931 0.18618203601016092 2.7235974169494597 0.22888309146531008
7987 3.4479114150118644 0.18618175196132752 3.032846934350707 0.22888272869982962
7988 3.857069801481002 0.1861820109672291 3.4420047073635165 0.22888308315025652
7989 4.396690230370184 0.1861816837453755 3.9816258833150897 0.22888266330971915
7990 5.108793529927568 0.1861819943461986 4.693728449360072 0.22888308622129763
7991 6.051251684064702 0.18618160441793946 5.636187496281985 0.22888258336477801
7992 7.304273776307511 0.18618198939630817 6.889208681921782 0.22888310498942008
7993 8.979301460609427 0.18618150987790025 8.564237467258872 0.2288824834726564
7994 11.232163238799856 0.18618200090165699 10.817098092080284 0.22888314581791508
7995 14.28120621430499 0.18618139405067213 13.866142464611535 0.22888235564278303
7996 18.434021942885234 0.18618203587450985 18.018956688954063 0.22888321805666104
7997 24.124017146831818 0.1861812479717324 23.70895371077108 0.22888218808900707
7998 31.963652619332755 0.1861821044698196 31.548587179578902 0.22888333528403426
7999 42.81508341022098 0.18618105857593578 42.400020387986494 0.22888196365854854
8000 57.889232308170065 0.18618222097914 57.474166570504835 0.2288835166860871
8001 78.86584618002809 0.18618080742727602 78.45078371438989 0.22888165821092699
8002 108.04324060075653 0.18618240419847823 107.62817440888357 0.22888378767449769
8003 148.4658684335668 0.1861804705157069 148.0508067225904 0.2288812404606963
8004 203.99342485350266 0.18618267479108513 203.5783580020534 0.22888417665816643
8005 279.0864798869101 0.18618002285537258 278.6714191857913 0.2288806782634899
8006 378.0991913134765 0.18618304307183503 377.68412357107206 0.2288846993326168
8007 503.43426791132407 0.18617945764627827 503.01920848933395 0.22887996434381
8008 652.2766652525754 0.1861834735424235 651.861596466852 0.2288853121809554
8009 811.4626887001884 0.18617883668246585 811.0476306796886 0.22887918381741207
8010 952.7956287150291 0.1861838157374816 952.3805590794492 0.2288858198424017
8011 1032.807322465343 0.18617836765107798 1032.3922654794037 0.22887861828822184
8012 1005.3388431327348 0.1861837580615749 1004.9237735665347 0.22888580813859202
8013 847.4853910710837 0.18617839223033564 847.0703339485519 0.2288787303014516
8014 587.164570666655 0.1861829965053655 586.7495028085136 0.22888486163596533
8015 303.88378816171013 0.18617909834488297 303.46872929360035 0.2288797697649117
8016 92.2086272398082 0.1861816276354756 91.79356251481096 0.22888309736175536
8017 10.865325792944162 0.18618019762099108 10.450264261983808 0.22888133333936195
8018 56.75534771502258 0.18618019539268388 56.34028627820846 0.2288812414214345
8019 176.09806810915006 0.1861811159833113 175.683004352382 0.22888264078475015
8020 295.86559653635794 0.18617923866349195 295.4505372786641 0.2288800190303549
8021 355.5196097469081 0.18618142074836 355.1045452092326 0.2288831169271244
8022 329.35800653997666 0.1861790062760545 328.94294776273426 0.22887977096630557
8023 234.31740584106913 0.1861809986655332 233.90234223155727 0.22888261084634856
8024 118.25663470065741 0.18617942656146963 117.84157486830166 0.22888040579428304
8025 32.93725077878895 0.18618009286314133 32.52218924084671 0.22888144507910704
8026 7.1844523427453115 0.1861801371206755 6.769390775654208 0.22888142997042787
8027 36.43005764441339 0.1861791649464985 36.01499823751643 0.22888024195045623
8028 91.44673494130026 0.18618068786306544 91.03167202267332 0.22888223076386757
8029 137.036175245512 0.18617860193724897 136.62111711586755 0.22887952770718747
8030 149.38713918546577 0.186180790364196 148.9720759751078 0.22888241999377815
8031 124.97541241610189 0.186178547247442 124.56035436911309 0.22887949974137062
8032 78.76969976326534 0.1861804230016842 78.35463737051862 0.22888196974502878
8033 33.85799866790247 0.18617889034806515 33.4429397683824 0.22888000917199988
8034 8.753292326418274 0.18617980318928068 8.338231350145566 0.2288811730834257
8035 9.25489609060586 0.18617935151437132 8.839836063133959 0.22888067595752962
8036 28.245154762437814 0.18617923905806485 27.830095077109068 0.2288804462706826
8037 51.713538042327365 0.1861796470178847 51.29847727871727 0.2288811165922066
8038 66.61304924487774 0.18617895179283125 66.19799020375814 0.22888008932677362
8039 66.57007216046972 0.18617962858867676 66.15501139950875 0.22888113237230012
8040 53.433883693222505 0.1861789945156847 53.01882452342884 0.22888017527797602
8041 34.857960945183656 0.18617932095672898 34.44290086667704 0.22888075754988219
8042 19.72148586375155 0.18617927077899274 19.306426019694502 0.22888057327805394
8043 13.92573342726257 0.18617887126548927 13.510674364382755 0.22888019161432396
8044 18.43009853262737 0.18617961117652207 18.01503786916862 0.22888105228222652
8045 29.947930675707262 0.18617845028869898 29.532872558270086 0.22887966714847696
8046 43.363849066195705 0.18617986723987154 42.94878778921345 0.22888140974238427
8047 54.411829243368146 0.18617816668692283 53.996771743041684 0.2288793336395425
8048 61.44566706157164 0.18617997340855838 61.030605532449975 0.22888155571310534
8049 65.79672337105723 0.18617803448073844 65.3816661239941 0.22887921258240498
8050 70.92125331927261 0.18617995815290708 70.50619183407915 0.22888152704055723
8051 80.94796703995645 0.18617798651040704 80.53290983801317 0.22887921543288384
8052 99.37386873539828 0.18617991515841942 98.95880737214874 0.2288814480911089
8053 128.38084570012617 0.1861779147426892 127.96578858674457 0.2288791986389152
8054 168.87626810061641 0.18617995298659695 168.46120668426244 0.22888146336737605
8055 220.9565769990163 0.18617772079003184 220.54152024664592 0.22887903158035786
8056 284.3215061601979 0.18618014456668133 283.9064443443634 0.2288816712678035
8057 358.1697447821229 0.18617736137341517 357.75468876587644 0.22887865487302608
8058 440.26441952156404 0.18618048797384404 439.8493569582046 0.22888207538556285
8059 525.2315309705383 0.18617688509257546 524.8164759618397 0.22887812360597098
8060 602.658549240612 0.1861808746917289 602.2434858171969 0.22888254872350397
8061 656.4122106620757 0.1861764602263806 655.9971565649857 0.22887763686355825
8062 667.1297346380064 0.1861810772540997 666.7146707379744 0.22888282277792368
8063 619.2004998821976 0.18617635488252637 618.7854460165622 0.22887751075291748
8064 510.5937235592012 0.1861808260877322 510.17866015321954 0.22888257989391203
8065 359.6223900809208 0.18617678641606247 359.20733529292113 0.2288780015836079
8066 201.93295039605002 0.18618002504018788 201.51788866795442 0.22888170305541988
8067 76.767508792579 0.1861776929400714 76.35245205700517 0.22887904263375533
8068 10.426438700327582 0.186178906690205 10.011379339090016 0.22888045454736022
8069 7.092181853301676 0.18617872373572183 6.677122896393585 0.22888023317236877
8070 50.792247340265426 0.18617787386342186 50.37719017041905 0.22887929598295442
8071 114.54298324501801 0.1861794988864598 114.12792261056245 0.22888113556909567
8072 170.69101369343937 0.18617723591150606 170.2759578720083 0.22887858551956794
8073 198.98499414627292 0.18617979574035712 198.56993285889465 0.22888149163792768
8074 191.3477396097537 0.18617712135698078 190.93268401514985 0.22887847324685495
8075 152.86943782450166 0.1861795741389052 152.45437699574765 0.22888125461509473
8076 98.59795706659396 0.18617747785936037 98.18290068974113 0.22887889899346953
8077 46.97666462154421 0.18617897532093405 46.56160505887115 0.22888058735212052
8078 12.613564700794306 0.1861780881889915 12.198507000218386 0.2288796123869284
8079 1.6141452002954408 0.18617826769156715 1.1990871342864609 0.2288797983174129
8080 11.092414561724455 0.18617867055911577 10.677355601415085 0.2288802897502549
8081 32.11441649226319 0.186177711709068 31.699359594495416 0.22887918605870095
8082 54.01756392297027 0.18617901311750293 53.602504220881876 0.22888068897088912
8083 68.21542158404091 0.1861774546541856 67.80036521122916 0.2288789181575661
8084 70.45327982914203 0.18617903536975083 70.03822007367154 0.22888072010074623
8085 61.2450787670574 0.18617751079546005 60.83002224792209 0.22887900833985028
8086 44.74644928588214 0.18617878057839873 44.33139006938912 0.22888043591461774
8087 26.68139145161987 0.18617778767756687 26.266334316334465 0.2288793476078379
8088 12.163543594198508 0.18617837682366917 11.748485231532845 0.22887998584199304
8089 4.176912484825792 0.18617813701065777 3.761854583790603 0.22887976402453114
8090 3.1060007906497837 0.18617797588728163 2.6909432698796873 0.22887954488281498
8091 7.224979836244441 0.1861784191915784 6.80992131959466 0.228880097458203
8092 13.726886075719086 0.18617769311722554 13.311829138133353 0.22887924446850938
8093 19.811606279700715 0.18617855012756712 19.396547476385553 0.22888025318759472
8094 23.4846249530418 0.18617757816392919 23.069568235597178 0.22887913928069287
8095 23.91858408999861 0.18617851286466036 23.503525362552104 0.22888021458184685
8096 21.395867383009378 0.18617761822167964 20.98081055307152 0.2288792117161773
8097 16.95946598864464 0.18617834401073413 16.544407618041927 0.2288800265919802
8098 11.941418453311043 0.18617775859485314 11.526361298328073 0.22887939638811577
8099 7.530908838614137 0.18617810912013238 7.115850962842342 0.22887976665166337
8100 4.4924316118185175 0.18617792927994511 4.077374071193548 0.22887961134502433
8101 3.073185845086006 0.1861778761247534 2.6581284552516227 0.2288795137096299
8102 3.0737261287162534 0.18617806933110675 2.6586682730705693 0.22887978631457742
8103 4.015672130244079 0.1861776950265293 3.6006151103250432 0.22887932489250642
8104 5.333309089892476 0.18617814164609747 4.918251068719681 0.2288798795266974
8105 6.531912964781915 0.18617758918124847 6.116856149800115 0.22887922580055126
8106 7.283305822592201 0.1861781359001531 6.868247806023454 0.22887988066859286
8107 7.454175544073725 0.18617755722397197 7.039118773669983 0.22887921317977034
8108 7.081280964364725 0.1861780629953969 6.666223097348244 0.22887980402108435
8109 6.315095709690088 0.1861775809458967 5.900038864310295 0.2288792644338967
8110 5.354647142767365 0.18617794593164105 4.939589519282058 0.22887967755366556
8111 4.390674387356394 0.18617763471722124 3.9756174038382217 0.22887934880095112
8112 3.5673828065680184 0.18617781075345155 3.152325463553512 0.22887953226105473
8113 2.9654870518743413 0.18617769361678663 2.550429921385254 0.22887943687230058
8114 2.6036359819782398 0.1861776797297418 2.1885789080093327 0.2288793942391656
8115 2.4522498706272002 0.18617773873864873 2.0371926251891614 0.22887950669939006
8116 2.4528554303287176 0.18617756770015667 2.037798582085849 0.2288792805427123
8117 2.5372883905962706 0.1861777592954001 2.1222310852002826 0.22887954610058805
8118 2.642835269019342 0.18617748141388366 2.2277785890388944 0.22887919856656413
8119 2.721771767945485 0.1861777521210498 2.306714463899035 0.22887955192539994
8120 2.745183215553866 0.18617742092275608 2.33012664681643 0.22887914781467955
8121 2.702356807449116 0.18617771967579816 2.28729956017613 0.22887952759718755
8122 2.5971872122782513 0.18617738189580715 2.182130707670974 0.22887912271146976
8123 2.443346996612514 0.1861776676106074 2.028289848818357 0.22887948018354926
8124 2.2593416103335895 0.18617735796083465 1.8442851369690767 0.2288791154036782
8125 2.0644277905718136 0.18617760260946215 1.6493707701298301 0.22887941783252141
8126 1.8756762783618457 0.186177342558691 1.4606198178483145 0.22887911795484026
8127 1.7063435536727767 0.18617753085345407 1.2912866748507281 0.22887934796859452
8128 1.5652992157195351 0.18617733012588125 1.1502427618679745 0.22887912372567934
8129 1.4572912256934762 0.1861774571676232 1.042234492217245 0.22887927630860813
8130 1.3836922915723322 0.186177316642017 0.9686358469358368 0.22887912799447818
8131 1.3434922560438167 0.18617738474074041 0.9284356647450207 0.2288792065580555
8132 1.334309293181792 0.18617729969586325 0.919252865477912 0.22887912800801674
8133 1.3533075996997448 0.18617731523413078 0.9382511439019845 0.22887914056362949
8134 1.3979556867889662 0.1861772782591099 0.9828992858371126 0.22887912269274363
8135 1.4666202610020709 0.18617724909226654 1.0515639332132172 0.22887907869658716
8136 1.5590351779656475 0.1861772523373387 1.1439788133983573 0.2288791122299515
8137 1.676687635537675 0.18617718590594295 1.2616314293431634 0.22887902028856857
8138 1.8232144875499428 0.18617722262063757 1.4081581672880028 0.22887909764130238
8139 2.0048581109875196 0.18617712473139333 1.58980202225145 0.22887896400467625
8140 2.2311174737860027 0.1861771902049382 1.8160612031114354 0.22887908046962913
8141 2.5156486609789837 0.18617706431651462 2.1005926885673065 0.22887890809516268
8142 2.8776323206088152 0.1861771564135894 2.462576101603922 0.22887906259130356
8143 3.343702385396736 0.18617700321898242 2.928646531671916 0.2288788505058375
8144 3.950838756473347 0.1861771227220696 3.5357825875846296 0.22887904616664773
8145 4.750442194427773 0.18617693981874708 4.3353864657626655 0.22887878884636043
8146 5.814400054103971 0.18617709077578812 5.399343929605864 0.22887903372231866
8147 7.243656791691662 0.18617687223211432 6.8286011992410875 0.22887872021846004
8148 9.180971857034011 0.18617706248629065 8.765915766189687 0.22887902835803287
8149 11.829007448269792 0.1861767981317592 11.413952009238372 0.22887864089966006
8150 15.477276669212607 0.18617704018555523 15.062220594959095 0.22887903406795598
8151 20.54024615884742 0.18617671447577386 20.125190898496555 0.2288785458750923
8152 27.613808405107395 0.18617702679251963 27.19875232217535 0.2288790561395267
8153 37.553699667217245 0.1861766171708553 37.138644621803294 0.22887842824309484
8154 51.58914289806051 0.186177025853093 51.174086770734874 0.22887910147254445
8155 71.47214143507593 0.18617650080255616 71.05708665558637 0.22887827868699118
8156 99.67897544925144 0.18617704102727592 99.26391922996326 0.2288791782608979
8157 139.63158609585332 0.18617635894148749 139.2165316511186 0.22887808579324706
8158 195.92010637994844 0.18617707379240706 195.50505001285552 0.22887929330049542
8159 274.32972059998593 0.1861761866476571 273.91466657358177 0.22887783975646306
8160 381.4511738129216 0.18617711618983168 381.0361172545432 0.22887944218853748
8161 523.1418653171182 0.18617598942617983 522.7268117814258 0.22887754626626236
8162 701.2236686680246 0.18617713238932618 700.8086119532335 0.228879582401927
8163 907.2699378023276 0.18617580586904464 906.8548847337262 0.2288772627323582
8164 1114.854726542156 0.1861770262212367 1114.4396699343065 0.22887958162818733
8165 1274.0721740976912 0.18617574004689202 1273.6571212041217 0.22887715352278049
8166 1319.864896135959 0.18617663171222565 1319.4498403148336 0.2288791894131967
8167 1201.5832295738187 0.18617594217558303 1201.1681761620248 0.22887746961821626
8168 927.059331871896 0.18617583432196913 926.6442778391961 0.22887819837792112
8169 582.6446405812953 0.18617645322291698 582.2295858258362 0.2288783022361163
8170 298.16245427218024 0.18617478258463807 297.74740271089524 0.22887677870034318
8171 172.83647654002303 0.18617707269421624 172.42142012027404 0.22887934705477253
8172 221.918349638875 0.18617383328326742 221.5033003568182 0.22887544877353222
8173 377.9536489080563 0.18617748038186246 377.5385913274655 0.22888010020898314
8174 532.1369221385067 0.18617328724293167 531.7218741702127 0.22887468105112577
8175 587.3853362921924 0.1861773954620872 586.9702787590246 0.22888013770569093
8176 504.43702437574666 0.18617332263789846 504.0219762910744 0.22887476203435506
8177 322.53488907783725 0.18617668711466054 322.1198331214089 0.22887926931370442
8178 134.7767815147948 0.1861739196208759 134.36173193304634 0.22887566212760344
8179 28.028984134444492 0.18617557039554944 27.6139307600529 0.22887780399604418
8180 30.9129549183304 0.18617473684621916 30.49790331247237 0.2288768690118087
8181 106.83169698540026 0.1861745197136811 106.41664603812418 0.2288764275624019
8182 187.47190306220187 0.18617532053770694 187.05685001943857 0.22887772222560104
8183 216.92998248653458 0.18617389779749777 216.51493292181726 0.22887566691982134
8184 180.51991876109898 0.18617542153156302 180.10486546790574 0.2288778716616634
8185 106.0260816677864 0.186173779212596 105.6110322602027 0.22887562837109524
8186 40.122512204241616 0.18617510298349205 39.70745968404682 0.22887741721130775
8187 16.787549140315424 0.18617397714468129 16.37249913369036 0.2288760294803815
8188 38.972212964569174 0.18617465023388546 38.55716153500127 0.22887677933401301
8189 82.64988089376757 0.18617418559543475 82.23483029207253 0.22887641609961246
8190 115.9114362688713 0.18617434579552322 115.49638554889496 0.22887637418081802
8191 118.64835608839783 0.18617418651304313 118.23330542981083 0.228876472073963
8192 91.76449960518674 0.1861742991147963 91.34944894327664 0.22887636279531112
8193 52.83464393517178 0.18617396330361244 52.41959379342475 0.22887617844341945
8194 22.9520653094104 0.18617443192004396 22.537014251985386 0.22887662550496937
8195 14.01564606121295 0.1861736619242438 13.600596644322142 0.22887575496656348
8196 23.867945725579176 0.18617456821040462 23.45289426167291 0.2288768956958621
8197 40.46305212943438 0.1861734595497595 40.04800320058206 0.22887546930256855
8198 50.64237098928579 0.1861745578397596 50.2273194840115 0.22887694743451892
8199 47.62443067705463 0.1861734505429345 47.20938175951748 0.2288754669942259
8200 33.45635430472527 0.18617435972653162 33.04130322683596 0.22887671816278007
8201 16.140876979655523 0.18617361126410809 15.72582765207048 0.2288757163209361
8202 4.08603188090937 0.1861740475831603 3.670981518207064 0.22887631511914514
8203 1.4616348020376544 0.18617383350274178 1.0465849107859004 0.2288760577490122
8204 6.826757655971051 0.18617374731880035 6.411707985108791 0.22887592354345948
8205 15.03690913258102 0.1861739968789758 14.621858822264674 0.2288763134373702
8206 20.66297720289672 0.18617355625783646 20.24792795858925 0.2288756880496297
8207 20.804492041986386 0.18617403456196469 20.3894416223805 0.2288763850439226
8208 16.0093316341666 0.18617349957180535 15.59428248735372 0.2288756472410741
8209 9.266230192397199 0.18617395604511347 8.851179949964084 0.22887628638800023
8210 3.9951322063011805 0.18617353510247703 3.580082931476255 0.22887573972244846
8211 2.26318041164291 0.18617382542844851 1.8481304749126808 0.2288761113017811
8212 4.059793383899375 0.18617358835356843 3.6447439394353105 0.22887585611049682
8213 7.744192044220215 0.18617371707814667 7.329142358323749 0.2288759688183197
8214 11.173488034202359 0.18617359441424225 10.758438538142464 0.22887590164565255
8215 12.815366795099441 0.18617367798588974 12.40031718937101 0.22887592774254073
8216 12.33161789777103 0.18617352504213494 11.916568536694868 0.228875836034028
8217 10.4884201091376 0.18617371448893552 10.073370398035399 0.2288759966132649
8218 8.592638204939357 0.18617339102794003 8.177589137301302 0.2288756766101135
8219 7.818275880635924 0.18617380179932508 7.403225941352847 0.228876137483752
8220 8.75208388866207 0.1861732250034651 8.337035190516632 0.22887547314197426
8221 11.309415544442194 0.1861739051433705 10.894365342036615 0.22887629726220948
8222 14.972479647578734 0.18617305813619317 14.557431315671916 0.2288752737706236
8223 19.17777607530254 0.18617400031761042 18.762725636832045 0.22887643815288397
8224 23.661110045599912 0.18617290334030095 23.24606204191937 0.2288751003402445
8225 28.640721089880284 0.18617408528327806 28.22567045010005 0.22887655449695643
8226 34.81460408696818 0.1861727499949763 34.39955639631899 0.22887494065421268
8227 43.23886363342233 0.18617418083707066 42.82381277926441 0.22887667332085737
8228 55.18004735046747 0.1861725681013369 54.7650000275006 0.22887475486553466
8229 72.0344327176389 0.1861743232555383 71.61938155116502 0.22887684321833524
8230 95.34164696207797 0.1861723176361483 94.92660015491369 0.2288744895281353
8231 126.88076213703171 0.1861745530912385 126.46571046583696 0.22887711810351533
8232 168.7491038935465 0.1861719603142677 168.3340578388683 0.22887409436395192
8233 223.3107239546079 0.18617490167481196 222.89567151392112 0.22887753901199354
8234 292.79457781732634 0.18617147541442203 292.37953279930963 0.22887354260231443
8235 378.35996549307333 0.18617537020705363 377.94491201429423 0.22887810857200763
8236 478.34838346479006 0.18617088859961234 477.93333971100157 0.22887286518883415
8237 585.855961094217 0.18617588952792577 585.4409064606215 0.22887874406767153
8238 686.1753786181373 0.18617032395319932 685.7603360831141 0.22887221106993935
8239 756.2566917216658 0.18617626167266862 755.8416362497751 0.22887921021799854
8240 768.8365680132616 0.18617005125730032 768.4215260614924 0.2288719005120068
8241 703.5214439741251 0.1861761587685631 703.1063886952642 0.2288791200923369
8242 561.1135846662229 0.186170400126131 560.6985419442742 0.22887232182255524
8243 371.80858522000665 0.18617533241386092 371.39353170700537 0.22887818058741585
8244 186.929723313422 0.18617145040964167 186.51467829277055 0.228873570241793
8245 56.37026899315242 0.18617393799626564 55.955218486700566 0.2288765684555878
8246 6.198967795122233 0.1861728348494859 5.783919740684801 0.22887521958794613
8247 30.76048669479483 0.18617249081767648 30.34543932181031 0.22887488216684726
8248 100.50153827325347 0.18617401209133494 100.08648762508093 0.22887663608120823
8249 177.02205120327838 0.18617147419144772 176.60700603812037 0.22887369096655208
8250 227.20512091880386 0.18617460809297176 226.79006893497942 0.22887737573147138
8251 232.9166221359891 0.18617113694681742 232.50157770473436 0.22887329430790207
8252 195.1007299921021 0.1861744930943482 194.6856782192434 0.22887727976434663
8253 131.15792840538336 0.1861714804341291 130.74288322423982 0.2288737007094131
8254 66.15017126421213 0.1861737944481787 65.73512097840164 0.22887649136230803
8255 21.538114690629875 0.18617225393785847 21.12306781500855 0.22887462168346528
8256 7.081804460558495 0.18617285860446042 6.666756190071119 0.22887541188291552
8257 19.277860605393407 0.1861730679863583 18.862811934674905 0.22887560273214233
8258 45.605836043249454 0.18617206632617456 45.19078948891914 0.22887448800414648
8259 71.23025339694769 0.18617359866267513 70.81520353746618 0.2288762608188345
8260 84.90907175658634 0.18617165784366563 84.49402609173389 0.2288740070087776
8261 82.2760546771202 0.1861736991808118 81.86100456061153 0.22887641732785188
8262 66.00583655181944 0.1861716840143103 65.59079083190123 0.22887403590389652
8263 43.405670806814356 0.18617340559541218 42.99062129353772 0.22887610768122488
8264 22.729175432265905 0.18617203127688758 22.314128952999045 0.22887444798997333
8265 9.87499497146399 0.18617288944177482 9.459946554350248 0.2288755276719662
8266 6.703204221463911 0.18617249337741257 6.288156722918743 0.22887500516775486
8267 11.281800465567859 0.1861723655170793 10.866753172809103 0.22887492724167702
8268 19.474828708261363 0.18617287176690708 19.059780362091583 0.22887547440287204
8269 26.91822654883392 0.18617199819203062 26.503180049374873 0.22887450126701764
8270 30.573253767277762 0.18617304729639686 30.15820500760105 0.22887571238031582
8271 29.441884285654044 0.18617185709803327 29.026838092408152 0.22887433614785946
8272 24.42203763126721 0.18617299790841293 24.006988945245883 0.22887568811291162
8273 17.558630020911508 0.18617192093934778 17.14358368773974 0.22887441223242042
8274 11.086374056969957 0.186172779399327 10.671325815416697 0.22887546215393395
8275 6.636266204496527 0.1861721083634841 6.221219457727571 0.22887463840547145
8276 4.839735444593693 0.18617248695922556 4.424687814788279 0.22887514284618732
8277 5.362855734809763 0.186172320549948 4.9478085132926255 0.22887490096718954
8278 7.246688145104535 0.18617221307826032 6.83164109431805 0.22887483770822598
8279 9.358419675720016 0.18617247832298595 8.943372090523413 0.22887510687361795
8280 10.779862853806371 0.18617201879064546 10.364816215448705 0.2288746195670213
8281 11.0303662760044 0.18617254074470424 10.615318529168992 0.22887520609070336
8282 10.102549179511197 0.18617192494109167 9.687502739080651 0.22887451548945392
8283 8.350206059830144 0.18617250523083925 7.935158361910291 0.2288751926890141
8284 6.299785318811753 0.18617191859958784 5.884738886894104 0.22887451331805994
8285 4.459758150836827 0.18617239644261976 4.044710661651162 0.22887509274304532
8286 3.1824667871430954 0.18617196701456817 2.767420242905734 0.22887457722279306
8287 2.6039361917893413 0.18617225102496882 2.188888993657133 0.22887494710723963
8288 2.6573297118507697 0.18617203279805258 2.24228301404751 0.22887466500520712
8289 3.13673207879462 0.18617210379728927 2.7216851794492567 0.22887479554807402
8290 3.7803967706088484 0.18617208551110498 3.3653499435623155 0.2288747415354279
8291 4.346772155864621 0.18617197910898817 3.9317255101745543 0.2288746665810785
8292 4.666140766400383 0.1861721072845038 4.251093873614888 0.22887478550099033
8293 4.662307884620842 0.18617188816475477 4.247261422392896 0.2288745740631908
8294 4.347393927432702 0.18617209300400842 3.9323470444737154 0.22887478995497795
8295 3.798561766049065 0.18617183077403424 3.38351541639207 0.22887451888296023
8296 3.12674654760295 0.1861720471600369 2.7116997414591917 0.22887475898372162
8297 2.4465034513184802 0.18617179928988 2.031457158780253 0.22887449324834747
8298 1.8529942866920175 0.18617197950050687 1.4379476042844377 0.228874702907073
8299 1.4088730762113153 0.18617178290207137 0.9938268078271706 0.22887448548207315
8300 1.140885366928375 0.18617190101876338 0.7258388321458322 0.2288746337637792
8301 1.0440119264073546 0.18617177111105107 0.628965671329343 0.22887448396696058
8302 1.09015956490895 0.18617182113022987 0.675113181701452 0.22887456207726822
8303 1.2384033572205302 0.1861717558434909 0.8233571217780142 0.2288744795990249
8304 1.44447650586878 0.1861717462793477 1.0294302643826774 0.22887449520675504
8305 1.6680665080231811 0.18617173221145214 1.2530203090896597 0.2288744667220692
8306 1.8773828900279812 0.18617167975617924 1.462336773210423 0.22887443706137894
8307 2.0510945079551135 0.1861716982688847 1.6360483667631358 0.22887444292309317
8308 2.178199652471453 0.18617162227617276 1.7631536415048679 0.22887438869041238
8309 2.2564946113099538 0.1861716542308581 1.8414485488757841 0.2288744082033114
8310 2.290375174577559 0.18617157287498956 1.8753292524519019 0.22887434925066755
8311 2.288478859877012 0.18617160155110057 1.8734328943573315 0.22887436396857957
8312 2.2616155251269876 0.18617152979463514 1.8465696783470518 0.22887431698530075
8313 2.2211380688519036 0.1861715421084853 1.8060922146192737 0.22887431212414464
8314 2.177895800055246 0.18617149118767573 1.762850018852931 0.2288742900146391
8315 2.1416781045006212 0.18617147761262848 1.7266323724860964 0.2288742544018962
8316 2.1211426133655147 0.18617145558835427 1.7060968909003356 0.22887426687682497
8317 2.1240604852240095 0.18617140923673184 1.7090148840543444 0.22887419193293326
8318 2.157868890970783 0.18617142217799276 1.7428232219468758 0.22887424684591454
8319 2.2303951674440254 0.1861713374262124 1.8153497050081504 0.22887412500966264
8320 2.3508174147106877 0.18617139091202567 1.9357717936965262 0.22887423010213595
8321 2.530797553058977 0.18617126180571283 2.1157522383029006 0.2288740529503636
8322 2.7859686467946347 0.18617136258882325 2.3709230663599374 0.22887421784587383
8323 3.137799833250654 0.1861711811021445 2.7227546781773517 0.2288739739711576
8324 3.6162012757665427 0.1861713389386507 3.201155724380177 0.22887421244771455
8325 4.263022055996854 0.186171093004904 3.8479770780205644 0.22887388497138508
8326 5.1371412988890235 0.18617132280556173 4.722095758359419 0.22887421772404282
8327 6.321556600594157 0.18617099388603767 5.906511825571329 0.22887378113678966
8328 7.93387293385339 0.18617131849290586 7.5188273759308615 0.2288742394296231
8329 10.141114364286512 0.18617087829675777 9.726069830735927 0.22887365525382655
8330 13.18174537380781 0.18617133234475605 12.766699755397564 0.2288742860654902
8331 17.396792408463256 0.18617073814444626 16.981748173707167 0.2288734966116425
8332 23.275931693664422 0.18617137362530561 22.86088594994668 0.22887437009243272
8333 31.52164009019674 0.18617056146065072 31.106596239356513 0.22887328937957924
8334 43.14230724420542 0.18617145567518734 42.72726127899154 0.22887450953869415
8335 59.575615980686734 0.18617033079090523 59.16057263937962 0.2288730105162057
8336 82.85662157681017 0.1861715969713922 82.44157525030008 0.22887472953869828
8337 115.80846076561149 0.18617002178650266 115.39341811581171 0.22887262801326225
8338 162.2454583018374 0.18617182051946743 161.8304114195418 0.22887506177614944
8339 227.0431395049648 0.18616960447884795 226.62809779764956 0.22887210283641074
8340 315.908887583687 0.18617214652231895 315.4938399019672 0.2288755351974391
8341 434.277796728497 0.18616905507861156 433.86275626830235 0.22887140511599585
8342 584.7961885025452 0.18617256539806812 584.3811397964057 0.2288761407413118
8343 762.3033386672389 0.1861683964327663 761.8882997018001 0.22887056900611907
8344 946.9631236823025 0.18617297129096871 946.5480739685107 0.22887674250085427
8345 1097.9655701007277 0.18616778349375107 1097.5505325085355 0.2288698086983249
8346 1157.184984799543 0.18617307696945892 1156.7699347635994 0.22887695897412347
8347 1071.210786720991 0.18616756057718503 1070.795749563297 0.22886959711695656
8348 831.4843796275568 0.18617249505747002 831.0693308722058 0.22887626029357805
8349 502.0300728122865 0.18616804590716865 501.6150343980607 0.2288703683186742
8350 200.25965932097955 0.18617116587085925 199.84461360836556 0.22887454674311875
8351 31.61522354323076 0.18616908369533944 31.200182565411584 0.22887189412383507
8352 30.940052055154396 0.1861696129691603 30.525009924430762 0.22887251775447356
8353 153.50230309124413 0.186170059854525 153.08725970793344 0.22887332345614908
8354 309.4259898181844 0.1861685006079528 309.01095024259223 0.22887107498422582
8355 410.1505971002504 0.1861704101023578 409.7355527939716 0.22887389617645873
8356 406.15594885396774 0.18616818780763236 405.74090995224384 0.22887071391624855
8357 306.1456515715471 0.18616992924468148 305.73060830486423 0.22887333743820673
8358 168.04608813095365 0.18616864463574329 167.63104808374248 0.22887140257540267
8359 63.175542803237306 0.1861688572479041 62.76050197959607 0.22887196639333
8360 34.873559330770604 0.18616947399915895 34.45851726245039 0.22887259432105395
8361 79.27425630469271 0.18616773074418194 78.85921806062754 0.22887051332097813
8362 156.25976624246945 0.1861701450847418 155.84472254061833 0.22887355676637391
8363 217.2897613664832 0.18616701438873703 216.8747247341441 0.22886961795034005
8364 231.80194374498632 0.1861703071861742 231.38689962462647 0.22887381317365366
8365 200.00966831822666 0.18616688151067826 199.59463191578317 0.22886952093282786
8366 148.0838562912907 0.1861699384367091 147.6688130156855 0.22887333716850505
8367 109.90093412019958 0.18616718610971003 109.48589691333599 0.22887002075387952
8368 107.23527160574945 0.18616932630445626 106.82022975781311 0.22887252163188884
8369 140.04402197521551 0.18616756310552776 139.628983796301 0.22887061580899057
8370 190.53633465603284 0.18616886135344948 190.1212938949368 0.22887189974258904
8371 235.74149750375847 0.18616766504642704 235.32645900537543 0.22887083333660652
8372 260.1499383877224 0.18616878312938392 259.73489780277686 0.22887180181610398
8373 262.15510780679136 0.18616736571770312 261.7400699404479 0.22887050062576503
8374 252.03463347611364 0.18616907414605877 251.61959219138345 0.22887221058414178
8375 243.81202974180903 0.1861667998472137 243.39699314681897 0.22886979514286238
8376 246.15833177034105 0.1861695084624169 245.74328943819728 0.22887282368133738
8377 257.65116548804906 0.18616625508526152 257.23613013172707 0.22886910123672527
8378 268.42204510861836 0.18616978911345072 268.0070020766827 0.22887324282219756
8379 266.3928789782453 0.18616600482066917 265.9778441898843 0.22886878354027676
8380 244.21886858757466 0.18616969977827982 243.80382570519615 0.22887318260023465
8381 203.1172681873788 0.1861661759082495 202.70223300349394 0.2288690079766236
8382 151.9736025496977 0.1861692116942902 151.55856072902924 0.22887260897416092
8383 102.58192933752021 0.1861666903189213 102.16689297843811 0.22886966876316173
8384 64.13449817322952 0.18616849484699316 63.719457931921234 0.22887174646128733
8385 39.96290514781137 0.1861673169399849 39.5478673677675 0.22887046310388076
8386 27.83415564404997 0.18616780360997104 27.41911691510379 0.2288709253362115
8387 22.793748645804552 0.1861678179484944 22.378709743224015 0.2288710846320432
8388 20.433161152190383 0.18616732369199618 20.018123445446328 0.2288703830520593
8389 18.802241850285622 0.1861680731603701 18.387202393758937 0.22887138336631319
8390 18.372612931875977 0.18616709956049013 17.95757566144303 0.22887017087245792
8391 20.63408273994167 0.18616810357758545 20.2190432420699 0.228871394294183
8392 26.450905450302802 0.18616705822349366 26.035868205980268 0.22887018609904208
8393 35.143486666745446 0.18616801509763276 34.72844738916035 0.22887126248745715
8394 44.63228460459128 0.1861670812506548 44.21724725477668 0.2288702685639464
8395 52.356340955027555 0.1861679190872064 51.9413018982808 0.2288711376595551
8396 56.35852382568222 0.1861670756533569 55.943486454915735 0.2288702951131258
8397 55.98170526101109 0.18616787704160018 55.56666628335113 0.22887110061836474
8398 51.925361485431125 0.18616701047443282 51.51032424756632 0.22887022739037563
8399 45.741930162924696 0.18616788772460371 45.32689112875563 0.22887114644446194
8400 39.10141359731867 0.1861669118797768 38.68637658110469 0.22887010433420787
8401 33.176856373331034 0.18616790807284098 32.76181725208275 0.22887121317544165
8402 28.385687532885992 0.1861668315533664 27.970650701998704 0.2288699993339249
8403 24.506212195040373 0.18616788779776397 24.091173078006083 0.2288712292365246
8404 21.02333589147248 0.186166811624324 20.608299107187097 0.22886997266105868
8405 17.496606987256623 0.18616779811176762 17.08156803637117 0.228871152773684
8406 13.785280924814863 0.1861668640228533 13.370244017569751 0.22887004322225818
8407 10.073375528741488 0.1861676430653973 9.658336898593447 0.22887098708264328
8408 6.733448881187904 0.18616696941864172 6.318411724903232 0.22887018686603086
8409 4.129781695683045 0.1861674528656418 3.714743471270252 0.22887077154715135
8410 2.4587597332968985 0.1861670905240953 2.043722288440193 0.22887035433261013
8411 1.6862542606262263 0.18616726674986078 1.271216435379359 0.2288705584970066
8412 1.5860036063663048 0.18616719013747002 1.1709659204544094 0.22887049577442536
8413 1.8421524232121083 0.18616711584975648 1.4271149173738407 0.22887038998851117
8414 2.1630038375037066 0.18616724499624737 1.747966012856771 0.22887057965068816
8415 2.3620998178573007 0.18616701354470466 1.947062519736276 0.22887028457631978
8416 2.385903421221704 0.18616725090499048 1.9708655705059723 0.22887059981074154
8417 2.291672231499193 0.18616695496186667 1.8766350401297938 0.22887023640753248
8418 2.1958483498323007 0.18616721968703345 1.7808105586280658 0.22887057151720142
8419 2.2179441455376887 0.1861669228924701 1.802906999582273 0.22887022306294563
8420 2.4400556050886455 0.18616717155097154 2.025017912282911 0.22887052125476287
8421 2.8913683488636677 0.18616689598241923 2.4763312363095964 0.22887021657165185
8422 3.5565145677717727 0.18616712703264277 3.1414769648263867 0.22887047591274304
8423 4.399261622739964 0.18616685565438043 3.9842245743165674 0.22887019276901613
8424 5.3908485522210405 0.18616710153217267 4.975810995290569 0.2288704553982984
8425 6.5341797083844115 0.18616678975541975 6.119142782369001 0.2288701362599913
8426 7.879347002628599 0.1861671035746295 7.464309428843529 0.22887047021044032
8427 9.530745495828022 0.18616669263489127 9.115708762592948 0.22887004060018193
8428 11.649307230437437 0.18616713627677464 11.234269570866056 0.228870523294606
8429 14.455537878404666 0.18616656259354936 14.040501410825529 0.22886990498558757
8430 18.238801284786263 0.1861672006786012 17.82376346972974 0.22887061437792133
8431 23.377891121131984 0.18616639812909686 22.962854993624475 0.22886972937841382
8432 30.376408393295254 0.1861672995314355 29.961370348877 0.22887074488681466
8433 39.915349161236406 0.18616619429806153 39.50031345710847 0.22886950982987642
8434 52.92441238087988 0.18616744040903396 52.509374018528234 0.22887092194260858
8435 70.66981247525943 0.18616594025237207 70.2547772996506 0.22886923535647696
8436 94.85286669211168 0.18616763708415743 94.43782789488833 0.22887116013918662
8437 127.69520535216924 0.18616561925263408 127.2801708450273 0.2288688878892991
8438 171.96505526789352 0.18616790722074325 171.55001588176762 0.22887147890514548
8439 230.8341310230335 0.18616521421800086 230.41909736009478 0.22886844872071954
8440 307.38911162833176 0.1861682614357379 306.97407147695907 0.22887188993693122
8441 403.4956651903988 0.18616472624390187 403.08063254440947 0.22886791974548815
8442 517.7180476501827 0.18616867347884522 517.3030066134268 0.22887236327711596
8443 642.1893143288205 0.18616421797177377 641.7742827382059 0.22886737264281823
8444 759.2859754573244 0.18616902286718978 758.8709336717884 0.22887276266885778
8445 840.5876543953168 0.18616387701149786 840.1726234985139 0.2288670197914287
8446 852.3329832497551 0.18616904746220972 851.9179414089692 0.2288727933237691
8447 770.0428919055514 0.18616401042757685 769.6278606895348 0.22886720558898369
8448 597.6299645488546 0.18616845266062168 597.2149239690671 0.22887212712694574
8449 376.68590867893346 0.18616481011652156 376.2708757287936 0.22886814002333172
8450 172.85299137988815 0.18616724380161562 172.43795335996163 0.2288707761249178
8451 44.25455140438006 0.18616604112779528 43.83951581235941 0.22886955089285413
8452 14.146050323410334 0.18616586592729703 13.73101521154997 0.22886924593306773
8453 65.36403189256056 0.18616716077321396 64.94899390937562 0.2288708224117426
8454 154.5888023558873 0.18616485747531294 154.17376935357794 0.22886814483404466
8455 233.42135701004946 0.18616772510922958 233.00631783058617 0.22887145435405598
8456 266.39295351760734 0.18616453155960672 265.97792116222035 0.22886782382736898
8457 241.99568617631013 0.18616755887328257 241.58064736316072 0.22887125427611998
8458 174.40557690760932 0.18616491656721523 173.99054368281588 0.22886830822622625
8459 94.64858991750519 0.18616678312299836 94.23355276712991 0.22887036725228835
8460 34.6037161343437 0.18616574418776183 34.18868110382941 0.22886928632653075
8461 12.343444323119344 0.18616578368622858 11.928409302672444 0.22886923676067208
8462 26.468393541170226 0.18616656945711238 26.053356723004992 0.22887024870812347
8463 60.58697218674749 0.18616499782533935 60.171938827282396 0.2288683616397555
8464 93.33007147773392 0.18616702161132648 92.9150336824734 0.228870773649186
8465 108.16505861444087 0.1861646923542032 107.75002587790611 0.22886804418056197
8466 99.27187853893786 0.18616695176835354 98.85684089232835 0.22887069484114847
8467 72.06236307477985 0.18616489451936385 71.64732986894035 0.228868311320136
8468 38.97738452895894 0.18616644631851684 38.56234796695014 0.2288701156902819
8469 12.942464667166083 0.18616542079395293 12.527430297708921 0.2288689486632094
8470 1.7603004154835409 0.1861657592823545 1.345265325635483 0.2288693305657035
8471 5.82459778575236 0.1861659843149099 5.409562176704496 0.22886962473295497
8472 19.475245443466054 0.18616517198500274 19.060211607641786 0.22886866383926482
8473 34.52978805612079 0.1861663422417621 34.11475165392505 0.22887005995398696
8474 43.99744072049902 0.18616486506060775 43.58240753204771 0.22886832339070914
8475 44.500594431548116 0.1861663848988468 44.08555791800484 0.2288701286444273
8476 36.80539495320608 0.18616487384094185 36.39036172995325 0.22886834941189277
8477 24.67962920927407 0.18616614381200053 24.26459319759062 0.22886986787144767
8478 12.841616798164722 0.18616510980140044 12.426583049073793 0.22886863928952744
8479 4.978571477991426 0.18616574866559737 4.563536301728067 0.22886942759776172
8480 2.5885373917611534 0.1861654204903041 2.1735029544329163 0.2288690168379327
8481 4.911249163209843 0.18616535587250374 4.496214818842932 0.2288689884944066
8482 9.708202728119256 0.18616566282830957 9.293167748575346 0.22886931671559846
8483 14.38754877903689 0.1861650821866306 13.97251501123286 0.22886868561740092
8484 16.982162103407173 0.18616575388216888 16.56712690662789 0.22886944289711356
8485 16.68038701401393 0.186164973330841 16.265353468487742 0.22886857219535084
8486 13.842176538120345 0.18616568329080344 13.42714147181626 0.22886938301328064
8487 9.62014692943211 0.1861650080439592 9.20511329718492 0.22886862420323223
8488 5.40554609535439 0.18616549704904456 4.990511408646687 0.228869189658659
8489 2.3240442796784246 0.18616512305498875 1.9090103874954796 0.22886876912795617
8490 0.9359791278793126 0.18616526725540494 0.5209449150524319 0.22886894557147577
8491 1.1880972971366377 0.18616524516202837 0.7730631290724688 0.2288689229021406
8492 2.5681771857591404 0.18616506125810747 2.153143396329327 0.2288687281717057
8493 4.360980158064561 0.1861653177114581 3.945945819985859 0.22886902036724457
8494 5.900702450606699 0.18616492150560415 5.485668942719749 0.22886858638134644
8495 6.746312124009315 0.18616531342078713 6.331277780548231 0.228869030040297
8496 6.750029871392833 0.18616485998282892 6.334996477233582 0.22886853417642247
8497 6.028219623650246 0.18616523376761343 5.613185436444573 0.22886895343806005
8498 4.868485645107051 0.18616486377172717 4.453452224396342 0.22886855693898212
8499 3.614956472305174 0.18616510004399628 3.199922557450383 0.22886881481079485
8500 2.5681476819349855 0.18616490605126804 2.153114151793599 0.2288686240901186
8501 1.9218456198513953 0.18616494151641894 1.5068120307900006 0.22886864754497593
8502 1.7434406921193855 0.18616495765250723 1.3284070320919057 0.2288687023749724
8503 1.9908519894592978 0.18616478495346853 1.5758187223734996 0.2288684821323296
8504 2.5519067889394327 0.18616499571558154 2.136873027399916 0.22886876582393528
8505 3.290560868142805 0.18616464811366276 2.875527881356011 0.22886833867313133
8506 4.087673822541651 0.18616500790337193 3.672640014018649 0.22886880061963086
8507 4.8691244651908185 0.18616453769356825 4.454091703015261 0.22886822448198857
8508 5.619807518433821 0.18616499259922217 5.204773720466108 0.2288688053684903
8509 6.3856736093857185 0.1861644505802632 5.970641023338044 0.22886813546741117
8510 7.269104737843635 0.18616495664315472 6.854070992629394 0.22886878857108647
8511 8.422755290140948 0.18616437667687277 8.007722854171249 0.2288680592928263
8512 10.047936505431956 0.18616491226369652 9.6329028279624 0.22886876520585825
8513 12.401228713708155 0.18616430180993945 11.986196433301929 0.22886797859628724
8514 15.81438226596894 0.18616487443080232 15.399348637689798 0.22886875384833863
8515 20.72954616103055 0.18616420973867936 20.31451407816096 0.2288678731309133
8516 27.75624004999497 0.18616485930574875 27.34120641557107 0.22886877511815598
8517 37.75180433127868 0.18616408280547553 37.33677252817955 0.2288677202936468
8518 51.936622873822536 0.18616488388813468 51.52158913836205 0.22886885157235418
8519 72.0411896901543 0.18616390132114805 71.62615829463999 0.22886749419315394
8520 100.49721799762438 0.186164966184758 100.08218402323791 0.22886900820169848
8521 140.6310027440285 0.1861636426881752 140.21597193672022 0.22886716462010107
8522 196.82644539640341 0.18616512364260637 196.411411002159 0.22886927060178255
8523 274.43233578304864 0.18616328351860195 274.0173057991445 0.22886670038551152
8524 379.16212195722017 0.18616536375819687 378.7470869407856 0.22886965267631024
8525 515.2194566179196 0.18616281359919437 514.8044277150939 0.22886608922657983
8526 681.6054530852731 0.18616565360658288 681.1904173160716 0.22887011559486786
8527 865.7581018012211 0.18616227875557442 865.3430741245393 0.2288653979262148
8528 1036.7214633132999 0.18616585584265466 1036.3064269784888 0.2288704789684517
8529 1142.7514129723697 0.18616185460184054 1142.3363862417016 0.22886487606647873
8530 1124.8751809548094 0.18616568308197362 1124.4601449221648 0.22887034956253513
8531 949.8653165965262 0.1861618450564375 949.4502897960931 0.22886495537665832
8532 648.5343769767425 0.1861648654369142 648.1193427735507 0.22886933775490073
8533 319.65902763469023 0.18616241587248597 319.24399935028276 0.2288658685349455
8534 81.77632395741041 0.18616353308390807 81.36129282697429 0.22886759735220943
8535 4.828996373951648 0.1861632936020277 4.413965865610426 0.22886721473919439
8536 77.41432738051464 0.18616222282289602 76.99929929306874 0.22886586462298977
8537 225.21787213737346 0.18616394881177686 224.80283994639055 0.2288682421711184
8538 355.12039163229696 0.1861614246127988 354.70536538030024 0.22886482738391842
8539 397.7141914351348 0.18616398622602162 397.2991590416459 0.22886840726289415
8540 335.0765994548762 0.1861613402098775 334.66157333579133 0.22886477887496975
8541 205.02947126275524 0.18616333384965167 204.61444031885244 0.2288676100531287
8542 76.3100169255346 0.18616184738993607 75.89498952297257 0.2288655551720902
8543 7.363938896489515 0.18616230304162068 6.948910319684943 0.2288662737629514
8544 15.673912231003596 0.1861625319356595 15.258883124110799 0.2288665749571372
8545 75.83344863101668 0.18616139158710215 75.41842215302734 0.22886508640223435
8546 141.22595484519965 0.18616293719545987 140.8109247052637 0.2288672027405005
8547 171.77486669788073 0.18616095062454538 171.35984120757615 0.22886453968003045
8548 153.0027086301448 0.18616282744198512 152.5876786872204 0.2288671154824275
8549 99.13409515507529 0.18616104250708246 98.71906938709245 0.2288647254757541
8550 40.87479132148741 0.18616227742190108 40.459762628016605 0.22886641604889926
8551 6.051633692734718 0.18616146353000285 5.6366068678353 0.22886536136941524
8552 5.1685847074965645 0.18616159140444713 4.753557592842112 0.22886552325000525
8553 29.251634622753546 0.1861618813372269 28.83660675625432 0.22886598516199733
8554 58.5156573150157 0.18616108817554783 58.100631348179384 0.2288648786607724
8555 74.67659240331226 0.18616203595136957 74.26156412846264 0.22886623889824917
8556 69.86467035046796 0.18616092520469915 69.44964472284738 0.22886470241587697
8557 48.5581886123263 0.18616186129688406 48.143160717568804 0.22886603346061357
8558 22.920264174136758 0.18616106212234637 22.505238172720865 0.22886493929354784
8559 5.119237966402669 0.18616147867784655 4.704210950614142 0.22886553711067986
8560 1.1573188433467567 0.18616132304983754 0.7422921761523175 0.22886534414460163
8561 9.131329733286469 0.1861610930194414 8.716303606344042 0.22886503392298524
8562 21.822420825825787 0.1861615111264218 21.40739367114092 0.22886564355844508
8563 31.300607201893044 0.18616086595172154 30.885581586919063 0.22886474902226045
8564 32.845314660706194 0.18616151101329506 32.430287470947746 0.22886567874515149
8565 26.497932438990553 0.18616084768050453 26.082906838182343 0.22886475312770693
8566 16.057691402221874 0.18616132631597554 15.642664620335417 0.228865455570481
8567 6.527667775151581 0.18616098176434853 6.112641825441039 0.22886496794619393
8568 1.54490782681942 0.1861610502989461 1.1298816729240633 0.2288651035964106
8569 2.000124992810848 0.1861611556320243 1.5850986005585501 0.22886523662027392
8570 6.220922042698304 0.18616079931566942 5.805896458730131 0.22886478465250348
8571 11.263684098973128 0.18616126486078075 10.848657420058583 0.22886541405376462
8572 14.469840835865881 0.18616065227330703 14.054815574508686 0.22886460908388867
8573 14.545582109658168 0.18616125833070593 14.13055542176039 0.22886542956707234
8574 11.816198637151492 0.186160625271758 11.40117341185496 0.22886460002477507
8575 7.742715506203121 0.1861611480724213 7.327689058226564 0.22886529990413546
8576 4.071643642573122 0.18616068038505582 3.656618256981498 0.2288647052065679
8577 2.0594047733208667 0.18616098917176194 1.6443786829129083 0.22886510123619636
8578 2.0738728869272687 0.18616075376060923 1.6588472969321075 0.22886483623455206
8579 3.646952660207418 0.18616084626614357 3.2319268909914 0.22886492294987432
8580 5.847241831848178 0.18616078686594698 5.4322161325863645 0.22886491239586745
8581 7.747718450928728 0.18616076542150145 7.332692856820063 0.22886482868716385
8582 8.785804752089895 0.18616074714181233 8.370779115574704 0.22886488937337776
8583 8.907606398432113 0.18616076244587246 8.492580796105704 0.2288648398805363
8584 8.498752405250208 0.18616063220208787 8.083727008101196 0.2288647649469243
8585 8.181893137765787 0.1861608270968659 7.7668673693745625 0.2288649412943578
8586 8.59209831129401 0.18616046038055753 8.177073284935227 0.22886456597822338
8587 10.221543938404256 0.18616093653627008 9.806517902333841 0.22886509953414502
8588 13.380643900508955 0.18616025490084856 12.965619318822327 0.228864326785781
8589 18.272839399814355 0.18616107075206312 17.857813044742755 0.22886528431953615
8590 25.147432557705994 0.1861600292405868 24.73240845923942 0.22886406922598954
8591 34.48678473946284 0.1861612243782015 34.07175803048912 0.22886548459551434
8592 47.19247726345086 0.18615977835588807 46.77745369420902 0.2288637908859521
8593 64.76027543262468 0.1861614122585547 64.34524830456277 0.2288657158033537
8594 89.44144681128425 0.18615947670359595 89.02642387191344 0.22886346266721916
8595 124.4005757640342 0.18616166832933592 123.985548077629 0.22886601807586224
8596 173.82475979815024 0.18615908305634335 173.40973767977295 0.22886303532094407
8597 242.88124964915065 0.18616203604006137 242.4662211691437 0.22886644396689088
8598 337.20387415453473 0.18615855674431178 336.7888531382025 0.2288624595878839
8599 461.39762960187625 0.18616254063092316 460.98260003596744 0.22886702527788563
8600 615.7108470964752 0.1861579020219654 615.295827456029 0.22886173842430124
8601 790.3719628234818 0.18616311982222603 789.9569320109011 0.22886769275840774
8602 958.4898834283912 0.18615726587771078 958.0748651230997 0.22886103941380181
8603 1072.701561099789 0.18616350462164621 1072.2865294548856 0.22886814028185198
8604 1075.065669383096 0.18615704481436743 1074.6506515236106 0.22886081467113958
8605 927.5049428786457 0.18616320119809399 927.08991187034 0.22886780710768062
8606 650.2381069155066 0.18615771909778364 649.8230875888926 0.22886160751621681
8607 332.6048117802975 0.18616191347241204 332.18978350686575 0.22886635995933557
8608 91.10463909541207 0.18615924859530636 90.68961647916652 0.22886336765024448
8609 1.567603412820915 0.18616009124919905 1.1525790117347026 0.22886430983701356
8610 61.03425529969547 0.1861608844193585 60.619229171845625 0.22886524343048095
8611 201.3197462713194 0.18615860335346338 200.9047250252574 0.22886264270850878
8612 331.44274945216364 0.1861618351480118 331.02772128162115 0.22886633539448323
8613 380.45310600786195 0.18615805229472404 380.0380859115623 0.22886204400492083
8614 326.60519272217186 0.18616172413571114 326.19016478040464 0.2288662176314873
8615 203.60458221289562 0.18615855886725724 203.18956100628023 0.2288626477481485
8616 77.95703281557513 0.18616070511186025 77.54200704067951 0.22886506978376553
8617 8.294483005843203 0.18615969452101566 7.8794593492836436 0.22886396203854464
8618 13.753978473928633 0.18615942500638857 13.338955419110384 0.22886362981185956
8619 70.68532575904902 0.18616071880700608 70.27029989723228 0.2288651430097399
8620 133.63204019377645 0.1861585841262267 133.21701891477673 0.2288626948734996
8621 163.06860575012593 0.1861610800724978 162.65357910647248 0.22886556358093313
8622 144.65619944786755 0.18615852202623193 144.2411782757075 0.22886265013379808
8623 92.50540021334378 0.18616066969435657 92.09037444030541 0.22886510334401217
8624 36.87337664039699 0.18615911663888915 36.45835417081608 0.22886335294201993
8625 4.794658342528565 0.18615980915506605 4.379634401418702 0.2288641319547965
8626 5.828893460593155 0.18615990848786573 5.413869275269045 0.22886427683624438
8627 30.331150273940285 0.18615901311775385 29.916128023082255 0.22886323774027628
8628 58.48269231730787 0.18616041616012793 58.06766702919282 0.2288648719549279
8629 72.66484289960525 0.18615865964667705 72.2498213877058 0.22886285225277178
8630 66.08709359986341 0.18616040483253263 65.67206832386705 0.22886487116382126
8631 44.183399247607525 0.18615882309981033 43.76837736530189 0.22886305920583155
8632 19.457330554040986 0.1861599517621088 19.042306237851356 0.2288643644275224
8633 3.615608233362658 0.1861592993005585 3.2005853103707684 0.2288636236913312
8634 1.6743939403900152 0.18615934650969623 1.2593709099534467 0.22886368392687229
8635 10.76943901023437 0.1861597648735015 10.354415070325143 0.2288641750357257
8636 23.23791734012932 0.18615889541787414 22.82289526407218 0.22886318063926714
8637 31.399622281638546 0.18615997155535577 30.984597881159022 0.22886442892416764
8638 31.289851198848456 0.186158761351252 30.874829396294228 0.228863041202978
8639 23.798909156411245 0.18615985119179032 23.383884997803555 0.22886430741589886
8640 13.242304108499512 0.18615891973832793 12.827281951279447 0.22886323748173795
8641 4.589926247361964 0.18615950594809713 4.17490281385226 0.22886392756160762
8642 0.9700439461378503 0.18615921317039075 0.5550211437752137 0.22886358919224578
8643 2.5900598198782845 0.1861591209096539 2.1750371976614775 0.22886350130715305
8644 7.262896638827365 0.1861594568217039 6.847873297370897 0.22886388463476456
8645 11.912871029308194 0.18615885644980137 11.497848960410167 0.22886321244822605
8646 14.139247511448461 0.18615953151192072 13.724223992761411 0.2288639871751299
8647 13.127518478017556 0.18615878091957022 12.712496557540392 0.22886313955759358
8648 9.663301221634033 0.18615942051107265 9.248277923729978 0.22886387739298106
8649 5.449811622538224 0.18615886395372527 5.034789510375247 0.22886324820925155
8650 2.183127584762104 0.18615919106659384 1.7681047617341343 0.22886363196137563
8651 0.8376679104737401 0.18615901419944456 0.4226454621487102 0.22886343412558535
8652 1.4169601171904125 0.18615894449816206 1.0019378060925483 0.22886336659970188
8653 3.1628526087572126 0.18615913358193728 2.7478298899264 0.22886358524887532
8654 5.025336663279321 0.186158764620877 4.610314721528825 0.22886317712961907
8655 6.139277654962536 0.18615915984919437 5.7242548647135125 0.22886363039982863
8656 6.117868659634212 0.18615868804463548 5.7028468661067295 0.22886310548284738
8657 5.093863698723347 0.18615908211394283 4.67884105953964 0.2288635570697642
8658 3.5541786794765975 0.18615870222185896 3.1391568398387055 0.22886313741603262
8659 2.080571694783909 0.18615893156487262 1.665549362398608 0.22886340082042844
8660 1.115978650357104 0.18615876315478155 0.7009566644699504 0.22886322273237214
8661 0.8363527340470573 0.18615875859750197 0.4213307562856275 0.22886321916392793
8662 1.1482843557884626 0.18615882011212107 0.7332622321468326 0.2288633035295089
8663 1.7816308861209824 0.1861586091042509 1.3666092125328804 0.22886306448385127
8664 2.4206187015637286 0.18615883582728623 2.00559652845525 0.22886333728119232
8665 2.8186365561787796 0.18615850933530448 2.4036150801071092 0.22886296673636594
8666 2.8623990117454636 0.18615879584398726 2.4473769083856163 0.22886330751585982
8667 2.577317508431242 0.1861584623065482 2.162296116788696 0.2288629293359972
8668 2.087520230051259 0.18615870709781643 1.6724983007582315 0.22886322219521124
8669 1.5548259918841745 0.18615845321917923 1.1398046033220723 0.22886293534292293
8670 1.1212194786942002 0.18615858976098038 0.7061977845361136 0.2288631043971062
8671 0.8714983472294346 0.18615845910260392 0.4564769296451406 0.22886295848169008
8672 0.8220794314450686 0.18615846724908983 0.40705798329429 0.22886298090168875
8673 0.9323151505373053 0.18615845814264295 0.5172937185943153 0.22886297380034706
8674 1.1290512417768905 0.1861583582710503 0.7140300103935522 0.22886287311228812
8675 1.3339146687848094 0.18615843575163146 0.9188932684293666 0.22886296460381128
8676 1.485055523521007 0.18615827283512848 1.0700344581905963 0.22886279249528224
8677 1.5489993729262634 0.18615838652239658 1.133978061723 0.22886292468086697
8678 1.522201473869173 0.1861582121272363 1.1071805212965549 0.2288627404453817
8679 1.4247718641915004 0.18615831287333065 1.0097506945705481 0.2288628567476216
8680 1.2901410780378109 0.18615817095605677 0.8751201959940925 0.2288627110876617
8681 1.154392674123321 0.18615822192752712 0.7393716833250863 0.2288627688707076
8682 1.0479679098021055 0.18615814117419094 0.6329470734281833 0.22886269519973124
8683 0.9910983056924929 0.18615812210713883 0.5760775130238411 0.22886267056151288
8684 0.9930478875436617 0.18615811480799244 0.5780270889288442 0.22886268380682506
8685 1.0543821283031518 0.18615802044342236 0.6393615381782622 0.22886256968146723
8686 1.171107732823422 0.1861580861960389 0.7560869759746399 0.22886267065274335
8687 1.3395687218468557 0.1861579210110489 0.9245483302155986 0.22886247062020829
8688 1.561364422145501 0.1861580529982566 1.1463437157522847 0.22886265339495962
8689 1.8480134793490284 0.18615782439452438 1.432993281320707 0.2288623736337972
8690 2.225691195057459 0.1861580163421771 1.8106705448765659 0.22886263383871572
8691 2.7408008558111248 0.18615772779155035 2.325780853140075 0.22886227487949948
8692 3.467818153814199 0.18615798056674504 3.052797555494381 0.2288626177530724
8693 4.521291759716302 0.1861576252530965 4.106271967907124 0.2288621665560825
8694 6.075091251607807 0.18615795304851981 5.660070683709051 0.228862614850236
8695 8.392939506011569 0.18615750757687802 7.977919961868036 0.22886203656665471
8696 11.87721327679876 0.18615794453139387 11.462192692814645 0.22886263945272148
8697 17.14526248938149 0.18615736142307213 16.730243260791497 0.22886186716692442
8698 25.14967444697525 0.18615797027620623 24.734653764425634 0.22886271227341018
8699 37.362623859782474 0.18615716728480003 36.94760506036761 0.22886163213006827
8700 56.05929921444408 0.18615805210266287 55.64427829888183 0.22886286345958629
8701 84.73087115318349 0.18615689621850107 84.31585296463275 0.22886129233222527
8702 128.6708402680227 0.18615822043972546 128.25581891173343 0.2288631358495351
8703 195.68821957387533 0.18615650671612408 195.2732022754538 0.22886079170542864
8704 296.7979259272039 0.18615851168506847 296.382903833123 0.22886358239582286
8705 446.15934870896086 0.18615594945764039 445.74433269527736 0.22886006422584537
8706 658.8392092503509 0.18615894322961743 658.4241860727718 0.2288642343494356
8707 943.0466011965988 0.1861552082545022 942.6315868975164 0.22885909082783798
8708 1283.573538127223 0.1861594196366359 1283.158513731211 0.22886497637524597
8709 1616.2966079010318 0.18615443660262143 1615.8815953753003 0.2288580891288369
8710 1813.9095940457257 0.1861595428471793 1813.494569221518 0.22886528136040898
8711 1724.2852035960218 0.18615413800931196 1723.8701916871155 0.22885777089719664
8712 1291.2402391705002 0.18615865258283568 1290.8252162899805 0.2288642279368247
8713 668.2659125804357 0.1861548569989059 667.850898809411 0.22885891402581435
8714 163.07498311001035 0.18615667067149605 162.6599647889958 0.22886165034303887
8715 9.368613627298169 0.18615627687103842 8.953596296810307 0.22886105361682244
8716 198.64337829955113 0.1861545985884504 198.22836479052154 0.22885891044115061
8717 517.5591199213951 0.18615729609842235 517.1440999990821 0.22886262621462972
8718 709.3887855412194 0.18615352182519465 708.973774494457 0.22885752493725223
8719 635.9418092132394 0.1861570489009429 635.5267897192866 0.22886244505181902
8720 360.91856075197154 0.18615382576479036 360.50354887255804 0.22885805364869405
8721 91.04664133050504 0.18615558318506858 90.63162518232087 0.22886056499909468
8722 2.280123510491131 0.18615496977770782 1.8651087927774321 0.22885974793599098
8723 107.10759500605691 0.1861539106783839 106.69258272251142 0.2288583728671031
8724 273.4973645421166 0.186155823087028 273.0823476914849 0.2288610275446945
8725 349.0550961497489 0.18615308071477088 348.64008574123085 0.22885732780331108
8726 277.4324218413566 0.18615562093631646 277.0174053784321 0.22886084198817316
8727 126.57520035881117 0.18615337100646911 126.1601891618801 0.22885782592460974
8728 16.631103083976804 0.18615453400281934 16.216089124615586 0.22885942535839685
8729 15.168331491388548 0.18615420784831221 14.753318215384319 0.2288590681559155
8730 92.86161753152247 0.18615342217928238 92.44660614411 0.22885796523318075
8731 165.10805038766844 0.18615470397584594 164.69303586188326 0.22885982180932424
8732 168.21793664534232 0.18615300527693512 167.8029261769126 0.2288574631527872
8733 105.11641465117731 0.18615441902655783 104.7014007489296 0.22885948322114907
8734 31.17752656012715 0.18615333530361625 30.762515230511212 0.22885799431232154
8735 0.7878739921820481 0.1861536358724627 0.37286191107345107 0.22885844523613438
8736 24.288672693783557 0.1861538897874954 23.873659975532764 0.2288588284632973
8737 68.42210492894642 0.18615299320352127 68.00709434011496 0.22885759562794128
8738 90.80335972188252 0.18615408015574736 90.38834649426362 0.2288591474631537
8739 74.41289504203534 0.18615289518243933 73.99788464677552 0.22885750007737626
8740 35.864457183654615 0.18615373089871706 35.44944474299952 0.2288587097563807
8741 6.0870141064137115 0.1861532526329149 5.672002817430001 0.2288580363507957
8742 3.5823845355308896 0.18615313934023772 3.167373468300479 0.22885792789017345
8743 22.619327438955256 0.18615365003620904 22.2043151639165 0.22885862500254409
8744 42.45016194113361 0.18615274222762004 42.035151788999215 0.22885740990677012
8745 45.977708094262 0.1861537253461419 45.56269560560654 0.22885876330930924
8746 31.846190280576106 0.18615274788104366 31.431180084633898 0.22885744806116684
8747 12.340762220311868 0.18615343579036864 11.925750392009187 0.22885839251231238
8748 1.5084276866642232 0.18615303208507258 1.0934167840488949 0.2288578705302557
8749 4.368031820450547 0.1861530250203865 3.9530209447903966 0.22885785063976344
8750 15.029725173140973 0.18615329746910025 14.614713611969364 0.22885826370250753
8751 23.20079002870758 0.18615277761829313 22.785779717486342 0.22885753360294397
8752 22.51433593577445 0.18615332578251742 22.09932428474734 0.22885832524459387
8753 14.299922219325648 0.18615280184400473 13.884911824624114 0.22885759285753068
8754 5.0769219573570235 0.18615311912639398 4.661910779406382 0.22885805882424765
8755 0.8691508225955142 0.18615299352487602 0.4541399455327994 0.2288578835378388
8756 3.053734705202496 0.18615284941144558 2.6387241522687357 0.22885770352231455
8757 8.343740757978884 0.1861531556384562 7.928729470931316 0.22885813140911254
8758 12.014242431474242 0.18615269684215288 11.599232224240394 0.22885751039169475
8759 11.43263486701177 0.1861531552835536 11.017623559613899 0.22885815211431726
8760 7.416750210353594 0.18615272289858587 7.001739921924258 0.22885756553074943
8761 2.9737484779131877 0.18615300100088364 2.5587375190261077 0.22885795788619628
8762 0.8328277991561752 0.1861528562356256 0.41781717318175376 0.22885776973879587
8763 1.6861417419023825 0.18615280492673497 1.2711312322249126 0.22885770475073497
8764 4.150853894646373 0.18615296975228623 3.735842978777625 0.22885794611646126
8765 6.0970292358389555 0.1861526834459883 5.6820189975233495 0.22885755486961767
8766 6.174744496896981 0.18615297630522026 5.759733546943335 0.2288579736484255
8767 4.513960023277267 0.1861526800046258 4.09894977422325 0.22885756904939103
8768 2.334503767313269 0.18615287610332235 1.9194930384308826 0.2288578527790644
8769 0.9524524479564063 0.18615275445745127 0.5374420019472659 0.22885769155168914
8770 0.9398582356511318 0.18615273646842917 0.524847822028932 0.2288576771537707
8771 1.925874861229729 0.18615282721237028 1.5108642223716646 0.2288578116456941
8772 3.0183565124842735 0.18615263383700986 2.6033463254567595 0.2288575531905043
8773 3.449957296549897 0.1861528369984049 3.0349466153404365 0.22885784421105596
8774 3.0093499206468897 0.18615260481251422 2.59433978385525 0.22885753197912542
8775 2.049214335818995 0.1861527736008702 1.6342037870631818 0.2288577751549427
8776 1.161146243841049 0.18615263384089817 0.7461360180474939 0.2288575919526569
8777 0.7824167832720048 0.186152671937572 0.36740645826240653 0.2288576530720263
8778 0.9772845735267952 0.18615267452242756 0.5622742304473124 0.2288576685570552
8779 1.478569196927869 0.18615258094134488 1.0635590699360609 0.22885754605046307
8780 1.9067331748210887 0.18615268326152068 1.4917227903587371 0.2288577012008311
8781 2.003426612618947 0.18615253236935927 1.5884165819379943 0.22885749831159324
8782 1.7471025809518206 0.18615264291491926 1.332092271885299 0.2288576661516023
8783 1.3144180417830562 0.18615252751081135 0.8994080026438293 0.2288575116284156
8784 0.9436638002567035 0.18615256569163824 0.5286536540481895 0.22885758051687569
8785 0.7956930575736946 0.18615254411393437 0.380682958543906 0.22885755491585424
8786 0.8865590159073045 0.1861524791165773 0.47154905403486785 0.2288574827558593
8787 1.110583292137834 0.18615255422805202 0.695573148828842 0.2288575890809399
8788 1.321162021204701 0.18615240723553622 0.9061522073645778 0.22885740660458698
8789 1.4149609090881765 0.18615254070491927 0.9999507784210994 0.2288575899621578
8790 1.3767101628195142 0.1861523582853609 0.9617004405682477 0.22885736396590578
8791 1.27218821045916 0.18615250434066957 0.8571781479590059 0.22885755815948455
8792 1.205949023404984 0.18615232310323807 0.7909393575293503 0.22885734277239586
8793 1.2742742476353108 0.1861524608641356 0.8592642720802133 0.22885751469096202
8794 1.5397394033565899 0.1861522815706423 1.1247298056417414 0.22885731614420626
8795 2.0389403999774456 0.18615243261862532 1.6239304781660895 0.22885748919273075
8796 2.8195427981418764 0.18615221099294985 2.4045333327570875 0.2288572543918392
8797 3.9954124406786216 0.18615244142725146 3.5804024896712963 0.22885750958007375
8798 5.811827208717548 0.1861520907129705 5.396817986009597 0.2288571319949811
8799 8.725010988489224 0.18615250725515342 8.310000881790355 0.22885759944371598
8800 13.517622503685853 0.18615189985765415 13.10261367840183 0.22885692542636865
8801 21.492281745965542 0.18615265417892465 21.07727130670225 0.22885778508436513
8802 34.80905947410921 0.18615160789611931 34.39405126454238 0.22885660167071356
8803 57.064583279667126 0.18615292285229798 56.64957224603794 0.22885811077688006
8804 94.24525953600333 0.18615115963498965 93.83025227639122 0.22885609997711978
8805 156.21090647307264 0.18615338657902905 155.79589442828194 0.22885865821166443
8806 258.7575962351827 0.18615046024504495 258.34259046090096 0.22885531403669696
8807 425.82138102831897 0.1861541585522385 425.4063673146322 0.22885955513455142
8808 689.6790742996384 0.18614938806269374 689.2640708043801 0.22885410719552998
8809 1083.0628128221847 0.18615532960442438 1082.6477965896079 0.22886090297239314
8810 1610.4366797980356 0.18614795459480543 1610.021679345271 0.22885249816975317
8811 2186.659214340242 0.18615663271189514 2186.2441953164207 0.22886239110932843
8812 2570.9502145728434 0.1861468663040358 2570.535216404231 0.22885130230823605
8813 2426.768241425597 0.18615675148086197 2426.3532221550945 0.2288625190215647
8814 1636.5177204036934 0.1861478886824037 1636.1027199978166 0.22885251719431476
8815 610.8244703159005 0.18615411797070225 610.4094566640473 0.22885953388254082
8816 31.776156718050586 0.18615140682193715 31.361148766633935 0.22885654459471175
8817 192.24594804911763 0.18615017943263076 191.8309427786845 0.22885509100048895
8818 755.3433948159762 0.18615454609978296 754.9283801534979 0.22886011637857187
8819 1114.0054156874044 0.18614822126062933 1113.5904145454083 0.2288529207353589
8820 919.287919569482 0.18615461245109913 918.8729047807509 0.2288601762800389
8821 379.66674673537506 0.18614971824215962 379.25174233657566 0.22885468055719144
8822 24.81013934341509 0.1861517455830739 24.395130680127963 0.22885691770405295
8823 125.62848788762169 0.18615278241751937 125.21347691038382 0.22885819482034409
8824 453.19849823945924 0.18614911061522774 452.783495178224 0.22885395062001185
8825 594.1612437125693 0.18615401345224855 593.7462301064445 0.22885959267264666
8826 398.72450388508315 0.1861492994751029 398.30950036649426 0.22885421911378084
8827 100.22040323319793 0.18615231180893674 99.80539327813827 0.22885764325072572
8828 8.38309465334507 0.1861516525715811 7.968086055782098 0.22885694499139103
8829 158.09825327810142 0.1861498523703226 157.68324858100382 0.22885484472727807
8830 320.02684822192 0.18615324388476412 319.6118361970319 0.2288587810033367
8831 295.0453893005627 0.18614932807397594 294.6303856994842 0.22885427300459238
8832 124.80566394587692 0.18615242484778405 124.39065367089343 0.22885785013569568
8833 5.6285961039398416 0.18615092039836934 5.213589058281356 0.22885612526011548
8834 43.5269203791003 0.18615043115059035 43.11191437333755 0.2288555746121612
8835 153.2100167670755 0.18615246989803866 152.79500637102242 0.22885792615501718
8836 188.08137588793437 0.18614957769882978 187.6663717047092 0.22885460552631062
8837 112.56150554678239 0.1861522565896192 112.1464955848026 0.2288577053901665
8838 20.87863976470749 0.18615050890955548 20.463633572750524 0.22885568304740925
8839 8.398704838469511 0.18615080440430432 7.983697973888452 0.22885606017675517
8840 65.43282862141781 0.18615180459965044 65.01781963183619 0.22885718498197283
8841 108.27210235159488 0.18614989047688918 107.85709743941884 0.22885502169916047
8842 85.57584111480084 0.18615193504808603 85.16083181937135 0.22885736038139912
8843 28.652878547568534 0.18615034032397332 28.23787266845108 0.2288555387934827
8844 1.2759614590641273 0.1861509573721326 0.8609542333861174 0.22885626830587727
8845 23.170884037815483 0.18615132452115435 22.755876042745733 0.22885667054859488
8846 56.84282661572399 0.1861501281002916 56.42782114948981 0.22885533813388834
8847 59.50302850647136 0.1861516047753441 59.08801989540472 0.2288570062912915
8848 30.508276890286638 0.18615027760111783 30.093271094956048 0.2288555177294712
8849 3.9495786301244653 0.18615097073081488 3.5345713554468037 0.22885630394684675
8850 5.081265963989932 0.18615099730500248 4.666258621996831 0.22885634468809815
8851 24.849822569835478 0.18615025403244262 24.434816808160672 0.22885550764236431
8852 36.32195650235916 0.18615133903044426 35.90694842136717 0.2288567419615422
8853 26.860056568952718 0.18615021034987667 26.44505088291621 0.22885547568663173
8854 8.689686584340167 0.18615095111136737 8.274679322074425 0.2288563111543762
8855 1.03924116171571 0.18615072153468454 0.6242343680874218 0.22885607209360356
8856 8.452164188460024 0.18615033447718954 8.03715823046389 0.22885562351894376
8857 18.91847748657405 0.1861510971170368 18.5034698788858 0.22885651057121698
8858 19.697180975366404 0.1861501389247689 19.282175418162634 0.22885541827900163
8859 10.704488574801676 0.18615091858702 10.28948134007806 0.22885631613659646
8860 2.10399566279026 0.18615045074997816 1.6889894204086389 0.22885579163164269
8861 1.8017315605606827 0.18615042134370802 1.386725379945864 0.22885575927111076
8862 7.770997663718527 0.1861508162088646 7.355990622940302 0.22885622456936036
8863 12.070795510473136 0.186150120855681 11.655789960761666 0.22885542885578977
8864 10.052282760315201 0.1861508143510536 9.63727570940709 0.22885623655705745
8865 4.382685406296773 0.18615023227154856 3.9676796036858133 0.22885557033941129
8866 0.9132435537370789 0.18615047380408806 0.49823721931370296 0.22885586061928792
8867 2.2049955595124318 0.18615051836614807 1.7899891285952705 0.2288559125510132
8868 5.644173686284926 0.18615014944404282 5.2291680345541245 0.2288555022867592
8869 7.056021882845423 0.18615061995506044 6.6410152179482775 0.22885604494208475
8870 5.112011800720848 0.18615010357576423 4.697006235451828 0.2288554616932558
8871 2.054547267024203 0.18615043291471048 1.639540986239274 0.22885584787021865
8872 0.8007691299166962 0.18615027172894946 0.3857631920662412 0.22885566612150554
8873 1.9844446266175741 0.1861501524124273 1.569438930912861 0.2288555432922859
8874 3.7988409472264943 0.18615039711985273 3.383834726981097 0.228855823125545
8875 4.205302673173231 0.18615001916572807 3.7902972484172053 0.228855405590297
8876 2.9114780917422975 0.1861503186620957 2.496472024166742 0.2288557489134595
8877 1.2973221835291895 0.18615008026326485 0.8823166144825414 0.2288554887833834
8878 0.7872357969568138 0.18615010242156707 0.3722301761677776 0.2288555183674692
8879 1.5144341917224724 0.18615018743017303 1.09942837996277 0.22885562432952936
8880 2.456507725557375 0.1861499297174164 2.0415024581465158 0.22885533769344268
8881 2.6072061498057537 0.1861501782630667 2.192200343991225 0.228855627551462
8882 1.891668677450314 0.18614990337421972 1.476663450347535 0.22885532372855913
8883 1.0454903289414519 0.18615002957278462 0.630484827051594 0.22885547231707315
8884 0.7857408506705141 0.1861499699518688 0.3707354653684329 0.22885541535021242
8885 1.1697662025643514 0.1861498490067855 0.754761072112452 0.22885528144511397
8886 1.6757827241895062 0.1861500012657844 1.2607772565110897 0.2288554664126321
8887 1.780928898641571 0.18614975054030242 1.3659239632935463 0.22885518480772218
8888 1.4211476286640772 0.1861499245648716 1.0061423100008207 0.22885539409838485
8889 0.9545898527045755 0.18614975233241932 0.5395848974221515 0.2288552029500047
8890 0.7655415064955141 0.18614977452723228 0.350536493850958 0.2288552381173239
8891 0.9277617072325137 0.18614978151680686 0.512756673099006 0.22885525261670095
8892 1.2039459026137285 0.18614964014297675 0.7889411623780684 0.22885510009268328
8893 1.3102182301329655 0.186149756386771 0.8952132332467962 0.22885524049939823
8894 1.164993891700543 0.1861495772232977 0.7499892706919847 0.22885504378526053
8895 0.9160962192763189 0.1861496572526412 0.5010914179822858 0.22885514404139187
8896 0.7707908806803081 0.1861495690871509 0.35578626133763197 0.22885505025552524
8897 0.811968482744204 0.18614952894684558 0.3969639394994297 0.22885501429792868
8898 0.9549819993354165 0.18614955668566394 0.5399773904417161 0.22885505220803645
8899 1.0503736697439077 0.18614942941811216 0.63536932299879 0.22885491732700558
8900 1.017769146761386 0.18614949646217846 0.60276465033187 0.22885499996733777
8901 0.8962615460956233 0.18614937968575943 0.4812572892892619 0.22885487712060196
8902 0.7888750902268321 0.18614939207211803 0.3738708004991516 0.22885489765556252
8903 0.7679831284030038 0.18614935529651844 0.3529789072605703 0.22885486584591497
8904 0.824675248407666 0.1861492808856214 0.4096711797002977 0.22885478782174687
8905 0.8922258430251511 0.18614931590438075 0.47722168956776806 0.22885483755300223
8906 0.9094413676178146 0.18614919706781835 0.4944374611837555 0.22885470936624067
8907 0.8664461219858652 0.18614924034305885 0.4514421134938261 0.22885476814898018
8908 0.8016802556972655 0.1861491458353131 0.3866764416633513 0.2288546681986011
8909 0.76295467516672 0.18614913865719365 0.34795086740024267 0.22885466910928373
8910 0.7696664817549136 0.18614910592528486 0.35466273577613355 0.22885464005349512
8911 0.8041490256717864 0.18614903760333779 0.38914541711947886 0.22885457094896972
8912 0.8322341373527409 0.18614905142034488 0.4172304905618391 0.22885459537055694
8913 0.8315638890937891 0.18614895709306295 0.41656043563051676 0.22885449637020933
8914 0.8053356045254093 0.186148971856975 0.39033211045268595 0.22885452221574842
8915 0.7747205283269027 0.18614889725157144 0.3597171855640694 0.22885444551126186
8916 0.7600511529064424 0.18614887630167914 0.3450478456795752 0.22885443092518815
8917 0.7665975959193456 0.1861488428431162 0.35159435208228357 0.22885440099394588
8918 0.7839519730978545 0.18614878247632502 0.36894884891582747 0.22885434170570196
8919 0.7964648001153292 0.18614877752982079 0.3814616784042104 0.22885434418129788
8920 0.795079618707931 0.18614870241528853 0.3800766480105077 0.22885426828213462
8921 0.7821376559273334 0.18614869545241364 0.36713469209365046 0.22885426838126938
8922 0.767429974780321 0.18614863553450425 0.35242712925120384 0.22885420999461298
8923 0.7600913311385522 0.18614860280886467 0.3450885476826418 0.22885418064704569
8924 0.7626667166333279 0.18614857197049844 0.34766398905819723 0.22885415560463213
8925 0.7707986763519488 0.18614851091561652 0.3557960715694451 0.22885409386688715
8926 0.7774947102364129 0.18614850130756666 0.36249211568423667 0.22885409324460956
8927 0.7781856544484148 0.18614842757277772 0.36318320995585995 0.22885401691977716
8928 0.7731467166651892 0.1861484195316967 0.35814427878712274 0.2288540183463698
8929 0.7663238567665565 0.18614835283226588 0.35132155408451593 0.22885394984977472
8930 0.7621121858636807 0.18614833015463775 0.34710992078509173 0.2288539349239512
8931 0.7625566954997631 0.18614828074553055 0.34755452889750144 0.22885388585673114
8932 0.7666181343314528 0.18614824031410127 0.3516160428875566 0.2288538511297949
8933 0.7714930769120365 0.1861482044185967 0.3564910554366096 0.22885381705683017
8934 0.774732729168049 0.1861481556143508 0.35973080017786896 0.22885377337582927
8935 0.7757167052330375 0.18614812036316775 0.36071484543041116 0.2288537394394586
8936 0.7757634403999424 0.18614807721771695 0.36076166016019723 0.22885370302202818
8937 0.7771380297957748 0.18614802967117447 0.3621363459237757 0.22885365420082465
8938 0.7818098286609148 0.18614800235731294 0.36680818933596987 0.22885363696763192
8939 0.7907693713785898 0.18614793613690436 0.3757678696469666 0.22885356559471884
8940 0.8042242961710688 0.18614792708103264 0.3892227982999683 0.22885357079006785
8941 0.8224473613922898 0.18614784320814942 0.4074460407407704 0.22885347744336992
8942 0.846787372992835 0.18614784908193244 0.4317860219221585 0.22885350198874416
8943 0.880441439824998 0.18614775177445936 0.4654402974560672 0.2288533905944714
8944 0.9289276642652508 0.18614776905404276 0.513926463652895 0.22885343155831303
8945 1.0005281509306674 0.18614765972063374 0.5855271888328032 0.22885330237723042
8946 1.1071956178101834 0.1861476903280299 0.6921945638636543 0.22885336361849917
8947 1.2664436026801678 0.18614756287141224 0.8514428321866142 0.22885320762214137
8948 1.5047677428932626 0.18614761762560983 1.0897668211987446 0.22885330406890825
8949 1.8632183860343987 0.18614745621283565 1.448217829862778 0.22885309995878522
8950 2.406181854857133 0.18614755611438116 1.9911810391061566 0.2288532596365951
8951 3.235121943626541 0.18614733429838223 2.820121637206794 0.22885297212136466
8952 4.510498616400108 0.18614751162409995 4.095497866442536 0.22885323833347188
8953 6.486959020134759 0.18614719023235443 6.071959015375268 0.22885281452713718
8954 9.570641309252855 0.1861474923251252 9.155640565201198 0.22885325172653273
8955 14.411992475188578 0.1861470130969155 13.996992850182822 0.2288526119088398
8956 22.05715215166126 0.18614751176973973 21.64215132088701 0.22885331900450961
8957 34.19102716316992 0.1861467838475183 33.776028041382474 0.22885233793992482
8958 53.52740585266961 0.1861475930023903 53.11240478703108 0.22885347263613748
8959 84.41173398352548 0.1861464697124116 83.99673556596775 0.22885194784531854
8960 133.7270183071452 0.18614777265937157 133.31201677004864 0.2288537644371557
8961 212.10367428591042 0.1861460184194209 211.68867689662738 0.22885137086362953
8962 335.2576096500787 0.18614809928808101 334.84260728603505 0.2288542647555718
8963 524.3950848131398 0.18614536191102915 523.9800889352974 0.2288505159313255
8964 803.1361654599164 0.1861486006955626 802.7211618375852 0.22885502163556515
8965 1184.782809735796 0.1861444716880115 1184.3678159156527 0.22884934845528287
8966 1642.897191442649 0.1861491452170225 1642.482186419978 0.2288558774540296
8967 2066.220089883591 0.18614356420433129 2065.8050981437923 0.22884817559406911
8968 2242.5866800780195 0.18614915528195572 2242.1716748550944 0.22885606764344732
8969 1958.650115105769 0.18614334960816623 1958.2351237505623 0.22884800559867796
8970 1233.020980034483 0.18614777886503223 1232.6059778668632 0.22885438875491618
8971 432.92092895677354 0.18614441282934757 432.5059348609523 0.22884968299188535
8972 19.938887659877743 0.1861452612177565 19.523891307928388 0.2288510907315986
8973 150.56883716613558 0.18614597988342607 150.15383909988003 0.22885208637212712
8974 580.6539635669764 0.18614316301083383 580.2389720897312 0.22884831423434046
8975 898.029671652243 0.18614652214077893 897.6146720610215 0.22885306908074457
8976 833.4708634269986 0.18614266826477147 833.0558730202152 0.22884773851850718
8977 456.0661376925232 0.18614532086875704 455.65114074445756 0.22885162719689695
8978 95.41286877572873 0.18614367894194553 94.99787581265602 0.22884928413076383
8979 23.058308356709183 0.1861432512551709 22.643316186450583 0.22884891900342924
8980 216.06113879261403 0.18614483172883925 215.64614290724788 0.2288510536372911
8981 428.1282599691013 0.18614196020131585 427.7132707871599 0.22884722174009126
8982 442.5014399793664 0.18614473142060503 442.0864441448856 0.2288511030602037
8983 257.9818545911893 0.18614221028200043 257.56686474490743 0.22884763599984081
8984 58.69510274468387 0.18614330654543837 58.280110137135075 0.2288493010033562
8985 13.155042485088773 0.186143321578329 12.74004990482835 0.22884925868209205
8986 118.01268614151415 0.18614180111277825 117.59769700991436 0.2288473304870114
8987 232.7314485281163 0.18614391277910372 232.31645442911787 0.22885018621931993
8988 234.67885086365288 0.1861413916185985 234.2638626490584 0.22884682297585487
8989 129.61132531046076 0.18614327826079183 129.1963325938056 0.22884943839435024
8990 24.37985816914849 0.18614210366267478 23.964868220442646 0.22884784504316835
8991 8.016309364170104 0.18614199211418622 7.601319595741949 0.2288477763139674
8992 70.51288494904588 0.18614295872603107 70.09789292170447 0.22884906861537785
8993 130.89932673583323 0.18614117357291618 130.48433883992448 0.22884672233584516
8994 126.00323621891484 0.1861430138716029 125.58824399710034 0.22884920794290023
8995 65.78882066091006 0.1861413396562424 65.37383232856243 0.22884699269139322
8996 10.605035469136062 0.18614223248624076 10.190045028518323 0.2288482081314983
8997 5.323072591067936 0.1861420569980484 4.908082530388118 0.22884800368176944
8998 40.50841517334955 0.1861413627714997 40.09342672929568 0.22884708128236425
8999 71.80522291291969 0.18614249738141497 71.3902317847647 0.22884863077357778
9000 67.48359989541329 0.1861410924166765 67.06861204073805 0.22884676225856518
9001 34.9511041756617 0.18614225568608425 34.53611359067337 0.2288483293022428
9002 6.296092812637057 0.18614145141020388 5.881104071577607 0.22884728964924728
9003 4.065494333514094 0.18614162744139842 3.6505052006146688 0.22884750545802665
9004 22.608395214951944 0.18614192904417728 22.193405321853817 0.2288479640539523
9005 38.85171488348005 0.1861411880709165 38.436726751480386 0.22884694392874214
9006 36.54830241382819 0.18614203595965065 36.13331225554849 0.22884812232005003
9007 19.46930257845629 0.18614121833404984 19.054314335984305 0.22884702413793462
9008 4.066351246214111 0.1861417292326574 3.6513618029677652 0.22884771401368856
9009 2.2830793250908683 0.18614153391921437 1.868090304203704 0.2288474869679502
9010 11.84009642900669 0.1861413435932014 11.425107882733926 0.2288472026795638
9011 21.048484572921453 0.18614175378445363 20.63349501189126 0.22884780724573922
9012 20.872553809911455 0.1861412034285398 20.45756557218531 0.22884703429760486
9013 12.241602056084915 0.18614167701924286 11.826612666598908 0.22884771246676308
9014 3.2815681449115695 0.1861413437433489 2.8665795471831945 0.22884725398502592
9015 0.9211227691462934 0.1861414159245777 0.5061339916638476 0.22884736155786817
9016 5.223368987964821 0.18614154930823387 4.808379877420107 0.22884756123648026
9017 10.700681582682646 0.18614122267963037 10.285693254733403 0.22884710526961383
9018 12.023022311394211 0.1861415968159761 11.608033068221422 0.2288476463568143
9019 8.413316147683656 0.1861412367157574 7.998327773015304 0.22884713795259382
9020 3.3627006603014213 0.1861414498470223 2.9477117515260236 0.22884745892837532
9021 0.8877537493290302 0.18614139027106497 0.47276499266004807 0.2288473663979172
9022 2.1371771851536208 0.18614125041477728 1.7221887393769226 0.22884719536192094
9023 5.043882440570915 0.18614150877016528 4.62889338307948 0.22884754872126903
9024 6.649808308216954 0.18614116041840886 6.2348200671216665 0.2288470806768795
9025 5.657519034551008 0.18614147774622614 5.242530031236149 0.22884752556863286
9026 3.1230083966930366 0.18614122274206876 2.7080199976304 0.22884717632056817
9027 1.1390191073010247 0.18614132546435624 0.7240304476535818 0.22884733418308678
9028 0.9761723275195919 0.186141350074162 0.561183613839671 0.22884736360575902
9029 2.254781641915464 0.18614117214164608 1.8397933307043002 0.22884713906951787
9030 3.5698665564201955 0.1861414188499296 3.1548776646122003 0.2288474729580656
9031 3.7747174815028437 0.1861411169623683 3.3597292875779283 0.2288470769625471
9032 2.8002877143517586 0.18614137144099055 2.38529891815219 0.228847424758578
9033 1.4888356736228217 0.18614116687454763 1.0738473483511817 0.22884715839709233
9034 0.7788402366398993 0.18614124613097682 0.3638517197836534 0.22884727072526911
9035 0.9889787656695492 0.18614125075484794 0.5739902283077418 0.22884728660695958
9036 1.7099730725897322 0.1861411284005923 1.2949848167546028 0.22884712743453722
9037 2.2516073710643796 0.18614128749010714 1.836618732611105 0.22884735096316766
9038 2.1986534746256035 0.18614107884991143 1.7836653181545674 0.22884707762112427
9039 1.650955570330718 0.18614124568909657 1.2359670157568061 0.2288473088848153
9040 1.0448966308664682 0.18614109641052815 0.6299084148710165 0.22884711958492357
9041 0.7747254820347566 0.1861411540068155 0.3597371281309703 0.22884719989697072
9042 0.9243246931984934 0.18614113375906097 0.5093363711285595 0.22884718831087303
9043 1.2726343297924188 0.18614106681239395 0.8576461644077945 0.2288470985722302
9044 1.508733467991918 0.18614114077266727 1.0937451120246078 0.22884721519464307
9045 1.4626875578168765 0.18614102073325084 1.0476994821200156 0.22884705496361005
9046 1.1915614646086596 0.18614109913976962 0.7765731899883528 0.22884717548053715
9047 0.8944026179858383 0.18614101441953845 0.4794145367112706 0.22884706685502923
9048 0.7507042785193632 0.18614102679797254 0.3357161575266417 0.228847094194749
9049 0.8061888121467649 0.18614101887761741 0.3912006992136497 0.22884709405549777
9050 0.9704215782855752 0.18614095696518676 0.5554336040523576 0.2288470172680308
9051 1.1030391359957143 0.1861410034158325 0.6880510384086986 0.2288470941711832
9052 1.1134453805587639 0.18614091243002093 0.6984574919483532 0.2288469761803897
9053 1.0074791557266185 0.1861409562106239 0.5924911486278406 0.22884705088815396
9054 0.8634275908522863 0.1861408931850859 0.4484397267258608 0.22884697094133963
9055 0.7681783012329226 0.186140887591082 0.35319043520382964 0.2288469784380109
9056 0.7619360868587821 0.18614088170878812 0.34694822777136136 0.22884697737863258
9057 0.8234678305216794 0.1861408184203817 0.4084801065100484 0.22884690559124934
9058 0.8957068467346765 0.18614085789409396 0.4807190211114359 0.2288469677291467
9059 0.9272395034784882 0.186140764786274 0.5122518841130638 0.22884685457915044
9060 0.9014273413127053 0.18614081192210666 0.48643960100986694 0.2288469283807317
9061 0.8388126580392113 0.18614072939492973 0.42382509942400726 0.22884682922027436
9062 0.7774557192217576 0.18614074781972223 0.36246810662713025 0.22884686477490512
9063 0.7475165479015976 0.18614070302731578 0.3325290279742915 0.22884681689999034
9064 0.7558750324007275 0.18614067800627615 0.3408875604770699 0.22884679391738147
9065 0.787166361988702 0.18614067251938507 0.37217888992057235 0.22884679954874468
9066 0.8169147103274641 0.1861406143841537 0.4019273638103148 0.22884673213299558
9067 0.8267663734181939 0.18614062897996753 0.4117789794859502 0.22884676495227613
9068 0.813045113675671 0.1861405619729213 0.3980578653986913 0.22884668630405844
9069 0.785562746981558 0.18614057158920014 0.370575463414673 0.2288467119776849
9070 0.7595573842255868 0.18614051792101394 0.3445702138054302 0.22884665249914274
9071 0.7465897120696767 0.18614050608018126 0.33160255749994827 0.2288466484895471
9072 0.7493653752352055 0.1861404749473489 0.3343782795863282 0.2288466207015285
9073 0.762234125771535 0.18614044016623185 0.3472471005360729 0.22884658506923033
9074 0.7757911681545492 0.18614042617588333 0.36080416052089914 0.2288465814577667
9075 0.78231999375927 0.18614037916103457 0.3673330856022175 0.22884652899601787
9076 0.7791885263892099 0.18614036848493418 0.3642016274228397 0.22884653048143597
9077 0.7690178405316334 0.18614032398138558 0.35403103505020833 0.22884648150003944
9078 0.7573019887155629 0.18614030309359894 0.34231521616555455 0.2288464694564094
9079 0.749209560526302 0.18614027185147955 0.3342228499443429 0.22884643873047963
9080 0.747263581538709 0.18614023387302944 0.3322769439516506 0.2288464037140289
9081 0.7507655920870067 0.18614021859249102 0.3357789785887627 0.22884639490575287
9082 0.7568132283633632 0.1861401648476538 0.3418267247175006 0.2288463387982087
9083 0.7620743855214648 0.18614016095549088 0.34708787904365546 0.22884634552231842
9084 0.7643483227109246 0.18614009829809794 0.34936194655496267 0.22884627785786388
9085 0.7632847699605854 0.18614009790570563 0.34829838293631127 0.2288462891185685
9086 0.7601525875149866 0.18614003415774671 0.3451663325383689 0.22884622081887096
9087 0.7569920208130446 0.18614003058656303 0.34200576300529956 0.228846227221182
9088 0.7556563246849995 0.18613997058331702 0.34067018892869216 0.22884616517299042
9089 0.757174644634849 0.186139961376674 0.3421885202154015 0.22884616304277347
9090 0.76162269977636 0.18613990508995168 0.3466366871401132 0.22884610754629514
9091 0.7684441374428419 0.1861398927311308 0.35345814483123317 0.22884609988047797
9092 0.7770013258509954 0.18613983558245878 0.36201544514055845 0.2288460451279782
9093 0.7871148821931293 0.1861398263816896 0.37212901580785557 0.22884604000358416
9094 0.7994269646057106 0.18613976085985556 0.3844412273664305 0.2288459763794246
9095 0.8155576639314723 0.18613976314881403 0.40057191640688444 0.22884598437577397
9096 0.8381349590763301 0.18613968050573312 0.4231493776637258 0.22884590090687107
9097 0.870855590849997 0.18613970330823085 0.4558699544124243 0.22884593312934187
9098 0.9187454842904202 0.1861395943246239 0.5037600712419252 0.2288458187238711
9099 0.9887896503444926 0.18613964728905247 0.5738041165776897 0.2288458864777505
9100 1.0910844851200556 0.18613950156483802 0.6760992543117197 0.22884572924349803
9101 1.2407208267910659 0.186139596484896 0.8257353845524382 0.22884584575373165
9102 1.460695657944851 0.18613940009501914 1.0457106276041992 0.22884563024563256
9103 1.7863980479641985 0.18613955408625035 1.3714126794514108 0.22884581442653743
9104 2.2725452343872328 0.18613928553821732 1.8575604319983434 0.22884551685067192
9105 3.0040867716162762 0.18613952602443237 2.5891014464027653 0.22884579918907846
9106 4.113466329771385 0.18613915017582375 3.6984817993099783 0.22884538028558313
9107 5.808228135851562 0.18613952230768924 5.39324280209862 0.22884581144525187
9108 8.41522472809806 0.1861389812457624 8.000240540854206 0.2288452059980927
9109 12.451721998647537 0.18613955921069886 12.036736569693737 0.22884586974310214
9110 18.739383429258197 0.18613875808746397 18.324399700693203 0.22884497047753083
9111 28.586681333349727 0.18613966291484232 28.171695666583968 0.22884600385091552
9112 44.07704097768898 0.18613844753042855 43.662057894068816 0.22884463608973504
9113 68.51628803654434 0.18613987501514756 68.1013019005771 0.22884626095209684
9114 107.0984898767419 0.1861379976149843 106.68350773507628 0.22884414405064113
9115 167.8279435760896 0.186140258407924 167.41295660544395 0.22884671223773329
9116 262.58492912722863 0.18613733407415273 262.16994838248087 0.22884341067359998
9117 407.80241659662363 0.18614089265459638 407.38742825659284 0.22884744737620433
9118 623.097212990938 0.18613638276679367 622.6822342546444 0.2288423535268368
9119 924.1921647129801 0.1861418129279559 923.7771743956254 0.22884850442677265
9120 1304.1221091035866 0.18613519860286049 1303.7071328657587 0.22884103922491786
9121 1700.1151540738335 0.18614277285712702 1699.7001617010042 0.2288495999720464
9122 1964.6737398251544 0.18613432317436193 1964.2587654140086 0.22884008797142277
9123 1901.421966119973 0.1861428469290789 1901.0069735880056 0.22884968503841757
9124 1419.3629762883127 0.1861349546002579 1418.948000483583 0.22884085012956348
9125 702.5986746182707 0.1861409391563737 702.1836861428367 0.2288475362776678
9126 143.53128693505772 0.1861375054440615 143.1163056599532 0.22884376966042994
9127 25.321983455447185 0.18613777276896845 24.907001700258864 0.22884398241935341
9128 299.4876948694635 0.18614024430362058 299.0727077432962 0.22884688186369925
9129 663.918964684518 0.18613555120116007 663.5039876179978 0.2288415153189927
9130 803.378694806385 0.18614115388505273 802.9637057492673 0.2288479032327156
9131 610.2536271808797 0.18613569905659397 609.8386497376497 0.22884174417332429
9132 255.1957248993791 0.18613962679505658 254.78073910987453 0.22884616270948102
9133 25.27743008418067 0.18613781794713638 24.862448069958322 0.22884419627520952
9134 61.50406754131808 0.18613707658241413 61.089087186936446 0.22884327779922486
9135 259.9044986256418 0.18613981772890506 259.4895123157856 0.2288464921272699
9136 401.7417250442657 0.18613569708344432 401.3267476058403 0.22884174134197527
9137 354.9338057706804 0.18613996086866744 354.5188191501319 0.2288466596798539
9138 173.5174529741449 0.1861364022964692 173.1024739858557 0.2288425859927361
9139 23.55677076410342 0.18613830923117483 23.14178767374847 0.22884478112377407
9140 16.389752714994742 0.1861381966991143 15.974769850192649 0.22884466810297957
9141 118.12000496201229 0.18613650843868423 117.7050257182139 0.22884273535969954
9142 206.76987592648663 0.18613926448990187 206.35489074587665 0.2288459161200868
9143 195.6609572697248 0.18613606167199143 195.2459789700731 0.22884223797969244
9144 103.43727953811708 0.1861387496957714 103.02229543473489 0.22884535368642767
9145 18.929349754323656 0.18613702721955253 18.514369371364634 0.22884335573947104
9146 8.29639466083579 0.18613733757364143 7.881413561529351 0.22884376173279983
9147 59.56670818632996 0.1861382085953525 59.151725252305035 0.2288447254295712
9148 108.55335486860923 0.18613638154440154 108.13837580462838 0.22884268243645173
9149 105.97503306204536 0.18613846000915996 105.5600495620093 0.22884504002689254
9150 58.33113490399416 0.18613655360763212 57.91615546572303 0.22884288466350255
9151 11.689148975601528 0.1861376938184605 11.27416708543636 0.22884419634670658
9152 3.0733733566496837 0.18613739412491903 2.658392113701809 0.22884384882295564
9153 29.22188616660742 0.18613674488714682 28.806906280771447 0.2288431409488246
9154 57.321742784137946 0.18613794523305363 56.906760351155064 0.22884448774982685
9155 59.475955444062144 0.186136436868024 59.060976197731655 0.22884280946246038
9156 35.99315758735471 0.18613770617652262 35.578175648694824 0.22884423248336094
9157 9.6293800266059 0.1861368581538295 9.214399865588032 0.22884330286403853
9158 1.440048129713642 0.18613697593393697 1.0250677316741434 0.2288434221055617
9159 12.905713299884047 0.18613743699232482 12.490731890418637 0.22884397247308536
9160 28.57717319335177 0.18613642766991945 28.162193945433604 0.22884282024824665
9161 32.63515743908198 0.18613757543487455 32.22017572336242 0.22884414028468206
9162 22.36327998377728 0.1861364462784314 21.948300674566404 0.22884286293244346
9163 7.8349355447865685 0.1861371689437998 7.419954686745116 0.2288436890976529
9164 0.8915269016498791 0.18613686050294373 0.4765466869824245 0.22884335416451088
9165 4.865075211427066 0.1861365934483965 4.450095570708613 0.22884304727005628
9166 13.499078709960768 0.1861372007718182 13.084097749713862 0.2288437594750891
9167 18.015231385847507 0.18613629101672655 17.600252377073158 0.22884271775762213
9168 14.78570227854771 0.18613715130801822 14.37072140739506 0.2288437198446319
9169 7.23946113758931 0.18613639239499885 6.824481896089382 0.2288428491049301
9170 1.6686038961320804 0.18613677398686299 1.253623816139507 0.22884330600571046
9171 1.5917793761185604 0.18613667865941877 1.176799505501699 0.22884319195744246
9172 5.506027526976457 0.18613637701108643 5.0910482810950475 0.22884286887032218
9173 9.095497776058965 0.18613683176227708 8.680517560107484 0.22884338418920416
9174 9.193214108950956 0.18613621609423947 8.778235193116313 0.22884269974040472
9175 6.01819022880258 0.18613670674202457 5.603210261549366 0.22884326051119008
9176 2.3183684252102754 0.1861363067316459 1.9033893017700472 0.2288428167085823
9177 0.7401557338673148 0.1861364049377739 0.3251763931638951 0.2288429357656458
9178 1.823572246809866 0.18613646658999491 1.4085927674283418 0.22884301279152924
9179 4.018363333903313 0.18613614048168212 3.603384540255422 0.2288426531662091
9180 5.272133846758998 0.18613649930692813 4.857154282535112 0.2288430649169575
9181 4.659762424628337 0.18613605224168092 4.244783801865108 0.22884257052154813
9182 2.8349155543791005 0.18613634551338687 2.4199363032304695 0.22884290563524382
9183 1.2252605316165177 0.1861361170641441 0.8102817530156551 0.22884266153671864
9184 0.8319833560409424 0.18613609604014217 0.41700462184526704 0.22884263815553324
9185 1.591957153225097 0.18613620313526621 1.176978173647281 0.22884277644254963
9186 2.6400207646017453 0.18613589188013802 2.225042450054486 0.22884242266712157
9187 3.087242476887924 0.186136189785962 2.6722635089299804 0.22884277817198181
9188 2.6511014070476286 0.18613581165646315 2.236123246941831 0.2288423484493343
9189 1.7276521521591386 0.18613605081761378 1.312673464283368 0.2288426370581569
9190 0.9772901321592222 0.18613583028274744 0.5623119149969057 0.22884238687956912
9191 0.8165845950328052 0.1861358515234352 0.40160631608383207 0.22884242742553798
9192 1.1847242173727912 0.18613585970292143 0.7697459199076145 0.22884243776225524
9193 1.6827093458421882 0.1861356832300411 1.2677314094379086 0.2288422531742385
9194 1.9094251602643508 0.18613582296125145 1.494446923758583 0.22884241354451634
9195 1.7272293916162158 0.1861355959674835 1.3122516244090796 0.2288421712396527
9196 1.297392146521317 0.18613570285853132 0.8824141490358542 0.22884229462693131
9197 0.9131285937011346 0.1861355750841494 0.49815085361275824 0.228842165004227
9198 0.7832774597538552 0.18613553928585508 0.3682997941445953 0.22884212632340475
9199 0.9164872392610274 0.1861355658698464 0.5015095010930705 0.22884217229811055
9200 1.1572136726428284 0.18613539020381728 0.7422363079432398 0.22884197449577123
9201 1.3169974428829399 0.18613551785319685 0.9020197892602136 0.22884213576952916
9202 1.2978771174212795 0.1861352907451556 0.8828999476224216 0.22884187905370215
9203 1.1335541191684972 0.18613541547630424 0.7185766659278165 0.22884203776437642
9204 0.941585582197692 0.18613523672435686 0.5266085102768521 0.22884183519648305
9205 0.8355486451444732 0.1861352795757054 0.420571463552166 0.22884190201660184
9206 0.8588087365121647 0.1861351962886416 0.44383173357426386 0.22884180664925927
9207 0.9743610950688888 0.18613514647746293 0.5593841786980015 0.22884176989342436
9208 1.1041055323232611 0.18613513518811042 0.6891286427530832 0.22884175438206752
9209 1.1836901369414994 0.18613504322273294 0.768713421473776 0.22884167224499055
9210 1.1980697018349138 0.18613503697975428 0.7830930052918524 0.22884165956330704
9211 1.1822170365153941 0.1861349746048571 0.7672404472244337 0.22884161468610334
9212 1.1948700750623433 0.18613490768007643 0.7798936385580244 0.22884152882424247
9213 1.2865776134135716 0.1861349263864369 0.8716011057433469 0.22884158128378776
9214 1.4816548819619246 0.18613476631061165 1.066678732178293 0.22884138347302013
9215 1.7818173793095102 0.18613487860989597 1.3668409509608155 0.22884154973879883
9216 2.1862325885267753 0.18613463030279775 1.7712567153804823 0.22884124284349477
9217 2.716161092092381 0.1861348190666125 2.301184766250028 0.22884150677574036
9218 3.433993325156841 0.1861345049261816 3.0190177080481364 0.2288411121825227
9219 4.454039819872104 0.18613474985894252 4.039063614286134 0.2288414557270284
9220 5.9501870453860315 0.18613438092041418 5.535211684657464 0.22884097980815293
9221 8.171023957111101 0.1861346859038503 7.756047856175238 0.22884141503201325
9222 11.473450543708594 0.18613423870739831 11.058475483337789 0.2288408216634073
9223 16.385994471345885 0.1861346490032628 15.971018410525156 0.22884141181746515
9224 23.71095924612348 0.1861340542940631 23.29598458416129 0.2288406076681289
9225 34.68088837885994 0.18613466253491157 34.2659122399621 0.2288414763629313
9226 51.18536094471563 0.18613380217124498 50.77038683803589 0.22884030450849763
9227 76.10102907473257 0.18613474995830856 75.6860526836567 0.22884164111754807
9228 113.73679726364742 0.18613345335034615 113.32182393743669 0.22883987286037275
9229 170.40487030666074 0.18613493603580913 169.98989342779146 0.22884194283346532
9230 254.9513414597165 0.18613297169877438 254.536369224687 0.22883926333070856
9231 378.8907117011358 0.1861352418942746 378.4757340426965 0.2288424165450627
9232 554.9518748121699 0.18613232212237207 554.5369040607773 0.22883842927024736
9233 792.1721049936617 0.18613564844400465 791.7571262974261 0.22884304779168385
9234 1084.1792437175045 0.1861315271303148 1083.7642747841978 0.22883740617633294
9235 1390.5181263780528 0.18613598231617473 1390.1031467768587 0.22884361887776342
9236 1619.2363116667414 0.18613081581693344 1618.8213443313166 0.22883651960783816
9237 1641.4841576634599 0.18613576840175716 1641.069178401062 0.2288434939962836
9238 1366.9179581663059 0.18613070729461226 1366.5029909522416 0.22883650676977127
9239 853.1508018265308 0.1861344904619486 852.7358254014989 0.22884193456985844
9240 324.07870823684306 0.18613151821410795 323.663738902013 0.22883781661596672
9241 28.143214458090906 0.18613243295068047 27.728242754118572 0.22883927102165244
9242 57.9562737946587 0.1861326945352733 57.541301455834486 0.22883964428894116
9243 305.5974449771049 0.1861306459257423 305.18247739767344 0.22883693350573223
9244 558.5668405870973 0.1861332468654355 558.151866737828 0.22884060240397122
9245 635.7401644555144 0.18612992060917488 635.3251984958076 0.22883603909770478
9246 491.15363064355887 0.18613261722870708 490.738658103007 0.22883992332313877
9247 234.50643801823168 0.18613034097409958 234.091470933628 0.2288367436295785
9248 41.51625745116887 0.18613112031068346 41.10128832039531 0.22883801046286947
9249 17.00553999642031 0.18613124686703636 16.59057061043119 0.22883813912208445
9250 129.79718249312117 0.1861297349247668 129.38221656028628 0.22883619791009974
9251 260.01004641290433 0.18613168399993715 259.59507583439824 0.22883889450617864
9252 298.88084326556515 0.1861292308319689 298.4658784663348 0.22883556839840585
9253 222.95188237877178 0.1861311676869577 222.53691287957918 0.22883833150563193
9254 97.5278519878636 0.18612964957218003 97.11288612491074 0.22883621338067878
9255 14.273758595953371 0.18613002160292053 13.858791704023899 0.22883687032655195
9256 17.72372421169413 0.18613037977167532 17.30875652843136 0.22883730349109555
9257 80.79967320935337 0.1861290385450738 80.38470858190203 0.228835588906265
9258 138.7285035368156 0.18613067229910646 138.3135350591764 0.22883780534009748
9259 143.4383756093297 0.18612877519780355 143.0234115674861 0.2288352666458082
9260 95.44783751636918 0.1861302261349866 95.03286999471145 0.2288372955227399
9261 34.68437521536927 0.1861291904495864 34.2694101541217 0.22883587079798798
9262 3.6729728519523897 0.18612935842751174 3.258007304044712 0.2288361894801656
9263 15.424889083803162 0.1861297744101034 15.009922594400706 0.2288367149923533
9264 49.58836127825966 0.18612866650538681 49.17339731680455 0.22883529494972651
9265 73.81026744260477 0.1861299855638836 73.39530039607882 0.22883706096205783
9266 69.35184597708795 0.1861285254979648 68.9368823201505 0.2288351314394881
9267 41.91891919536174 0.18612964895328032 41.50395288163264 0.22883666477581546
9268 12.914312589120897 0.1861288690763842 12.499348099017348 0.22883562102716387
9269 1.071539623320278 0.1861290208529286 0.6565747376857821 0.22883586478156745
9270 9.59055757411365 0.18612931759055207 9.175592001790216 0.2288362547328816
9271 26.949260852603363 0.18612852328203902 26.534297100689958 0.22883522863136618
9272 37.875579353044316 0.18612949516050567 37.46061333239601 0.22883652548780373
9273 34.63252006619783 0.18612841206643047 34.21755654901637 0.22883510511502683
9274 20.82699133076056 0.18612928593277078 20.412025768756056 0.2288362760717331
9275 6.6862580186102445 0.18612864272105775 6.271293938061961 0.2288354378272263
9276 0.7730415709544756 0.1861288601789136 0.35807697691384655 0.22883573386171543
9277 4.5339652621405016 0.18612896293669376 4.119000411216189 0.22883588798761892
9278 12.78581642167029 0.18612849785788868 12.370852648907642 0.22883527490475997
9279 18.506415756859223 0.18612911910838145 18.091450522345216 0.22883611540562415
9280 17.80808851345965 0.18612837896665083 17.393124992949936 0.22883514154306442
9281 11.812500467161552 0.18612901942017848 11.397535449205009 0.2288359985363649
9282 4.8845793352490565 0.18612849403312853 4.469615521012205 0.22883532020372277
9283 1.1524249693440234 0.18612875496288356 0.737460552774381 0.22883566160675872
9284 1.92078027961198 0.18612869482739197 1.5058159748570952 0.2288356099274929
9285 5.435586783061618 0.186128498062328 5.020622947519327 0.22883533747996254
9286 8.621783952807977 0.1861288173683678 8.206819345419817 0.22883579001979137
9287 9.264129867382081 0.18612837496854237 8.849166296472015 0.22883519594152515
9288 7.186314901346786 0.1861287851772275 6.771350356718363 0.228835759451195
9289 3.930492462965921 0.18612840187766727 3.5155288039933845 0.22883525709486915
9290 1.4648882950666 0.1861286333841977 1.049924093560075 0.22883556812232722
9291 0.913083516620699 0.18612850362051708 0.49811959578519954 0.2288354172149823
9292 2.061061246377495 0.1861284588251989 1.6460974388797427 0.2288353486725535
9293 3.759146067430478 0.18612858047532072 3.3441819465626446 0.22883554039251242
9294 4.7816830938067225 0.18612834646370968 4.366719530677602 0.22883521666541132
9295 4.544372586631612 0.18612857213061362 4.129408468964943 0.22883554553605476
9296 3.301604085107803 0.18612832338707785 2.886640553573973 0.22883520814675135
9297 1.8294036488496501 0.1861284822928164 1.4144397274602163 0.22883543909661738
9298 0.8863605822465218 0.18612835861500276 0.4713969439577715 0.22883527967374753
9299 0.8012671527910488 0.18612835995205854 0.3863035038070352 0.228835289031955
9300 1.3844878184630582 0.18612839519374283 0.9695240706632953 0.22883535260602006
9301 2.1373146541585224 0.18612825987994727 1.7223512234347824 0.22883517084379285
9302 2.5791789562757965 0.18612838816820695 2.1642152028787405 0.2288353652288489
9303 2.4931024537453617 0.18612821074916788 2.078139118970942 0.2288351240252517
9304 1.980546339010765 0.18612832622341322 1.5655827106164222 0.22883530217092946
9305 1.341318511450411 0.1861282061716514 0.9263551654893422 0.22883513978941747
9306 0.8801807851822694 0.1861282295902658 0.46521736425927734 0.2288351913327263
9307 0.7543178295617244 0.18612821656032077 0.3393544356083093 0.22883517739309436
9308 0.9279916940475491 0.1861281317270825 0.5130284835298041 0.2288350787906624
9309 1.2314585136321556 0.1861282098001932 0.8164951112473555 0.22883519258460674
9310 1.471023910790895 0.18612805895165485 1.0560608509168739 0.2288350009223664
9311 1.525516166573704 0.18612816793485587 1.1105528381268355 0.2288351605120127
9312 1.3868272817183727 0.18612801908675053 0.9718642938430807 0.22883496878854145
9313 1.1389262085258003 0.18612809265692842 0.7239630326351033 0.22883508323376842
9314 0.8995628244316576 0.18612800208045513 0.48459985345613965 0.2288349688950628
9315 0.7600446397207272 0.18612799994144485 0.34508165737905105 0.22883498240023134
9316 0.7505002820338711 0.18612798881112677 0.33553731800263015 0.22883497522011415
9317 0.839900948816229 0.1861279093794806 0.4249381547239561 0.22883488471279234
9318 0.9624847166433643 0.18612796170715296 0.5475217911727516 0.22883496376345983
9319 1.0528918362313837 0.18612783470342312 0.6379291925514751 0.22883480897648548
9320 1.0730705146109447 0.1861279119181218 0.6581076803216476 0.2288349223711753
9321 1.0217402171998444 0.18612777944251513 0.6067776776389082 0.22883476011842113
9322 0.9267873193768785 0.18612784086128548 0.5118246256498068 0.22883485286578634
9323 0.8277984840918058 0.18612773805979588 0.41283601534057673 0.22883473069143312
9324 0.758093849017135 0.1861277570801614 0.34313132515234285 0.22883476678463072
9325 0.7333859565089169 0.18612770044573523 0.3184235490759935 0.22883470698718816
9326 0.7497968492423318 0.1861276710925893 0.3348344997717282 0.22883467837801427
9327 0.7896529326797243 0.1861276569508754 0.3746905998266844 0.22883467590216444
9328 0.830964949197383 0.1861275909281912 0.41600275973528844 0.22883459853390328
9329 0.8562035209764668 0.18612760182262425 0.4412412895278049 0.22883462962603765
9330 0.8573918425044773 0.18612751990406104 0.44242979086172807 0.22883453173868815
9331 0.8366535438271365 0.18612753421292336 0.42169144259988683 0.2288345670143263
9332 0.8031743331810974 0.1861274567788444 0.38821240012553215 0.22883447627672093
9333 0.7685354864254373 0.18612745712536483 0.3535735371451879 0.22883449215488463
9334 0.7423921293069715 0.1861273974669655 0.32743030527756434 0.2288344265624417
9335 0.7298334316320505 0.1861273753299362 0.31487164477059715 0.22883441153151712
9336 0.7308359448942016 0.18612733720262073 0.31587423160101163 0.22883437609056922
9337 0.7414407501860164 0.18612729331580044 0.3264791256308635 0.22883433123935243
9338 0.7558363740847917 0.1861272722640043 0.3408747820341945 0.2288343197865928
9339 0.7684758848199044 0.18612721397607832 0.3535144156493361 0.22883425519448994
9340 0.7755893638246844 0.18612720082429682 0.36062790783574705 0.22883425516464057
9341 0.7758098035840673 0.18612713822015098 0.3608484807587346 0.22883418460518168
9342 0.7699739798932964 0.18612712293939407 0.3550126746457373 0.228834182308165
9343 0.7603738599104923 0.18612706532482434 0.34541267613585275 0.22883411844981524
9344 0.749816101569328 0.18612703996328375 0.3348549585338269 0.22883410307221733
9345 0.7407916422568521 0.1861269936630845 0.3258305941235503 0.2288340544702173
9346 0.7349456642614937 0.186126953762999 0.31998469048373024 0.22883402001476438
9347 0.7328997611354072 0.18612692146359602 0.31793884946529727 0.22883399020651396
9348 0.7343749084634397 0.1861268660330499 0.31941410696517863 0.22883393546521105
9349 0.7385027663017419 0.18612684737454113 0.3235419951638045 0.22883392376339629
9350 0.7442002579226139 0.18612677786635506 0.3292396291123459 0.22883385094391304
9351 0.7505086106117805 0.18612677075052428 0.3355479856652968 0.22883385419595942
9352 0.7568350882202055 0.18612668959943432 0.34187463166309623 0.2288337669576749
9353 0.7630859337922437 0.18612669169662746 0.34812546053472715 0.2288337815608891
9354 0.7697060237557731 0.1861266008569595 0.3547457398279781 0.22883368307083551
9355 0.7776724834388137 0.18612661096724883 0.36271216570668846 0.22883370676487638
9356 0.7884880138630139 0.1861265106833895 0.3735279050782476 0.2288335981013768
9357 0.8042340046689869 0.1861265298330069 0.3892738434739223 0.22883363136205767
9358 0.8277298236909799 0.18612641765279922 0.41276989574083733 0.2288335102973433
9359 0.862864798036047 0.18612645001523517 0.44790479058953453 0.2288335574312772
9360 0.9151697194352748 0.18612631986896894 0.5002099821864703 0.2288334173798356
9361 0.992749108438029 0.1861263737666972 0.577789247039278 0.22883348763205383
9362 1.10774103571144 0.18612621478462854 0.6927815045606435 0.228833316366168
9363 1.278605158869413 0.18612630416850934 0.8636454291801577 0.22883342552074604
9364 1.5336949151708963 0.1861260987648487 1.1187356133170472 0.22883320308900026
9365 1.9168956469736322 0.18612624573179984 1.5019360250176745 0.22883337622415797
9366 2.496552065174697 0.1861259662819794 2.081593027603948 0.22883307128876967
9367 3.3797343245701414 0.18612620545094796 2.9647747714880297 0.22883334763116367
9368 4.735105046250679 0.1861258085457222 4.320146326641187 0.22883291106376924
9369 6.8298004988508 0.1861261945656578 6.414840951898078 0.2288333523870652
9370 10.08898494196967 0.1861256112305914 9.674026624435824 0.22883270630325406
9371 15.192266419662314 0.18612623145439072 14.777306777045762 0.22883341116216044
9372 23.22925399761517 0.18612535078147438 22.814296216307856 0.22883243052584074
9373 35.94933416528564 0.1861263462272314 35.53437426122953 0.2288335578288808
9374 56.156371838413435 0.1861249887517282 55.741414809137304 0.22883204052440412
9375 88.31667030588967 0.1861265872346764 87.90170987188019 0.2288338467748077
9376 139.4438303367508 0.1861244648066209 139.02887440336204 0.22883146858215742
9377 220.25371841633205 0.18612702659571956 219.838757030717 0.2288343590193053
9378 346.27838779408 0.18612369601364614 345.863433476038 0.22883062202839347
9379 537.8204181328902 0.1861277469565235 537.4054551990998 0.22883518683370213
9380 815.7492322533495 0.18612261901999344 815.3342802024375 0.22882943189194718
9381 1187.3674822709597 0.1861287400765952 1186.9525172127821 0.22883631810095853
9382 1615.8753267579439 0.1861213887151363 1615.4603772902935 0.22882807893532445
9383 1980.582202425029 0.18612957282253714 1980.1672355930261 0.22883725918036485
9384 2075.950653202228 0.1861208147385253 2075.5357049053678 0.22882748212175996
9385 1730.533513226134 0.18612905056534873 1730.1185475087564 0.22883666681219425
9386 1020.1247014180551 0.186122176882417 1019.7097501707913 0.22882907038134429
9387 321.0303794513129 0.18612638875396806 320.6154193857954 0.22883367676352806
9388 27.10334831174022 0.18612519158423507 26.688390615324785 0.22883250483120007
9389 214.7664226163405 0.186123106607812 214.35146950666748 0.22883000306518894
9390 616.9516313192723 0.18612761297618335 616.5366684542098 0.22883525208630864
9391 859.5815626750934 0.18612149427505553 859.1666129503775 0.22882823044082642
9392 737.3397910597619 0.18612764647935565 736.9248281268898 0.22883528639275502
9393 362.44211340411204 0.18612254268086165 362.02716138944555 0.2288294719856351
9394 52.47787772900043 0.1861253358608841 52.062919721891156 0.2288326712483939
9395 27.590384928242297 0.18612505677823857 27.175427506372493 0.2288323650915658
9396 228.17689888017068 0.18612280051848992 227.7619462744641 0.22882980518808532
9397 414.8622310297098 0.1861266101835722 414.4472702559429 0.22883416358328681
9398 404.35174949974777 0.1861221075199027 403.93679836171674 0.22882903051113077
9399 220.46612800236332 0.1861259612010811 220.05116857974645 0.22883346141581407
9400 42.73269169184911 0.18612343387022123 42.31773771158207 0.22883054639681802
9401 15.910196006948478 0.18612399128689489 15.495240757777609 0.22883125788397432
9402 121.10271017305654 0.1861251083174832 120.68775260323048 0.22883246150857942
9403 223.4695215822123 0.18612266110936077 223.05456915065167 0.2288297704512966
9404 216.64571477659047 0.18612543916833318 216.23075647619356 0.22883286122856816
9405 115.07556235795072 0.1861229748376135 114.66060924571873 0.228830137394368
9406 19.829848041036524 0.1861242934305795 19.41489215342881 0.22883159417713317
9407 8.575077639168853 0.1861242314657534 8.160121840519125 0.22883156718397588
9408 67.19715464755014 0.1861229520376302 66.78220158918116 0.22883010633133916
9409 120.59818629436455 0.18612497097055566 120.18322891208308 0.228832411310925
9410 113.6000017828943 0.1861226438494453 113.18504935359692 0.22882978544793137
9411 57.95495098219735 0.18612449191573113 57.53999461159886 0.22883187868276034
9412 8.9611453412403 0.18612341092431617 8.546191252656445 0.2288306776595387
9413 5.89210836178085 0.18612335726135212 5.477154397681516 0.22883060683798184
9414 38.717600247961904 0.1861242896984281 38.3026442650051 0.22883169325837582
9415 66.93539164844495 0.1861226355341274 66.52043920922425 0.22882980368656464
9416 62.38744362869129 0.18612439743436895 61.972487396664405 0.22883183459251133
9417 32.387669360114124 0.18612281404481368 31.972716525999203 0.22883002007010847
9418 6.214787127050118 0.18612372096279783 5.799832318656202 0.22883108743111763
9419 4.282844027995839 0.1861234760973602 3.867889767493767 0.22883078440471194
9420 21.453336354210144 0.1861229543277316 21.038383163165655 0.22883023671675723
9421 36.7054361112803 0.18612385797198636 36.29048102030276 0.2288312330055573
9422 34.977224366518314 0.1861227274958428 34.5622716438945 0.2288299951279714
9423 19.31041927379318 0.18612360539935194 18.895464703328834 0.2288309650649938
9424 4.596015212280962 0.18612306059311853 4.181061765802848 0.22883038588499574
9425 2.1367817925514077 0.186122998483786 1.7218284972138638 0.22883029685375814
9426 10.475517917341902 0.1861234761753467 10.060563571481996 0.2288308696845586
9427 19.20905956537979 0.18612257069821542 18.794107163645116 0.22882983103645696
9428 19.73727217669804 0.18612352240550625 19.322317718161358 0.22883093613117528
9429 12.259439372603296 0.18612259049986776 11.844486911185747 0.2288298709176825
9430 3.841565098416193 0.18612315713269215 3.42661140347466 0.22883053780884077
9431 1.0461535858405318 0.18612288852444014 0.631200472356944 0.22883022495914768
9432 4.496807264439312 0.18612269622818295 4.081854536406562 0.22883003180456693
9433 9.547147682102059 0.1861230942222897 9.132194113561482 0.22883047431828873
9434 11.196579277455415 0.18612247046914102 10.781627014950384 0.2288297920358899
9435 8.279713796145023 0.18612298904619043 7.864760435096556 0.22883037200227796
9436 3.6442665265272285 0.18612254796964223 3.229314083026633 0.22882989553095326
9437 1.019139521157159 0.18612265286588572 0.6041868599914116 0.2288300082998616
9438 1.816259723760227 0.18612273620617698 1.40130686284646 0.22883012470758982
9439 4.463216813066675 0.1861223334730122 4.048264816342202 0.22882966325146073
9440 6.259744294767258 0.18612279470269374 5.844791292243686 0.22883020782087796
9441 5.740747047097704 0.18612221054502678 5.325795296644908 0.22882953990776916
9442 3.575571480810574 0.18612263714105012 3.1606187962670744 0.2288300474024492
9443 1.6133330529452108 0.186122268671751 1.1983811635051296 0.22882962076833024
9444 1.2132298180950671 0.18612236512309896 0.7982776945551078 0.2288297584168604
9445 2.302878118549174 0.18612235214842923 1.8879260367092137 0.22882972969153098
9446 3.7302877241143086 0.18612214842821878 3.315336042723303 0.22882953296278713
9447 4.36285714636884 0.18612231488560108 3.947905130172137 0.2288297013111017
9448 3.9446329679830088 0.18612208138138542 3.529681408611298 0.22882947799032516
9449 3.1250250123082246 0.18612212738416453 2.710073383035124 0.22882950188893575
9450 2.819440474686037 0.18612213060413982 2.404488787789773 0.22882955629212423
9451 3.52078247016503 0.1861218706057392 3.105831377256885 0.22882922230240588
9452 5.081191543939554 0.1861221905377722 4.6662397040397945 0.22882964936198744
9453 7.027838487933919 0.1861216490022805 6.612887859289194 0.22882897964244436
9454 9.081934485193443 0.1861221795996392 8.666982639360935 0.22882966623286904
9455 11.485116097670355 0.18612150575351452 11.070165770678772 0.2288288212380694
9456 14.973028753636651 0.18612209784834732 14.558077046896122 0.2288296088921818
9457 20.531840539976418 0.18612139953311402 20.11689044232666 0.22882869811664486
9458 29.216584108553732 0.1861220157784698 28.80163253278141 0.22882955999385135
9459 42.22970608324871 0.18612124222977083 41.81475633375925 0.2288285072596877
9460 61.280494982106035 0.18612202033707015 60.86554333938034 0.22882962238862284
9461 89.08749625988095 0.1861209546346542 88.67254715112232 0.22882815412397323
9462 129.88405448260323 0.1861221661400566 129.46910245187442 0.2288298645887569
9463 189.78759056629949 0.18612049709582285 189.37264248197894 0.22882758722472027
9464 276.9466546420267 0.18612245931056406 276.5317018802182 0.2288303024979772
9465 400.9980182918169 0.1861198668499835 400.583071627949 0.22882679701789801
9466 571.0290545173774 0.18612285742069212 570.6141007638664 0.22883089609019158
9467 790.0675167474487 0.18611909951307992 789.652571821601 0.22882582633457493
9468 1044.770649576408 0.18612322951757276 1044.3556948566352 0.22883149025522087
9469 1290.825256983874 0.18611833928880384 1290.4103137701109 0.22882487447412767
9470 1445.8308459728466 0.18612324730400318 1445.4158910672966 0.22883165824608748
9471 1410.3632052665748 0.1861179517845094 1409.9482628572466 0.2288244575435705
9472 1134.2151211751811 0.18612242600894496 1133.8001680196523 0.22883072951992647
9473 687.7636336161837 0.1861183421928635 687.3486901213846 0.22882515260613517
9474 255.51241002935419 0.18612069041106782 255.09746079301215 0.228828545930968
9475 21.24134656445438 0.1861193538502891 20.82640047951734 0.22882673108675033
9476 45.85779535215419 0.18611876924432583 45.44285052012929 0.22882606278057602
9477 244.69212434218758 0.18612021765457765 244.277176021844 0.22882810268898585
9478 457.6998486560282 0.1861175123398123 457.2849066908993 0.22882445278910937
9479 543.9698790041226 0.18612024393622764 543.5549304421901 0.2288283179962674
9480 454.40120345376766 0.1861172698850018 453.98626194882786 0.2288242350547649
9481 253.56420068668425 0.18611929975858518 253.14925420558578 0.22882718133988184
9482 69.689803226961 0.186117824975964 69.27486026504455 0.22882513694048648
9483 2.1694442595905965 0.1861179246029394 1.7545009269175997 0.22882540807005727
9484 59.484326146694244 0.1861185030843559 59.06938142660303 0.22882621700685749
9485 170.28731689950757 0.18611689843554483 169.87237592604671 0.22882407502529914
9486 243.80633882803798 0.18611864600296535 243.39139362841868 0.2288265536163229
9487 230.17481475564153 0.18611662932331405 229.75987435117125 0.22882377514696425
9488 145.48015720031486 0.18611807174688016 145.06521324699472 0.22882588157328143
9489 50.74347614529417 0.18611698743323418 50.32853480228081 0.22882435558012257
9490 3.532262219545994 0.18611714381943503 3.1173203912983682 0.22882468442819082
9491 19.72778748610728 0.1861174764092293 19.312844879409873 0.22882513028817736
9492 71.05229986811756 0.18611642469795192 70.63735970262482 0.22882374079477455
9493 112.40694313315097 0.1861176117329921 111.99200010405893 0.22882541735905146
9494 114.30506745002896 0.18611622910226924 113.89012771208455 0.22882350884213654
9495 78.92820657250397 0.18611725079017738 78.51326431726736 0.2288250044464303
9496 32.766975057424546 0.18611647731581532 32.35203467904501 0.2288239010637183
9497 4.651064111298783 0.1861166326782056 4.236123271092997 0.22882420752758006
9498 6.361931965819174 0.1861168292797348 5.94699068477802 0.22882445176141955
9499 28.413082697330214 0.18611613745129432 27.998143007409634 0.22882355246928734
9500 50.49918725992302 0.18611695192482666 50.08424561651615 0.22882469148204815
9501 56.55671880442494 0.18611599024087702 56.141779446803874 0.22882336738018924
9502 43.988801990146534 0.18611673729026934 43.573860795697115 0.2288244571591505
9503 22.577910901150986 0.18611615179674146 22.16297113278206 0.2288236165721808
9504 5.860111911933641 0.18611633008362452 5.445171645361481 0.22882393648853538
9505 1.8932151832077986 0.1861164031371539 1.4782747758830603 0.22882400418758433
9506 9.394251812299286 0.1861159785727459 8.979312362681114 0.22882347104542758
9507 20.47891360288612 0.18611651862910922 20.0639728709605 0.22882421329650826
9508 26.810927841248297 0.18611584676513362 26.395988696113445 0.22882329836972004
9509 24.677315900768626 0.18611640824759662 24.262375383945244 0.22882410857578586
9510 16.219373513711208 0.18611593110174926 15.804434154605524 0.22882342800393615
9511 6.942091662792243 0.18611614549467956 6.527151736311048 0.2288237809865153
9512 1.772389201431129 0.18611610195329525 1.3574494105756179 0.22882368890221583
9513 2.3111958157882255 0.18611588598467185 1.8962564880160693 0.2288234417874843
9514 6.618265250941224 0.18611620787100938 6.2033251723936225 0.2288238706765926
9515 11.071537861519275 0.18611575206721895 10.656598843993041 0.22882326545901427
9516 12.75918613886618 0.186116168983422 12.344246114152776 0.2288238557299836
9517 10.940737280746017 0.18611576735153554 10.525798218556522 0.22882329483795827
9518 6.9855435731282025 0.18611600790061658 6.570603898571587 0.2288236666559987
9519 3.1688972230636785 0.1861158667301209 2.7539579082344687 0.22882344809908864
9520 1.2449560670528113 0.18611581377533631 0.8300168318756601 0.22882342140181477
9521 1.6201780806208792 0.18611595300246614 1.2052385345064267 0.2288235931119865
9522 3.4312516158751567 0.18611567573201013 3.0163126960915223 0.22882324405162463
9523 5.271878275407557 0.1861159570853734 4.8569386872489355 0.22882363107324766
9524 6.034266315288317 0.18611563284748422 5.619327487984247 0.22882319445658605
9525 5.405312957611665 0.1861158688433783 4.990373546862359 0.22882354190592769
9526 3.8473430368979815 0.18611566510122893 3.432404120067979 0.2288232517287734
9527 2.1959660297252057 0.1861157290224897 1.7810269241877192 0.2288233765149971
9528 1.1656952155434042 0.18611571786235553 0.7507561532313416 0.22882334444970692
9529 1.0293547756470065 0.1861155959633743 0.614415966239838 0.2288232134437942
9530 1.585351670331111 0.18611573757294603 1.1704125340685612 0.22882339868960386
9531 2.358638410743462 0.1861155112667529 1.9436997874472495 0.22882311202945926
9532 2.882898841649986 0.18611569795565008 2.467959768581371 0.22882337511296483
9533 2.9121534667642015 0.18611548300378217 2.4972148961255023 0.22882308763491677
9534 2.4818187875766777 0.18611560637054167 2.066879901466156 0.22882327973997968
9535 1.8284253991652517 0.18611548999978264 1.4134867940430125 0.22882311512245668
9536 1.239053922320527 0.18611549233150285 0.824115279857079 0.22882315013194504
9537 0.9144873456631727 0.18611549879160064 0.49954869639972305 0.22882315047184906
9538 0.9026224483719324 0.1861153883521108 0.4876840298065349 0.2288230302132866
9539 1.1131962184249975 0.18611548170368628 0.6982575814594593 0.22882315526185193
9540 1.3870462084232835 0.18611531435945633 0.9721079452782895 0.2288229487855377
9541 1.577056639269864 0.18611542762350064 1.1621180994693239 0.22882311217703952
9542 1.6044120855553838 0.18611527201319938 1.189473902849527 0.22882291069265753
9543 1.4736748168971632 0.18611534274665004 1.0587364469552505 0.2288230271952627
9544 1.2511908717775069 0.18611524857601627 0.8362527223522612 0.22882290084922935
9545 1.0248375388840314 0.18611524372676042 0.6098993738978661 0.2288229212594049
9546 0.8655272966822618 0.18611522576127149 0.4505891754294908 0.22882289549149953
9547 0.8047572604172591 0.18611514826302297 0.3898192941869433 0.2288228179672929
9548 0.8324268587897942 0.18611518838887875 0.4174887965876392 0.2288228738132762
9549 0.9103880057110046 0.1861150678127731 0.4954502043223182 0.22882273357591335
9550 0.9926156811005447 0.1861151294421255 0.5776777264547037 0.2288228252037155
9551 1.0429995506907468 0.18611500480686893 0.62806187316708 0.22882267271679782
9552 1.0451445676475897 0.1861150506150074 0.6302067664660557 0.22882275056652657
9553 1.0029335430433781 0.1861149541092106 0.5879959591663427 0.22882262976782472
9554 0.9341854615830133 0.18611495947026746 0.5192478431226081 0.2288226589901377
9555 0.8613984532896565 0.1861149068383835 0.44646095286569426 0.22882259358557872
9556 0.8034324457257754 0.1861148652726179 0.38849501803882963 0.22882256241432788
9557 0.7705445760079468 0.18611485440453684 0.35560716880141974 0.2288225528019902
9558 0.7634220867695116 0.18611477541389662 0.3484848405108061 0.22882247084480892
9559 0.775389649013071 0.1861147912687986 0.36045235810831416 0.2288224996359582
9560 0.796217884192268 0.18611469351830362 0.38128080103529927 0.22882238963866505
9561 0.815939126607802 0.1861147158876759 0.4010019793306445 0.2288224313894816
9562 0.827540639487891 0.18611461935029625 0.41260370100613153 0.22882231913146325
9563 0.8280890811572299 0.18611463010590093 0.4131521011771212 0.2288223498742078
9564 0.8184173314510234 0.18611454997119592 0.4034805255158885 0.228822255963939
9565 0.8018890668082066 0.1861145376890974 0.38695226949570494 0.22882225962340436
9566 0.7828427423681666 0.1861144813603387 0.3679060658903719 0.22882219511745605
9567 0.7652309663896718 0.18611444273288613 0.3502943578099568 0.22882216584682885
9568 0.7517479725999539 0.18611440984497812 0.33681143096330085 0.22882213179167488
9569 0.74352372772076 0.1861143484717286 0.3285873064141944 0.228822072834837
9570 0.7402874456653651 0.18611433297957128 0.32535105006521864 0.22882206262057525
9571 0.7408154638453098 0.18611425670434198 0.3258792240116019 0.22882198312936586
9572 0.7434687520017484 0.18611424981162045 0.32853251608375855 0.2288219861063694
9573 0.7466624754090346 0.1861141677886445 0.33172641018709975 0.2288218974332903
9574 0.749183547850049 0.1861141606731827 0.33424748475282806 0.22882190242403835
9575 0.7503288571862771 0.18611408100857693 0.33539296115469985 0.22882181502300022
9576 0.7498948542574894 0.18611406672020805 0.3349589746657226 0.22882181287155873
9577 0.7480649164417081 0.1861139950825495 0.33312918698548094 0.22882173437367773
9578 0.745255498978795 0.18611396942861205 0.3303198103144809 0.22882171923570205
9579 0.7419632956095684 0.1861139086315505 0.32702773321911344 0.22882165375890443
9580 0.7386471649685398 0.18611387018895484 0.3237116715160171 0.22882162326356778
9581 0.7356544401153166 0.18611382050588512 0.32071904792402167 0.22882157168540984
9582 0.7331928109543131 0.1861137700618301 0.31825751456319806 0.22882152632928499
9583 0.7313365770078171 0.18611372994543024 0.31640135994146606 0.22882148712092068
9584 0.7300548170208593 0.18611366969134976 0.3151197180286091 0.22882142930090035
9585 0.7292488230527544 0.18611363659969438 0.3143137869116355 0.2288213995414245
9586 0.7287882459639643 0.18611356933623283 0.31385334406662746 0.22882133256110407
9587 0.7285410933085794 0.18611354045725909 0.3136062439940562 0.22882130885726415
9588 0.7283931510945587 0.18611346896608325 0.31345844601123557 0.2288212361172399
9589 0.7282590415132087 0.1861134417352618 0.3133243844962205 0.22882121528172641
9590 0.728084115059518 0.1861133683766214 0.3131496069412381 0.22882113974165844
9591 0.7278422956483762 0.18611334076785516 0.3129078356878775 0.22882111919264353
9592 0.7275294435132519 0.1861132672924639 0.31259513311970666 0.2288210431010813
9593 0.7271571775134921 0.18611323791661896 0.3122229185788876 0.22882102101798557
9594 0.7267456237518438 0.18611316544194403 0.31181151245644084 0.2288209458534589
9595 0.7263188255611414 0.1861131335115308 0.3113847708914393 0.2288209211581713
9596 0.7259002936450295 0.18611306260099056 0.31096638333714793 0.22882084770689096
9597 0.7255114187490463 0.18611302782108072 0.3105775709832385 0.2288208199447271
9598 0.7251698949086812 0.1861129586107326 0.3102361878526089 0.2288207484453397
9599 0.7248903392283031 0.18611292104485477 0.3099567005557014 0.22882071762774697
9600 0.7246844472579808 0.18611285337668743 0.30975094595089653 0.22882064793039683
9601 0.7245626526107645 0.18611281332045415 0.3096292249079938 0.22882061438231655
9602 0.7245350342827377 0.18611274685744306 0.30960174133646606 0.22882054608882854
9603 0.7246133482543722 0.1861127047375479 0.3096801331918959 0.22882051032492834
9604 0.7248123333307112 0.18611263904911168 0.3098792513878037 0.22882044289379574
9605 0.7251521169984589 0.18611259535385874 0.31021911611131575 0.2288204055332845
9606 0.7256602124816793 0.18611252996964764 0.310727344167041 0.22882033834499063
9607 0.7263749446393926 0.18611248521004067 0.3114421593637824 0.22882030006556953
9608 0.7273491098968327 0.1861124196450954 0.31241645780137556 0.22882023245036168
9609 0.7286558792489359 0.1861123743422039 0.31372331092912914 0.22882019397760295
9610 0.7303961576430702 0.18611230809829177 0.31546372433472686 0.22882012521005154
9611 0.7327099289878835 0.18611226279211582 0.3177775788577407 0.22882008733802697
9612 0.7357915544601525 0.1861121953395149 0.32085934251893405 0.22882001660170362
9613 0.7399128161692694 0.1861121506159064 0.3249806853104631 0.22881998024289998
9614 0.7454553331262045 0.18611208135794913 0.3305233452030055 0.22881990656524986
9615 0.7529590467464767 0.18611203789256123 0.3380271360219481 0.2288198728319674
9616 0.7631922854060689 0.1861119661124313 0.3482605243092363 0.22881979498440125
9617 0.7772568080756508 0.1861119247337904 0.3623251180321065 0.22881976530975395
9618 0.7967426585445411 0.1861118495195763 0.3818111273639715 0.22881968166099334
9619 0.8239620344189407 0.18611181129715335 0.40903056514599384 0.22881965797579343
9620 0.86229978401365 0.1861117314368302 0.4473684863001385 0.22881956627668137
9621 0.9167479853177316 0.1861116978047197 0.5018167362428644 0.22881955127014758
9622 0.9947188486212517 0.18611161163707504 0.5797877886504851 0.22881944833369158
9623 1.1072983762317412 0.18611158457008037 0.6923673458183458 0.22881944584331507
9624 1.271178241263715 0.18611148976976363 0.8562474244323715 0.22881932706157984
9625 1.511669809998686 0.1861114720370339 1.0967389952974491 0.22881934266420315
9626 1.8674060835920847 0.18611136530075886 1.4524755170224237 0.228819201268902
9627 2.3977623096850187 0.18611136083301766 1.9828317056656206 0.22881924318638047
9628 3.1945613241459103 0.1861112374182508 2.779631017622409 0.22881906910525032
9629 4.400746738476425 0.18611125183693858 3.9858163370389703 0.2288191496005164
9630 6.2401088358309575 0.1861111048842228 5.82517880326926 0.2288189276774748
9631 9.065121749299797 0.1861111462468354 8.650191537849302 0.22881906520365983
9632 13.43349666627402 0.18611096579938 13.018566928041531 0.22881877243311016
9633 20.23184414921479 0.1861110455836371 19.816914108743582 0.22881899488757282
9634 30.872851146314854 0.1861108172408987 30.457921732874162 0.22881859619979328
9635 47.6109966526876 0.1861109514052908 47.19606675569468 0.22881894558762467
9636 74.03280713026044 0.18611065477369745 73.61787808763239 0.22881838785434824
9637 115.80755626858057 0.18611086397686236 115.39262647873653 0.2288189258671708
9638 181.74409771182005 0.18611047215932544 181.32916910838424 0.2288181312764721
9639 285.13901247058067 0.1861107774509398 284.7240827517994 0.22881894133033123
9640 444.89811384473757 0.18611026313280518 444.4831857731347 0.22881780847000996
9641 685.0635287842523 0.1861106642633071 684.6485991455776 0.22881897441142002
9642 1028.7758024256782 0.18611003248954275 1028.3608749710133 0.2288174221752685
9643 1480.4378664257201 0.18611043321112006 1480.0229370734698 0.228818919039264
9644 1989.10000987813 0.18610983137306433 1988.6850829734883 0.22881707326883438
9645 2406.6701416045285 0.18610987026447087 2406.2552132750025 0.2288184592614547
9646 2497.1613365831613 0.1861097900738329 2496.746409732649 0.22881706043830297
9647 2084.131772999687 0.18610875384647624 2083.716847084299 0.2288171615420034
9648 1279.7502687513188 0.18610998553521282 1279.3353411172013 0.22881764858217563
9649 516.8497697895326 0.18610730571408177 516.4348472991294 0.22881518468914458
9650 223.84262233716981 0.18611023100383295 223.4276935895549 0.22881851661108601
9651 468.82982407252825 0.18610612781268213 468.41490450704976 0.22881343766578777
9652 934.0273992248922 0.18611012604560195 933.6124702309527 0.22881886789388473
9653 1175.4017885963203 0.1861056071115476 1174.9868702910705 0.22881269813819421
9654 956.1077957067506 0.18610921058554086 955.6928685809578 0.22881791520729888
9655 443.7705955166741 0.18610590194389737 443.35567628170344 0.22881333302675527
9656 57.05715768639713 0.18610751600343614 56.64223448605975 0.22881568433394844
9657 57.05128138408261 0.18610670457374717 56.636359900317586 0.2288147791912772
9658 328.0688531269159 0.18610586024806966 327.6539338034386 0.22881346322926283
9659 544.4913918803645 0.18610718988935057 544.0764690227538 0.22881566772143175
9660 492.3555712404334 0.18610497077309787 491.940653833515 0.22881243614531302
9661 244.36053008727598 0.18610683459705005 243.9456080393902 0.2288152132887151
9662 49.66651411181535 0.18610490764111348 49.25159651988041 0.22881268429382873
9663 65.45495040246934 0.18610596011277086 65.04003048822346 0.22881395413310407
9664 219.48466853648063 0.18610513470616688 219.0697501198918 0.22881328188265726
9665 320.48291587791147 0.18610526094369909 320.0679975914266 0.22881302554118116
9666 261.6775445259216 0.1861050549301568 261.26262620044247 0.2288132705489346
9667 109.29118100905518 0.18610503573188533 108.8762630570984 0.2288129162248993
9668 9.841109852473503 0.18610463775256092 9.426192579798117 0.2288126349228244
9669 33.50123705084615 0.18610504292724542 33.086318818195586 0.22881318972331657
9670 120.67188317563856 0.1861043047771505 120.25696677225042 0.2288120986109885
9671 164.60926311793983 0.18610485332422805 164.19434516066852 0.22881310394708707
9672 122.6905390599817 0.18610434994595082 122.27562252056539 0.22881218947036444
9673 45.04413565815576 0.18610433975968188 44.62921888287585 0.22881243552023275
9674 8.116153127675092 0.18610465638895332 7.701235736631653 0.22881273465448568
9675 35.00350881817144 0.18610379946665567 34.588593356948536 0.2288116617562485
9676 83.1067078588001 0.18610485294314888 82.69178988598101 0.22881311987594574
9677 97.48105295075962 0.18610357985496478 97.06613800794727 0.22881136295739357
9678 65.58417982164599 0.18610469024464787 65.16926219600447 0.2288129353968759
9679 21.31630299548686 0.18610373588279408 20.90138761306291 0.22881164654115654
9680 4.059550914702077 0.18610427662755655 3.6446342887633554 0.22881234931116512
9681 20.360443488165618 0.18610402813035706 19.945527332753652 0.2288121272816057
9682 44.372772739762766 0.18610391970701945 43.957856966372624 0.2288118536831172
9683 48.63005119200164 0.18610417196384244 48.21513466943246 0.22881235060533944
9684 30.036532825379012 0.18610380370723403 29.62161727648327 0.22881174518850972
9685 7.934238962456761 0.18610409651173415 7.519322652689316 0.2288122132557111
9686 1.6503962634503526 0.1861038668016901 1.235480480925257 0.22881191572340542
9687 12.528849325495315 0.18610395443509672 12.113933399679809 0.22881197138040885
9688 26.166298940283653 0.1861039189542047 25.751382972761036 0.22881204856841048
9689 28.591594186269486 0.1861039163659299 28.17667836053034 0.22881190937321697
9690 18.77537810755223 0.18610384415102163 18.360462308168362 0.22881195523284567
9691 6.943845110104972 0.18610400724089962 6.528929033389621 0.2288120694744519
9692 3.1323279774088033 0.18610369397463125 2.717412560080972 0.22881172335319977
9693 8.25308766371156 0.18610411706546304 7.838171278924157 0.2288122677219399
9694 15.124024717374978 0.18610359988419664 14.709109544517464 0.22881157297331717
9695 16.441534174618383 0.18610412689640343 16.02661774151406 0.22881230620792178
9696 11.223925388129794 0.18610363199812488 10.80901013137855 0.2288116247531208
9697 4.422093528431384 0.18610402005874313 4.007177352646215 0.22881215572642596
9698 1.4548736146273265 0.18610374749108446 1.0399580557023533 0.22881181143388865
9699 3.455803698147705 0.18610388030014066 3.0408878663622407 0.22881195148532382
9700 7.169546825199626 0.18610384577163144 6.754631010049196 0.2288119693787985
9701 8.601391507665046 0.186103799535286 8.18647586456131 0.2288118435684504
9702 6.53234040164911 0.18610386152974473 6.117424546836404 0.228811993282961
9703 2.9752233318756907 0.18610380045271144 2.560307662185162 0.2288118692378173
9704 0.8400601600147396 0.18610381057489175 0.42514443922757433 0.2288119102122735
9705 1.3385232955155848 0.18610383494176902 0.9236075115189076 0.2288119490549083
9706 3.325810733092607 0.18610375721043035 2.910895149720497 0.22881182616168
9707 4.705363261434712 0.186103838780264 4.2904474450001056 0.2288119776543425
9708 4.313130480252762 0.1861037493614078 3.898214910630985 0.22881182026036934
9709 2.6595521023331936 0.18610378694493107 2.2446364006894286 0.22881191469883386
9710 1.1793234219534088 0.1861037840081787 0.764407750565354 0.228811887379876
9711 0.904892746379085 0.18610370478136096 0.489977239094731 0.22881180250299307
9712 1.7347774314759212 0.18610382145468063 1.3198616484231096 0.22881196159813094
9713 2.742503595291098 0.1861036353829794 2.3275882472258633 0.22881171268225528
9714 3.0614401536366436 0.18610382484302873 2.6465243469535467 0.22881198184006837
9715 2.5385298910142504 0.18610360072397733 2.1236146079725593 0.22881168231771376
9716 1.7065289508508354 0.18610378904942604 1.291613222572081 0.2288119392293284
9717 1.2428560983432848 0.18610358866912102 0.8279408174953343 0.2288116921788295
9718 1.4343452100327614 0.186103738763769 1.0194295976081447 0.2288118736608477
9719 2.047393982280597 0.1861035683894882 1.6324787216560768 0.228811692235032
9720 2.6124136576553174 0.1861037043628095 2.19749811900452 0.2288118342879877
9721 2.8236831817627133 0.1861035157253947 2.4087680223013272 0.2288116437359915
9722 2.7384807995931353 0.18610369983894323 2.3235652566334677 0.2288118431207243
9723 2.6762887952058665 0.18610342750509143 2.2613738249095063 0.22881154279126878
9724 2.957591391328707 0.18610371873582254 2.542675784582454 0.2288118880104304
9725 3.7058452363583054 0.18610331643898506 3.290930507787984 0.2288114121313363
9726 4.842415725617989 0.18610374645225755 4.427500036437585 0.2288119427281468
9727 6.2410643006617805 0.18610319461211117 5.826149831689621 0.22881127436004767
9728 7.907887109425943 0.18610377674178705 7.492971338857728 0.22881199382642645
9729 10.06861310706728 0.18610305977976455 9.65369891748996 0.22881112979755666
9730 13.141336795239864 0.1861038207844489 12.726420919543965 0.22881205491144918
9731 17.662074237858825 0.18610289224425283 17.24716039370603 0.22881095190854253
9732 24.259605461958213 0.18610390540661698 23.84468939368617 0.2288121628654229
9733 33.73472972131168 0.18610266029678635 33.31981636374958 0.22881069726530887
9734 47.24155025814838 0.18610406568210078 46.82663382777928 0.22881236468699334
9735 66.52304524659857 0.1861023270897566 66.10813260138238 0.22881031812643157
9736 94.1622932525267 0.18610433940868004 93.74737620570421 0.2288127074137936
9737 133.81015215796955 0.18610185364827622 133.39524053605322 0.2288097682680526
9738 190.36054379441117 0.18610476503879095 189.94562579433796 0.228813235034445
9739 269.8974821970675 0.18610120168061983 269.48257198966445 0.22880900572246599
9740 379.0837522983371 0.18610537185495568 378.6688329478889 0.22881397859324648
9741 523.1628853213699 0.1861003565830858 522.7479769466773 0.22880801810949047
9742 701.651874546877 0.18610613089014882 701.2369535158037 0.22881490018307266
9743 900.7952959939713 0.1860994134275531 900.380389657688 0.22880692285565443
9744 1084.9459855062785 0.18610682205209447 1084.5310629467142 0.228815737512115
9745 1193.871660979625 0.18609874659167538 1193.4567560681992 0.22880616483427543
9746 1160.0006149733479 0.1861068831794167 1159.5856922601497 0.22881583001866163
9747 950.5732325951462 0.18609903414587 950.1583270232563 0.2288065377439982
9748 612.1254012678199 0.18610568148635384 611.7104811453484 0.2288144409853256
9749 267.14833899591736 0.1861006226358441 266.73342993246683 0.22880844081470522
9750 46.782508654649305 0.18610339801740733 46.367593477439506 0.2288117791923944
9751 11.536534823535616 0.18610280579757488 11.121620967237837 0.22881105050020592
9752 125.8921685271415 0.1861011304726938 125.47725827589531 0.22880912077348378
9753 292.41427908806446 0.18610442446797565 291.9993616565479 0.22881300704856827
9754 407.62307632261553 0.18609988274282455 407.2081687868766 0.2288076529960558
9755 409.744375028832 0.18610474312972686 409.32945685235563 0.2288134333466783
9756 303.959156053514 0.18610006390578515 303.5442481162621 0.22880787334609726
9757 153.70829298096243 0.18610369459845635 153.29337704840844 0.22881223795553154
9758 38.62372910416513 0.1861013458582539 38.20881835047016 0.22880940783671191
9759 6.072773113276231 0.18610198077123585 5.6578608970258 0.22881023547919535
9760 49.66533735531678 0.1861027874746573 49.250423415041 0.22881115280112113
9761 123.58220309831424 0.1861006090619964 123.16729387449436 0.22880861475787692
9762 175.38159869160305 0.18610351271390968 174.9666831155636 0.22881206332553122
9763 175.16737382397392 0.18610020493628956 174.752465486273 0.22880813276464035
9764 127.54320870699675 0.18610319598577033 127.12829377529631 0.22881173571467214
9765 63.014917515592614 0.18610076430270134 62.60000794709262 0.2288088041972905
9766 16.226548049449942 0.18610213933364048 15.811635398124073 0.2288105119922279
9767 5.597028817194421 0.18610174662866902 5.182117071577996 0.22880999898775636
9768 26.332967522758523 0.1861010194944582 25.91805731298086 0.2288091902832055
9769 57.95868188892286 0.18610247388418355 57.543768507315384 0.22881090772329596
9770 78.6247775634574 0.18610041123601542 78.20986868743793 0.22880846478344835
9771 76.9599750024214 0.18610254994551662 76.54506140849571 0.22881104398017538
9772 55.944444756126025 0.18610049148498528 55.52953570082655 0.22880856381449172
9773 28.461448320345657 0.18610200920063716 28.046535877668408 0.22881043347661056
9774 8.448063253199894 0.1861010339562175 8.033152989281184 0.22880922996249145
9775 3.293504731604582 0.18610121432036286 2.878594015644499 0.22880950163971975
9776 11.333764154234865 0.18610161112018928 10.918852589530085 0.22880995358459014
9777 24.624710676066556 0.18610058847781125 24.209801328944053 0.2288087586446943
9778 34.294943018878655 0.18610187010551946 33.880030845363535 0.22881030340960143
9779 35.171166037581045 0.18610037229296886 34.756257160695014 0.22880850459306143
9780 27.574800840071635 0.18610169827218123 27.159889009140908 0.228810132658545
9781 16.031639014271427 0.18610054606109686 15.616729741347063 0.2288087268632677
9782 6.186102369011233 0.18610122458115796 5.771191556020673 0.22880958840940194
9783 1.8125051471904516 0.18610090024719989 1.3975950690969694 0.22880917784628244
9784 3.3757807691016506 0.18610070058840422 2.9608710957637956 0.22880897274945075
9785 8.493334364078514 0.18610118335420903 8.078423629275711 0.22880955144859277
9786 13.641285823942221 0.18610034494739675 13.22637692401552 0.22880855497930389
9787 16.018820155579423 0.18610123459905026 15.603909274361875 0.22880964661849812
9788 14.67826992780507 0.18610024588009672 14.263361232714166 0.22880844921080754
9789 10.574528577941143 0.18610103714629178 10.159618104066766 0.2288094367280849
9790 5.7461611394363095 0.1861003534592955 5.331252186019914 0.2288085999570995
9791 2.184897802389477 0.18610069097296125 1.7699880712480873 0.22880904016842835
9792 0.9646883059641078 0.18610053634720086 0.549778921125137 0.22880884849176988
9793 1.9603627747798837 0.18610033893420597 1.5454538042558537 0.22880863158982412
9794 4.1464883641591825 0.18610066027048863 3.7315786750201116 0.2288090288685826
9795 6.215758336960873 0.18610009215778076 5.8008498950384 0.22880834976469192
9796 7.181681641231892 0.18610064687345346 6.766771952364059 0.22880904199437985
9797 6.717402336104158 0.18609999065684288 6.302494098458836 0.22880824698847851
9798 5.151279318484547 0.18610049226044462 4.736369945687171 0.22880888053693105
9799 3.1977811798039024 0.1861000055985199 2.7828728844054864 0.22880828979989606
9800 1.5925013451492505 0.18610024955308616 1.1775924868445373 0.228808608751627
9801 0.7986084911181368 0.18610006875850596 0.38370002790385815 0.22880839445577275
9802 0.8849012957085065 0.18609999290996823 0.46999298442820786 0.22880831837033033
9803 1.583019059364008 0.1861001093343862 1.16811047727462 0.22880847275500196
9804 2.459571614802283 0.18609978306951785 2.0446637462623145 0.22880808547045084
9805 3.110624171300436 0.1861000814168566 2.695715622992231 0.22880846689134857
9806 3.30077611254237 0.18609964823741368 2.8858685183591097 0.22880794594584689
9807 3.00946099912433 0.18609997415639315 2.594552662203997 0.2288083627639395
9808 2.3902087023433705 0.18609958290349643 1.975301226028036 0.22880789341183796
9809 1.6787795900506866 0.1860998061652779 1.2638716005642021 0.22880818332120653
9810 1.0947386859980577 0.18609955901293893 0.6798312340342924 0.22880789295082637
9811 0.7721429519922746 0.18609961108222964 0.35723537035818825 0.2288079705518567
9812 0.735380389808659 0.18609954155265523 0.32047294751668975 0.22880790073931417
9813 0.9166695886782419 0.18609942219149533 0.501762400386455 0.22880776610029155
9814 1.1986230830068352 0.18609950183148516 0.7837157002804054 0.22880788089494472
9815 1.4616138548250044 0.1860992618519636 1.046706995107267 0.2288075978657738
9816 1.619797326674866 0.1860994246895337 1.2048900873643813 0.22880781462095096
9817 1.6377591315110214 0.18609913778659778 1.222852518438883 0.22880747528554063
9818 1.5281196398817878 0.18609930921651616 1.1132126295976752 0.22880770106759646
9819 1.3360269797480417 0.18609904508265368 0.9211205427595532 0.2288073919058348
9820 1.1187377629137905 0.18609916489818515 0.7038310456393387 0.2288075523762666
9821 0.927390524067834 0.18609897129189684 0.512484220863273 0.2288073319126641
9822 0.7954076991286831 0.18609900591480394 0.3805013068023411 0.228807386411538
9823 0.7346826823968167 0.18609890204901236 0.3197765030613687 0.22880727728643563
9824 0.7382671997064998 0.18609884593604506 0.32336113358581625 0.22880722018463842
9825 0.7869050433416048 0.18609882540988987 0.37199900467315733 0.22880721325855766
9826 0.8566175635483595 0.18609869477022215 0.441711803089422 0.2288070656887154
9827 0.925180658041287 0.18609873412183445 0.510274792838372 0.2288071310810807
9828 0.9763147503285378 0.18609855716338575 0.5614092646721082 0.22880692849304382
9829 1.0013677736142854 0.18609862592094523 0.5864621194170503 0.22880702827628996
9830 0.9989100748763798 0.18609843329515696 0.5840048330989671 0.2288068084822558
9831 0.9730174582512111 0.18609850248141893 0.5581120485628397 0.22880690720695251
9832 0.9310039364931881 0.1860983202152962 0.5160989145304061 0.22880670174748574
9833 0.8812500475133348 0.18609836777992383 0.46634490677078644 0.22880677296262456
9834 0.8314903827315685 0.18609821351066305 0.4165855665088153 0.22880660271209016
9835 0.7877365730652207 0.18609822650100036 0.3728317152070087 0.2288066313572117
9836 0.7538014628075081 0.18609810871280652 0.33889684821823113 0.22880650587647045
9837 0.7313176309497711 0.1860980828542203 0.3164130606058392 0.2288064874897117
9838 0.7200779387223936 0.18609800221293551 0.30517352960134786 0.2288064069081102
9839 0.7185476010927689 0.18609793992345752 0.3036433161749154 0.22880634499439592
9840 0.7244135840160489 0.1860978916623943 0.3095093892778977 0.22880630307575692
9841 0.735082871224861 0.1860977994900145 0.32017886585211136 0.22880620588273518
9842 0.7480765078809559 0.18609777596825622 0.3331725387250898 0.22880619318760995
9843 0.7612963934971264 0.18609766218216636 0.3463926605395155 0.2288060707754445
9844 0.7731709489428207 0.18609765504417775 0.3582672166521928 0.2288060772464501
9845 0.782692316491102 0.1860975277889575 0.36778884938699935 0.2288059393151452
9846 0.789377718926771 0.18609752946683114 0.37447423344836184 0.22880595601157805
9847 0.7931757780973496 0.18609739560691405 0.37827257189266034 0.2288058105977752
9848 0.7943527559602036 0.18609740014648624 0.37944952521608716 0.2288058305976302
9849 0.7933714107201324 0.1860972647365689 0.37846846245706206 0.22880568352650135
9850 0.790787522591418 0.18609726807134236 0.3758845523441848 0.2288057021758909
9851 0.7871637207875357 0.1860971342916221 0.37226102944533956 0.22880555705057404
9852 0.7830138476595665 0.18609713414440157 0.36811114172202364 0.22880557179314137
9853 0.7787674755874303 0.18609700351724173 0.3638650417781437 0.22880543029204486
9854 0.7747602091612418 0.18609699910507763 0.3598577697637705 0.22880544029239366
9855 0.7712354446897363 0.1860968718332277 0.3563332702721961 0.22880530258431242
9856 0.7683610196221387 0.18609686351498905 0.35345884780009706 0.22880530830705242
9857 0.7662473558005517 0.1860967388247613 0.35134544352352937 0.22880517345226106
9858 0.7649717648177539 0.18609672778499745 0.3500698607330793 0.22880517629967717
9859 0.7645984616492782 0.1860966042022612 0.34969681488689436 0.22880504256012268
9860 0.7652011635948655 0.18609659222434186 0.35029952674766107 0.22880504462286255
9861 0.7668805373214197 0.18609646774637092 0.3519791599298014 0.22880490964524736
9862 0.7697852420189241 0.18609645709921818 0.35488387133125343 0.22880491358845245
9863 0.7741305623217054 0.18609632924719804 0.35922945862732975 0.2288047744471777
9864 0.7802249784853688 0.18609632269507237 0.3653238722505144 0.228804783539782
9865 0.7884998501338496 0.18609618844024786 0.37359902506010784 0.22880463663349393
9866 0.7995549004783776 0.18609618938320038 0.3846540561662191 0.2288046549289581
9867 0.8142164860513669 0.18609604493552737 0.39931594539871323 0.22880449571712633
9868 0.8336261887761494 0.1860960576979354 0.4187256026706393 0.2288045284075746
9869 0.8593611590303448 0.18609589813066743 0.44446090994616577 0.22880435095351162
9870 0.8936143088269227 0.18609592843647063 0.47871397544465 0.2288044049458021
9871 0.9394468827252147 0.1860957470925627 0.5245469344339646 0.22880420119868736
9872 1.0011646233582536 0.1860958028005531 0.5862645345545188 0.22880428600318178
9873 1.0848570291877226 0.18609559038329562 0.6699573941053274 0.22880404469909957
9874 1.1992025290259452 0.18609568260987727 0.784302672628924 0.22880417378714393
9875 1.356644055789347 0.18609542579247573 0.9417447512293498 0.2288038787675214
9876 1.5751562693366519 0.18609557063392915 1.1602566270469379 0.2288040716557849
9877 1.880865902878639 0.18609524991583692 1.4659669536902358 0.2288036992725664
9878 2.312025442228995 0.1860954711166254 1.897125986357348 0.22880398475502184
9879 2.9249828945018392 0.18609505748328203 2.5100843371935513 0.2288034998250059
9880 3.8033182487666775 0.18609539061250951 3.3884189371197637 0.22880392103440422
9881 5.071716605033909 0.1860948402804951 4.656818494280501 0.22880327047291232
9882 6.917374409569593 0.18609533932158537 6.502475177378703 0.22880389286930453
9883 9.622734761279641 0.1860945854184466 9.207837180251268 0.22880299560992645
9884 13.616242329172179 0.18609533320259253 13.201343076338691 0.22880391963089441
9885 19.54999001372228 0.18609427259017114 19.135093090467542 0.22880265066456595
9886 28.419689748867885 0.18609539722154256 28.004790320005092 0.22880403164124843
9887 41.74557199417649 0.18609386989678905 41.33067592720289 0.22880219707680913
9888 61.84510583688142 0.18609556993723098 61.43020599117658 0.22880427576761794
9889 92.22283590232425 0.18609332823639985 91.80794099849935 0.22880157558851066
9890 138.10836189405558 0.18609590834296333 137.69346126435073 0.22880472136187488
9891 207.08795595926853 0.18609257679089675 206.67306268146805 0.22880070100958577
9892 309.6631157480386 0.18609648621634578 309.2482138034355 0.2288054583867627
9893 459.0632696223044 0.18609153259206923 458.64837861532504 0.22879947438728684
9894 669.0094357042702 0.1860973593772094 668.5945317893382 0.228806555554796
9895 946.5996094062383 0.18609017019816226 946.1847213676036 0.22879786843649333
9896 1277.608573813818 0.18609842230247264 1277.1936675038924 0.22880788762336507
9897 1604.4644631203664 0.18608875364244157 1604.0495781590334 0.228796207690553
9898 1813.3403034746862 0.18609907256969035 1812.925395667734 0.22880873438245888
9899 1764.4285753597558 0.18608819263518062 1764.0136915786281 0.228795588492357
9900 1391.8465684863127 0.18609809357384827 1391.4316627461537 0.22880764658487693
9901 808.6039285199228 0.1860896195111195 808.1890415415451 0.2287973588665317
9902 282.2601821547344 0.1860949751823105 281.84528317087927 0.22880400867283607
9903 51.53977046796154 0.18609260030402205 51.12487686809752 0.22880099955999014
9904 158.2940022833464 0.18609128599741773 157.87911133302876 0.22879966432024873
9905 443.54579345649813 0.1860951128834868 443.13089425046695 0.2288040931476768
9906 671.028565708223 0.186089086377659 670.6136795458735 0.22879707597181181
9907 673.9459017226906 0.1860955479895658 673.5310014660013 0.22880470869970163
9908 454.046692509011 0.186089349129227 453.63180574926827 0.22879741061349798
9909 171.5084464162462 0.18609365626621266 171.09355020210538 0.2288025578745894
9910 13.994240638251986 0.18609143096443845 13.579349306887801 0.2287999003997462
9911 52.070045342491085 0.18609090875664502 51.65515505430041 0.22879937943402928
9912 206.17311115363003 0.18609338394203714 205.75821552608846 0.22880224359950754
9913 330.23205257555173 0.18608926285197985 329.8171658264498 0.22879748624998197
9914 325.7303092302849 0.18609367045701372 325.31541293800365 0.22880262182425026
9915 204.8877198048181 0.18608956988693795 204.4728323484258 0.22879788650533736
9916 65.76617051516007 0.18609220500221485 65.3512773717608 0.22880093839706395
9917 4.48129179761886 0.1860911445181743 4.066400884115466 0.22879976898521964
9918 41.82045609433072 0.1860902626424597 41.405567136099414 0.22879869558885263
9919 121.69302823100988 0.18609244304804579 121.27813447008825 0.2288013178735897
9920 167.99200527047307 0.1860892764117336 167.57711841462688 0.22879757943444695
9921 144.8203181894986 0.18609242406017104 144.4054244549181 0.22880131052035071
9922 75.91863133609789 0.18608970609102432 75.50374350104163 0.2287981289652416
9923 16.047755677871088 0.18609123065020308 15.632864526799015 0.22879992042186864
9924 3.602586423104643 0.18609087810865804 3.187695998339657 0.22879954665632815
9925 34.58013994704598 0.18608988043550184 34.16525171858057 0.2287983480299031
9926 73.85944784945579 0.18609168747516006 73.44455563181353 0.22880053016710294
9927 87.28836228985838 0.18608931470863313 86.87347527195116 0.2287977031985764
9928 66.56634133199496 0.18609152255744718 66.15144944934427 0.22880036009324356
9929 30.352714401742723 0.186089714850932 29.937826487458583 0.22879819943320845
9930 5.3339510475114125 0.18609061257686385 4.919061126940511 0.22879930799403744
9931 5.028956286921614 0.18609052529120315 4.614066580868549 0.22879918076186082
9932 22.560784754532293 0.18608969210030948 22.145896822274402 0.22879824015757966
9933 39.762866525578495 0.18609100771943293 39.347975741734295 0.22879977612476637
9934 42.47114975738188 0.18608935185101896 42.0562625514769 0.22879785405396894
9935 29.804849043346035 0.18609081614766346 29.38995865002702 0.2287995771713523
9936 12.149267296497529 0.18608964799186745 11.734379431421338 0.22879821708432382
9937 1.5640807331989186 0.18609015675732946 1.1491917502260725 0.22879882621551673
9938 2.953191068649005 0.18609017837922612 2.5383020338909805 0.2287988563787982
9939 12.082853106691882 0.18608952370000487 11.667965478345717 0.22879810464615966
9940 20.350720316240537 0.1860904633729777 19.93583064522343 0.22879920764413003
9941 21.536071824364438 0.18608928817799344 21.12118468659135 0.2287978495950978
9942 15.516459301517566 0.18609029471470542 15.101569980879358 0.22879902592350132
9943 7.1016042923069005 0.18608947247706745 6.686716732332279 0.228798087497554
9944 1.8040578371844083 0.18608981542639147 1.3891695421656143 0.22879847959240257
9945 2.026242803180262 0.18608981266405958 1.6113544826334598 0.22879850788274286
9946 6.112975404425581 0.1860893454276143 5.6980881139486295 0.2287979450493364
9947 10.264112195750126 0.18608999740647228 9.849223453682493 0.22879874466116137
9948 11.427032118317188 0.1860891294749106 11.012145278565328 0.22879771027695034
9949 9.092591387881898 0.18608988201964663 8.677702877928857 0.2287986279333932
9950 5.092433228674887 0.1860891963981334 4.677546223227165 0.22879780904958869
9951 1.9638538173515725 0.18608954278760848 1.5489660267763168 0.2287982477876473
9952 1.2213343948366342 0.18608939027319074 0.8064469469728516 0.22879805759059182
9953 2.633130544857246 0.1860891783128378 2.2182435283620054 0.22879783818240257
9954 4.725220678322959 0.1860895096669151 4.310332950052324 0.2287982186037207
9955 5.929914796701656 0.1860889581292107 5.5150282397115 0.22879759886094622
9956 5.541996501200524 0.18608944123677595 5.127108901384581 0.2287981585791672
9957 3.955709978228203 0.18608892702537072 3.5408234685100535 0.2287975826927792
9958 2.2036518518113826 0.1860892068094994 1.7887647418399772 0.228797903161906
9959 1.2232852687454059 0.18608900797359304 0.8083985616691476 0.22879769910266523
9960 1.3378941573836465 0.18608891871138888 0.9230076541613661 0.22879758451089155
9961 2.201900124955992 0.18608907552087398 1.7870132489103865 0.22879780052473142
9962 3.1363832394312348 0.1860886934542751 2.7214972062700786 0.22879733970688096
9963 3.5777129850060674 0.18608903875550784 3.16282616616283 0.22879778008772955
9964 3.3647688420785467 0.18608858494858985 2.949883025014222 0.2287972321157349
9965 2.7445641932590576 0.1860888837693799 2.329677687896817 0.22879762159286102
9966 2.15769217915438 0.1860885697977009 1.7428063753374765 0.22879723401920254
9967 1.969773074503381 0.18608866288328083 1.5548870247720954 0.22879738684800488
9968 2.3044013086338504 0.18608857833764758 1.88951546717622 0.22879726311998283
9969 3.043100648055769 0.1860884509626483 2.6282150327845923 0.22879716430852834
9970 3.955156102990472 0.1860885422420385 3.54027032219693 0.2287972385515033
9971 4.863155967381493 0.18608830124100129 4.448270648986509 0.22879701715398226
9972 5.7555399391651845 0.1860884289068988 5.340654388962146 0.22879712129613927
9973 6.8073510553262055 0.18608822404721287 6.39246587294096 0.2287969583380331
9974 8.327154175462496 0.1860882483776126 7.912269004849822 0.22879692223506157
9975 10.683829007210571 0.18608819284035308 10.268943856524071 0.22879695784614573
9976 14.267605825702859 0.1860880368872081 13.852721106201166 0.22879668261448521
9977 19.518683874595848 0.18608816685742155 19.10379873814221 0.22879696959621743
9978 27.024493517797918 0.18608783151233005 26.60960924228745 0.22879644399813423
9979 37.67257098780425 0.18608811467262198 37.257685913631235 0.22879695950038995
9980 52.836072442185106 0.1860876504634547 52.42118856692594 0.22879622479570913
9981 74.59365757250006 0.18608802699457322 74.17877262456022 0.22879692094527684
9982 105.9741491876891 0.18608748634969433 105.55926568921727 0.22879601212213377
9983 151.24652121724998 0.18608791506133437 150.83163642891296 0.2287968732756936
9984 216.16088463591677 0.18608731155762978 215.74600155587814 0.22879576848101998
9985 308.01815300017955 0.18608779698577663 307.6032683578454 0.2287968453483696
9986 434.9996146818131 0.18608709103751353 434.5847321414238 0.22879544935183294
9987 604.0652363885226 0.18608767465682438 603.650351869035 0.22879684483072743
9988 815.7933027434738 0.18608680091613086 815.3784209087269 0.22879503383080158
9989 1055.6841023833965 0.186087500779729 1055.2692180753959 0.22879680722104978
9990 1282.8320770338485 0.1860864573115879 1282.4171959981254 0.2287945784115379
9991 1425.9402549868178 0.18608715239321832 1425.5253712938818 0.22879654054272897
9992 1401.1488122783007 0.18608613982500413 1400.733931876533 0.22879426194274943
9993 1163.43069753936 0.18608650122842035 1163.0158152357576 0.22879580237384456
9994 762.1985654158813 0.1860859309351701 761.7836852209573 0.22879426398882438
9995 343.2414247737928 0.1860856365204909 342.8265444931635 0.22879464410881237
9996 68.310401680144 0.186085774045622 67.89552143320749 0.22879447289087693
9997 16.16415295172136 0.18608489550154916 15.749274509938772 0.22879354628103893
9998 147.53390727081265 0.18608547942066903 147.1190272905135 0.22879450087847575
9999 345.3336292020754 0.18608451505144877 344.91875174260036 0.2287929444235514


==> data/high_frequency/loss_data_withoutNTK_withoutdata_1e-4_1x64_adam.dat <==
ind total_loss data_loss phys_loss ic_loss
0 9142.847546264382 0.229977317574715 9142.34484167408 0.2727272727272727
1 164533.07512203744 0.22996387591593168 164532.57244589645 0.272712265052031
2 19281.191453362655 0.2299425399225155 19280.68881862511 0.27269219762614905
3 41953.3895486011 0.22992106527057793 41952.88695558873 0.2726719471040371
4 98230.72678101463 0.2299011548137071 98230.22422728711 0.2726525727071103
5 77178.67828970151 0.22988294659895508 77178.17577251088 0.27263424403348385
6 29179.576954403456 0.22986567820156037 29179.07447220684 0.2726165184137858
7 9131.649741301184 0.2298488252068541 9131.147293378055 0.272599097920853
8 26900.189145808024 0.22983194240470517 26899.68673213359 0.27258173203256514
9 50428.053602125314 0.22981465422822536 50427.5512232684 0.2725642026854269
10 50641.553547701194 0.22979679493799696 50641.05120451665 0.2725463896095501
11 31091.715637687572 0.22977842250590982 31091.213330971554 0.2725282935116498
12 12665.479928328885 0.22975970522362396 12664.977658637572 0.2725099860889008
13 10320.259020997139 0.22974085286801152 10319.756788574176 0.2724915700941199
14 21573.84513706532 0.22972208013123585 21573.34294183025 0.27247315494037117
15 31701.977434457476 0.22970355186168492 31701.47527607768 0.27245482793534087
16 30200.189094909943 0.2296853382240289 30199.686972935557 0.2724366361619942
17 19742.228655163373 0.2296674171888659 19741.726569159622 0.27241858656334966
18 10564.304809554933 0.22964970265691487 10563.802759198901 0.27240065337613817
19 9902.925332674036 0.22963207100263883 9902.423317815634 0.27238278740041716
20 16078.519544281795 0.2296143890027154 16078.017564963686 0.27236492910535576
21 21374.744725264125 0.22959654950485434 21374.24278168933 0.2723470252948861
22 20335.72175649824 0.2295785027118388 20335.219848951085 0.2723290444404751
23 14503.82056218595 0.22956026432172819 14503.318690937995 0.2723109836327268
24 9643.397120868623 0.22954190042692355 9642.895286104134 0.27229286406062986
25 9677.304450314872 0.22952350248119643 9676.80265209311 0.27227471928073393
26 13295.132495126772 0.22950516102221521 13294.630733382593 0.27225658315804113
27 15975.41351547809 0.22948694306979572 15974.91179005235 0.27223848266978246
28 14903.065757544642 0.22946887751941464 14902.56406823267 0.2722204344513649
29 11442.542196968312 0.22945095070173605 11442.04054357624 0.27220244137089433
30 9094.051537809824 0.22943311243667336 9093.549920206364 0.2721844910238669
31 9716.652863233037 0.22941529168531027 9716.151281381422 0.2721665599287305
32 11922.585179465988 0.22939741881409412 11922.083633424625 0.27214862254828226
33 12962.55882253231 0.22937944729015064 12962.057312424828 0.27213066019289756
34 11754.847728046065 0.22936136586993572 11754.346254014514 0.27211266568132386
35 9730.722886736346 0.22934319780979207 9730.221448895205 0.27209464333151145
36 8950.032039217918 0.22932499038244522 8949.530637621678 0.27207660585657206
37 9854.42431990484 0.22930679959950426 9853.922954535316 0.2720585699252297
38 11042.761720360273 0.2292886737436154 11042.260391134956 0.2720405515733326
39 11050.772425860367 0.22927063911482717 11050.271132659618 0.27202256163386873
40 9942.682254069385 0.2292526925214356 9942.18099677483 0.2720046020338166
41 8997.766601900672 0.22923480400777924 8997.265380431285 0.271986665379282
42 9117.86580773218 0.22921692879306213 9117.364622064668 0.2719687387175239
43 9887.093122196964 0.22919902313459264 9886.591972364899 0.27195080893020845
44 10238.78616327232 0.22918105793412558 10238.285049347807 0.27193286657946947
45 9761.820251812092 0.22916302641292957 9761.319173877851 0.2719149078283665
46 9064.287104226865 0.2291449449488259 9063.786062346442 0.27189693547350885
47 8913.998638181742 0.22912684699173178 8913.497632376322 0.27187895842724746
48 9324.726855184812 0.22910877100847568 9324.225885425381 0.27186098842166406
49 9657.42936910492 0.22909074634227444 9656.928435323576 0.2718430350007424
50 9476.108157834631 0.22907278319832913 9475.607259949564 0.2718251018695117
51 9033.211971118226 0.2290548710052238 9032.711109060656 0.27180718656563363
52 8856.913118904187 0.2290369843050922 8856.412292637382 0.2717892825011337
53 9069.511985811336 0.22901909237472065 9069.011195337618 0.2717713813432055
54 9302.733920454597 0.2290011694833912 9302.233165809888 0.27175347522406673
55 9227.792883434558 0.22898320366328698 9227.292164671455 0.271735559439342
56 8955.45335317997 0.22896520102608506 8954.9526703441 0.2717176348441223
57 8826.751748798108 0.228947182762523 8826.25110190773 0.2716997076150221
58 8947.539005671902 0.2289291756599784 8947.038394710326 0.27168178591567055
59 9092.284341661054 0.22891120122236436 9091.783766583716 0.2716638761151178
60 9045.015084001292 0.22889326853456035 9044.514544751739 0.271645981018468
61 8874.903938809202 0.2288753724299696 8874.403435337035 0.27162809973796836
62 8800.097993603227 0.22885749611987685 8799.597525879137 0.27161022796947715
63 8879.187620900218 0.22883961761680618 8878.687188923463 0.271592359138453
64 8960.291069050172 0.22882171862855571 8959.790672844349 0.2715744871949868
65 8916.021971021752 0.22880379212813845 8915.521610619973 0.27155660964957484
66 8808.732520850133 0.22878584440050262 8808.232196277331 0.271538728402171
67 8775.641199600019 0.22876789101839906 8775.140910860895 0.27152084810556365
68 8831.484783968244 0.22874994989013792 8830.984531044358 0.27150297399545525
69 8868.681339068366 0.22873203453718008 8868.181121923517 0.27148511031125067
70 8824.40069960673 0.228714149180251 8823.9005181987 0.271467258849726
71 8759.37313696458 0.22869628717328722 8758.872991259515 0.27144941789172633
72 8753.277860991038 0.22867843423942683 8752.777750973895 0.2714315829041624
73 8790.6754444976 0.22866057532851292 8790.175370173227 0.2714137490435691
74 8798.444616240244 0.2286427011499815 8797.944577625656 0.27139591343883773
75 8758.36140536832 0.2286248112335439 8757.861402481205 0.2713780758804242
76 8723.65653273507 0.22860691327244556 8723.156565583273 0.2713602385241243
77 8731.110404935795 0.228589019687365 8730.6104735109 0.27134240520639835
78 8751.061143479019 0.22857114224443958 8750.561247756856 0.27132457991839964
79 8741.326730115314 0.2285532867162563 8740.826870063864 0.2713067647343961
80 8710.44359665523 0.22853545063301894 8709.94377224575 0.2712889588481676
81 8696.61001050173 0.2285176253028028 8696.110221716974 0.2712711594536438
82 8706.633339565271 0.22849980023621771 8706.133586401751 0.27125336328408856
83 8711.193686160817 0.22848196755149533 8710.693968625497 0.27123556776826674
84 8694.414043553792 0.22846412512737063 8693.914361656667 0.2712177719964694
85 8675.20892224035 0.2284462774567049 8674.709275985551 0.27119997734142964
86 8673.00403587197 0.22842843326667492 8672.504425251902 0.2711821868008478
87 8678.381464689764 0.2284106009750668 8677.881889685552 0.271164403236663
88 8672.246007877311 0.2283927848488104 8671.746468464433 0.2711466280284097
89 8656.515601078961 0.22837498368128956 8656.01609723444 0.2711288608408546
90 8647.57535235209 0.22835719178065791 8647.07588406039 0.27111109991943566
91 8648.607028405428 0.2283394016493342 8648.107595661046 0.27109334273294394
92 8646.93255246541 0.22832160762396336 8646.433155270546 0.27107558723900893
93 8636.404062919954 0.22830380863784572 8635.904701278256 0.27105783306139763
94 8625.85619473474 0.22828600830586077 8625.356868644949 0.27104008148706743
95 8622.674645452833 0.2282682126501846 8622.17535490565 0.2710223345332233
96 8621.41353356966 0.22825042718914998 8620.914278548413 0.27100459405653327
97 8614.617538607428 0.2282326545386424 8614.118319091831 0.2709868610585774
98 8605.00757679686 0.2282148932402981 8604.508392768492 0.2709691351260738
99 8599.37073911889 0.2281971386518593 8598.871590565626 0.2709514146115526
100 8596.969571603431 0.2281793856162646 8596.47045852012 0.2709336976951649
101 8592.030596339264 0.22816163108799173 8591.531518724812 0.27091598336235073
102 8583.953410860498 0.22814387528171057 8583.454368713543 0.2708982716743219
103 8577.382910491051 0.22812612130389928 8576.883903806094 0.27088056365223145
104 8573.714240619138 0.22810837357245276 8573.215269384691 0.27086286087432415
105 8569.369614185798 0.22809063548796563 8568.870678385694 0.27084516461578007
106 8562.550293844248 0.22807290767829527 8562.051393461472 0.2708274750978784
107 8555.896090268447 0.22805518799541546 8555.397225288907 0.27080979154462703
108 8551.32706339053 0.2280374729254132 8550.82823380485 0.27079211275430914
109 8546.967808614569 0.22801975936080002 8546.469014417577 0.27077443763194325
110 8540.94748998879 0.22800204610140953 8540.448731176992 0.2707567656955621
111 8534.540168211171 0.2279843344503277 8534.041444779314 0.2707390974074931
112 8529.46308458406 0.22796662734700507 8528.964396522848 0.27072143386681985
113 8524.889559411988 0.22794892760843802 8524.390906708295 0.2707037760848221
114 8519.299717085263 0.2279312365381333 8518.801099724202 0.2706861245228474
115 8513.195077037419 0.22791355345991252 8512.696495004979 0.27066847898059215
116 8507.882806916554 0.22789587614838472 8507.384260201732 0.2706508386722668
117 8503.084834163355 0.22787820208769363 8502.586322758616 0.2706332026521683
118 8497.696191883462 0.22786052992548828 8497.19771578311 0.27061557042714146
119 8491.844748177697 0.22784286008926502 8491.34630737543 0.27059794217796845
120 8486.450661440393 0.22782519433288717 8485.952255927526 0.2705803185326369
121 8481.479491671711 0.22780753474812523 8480.981121436713 0.2705627002505196
122 8476.17054674529 0.22778988267116573 8475.672211774761 0.27054508785859693
123 8470.502437999634 0.22777223795238272 8470.004138280365 0.270527481315982
124 8465.09960627879 0.22775459915450663 8464.60134179956 0.27050988007661014
125 8460.011567472868 0.2277369645183632 8459.513338224848 0.2704922835024313
126 8454.726299850945 0.22771933292135263 8454.22810582683 0.2704746911923043
127 8449.182698480126 0.2277017043948311 8448.684539672593 0.27045710313980414
128 8443.79967782986 0.22768408007435986 8443.301554230018 0.27043951976620423
129 8438.63828322651 0.22766646149612205 8438.140194823345 0.27042194166831907
130 8433.354930320202 0.22764884965357388 8432.85687710133 0.2704043692176736
131 8427.894388534005 0.22763124451810676 8427.396370487088 0.2703868023997235
132 8422.53853218225 0.22761364518361374 8422.04054929617 0.27036924089512193
133 8417.333008173797 0.2275960504036852 8416.835060439153 0.2703516842407398
134 8412.045702442065 0.227578459321298 8411.547789850641 0.2703341321013403
135 8406.64141180311 0.22756087197403413 8406.143534346636 0.2703165844999152
136 8401.311346444632 0.22754328917476896 8400.813504113705 0.2702990417535072
137 8396.079934651225 0.22752571195897842 8395.582127435022 0.27028150424564684
138 8390.789237653247 0.22750814101838773 8390.291465539984 0.2702639722452255
139 8385.424584442759 0.2274905763304368 8384.92684742067 0.27024644575973455
140 8380.116220081945 0.22747301719855814 8379.618518140225 0.27022892452087605
141 8374.870008506767 0.22745546274582315 8374.372341635826 0.27021140819485284
142 8369.578583477407 0.2274379124558159 8369.080951668355 0.27019389659707804
143 8364.24334430106 0.22742036641119076 8363.745747544892 0.27017638975660696
144 8358.952294990679 0.22740282521294408 8358.454733277567 0.27015888789948417
145 8353.698039012701 0.227385289607008 8353.20051233177 0.2701413913228703
146 8348.408836627725 0.22736776000375955 8347.911344967533 0.27012390018717536
147 8343.096585637692 0.22735023626960077 8342.599128986983 0.27010641443858235
148 8337.819080607782 0.22733271788061035 8337.321658956014 0.2700889338858883
149 8332.561114971824 0.22731520424875207 8332.063728309267 0.27007145830719614
150 8327.27672725175 0.22729769507811176 8326.779375569087 0.2700539875841527
151 8321.983176183014 0.2272801905454545 8321.485859470677 0.270036521791195
152 8316.716234064124 0.2272626911397321 8316.218952311863 0.27001906112180624
153 8311.457560409253 0.22724519733214218 8310.960313606167 0.27000160575476956
154 8306.180017381826 0.22722770931619418 8305.682805516739 0.26998415577092305
155 8300.902080288948 0.22721022690560388 8300.404903350938 0.26996671110465764
156 8295.64352944648 0.22719274967178393 8295.146387425222 0.26994927158781096
157 8290.386453491898 0.22717527725032927 8289.889346377564 0.26993183708335905
158 8285.117190360374 0.2271578095562133 8284.620118143253 0.26991440756370183
159 8279.852450871944 0.22714034680229367 8279.355413542033 0.2698969831090686
160 8274.600832174385 0.22712288936068853 8274.103829721156 0.2698795638672397
161 8269.347242000411 0.2271054375154877 8268.85027441294 0.2698621499542306
162 8264.087122844725 0.22708799128316492 8263.590190112067 0.26984474137537484
163 8258.833613867419 0.2270705504422853 8258.336715978929 0.2698273380478182
164 8253.58811785801 0.22705311469301087 8253.091254803456 0.26980993985996204
165 8248.33959968459 0.22703568384462683 8247.842771454008 0.2697925467363776
166 8243.088966425481 0.22701825794172653 8242.592173008843 0.2697751586969974
167 8237.845076498219 0.2270008372150702 8237.34831788517 0.2697577758361302
168 8232.605424946601 0.22698342191091575 8232.10870112644 0.26974039824906365
169 8227.363255906985 0.22696601214548875 8226.866566868855 0.2697230259840097
170 8222.12202309403 0.22694860784108292 8221.625368827175 0.2697056590147561
171 8216.886515146143 0.22693120878730988 8216.389895640097 0.26968829725867943
172 8211.652847028921 0.22691381480073797 8211.156262273475 0.26967094064688557
173 8206.417960502908 0.22689642583993375 8205.921410487901 0.26965358916647886
174 8201.185732500955 0.22687904201585388 8200.689217216079 0.26963624286034815
175 8195.957752635646 0.22686166351709056 8195.461272070324 0.2696189018050554
176 8190.730460145155 0.2268442904773133 8190.234014288622 0.26960156605569086
177 8185.503420293412 0.22682692289017684 8185.007009134913 0.2695842356096389
178 8180.279652083182 0.22680956063560498 8179.783275612122 0.26956691042292347
179 8175.058736211786 0.22679220356580054 8174.56239441778 0.26954959043990795
180 8169.838304893042 0.22677485160526048 8169.341997765806 0.2695322756310755
181 8164.619324172608 0.2267575048028336 8164.123051701787 0.26951496601848934
182 8159.40346670005 0.22674016328419358 8158.907228875112 0.269497661652898
183 8154.189477414601 0.2267228271626985 8153.693274224859 0.26948036257903224
184 8148.976335094583 0.22670549647104793 8148.480166529299 0.26946306881260174
185 8143.7653540045085 0.2266881711422546 8143.269220053038 0.26944578032844685
186 8138.556984171437 0.22667085106705878 8138.060884823285 0.2694284970845706
187 8133.350012874506 0.22665353617601972 8132.853948119274 0.26941121905648835
188 8128.144431362055 0.22663622647923712 8127.648401189327 0.2693939462487784
189 8122.941230490058 0.22661892205711223 8122.445234889306 0.2693766786940712
190 8117.74010670682 0.22660162300144548 8117.244145667389 0.2693594164305743
191 8112.54034133131 0.2265843293488779 8112.044414842488 0.26934215947297335
192 8107.342408616014 0.22656704106602776 8106.846516667138 0.2693249078097619
193 8102.146738625845 0.2265497580788322 8101.650881206351 0.2693076614137847
194 8096.952797739133 0.22653248032622736 8096.456974838545 0.26929042026152755
195 8091.760408365542 0.22651520780629986 8091.264619973382 0.26927318435407754
196 8086.570063200299 0.22649794057085604 8086.0743093060155 0.269255953712919
197 8081.381734505238 0.2264806786854315 8080.886015098188 0.26923872836414836
198 8076.195025463491 0.22646342218617965 8075.699340532981 0.2692215083237038
199 8071.010095219596 0.22644617105512918 8070.5144447549565 0.2692042935852943
200 8065.827207430191 0.22642892524025646 8065.331591420822 0.2691870841294707
201 8060.646132369915 0.22641168469716788 8060.150550805277 0.2691698799405852
202 8055.466734824378 0.22639444941812573 8054.971187693945 0.26915268101609463
203 8050.289248990873 0.22637721943770006 8049.793736284065 0.2691354873706558
204 8045.113693454723 0.22635999480452956 8044.618215160894 0.2691182990244155
205 8039.939866010736 0.22634277554521395 8039.444422119203 0.2691011159881047
206 8034.767825758911 0.2263255616505492 8034.272416259001 0.2690839382594789
207 8029.597710994527 0.22630835308424183 8029.102335875617 0.26906676582519456
208 8024.4294147338005 0.22629114981279896 8023.934073985315 0.269049598672886
209 8019.262862657097 0.22627395183126575 8018.7675562684635 0.2690324368019351
210 8014.098168264459 0.2262567591630555 8013.602896225074 0.26901528022187055
211 8008.935342009086 0.22623957184289903 8008.440104308296 0.26899812894703706
212 8003.77428299587 0.22622238989088814 8003.279079622993 0.2689809829861323
213 7998.615020970389 0.2262052132991069 7998.119851914754 0.26896384233645326
214 7993.457621792831 0.22618804204226362 7992.962487043799 0.2689467069892714
215 7988.302028916383 0.22617087609694503 7987.80692846335 0.2689295769361265
216 7983.148208786874 0.22615371545986862 7982.653142619238 0.2689124521763455
217 7977.996218138011 0.22613656014956784 7977.501186245143 0.2688953327180077
218 7972.8460553742125 0.226119410190115 7972.351057745452 0.2688782185707011
219 7967.697670865051 0.22610226559477214 7967.202707489716 0.26886110974027916
220 7962.551084163551 0.22608512635693626 7962.056155030969 0.2688440062247874
221 7957.406322780361 0.22606799245731726 7956.911427879886 0.26882690801720566
222 7952.263353899432 0.22605086388079784 7951.768493220438 0.26880981511255364
223 7947.122165971996 0.22603374062666773 7946.627339503858 0.2687927275109031
224 7941.982786971073 0.22601662270922881 7941.487994703146 0.268775645218303
225 7936.845208969687 0.22599951014581934 7936.350450891299 0.26875856824192057
226 7931.70940872568 0.22598240294357475 7931.214684826152 0.26874149658473445
227 7926.575399644664 0.225965301096231 7926.080709913323 0.26872443024498577
228 7921.443189901182 0.22594820458954187 7920.9485343273755 0.26870736921754396
229 7916.312760179589 0.22593111341380268 7915.818138752676 0.2686903134991748
230 7911.184108942204 0.2259140275709986 7910.689521651542 0.2686732630911156
231 7906.057248366131 0.22589694707215488 7905.562695201061 0.26865621799775824
232 7900.932169267482 0.22587987192909922 7900.437650217328 0.2686391782240677
233 7895.808862008576 0.22586280214487822 7895.31437706266 0.26862214377139193
234 7890.6873346062985 0.2258457377130108 7890.192883753948 0.26860511463761755
235 7885.567586337667 0.22582867862345488 7885.073169568224 0.2685880908193232
236 7880.449606520813 0.22581162487061873 7879.955223823628 0.2685710723145865
237 7875.3333968128945 0.22579457645800058 7874.839048177311 0.26855405912512115
238 7870.218960560552 0.22577753339420256 7869.724645975903 0.26853705125428184
239 7865.106290144665 0.22576049568643553 7864.612009600273 0.2685200487050207
240 7859.995382402283 0.22574346333495654 7859.501135887471 0.2685030514776426
241 7854.8862406951 0.22572643633355854 7854.392028199197 0.2684860595699534
242 7849.778861157711 0.22570941467545597 7849.284682670056 0.2684690729797177
243 7844.673238514858 0.225692398358262 7844.179094024793 0.2684520917061248
244 7839.569374182124 0.22567538738598827 7839.0752636789875 0.2684351157508821
245 7834.46726703617 0.22565838176499717 7833.973190509288 0.2684181451164302
246 7829.366911907245 0.22564138149894117 7828.872869345941 0.2684011798041974
247 7824.268307955744 0.22562438658622178 7823.774299349344 0.26838421981373756
248 7819.171455155403 0.2256073970214857 7818.677480493239 0.26836726514309495
249 7814.076349442433 0.2255904128005679 7813.582408713842 0.2683503157909036
250 7808.982988398096 0.22557343392327991 7808.4890815924155 0.26833337175709365
251 7803.891371958633 0.22555646039344499 7803.397499065196 0.26831643304313746
252 7798.801497352503 0.22553949221521186 7798.307658360638 0.26829949965055133
253 7793.713361467564 0.22552252938965303 7793.219556366595 0.2682825715797017
254 7788.62696357992 0.22550557191419932 7788.133192359176 0.26826564882969883
255 7783.54230178952 0.22548861978471677 7783.048564438337 0.26824873139898325
256 7778.4593729274275 0.2254716729991366 7777.9656694351415 0.2682318192868537
257 7773.378175546962 0.22545473155849552 7772.884505902909 0.26821491249359275
258 7768.2987081986075 0.22543779546589943 7767.8050723921215 0.2681980110202927
259 7763.220968028989 0.22542086472344622 7762.7273660493975 0.2681811148676055
260 7758.144953037172 0.225403939330522 7757.651384873807 0.2681642240352266
261 7753.070661815582 0.2253870192843527 7752.5771274577755 0.2681473385220994
262 7747.998091865664 0.22537010458217574 7747.504591302754 0.26813045832711974
263 7742.927240875502 0.22535319522342295 7742.4337740968285 0.26811358345002145
264 7737.858107306328 0.22533629120953907 7737.364674301227 0.2680967138911409
265 7732.790688978593 0.22531939254256617 7732.297289736399 0.26807984965109555
266 7727.724983484887 0.22530249922291617 7727.231617994934 0.26806299072983075
267 7722.660989070117 0.22528561124910595 7722.167657321741 0.26804613712670355
268 7717.598703721093 0.22526872861870234 7717.105405703634 0.2680292888406774
269 7712.5381250429955 0.22525185133025644 7712.044860745794 0.26801244587109596
270 7707.479251095395 0.2252349793840123 7706.986020507793 0.2679956082178473
271 7702.422079950802 0.22521811278125636 7701.928883062139 0.26797877588116886
272 7697.366609299911 0.2252012515228056 7696.873446099527 0.26796194886113067
273 7692.312837066218 0.22518439560798087 7691.819707543453 0.2679451271572615
274 7687.2607613111895 0.22516754503503109 7686.767665455385 0.26792831076876006
275 7682.210379796134 0.225150699802235 7681.717317596637 0.2679114996947851
276 7677.1616903632075 0.2251338599090949 7676.668661809364 0.26789469393495674
277 7672.1146910419175 0.22511702535609876 7671.621696123073 0.26787789348914587
278 7667.069379666016 0.22510019614398535 7666.576418371515 0.26786109835736877
279 7662.025754044468 0.22508337227249248 7661.532826363657 0.2678443085392144
280 7656.983812149926 0.22506655374047377 7656.4909180721515 0.26782752403407195
281 7651.94355184589 0.22504974054628893 7651.450691360503 0.26781074484105655
282 7646.904970927276 0.22503293268909302 7646.412144023628 0.2677939709596656
283 7641.86806732127 0.22501613016871627 7641.375273988711 0.26777720238946034
284 7636.832838915433 0.22499933298567376 7636.340079143317 0.2677604391303872
285 7631.79928351319 0.22498254113974353 7631.306557290868 0.2677436811819342
286 7626.7673990008325 0.22496575463031807 7626.2747063176585 0.26772692854372104
287 7621.737183260909 0.22494897345580367 7621.244524106238 0.2677101812147251
288 7616.708634099697 0.22493219761547945 7616.216008462887 0.26769343919461336
289 7611.681749375337 0.22491542710843954 7611.189157245746 0.26767670248245273
290 7606.656526967363 0.22489866193534783 7606.163968334349 0.2676599710784963
291 7601.632964693974 0.224881902095309 7601.140439546897 0.2676432449815697
292 7596.611060394065 0.22486514758883552 7596.118568722284 0.2676265241921858
293 7591.59081193095 0.22484839841332033 7591.098353723828 0.26760980870818335
294 7586.572217122424 0.22483165456980486 7586.0797923693235 0.2675930985308771
295 7581.55527379336 0.22481491605468512 7581.0628824836485 0.26757639365687375
296 7576.53997979653 0.22479818287191436 7576.047621919568 0.2675596940897003
297 7571.526332955085 0.22478145501537125 7571.034008500246 0.2675429998232369
298 7566.514331086315 0.22476473249313708 7566.022040042957 0.2675263108651197
299 7561.5039720285695 0.2247480152918214 7561.011714386075 0.26750962720277455
300 7556.495253599471 0.22473130342878447 7556.003029347189 0.26749294885300495
301 7551.488173610363 0.22471459687605502 7550.995982737699 0.2674762757892401
302 7546.482729890848 0.22469789567397616 7545.990572387124 0.267459608049784
303 7541.478920266558 0.2246811997607588 7540.986796121221 0.26744294557552417
304 7536.476742557443 0.22466450922960512 7535.984651759758 0.26742628845516553
305 7531.476194625599 0.22464782393589366 7530.984137165113 0.2674096365510067
306 7526.477274378053 0.22463114410146381 7525.985250243877 0.26739299007459216
307 7521.479979891753 0.22461446937783325 7520.987989073681 0.2673763486940258
308 7516.484309655008 0.22459780031162005 7515.992352141766 0.2673597129299356
309 7511.490263339117 0.22458113603481675 7510.998339121127 0.26734308195533657
310 7506.497843628079 0.22456447793342688 7506.005952693055 0.2673264570902274
311 7501.5070617884285 0.22454782377442514 7501.0152041284455 0.2673098362079364
312 7496.517952401837 0.22453117717779733 7496.026128001903 0.2672932227559521
313 7491.530616479391 0.22451453222666365 7491.038825336064 0.26727661110004547
314 7486.545342756583 0.2244978986552896 7486.053584847418 0.26726001050876436
315 7481.56296485238 0.22448126032887677 7481.071240186431 0.26724340562008453
316 7476.585899328436 0.22446464416345988 7476.094207862216 0.2672268220578093
317 7471.621268964271 0.22444800493061182 7471.129610742572 0.2672102167676314
318 7466.690110570389 0.22443141902036073 7466.198485488917 0.2671936624523237
319 7461.855702469004 0.22441475656470894 7461.3641106769055 0.26717703553466904
320 7457.303498713478 0.22439823799688036 7456.811939929894 0.26716054558741653
321 7453.573022657644 0.22438149068027372 7453.081497328077 0.26714383888699067
322 7451.9326531210745 0.2243651160349536 7451.441160522194 0.2671274828454634
323 7454.353138958097 0.22434823268188298 7453.861680066725 0.267110658689085
324 7458.220511933784 0.22433182186955733 7457.7290858817705 0.2670942301438084
325 7452.533765419768 0.2243152318261037 7452.042372447017 0.2670777409249178
326 7433.684027681743 0.22429845833297643 7433.192668288479 0.26706093493138877
327 7422.053233580994 0.22428189615610408 7421.561907262248 0.26704442259093525
328 7425.452197660709 0.2242653689333174 7424.960904336551 0.2670279552253218
329 7425.039929217413 0.22424854910091074 7424.548669564498 0.267011103815497
330 7411.7752151563045 0.22423216434582846 7411.283988186609 0.2669948053490234
331 7402.245695324157 0.22421548406970998 7401.754501703289 0.2669781367984266
332 7403.430408364424 0.22419875891843877 7402.939248193955 0.26696141154999675
333 7400.256472492853 0.22418240018283805 7399.765344956337 0.2669451363338411
334 7389.000382077777 0.22416560164764804 7388.509288152894 0.2669283232356765
335 7383.057060392429 0.2241490324953494 7382.56599957234 0.26691178759425277
336 7382.688271545626 0.22413260539647573 7382.197243517485 0.2668954227445819
337 7376.772324573715 0.22411579337903123 7376.281330187704 0.26687859263255836
338 7367.7171560286715 0.22409935542259402 7367.226194462019 0.2668622112308832
339 7364.049868254365 0.22408282086795003 7363.558939720595 0.26684571290235304
340 7361.616926101367 0.22406607399225928 7361.1260310679145 0.2668289594599096
341 7354.5366746058 0.2240496998212524 7354.045812255578 0.2668126504001106
342 7347.712277868927 0.22403306705971543 7347.221448769854 0.26679603201399094
343 7344.6549505830035 0.22401642737719166 7344.16415475118 0.26677940444651604
344 7340.443365814633 0.22400004954113872 7339.952602677677 0.26676308741453214
345 7333.500482297104 0.22398336322822687 7333.0097525309075 0.2667464029680771
346 7328.231166258318 0.22396683782888588 7327.740469511948 0.26672990854143563
347 7324.785893347287 0.22395040892835089 7324.295229410816 0.26671352754213856
348 7319.562973628244 0.22393372656666094 7319.072343056349 0.2666968453286579
349 7313.310508434742 0.22391729076553366 7312.819910689913 0.2666804540632229
350 7308.758550218688 0.22390079102763294 7308.267985441477 0.26666398618312137
351 7304.682041011169 0.2238841623256231 7304.191509483923 0.2666473649200066
352 7299.146150905232 0.22386777098275495 7298.655652111079 0.2666310231711423
353 7293.540629150744 0.22385121054476925 7293.050163459374 0.2666144808257088
354 7289.1475811989285 0.22383466426811105 7288.657148580377 0.2665979542832303
355 7284.599084685327 0.22381826943992117 7284.108684810433 0.26658160545427834
356 7279.109052806089 0.22380168282769863 7278.618686093669 0.2665650295919156
357 7273.913588277506 0.2237852203258825 7273.423254458104 0.26654859907667433
358 7269.444776266992 0.22376878794985836 7268.954475275943 0.2665322031001336
359 7264.644027815799 0.2237522193792283 7264.153759950578 0.26651564584191384
360 7259.309523651178 0.2237358159410821 7258.819288553184 0.2664992820526891
361 7254.315842299379 0.22371933677325745 7253.825640134379 0.2664828282266977
362 7249.725263721604 0.22370282215856918 7249.235094567641 0.2664663318049893
363 7244.828749177516 0.22368643859295517 7244.338612750359 0.2664499885643126
364 7239.638887658495 0.22366993027357618 7239.148784230452 0.2664334977687671
365 7234.723907493496 0.2236534834106512 7234.233836931791 0.26641707829356354
366 7230.036105817454 0.22363708417100245 7229.546068019437 0.26640071384519975
367 7225.122180450111 0.22362058155794745 7224.632175641456 0.266384227096897
368 7220.037844033185 0.2236041896320499 7219.547871974148 0.26636786940488527
369 7215.144344456119 0.22358775897754363 7214.6544052318 0.2663514653413978
370 7210.392518566243 0.2235712958492504 7209.902612248113 0.26633502228112316
371 7205.492884274425 0.2235549276538653 7205.003010657081 0.26631868968942407
372 7200.480186858742 0.22353847607094826 7199.990346124267 0.26630225840432437
373 7195.5871174288895 0.22352206771816346 7195.097309484252 0.2662858769192166
374 7190.795300566884 0.22350569196053413 7190.3055253421835 0.26626953273951015
375 7185.917533239436 0.22348924827755026 7185.42779088309 0.2662531080687993
376 7180.955418364751 0.22347288450702393 7180.465708704105 0.2662367761389307
377 7176.058489580328 0.22345648797703663 7175.568812687408 0.2662204049421939
378 7171.240056013216 0.2234400804204501 7170.750411912843 0.266204019952589
379 7166.3820816801435 0.22342373400594767 7165.892470240477 0.26618770565980787
380 7161.458905270876 0.22340732824240375 7160.96932662162 0.2661713210133371
381 7156.561133977612 0.22339096632562527 7156.071588024487 0.2661549867999633
382 7151.723159520387 0.22337461266215433 7151.233646246368 0.26613866135604847
383 7146.878501405268 0.22335822372661887 7146.389020887763 0.2661222937787936
384 7141.9874710884 0.22334189348610656 7141.4980232009475 0.2661059939662787
385 7137.095087778493 0.22332552787474605 7136.605672598699 0.2660896519191631
386 7132.242574869964 0.2233091757530156 7131.753192369441 0.26607332476927936
387 7127.403415102228 0.2232928526010766 7126.914065219028 0.26605703059871755
388 7122.538304664384 0.22327649177421077 7122.048987481072 0.26604069153752197
389 7117.658207482508 0.2232601753439767 7117.168922903693 0.2660244034713942
390 7112.7973369114015 0.22324384500621478 7112.308084968105 0.2660080982903272
391 7107.956802956614 0.22322751094481016 7107.4675836577735 0.26599178789659816
392 7103.109713913843 0.22321121125645482 7102.620527185823 0.2659755167628765
393 7098.246610058292 0.2231948809135231 7097.757455968394 0.2659592089850037
394 7093.385702609224 0.22317858083583889 7092.896581092724 0.2659429356638243
395 7088.540814053421 0.2231622802655524 7088.051725112252 0.2659266609037244
396 7083.702500308915 0.2231459693836586 7083.213443966273 0.26591037325748973
397 7078.856205000781 0.22312969069393088 7078.367181187793 0.26589412229418996
398 7074.00366242567 0.22311338976340953 7073.514671191367 0.2658778445404643
399 7069.157121118245 0.2230971093899154 7068.66816241896 0.2658615898962075
400 7064.3203922666025 0.2230808347733726 7063.8314660907245 0.2658453411049794
401 7059.485443835925 0.22306454933458256 7058.996550207739 0.2658290788513733
402 7054.645590528634 0.22304829156048644 7054.1567293890985 0.2658128479752462
403 7049.8040234708715 0.22303201812627838 7049.315194854738 0.2657965980069875
404 7044.967583254732 0.22301576001499646 7044.478787129682 0.26578036503486263
405 7040.137174315028 0.22299950924550616 7039.64841066602 0.2657641397614109
406 7035.307854335805 0.22298324991051138 7034.819123182223 0.2657479036716838
407 7030.476265371441 0.22296701371037583 7029.987566664068 0.26573169366201493
408 7025.644452992087 0.22295076616462975 7025.155786756316 0.265715469605871
409 7020.816222457265 0.22293453187253304 7020.3275886652655 0.2656992601270122
410 7015.992166200595 0.22291830391722522 7015.503564839502 0.26568305717625534
411 7011.169635591385 0.2229020707414355 7010.681066673327 0.2656668473154193
412 7006.346536678225 0.22288585669569563 7005.858000162671 0.2656506588582324
413 7001.523629892416 0.22286963404728943 7001.035125798805 0.26563445956305987
414 6996.703052311575 0.22285342435547775 6996.214580612728 0.26561827449105224
415 6991.885613888192 0.22283721872751297 6991.397174576159 0.2656020933054683
416 6987.070182012562 0.222821011683043 6986.581775091238 0.26558590964138046
417 6982.255332992584 0.22280482000582488 6981.766958429584 0.2655697429948558
418 6977.440940398828 0.22278862187869491 6976.952598208923 0.26555356802683067
419 6972.628027943268 0.2227724369923009 6972.139718098671 0.2655374076034791
420 6967.817449667979 0.2227562535139441 6967.32917216648 0.2655212479854978
421 6963.009050425675 0.22274007263441523 6962.520805262484 0.26550509055720406
422 6958.202039790907 0.22272390316349194 6957.713826942202 0.26548894554167146
423 6953.39591085574 0.2227077297215764 6952.907730330925 0.2654727950943772
424 6948.590871069006 0.22269156933700832 6948.102722840699 0.2654566589703606
425 6943.787482832835 0.22267540815929965 6943.299366903571 0.26544052110375865
426 6938.986055979661 0.22265925341481768 6938.4979723363695 0.26542438987621997
427 6934.186415291615 0.22264310579412208 6933.698363919733 0.2654082660873718
428 6929.388165006899 0.2226269575934513 6928.9001459084975 0.2653921408079484
429 6924.591088654398 0.22261082092176043 6924.103101805405 0.26537602807215876
430 6919.795294522838 0.22259468267375934 6919.307339927471 0.2653599126935356
431 6915.001049871448 0.22257855366679236 6914.513127510576 0.2653438072056088
432 6910.208518793453 0.2225624277275588 6909.720628661268 0.26532770445671644
433 6905.417650215435 0.22254630537298514 6904.929792305015 0.26531160504667195
434 6900.628266369638 0.2225301913319148 6900.140440663856 0.2652955144506255
435 6895.84022926226 0.22251407715847488 6895.352435762211 0.26527942289110396
436 6891.053536915678 0.22249797283590408 6890.565775600918 0.26526334192388396
437 6886.268291021053 0.2224818690909267 6885.780561891145 0.26524726081684674
438 6881.484598110424 0.2224657726352078 6880.996901150451 0.2652311873366876
439 6876.702490353668 0.22244968042491522 6876.214825555281 0.26521511796160824
440 6871.921919666131 0.22243359157441098 6871.434287022888 0.2651990516679422
441 6867.142808288408 0.22241751036151464 6866.6552077846445 0.26518299340244145
442 6862.365105648479 0.2224014302160148 6861.877537282694 0.26516693556867327
443 6857.588814097916 0.22238535860197803 6857.101277852518 0.26515088679550985
444 6852.813972778126 0.22236928854137794 6852.326468650567 0.2651348390175149
445 6848.040624635363 0.2223532253852314 6847.553152611558 0.26511879841889635
446 6843.268788508782 0.2223371661312015 6842.78134858112 0.2651027615304019
447 6838.498453618685 0.22232111116874456 6838.011045778714 0.265086728802423
448 6833.729591964313 0.22230506253412335 6833.242216199192 0.2650707025866235
449 6828.9621765359825 0.22228901628639172 6828.474832841363 0.2650546783323829
450 6824.1961947565105 0.222272977526971 6823.708883117054 0.2650386619297744
451 6819.431649659197 0.22225694079826952 6818.94437007132 0.26502264707870504
452 6814.6685542710975 0.22224091115412944 6814.181306720331 0.265006639612431
453 6809.906921527217 0.22222488454417275 6809.419706007816 0.2649906348567913
454 6805.146758228823 0.22220886361028586 6804.659574729353 0.2649746358602785
455 6800.388062713458 0.22219284729166552 6799.900911224767 0.26495864139904524
456 6795.630827267523 0.22217683509183445 6795.143707781531 0.26494265090078023
457 6790.875042290855 0.22216082886304048 6790.387954795491 0.26492666650133695
458 6786.120699598847 0.2221448257046516 6785.633644088285 0.2649106848565638
459 6781.36779480667 0.22212882918722854 6780.8807712674 0.26489471008252374
460 6776.616326715196 0.22211283544962696 6776.129335142017 0.2648787377290712
461 6771.866296762382 0.22209684828457169 6771.379337141931 0.2648627721669643
462 6767.1177067678145 0.22208086425884704 6766.6307790941155 0.2648468094405238
463 6762.370558252925 0.22206488621995818 6761.883662513874 0.26483085283017055
464 6757.624851268381 0.22204891204406074 6757.137987456447 0.2648148998896519
465 6752.880584698257 0.22203294305870513 6752.39375280305 0.26479895214794696
466 6748.137756347701 0.2220169787322636 6747.650956359976 0.2647830089929023
467 6743.396363507866 0.2220010188417827 6742.909595418856 0.2647670701680154
468 6738.6564034312605 0.22198506427997627 6738.1696672302805 0.2647511367007531
469 6733.917873458378 0.22196911358047577 6733.431169137894 0.2647352069037371
470 6729.180771423931 0.22195316867115752 6728.694098972264 0.26471928299519576
471 6724.4450953074565 0.22193722726344797 6723.95845471785 0.26470336234241965
472 6719.710843595432 0.22192129190770793 6719.224234855646 0.2646874478789042
473 6714.978014710199 0.2219053598672961 6714.491437813875 0.26467153645748703
474 6710.246607440598 0.22188943399925934 6709.760062375236 0.26465563136332676
475 6705.516620336828 0.221873511365127 6705.030107096245 0.26463972921827017
476 6700.788052237434 0.22185759495644952 6700.301570809017 0.2646238334610022
477 6696.06090168621 0.22184168173142324 6695.574452063883 0.2646079405957275
478 6691.335167533578 0.22182577478822224 6690.848749704607 0.26459205418249143
479 6686.610848365419 0.22180987094289517 6686.124462323913 0.2645761705633356
480 6681.887943176792 0.22179397350229918 6681.401588909753 0.26456029353683186
481 6677.166450795135 0.22177807897659857 6676.680128297063 0.26454441909493487
482 6672.4463706858105 0.22176219110830758 6671.960079943166 0.26452855153522203
483 6667.727702380678 0.22174630580590704 6667.2414433887125 0.26451268616016205
484 6663.010446585205 0.22173042762295056 6662.524219329385 0.2644968281969106
485 6658.294604721859 0.22171455139379675 6657.808409198748 0.26448097171667034
486 6653.580180769857 0.2216986830783856 6653.09401696322 0.2644651235587791
487 6648.867181368842 0.22168281568198173 6648.381049277462 0.2644492756977501
488 6644.155619580801 0.22166695753671314 6643.669519185572 0.2644334376919929
489 6639.4455171575 0.2216510985713849 6638.959448460938 0.26441759798996195
490 6634.736913841626 0.22163525111639426 6634.250876819777 0.26440177073218135
491 6630.029877467446 0.2216193998851959 6629.543872129169 0.2643859383908437
492 6625.324530710398 0.22160356404330853 6624.838557023417 0.26437012293791207
493 6620.621089378934 0.22158771929650367 6620.135147363111 0.264354296526205
494 6615.91994847236 0.22157189675185612 6615.434038080803 0.2643384948064006
495 6611.221823945125 0.22155605618214225 6610.73594521726 0.2643226716830249
496 6606.528053789075 0.22154025008961983 6606.042206651678 0.26430688730769225
497 6601.841131230821 0.22152440932106102 6601.355315759035 0.26429106246493894
498 6597.165829954651 0.22150862573934424 6596.680046026544 0.2642753023676263
499 6592.511264174072 0.22149277625669217 6592.02551193175 0.26425946606478246
500 6587.895321018409 0.22147702710066627 6587.409600247432 0.2642437438768055
501 6583.3527766738525 0.2214611519148909 6582.867087645246 0.2642278766914847
502 6578.953319991015 0.22144546114680158 6578.467662310055 0.26421221981328424
503 6574.832737916483 0.2214295255264801 6574.3471121088705 0.26419628208666385
504 6571.263781282179 0.22141394230793415 6570.778186593212 0.26418074665927116
505 6568.751401647445 0.2213978736462606 6568.265839118063 0.2641646557355272
506 6568.232888891125 0.22138250001068105 6567.747357033332 0.26414935778236087
507 6571.01052757269 0.22136614657330547 6570.525028483801 0.26413294231546963
508 6578.420563353543 0.22135118179977 6577.9350940659315 0.26411810581191947
509 6588.895824943831 0.22133429058421963 6588.410389568434 0.2641010848125711
510 6595.721316612105 0.22131992140764462 6595.235909776816 0.26408691388157296
511 6587.246094715228 0.2213025637477679 6586.760722777413 0.26406937406653547
512 6561.632355710086 0.22128820780016595 6561.147012290663 0.26405521162252876
513 6533.89407122513 0.22127148537318195 6533.408761351914 0.2640383878422949
514 6522.5505027733925 0.22125594654520186 6522.065223933033 0.2640228938140772
515 6528.822227244684 0.22124063221677412 6528.336978961071 0.26400765139579174
516 6537.485184730494 0.22122388803336293 6536.999970040729 0.26399080173302025
517 6533.521485728311 0.22120930792364982 6533.036300037736 0.26397638265164214
518 6516.564276882277 0.2211925054732821 6516.079124909958 0.26395946684545923
519 6500.395754443145 0.22117733012861662 6499.910632735298 0.26394437771786317
520 6495.974285289777 0.2211615861817033 6495.4891950541705 0.26392864942486877
521 6499.750725920043 0.221145289732262 6499.265668330145 0.2639123001654029
522 6500.12099207334 0.2211304066243245 6499.635964129602 0.26389753711381025
523 6491.263671589766 0.2211137792743922 6490.7786769952645 0.2638808152266719
524 6478.653978209943 0.22109866220779575 6478.169013759585 0.26386578814967027
525 6471.083853587639 0.2210827451616708 6470.598920980055 0.2638498624231421
526 6470.19172366675 0.22106674296542558 6469.706823083265 0.2638338405195061
527 6469.989610271973 0.22105161527246908 6469.504739857195 0.26381879950534887
528 6464.909961126992 0.2210351893908334 6464.4251236367345 0.26380230086639933
529 6455.850534508546 0.2210200505573643 6455.365727211969 0.2637872460197098
530 6447.982759634765 0.22100405796871223 6447.497984344371 0.26377123242604383
531 6444.238085430087 0.22098827157688053 6443.753341708901 0.2637554496094199
532 6442.518529363005 0.22097294510289597 6442.033816235683 0.2637401822182347
533 6438.981513559577 0.22095671426418992 6438.496832945846 0.2637238994663653
534 6432.51029791106 0.2209415270274515 6432.025647597042 0.2637087869911532
535 6425.3628991221385 0.2209255054012769 6424.878280878996 0.2636927377412728
536 6420.111077125844 0.22090988962873453 6419.626490093019 0.26367714319485636
537 6416.846437916999 0.2208943939431358 6416.361881840337 0.2636616827186138
538 6413.596183667269 0.2208783540150999 6413.111659702147 0.263645611106058
539 6408.782963734447 0.22086309734149015 6408.298470219662 0.263630417442804
540 6402.747267194399 0.22084708515962417 6402.2628057335205 0.2636143757186061
541 6397.017470443174 0.22083160048867043 6396.533039917653 0.26359892503164045
542 6392.525031357389 0.22081596120696245 6392.040632095884 0.2635833002979939
543 6388.8045361198665 0.22080011146811457 6388.320168569483 0.2635674389154326
544 6384.743323825402 0.2207847596149491 6384.258986930546 0.2635521352415789
545 6379.788705405959 0.22076880222716258 6379.304400451833 0.2635361518987084
546 6374.359042999586 0.2207533994957179 6373.8747688102085 0.26352078988119987
547 6369.243288622372 0.22073765231823933 6368.759045929048 0.26350504100602506
548 6364.787771885952 0.2207219844979212 6364.30356052097 0.26348938048404696
549 6360.67150432555 0.2207065135671741 6360.1873238719145 0.263473940068257
550 6356.339426405445 0.22069066216522587 6355.855277670805 0.26345807247533537
551 6351.5468092197025 0.22067527756666266 6351.0626912145735 0.2634427275622572
552 6346.506156431673 0.22065947954502022 6346.022070033559 0.26342691856858924
553 6341.605752129641 0.22064396188311267 6341.121696744542 0.2634114232163763
554 6337.0394443176365 0.2206283673950372 6336.555420109128 0.2633958411135268
555 6332.686339249419 0.22061266364952753 6332.202346449843 0.2633801359257768
556 6328.279321610783 0.2205972282302848 6327.7953596517145 0.26336473083824175
557 6323.653037180441 0.2205814575835332 6323.169106773433 0.26334894942509285
558 6318.8533376177475 0.22056602405378295 6318.369438048516 0.26333354517865987
559 6314.054342931248 0.22055034151435496 6313.570474728478 0.26331786125573153
560 6309.396219009741 0.22053479099583367 6308.912381894102 0.2633023246438003
561 6304.8864967521195 0.2205192581501928 6304.4026906867675 0.26328680720135883
562 6300.424145890007 0.22050359209362883 6299.940371158036 0.2632711398775774
563 6295.897307648451 0.22048815304274866 6295.413563769151 0.26325572625764154
564 6291.265098858492 0.22047246315504918 6290.78138636435 0.2632400309876099
565 6286.570162032181 0.22045701341794685 6286.086480414637 0.26322460412581183
566 6281.890324755128 0.2204413947693277 6281.406674372944 0.2632089874148851
567 6277.278519157465 0.22042586568405517 6276.794899821376 0.26319347040481056
568 6272.7337153745 0.22041035119161517 6272.250127054199 0.26317796910982755
569 6268.214020497362 0.2203947467866035 6267.730463384093 0.2631623664816715
570 6263.672330009192 0.220379301274504 6263.188803766732 0.2631469411852795
571 6259.08619684974 0.22036367736785775 6258.602701856903 0.26313131546948487
572 6254.465447144387 0.22034823676923201 6253.981983013205 0.2631158944127995
573 6249.838762167701 0.22033265381764788 6249.355329200568 0.26310031331568406
574 6245.232983054979 0.22031717060235037 6244.7495810411 0.26308484327652926
575 6240.658673352211 0.22030165750382724 6240.175302355558 0.2630693391482255
576 6236.1083519339045 0.2202861231866931 6235.6250120000805 0.2630538106376359
577 6231.564754783635 0.2202706697145774 6231.081445741905 0.2630383720157176
578 6227.011952978974 0.22025510896412678 6226.528675057346 0.2630228126638104
579 6222.442865225872 0.22023968164874613 6221.959618142156 0.2630074020679833
580 6217.860407060756 0.22022413076929254 6217.377191077464 0.26299185252223695
581 6213.273662522402 0.22020869574396237 6212.790477394619 0.26297643203950233
582 6208.692224902806 0.2201931821295207 6208.209070797714 0.2629609229627799
583 6204.12191462087 0.220177720905721 6203.638791428061 0.2629454719029236
584 6199.563295554815 0.22016225328479136 6199.080203288473 0.26293001305779484
585 6195.012808258782 0.22014676634476976 6194.529746960469 0.262914531967903
586 6190.465232802255 0.22013133657264766 6189.982202351451 0.26289911423184725
587 6185.916076117201 0.22011583754063155 6185.433076661294 0.2628836183656818
588 6181.362994364933 0.22010042887240222 6180.880025713065 0.2628682229947841
589 6176.806003548212 0.22008493534338966 6176.323065880825 0.26285273204423565
590 6172.246829158019 0.22006953120329767 6171.763922286326 0.26283734048936125
591 6167.68786604351 0.22005405732278008 6167.204990115905 0.26282187028178944
592 6163.131266887483 0.2200386468386764 6162.648421770265 0.2628064703804036
593 6158.578380823053 0.22002319984420032 6158.095566594198 0.2627910290101459
594 6154.029619274567 0.2200077793227196 6153.54683587861 0.2627756166335385
595 6149.484626866798 0.21999235974297987 6149.0018743023675 0.2627602046880956
596 6144.942605198616 0.21997693121207967 6144.459883485295 0.2627447821088128
597 6140.402641017267 0.21996153513658107 6139.919950086921 0.2627293952102898
598 6135.863947848506 0.2199461036842142 6135.381287776699 0.2627139681223515
599 6131.325994082137 0.2199307254586404 6130.843364756735 0.2626985999435673
600 6126.7885228300265 0.21991529676439378 6126.305924358561 0.26268317470118857
601 6122.251509877896 0.21989993106821867 6121.768942127537 0.26266781929035354
602 6117.715082207532 0.2198845098042124 6117.232545296608 0.2626524011193323
603 6113.179445029963 0.21986915275804828 6112.696938823067 0.26263705413754046
604 6108.644814610045 0.2198537419319827 6108.162339221712 0.2626216464009976
605 6104.111383714328 0.2198383913728567 6103.628939017526 0.2626063054298559
606 6099.579298346477 0.2198229923524525 6099.096884444468 0.26259090965661763
607 6095.04865903701 0.21980764759988108 6094.566275815475 0.2625755739357467
608 6090.519523907976 0.21979226047294245 6090.03717145728 0.2625601902231233
609 6085.991923051995 0.2197769219087749 6085.509601269906 0.26254486017984935
610 6081.46586781251 0.2197615459078149 6080.983576778933 0.262529487669228
611 6076.941364431415 0.21974621459074667 6076.459104052337 0.2625141644874429
612 6072.418421592614 0.2197308484127682 6071.93619194248 0.2624988017218104
613 6067.8970614881355 0.21971552583988224 6067.414862475221 0.2624834870748662
614 6063.377327242525 0.21970016779094623 6062.895158942574 0.26246813216069337
615 6058.859296851517 0.2196848558534021 6058.377159167501 0.2624528281620181
616 6054.343098196364 0.21966950379052758 6053.860991213869 0.2624374787045701
617 6049.828938229604 0.2196542049407627 6049.34686183657 0.2624221880940907
618 6045.3171431748 0.21963885598308197 6044.835097477941 0.2624068408746696
619 6040.808232762925 0.21962357366141605 6040.326217621769 0.26239156749538367
620 6036.30303223945 0.21960822359808682 6035.821047798042 0.2623762178103293
621 6031.802875087458 0.21959296303465525 6031.32092115692 0.2623609675038401
622 6027.309923079822 0.21957760524952308 6026.8279998666085 0.2623456079634915
623 6022.82774861855 0.21956237489962954 6022.345855853478 0.2623303901726766
624 6018.3622801859965 0.21954699844700143 6017.8804181789965 0.26231500855294365
625 6013.923553351589 0.21953181257825996 6013.4417216998 0.2622998392107695
626 6009.528599636077 0.21951639868445214 6009.046798822846 0.26228441454694507
627 6005.2069226242875 0.21950128211497283 6004.7251520208065 0.2622693213664291
628 6001.009545247902 0.21948579772186236 6000.5278056334355 0.26225381674447334
629 5997.026564362716 0.21947079459512603 5996.5448547191045 0.26223884901602473
630 5993.415359687096 0.2194551804048494 5992.933681308467 0.2622231982231233
631 5990.455965417725 0.2194403702765789 5989.974316602668 0.26220844477902105
632 5988.6306974736735 0.21942451929232748 5988.14908042605 0.26219252833086676
633 5988.773691132899 0.2194100445783358 5988.292102940098 0.2621781482226183
634 5992.196501483077 0.21939376898322654 5991.714945957802 0.26216175629118493
635 6000.826314036885 0.219379868304634 6000.344786152354 0.262148016226706
636 6016.566005914624 0.21936288120778655 6016.0845122056835 0.2621308277326264
637 6039.735523476857 0.21934985373740962 6039.254055559856 0.26211806326442927
638 6064.61532689146 0.21933193506374626 6064.133895127109 0.26209982928775666
639 6077.295273376348 0.21931974609623658 6076.813865624371 0.2620880058801217
640 6060.633446069759 0.2193014180726508 6060.1520753462 0.2620693054861939
641 6013.596511521195 0.2192889302098403 6013.115165439411 0.2620571515741764
642 5960.6427781187695 0.2192718191603146 5960.161466489312 0.26203981029676005
643 5933.249859901683 0.21925737613933705 5932.768577062976 0.2620254625669719
644 5940.469892551288 0.21924259307756983 5939.988639225686 0.26201073252385076
645 5963.923061620372 0.21922599390991931 5963.441841663 0.261993963462028
646 5976.160783825829 0.2192127857261568 5975.679590039761 0.26198100034128163
647 5962.547572630214 0.21919552548929971 5962.066413618422 0.261963486302488
648 5932.311817465815 0.2191820035185914 5931.830685291673 0.2619501706234492
649 5908.439143036596 0.2191659419004551 5907.9580430937685 0.26193400092648356
650 5904.872192062237 0.21915072804076424 5904.39112255103 0.26191878316661715
651 5915.200947163842 0.21913641945104562 5914.7199061624915 0.26190458189918936
652 5922.165741637643 0.2191198632857119 5921.684733919895 0.2618878544625185
653 5914.704132808366 0.21910622398167456 5914.223152180137 0.2618744042471273
654 5896.697852833694 0.21908981300561514 5896.216905182589 0.2618578380997548
655 5881.132918098412 0.21907535514564166 5880.6519992765425 0.2618434667240137
656 5876.540742153895 0.21906019860810572 5876.059853645982 0.26182830930472456
657 5880.001347588625 0.21904444518306806 5879.5204906631325 0.26181248030907833
658 5882.05845635962 0.21903032275121292 5881.577627552837 0.2617984840326064
659 5876.383547086304 0.2190140612680103 5875.9027509425805 0.26178208245523427
660 5864.787816575991 0.21899987770879897 5864.307048682025 0.26176801625733825
661 5854.096873155367 0.21898420819141515 5853.616136668412 0.26175227876307955
662 5849.095120116636 0.21896913490462974 5848.614413770764 0.261737210967514
663 5848.685521521475 0.21895443180784624 5848.204844530964 0.26172255870292127
664 5848.0613534135155 0.21893859158538378 5847.580708194553 0.26170662737720674
665 5843.592109312683 0.21892432175061854 5843.11149253002 0.26169246091149534
666 5835.66551609494 0.21890848268342994 5835.1849310827565 0.2616765295005341
667 5827.560568004505 0.21889385445034146 5827.080012191267 0.2616619587867984
668 5822.092968372859 0.21887864029196755 5821.612443003908 0.2616467286590755
669 5819.357301331201 0.21886332659714947 5818.876806618614 0.26163138598951546
670 5817.224221664419 0.21884872416943862 5816.743756097944 0.2616168423053495
671 5813.531771650669 0.21883303453390152 5813.051337540458 0.26160107567669394
672 5807.81290217334 0.21881854462387085 5807.332496971542 0.2615866571739675
673 5801.307678203368 0.2188030338883152 5800.8273040791255 0.2615710903540799
674 5795.636680619132 0.21878817585329938 5795.156336186602 0.2615562566762073
675 5791.466203021049 0.218773153402109 5790.985888630144 0.26154123750373487
676 5788.206848738851 0.21875783513152053 5787.7265650185855 0.2615258851335973
677 5784.726371785428 0.21874318261923303 5784.246117322284 0.2615112805246961
678 5780.296889476494 0.21872768179535143 5779.8166660730585 0.2614957216397758
679 5775.032248818996 0.21871303970137287 5774.552054651871 0.26148112742357654
680 5769.623906296119 0.21869771492694423 5769.143742816051 0.26146576514072317
681 5764.729446006234 0.21868279701833349 5764.249312349649 0.2614508595667099
682 5760.524809078342 0.21866781470391183 5760.044705382695 0.26143588094311804
683 5756.69160296456 0.21865259110079277 5756.211529743001 0.2614206304577098
684 5752.738819905859 0.21863785645640302 5752.2587761204895 0.2614059289121562
685 5748.360723785247 0.21862251275192238 5747.8807107303555 0.2613905421395606
686 5743.590520647522 0.21860779525648505 5743.110536993712 0.26137585855303774
687 5738.703173179402 0.21859255996344787 5738.223220027101 0.2613605923383542
688 5733.991378046606 0.2185776729396521 5733.511454656763 0.2613457169033006
689 5729.584282002912 0.21856266418805423 5729.104388634717 0.26133070400697533
690 5725.4083079633565 0.2185475686881507 5724.928444801696 0.26131559297182566
691 5721.276227653033 0.21853275043005305 5720.796394109743 0.2613007928589682
692 5717.019002214283 0.21851754141133878 5716.539199119913 0.26128555295831307
693 5712.574669696706 0.21850278294182038 5712.094896095038 0.2612708187257408
694 5707.9966397138105 0.21848760186199706 5707.516896503017 0.26125560893129196
695 5703.398510826714 0.21847277377473845 5702.918797257782 0.2612407951575215
696 5698.8812884394065 0.2184577206308046 5698.401604990939 0.26122572783664977
697 5694.485569748185 0.2184427624838965 5694.0059162190855 0.2612107666155373
698 5690.186045439118 0.21842785527653316 5689.706421721859 0.26119586198224876
699 5685.919356696898 0.21841278777245843 5685.439763132535 0.26118077659032957
700 5681.622558066136 0.2183979755039562 5681.142994113303 0.26116597732882946
701 5677.261220353757 0.21838286888441377 5676.781686638175 0.26115084669831495
702 5672.837399939666 0.21836807379936152 5672.357895800428 0.2611360654388174
703 5668.379685998515 0.21835300273226918 5667.9002120223195 0.2611209734629957
704 5663.9248087388005 0.2183381616293955 5663.445364437971 0.26110613920021813
705 5659.500918094479 0.21832317230639475 5659.021503784401 0.2610911377712202
706 5655.118881488405 0.2183082584811737 5654.639497009412 0.26107622051220425
707 5650.772647510445 0.21829335827380214 5650.293292834268 0.2610613179031819
708 5646.445793220541 0.2182783813219638 5645.966468510783 0.26104632843631354
709 5642.119917657666 0.21826354740087298 5641.640622611271 0.26103149899329287
710 5637.781289590345 0.21824853894386534 5637.302024578555 0.26101647284683455
711 5633.423982283716 0.21823373538835525 5632.944746872114 0.26100167621460363
712 5629.049565759913 0.21821873162240535 5628.570360374241 0.2609866540493148
713 5624.664564965121 0.2182039252075934 5624.185389187007 0.2609718529068266
714 5620.277212161294 0.21818895406818964 5619.798066341126 0.2609568661002521
715 5615.894712724669 0.21817412347734724 5615.415596564685 0.26094203650737874
716 5611.521659965997 0.21815919917469412 5611.042573665805 0.26092710101691113
717 5607.159651478189 0.21814433702360822 5606.680594906481 0.26091223468423136
718 5602.80780330285 0.21812946087541676 5602.328776489989 0.2608973519857319
719 5598.463703042814 0.2181145707765141 5597.984706019062 0.26088245297512896
720 5594.124403439469 0.21809973549527256 5593.645436089093 0.2608676148802189
721 5589.7871974358295 0.21808482712931568 5589.308259914634 0.2608526940669095
722 5585.4500664181305 0.2180700217936725 5584.971158508029 0.2608378883076174
723 5581.111829762781 0.21805510633055386 5580.632951698213 0.2608229582376626
724 5576.772067158569 0.21804032028764536 5576.2932186654325 0.2608081728496431
725 5572.430929711679 0.2180254073057451 5571.952111060094 0.2607932442799022
726 5568.088911278979 0.21801063238956042 5567.610122176497 0.2607784700927011
727 5563.746653561484 0.21799572845958745 5563.267894282622 0.2607635504015998
728 5559.404797033739 0.21798095971585346 5558.926067292171 0.2607487818526043
729 5555.063899203549 0.2179660682345078 5554.585199260461 0.2607338748538473
730 5550.724395007954 0.2179513036746545 5550.245724594569 0.26071910971066325
731 5546.386601902103 0.21793642537922603 5545.907961260493 0.260704216231628
732 5542.050738225407 0.21792166532183674 5541.5721271052325 0.2606894548526282
733 5537.716960940281 0.21790679899581109 5537.238379567758 0.2606745735272767
734 5533.385398330168 0.2178920453967469 5532.9068464666625 0.2606598181086019
735 5529.056192374579 0.21787718844189904 5528.577670240117 0.2606449460198157
736 5524.729533847693 0.21786244445944744 5524.251041203127 0.26063020010716875
737 5520.405711910292 0.21784759316777422 5519.927248984031 0.26061533309268337
738 5516.0851669550375 0.21783286307728178 5515.606733490476 0.2606006014850561
739 5511.768576293281 0.2178180125119684 5511.290172546765 0.26058573400369056
740 5507.456970233184 0.21780330204519635 5506.9785959080045 0.26057102313405006
741 5503.151924766035 0.2177884454562578 5502.673580172969 0.26055614761042006
742 5498.855852779565 0.21777376267248066 5498.377537550369 0.26054146652314847
743 5494.572483582397 0.21775889028559225 5494.094198120122 0.2605265719882987
744 5490.307626146205 0.21774424720336785 5489.829369964832 0.2605119341698875
745 5486.070425081249 0.21772934405587635 5485.5921987333595 0.26049700383328783
746 5481.875426635273 0.2177147595157262 5481.397229445332 0.2604824304244048
747 5477.745999164044 0.21769980168883987 5477.26783192491 0.26046743744575773
748 5473.720095758871 0.2176853063342001 5473.241957489708 0.2604529628295586
749 5469.859851573827 0.21767025438584847 5469.381743456493 0.2604378629487599
750 5466.267996622955 0.21765589937320642 5465.789917179057 0.2604235445246743
751 5463.115086265701 0.21764068688210797 5462.637037315618 0.26040826320123156
752 5460.685960437662 0.21762655899525843 5460.207939680317 0.26039419835008437
753 5459.454123165801 0.21761107304918437 5458.976133483911 0.2603786088410653
754 5460.202226702054 0.21759731965416154 5459.724264419432 0.26036496296690526
755 5464.187882779923 0.21758137084682921 5463.709952556542 0.2603488525341038
756 5473.346418486506 0.21756823367579006 5472.868514355649 0.26033589718209454
757 5490.34757288012 0.21755152688342808 5489.869702419468 0.2603189337691665
758 5518.133887699113 0.21753935087597892 5517.656041290812 0.26030705742540006
759 5557.886880361717 0.21752153746838823 5557.409069977714 0.2602888465340461
760 5604.652962069315 0.2175105958655982 5604.175173112979 0.26027836047029196
761 5641.844991763898 0.21749166269909917 5641.367241221084 0.2602588801146386
762 5642.922723905624 0.21748150341181924 5642.444993119692 0.26024928251882057
763 5590.14705999355 0.2174625838462473 5589.669367605245 0.26022980445972643
764 5500.211542014864 0.21745141188780895 5499.73387153292 0.26021907005664935
765 5421.963742023218 0.21743462103430414 5421.486105412982 0.2602019892023879
766 5396.278837097849 0.2174205737105449 5395.801228517385 0.2601880067536365
767 5422.67194175831 0.217406900901651 5422.194360410752 0.26017444665636014
768 5465.369190463995 0.21739013132909518 5464.891642945387 0.2601573872802537
769 5483.384465375176 0.21737832773177146 5482.906941109042 0.2601459384018087
770 5459.467947372772 0.21736089184906862 5458.990458358417 0.2601281225063218
771 5411.3085783180295 0.2173485336466699 5410.8311137377395 0.2601160466424971
772 5374.448974434676 0.2173327266074374 5373.9715416380905 0.26010006997748664
773 5369.926032300453 0.21731814613121442 5369.448628674527 0.260085479794967
774 5388.972843226351 0.21730463537536926 5388.495466492307 0.2600720986682129
775 5405.778989585236 0.21728824106634034 5405.301645888602 0.2600554555678833
776 5401.210347033866 0.21727573057134245 5400.733028098656 0.26004320463811714
777 5377.1159610875675 0.21725933916067783 5376.638675185741 0.26002656266573054
778 5351.510256012936 0.21724595016887424 5351.032996745983 0.2600133167845675
779 5340.6852643139055 0.21723106567998407 5340.208034870074 0.2599983781523846
780 5345.719768191158 0.21721598526578859 5345.242568988714 0.25998321717821676
781 5354.599888387536 0.21720259673329878 5354.122715821065 0.2599699697382035
782 5354.636402685581 0.2171865699759186 5354.1592623791075 0.25995373649739595
783 5342.83071679439 0.21717345046540742 5342.353602551762 0.25994079216291455
784 5326.513861435354 0.21715786008259744 5326.036778524207 0.2599250510639026
785 5315.4125748235 0.2171438022395769 5314.935519977717 0.2599110435427722
786 5313.239293734902 0.2171294203704255 5312.762267645884 0.2598966686476777
787 5315.922555882121 0.2171142144235473 5315.445560307173 0.2598813605244348
788 5316.447925457735 0.217100702009391 5315.970956787594 0.2598679681316149
789 5310.9294687876345 0.21708509761766348 5310.452531482374 0.25985220764259254
790 5300.9778092427505 0.21707150779554235 5300.500899008673 0.2598387262828219
791 5291.359663147719 0.21705642255942695 5290.882783173291 0.25982355186912276
792 5285.689487665144 0.21704206165468934 5285.212636406999 0.2598091964901561
793 5283.921479037672 0.217027840150018 5283.44465619935 0.25979499817150364
794 5283.160332512812 0.2170127437136251 5282.683539960061 0.25977980903603143
795 5280.392989142658 0.2169990229697245 5279.916223943666 0.25976617602234325
796 5274.691513814724 0.21698376765605557 5274.214779241391 0.2597508056776443
797 5267.436192766785 0.21696990103213964 5266.959485859573 0.2597370061802528
798 5260.851631299582 0.21695506599495917 5260.3749541235275 0.2597221100597847
799 5256.263795742912 0.21694064817267814 5255.7871474093345 0.25970768540516087
800 5253.376468802919 0.2169264057294315 5252.899848938665 0.25969345852487086
801 5250.82537047002 0.21691150122141503 5250.3487804870565 0.25967848174268354
802 5247.319487291373 0.21689759189569977 5246.84292506904 0.25966463043712107
803 5242.469747995386 0.21688258255146686 5241.993215879195 0.259649533638986
804 5236.842351008859 0.2168685879876445 5236.365846836385 0.2596355844864046
805 5231.390093442092 0.21685384898293733 5230.91361880088 0.25962079222910894
806 5226.76894090798 0.2168394981162826 5226.292494971363 0.25960643850068227
807 5222.999213910207 0.21682516186805365 5222.522796647713 0.2595921006257688
808 5219.5950026966175 0.2168104654057413 5219.1186148767465 0.25957735446511443
809 5215.964964443042 0.21679639851566468 5215.488604724526 0.25956331999991844
810 5211.778437575648 0.21678157449186553 5211.302107573029 0.2595484281270923
811 5207.094049202404 0.21676752096205848 5206.617747274049 0.25953440739290046
812 5202.239015874375 0.21675281796445972 5201.762743405316 0.25951965109438463
813 5197.568468285278 0.21673857428600635 5197.0922242971665 0.2595054138257676
814 5193.268195424055 0.21672412560436552 5192.791980354537 0.25949094391299193
815 5189.295701872303 0.2167096388987987 5188.819515803109 0.25947643029524403
816 5185.454744190291 0.21669542010863505 5184.978586551062 0.259462219121038
817 5181.529304255541 0.21668077790656168 5181.053175949431 0.2594475282039034
818 5177.393596409367 0.2166666594654052 5176.917496320715 0.25943342918613743
819 5173.050823431937 0.21665200989642988 5172.574752693473 0.25941872856772236
820 5168.601024933689 0.21663784748426612 5168.124982507782 0.25940457842305575
821 5164.172532379098 0.21662331289349615 5163.696519059681 0.25939000652349126
822 5159.8580690907 0.2166090184558637 5159.382084366608 0.2593757056362784
823 5155.683160068263 0.2165946465690562 5155.207204105251 0.2593613164429946
824 5151.611611699505 0.21658021246047712 5151.13568463087 0.2593468561753149
825 5147.5753187541395 0.21656597583759687 5147.099420159665 0.25933261863696455
826 5143.509064155013 0.2165514562001714 5143.033194638566 0.2593180602471806
827 5139.374791262487 0.21653728408083195 5138.898950084101 0.2593038943054273
828 5135.168970369828 0.2165227561673894 5134.69315828847 0.2592893251902119
829 5130.91508955086 0.2165085739251915 5130.439305830511 0.25927514642391863
830 5126.648557093935 0.21649410259063329 5126.172802351395 0.2592606399490857
831 5122.401584477854 0.21647985996346505 5121.925858226387 0.25924639150332124
832 5118.193456235326 0.21646547837247332 5117.717758771772 0.2592319851814161
833 5114.027788944666 0.21645115952809774 5113.552120135983 0.25921764915401896
834 5109.895568627238 0.21643686760503159 5109.419928416739 0.25920334289491087
835 5105.781163601517 0.2164224858141394 5105.3055521814 0.2591889343019034
836 5101.668504480906 0.21640826046101622 5101.192921518472 0.2591747019733982
837 5097.5455376907585 0.21639384505922254 5097.069983591698 0.25916025400113835
838 5093.406202798892 0.21637965412867358 5092.930677085524 0.25914605923900136
839 5089.250237420406 0.21636523714841693 5088.774740575138 0.259131608119899
840 5085.081543581213 0.2163510510454458 5084.606075112718 0.25911741744911015
841 5080.906084410839 0.21633665801062968 5080.430644760776 0.25910299205228826
842 5076.729950128344 0.21632245623233476 5076.254538889826 0.2590887822853191
843 5072.558057218582 0.21630810225395394 5072.082674716628 0.2590743997001097
844 5068.393521158418 0.2162938749322882 5067.918167123807 0.2590601596781058
845 5064.237637806838 0.21627956509569576 5063.762312416088 0.2590458256542272
846 5060.090230270271 0.21626531118754927 5059.614933404882 0.25903155420073565
847 5055.950168473435 0.2162510433225503 5055.474900163831 0.25901726628165794
848 5051.815878990785 0.21623676732759348 5051.34063925497 0.25900296848751764
849 5047.6857517976205 0.21622253541633815 5047.210540542339 0.25898871986566113
850 5043.558406476617 0.21620824412887316 5043.083223829071 0.25897440341694294
851 5039.432819715086 0.2161940412143956 5038.957665487648 0.25896018622337763
852 5035.308356748484 0.2161797412638192 5034.833231148602 0.2589458586181072
853 5031.184729411852 0.21616556140094773 5030.709632184322 0.258931666128589
854 5027.061936916532 0.21615125779253663 5026.586868325712 0.2589173330282586
855 5022.940190107368 0.21613709707538198 5022.465149849468 0.2589031608253618
856 5018.819865993559 0.21612279252417935 5018.344854375734 0.25888882530065804
857 5014.701467816401 0.2161086494641601 5014.226484495237 0.2588746717004066
858 5010.585633149134 0.21609434421198093 5010.110678470896 0.2588603340257195
859 5006.473151043699 0.2160802198209729 5005.998224623705 0.2588462001718706
860 5002.365038677373 0.21606591158003935 5001.890140908033 0.2588318577609533
861 4998.262634858378 0.21605180946642283 4997.787765301179 0.25881774773257055
862 4994.167782795664 0.2160374932113497 4993.692941907549 0.25880339490441506
863 4990.083064926611 0.21602341997330515 4989.608252190476 0.25878931616084444
864 4986.0122080999545 0.21600908730485927 4985.53742406923 0.25877494342002355
865 4981.960644572532 0.21599505348067782 4981.485888611177 0.25876090787419054
866 4977.936450296814 0.21598069127399763 4977.461723105156 0.25874650038331437
867 4973.951717331642 0.21596671321202582 4973.477018091914 0.25873252651592016
868 4970.024834996502 0.21595230110783142 4969.550164634135 0.25871806125916474
869 4966.183946441276 0.21593840430241065 4965.709303859085 0.2587041778886997
870 4962.47271154257 0.21592391032676042 4961.998098013524 0.2586896187199025
871 4958.959223567478 0.21591013517897698 4958.484637560784 0.25867587151503785
872 4955.750949568393 0.21589550826501816 4955.276392899426 0.25866116070150064
873 4953.017984484698 0.2158819198446851 4952.543454941637 0.2586476232167097
874 4951.031946140726 0.21586707729752747 4950.557446396168 0.25863266726019185
875 4950.225284087452 0.2158537815137329 4949.750810846714 0.2586194592243938
876 4951.287759720584 0.21583858884039445 4950.813317025718 0.2586041060259819
877 4955.300626775716 0.21582575742643872 4954.82620959666 0.25859142162990095
878 4963.929158894961 0.21580999981918167 4963.454773467017 0.25857542812429457
879 4979.592742377006 0.21579790068625973 4979.118380905793 0.25856357052761064
880 5005.517792187265 0.21578126030610287 5005.043464350418 0.258546576540697
881 5045.086193873552 0.2157702579824403 5044.611887656494 0.2585359590746538
882 5099.875298060402 0.21575237299093628 5099.401028134656 0.2585175527551039
883 5164.921849386165 0.21574275859847597 5164.447598119282 0.25850850828600136
884 5223.0619175736865 0.2157235812607507 5222.587705362686 0.2584886297387449
885 5243.430291503359 0.2157149746357063 5242.956095795172 0.2584807335512129
886 5197.595015405818 0.21569554446052244 5197.120859305235 0.25846055612225316
887 5088.623462313741 0.21568619635068004 5088.149324293031 0.2584518243589277
888 4965.358425653049 0.21566875010186223 4964.884323010384 0.2584338925632555
889 4890.383411258442 0.21565642982693897 4889.909333044219 0.25842178439620667
890 4891.103187660549 0.21564252307257115 4890.629137264909 0.25840787256804737
891 4943.703215363441 0.21562675975189188 4943.229196753521 0.2583918501680586
892 4996.810043702826 0.21561564956018234 4996.336046937977 0.2583811152894591
893 5007.073944395417 0.21559820787910683 5006.599983005143 0.2583631823949771
894 4965.682338511816 0.2155874775058823 4965.208398155141 0.25835287916852556
895 4902.280237322624 0.21557099801811078 4901.806330287433 0.2583360371727052
896 4859.275109118555 0.21555828461758705 4858.801227356187 0.25832347775065173
897 4857.464890081012 0.21554437202977725 4856.991036155417 0.2583095535656099
898 4883.855456408898 0.21552911507207081 4883.381633194303 0.2582940995232342
899 4907.722546398117 0.21551723783928614 4907.248746671257 0.2582824890208382
900 4906.062001289493 0.21550085039323538 4905.588234692007 0.2582657470925684
901 4878.9048891347165 0.21548908862816046 4878.431145779261 0.25825426682740416
902 4845.719268974447 0.21547357225386005 4845.245556888277 0.2582385139159038
903 4827.328388250633 0.21546026106111602 4826.854702720213 0.2582252693589059
904 4829.722085968961 0.21544661723630154 4829.248427706163 0.2582116455621824
905 4842.459044992348 0.2154315628832663 4841.985417013397 0.2581964160677144
906 4849.713002685445 0.21541921743262543 4849.239399199855 0.258184268156974
907 4842.842409566166 0.2154035605169235 4842.368837654289 0.25816835136023797
908 4825.2686802575745 0.21539110360883879 4824.795133078706 0.258156075259232
909 4807.732208294237 0.21537621235533105 4807.258691053753 0.2581410281290194
910 4798.9900604361965 0.21536259025396268 4798.516570421369 0.25812742457407745
911 4799.836712288835 0.21534901927714992 4799.3632493910945 0.25811387846381767
912 4804.191374847628 0.21533423111577393 4803.717941670054 0.25809894645884607
913 4804.812858985058 0.21532149041450518 4804.3394511509 0.258086343743717
914 4798.551622574053 0.21530636394005484 4798.078245184918 0.25807102519481806
915 4787.670366023705 0.215293489437294 4787.197014265492 0.2580582687758421
916 4777.201813061144 0.21527892588973335 4776.728490545883 0.25804358937146227
917 4770.944529048133 0.21526524336433264 4770.471233892864 0.25802991190464164
918 4769.165814751065 0.21525158701691427 4768.692546900549 0.2580162634992492
919 4769.181181761468 0.2152371058923291 4768.707942979846 0.25800167573010885
920 4767.732186498401 0.21522403817514962 4767.258973764458 0.2579886957685802
921 4763.187310478442 0.21520929084817064 4762.714127384017 0.2579738035763597
922 4756.217779753472 0.2151961875730617 4755.744622784204 0.2579607816951479
923 4748.890168030384 0.21518176992657104 4748.4170399972145 0.25794626324324554
924 4743.090222873291 0.21516816326971092 4742.617122042989 0.257932667032706
925 4739.415701780849 0.21515435010798475 4738.94262859566 0.2579188350815359
926 4737.101559381593 0.21514017976464284 4736.628514605906 0.257904595921673
927 4734.768851599159 0.2151268337741554 4734.295833471195 0.2578912941903577
928 4731.351079635887 0.2151123869466915 4730.878090509995 0.2578767389445989
929 4726.623661939063 0.21509913678080766 4726.150699257463 0.25786354481871404
930 4721.141914489498 0.21508480034311733 4720.668980575398 0.25784911375775693
931 4715.763501092265 0.21507130527441742 4715.290594147508 0.2578356394826231
932 4711.120701067422 0.2150573280677589 4710.6478221235475 0.2578216158061626
933 4707.337603470364 0.21504345584236806 4706.864752303638 0.25780771088362614
934 4704.081475208103 0.21502984933989186 4703.608651251127 0.2577941076356917
935 4700.83460586108 0.2150156944734831 4700.361810286966 0.2577798796401735
936 4697.191136792751 0.215002285885098 4696.7183680066855 0.25776650018083797
937 4693.026470833457 0.21498806534539044 4692.553730572091 0.2577521960215341
938 4688.490398075707 0.21497462880792303 4688.017684663582 0.2577387833174208
939 4683.874361587386 0.21496054663274125 4683.401676405567 0.25772463518630256
940 4679.446301472649 0.21494692303941737 4678.973643541422 0.25771100818757203
941 4675.337804948732 0.21493307960269528 4674.865174738826 0.2576971303030708
942 4671.519482317742 0.21491923116297948 4671.046879840566 0.2576832460125473
943 4667.851551202402 0.2149056059478093 4667.3789759814335 0.25766961502122754
944 4664.167253035839 0.21489160063804777 4663.694705884399 0.257655550802527
945 4660.345358156219 0.21487809294469784 4659.872838011165 0.25764205210945024
946 4656.345813894734 0.2148640483072181 4655.873321904711 0.25762794171603903
947 4652.204715185821 0.21485053897766643 4651.732250207113 0.25761443973043313
948 4648.002379551494 0.21483656310163143 4647.529942582233 0.2576004061589647
949 4643.823711266339 0.21482296448755678 4643.351301500703 0.25758680114949123
950 4639.727792159143 0.21480911894485596 4639.255410125741 0.257572914457074
951 4635.734584080591 0.21479539737231 4635.262229515105 0.2575591681133539
952 4631.828413586545 0.21478168910533807 4631.356086461242 0.2575454361973425
953 4627.97199474714 0.21476786070783402 4627.4996953195505 0.2575315668820659
954 4624.123240589339 0.21475425565468317 4623.650968382704 0.25751795097974745
955 4620.248720451527 0.2147403665647524 4619.776476073775 0.25750401118792426
956 4616.330658212153 0.21472681238874022 4615.858440948015 0.25749045174895013
957 4612.367502703226 0.21471291595018496 4611.895313285099 0.2574765021766225
958 4608.36985073225 0.21469936262514286 4607.897688427345 0.2574629422798524
959 4604.354456995855 0.21468550237324763 4603.8823224610205 0.2574490324612814
960 4600.338446377766 0.21467191485406567 4599.866339030676 0.2574354322360269
961 4596.335271622346 0.21465811641755236 4595.863191914599 0.2574215913292156
962 4592.352776511258 0.21464447845735848 4591.880724100508 0.25740793229203185
963 4588.393181405195 0.21463074937888071 4587.921156486939 0.25739416887718847
964 4584.454300973636 0.2146170609072689 4583.982303461777 0.25738045095185996
965 4580.531302572563 0.21460339526765193 4580.059332419003 0.25736675829222305
966 4576.618416097757 0.21458966659115478 4576.14647343796 0.2573529932063265
967 4572.710245735806 0.2145760512238309 4572.238330328261 0.2573393563209056
968 4568.80256255885 0.21456229698754217 4568.330674701124 0.2573255607387376
969 4564.89260003949 0.21454871695098496 4564.420739359912 0.2573119626273008
970 4560.979000191794 0.2145349514739181 4560.5071670874795 0.25729815283976687
971 4557.061530014018 0.214521393743264 4556.589724041591 0.257284578684189
972 4553.140739570699 0.21450762832103207 4552.668961174835 0.25727076754307904
973 4549.217610211643 0.2144940835817956 4548.745858921315 0.25725720674634894
974 4545.293297269204 0.2144803254614307 4544.821573541247 0.25724340249596533
975 4541.368931659504 0.21446678848904813 4540.8972350219 0.25722984911500746
976 4537.445533275517 0.21445304099123275 4536.973864178992 0.2572160555336408
977 4533.523963622613 0.2144395102025121 4533.052321604644 0.25720250776738535
978 4529.604955574888 0.2144257733487497 4529.133341076659 0.2571887248792473
979 4525.689147880342 0.21441225009556034 4525.21756044598 0.257175184266143
980 4521.777168075211 0.2143985213122032 4521.305608144755 0.2571614091440619
981 4517.869704165859 0.21438500927315388 4517.398171276717 0.25714787986859666
982 4513.967621430683 0.21437128383566947 4513.496116039709 0.2571341071382355
983 4510.0720766034265 0.21435778876664027 4509.600598218912 0.2571205957481594
984 4506.184704360635 0.21434405983155733 4505.713253483177 0.25710681762565657
985 4502.3078390470655 0.21433058979736844 4501.836415123974 0.25709333329417844
986 4498.444882923235 0.21431684786278776 4497.973486536401 0.2570795389716744
987 4494.600803234855 0.21430341411821396 4494.129433726237 0.2570660945004877
988 4490.7829544104015 0.2142896457594302 4490.311612495933 0.2570522687088694
989 4487.002261381801 0.21427626448659967 4486.530946234811 0.25703888250306384
990 4483.275171695439 0.21426245003690658 4482.8038842425285 0.2570250028735068
991 4479.626566285548 0.21424914539079504 4479.155305437751 0.2570117024062522
992 4476.094582079546 0.21423525500262947 4475.623349089553 0.25699773499055883
993 4472.737959738201 0.21422206422466644 4472.266753111358 0.2569845626181382
994 4469.648316805315 0.21420805126981018 4469.177138299664 0.25697045438102556
995 4466.969043008257 0.21419503325066702 4466.497890497923 0.25695747708326855
996 4464.927067584757 0.2141808233314757 4464.455943618025 0.2569431434007287
997 4463.881469602078 0.2141680728172981 4463.4103710603185 0.2569304689419241
998 4464.404809760783 0.2141535457457781 4463.933740441947 0.256915773090649
999 4467.402327765155 0.21414121624229743 4466.9312829728215 0.2569035760904541
1000 4474.303002701565 0.2141261781774619 4473.831988225884 0.25688829750415404
1001 4487.2973984657765 0.21411451519463898 4486.826407093247 0.25687685733482757
1002 4509.646311544476 0.21409866354001372 4509.175352229458 0.25686065147723736
1003 4545.768564683973 0.21408803622343733 4545.2976262591665 0.25685038858327713
1004 4600.830590027889 0.21407095043443508 4600.359686301653 0.2568327758014071
1005 4678.330850580553 0.2140618089514549 4677.859964567279 0.2568242043216049
1006 4774.9430468231185 0.2140431074443693 4774.472198968995 0.25680474667927433
1007 4871.1749762088275 0.21403563286028524 4870.704142498134 0.25679807783335296
1008 4926.751562394126 0.21401559819909655 4926.280769705519 0.2567770904084489
1009 4893.09639465879 0.21400880492984203 4892.6256146470305 0.2567712068298293
1010 4755.852555244137 0.21398930496000548 4755.381815121502 0.2567508176753141
1011 4568.582685395167 0.21398058388850622 4568.111962073157 0.2567427381213045
1012 4428.03491935425 0.21396441600855573 4427.564228788325 0.2567261499159721
1013 4397.877473753629 0.21395151087233993 4397.4068089537905 0.25671328896640244
1014 4463.594179032767 0.21393968397218427 4463.123537689639 0.256701659155381
1015 4553.7638265606465 0.2139230720747723 4553.293218928175 0.25668456039678256
1016 4593.436957837815 0.2139137532142964 4592.966368288412 0.2566757961881518
1017 4551.969681130152 0.2138962431592046 4551.499127219772 0.2566576672208102
1018 4460.813912726645 0.21388618913352042 4460.343378474934 0.25664806257767875
1019 4385.512944200772 0.2138708536975353 4385.042440929603 0.2566324174709149
1020 4370.181284753543 0.21385777396344907 4369.710807628312 0.25661935126774443
1021 4406.468585325065 0.2138456495302752 4405.998132298828 0.2566073767070443
1022 4449.660634899172 0.213829888475783 4449.190213768624 0.25659124207189954
1023 4458.4998341108785 0.21381944021509272 4458.0294334872815 0.25658118338214103
1024 4425.182302058238 0.21380330149198867 4424.711934142209 0.25656461453684254
1025 4376.004615950187 0.2137920065886779 4375.534270357412 0.2565535861860817
1026 4345.460559259516 0.2137776856386884 4344.990242478863 0.2565390950138066
1027 4347.543352903798 0.2137641177638805 4347.073063321367 0.2565254646674454
1028 4368.790706344586 0.2137520227861884 4368.320440803157 0.25651351864302385
1029 4384.073075285152 0.2137367754742804 4383.602840544571 0.2564979651072205
1030 4377.776689093449 0.2137255446138922 4377.306476542505 0.25648700633011706
1031 4353.759654766711 0.2137103825355232 4353.2894728356105 0.25647154856547444
1032 4328.805635856686 0.21369826390664515 4328.335478020242 0.25645957253841084
1033 4317.4039587505 0.21368455786704138 4316.9338284134055 0.2564457792276862
1034 4321.194436754737 0.21367080964540594 4320.724334008199 0.25643193689299826
1035 4330.375893984103 0.2136585800519398 4329.905815572478 0.25641983157305986
1036 4333.2704578552775 0.21364382608888935 4332.800409192424 0.25640483676459
1037 4325.161216089098 0.2136320081408501 4324.691190879963 0.25639320099448815
1038 4310.304602171195 0.21361748923830723 4309.8346062083765 0.2563784735799544
1039 4297.062483359552 0.21360493695850502 4296.592512426603 0.25636599599059734
1040 4291.076662862745 0.21359148494646576 4290.606718889837 0.2563524879615257
1041 4291.824216692475 0.2135778094599084 4291.35430015959 0.2563387234246154
1042 4294.282613901772 0.2135653428872021 4293.812722217263 0.2563263416216113
1043 4293.330247036411 0.2135510241289013 4292.860384172864 0.256311839417882
1044 4287.22936282237 0.21353880569891753 4286.759524276587 0.25629974008343265
1045 4278.08533917823 0.21352466889824137 4277.615529064764 0.2562854445680912
1046 4269.637954045217 0.21351195029107012 4269.168169323589 0.2562727713377586
1047 4264.452721156061 0.21349853741352806 4263.9829633158415 0.2562593028057149
1048 4262.49992557089 0.21348505718297722 4262.030194757277 0.2562457564304084
1049 4261.7324582935835 0.21347233494837956 4261.262752881857 0.2562330767786243
1050 4259.808459950886 0.21345837834014036 4259.338782588802 0.25621898374327384
1051 4255.600748681872 0.21344589156852195 4255.131096218226 0.2562065720763193
1052 4249.621496886916 0.21343198480664766 4249.151872367534 0.2561925345750348
1053 4243.357482294049 0.21341923435960405 4242.887883240031 0.2561798196587129
1054 4238.175030385006 0.2134057692293088 4237.705458329678 0.2561662860990098
1055 4234.544861577474 0.21339252188731211 4234.075316054554 0.256153001032601
1056 4231.967927065105 0.21337955481351994 4231.49840747433 0.25614003596202284
1057 4229.471345352989 0.21336591685317227 4229.001853133755 0.25612630238187073
1058 4226.251666082885 0.21335321661051632 4225.78219922507 0.25611364120426006
1059 4222.073727387144 0.21333949288281046 4221.604288086273 0.25609980798767795
1060 4217.268775436473 0.21332673682165612 4216.799361618212 0.2560870814399594
1061 4212.433719281651 0.2133132174749363 4211.96433258353 0.2560734806457881
1062 4208.062262177646 0.21330018605137563 4207.592901554097 0.2560604374977821
1063 4204.31749797474 0.21328699786329045 4203.848163762675 0.256047214202304
1064 4201.0255098832195 0.21327366230432032 4200.556202399397 0.256033821517868
1065 4197.836573151661 0.2132607449740768 4197.367291499967 0.2560209067195631
1066 4194.431597876693 0.2132472345949223 4193.962343329594 0.25600731250426134
1067 4190.663227451538 0.21323441648817362 4190.193998525275 0.255994509774674
1068 4186.583194757119 0.2132209172697377 4186.113992912992 0.2559809268571261
1069 4182.372719464303 0.2132080235400557 4181.903543404646 0.2559680361168924
1070 4178.233175096954 0.21319467922081575 4177.764025788739 0.25595462899460764
1071 4174.295174496653 0.21318161032173566 4173.8260513500145 0.2559415363164288
1072 4170.580704353143 0.21316847046527457 4170.111607520974 0.25592836170358535
1073 4167.019813707465 0.2131552253596049 4166.55074341619 0.25591506591550267
1074 4163.500138411485 0.21314224940042098 4163.031094084696 0.25590207738902965
1075 4159.92030054001 0.21312889978549784 4159.451282979692 0.255888660532946
1076 4156.225163616585 0.21311599707247894 4155.756171865157 0.2558757543557602
1077 4152.4146605605365 0.21310264034173912 4151.945695592301 0.25586232789417873
1078 4148.530215201805 0.21308971779260094 4148.061276086466 0.25584939754628766
1079 4144.630179206747 0.21307643411112503 4144.161266719428 0.2558360532082918
1080 4140.765956221821 0.2130634301703981 4140.297069763396 0.2558230282544578
1081 4136.966967017549 0.21305025956023918 4136.4981069461455 0.2558098118433574
1082 4133.236860045295 0.2130371560875597 4132.768026217684 0.25579667152343694
1083 4129.558928488389 0.21302409655916887 4129.090120811074 0.25578358075652513
1084 4125.906247661513 0.21301091223197155 4125.43746640283 0.25577034645064173
1085 4122.251983320827 0.21299793273262702 4121.783228042298 0.25575734579594456
1086 4118.576733065132 0.21298470647806214 4118.108004296609 0.2557440620458944
1087 4114.871677136327 0.21297176453302574 4114.402974268896 0.2557311028972453
1088 4111.13798029145 0.2129585385383876 4110.669303934928 0.2557178179833874
1089 4107.383761806874 0.2129455953705965 4106.915111355534 0.255704855969636
1090 4103.620247648259 0.21293240283843345 4103.151623637539 0.25569160788101525
1091 4099.85832103409 0.21291943206942823 4099.389722989202 0.2556786128188271
1092 4096.106229227641 0.2129062920183937 4095.637657512301 0.25566542332151043
1093 4092.368594594265 0.21289328189419376 4091.900048930609 0.2556523817613956
1094 4088.646535615 0.21288019942055514 4088.1780161588968 0.2556392566829848
1095 4084.938484975081 0.2128671504776443 4084.469991655362 0.2556261692417461
1096 4081.24128682463 0.212854120574399 4080.772819601201 0.2556131028549394
1097 4077.551240601063 0.21284104111357405 4077.082799580919 0.25559997903006965
1098 4073.864896788366 0.21282805331922847 4073.3964817756846 0.25558695936200837
1099 4070.179534900864 0.21281495489506302 4069.7111461335912 0.2555738123779273
1100 4066.4933486793616 0.21280199746841533 4066.024985855898 0.2555608259949496
1101 4062.8054134030726 0.21278889133660905 4062.337076843007 0.25554766872926804
1102 4059.11552169411 0.21277595398784638 4058.647211036265 0.2555347038569133
1103 4055.4239708304785 0.21276284912624427 4054.9556864347674 0.25552154658491777
1104 4051.7313516976974 0.21274992440813675 4051.2630931785875 0.2555085947021695
1105 4048.0383807362564 0.2127368266656542 4047.570148465476 0.2554954441146355
1106 4044.345778070931 0.21272391027728463 4043.8775716603523 0.25548250030101777
1107 4040.6542014493502 0.21271082249321083 4040.1860212672086 0.25546935964856776
1108 4036.9642167116444 0.21269791295471394 4036.496062376479 0.25545642221036025
1109 4033.276304752322 0.21268483537521451 4032.8081766251735 0.25544329177356667
1110 4029.590884266142 0.212671933515362 4029.1227819709666 0.2554303616603023
1111 4025.9083533965704 0.21265886436687104 4025.4402772927924 0.2554172394110807
1112 4022.2291361832013 0.21264597282014586 4021.761085890745 0.2554043196361705
1113 4018.55374396187 0.21263290864946163 4018.0857198515973 0.2553912016232164
1114 4014.8828448645213 0.21262003165714796 4014.4148465358235 0.25537829704067067
1115 4011.2173604785835 0.21260696742167162 4010.7493883336665 0.25536517749509624
1116 4007.558590264876 0.21259411090939212 4007.090643859083 0.2553522948836646
1117 4003.908398364921 0.21258103964787392 4003.440478159432 0.2553391658413863
1118 4000.2694763622676 0.2125682118179201 3999.801581835863 0.2553263145864842
1119 3996.6457521997054 0.21255512382017314 3996.177883910947 0.25531316493813855
1120 3993.042990693756 0.21254233627007837 3992.5751479991786 0.25530035830774034
1121 3989.4697443870705 0.21252921755258644 3989.001927997462 0.25528717205586365
1122 3985.938784701726 0.21251648731251155 3985.4709937848793 0.2552744295345149
1123 3982.4694006138716 0.21250331699671138 3982.0016361140824 0.25526118279229354
1124 3979.090921118065 0.21249066988233759 3978.623181914268 0.255248533914748
1125 3975.8484558123755 0.21247741587111138 3975.380743206543 0.2552351899618523
1126 3972.8118118427565 0.21246489211167374 3972.344124269891 0.255222680753659
1127 3970.090229888914 0.2124515038320401 3969.6225692033513 0.25520918173049223
1128 3967.8554463921687 0.2124391674491863 3967.387810339281 0.25519688543859603
1129 3966.3802062354557 0.21242556378373822 3965.912597533133 0.25518313853913066
1130 3966.0982708974047 0.21241351825296487 3965.6306862055967 0.25517117355487373
1131 3967.7046177766274 0.21239956752395867 3967.237061180989 0.25515702811503244
1132 3972.3064877455413 0.21238798135596454 3971.838954176922 0.2551455872632397
1133 3981.667744108139 0.2123734697044345 3981.2002398398895 0.2551307985448493
1134 3998.5350408327718 0.21236261496286996 3998.067558024572 0.2551201932370783
1135 4027.0899533005186 0.21234720349707273 4026.622501723787 0.2551043732345851
1136 4073.2483045198364 0.21233749861282925 4072.780871938432 0.25509508279156956
1137 4144.511806601156 0.21232069776765394 4144.04440823311 0.2550776702790739
1138 4247.632228786894 0.2123126875788574 4247.16484577909 0.25507032022564924
1139 4382.6887772403825 0.2122939867559507 4382.221432526278 0.25505072734899314
1140 4530.441714323726 0.21228801311536538 4529.974380595859 0.2550457147514946
1141 4640.974028578281 0.21226752582285385 4640.506736988415 0.2550240640442238
1142 4640.142228247304 0.21226271238517644 4639.674945142177 0.2550203927415965
1143 4482.636909522375 0.21224237748404315 4482.1696682418615 0.2549989030292683
1144 4217.268755671634 0.21223575498372144 4216.801526753509 0.25499316314146936
1145 3982.3114683890235 0.21221903983745768 3981.844273524222 0.25497582496413557
1146 3898.283938494439 0.21220753149870664 3897.8167664928164 0.2549644701238276
1147 3973.1994666730097 0.21219614465511927 3972.732317274489 0.25495325386563356
1148 4111.245557617045 0.2121798752662485 4110.7784413173895 0.2549364243900199
1149 4191.615526570405 0.21217189553820057 4191.148425550711 0.25492912415481617
1150 4150.459830156563 0.21215415426882245 4149.992765403856 0.25491059843769054
1151 4021.7981924853066 0.21214558506498715 4021.331144279121 0.25490262112059453
1152 3904.921091359386 0.21213030474893904 3904.454074131691 0.2548869229462639
1153 3876.173057567732 0.2121180974146161 3875.7060647112353 0.25487475908199286
1154 3929.9082495138414 0.2121067793858613 3929.441279117132 0.2548636173231815
1155 3997.809231570429 0.21209120948499677 3997.3422927780516 0.25484758289194454
1156 4013.516080986364 0.21208200550328746 4013.049160108462 0.25483887239904135
1157 3964.132309585324 0.21206595940222064 3963.6654213384027 0.25482228751956193
1158 3892.3283741065875 0.2120556674149646 3891.8615061152514 0.2548123239210397
1159 3852.514289879872 0.2120419249067137 3852.047449566711 0.254798388254448
1160 3863.387630345496 0.21202878641586675 3862.920816412166 0.25478514691380605
1161 3899.3130052682395 0.2120177620288293 3898.846213168309 0.25477433790169335
1162 3919.7996209159824 0.2120026654034383 3919.3328594096774 0.2547588409016439
1163 3904.7311236378287 0.21199250343447482 3904.264382111081 0.2547490233130833
1164 3866.8014924270924 0.21197776197162183 3866.334780731858 0.2547339332633722
1165 3835.2215236622046 0.21196626073023608 3834.754834829062 0.254722572412674
1166 3828.812219452671 0.21195347274306892 3828.3455562504487 0.2547097294791928
1167 3842.776082786183 0.21193993689757878 3842.3094468244703 0.2546960248152989
1168 3857.3071018184955 0.21192883276680896 3856.840487866994 0.2546851187349827
1169 3856.2186489871656 0.21191432966433116 3855.7520643587372 0.2546702987636408
1170 3838.8562532397023 0.21190336814641997 3838.3896903161017 0.25465955545391394
1171 3817.5792816411863 0.2118895261426805 3817.1127466200487 0.2546454949947512
1172 3805.534259537509 0.2118773595795023 3805.067748815259 0.25463336267073755
1173 3806.2919946774878 0.2118649791388567 3805.8255087150314 0.2546209833175197
1174 3813.070762859161 0.21185146408376848 3812.604304098194 0.2546072968828739
1175 3816.0070189994717 0.211840076913381 3815.540582862969 0.2545960595894427
1176 3810.151387324951 0.21182612463686132 3809.6849793322226 0.25458186809156963
1177 3798.1189492215995 0.21181461753526074 3797.6525641128574 0.25457049120700187
1178 3786.622166962077 0.2118012899604424 3786.155808654653 0.2545570174633115
1179 3780.7126988397567 0.2117888666086839 3780.246365389119 0.2545445840289884
1180 3780.4694180618408 0.21177656120464106 3780.0031092150202 0.25453228561566255
1181 3781.9851380823884 0.2117632543364847 3781.5188559946882 0.2545188333638241
1182 3780.954691084113 0.21175156647314733 3780.48843227315 0.25450724449023526
1183 3775.7456100666573 0.21173803009302122 3775.279378510182 0.2544935263824513
1184 3767.954473584608 0.21172621256091542 3767.488265585377 0.2544817866699339
1185 3760.6415802938513 0.21171313235275613 3760.1753985691853 0.25446859231348823
1186 3755.958094892956 0.21170068486786076 3755.4919380823762 0.2544561257119921
1187 3753.907857613112 0.21168830389855142 3753.441725574296 0.2544437349173324
1188 3752.8031905172625 0.21167525289481395 3752.337084692495 0.2544305718723569
1189 3750.715667770018 0.21166331313365042 3750.249585769275 0.2544186876093476
1190 3746.7521756003357 0.21165007456694832 3746.2861202187205 0.2544053070480856
1191 3741.390739266308 0.21163809508046558 3740.9247077957207 0.25439337550666996
1192 3735.888896099839 0.21162512233137917 3735.422890677984 0.25438029952309293
1193 3731.3456947430245 0.21161275264023208 3730.879714073218 0.2543679171661805
1194 3728.0732811334333 0.211600246807901 3727.6073255093534 0.2543553772720444
1195 3725.5826624800284 0.2115874491986958 3725.1167325301676 0.2543425006622158
1196 3723.043399373144 0.21157529871898811 3722.5774937059778 0.2543303684475504
1197 3719.8338211812274 0.21156229785254452 3719.3679416271025 0.25431725627228374
1198 3715.844873391578 0.2115502151745147 3715.379017975805 0.2543052005983267
1199 3711.427305388465 0.21153730792837355 3710.9614758858143 0.2542921947222492
1200 3707.097983324708 0.21152503414051765 3706.632178373075 0.25427991749238377
1201 3703.224950380123 0.21151240754367973 3702.759170739333 0.25426723324642514
1202 3699.865824969571 0.21149984553690876 3699.40007050141 0.25425462262421533
1203 3696.806953818903 0.21148750388096313 3696.34122405004 0.25424226498157804
1204 3693.732660830439 0.2114747311204219 3693.266956689145 0.25422941017379547
1205 3690.4053702743054 0.21146253698572742 3689.939690516446 0.2542172208735951
1206 3686.763949394223 0.21144972348035426 3686.2982953530955 0.2542043176472032
1207 3682.9128059582454 0.21143750183175397 3682.447176361244 0.2541920951694773
1208 3679.03489511219 0.21142480411920653 3678.5692909843115 0.254179323759053
1209 3675.2891535941794 0.21141243460829545 3674.8235742300612 0.25416692950974273
1210 3671.7439659452984 0.21139992602426602 3671.278411644897 0.25415437437718924
1211 3668.36764770728 0.21138738538903387 3667.90211854031 0.2541417815807885
1212 3665.0651994274463 0.21137504324702666 3664.599694967615 0.2541294165839883
1213 3661.7331190902964 0.21136239071116902 3661.26764000615 0.2541166934353326
1214 3658.304073599367 0.2113501313047552 3657.838619045853 0.25410442220891755
1215 3654.765484274158 0.21133746235705123 3654.300055133146 0.25409167865485566
1216 3651.151480821378 0.21132519069702038 3650.686076238871 0.2540793918095179
1217 3647.5185949487195 0.21131258927160732 3647.0532156349404 0.2540667245077116
1218 3643.9191310447563 0.2113002400535012 3643.453776457846 0.2540543468573134
1219 3640.382970635004 0.21128774882303153 3639.91764108125 0.25404180493077383
1220 3636.91229972154 0.21127530280998813 3636.4469951044075 0.2540293143225705
1221 3633.4875435271492 0.2112629190568264 3633.0222637134375 0.2540168946547309
1222 3630.0792571691313 0.21125039760180434 3629.614002455855 0.254004315674692
1223 3626.660181551406 0.21123808610847905 3626.1949514875932 0.2539919777042004
1224 3623.2133279641303 0.21122553278781236 3622.748123070807 0.2539793605351923
1225 3619.7346308578267 0.21121324690665869 3619.269450560363 0.2539670505573103
1226 3616.230865732329 0.21120070704634938 3615.7657105779003 0.25395444738246975
1227 3612.7149097517154 0.21118840624210822 3612.249779226753 0.2539421187200736
1228 3609.2005348389303 0.21117591297826513 3608.7354293582493 0.253929567702668
1229 3605.6984261737175 0.2111635730991479 3605.233345408072 0.25391719254635126
1230 3602.214173037715 0.2111511411828092 3601.7491171858687 0.25390471066398645
1231 3598.7481940478388 0.21113875628342277 3598.2831630093833 0.2538922821718138
1232 3595.2970117058508 0.2111263839645407 3594.832005454471 0.2538798674149723
1233 3591.8551154287984 0.21111396213627395 3591.390134071763 0.25386739489922006
1234 3588.4167619691484 0.2111016365416338 3587.9518053001643 0.25385503244256785
1235 3584.977278078555 0.21108919369654738 3584.5123463506275 0.253842534231376
1236 3581.533732422085 0.21107689754920506 3581.068825320354 0.25383020418208535
1237 3578.085014895436 0.2110644510022575 3577.620132744226 0.25381770020779937
1238 3574.63151906677 0.2110521679093207 3574.166661515168 0.25380538369280126
1239 3571.174617176394 0.2110397323890842 3570.709784553086 0.2537928909186817
1240 3567.716123179702 0.211027449863433 3567.2513151562816 0.2537805735568571
1241 3564.2578431991074 0.21101503530559076 3563.7930600603804 0.25376810342133876
1242 3560.801286131176 0.21100274594173393 3560.336527608544 0.2537557766900306
1243 3557.3475167616098 0.21099035742974137 3556.8827830691334 0.2537433350468345
1244 3553.8971431446507 0.21097805822344545 3553.4324340909434 0.25373099548364314
1245 3550.4503750858735 0.21096569692231393 3549.985690805275 0.25371858367569433
1246 3547.007132187747 0.21095338821254966 3546.5424725678604 0.25370623167400574
1247 3543.567151299648 0.21094105269114258 3543.1025163989057 0.2536938480513651
1248 3540.130086781467 0.210928736614836 3539.665476558782 0.2536814860706478
1249 3536.6955829984363 0.21091642429694898 3536.2309974464692 0.2536691276699325
1250 3533.2633233620645 0.21090410366232398 3532.798762499458 0.2536567589441518
1251 3529.8330570999074 0.2108918117255515 3529.3685208656684 0.2536444225133654
1252 3526.4046077018706 0.21087948914512625 3525.9400961626734 0.2536320500519534
1253 3522.9778740938896 0.21086721533085556 3522.5133871455664 0.2536197329925428
1254 3519.5528224906075 0.21085489265280813 3519.0883602390327 0.253607358922232
1255 3516.129482670961 0.2108426355556658 3515.66504497579 0.2535950596154009
1256 3512.7079410430733 0.21083031367133195 3512.243528044437 0.2535826849647059
1257 3509.2883447871186 0.21081807298805133 3508.823956311069 0.2535704030614945
1258 3505.8709062721105 0.21080575157989348 3505.4065424930673 0.25355802746347705
1259 3502.4559238337984 0.21079352824703693 3501.991584541508 0.25354576404328205
1260 3499.0438071237077 0.2107812057259014 3498.579492532312 0.2535333856696706
1261 3495.635128040713 0.2107690020740525 3495.170837895224 0.25352114341497334
1262 3492.2306870023767 0.21075667525206773 3491.7664215685295 0.2535087585951214
1263 3488.8316259832022 0.21074449543676746 3488.3673849454735 0.2534965422921686
1264 3485.439585759866 0.2107321590511371 3484.9753694558485 0.25348414496670435
1265 3482.0569601915104 0.21072000966340343 3481.5927682196434 0.2534719622035301
1266 3478.6872698723273 0.2107076554776242 3478.2231026739596 0.25345954289004824
1267 3475.335755786426 0.210695546799225 3474.8716128341207 0.2534474055059681
1268 3472.0102875962325 0.2106831620051358 3471.5461694847704 0.25343494945681627
1269 3468.7228037458012 0.21067111000893965 3468.258709759949 0.2534228758430052
1270 3465.4915817653196 0.21065867462875057 3465.0275127306336 0.2534103600574271
1271 3462.3448567073006 0.2106467044306412 3461.880811623738 0.25339837913234986
1272 3459.326660901058 0.2106341868028864 3458.8626409470994 0.25338576715571426
1273 3456.506204413109 0.21062233848912368 3456.042208149544 0.2533739250760077
1274 3453.99330510031 0.2106096877474022 3453.52933425422 0.2533611583424147
1275 3451.9633372762655 0.21059802621924847 3451.499389720209 0.2533495298373975
1276 3450.698858859364 0.21058515942114597 3450.2349371870955 0.2533365128475178
1277 3450.656921157262 0.21057379123073633 3450.1930221454195 0.2533252206118513
1278 3452.5819576502154 0.21056057159406538 3452.118085282753 0.25331179586827735
1279 3457.6850344926875 0.21054967315486928 3457.221183776471 0.2533010430617954
1280 3467.9389671067 0.21053587420621947 3467.4751442827323 0.25328694976195276
1281 3486.514078092674 0.2105257369182858 3486.0502752837056 0.2532770720497418
1282 3518.4280993287334 0.21051098893394385 3517.964326455514 0.25326188428548496
1283 3571.2441168524706 0.2105020789652663 3570.780361354512 0.2532534189932532
1284 3655.5542882201257 0.21048581594710492 3655.0905659200284 0.25323648414975386
1285 3783.5479681471465 0.21047879613896336 3783.0842591543374 0.25323019667048857
1286 3963.3163915520126 0.21046032652779215 3962.8527205105183 0.25321071496635
1287 4183.2817474190915 0.21045579395683633 4182.818084325531 0.2532072996037548
1288 4389.829080008038 0.21043491312767193 4389.365460068438 0.2531850264720559
1289 4476.216410099286 0.21043229246447265 4475.752793975163 0.2531838316586316
1290 4335.98646575543 0.21041083588496254 4335.522894043523 0.25316087602220333
1291 3978.6620059038637 0.21040684655208067 3978.1984409427905 0.25315811452127346
1292 3588.7115538984535 0.21038913285262278 3588.2480252891064 0.2531394764947248
1293 3392.4616094369308 0.21037947776578836 3391.998099797057 0.25313016210786665
1294 3461.6393144974736 0.2103683801754925 3461.1758269400093 0.2531191772884924
1295 3671.669996891945 0.21035250650993864 3671.206541721275 0.2531026641605757
1296 3819.995395320274 0.21034607537019287 3819.5319521653114 0.2530970795926338
1297 3778.7467212637475 0.21032795844882626 3778.28331534024 0.25307796505856195
1298 3586.723500838176 0.21032105491691697 3586.260107947591 0.2530718356675762
1299 3407.4205877605496 0.21030592401920933 3406.957225660824 0.25305617570629224
1300 3371.6985467480617 0.21029442160458486 3371.235207608554 0.25304471790341326
1301 3465.8909090180896 0.21028431111031634 3465.4275898353962 0.2530348715830616
1302 3569.031751063806 0.21026863547115704 3568.568463851212 0.2530185771231236
1303 3574.996971810707 0.21026095602199724 3574.533699308141 0.2530115465439382
1304 3481.6475202344755 0.21024506780301092 3481.184280163895 0.252995002777496
1305 3377.327106661824 0.21023555107579228 3376.8638852684307 0.25298584231766785
1306 3346.1642912567263 0.21022294451763432 3345.701095212333 0.25297309987603234
1307 3391.492281034353 0.210209702893658 3391.0291117111196 0.25295962033932184
1308 3448.109639963781 0.21020030416948876 3447.6464890655434 0.2529505940680052
1309 3453.6335256545176 0.21018515841741642 3453.1704055905543 0.2529349055457594
1310 3403.613272976123 0.21017603882741867 3403.1501707355424 0.2529262017533182
1311 3345.3136967989003 0.21016218927795638 3344.850622595896 0.2529120137264708
1312 3325.2968800332605 0.21015071043630237 3324.8338287495567 0.25290057326756
1313 3347.1315332562926 0.2101396065634507 3346.668504083048 0.25288956668086776
1314 3376.6147284534586 0.2101257624685735 3376.151727308694 0.25287538229603
1315 3379.6918000724563 0.2101161150789668 3379.2288178946606 0.2528660627167019
1316 3352.574414757123 0.21010202518367635 3352.111461140358 0.25285159158161824
1317 3319.300873374699 0.210091506468385 3318.837940607927 0.2528412603035549
1318 3305.0420211214723 0.210079106380972 3304.5791132683853 0.25282874670614885
1319 3313.5877603764543 0.21006661198226834 3313.1248776415287 0.2528161229431613
1320 3328.319802485585 0.21005598597862957 3327.8569408347857 0.2528056648205074
1321 3330.7210781168055 0.21004236273311486 3330.2582440236492 0.25279173042310543
1322 3316.6437013652107 0.21003204330674333 3316.1808876956525 0.2527816262514655
1323 3296.9978905197063 0.2100189543043648 3296.5351032556796 0.25276830972220127
1324 3285.4422778055764 0.21000750741283877 3284.9795134015976 0.25275689656602957
1325 3286.248162374164 0.20999583893441606 3285.7854213096 0.2527452256295174
1326 3292.622986412354 0.20998307343997416 3292.1602710571315 0.2527322817824735
1327 3294.611842298492 0.2099723547393541 3294.149148233072 0.2527217106805889
1328 3287.9143108554804 0.20995921986728353 3287.451643298765 0.2527083368482256
1329 3276.229960225009 0.209948296854762 3275.7673144008913 0.2526975272631544
1330 3266.630504161687 0.20993586307050618 3266.167883333726 0.2526849648906276
1331 3263.179208116326 0.20992398450998767 3262.716611086231 0.25267304558539677
1332 3264.314714691535 0.20991255035529563 3263.85214050032 0.2526616408594364
1333 3265.2435417018046 0.20989988292080666 3264.7809930137514 0.2526488051324822
1334 3262.336099388521 0.20988890820320746 3261.8735725486454 0.2526379316722642
1335 3255.6759027857347 0.20987620547500532 3255.213401526843 0.25262505341637537
1336 3248.2228319756114 0.20986491007058225 3247.760353259041 0.2526138064994184
1337 3242.976139820919 0.20985280845447243 3242.5136853886474 0.25260162381710105
1338 3240.719035075803 0.20984081873026017 3240.256604686974 0.2525895700988321
1339 3239.9023980148695 0.2098293811544304 3239.439990477764 0.25257815595112987
1340 3238.2648495463686 0.20981692003408997 3237.8024670723485 0.2525655539862687
1341 3234.6127605959973 0.20980571817437405 3234.1504004661574 0.25255441166584236
1342 3229.4456906878204 0.2097933091266523 3228.983355510175 0.25254186851882404
1343 3224.245519048889 0.20978183935282524 3223.7832067955956 0.2525304139406479
1344 3220.2337220540558 0.209769869253743 3219.7714338064766 0.25251837832564566
1345 3217.5827513465933 0.2097579235874825 3217.1204870527467 0.2525063702590155
1346 3215.520732330216 0.2097464024149356 3215.0584910740613 0.2524948537399048
1347 3213.0501625233255 0.20973414627920778 3212.587945892988 0.2524824840583604
1348 3209.6563622068784 0.2097227862700284 3209.1941682676998 0.25247115290869576
1349 3205.5404143166784 0.20971056187532988 3205.0782449363205 0.2524588184824943
1350 3201.3353277880647 0.20969903482380603 3200.873181461177 0.25244729206384753
1351 3197.609234782129 0.20968709930993645 3197.1471123916817 0.25243529113742263
1352 3194.5212485783545 0.20967525647599847 3194.0591499249563 0.2524233969221708
1353 3191.8105061319197 0.2096636369295278 3191.3484307340796 0.25241176091032463
1354 3189.0459723378995 0.20965156233359591 3188.583921179206 0.2523995963600511
1355 3185.9224653819006 0.20964009226212782 3185.4604371574724 0.25238813216617884
1356 3182.4141050490316 0.20962799659994305 3181.952101110795 0.2523759416365594
1357 3178.728331463437 0.20961646103466203 3178.266350602452 0.25236439995025245
1358 3175.135265466009 0.2096045284739978 3174.6733085404876 0.25235239704764456
1359 3171.800479082354 0.2095927997610614 3171.338545652793 0.25234062979975325
1360 3168.715192064012 0.20958108804292325 3168.253282094471 0.2523288814980342
1361 3165.7392562650953 0.20956917848852963 3165.2773701836372 0.25231690296952275
1362 3162.7056629014796 0.20955761638226827 3162.243799958447 0.2523053266497975
1363 3159.515064062886 0.20954563767245177 3159.05322515884 0.2522932663733653
1364 3156.172532579201 0.2095340945787888 3155.7107167740483 0.2522817105737636
1365 3152.7615891643004 0.2095221752040124 3152.2997972715198 0.2522697175767543
1366 3149.3844649458792 0.209510542706117 3148.9226963466294 0.25225805654382083
1367 3146.107097725008 0.2094987582036112 3145.6453527483604 0.2522462184438042
1368 3142.9351106435256 0.20948699988303152 3142.473389233702 0.2522344099403249
1369 3139.8246226799915 0.20947534790114167 3139.3629246080855 0.25222272400496765
1370 3136.713926182012 0.20946349918900872 3136.252251873697 0.25221080912596067
1371 3133.5558375098153 0.20945192025112258 3133.0941863831854 0.25219920637880455
1372 3130.335561529154 0.2094400540923047 3129.8739342053354 0.25218726972628047
1373 3127.069788816556 0.20942847256355104 3126.6081846815528 0.25217566243980005
1374 3123.792186473448 0.20941665757783587 3123.330606032261 0.25216378360876945
1375 3120.5352040116904 0.20940501929922503 3120.0736468834257 0.25215210896547646
1376 3117.3168634010053 0.2093932907878286 3116.85532978132 0.25214032889728877
1377 3114.1367812486696 0.20938158060265305 3113.6752710987475 0.2521285693197604
1378 3110.980593264549 0.20936993477527724 3110.5191064461524 0.25211688362157564
1379 3107.8287680153485 0.20935817242664703 3107.3673047809166 0.2521050620054127
1380 3104.6651931073557 0.2093465778122991 3104.203753095367 0.25209343417624486
1381 3101.4822805245863 0.20933480154933706 3101.020864128148 0.2520815948892386
1382 3098.2816560896886 0.20932321813269486 3097.820262893041 0.25206997851464896
1383 3095.071352726888 0.20931146539349743 3094.609983096515 0.25205816497950595
1384 3091.861516365842 0.20929986153488378 3091.400169980943 0.25204652336414574
1385 3088.660492359307 0.20928815610782306 3088.1991694400263 0.25203476317308876
1386 3085.472562958644 0.20927651689342042 3085.0112633627346 0.2520230790160842
1387 3082.2975821481837 0.20926486470120798 3081.836305904441 0.2520113790413194
1388 3079.1321140735186 0.20925319242702792 3078.6708612260845 0.2519996550068926
1389 3075.9712680617536 0.20924158444419683 3075.510038472531 0.2519880047783973
1390 3072.810463368307 0.2092298929834083 3072.349257218365 0.25197625695852904
1391 3069.6466304795294 0.20921831238843333 3069.1854475301734 0.2519646369674
1392 3066.478640320257 0.20920661978549132 3066.0174808141805 0.25195288629087237
1393 3063.3071029727475 0.20919504882927512 3062.845966647969 0.2519412759495256
1394 3060.1337466514447 0.209183371239947 3059.6726337390473 0.2519295411576775
1395 3056.9607058397337 0.20917179632821262 3056.4996161187078 0.25191792469781443
1396 3053.7898996731296 0.20916014423964227 3053.328833310936 0.2519062179540792
1397 3050.6226577816897 0.2091485581247142 3050.161614636595 0.25189458697028283
1398 3047.4595829294526 0.20913693567173652 3046.998563080709 0.25188291307170607
1399 3044.300627177886 0.20912533705891936 3043.8396305747656 0.2518712660611054
1400 3041.1452799831727 0.20911374306929031 3040.6843066164543 0.25185962364894493
1401 3037.9927989136495 0.20910213509466896 3037.5318488143043 0.2518479642502367
1402 3034.842414984302 0.20909056504850115 3034.3814880711725 0.25183634808134236
1403 3031.693475559673 0.20907895305313823 3031.2325719241303 0.25182468248984846
1404 3028.545524821337 0.20906740123720324 3028.0846443341616 0.2518130859386759
1405 3025.398314493868 0.20905579095975618 3024.9374572820975 0.2518014208107471
1406 3022.2517837722703 0.2090442518961167 3021.790949682851 0.25178983752305983
1407 3019.1060039762447 0.20903264829964607 3018.645193149328 0.2517781786166477
1408 3015.9611309996535 0.20902111771502105 3015.5003432783024 0.2517666036360725
1409 3012.8173502280542 0.20900952431173794 3012.356585748718 0.2517549550248265
1410 3009.6748467471334 0.20899799943294733 3009.214105362565 0.25174338513535954
1411 3006.533776125472 0.20898641830147577 3006.0730579579395 0.25173174923111075
1412 3003.3942598114286 0.20897489769995065 3002.933564730953 0.25172018277538605
1413 3000.256377627535 0.20896332966693051 2999.795705737331 0.25170856053746665
1414 2997.1201774996066 0.20895181302661928 2996.6595286894303 0.25169699714966315
1415 2993.985677515546 0.20894025801137528 2993.52505186905 0.2516853884844938
1416 2990.8528784242494 0.20892874570043832 2990.392275849957 0.25167382859179166
1417 2987.7217667954787 0.20891720311381573 2987.2611873595483 0.25166223281681827
1418 2984.592324583604 0.2089056958932089 2984.1317682104086 0.2516506773020682
1419 2981.4645302320346 0.2088941648508269 2981.0039969737923 0.2516390933914957
1420 2978.338364555578 0.20888266366351618 2977.8778543485655 0.25162754334917525
1421 2975.213809797344 0.20887114321058384 2974.7533226839373 0.25161597019589205
1422 2972.090853099126 0.20885964900218656 2971.630389023401 0.25160442672288663
1423 2968.96948457297 0.20884813819397066 2968.5090435715447 0.2515928632315595
1424 2965.8496997573916 0.20883665191016126 2965.389281778056 0.2515813274253576
1425 2962.7314977225537 0.2088251498031519 2962.271102800249 0.25156977250159585
1426 2959.6148836097973 0.20881367237943346 2959.15451169197 0.25155824544774463
1427 2956.4998674916487 0.20880217802580314 2956.03951861563 0.25154669799265467
1428 2953.386468114072 0.20879071045638448 2952.926142222771 0.2515351808446004
1429 2950.2747133454113 0.20877922277269018 2949.814410483037 0.2515236396016432
1430 2947.164646883951 0.2087677662608555 2946.7043669839345 0.25151213375577924
1431 2944.056332295916 0.20875628388512874 2943.5960754148855 0.25150059714531764
1432 2940.9498664297744 0.2087448400042932 2940.489632485343 0.2514891044270427
1433 2937.845392334906 0.20873336106761545 2937.385181403557 0.2514775702816007
1434 2934.7431285418393 0.20872193207967457 2934.2829405164443 0.25146609331513875
1435 2931.643404756935 0.20871045381026837 2931.183239744705 0.251454558419562
1436 2928.5467306044384 0.20869904313267323 2928.086588460136 0.2514431011697207
1437 2925.4538912594426 0.20868756128127836 2924.9937721375663 0.2514315605951487
1438 2922.366118396956 0.20867617424031693 2921.906022093475 0.25142012924084267
1439 2919.2853476078503 0.20866468207882127 2918.8252743505886 0.25140857518280796
1440 2916.214663782684 0.20865332721481503 2915.7546132758375 0.2513971796316457
1441 2913.159006729401 0.2086418138576521 2912.6989793160806 0.25138559946273087
1442 2910.126378749805 0.20863050510261336 2909.666373988826 0.2513742558768962
1443 2907.129825892225 0.20861895263872826 2906.6698443107666 0.2513626288200254
1444 2904.190830413084 0.20860771312608076 2903.7308713359216 0.25135136403597413
1445 2901.3450230205526 0.20859609156459785 2900.885087273687 0.251339655300802
1446 2898.6520247707954 0.20858496033621063 2898.1921112958485 0.2513285146103761
1447 2896.2123610304498 0.20857321869304546 2895.7524711467036 0.25131666505347994
1448 2894.196837729958 0.208562262620355 2893.7369697413037 0.2513057260341208
1449 2892.8978385949526 0.20855031295318646 2892.437994648361 0.25129363363832424
1450 2892.818939969266 0.20853964819677454 2892.359117290017 0.25128303105249
1451 2894.8328641123358 0.2085273368712243 2894.373066257874 0.25127051759040026
1452 2900.456345211217 0.2085171674338033 2899.9965675556546 0.2512604881286053
1453 2912.331172961742 0.20850422394412474 2911.8714214980278 0.2512472397701347
1454 2935.031963342337 0.20849490929079972 2934.5722302324666 0.2512382005793305
1455 2976.395866497467 0.20848085983989945 2975.936161970115 0.25122366751262704
1456 3049.4230155972987 0.208473021468066 3048.9633262356133 0.2512163402176778
1457 3174.47944448259 0.20845707266081726 3174.019787808886 0.2511996010436179
1458 3379.336220527536 0.2084516927144486 3378.8765737069107 0.25119512791113935
1459 3690.873888721117 0.20843273518701416 3690.414281095127 0.2511748908028265
1460 4103.475030461674 0.20843088635529328 4103.015425048024 0.25117452729530965
1461 4517.950027922047 0.20840833842005613 4517.490469481822 0.2511501018054631
1462 4695.911613120143 0.20840940977982653 4695.452050549918 0.2511531604451107
1463 4387.024996226232 0.20838599396138574 4386.565482536676 0.25112769559492176
1464 3655.949171210963 0.20838473314662004 3655.489658414987 0.25112806282954037
1465 2994.2001829037126 0.20836742996330415 2993.7407057612736 0.25110971247556735
1466 2861.9282307019917 0.20835726794486542 2861.4687737389736 0.251099695073426
1467 3215.3929418652347 0.2083496431059847 3214.933499584292 0.2510926378369892
1468 3599.8203693480814 0.20833141786655646 3599.3609647248486 0.25107320536622413
1469 3598.595005983971 0.20832838070566415 3598.13560609607 0.25107150719516236
1470 3219.850239268949 0.20831010551660734 3219.3908771546367 0.25105200879521417
1471 2868.146223250548 0.20830282598421498 2867.6868750673457 0.2510453572179051
1472 2868.12894091113 0.20829163802853098 2867.6696151359474 0.2510341371541075
1473 3116.612105943535 0.20827681508955512 3116.1528104605713 0.25101866787398147
1474 3264.9470921291822 0.20827130782521674 3264.487806735653 0.2510140857038354
1475 3134.9890157653804 0.20825429254440816 3134.5297654226956 0.25099605014031295
1476 2892.1804586327166 0.20824712132573936 2891.7212219880994 0.25098952329132757
1477 2806.876439584073 0.2082348112238175 2806.417227786363 0.2509769864857561
1478 2922.7818322078574 0.20822172939833616 2922.322646932324 0.2509635461351815
1479 3046.7709391455123 0.2082145032262164 3046.3117676896854 0.2509569526004281
1480 3013.4532735414323 0.208198797036664 3012.9941343037103 0.25094044068526505
1481 2871.248494276691 0.2081911190182828 2870.789369839643 0.2509333180295465
1482 2789.4033506007977 0.20817853931580568 2788.9442516006916 0.2509204607904786
1483 2836.4911090965415 0.20816640128821393 2836.032034576039 0.2509081192143001
1484 2918.280338373405 0.20815800093690623 2917.8212802233925 0.2509001490757694
1485 2918.807249342526 0.20814337668265198 2918.3482210688635 0.2508848969801304
1486 2839.8628636789263 0.20813512695223263 2839.4038514501176 0.250877101856704
1487 2777.334958432206 0.2081225407614486 2776.87597165923 0.2508642322143727
1488 2790.615075740021 0.208110998736709 2790.1561121579657 0.25085258331881016
1489 2839.6982049745693 0.20810174853918484 2839.239259610924 0.2508436151062367
1490 2851.138170199509 0.20808798529076175 2850.6792528488013 0.2508293654172698
1491 2809.8291659810707 0.20807923370994602 2809.370265768186 0.2508209791743776
1492 2765.4432722173565 0.20806672010988222 2764.9843973073384 0.2508081899080008
1493 2762.2420086107554 0.20805559552506722 2761.7831559900574 0.25079702517318314
1494 2788.7949007825696 0.20804569810435328 2788.336067788858 0.25078729560719604
1495 2802.0610554230448 0.20803263801534222 2801.6022489208653 0.25077386416373326
1496 2782.8293518514884 0.20802345455656363 2782.3705634283665 0.2507649685653919
1497 2752.9778981904024 0.2080110406501442 2752.519134858157 0.2507522915953144
1498 2742.5352932098867 0.20800023115727098 2742.0765514873087 0.2507414914208321
1499 2754.0043308238114 0.20798982133383784 2753.545609844313 0.25073115816465574
1500 2764.9806723404954 0.20797734782996108 2764.521976583781 0.2507184088844275
1501 2758.1567094223087 0.20796778811357994 2757.6980325652585 0.25070906893688377
1502 2739.5724808459277 0.20795549749193645 2739.1138288164107 0.2506965320248235
1503 2727.2930544253322 0.20794491613432975 2726.8344235144145 0.25068599478347064
1504 2729.0695314757377 0.20793410305161023 2728.6109221871798 0.2506751855064085
1505 2735.8814837005175 0.20792213166557041 2735.422898549125 0.2506630197267437
1506 2735.106862113119 0.20791222375962395 2734.648296621074 0.25065326828518314
1507 2724.8927569040893 0.20790009172194132 2724.4342158995323 0.25064091283509987
1508 2713.9937427159143 0.20788965759073846 2713.535222514434 0.2506305438898817
1509 2710.2737972706077 0.20787853518017874 2709.8152993668846 0.25061936854286637
1510 2712.5116995352723 0.20786699525676525 2712.0532248363256 0.2506077036899376
1511 2713.5115298347687 0.2078567589974214 2713.0530755118243 0.25059756394712795
1512 2708.844279766375 0.20784482589920728 2708.3858495031914 0.2505854372843238
1513 2700.9001289509065 0.20783445305602372 2700.441719361755 0.2505751360955731
1514 2695.0390648207404 0.2078231196733592 2694.580677991279 0.25056370978774334
1515 2693.4762087459244 0.2078119390665734 2693.0178443453506 0.25055246150733307
1516 2693.6517071366493 0.2078013928833545 2693.193363788727 0.2505419550390971
1517 2691.7864373894827 0.20778970065534336 2691.328117582541 0.250530106286547
1518 2686.9259658099877 0.20777930246670248 2686.467666736045 0.2505197714758241
1519 2681.3196386628574 0.20776785929021288 2680.861362590907 0.2505082126602539
1520 2677.5393650229544 0.2077569565621526 2677.0811107807217 0.2504972856705133
1521 2675.8809105259097 0.2077461347696619 2675.4226779385067 0.2504864526333669
1522 2674.5353238384646 0.20773470874616573 2674.077114218214 0.2504749115047273
1523 2671.7672284168134 0.20772420736493552 2671.3090397574942 0.25046445195420475
1524 2667.566036495904 0.20771275987851143 2667.1078708519126 0.2504528841127055
1525 2663.3036400346323 0.20770203672591742 2662.8454958345187 0.25044216338759717
1526 2660.1533986102995 0.2076909982179993 2659.6952765393685 0.2504310727129726
1527 2658.028099318306 0.20767983759137681 2657.5699996424223 0.25041983829208225
1528 2655.9174556406188 0.20766917632408108 2655.4593772766466 0.2504091876478929
1529 2653.008316738357 0.20765782062447696 2652.550261194443 0.2503977232894833
1530 2649.3877326400607 0.20764717074753447 2648.9296983849085 0.25038708440486357
1531 2645.778892474595 0.20763600077563907 2645.32088063793 0.2503758358900168
1532 2642.7593118729674 0.20762506607414624 2642.3013219448894 0.25036486200375363
1533 2640.2747717071243 0.20761422725449846 2639.816803480295 0.25035399957475407
1534 2637.8164545959967 0.20760303292113225 2637.358508842903 0.2503427201723102
1535 2634.959856460535 0.20759235530508427 2634.501932060339 0.25033204489053795
1536 2631.7156344108353 0.2075811570050142 2631.2577324945637 0.2503207592665358
1537 2628.4304770470267 0.20757037206685808 2627.9725967181844 0.25030995677523044
1538 2625.4217435615133 0.2075593845574339 2624.963885260606 0.2502989163499693
1539 2622.7150166361716 0.20754837648975066 2622.2571804086137 0.2502878510679516
1540 2620.0826962160622 0.20753760055825213 2619.624881558738 0.2502770567662733
1541 2617.2847900500037 0.20752647065280722 2616.826997732074 0.25026584727707973
1542 2614.2683251184585 0.2075157381673299 2613.8105542780218 0.2502551022693668
1543 2611.171431404244 0.20750467481070517 2610.713682760316 0.2502439691176386
1544 2608.1722977200434 0.20749382280346365 2607.7145708146245 0.2502330826155662
1545 2605.338604906391 0.2074829293944391 2604.8808998301397 0.2502221468571484
1546 2602.596963357129 0.2074719302170021 2602.139280340427 0.25021108648538115
1547 2599.8194833672114 0.20746116156801755 2599.36182191042 0.2502002952234955
1548 2596.933872332073 0.2074501146754619 2596.4762330399785 0.2501891774190461
1549 2593.9670443799732 0.20743934493334462 2593.5094266517303 0.25017838330953873
1550 2591.0038881708556 0.2074283726467583 2590.5462924469252 0.2501673512835383
1551 2588.111505818909 0.20741750849217114 2587.6539318653454 0.25015644507135215
1552 2585.293144169001 0.2074066588586645 2584.8355919550654 0.25014555507666736
1553 2582.499151556915 0.2073957022665599 2582.041621315576 0.2501345390723585
1554 2579.6740112582893 0.2073849295987202 2579.2165025910667 0.25012373762344153
1555 2576.7972666588576 0.20737395540134912 2576.3397800040184 0.25011269943798065
1556 2573.8905869009436 0.20736317428861084 2573.433121840118 0.2501018865367202
1557 2570.993649039975 0.20735226032444506 2570.5362058623436 0.2500909173070304
1558 2568.1328608253184 0.20734141469636938 2567.675439383319 0.2500800273031278
1559 2565.306078383278 0.20733058711984784 2564.848678638505 0.2500691576528648
1560 2562.490078825627 0.2073196821637759 2562.032700946843 0.2500581966202853
1561 2559.660502188278 0.20730890909437386 2559.2031458899596 0.25004738922389913
1562 2556.808105378475 0.20729799427598866 2556.350770969121 0.25003641507796204
1563 2553.9415438890915 0.20728721992164215 2553.4842310645563 0.25002560461367546
1564 2551.077958738169 0.2072763463964134 2550.620667714522 0.25001467725051535
1565 2548.230291851204 0.20726553283648538 2547.7730224990505 0.2500038193170892
1566 2545.4000656488865 0.20725472027045025 2544.9428179668503 0.24999296176576183
1567 2542.578882832823 0.20724386720728427 2542.1216569096023 0.2499820560139465
1568 2539.7556631980015 0.20723309885562832 2539.298458850477 0.2499712486687998
1569 2536.9238570522407 0.20722223519883204 2536.4666744880924 0.2499603289491974
1570 2534.084345244262 0.20721147625786032 2533.6271842369442 0.24994953105985587
1571 2531.243298610922 0.20720063623838483 2530.786159337231 0.2499386374530977
1572 2528.407481400095 0.2071898585759291 2527.9503637254393 0.24992781608007428
1573 2525.580273115142 0.20717906045523957 2525.1231770847166 0.24991696997021948
1574 2522.7605156761133 0.20716825729335347 2522.3034413016444 0.2499061171758933
1575 2519.94413465246 0.20715749680219583 2519.4870818420923 0.2498953135656047
1576 2517.126977262303 0.20714668138551556 2516.669946136059 0.249884444858871
1577 2514.3070450810624 0.20713593939972938 2513.8500354803073 0.24987366135508476
1578 2511.4850582451536 0.20712513319754472 2511.0280703100802 0.24986280187586452
1579 2508.663488425286 0.20711438930431755 2508.2065220214045 0.2498520145770388
1580 2505.8449064707333 0.20710360885957566 2505.3879616781774 0.24984118369655062
1581 2503.0306788875737 0.20709285224370572 2502.5737556553913 0.2498303799385853
1582 2500.2205594511233 0.20708210187780543 2499.763657766527 0.24981958271850271
1583 2497.4131660561075 0.20707133442618095 2496.956285956971 0.24980876471037883
1584 2494.606889343602 0.2070606071272064 2494.150030743534 0.24979799294074248
1585 2491.8006878861183 0.20704983938231972 2491.3438508737077 0.2497871730282573
1586 2488.9944390999126 0.20703912286962362 2488.5376235647145 0.24977641232871797
1587 2486.1887804389257 0.20702836708564099 2485.7319864669785 0.24976560486189966
1588 2483.384660710466 0.20701765064679234 2482.92788821713 0.24975484268888318
1589 2480.5828547462534 0.2070069148701514 2480.1261037742925 0.2497440570906124
1590 2477.783677920315 0.20699619373793224 2477.3269484387156 0.24973328786164864
1591 2474.986958330662 0.20698547934351652 2474.5302503255757 0.24972252574310386
1592 2472.192218246584 0.2069747552075705 2471.7355317399397 0.24971175143678054
1593 2469.3989349941266 0.20696405805678303 2468.942269928118 0.24970100795205355
1594 2466.606751811773 0.20695333671604677 2466.150108239697 0.24969023535981907
1595 2463.815577226866 0.20694265018153332 2463.358955073936 0.2496795027483516
1596 2461.025553219684 0.20693193828235915 2460.568952541748 0.2496687396537424
1597 2458.23695186108 0.20692125638936562 2457.780372593771 0.24965801091941806
1598 2455.4500447302557 0.20691055870913003 2454.9934869086287 0.2496472629175498
1599 2452.6650114925606 0.2068998781777848 2452.208475080163 0.2496365342195262
1600 2449.8818992607157 0.20688919640248157 2449.4253842610274 0.24962580328571737
1601 2447.100639798682 0.20687851705082766 2446.6441462072203 0.24961507441113617
1602 2444.321099047782 0.20686785006028355 2443.8646268384873 0.24960435923401572
1603 2441.5431341909193 0.20685717402204867 2441.086683384215 0.24959363268222545
1604 2438.7666403347275 0.20684651899039813 2438.3102108857843 0.24958292995294054
1605 2435.991570246519 0.20683584943742384 2435.535162187643 0.2495722094387701
1606 2433.217935595386 0.2068252031640794 2432.761548876812 0.24956151540971888
1607 2430.44578669822 0.20681454305069308 2429.989421350776 0.24955080439351907
1608 2427.675191352439 0.2068039030168573 2427.218847333307 0.24954011611514115
1609 2424.9062106630317 0.20679325430509507 2424.4498879918315 0.24952941689539773
1610 2422.138886955491 0.2067826191503332 2421.6825856035657 0.2495187327748206
1611 2419.373237012937 0.20677198259369706 2418.9169569841088 0.24950804623441858
1612 2416.609255639392 0.20676135212634367 2416.152996921218 0.24949736604767092
1613 2413.846922281821 0.20675072742406791 2413.390684862562 0.24948669183492944
1614 2411.0862096850306 0.206740102329979 2410.629993566315 0.2494760163855388
1615 2408.32709193672 0.20672948852128054 2407.870897094823 0.2494653533758475
1616 2405.56954872142 0.2067188699192943 2405.1133751675256 0.24945468397461
1617 2402.813568806794 0.2067082658175492 2402.3574165101977 0.2494440307786149
1618 2400.059148482125 0.206697654880348 2399.603017458445 0.24943336879949643
1619 2397.3062914201314 0.2066870593822659 2396.850181636624 0.2494227241255271
1620 2394.555004592599 0.20667645709047763 2394.098916064791 0.24941207071742424
1621 2391.8052974916677 0.20666586936683248 2391.349230188706 0.2494014335948124
1622 2389.0571785994607 0.20665527637614203 2388.601132533558 0.24939078952618396
1623 2386.310655594541 0.2066446959387097 2385.8546307392185 0.24938015938347902
1624 2383.5657334298153 0.2066341125781501 2383.109729792197 0.24936952504025656
1625 2380.8224154301843 0.2066235392326362 2380.3664329893013 0.24935890165035635
1626 2378.080702634365 0.20661296557596037 2377.62474139167 0.24934827711935756
1627 2375.340595040456 0.20660239934450303 2374.8846549806026 0.24933766050868456
1628 2372.602091546373 0.20659183528925998 2372.1461726654134 0.24932704567043498
1629 2369.8651907964813 0.20658127632611425 2369.4092930841352 0.2493164360200496
1630 2367.129891314755 0.20657072168383855 2366.6740147624164 0.24930583065434977
1631 2364.3961917941792 0.2065601701872521 2363.940336395795 0.24929522819692201
1632 2361.6640913178153 0.20654962475779542 2361.2082570609878 0.24928463206978851
1633 2358.9335891845644 0.20653908091570167 2358.477776066623 0.24927403702593753
1634 2356.204685245434 0.2065285445250319 2355.748893250975 0.24926344993403565
1635 2353.477379427636 0.20651800848497506 2353.021608556674 0.24925286247699813
1636 2350.7516722306195 0.20650748101330885 2350.2959224653255 0.24924228428055017
1637 2348.0275640684004 0.20649695285750885 2347.571835411036 0.24923170450710816
1638 2345.3050559520584 0.20648643425610366 2344.849348382653 0.24922113514947444
1639 2342.5841487149023 0.20647591399482146 2342.1284622378353 0.24921056307214454
1640 2339.864843896471 0.20646540428657953 2339.409178489604 0.24920000258065203
1641 2337.14714288131 0.20645489185617327 2336.6914985513286 0.2491894381253245
1642 2334.4310480224976 0.20644439114387195 2333.9754247447327 0.24917888662088125
1643 2331.7165617155697 0.20643388639260707 2331.260959499567 0.2491683296102959
1644 2329.003687862532 0.2064233948757844 2328.548106680329 0.24915778732710386
1645 2326.2924309373952 0.2064128975456264 2325.83687080239 0.24914723745949638
1646 2323.582798014641 0.20640241554326566 2323.1272588943257 0.24913670477171254
1647 2320.874797998305 0.2063919252366909 2320.4192799114862 0.2491261615818694
1648 2318.1684447041644 0.20638145323598195 2317.7129476118675 0.24911563906071546
1649 2315.463756730654 0.20637096934963767 2315.008280659462 0.24910510184232884
1650 2312.7607626902877 0.20636050809040066 2312.3053075918424 0.2490945903549358
1651 2310.0595030092195 0.2063500297099977 2309.604068921472 0.24908405803746225
1652 2307.36003987141 0.20633958031761374 2306.90462673219 0.2490735589026595
1653 2304.662464365759 0.2063291060459681 2304.2070722298636 0.24906302984981943
1654 2301.9669174319597 0.2063186702555549 2301.511546216603 0.2490525451007543
1655 2299.27361148268 0.20630819792207333 2298.8182612679875 0.2490420167702429
1656 2296.5828784381015 0.20629777845222394 2296.1275491100573 0.24903154959217458
1657 2293.895230555365 0.20628730463260658 2293.4399222327593 0.249021017972991
1658 2291.2114782694794 0.20627690580593505 2290.7561907902427 0.24901057343031585
1659 2288.532898603023 0.2062664250151547 2288.0776321459107 0.24900003209728205
1660 2285.8615401604716 0.2062560538128621 2285.40629448829 0.24898961836900274
1661 2283.200692569039 0.20624555712416795 2282.74546795505 0.24897905686492683
1662 2280.5557112553743 0.20623522499819855 2280.1005073430083 0.24896868736764668
1663 2277.93534900842 0.2062246976598101 2277.480166222349 0.24895808841122152
1664 2275.3540716007587 0.20621442367928547 2274.898909391594 0.24894778548543256
1665 2272.8359206617474 0.20620384094707944 2272.380779700711 0.24893712008905425
1666 2270.4212344872503 0.20619365733942818 2269.9661139084196 0.24892692149109946
1667 2268.1781321674525 0.206182977092619 2267.7230330500497 0.24891614030986184
1668 2266.2226077352616 0.2061729391189673 2265.7675286853605 0.2489061107822538
1669 2264.7535014797736 0.20616208863492277 2264.298444262519 0.24889512861994634
1670 2264.1141094156624 0.20615229236457533 2263.6590717425797 0.24888538071794714
1671 2264.9007938724226 0.20614114443434217 2264.445778679444 0.2488740485440507
1672 2268.1548923365053 0.20613175892415528 2267.699895797235 0.24886478034606066
1673 2275.70201148996 0.2061200886871303 2275.247038566556 0.24885283471720798
1674 2290.7441643924585 0.2061114138124566 2290.2892085810263 0.2488443976199675
1675 2318.8808071815215 0.2060988224793613 2318.4258769877756 0.24883137126639318
1676 2369.7760928771554 0.2060913879865499 2369.321177102945 0.24882438622376354
1677 2459.6786176443316 0.20607718081377102 2459.2237309987254 0.24880946479245006
1678 2614.3172006141704 0.20607188479064048 2613.86232374394 0.2488049854396624
1679 2869.7341814613487 0.20605495077047878 2869.279339645583 0.2487868649951354
1680 3262.140998524544 0.20605307923901123 3261.6861590409717 0.24878640433311244
1681 3789.3397496029247 0.20603217044561525 3788.884953819618 0.24876361286065043
1682 4327.985727294672 0.20603447811318473 4327.53092474203 0.2487680745286315
1683 4570.0479633107125 0.2060102171085257 4569.593211772659 0.24874132094562662
1684 4178.679137723806 0.20601367239809687 4178.224376885737 0.24874716567074298
1685 3235.4106616741715 0.20599209341249403 3234.95594603947 0.24872354128900526
1686 2394.6346248282825 0.20598854267994146 2394.179915134497 0.24872115110557072
1687 2258.7496072589543 0.20597728469568188 2258.294920294982 0.24870967927669146
1688 2740.8247859533685 0.20596261412939432 2740.3701291543503 0.2486941848886131
1689 3217.1700249595847 0.20596049745525172 3216.7153709782265 0.24869348390282192
1690 3157.7168913695873 0.20594093126434257 3157.262278224783 0.24867221353989444
1691 2637.75535102196 0.2059383848165865 2637.3007416257246 0.24867101141911874
1692 2229.4538049781963 0.20592425185705995 2228.9992245833687 0.24865614297071922
1693 2306.534007733508 0.20591325897996882 2306.0794494974966 0.24864497703194913
1694 2644.7417099201984 0.2059077289054869 2644.2871619372177 0.24864025407548432
1695 2771.4064575708526 0.2058907622321554 2770.9519447706534 0.24862203796697063
1696 2536.4989106098824 0.20588689476869523 2536.0444044375727 0.2486192775409815
1697 2242.1053884718717 0.20587281579973693 2241.650911190781 0.2486044652910267
1698 2214.837993134744 0.20586289218523618 2214.383535686349 0.24859455620947096
1699 2406.2626379684953 0.20585570714083928 2405.80819438302 0.24858787833455503
1700 2518.0320669927287 0.20584053736792213 2517.5776546805823 0.24857177477874223
1701 2403.675729600114 0.2058353140943974 2403.2213268742066 0.24856741181354036
1702 2220.254987908897 0.20582188259645262 2219.8006126685746 0.248553357725889
1703 2183.7362939908503 0.20581220304791423 2183.2819380556784 0.24854373212399028
1704 2291.4731430865518 0.2058041338145971 2291.0188029458723 0.24853600686472746
1705 2366.20357923489 0.20579020884072044 2365.7492676592246 0.24852136682484804
1706 2305.5987060388156 0.20578389428912552 2305.1444064325633 0.2485157119629299
1707 2194.182063994804 0.20577111915854335 2193.727790448126 0.2485024275193143
1708 2164.8165504994713 0.20576147085259328 2164.3622961941846 0.248492834434495
1709 2225.1935011436485 0.2057528325296209 2224.739263878043 0.24848443307621862
1710 2272.2688436168555 0.20573983080858751 2271.8146329079964 0.24847087805066384
1711 2239.708280634858 0.20573267329252037 2239.254083737605 0.24846422396050183
1712 2172.1031235090513 0.20572043136964632 2171.648951513403 0.24845156427855808
1713 2149.291324624111 0.20571079585668625 2148.837171846258 0.24844198199598952
1714 2181.757149738195 0.20570172523475796 2181.303014946969 0.24843306599121087
1715 2211.293257971672 0.20568944471219178 2210.8391481690246 0.24842035793533146
1716 2194.909048552008 0.20568164255213855 2194.4549539709333 0.24841293852241986
1717 2153.812777562825 0.2056698037717309 2153.3587070085837 0.24840075046957794
1718 2135.388403761681 0.20566020561950413 2134.934352348012 0.24839120804933823
1719 2151.0272554766525 0.2056507809030837 2150.573222826064 0.24838186968536227
1720 2169.5238017398283 0.2056390800467661 2169.0697928178915 0.2483698418898983
1721 2162.5934095237326 0.20563077964702406 2162.1394169141704 0.24836182991536174
1722 2137.8096044172653 0.20561924765274972 2137.3556351697175 0.24834999989469778
1723 2122.6163842876213 0.20560970369022263 2122.1624340665558 0.24834051737547866
1724 2128.0909504187966 0.20559998361314127 2127.6370196092066 0.24833082597725553
1725 2139.188507792366 0.20558876064037815 2138.734599673297 0.24831935842883296
1726 2137.4174794713413 0.20558006235566154 2136.9635885365287 0.24831087245681657
1727 2122.917973464378 0.20556877735809054 2122.46410535707 0.24829932995005777
1728 2110.6071633124475 0.205559288408888 2110.153314115674 0.24828990836411197
1729 2110.124747748355 0.20554932459068065 2109.6709184987935 0.24827992497046425
1730 2115.8700153053296 0.2055385024963849 2115.416207876021 0.24826892681239784
1731 2116.380065477054 0.20552947434443095 2115.926275955535 0.24826004717440409
1732 2108.4106891061006 0.20551840542744257 2107.95692194487 0.248248755803117
1733 2098.931436319199 0.20550895528705404 2098.477687987889 0.24823937602271706
1734 2095.3112374049224 0.20549880061152126 2094.8575094411913 0.24822916311929183
1735 2097.0601560326295 0.20548831554504948 2096.6064491580296 0.24821855905488258
1736 2097.9353057736053 0.2054790037430749 2097.4816174295484 0.24820934031367062
1737 2093.921872602954 0.20546814206470335 2093.468206171184 0.24819828970539984
1738 2087.1518383871294 0.20545869970190087 2086.6981907722957 0.24818891513189073
1739 2082.363510398728 0.20544841069902336 2081.909883448541 0.24817853948815544
1740 2081.280517724375 0.20543820531285797 2080.8269112572234 0.2481682618387288
1741 2081.372066526682 0.205428644049525 2080.9184791382304 0.248158744402299
1742 2079.3899911733824 0.20541799266421956 2078.936425242523 0.24814793819554068
1743 2074.9339425339053 0.2054085189727374 2074.4803954922795 0.2481385226529881
1744 2070.2958303430933 0.2053981556750063 2069.8423041321944 0.24812805522366446
1745 2067.531374646964 0.2053881721229487 2067.077868439169 0.24811803567238744
1746 2066.380850517402 0.20537839499378366 2065.927363863175 0.24810825923347793
1747 2065.000684814146 0.20536795766582888 2064.5472191545487 0.24809770193200853
1748 2062.160216818689 0.20535841220526013 2061.706770208852 0.2480881976315505
1749 2058.361951471251 0.2053480377378062 2057.9085257204933 0.2480777130199563
1750 2054.985355285269 0.2053382125283032 2054.5319491961486 0.24806787659248303
1751 2052.7316292338214 0.2053282608892363 2052.278243082941 0.2480578899913705
1752 2051.065096781566 0.20531803315213487 2050.6117311720513 0.24804757636226005
1753 2048.989566587825 0.20530838161604187 2048.5362202634315 0.24803794277753494
1754 2046.11327720676 0.20529805768398499 2045.6599516351832 0.24802751389278316
1755 2042.9053122944897 0.20528832221489698 2042.452006192714 0.24801777956079163
1756 2040.0690173968026 0.20527824905922268 2039.615731502332 0.24800764541141113
1757 2037.8223754453481 0.20526821055410086 2037.369109683377 0.24799755141711094
1758 2035.7895541074083 0.20525843436846855 2035.3363079064331 0.24798776660671057
1759 2033.4744524313799 0.20524821240758065 2033.0212267647287 0.24797745424366072
1760 2030.7474599636726 0.2052384984795763 2030.2942537237686 0.2479677414243345
1761 2027.8903033378663 0.20522836783931472 2027.4371174346315 0.2479575353954389
1762 2025.2532545321237 0.20521847791262177 2024.8000884411906 0.24794761302032897
1763 2022.9217984016104 0.2052085824568572 2022.468652135825 0.2479376833285502
1764 2020.6932019280162 0.2051984935309871 2020.2400759102654 0.24792752421977546
1765 2018.316784850663 0.20518874313827215 2017.863678343153 0.24791776437188257
1766 2015.7261731125216 0.2051786227886418 2015.2730869231823 0.24790756655066354
1767 2013.0598796317709 0.2051688233893166 2012.6068130611627 0.24789774721881982
1768 2010.4981054921107 0.2051588407484525 2010.0450589408094 0.2478877105526915
1769 2008.097970431038 0.20514888709562712 2007.6449438365848 0.24787770735753614
1770 2005.7695694709794 0.20513906507279772 2005.3165625469762 0.24786785893017782
1771 2003.3825562170164 0.20512901267038242 2002.9295694668897 0.24785773745627107
1772 2000.8843198389782 0.20511923970022258 2000.4313526538504 0.24784794542752592
1773 1998.3278393031458 0.20510922319889388 1997.8748922151408 0.24783786480608763
1774 1995.8059659244336 0.2050993758836956 1995.3530385652084 0.2478279833414605
1775 1993.366858275867 0.20508947995845292 1992.9139507522632 0.24781804364535995
1776 1990.9839654492546 0.20507952743456176 1990.5310778855503 0.24780803626989217
1777 1988.5927932287077 0.2050697282500041 1988.1399252911274 0.2477982093303588
1778 1986.1501619119272 0.20505973735805233 1985.697314019531 0.2477881550382004
1779 1983.6638985695345 0.2050499450220535 1983.211070289891 0.24777833462136697
1780 1981.1760647216431 0.2050400060454011 1980.7232563754867 0.24776834011097637
1781 1978.7232107076127 0.2050301498038031 1978.2704221152117 0.24775844259718177
1782 1976.309405200221 0.20502030081385447 1975.85663634654 0.24774855286712602
1783 1973.9098655329715 0.20501037965180954 1973.457116576267 0.24773857705258795
1784 1971.495585859755 0.205000588736975 1971.0428565166255 0.2477287543923948
1785 1969.0557796077317 0.20499065688202367 1968.6030701864822 0.24771876436733664
1786 1966.6020180314504 0.20498086142039523 1966.1493282352665 0.24770893476356903
1787 1964.1550803329972 0.2049709759957041 1963.7024103589558 0.24769899804569065
1788 1961.728024299267 0.20496113534091953 1961.2753740504697 0.2476891134563704
1789 1959.3184564759965 0.20495131425715415 1958.8658259105234 0.247679251215837
1790 1956.9134479884128 0.20494143412433144 1956.4608372358916 0.2476693183968492
1791 1954.5007671650303 0.20493165193795382 1954.0481760125306 0.24765950056180266
1792 1952.0771578012145 0.20492177020143004 1951.6245864667349 0.24764956427819376
1793 1949.6486724243116 0.20491198538205452 1949.1961206971657 0.24763974176378728
1794 1947.2246015883272 0.20490213885980252 1946.7720696039344 0.24762984553311174
1795 1944.8105910831898 0.20489232567285845 1944.3580787695957 0.24761998792134565
1796 1942.405676756376 0.2048825255495328 1941.9531840858597 0.2476101449666876
1797 1940.0043065358566 0.20487268764912608 1939.5518335916324 0.24760025657491977
1798 1937.600884596679 0.20486291788454192 1937.1484312308555 0.24759044793871837
1799 1935.1933262796715 0.20485307931817937 1934.740892643161 0.2475805571922916
1800 1932.7836229023728 0.20484331306393652 1932.3312088381701 0.24757075113875524
1801 1930.375724771535 0.20483349845769655 1929.9233303859294 0.24756088714808758
1802 1927.9727075561495 0.20482371726874585 1927.5203327770062 0.24755106187477188
1803 1925.575092556086 0.20481393649212135 1925.1227373832874 0.2475412363065583
1804 1923.1810818548252 0.20480413968384306 1922.7287463241364 0.2475313910048747
1805 1920.788112666944 0.20479438523232613 1920.335796686722 0.2475215949895695
1806 1918.3945031791466 0.20478458625978463 1917.9422068473227 0.24751174556397731
1807 1916.000228689617 0.2047748416255324 1915.547951888402 0.24750195958959045
1808 1913.6065694242484 0.20476505703568504 1913.1543122416122 0.2474921256005383
1809 1911.2151195718 0.20475530822184057 1910.7628819304568 0.2474823331213754
1810 1908.826838463613 0.20474554761517302 1908.3746203900785 0.24747252591949154
1811 1906.441671382271 0.20473579031265463 1905.9894728701167 0.24746272184136348
1812 1904.0587976378774 0.2047260527209534 1903.6066186448734 0.24745294028318826
1813 1901.6772260536761 0.20471629236160577 1901.2250666302864 0.24744313102804255
1814 1899.296346111473 0.20470656922762293 1898.844206177247 0.24743336499808377
1815 1896.9161501422664 0.20469681587258587 1896.4640297639332 0.24742356246043914
1816 1894.5371081371286 0.20468709722755637 1894.085007239726 0.24741380017491463
1817 1892.1598262178738 0.20467735937421125 1891.7077448440991 0.24740401440049906
1818 1889.7847257720402 0.20466763915685324 1889.3326638841888 0.24739424869454554
1819 1887.4118809613165 0.20465791992074514 1886.9598385580282 0.24738448336761848
1820 1885.0410617366135 0.20464819798167522 1884.5890388245673 0.2473747140645952
1821 1882.671907502986 0.20463849490654407 1882.2199040417968 0.24736496628264942
1822 1880.304117494586 0.20462877564402526 1879.8521335203593 0.2473551985826452
1823 1877.9375729434148 0.2046190831854111 1877.485608398438 0.2473454617914408
1824 1875.5723447867163 0.20460937245303995 1875.1203997116475 0.24733570261575197
1825 1873.2086232327176 0.20459968518214078 1872.756697577138 0.24732597039755885
1826 1870.8466080304188 0.20458998739211598 1870.3947018180634 0.24731622496322306
1827 1868.4864261538705 0.20458030228132346 1868.0345393578498 0.24730649373938182
1828 1866.128095609497 0.20457061890712908 1865.6762282268007 0.24729676378908821
1829 1863.7715438446512 0.20456093598525305 1863.3196958750718 0.2472870335941737
1830 1861.4166567493282 0.20455126569386303 1860.9648281660814 0.24727731755292126
1831 1859.0633305664435 0.20454158726705524 1858.6115213880626 0.2472675911137912
1832 1856.7115093609357 0.2045319271484097 1856.2597195482456 0.2472578855418975
1833 1854.3611923238539 0.2045222563383817 1853.9094219009655 0.24724816655008888
1834 1852.0124230941065 0.20451260339303287 1851.5606720228116 0.24723846790172788
1835 1849.665262240214 0.20450294279241774 1849.213530537998 0.2472287594234841
1836 1847.3197644610623 0.2044932950157788 1846.8680521007175 0.2472190653291178
1837 1844.975960556179 0.20448364592827403 1844.524267541344 0.2472093689065368
1838 1842.6338541434416 0.20447400272876243 1842.1821804620454 0.24719967866743378
1839 1840.2934266206216 0.2044643650735462 1839.8417722613424 0.2471899942056525
1840 1837.9546482317492 0.204454727091377 1837.5030131960784 0.2471803085793386
1841 1835.6174901141828 0.20444509979722664 1835.1658743795729 0.24717063481265314
1842 1833.28193168638 0.20443546837149038 1832.8303352626256 0.24716095538296035
1843 1830.9479654845081 0.20442584997259344 1830.4963883439566 0.24715129057895505
1844 1828.6155947795328 0.20441622655151442 1828.1640369339223 0.24714161905901352
1845 1826.2848313086633 0.20440661571656507 1825.8332927313027 0.24713196164409995
1846 1823.955688921732 0.20439700142507292 1823.5041696209419 0.24712229936484703
1847 1821.6281807165901 0.20438739727549438 1821.1766806710139 0.2471126483008226
1848 1819.3023151573716 0.20437779271369394 1818.8508343686854 0.24710299597251179
1849 1816.9780960389878 0.20436819491624522 1816.5266344932056 0.24709335086606057
1850 1814.655522401058 0.20435860016183724 1814.2040800923148 0.24708370858128062
1851 1812.334590267639 0.20434900884871168 1811.8831671892008 0.24707406958932543
1852 1810.015294324982 0.20433942359440468 1809.5638904644022 0.24706443698553007
1853 1807.697629199543 0.20432983918968056 1807.246244555743 0.2470548046101288
1854 1805.3815909537173 0.20432026293176034 1804.930225509693 0.24704518109242138
1855 1803.067176941537 0.2043106859664159 1802.6158306996083 0.24703555596217322
1856 1800.7543866004019 0.20430111817212196 1800.3030595413284 0.24702594090121233
1857 1798.4432202851863 0.2042915491427369 1797.9919124124394 0.24701632360406314
1858 1796.1336797149243 0.20428198936205655 1795.6823910090939 0.24700671646840747
1859 1793.8257665825693 0.20427242864846876 1793.3744970464666 0.2469971074541916
1860 1791.519483045536 0.20426287656882827 1791.068232661092 0.24698750787495136
1861 1789.214830617826 0.2042533244046515 1788.7635993860008 0.2469779074206279
1862 1786.911810786764 0.20424377985805023 1786.460598691706 0.2469683151998027
1863 1784.6104243054592 0.20423423634230753 1784.1592313456938 0.2469587234232395
1864 1782.3106718082747 0.20422469927943285 1781.8594979704922 0.24694913850316708
1865 1780.012553420273 0.2042151644115451 1779.561398700457 0.24693955540441487
1866 1777.7160692253203 0.20420563486267138 1777.264933612636 0.24692997782161155
1867 1775.4212190843432 0.20419610858170478 1774.970102572432 0.24692040332930343
1868 1773.1280028871874 0.20418658661976075 1772.676905467397 0.24691083317073534
1869 1770.8364205142584 0.2041770688379653 1770.3853421782387 0.2469012671818264
1870 1768.5464718793432 0.20416755454866525 1768.095412620245 0.24689170454953918
1871 1766.2581570071584 0.2041580451775555 1765.8071168150207 0.24688214696013913
1872 1763.971475910074 0.20414853863740265 1763.5204547794915 0.24687259194529998
1873 1761.686428770044 0.20413903760528387 1761.2354266897673 0.24686304267134015
1874 1759.4030156943809 0.20412953886864715 1758.9520326601732 0.24685349533898043
1875 1757.121236993789 0.20412004612935286 1756.670272993333 0.24684395432656747
1876 1754.841092848839 0.20411055522292676 1754.390147878907 0.24683441470898007
1877 1752.5625836779864 0.20410107075944178 1752.1116577252883 0.24682488193872876
1878 1750.2857097310261 0.20409158767936647 1749.8348027933148 0.2468153500320457
1879 1748.0104715473992 0.2040821115067479 1747.55958361037 0.2468058255225129
1880 1745.7368694806648 0.20407263621526692 1745.286000543167 0.24679630128279229
1881 1743.4649042603223 0.2040631683846062 1743.0140543068426 0.2467867850951312
1882 1741.194576443767 0.20405370080516844 1740.743745474529 0.2467772684325669
1883 1738.925887115915 0.20404424141005537 1738.4750751138267 0.24676776067819892
1884 1736.6588372642977 0.20403478141834216 1736.208044231433 0.24675825144647107
1885 1734.3934286865044 0.20402533060744574 1733.942654603595 0.2467487523019919
1886 1732.1296632976855 0.2040158780140898 1731.6789081693935 0.2467392502778239
1887 1729.8675443836414 0.2040064360141833 1729.416808187615 0.24672976001221975
1888 1727.6070758999456 0.20399699053487347 1727.1563586445507 0.24672026486004173
1889 1725.3482643524687 0.20398755768907112 1724.8975660108997 0.24671078387990492
1890 1723.0911182937896 0.2039781188958694 1722.6404388797994 0.24670129509426109
1891 1720.8356514431255 0.2039686957257209 1720.3849909233825 0.24669182401726358
1892 1718.581882991576 0.20395926296758016 1718.1312413877797 0.24668234082876672
1893 1716.3298433765558 0.20394985027507762 1715.8792206456765 0.24667288060434103
1894 1714.0795771178246 0.2039404225467672 1713.628973293453 0.24666340182462185
1895 1711.8311547079988 0.20393102158290116 1711.3805697324824 0.24665395393334225
1896 1709.584682755597 0.20392159730798254 1709.1341166805908 0.2466444776983321
1897 1707.3403308766526 0.2039122100528024 1706.8897836221167 0.24663504448321266
1898 1705.098362443474 0.2039027867211395 1704.6478340889284 0.24662556782432055
1899 1702.8592002386767 0.20389341635456348 1702.4086906692744 0.2466161530477942
1900 1700.6235153492332 0.20388398990876924 1700.1730246881584 0.24660667116606436
1901 1698.3923974470167 0.20387464161280863 1697.9419255244447 0.2465972809590276
1902 1696.1676098401097 0.20386520539619354 1695.7171568487329 0.24658778598056244
1903 1693.952052925908 0.20385588773894456 1693.5016186076894 0.24657843047966174
1904 1691.7505031210912 0.20384643066956132 1691.3000877811262 0.24656890929550307
1905 1689.5709255020229 0.20383715802207691 1689.1205287384985 0.24655960550239456
1906 1687.42665349493 0.20382766138440211 1686.9762757975725 0.24655003597300754
1907 1685.3402366041178 0.20381845819384292 1684.889877333114 0.2465408128097827
1908 1683.3500125463688 0.20380888993191174 1682.8996724994233 0.24653115701365405
1909 1681.5217361261807 0.20379979836849646 1681.0714142634424 0.24652206436991908
1910 1679.968860718865 0.20379010281565543 1679.5185583595958 0.24651225645345987
1911 1678.8886512458457 0.2037811966105791 1678.4383666676765 0.2465033815585838
1912 1678.6261597998905 0.20377127581671736 1678.1758952184284 0.2464933056452322
1913 1679.7888651602443 0.20376268552860388 1679.3386176717513 0.24648480296449812
1914 1683.4516812176012 0.20375236508663716 1683.0014545997908 0.24647425272391485
1915 1691.5244430433972 0.20374432436733156 1691.0742323203187 0.2464663987111426
1916 1707.4062468417744 0.2037332911239378 1706.9560585469965 0.24645500365404654
1917 1737.1326994338847 0.2037262201294619 1736.6825249182486 0.24644829550649
1918 1791.3236178472239 0.20371391281375315 1790.8734685429076 0.24643539150239335
1919 1888.2436677851222 0.20370855740572777 1887.7935285155247 0.24643071219188772
1920 2057.8456537569205 0.20369400319654665 2057.395544606145 0.24641514757868108
1921 2344.400676181487 0.2036915973150857 2343.950570624602 0.24641395957037124
1922 2798.7902206923363 0.2036733349404085 2798.34015335593 0.24639400146575666
1923 3437.7855338678132 0.20367540147357444 3437.3354603492367 0.24639811710322834
1924 4143.876235798123 0.20365234283428799 4143.426210991933 0.2463724633558766
1925 4553.839665356248 0.2036586212579441 4553.389625137343 0.24638159764679574
1926 4193.276033193356 0.2036336876265495 4192.826045813143 0.24635369258677114
1927 3051.0391332494855 0.20363769523426228 3050.589135395574 0.24636015867744754
1928 1924.3279771587852 0.20362022628793175 1923.878015824126 0.2463411083713134
1929 1673.7731535156615 0.2036126437144651 1673.3232070698805 0.2463338020666669
1930 2267.679035416722 0.20360809884814376 2267.2290972088867 0.24633010898704494
1931 2893.661775421608 0.20358971247083987 2893.211875748782 0.24630996035517896
1932 2822.489424945988 0.2035910889088247 2822.0395205514956 0.24631330558338388
1933 2148.8813957053185 0.20357316382716176 2148.431528839414 0.2462937020773599
1934 1648.827172425153 0.20356814875854715 1648.3773148294274 0.24628944696731306
1935 1795.485233106112 0.20356018834600398 1795.0353912269707 0.24628169079537973
1936 2235.1491385375366 0.20354523741203687 2234.6993276820767 0.24626561804781158
1937 2336.661659214555 0.20354386608825178 2336.2118496528924 0.2462656955746084
1938 1982.7056010940212 0.2035276866074554 1982.2558252481535 0.2462481592600744
1939 1643.3813614625915 0.20352220196989107 1642.9315959169617 0.24624334365984282
1940 1696.4834091143803 0.2035135957972769 1696.0336607051145 0.2462348134687005
1941 1962.1939393672562 0.2035001699960085 1961.7442186484684 0.2462205487919075
1942 2029.1555689632135 0.20349695555215658 2028.705853576027 0.2462184316342623
1943 1815.0820622035326 0.20348246537161752 1814.6323768407817 0.24620289737947454
1944 1617.354900219231 0.20347601320194797 1616.9052272785427 0.24619692748643104
1945 1661.452049073066 0.20346747684506655 1661.00239312088 0.24618847534097368
1946 1819.9826429174955 0.20345489065529246 1819.5330128233018 0.2461752035383947
1947 1843.3598646117496 0.2034503573993998 1842.9102427399675 0.24617151438265097
1948 1705.5376110091836 0.2034372333976337 1705.0880161761331 0.2461575996527573
1949 1597.6428838738773 0.20342992951968508 1597.1933033325527 0.24615061180495576
1950 1637.709608329088 0.20342153385980463 1637.260044472115 0.2461423231131986
1951 1729.769585243426 0.20340956733520263 1729.3200458930546 0.24612978303627725
1952 1729.6144524511994 0.20340402584689105 1729.1649235350499 0.24612489030279947
1953 1641.4070222606204 0.20339194576289185 1640.9575181015919 0.24611221326563512
1954 1584.4200515233786 0.203384031431652 1583.9705629979953 0.2461044939516146
1955 1615.611352181114 0.2033756878946784 1615.1618802298117 0.24609626340756507
1956 1667.4504624064946 0.2033642549141866 1667.0010137979684 0.24608435361187855
1957 1659.354904100517 0.20335792833050637 1658.9054676501632 0.2460785220231788
1958 1604.1573557645622 0.20334661754204944 1603.7079423904506 0.24606675656956617
1959 1573.6248826281615 0.20333831607982011 1573.1754857401918 0.2460585718898679
1960 1594.6180656960914 0.2033299307904633 1594.1686854779316 0.24605028736939738
1961 1623.3278416604032 0.20331897229409046 1622.8784837497967 0.24603893831241952
1962 1614.9602638771503 0.2033120369370597 1614.5109194625907 0.24603237762256583
1963 1580.8711542708024 0.20330127956108157 1580.4218317244708 0.24602126677048444
1964 1563.2307546146976 0.20329276015374617 1562.7814490359008 0.24601281864315794
1965 1575.6269185248789 0.2032842706116338 1575.1776298486927 0.24600440557437425
1966 1591.5269929415724 0.20327373032346166 1591.0777256608199 0.24599355042920673
1967 1585.388796761097 0.20326632640242495 1584.9395440068356 0.24598642785889266
1968 1564.3192244727868 0.2032559623487765 1563.8699927295554 0.24597578088265126
1969 1552.8236886457657 0.2032473403218154 1552.374474098618 0.24596720682570303
1970 1559.012757431908 0.20323871572118207 1558.5635600874639 0.24595862872301424
1971 1567.8211525651443 0.2032285384110636 1567.371975825124 0.24594820160904135
1972 1564.0434361155667 0.20322077480381404 1563.5942746937192 0.2459406470435926
1973 1550.9034770553496 0.20321069152808424 1550.454336033799 0.24593033002241632
1974 1542.4927127041346 0.20320203790836364 1542.0435889517084 0.245921714517902
1975 1544.567106363274 0.20319327170235796 1544.1180001277014 0.2459129638703109
1976 1549.2610298678396 0.20318340552661496 1548.811943559314 0.2459029029989531
1977 1547.1924038076213 0.20317536366089564 1546.7433334305495 0.24589501341099576
1978 1538.9254377620093 0.20316548741201074 1538.4763873358306 0.24588493876664178
1979 1532.3258013282614 0.20315683911094154 1531.876768163528 0.2458763256223805
1980 1531.8327781944436 0.20314794138387343 1531.3837628384774 0.24586741458231137
1981 1533.9281014179141 0.20313834006495962 1533.479105412897 0.24585766495210107
1982 1532.8154598185306 0.20313007792299465 1532.3664802313442 0.2458495092633556
1983 1527.5898804216777 0.20312036533184444 1527.1409204307818 0.24583962556403038
1984 1522.3049125565142 0.20311173438919466 1521.8559697930457 0.2458310290793194
1985 1520.3316703700048 0.2031027256354237 1519.8827456623342 0.245821982035054
1986 1520.645859041705 0.20309334915534946 1520.1969531963878 0.24581249616190873
1987 1519.8630942086877 0.2030849062593548 1519.4142051810966 0.24580412133168772
1988 1516.5224685578319 0.20307533597098484 1516.073598818623 0.24579440323796203
1989 1512.337884749476 0.20306671759544032 1511.8890322141078 0.24578581777264075
1990 1509.6517592564792 0.20305762448920325 1509.202924965578 0.2457766664119198
1991 1508.7121335535574 0.20304843778739082 1508.2633177131004 0.2457674026696799
1992 1507.816453070701 0.2030398413174325 1507.3676543883419 0.24575884104187623
1993 1505.5636750173014 0.2030304058511251 1505.1148953318075 0.24574927964274998
1994 1502.3168156913496 0.20302178502815288 1501.8680532189155 0.24574068740602292
1995 1499.4558973338906 0.2030126381046333 1499.0071532277439 0.2457314680421987
1996 1497.6898860521321 0.203003608306197 1497.2411600564963 0.24572238732959953
1997 1496.43289612386 0.20299487961116622 1495.9841875798882 0.24571366436062436
1998 1494.6847948846942 0.20298557792798072 1494.236105048374 0.24570425839216517
1999 1492.1681578040157 0.2029769347820781 1491.7194852334642 0.2456956357694156
2000 1489.4729415962402 0.20296776710889086 1489.0242874413486 0.24568638778263946
2001 1487.2674103613683 0.2029588605808131 1486.8187740507424 0.24567745004524297
2002 1485.590629581085 0.20295002101879112 1485.1420109688559 0.24566859121050652
2003 1483.938422360945 0.2029408520922785 1483.4898221694089 0.24565933944392948
2004 1481.8867510071166 0.20293216664568844 1481.438168177817 0.2456506626539044
2005 1479.504866183889 0.20292301217438108 1479.0563017452066 0.24564142650802398
2006 1477.1858266397853 0.20291419282553633 1476.7372798582076 0.2456325887522202
2007 1475.1877781617563 0.20290526798059685 1474.7392492692352 0.24562362454049813
2008 1473.4045217301154 0.20289622554281797 1472.956010985041 0.2456145195314492
2009 1471.5435160970942 0.20288748244124746 1471.0950228443796 0.24560577027333233
2010 1469.449702728709 0.20287837303341255 1469.0012277717278 0.24559658394787123
2011 1467.2282772777987 0.20286960290758496 1466.7798198739233 0.24558780096769117
2012 1465.0902365430852 0.20286062438463157 1464.6417971496824 0.24557876901820658
2013 1463.128575422864 0.2028516932768961 1462.680153936841 0.2455697927462795
2014 1461.2535447226762 0.20284288639679285 1460.8051408725707 0.24556096370852623
2015 1459.3143122353015 0.20283384733822205 1458.8659265306208 0.24555185734247836
2016 1457.252621943028 0.2028250899201518 1456.8042537674496 0.2455430856582361
2017 1455.1380407890051 0.20281609406163364 1454.6896906656984 0.24553402924485052
2018 1453.0776775814568 0.2028072490680662 1452.6293451806803 0.24552515170862052
2019 1451.1102960370877 0.20279838501302683 1450.6619814013295 0.24551625074518904
2020 1449.1848949931798 0.20278942989304918 1448.7365983227496 0.24550724053712272
2021 1447.2249177739725 0.2027806556733792 1446.7766386732828 0.24549844501612156
2022 1445.2018971898945 0.20277167895982234 1444.7536361033535 0.24548940758111265
2023 1443.1508910744692 0.20276288715322802 1442.702647597732 0.24548058958378727
2024 1441.1265609600448 0.20275398597544128 1440.6783353334931 0.24547164057617477
2025 1439.1513682692898 0.2027451128288666 1438.703160432268 0.24546272419294365
2026 1437.202636529996 0.20273630554050237 1436.754446338984 0.24545388547127206
2027 1435.2412339532623 0.20272737743361538 1434.7930616737226 0.24544490210620828
2028 1433.2482714464306 0.2027186044303321 1432.8001167392956 0.2454361027045708
2029 1431.2368696946216 0.20270969600766522 1430.788732857369 0.2454271412451075
2030 1429.2345858312528 0.20270088714384799 1428.7864666464877 0.2454182976211627
2031 1427.2575184645689 0.20269204797156135 1426.8094169994806 0.24540941711659095
2032 1425.2993873121698 0.20268318347209813 1424.8513036230008 0.24540050569682134
2033 1423.3412402631689 0.20267440239096504 1422.8931741679023 0.24539169287544416
2034 1421.3693698042125 0.20266551818403983 1420.9213215295817 0.2453827564467023
2035 1419.3852192271788 0.20265674552354798 1418.937188529514 0.24537395214110572
2036 1417.4010855324982 0.20264789224392254 1416.9530725892228 0.2453650510315212
2037 1415.4281940077458 0.20263908777449077 1414.9801987126639 0.24535620730735477
2038 1413.4681430899789 0.2026302875756632 1413.0201654344874 0.24534736791595477
2039 1411.5136514087458 0.20262144994627548 1411.0656914756344 0.24533848316511211
2040 1409.5559636936819 0.20261268547650027 1409.1080213233904 0.245329684815025
2041 1407.59177896227 0.20260384485871838 1407.1438543224208 0.2453207949905141
2042 1405.6245980388392 0.2025950809824832 1405.1766909620362 0.24531199582049154
2043 1403.6606923101047 0.20258626951890366 1403.2128029013722 0.24530313921345231
2044 1401.703912335998 0.20257748340930196 1401.2560405405504 0.24529431203820085
2045 1399.753376251515 0.20256871097065562 1399.305522040146 0.2452855003984849
2046 1397.8050871838707 0.20255990621921174 1397.357250628146 0.24527664950549283
2047 1395.8554352011781 0.20255115801862658 1395.4076161779433 0.2452678652161953
2048 1393.9036581324717 0.20254235634021972 1393.4558567596603 0.24525901647126225
2049 1391.9517822674954 0.2025336088258367 1391.5039984271853 0.2452502314842424
2050 1390.0026272604407 0.2025248307675205 1389.5548610203157 0.24524140935760277
2051 1388.0577120233565 0.20251607001223654 1387.6099633462568 0.24523260708739078
2052 1386.1164944274356 0.2025073209812197 1385.6687632884325 0.2452238180218895
2053 1384.177165459373 0.20249855009523648 1383.7294519071081 0.24521500216984782
2054 1382.2381136419178 0.2024898200512899 1381.7904175876542 0.24520623421212892
2055 1380.2989322934045 0.2024810533016887 1379.8512538183325 0.2451974217703448
2056 1378.3604314086529 0.20247232685228886 1377.9127704252146 0.24518865658591912
2057 1376.423856494991 0.20246357783364013 1375.9762130534045 0.24517986375288164
2058 1374.4900117613192 0.20245484536657063 1374.0423858260658 0.24517108988677463
2059 1372.558848060129 0.2024461184945337 1372.1112396197059 0.24516232192887866
2060 1370.6296738314704 0.2024373809068154 1370.182082910116 0.24515354044767274
2061 1368.7017133797922 0.20242867075926224 1368.2541399181266 0.24514479090631613
2062 1366.774588413362 0.20241993651959778 1366.3270324649395 0.24513601190276207
2063 1364.8484605669858 0.20241123334537459 1364.4009220644823 0.2451272691580078
2064 1362.9238170528718 0.20240251171869542 1362.476296037479 0.24511850367419563
2065 1361.001121239236 0.20239380816587663 1360.5536176721032 0.24510975896680676
2066 1359.0805502828114 0.20238510363379247 1358.6330641668355 0.24510101234209997
2067 1357.1619574115891 0.20237639843713542 1356.714488748984 0.24509226416809618
2068 1355.2450229725096 0.20236770922642264 1354.797571728995 0.2450835342881236
2069 1353.3294655518423 0.20235900654242256 1352.8820317576976 0.24507478760231594
2070 1351.4151875284676 0.20235032702076242 1350.9677711336894 0.2450660677575018
2071 1349.5022847091527 0.2023416329178376 1349.0548857464455 0.24505732978950173
2072 1347.5909561281496 0.2023329575192702 1347.1435745572787 0.24504861335155798
2073 1345.6813761661342 0.20232427629520955 1345.2340120006181 0.24503988922093337
2074 1343.773612225399 0.20231560243737065 1343.3262654498465 0.24503117311499278
2075 1341.8676132670507 0.20230693479373113 1341.4202838685978 0.24502246365903824
2076 1339.963260868369 0.20229826350123703 1339.5159488557624 0.24501374910536722
2077 1338.060442264884 0.2022896070347142 1337.6131476063856 0.24500505146346768
2078 1336.159101796826 0.2022809415724494 1335.7118245129018 0.24499634235162962
2079 1334.2592560114037 0.20227229268793412 1333.8119960664742 0.24498765224176014
2080 1332.360968239759 0.20226363645481585 1331.913725650681 0.2449789526230632
2081 1330.464310776369 0.20225499234449368 1330.017085517325 0.24497026669942856
2082 1328.5693291245777 0.20224634726808008 1328.1221211984366 0.24496157887299336
2083 1326.6760286527651 0.20223770699157528 1326.2288380497585 0.24495289601507708
2084 1324.7843808465018 0.20222907302708137 1324.3372075535458 0.24494421992882112
2085 1322.8943428462985 0.20222043746482313 1322.4471868676467 0.2449355411871381
2086 1321.0058790841135 0.20221181309389633 1320.5587403959876 0.24492687503193947
2087 1319.118973286389 0.20220318413038255 1318.6718518996047 0.244918202653937
2088 1317.2336316576962 0.20219456734734487 1316.7865275463087 0.24490954404027682
2089 1315.3498741570606 0.2021859468575187 1314.902787329942 0.2449008802611477
2090 1313.4677246635058 0.20217733608982572 1313.0206551000992 0.24489222731666663
2091 1311.587200120188 0.2021687252011397 1311.1401478215068 0.24488357348012713
2092 1309.708306453971 0.2021601198109487 1309.2612714087136 0.2448749254464845
2093 1307.8310385877642 0.20215151865668476 1307.3840207873957 0.24486628171195496
2094 1305.9553848337143 0.20214291894560688 1305.5083842758193 0.24485763894952137
2095 1304.0813326902214 0.2021343268642014 1303.6343493588272 0.24484900453010364
2096 1302.2088728228541 0.20212573372432044 1301.7619067210273 0.2448403681022846
2097 1300.3380020048703 0.20211714969599426 1299.89105311339 0.24483174178437542
2098 1298.4687219990028 0.20210856414665695 1298.0217903219498 0.24482311290653036
2099 1296.6010385254906 0.20209998723012887 1296.154124044691 0.2448144935694687
2100 1294.7349578429123 0.20209141004795247 1294.288060559696 0.24480587316837213
2101 1292.8704853233967 0.2020828396586297 1292.423605223622 0.24479726011606467
2102 1291.0076236030905 0.202074271201212 1290.56076068327 0.24478864861932847
2103 1289.1463728031724 0.2020657071883399 1288.6995270543114 0.24478004167284959
2104 1287.286730942083 0.20205714740396002 1286.8399023556592 0.24477143901990472
2105 1285.428694980328 0.20204858997216185 1284.9818835519313 0.2447628384243004
2106 1283.5722620162403 0.20204003852655741 1283.1254677334962 0.24475424421751688
2107 1281.7174297186132 0.20203148808082314 1281.2706525800756 0.24474565045675503
2108 1279.864197106772 0.20202294452251388 1279.4174370980907 0.2447370641589148
2109 1278.0125640173471 0.202014401507358 1277.565821138076 0.24472847776379322
2110 1276.1625313706054 0.20200586541267598 1275.7158056063215 0.24471989887115847
2111 1274.3141002284112 0.20199733019083413 1273.8673915779457 0.24471132027475295
2112 1272.4672719391692 0.20198880125676816 1272.020580389485 0.24470274842749323
2113 1270.6220473945757 0.20198027404665694 1270.175372942638 0.2446941778909554
2114 1268.7784272771323 0.2019717521237941 1268.3317699120964 0.2446856129120909
2115 1266.936411731802 0.2019632329933105 1266.489771448291 0.24467705051745364
2116 1265.0960006468724 0.20195471806980647 1264.649377436409 0.244668492393727
2117 1263.2571936467039 0.2019462069690303 1262.810587501652 0.24465993808274278
2118 1261.4199902451699 0.20193769912717188 1260.9734011591295 0.2446513869130876
2119 1259.5843899997149 0.20192919593686617 1259.1378179632331 0.24464284054478042
2120 1257.7503924608748 0.20192069530437173 1257.303837469088 0.2446342964824632
2121 1255.9179973919834 0.2019121998811855 1255.4714594342151 0.24462575788693613
2122 1254.0872045450853 0.20190370659189635 1253.640683617401 0.24461722109265158
2123 1252.2580139147626 0.20189521880059574 1251.8115100058524 0.24460869010964598
2124 1250.4304254200092 0.2018867329695281 1249.983938526318 0.2446001607216045
2125 1248.604439183603 0.2018782527011169 1248.1579692936796 0.2445916372222487
2126 1246.7800551928651 0.201869774412365 1246.333602303111 0.24458311534167723
2127 1244.9572735911481 0.2018613015910637 1244.5108376903204 0.24457459923679925
2128 1243.1360943608074 0.20185283089508022 1242.6896754449874 0.24456608492477994
2129 1241.3165176066389 0.20184436547754267 1240.8701156649975 0.2445575761638535
2130 1239.4985432789886 0.20183590239474986 1239.052158307148 0.2445490694457461
2131 1237.682171431174 0.20182744436426742 1237.2358034188 0.2445405680099009
2132 1235.8674019857694 0.20181898889238709 1235.4210509279928 0.24453206888410584
2133 1234.0542349558164 0.2018105382506908 1233.6079008427894 0.24452357477638725
2134 1232.242670250518 0.20180209037315047 1231.7963530769205 0.24451508322429047
2135 1230.4327078587771 0.20179364713240133 1229.9864076151844 0.24450659646020428
2136 1228.6243476883446 0.20178520682545859 1228.1780643690647 0.2444981124545906
2137 1226.8175897164074 0.20177677100232916 1226.37132331235 0.24448963305509314
2138 1225.0124338553983 0.20176833823964935 1224.566184360593 0.2444811565655985
2139 1223.2088800781264 0.20175990985205253 1222.7626474837214 0.2444726845531655
2140 1221.406928303093 0.20175148460683306 1220.9607126029375 0.24446421554886547
2141 1219.6065785025316 0.20174306367271763 1219.160379687913 0.24445575094599403
2142 1217.807830600002 0.20173464591820398 1217.361648664688 0.24444728939606727
2143 1216.0106845697167 0.20172623245554477 1215.5645195050358 0.2444388322252406
2144 1214.2151403390271 0.20171782216463885 1213.768992138764 0.24443037809849902
2145 1212.4211978872752 0.2017094161922053 1211.9750665426998 0.2444219283831292
2146 1210.6288571455889 0.20170101333627388 1210.182742650606 0.2444134816465568
2147 1208.8381181039285 0.20169261487533768 1208.39202044964 0.24440503941306205
2148 1207.0489807003187 0.20168421942187573 1206.6028998808679 0.24439660002899802
2149 1205.2614449461958 0.2016758284992924 1204.815380952386 0.2443881653104907
2150 1203.4755107964984 0.20166744040798068 1203.0294636228584 0.24437973323193357
2151 1201.691178306722 0.20165905706111698 1201.2451479435867 0.24437130607407526
2152 1199.9084474743927 0.2016506762777531 1199.4624339168774 0.24436288123747552
2153 1198.127318448198 0.20164230056191929 1197.6813216859287 0.24435446170730923
2154 1196.3477913312922 0.20163392700929872 1195.9018113602613 0.24434604402171956
2155 1194.569866477232 0.20162555900901769 1194.123903286002 0.24433763222109384
2156 1192.793544249826 0.20161719257286903 1192.3475978357017 0.2443292215513998
2157 1191.0188254714496 0.20160883241960875 1190.572895821392 0.24432081763812077
2158 1189.2457111536664 0.20160047292603853 1188.7997982669624 0.2443124137781341
2159 1187.474203234332 0.20159212082710062 1187.0283070955045 0.24430401800042434
2160 1185.7043043600213 0.20158376800540362 1185.2584249713875 0.24429562062852897
2161 1183.9360192222734 0.2015754242919834 1183.4901565645991 0.24428723338233432
2162 1182.1693546813453 0.20156707771234195 1181.723508761646 0.2442788419872114
2163 1180.4043224654781 0.20155874292051662 1179.958493258645 0.24427046391274887
2164 1178.6409405563497 0.20155040188842444 1178.1951280767937 0.24426207766751834
2165 1176.8792392590112 0.20154207689718234 1176.4334434723003 0.2442537098138248
2166 1175.1192666694092 0.20153374027244225 1174.6734876017765 0.24424532736026153
2167 1173.3611036794714 0.2015254265417785 1172.9153412814605 0.24423697146904996
2168 1171.6048821187248 0.20151709242432397 1171.1591364357573 0.24422859054301416
2169 1169.8508247994268 0.20150879241111844 1169.4050957574714 0.2442202495445033
2170 1168.0993027304607 0.20150045758881158 1167.6535904065545 0.2442118663175755
2171 1166.350948537392 0.20149217548231013 1165.9052528167022 0.24420354520737592
2172 1164.6068351527952 0.20148383444840634 1164.1611561652312 0.24419515311542203
2173 1162.8688123426641 0.20147557748678444 1162.4231499046532 0.24418686052423477
2174 1161.14006924474 0.20146722067059952 1160.6944235759115 0.2441784481579
2175 1159.4261713204367 0.20145900152594015 1158.9805421197157 0.24417019919507588
2176 1157.736860520218 0.20145061206877377 1157.2912481616934 0.24416174645583114
2177 1156.0893553616902 0.20144245321857057 1155.64375934055 0.24415356792148887
2178 1154.5142304753306 0.20143400102995726 1154.0686514353654 0.2441450389350787
2179 1153.0662256189141 0.20142594286272825 1152.6206626970668 0.2441369789845635
2180 1151.843876826587 0.2014173735381064 1151.398331144161 0.24412830888784187
2181 1151.0258531188692 0.20140948954944166 1150.580323174169 0.24412045515072855
2182 1150.9379331147045 0.20140070348906794 1150.4924208860198 0.2441115251956766
2183 1152.1779177070696 0.20139312904665596 1151.7324205389475 0.24410403907540273
2184 1155.8481853038797 0.2013839417928427 1155.402706732747 0.244094629339905
2185 1163.991018939838 0.20137692888658718 1163.5455541996469 0.24408781130487422
2186 1180.3987540042444 0.20136699573846212 1179.9533094976978 0.2440775108081354
2187 1212.1109990372195 0.20136101637074463 1211.6655660971294 0.24407192371920305
2188 1272.1074678898067 0.2013496925333964 1271.6620582336368 0.24405996363647448
2189 1383.9072189464657 0.2013456235161838 1383.4618166695998 0.2440566533498903
2190 1588.4403591452922 0.20133173372655053 1587.9949857795655 0.244041632000018
2191 1950.9721713916083 0.20133111061383033 1950.5267978495094 0.2440424314850131
2192 2555.616109866537 0.20131276383359958 2555.1707750113655 0.24402209133763478
2193 3450.5270109697935 0.20131765544446673 3450.0816638378797 0.24402947646932363
2194 4484.744446295527 0.2012932149320324 4484.299151225872 0.24400185472345176
2195 5096.637385529621 0.20130356051897816 5096.1920661964905 0.24401577261168003
2196 4517.725834374577 0.20127667462983012 4517.280572484368 0.24398521557881647
2197 2798.366718824937 0.20128385508737978 2797.921439605466 0.24399536438373876
2198 1323.2546590307522 0.2012670448627204 1322.8094151285945 0.24397685729492946
2199 1318.4867611512004 0.20125900623110798 1318.0415333463302 0.2439687986391248
2200 2361.33590933363 0.20125834646612412 2360.8906813871336 0.2439696000301102
2201 2993.0891754052573 0.20123804230571826 2992.643990477877 0.24394688507432588
2202 2407.283787863182 0.20124222701905223 2406.838592180947 0.24395345521570916
2203 1381.7097412383544 0.20122580316626887 1381.2645800229257 0.2439354122623598
2204 1176.400147929781 0.20121918997290755 1175.9549997015945 0.2439290382135671
2205 1796.6961705149968 0.20121608674099967 1796.251027496365 0.24392693189082917
2206 2177.092392962372 0.20119887237474052 2176.6472861950406 0.24390789495629725
2207 1761.5622038861743 0.2011998450890884 1761.1170934203371 0.2439106207480417
2208 1188.9245024424638 0.2011861825936629 1188.4794203778351 0.2438958820351888
2209 1218.2328723856656 0.2011780617026444 1217.787806635269 0.243887688694105
2210 1626.1989436519455 0.20117482957439556 1625.7538833900012 0.24388543236982332
2211 1700.5319582968705 0.20115941728562184 1700.0869303367083 0.24386854287656393
2212 1344.4715461283768 0.20115761452053438 1344.026520574231 0.24386793962518832
2213 1110.4744087234117 0.2011467100099553 1110.0294055113313 0.2438565020704094
2214 1272.8839636929522 0.20113699435370186 1272.4389803089275 0.24384638967103567
2215 1475.2565186096879 0.20113367727966064 1474.8115409038512 0.24384402855704967
2216 1374.8056805918238 0.20111997157829162 1374.3607314407495 0.243829179495976
2217 1146.791911408021 0.20111570887883987 1146.346970077724 0.2438256214180394
2218 1126.3917766426746 0.20110698487897236 1125.946852864647 0.24381679314832527
2219 1276.0877050801569 0.2010963431885535 1275.6428031701932 0.24380556677519777
2220 1313.7101583500819 0.20109246428977026 1313.2652633608939 0.24380252489828366
2221 1181.7666738959267 0.20108050078756323 1181.321803632298 0.24378976284107745
2222 1091.0385802384792 0.20107424421794526 1090.5937221863715 0.243783807889604
2223 1151.6133117549964 0.20106692510478444 1151.1684681717966 0.24377665809490484
2224 1226.126371771199 0.2010560893165981 1225.6815504836359 0.24376519824653345
2225 1183.773912185037 0.20105129019296797 1183.3290998512084 0.24376104363567472
2226 1095.853871149467 0.20104090065673855 1095.409080080763 0.24375016804719177
2227 1090.3085087141592 0.20103324452873927 1089.8637329395715 0.24374253005878221
2228 1148.2332957126466 0.20102660807627706 1147.7885329134222 0.24373619114828582
2229 1159.776275626757 0.20101609006866664 1159.331534422965 0.24372511372337777
2230 1105.6713944305677 0.2010102849711206 1105.2266644025374 0.2437197430592081
2231 1069.302946093094 0.20100112540112236 1068.8582346268856 0.24371034080742962
2232 1093.1171461602903 0.20099264636515995 1092.6724518005678 0.2437017133572099
2233 1122.8749098976862 0.2009861691852483 1122.4302281723074 0.24369555619354788
2234 1105.8754994485666 0.2009762068212582 1105.4308380943305 0.24368514741480493
2235 1068.5389969269504 0.20096952115834074 1068.0943486939007 0.24367871189130816
2236 1062.9344694011936 0.2009611995205075 1062.4898378903076 0.24367031136567324
2237 1085.582192534529 0.200952347500168 1085.1375789510214 0.2436612360074987
2238 1092.7798654016874 0.20094573225866463 1092.3352647662991 0.24365490312962074
2239 1071.557711907662 0.20093635387695744 1071.1131303568313 0.24364519695354145
2240 1052.7046627092031 0.20092900885681972 1052.2600957370728 0.2436379632735013
2241 1058.1745333194474 0.2009211846352618 1057.7299819802242 0.24363015458797094
2242 1071.2479984408005 0.200912251091127 1070.8034652074762 0.24362098223332396
2243 1067.735055996832 0.20090538000884192 1067.2905362845934 0.24361433222965326
2244 1051.729562315381 0.2008964986457333 1051.2850605929962 0.24360522373888932
2245 1044.340947669171 0.20088872106445532 1043.8964614828053 0.24359746530134757
2246 1050.6521728726436 0.20088114662424375 1050.207701775619 0.24358995040051315
2247 1055.7424365124386 0.20087228705487714 1055.297983357233 0.24358086815069224
2248 1049.4496076473615 0.2008651537034522 1049.0051685999683 0.2435738936897346
2249 1039.517553361937 0.2008566429915714 1039.0731314884026 0.24356523054286094
2250 1037.271653391269 0.20084861897975542 1036.827247600698 0.24355717159129822
2251 1041.2744474621816 0.2008411377721343 1040.830056562135 0.24354976227430444
2252 1041.8920102029222 0.2008324144963497 1041.4476369435965 0.2435408448293586
2253 1036.1456550931916 0.20082506537983663 1035.7012964254602 0.2435336023516875
2254 1030.403499961863 0.2008168043425472 1029.9591579187445 0.2435252387759872
2255 1029.7927221213477 0.20080866718290669 1029.348396414494 0.24351703967088623
2256 1031.494046870407 0.20080119224021753 1031.0497360464094 0.24350963175709733
2257 1030.1811906540308 0.2007926149639129 1029.7368971488183 0.2435008902487391
2258 1025.7146872400172 0.20078511108378994 1025.270408675233 0.24349345370026174
2259 1022.2692889026874 0.200777003319471 1021.8250266257862 0.24348527358181993
2260 1021.853836093133 0.20076883933975054 1021.4095902158556 0.24347703793779266
2261 1022.0547253163537 0.2007613287625426 1021.6104944058706 0.24346958172068814
2262 1020.1358995541026 0.20075288390591506 1019.6916856711488 0.24346099904785948
2263 1016.7393443766408 0.20074528041768339 1016.2951456608059 0.24345343541721176
2264 1014.3697767587659 0.200737257870417 1013.9255941441284 0.24344535676710777
2265 1013.7232859701579 0.20072911822660322 1013.2791197061782 0.24343714575310296
2266 1013.1184003405341 0.20072155561956515 1012.6742491625588 0.24342962235572158
2267 1011.1493959358368 0.2007132237596233 1010.7052615378472 0.24342117423000934
2268 1008.4629678801393 0.20070556195228673 1008.0188487842541 0.24341353393288087
2269 1006.5313680697737 0.20069758163468737 1006.0872649833032 0.24340550483591636
2270 1005.599739997837 0.20068949343571568 1005.1556531536827 0.24339735071865767
2271 1004.6020582433999 0.2006818752640543 1004.1579866113933 0.2433897567425536
2272 1002.7627358470542 0.20067363941287975 1002.318680785911 0.24338142173013524
2273 1000.521015671396 0.20066594570186344 1000.0769759882818 0.24337373741224624
2274 998.7485751737935 0.20065798430382292 998.3045514600456 0.24336572944411478
2275 997.5794966628662 0.20064995878727523 997.1354890584984 0.24335764558060136
2276 996.385058227652 0.20064228768437647 995.9410659550713 0.2433499848964499
2277 994.6942763498997 0.20063413561091534 994.2503004669563 0.24334174733241942
2278 992.7384071279118 0.20062642400451025 992.2944466671139 0.2433340367933601
2279 991.0312097172266 0.20061847250634665 990.5872652062169 0.24332603850332402
2280 989.6920498255922 0.20061051037224123 989.248121289351 0.24331802586888585
2281 988.3813589921463 0.20060279243297083 987.9374458935026 0.2433103062106294
2282 986.79856599785 0.20059471567417514 986.3546691270108 0.24330215516506648
2283 985.030817707684 0.20058699172010744 984.5869362899771 0.2432944259868977
2284 983.3699814982616 0.20057905049545113 982.9261160107005 0.24328643706559436
2285 981.9267014171878 0.20057114548800323 981.4828517831164 0.24327848858342369
2286 980.5381790604436 0.20056338952014682 980.0943449503699 0.2432707205535238
2287 979.014908893373 0.20055538108539026 978.5710908650649 0.24326264722279367
2288 977.3664365125778 0.20054764615053186 976.9226339646841 0.2432549017431486
2289 975.7486600755104 0.20053972047410903 975.3048734272573 0.24324692777896378
2290 974.2532606950617 0.200531862365876 973.809489800888 0.2432390318078372
2291 972.8152860174575 0.2005240794247036 972.371530709699 0.2432312283339536
2292 971.3196885029992 0.20051613173316565 970.8759491476239 0.2432232236421259
2293 969.7429519356868 0.20050838671160387 969.2992280857275 0.24321546324774843
2294 968.1613189555857 0.20050048275075644 967.717610961712 0.24320751112291222
2295 966.6443626335072 0.2004926603611256 966.2006703182734 0.24319965487270662
2296 965.1776855946151 0.20048486253220854 964.7340089021799 0.2431918299030486
2297 963.695416703161 0.20047696667523354 963.2517558529285 0.24318388355732856
2298 962.1636459920959 0.20046921423882494 961.7200006665307 0.24317611132628972
2299 960.6118320985073 0.20046133607845976 960.168202576611 0.24316818581788027
2300 959.088218641558 0.20045354013070393 958.6446047428955 0.24316035853179066
2301 957.6034601933242 0.20044573844230204 957.1598619300871 0.2431525247946648
2302 956.1261714907147 0.20043788515746766 955.6825889793196 0.24314462623761668
2303 954.6246683966291 0.2004301299299397 954.1811014194375 0.243136847261664
2304 953.1007956803446 0.20042227843942667 952.6572444522003 0.24312894970485993
2305 951.5815080179325 0.20041450334162048 951.1379723699525 0.24312114463830098
2306 950.0856847160004 0.20040670568168767 949.6421646989156 0.24311331140308204
2307 948.6060422583901 0.20039888740048148 948.1625379190231 0.24310545196646352
2308 947.1218045442502 0.200391134254254 946.678315738412 0.2430976715838992
2309 945.6226597136626 0.2003833081741413 945.1791866044971 0.24308980099130748
2310 944.1171226972481 0.20037555175711064 943.6736651303443 0.24308201514668362
2311 942.6200708556021 0.20036776220579286 942.1766289058734 0.24307418752291451
2312 941.1364954726862 0.20035997460478644 940.6930691360212 0.24306636206019738
2313 939.6585645285193 0.20035222644733472 939.2151537185631 0.24305858350880882
2314 938.1760625341635 0.20034442488140872 937.7326673700442 0.24305073923787238
2315 936.6869688011071 0.2003366861120741 936.2435891441064 0.24304297088865096
2316 935.1977005160899 0.20032890653796173 934.754336457966 0.24303515158590672
2317 933.7150536600927 0.2003211480058007 933.2717051542439 0.24302735784294982
2318 932.2394937214401 0.20031340508109313 931.7961607347991 0.2430195815598897
2319 930.7660226252304 0.20030562934180435 930.32270523062 0.24301176526859364
2320 929.2901375917165 0.2002979056567531 928.8468356749723 0.24300401108748035
2321 927.8120488069925 0.200290138703331 927.3687624646218 0.24299620366741984
2322 926.3355181446711 0.20028240760599783 925.8922472977939 0.24298843927127148
2323 924.8635581805249 0.20027466944960995 924.4203028459928 0.2429806650825766
2324 923.3957326580841 0.20026692226543305 922.9524928560273 0.24297287979131016
2325 921.9292419600708 0.20025920903037786 921.4860176167061 0.24296513433434705
2326 920.4619848595589 0.2002514599229204 920.01877605451 0.24295734512603032
2327 918.9943615495031 0.20024375181814408 918.551168193117 0.2429496045680537
2328 917.5284174861697 0.20023602056348647 917.0852396302887 0.24294183531750047
2329 916.0656749373643 0.20022830280599674 915.6225125527864 0.2429340817719546
2330 914.6058676298495 0.20022059599182007 914.1627206933589 0.24292634049875425
2331 913.147524210724 0.2002128709430561 912.704392763036 0.24291857674489936
2332 911.6894957898729 0.20020517876650434 911.2463797594216 0.24291085168480897
2333 910.2318849932328 0.20019746047381654 909.788784438135 0.24290309462398607
2334 908.7757069720282 0.20018976845766143 908.3326218352229 0.24289536834762468
2335 907.3218350150753 0.2001820683218989 906.8787653150448 0.24288763170868624
2336 905.8702929481486 0.20017437045542325 905.4272386807052 0.24287989698804233
2337 904.4204110445477 0.20016668829781767 903.9773721757119 0.24287218053791076
2338 902.9715271312954 0.20015899016147737 902.5285036970132 0.24286444412064573
2339 901.5235323640297 0.20015131690470178 901.080524310221 0.24285673690410145
2340 900.0768394916546 0.20014362856243112 899.6338468521664 0.24284901092589928
2341 898.6319355234727 0.2001359555325605 898.1889582654379 0.24284130250222463
2342 897.1889684343677 0.20012828247347036 896.7460065583454 0.24283359354892856
2343 895.747699823484 0.20012060817015645 895.3047533331546 0.24282588215915693
2344 894.3077775551618 0.2001129480608051 893.8648464197394 0.24281818736166352
2345 892.8690391718228 0.2001052776239879 892.426123414938 0.24281047926078292
2346 891.4316021623572 0.20009762398959388 890.9887017476 0.2428027907676106
2347 889.995712349302 0.20008996362042167 889.5528272922201 0.24279509346165024
2348 888.5615268453174 0.20008231182692146 888.1186571278084 0.24278740568204707
2349 887.1290092522117 0.20007466377289165 886.6861548665757 0.24277972186317062
2350 885.6979956366085 0.20006701411352448 885.2551565873035 0.24277203519143492
2351 884.2683434998332 0.2000593759125272 883.8255197620812 0.24276436183955222
2352 882.8400326592346 0.20005173219314812 882.397224246118 0.24275668092339386
2353 881.4131563414444 0.20004409965575734 880.9703632288532 0.24274901293538026
2354 879.9878294519963 0.20003646549489754 879.545051644321 0.24274134218033985
2355 878.5641020539514 0.2000288362431534 878.121339541042 0.24273367666626702
2356 877.1419365154551 0.20002121241238952 876.6991892860335 0.24272601700917898
2357 875.7212517117893 0.20001358722883905 875.2785197696339 0.24271835492652769
2358 874.3019885013466 0.20000597171325335 873.8592718257204 0.242710703912918
2359 872.8841447420451 0.19999835327443702 872.4414433402458 0.24270304852498725
2360 871.4677649049949 0.1999907433267213 871.0250787588615 0.24269540280670313
2361 870.0528990763186 0.19998313387787806 869.6102281855849 0.242687756855819
2362 868.6395683370581 0.19997552811855174 868.196912694195 0.24268011474457776
2363 867.2277565926578 0.19996792797950422 866.7851161860439 0.2426724786343477
2364 865.8174288664787 0.19996032707622277 865.3748036984723 0.24266484093020801
2365 864.4085583606527 0.19995273479904913 863.9659484129402 0.2426572129134626
2366 863.0011413865744 0.19994514061210492 862.558546664092 0.24264958187033359
2367 861.5951952086913 0.19993755428136983 861.1526156947842 0.24264195962561536
2368 860.1907419495791 0.19992996841567706 859.7481776439691 0.24263433719426863
2369 858.7877938476425 0.19992238696189124 858.34524474126 0.2426267194206475
2370 857.3863472649666 0.1999148098054384 856.9438133490811 0.2426191060799989
2371 855.9863879359293 0.1999072334916945 855.5438692093475 0.2426114930901782
2372 854.5879017000395 0.1998996642250472 854.1453981479585 0.24260388785586534
2373 853.1908823111113 0.19989209420984103 852.7483939358527 0.2425962810486772
2374 851.7953336340972 0.19988453153884433 851.352860420199 0.2425886823594181
2375 850.4012646478438 0.199876969010836 849.9588065956609 0.24258108317216642
2376 849.0086834342818 0.19986941200328182 848.5662405323751 0.2425734899033547
2377 847.6175923734737 0.19986185750553484 847.1751646169754 0.24256589899281325
2378 846.2279880199969 0.19985430601992663 845.7855754030006 0.2425583109764307
2379 844.83986407176 0.19984675930123189 844.3974665844205 0.24255072803826924
2380 843.4532151113516 0.19983921387209255 843.0108327515552 0.24254314592427978
2381 842.0680393366081 0.19983167420929362 841.6256720923153 0.24253557008336538
2382 840.684338282128 0.199824135596706 840.2419861517373 0.24252799479404644
2383 839.3021153676806 0.1998166022864312 838.859778340194 0.2425204252001933
2384 837.9213733022581 0.19980907102255827 837.4790513738549 0.24251285738071934
2385 836.5421128487637 0.1998015437352279 836.0998060113909 0.24250529363753576
2386 835.1643325815727 0.19979401990649798 834.722040828274 0.24249773339223643
2387 833.7880298989988 0.19978649875708043 833.3457532245991 0.24249017564257266
2388 832.4132024228724 0.19977898206829298 831.970940818191 0.24248262261300063
2389 831.0398487986952 0.1997714674468647 830.5976022599151 0.24247507133316684
2390 829.6679690891688 0.19976395745635095 829.2257376067289 0.24246752498355348
2391 828.2975641131742 0.19975644976952592 827.8553476827351 0.2424599806695064
2392 826.9286348878097 0.19974894613254693 826.486433501095 0.24245244058213503
2393 825.5611818640217 0.19974144560539492 825.1189955149073 0.2424449035091105
2394 824.1952047577594 0.19973394820784943 823.753033440005 0.24243736954655848
2395 822.8307026768782 0.1997264548219184 822.3885463823625 0.2424298396938803
2396 821.4676744389876 0.19971896377383183 821.0255331632227 0.24242231199109182
2397 820.1061190737105 0.19971147733063604 819.6639928072606 0.24241478911924935
2398 818.7460359012007 0.199703992862486 818.3039246403805 0.24240726795768272
2399 817.3874247426943 0.199696513108414 816.9453284778259 0.24239975175995745
2400 816.0302855846436 0.19968903544330635 815.5882043117879 0.24239223741241617
2401 814.6746185511394 0.19968156218485297 814.2325522612997 0.2423847276547697
2402 813.3204235639106 0.1996740914471829 812.8783722521889 0.24237722027451755
2403 811.9677003832824 0.19966662461189505 811.5256640418008 0.24236971686957634
2404 810.6164485349904 0.19965916079860996 810.1744271577362 0.242362216455463
2405 809.2666674470911 0.19965170043382427 808.8246610271963 0.24235471946095638
2406 807.9183565423117 0.1996442434404645 807.4763650729822 0.24234722588908705
2407 806.5715153129744 0.19963678966955453 806.1295387878503 0.24233973545463905
2408 805.2261433932608 0.19962933934394875 804.7841818053732 0.24233224854369817
2409 803.8822405195507 0.19962189231017236 803.4402938623981 0.2423247648424665
2410 802.5398065335197 0.19961444850459634 802.0978748005979 0.24231728441729458
2411 801.1988413255207 0.19960700832787506 800.7569245095996 0.2423098075931671
2412 799.8593448117556 0.19959957093009853 799.4174429073026 0.2423023335228785
2413 798.521316975156 0.19959213768970732 798.0794299737973 0.2422948636689188
2414 797.1847578440343 0.1995847066264572 796.742885741536 0.24228739587178552
2415 795.8496676848042 0.1995772803704054 795.4078104713931 0.24227993304076784
2416 794.5160469853938 0.19956985558685383 794.0742046583465 0.24227247146039335
2417 793.183896840818 0.1995624363615199 792.742069388757 0.24226501569941747
2418 791.8532189972367 0.19955501778444873 791.4114064191906 0.24225756026174738
2419 790.5240165711687 0.19954760567711388 790.0822188538299 0.242250111661671
2420 789.1962943805307 0.19954019316749186 788.7545115251429 0.24224266222024401
2421 787.8700604181547 0.19953278835875074 787.4282924088203 0.24223522097568065
2422 786.5453271085653 0.19952538165315364 786.103573949667 0.242227777245194
2423 785.2221146671835 0.19951798448409103 784.7803763389694 0.24222034373000612
2424 783.9004550292792 0.19951058311507716 783.4587315409666 0.24221290519751804
2425 782.5804001701351 0.19950319418485374 782.1386914958772 0.24220548007304227
2426 781.2620336301369 0.19949579735790218 780.820339786917 0.24219804586195814
2427 779.9454924294913 0.19948841768230843 779.503813381557 0.24219063025195475
2428 778.6310004602276 0.19948102406853802 778.1893362372656 0.24218319889343026
2429 777.318928974885 0.1994736553535069 776.8772795248458 0.2421757946857628
2430 776.0098941683706 0.19946626272670728 775.5682595419257 0.24216836371819886
2431 774.7049305446211 0.19945890785175857 774.2633106626708 0.2421609740985264
2432 773.4057810831571 0.19945151244285686 772.9641760313597 0.24215353935464878
2433 772.1154104379772 0.1994441763249412 771.6738200918915 0.24214616976078884
2434 770.838886346503 0.19943677166369198 770.3973108507516 0.2421387240876643
2435 769.5849437894196 0.19942946281379068 769.1433829426758 0.2421313839300601
2436 768.3687247871844 0.19942203763231528 767.9271788346804 0.24212391487173004
2437 767.2166771821069 0.1994147709861053 766.775145790458 0.2421166206627692
2438 766.1752743846865 0.19940730538793192 765.7337579730735 0.24210910622511644
2439 765.3267548791906 0.19940010750423134 764.8852528843598 0.2421018873266017
2440 764.8175202137013 0.1993925658951446 764.376033359644 0.2420942881621898
2441 764.9098967079174 0.19938548459185865 764.4684240258861 0.24208719743944104
2442 766.076529523278 0.19937780252908288 765.6350722784395 0.24207944230960227
2443 769.1737383305007 0.19937092485192706 768.7322948296502 0.24207257599858287
2444 775.7591537848592 0.1993629845309006 775.3177262656484 0.24206453467987366
2445 788.6743852838024 0.19935647009298887 788.2329707444666 0.24205806924278273
2446 813.0991125105253 0.19934805547168036 812.6577149520956 0.2420495029579718
2447 858.4238522063698 0.19934219577073753 857.9824662499939 0.24204376060515712
2448 941.3902882901126 0.19933291742989773 940.9489211334784 0.24203423920441272
2449 1090.82155885922 0.19932822324150365 1090.380200851911 0.2420297840675041
2450 1352.644038351499 0.19931743788175907 1352.202702315159 0.2420185984581085
2451 1788.5330161007669 0.19931465885637017 1788.0916851865093 0.24201625540121927
2452 2446.9844371008858 0.19930163717662483 2446.5431328532027 0.2420026105066481
2453 3271.4851304147983 0.1993011750449365 3271.043826437387 0.2420028023662729
2454 3952.12507597598 0.199286404646151 3951.6838022883294 0.2419872830044308
2455 3939.9394964030257 0.19928618425166686 3939.49822257526 0.2419876435137092
2456 2965.176937376596 0.19927371981906009 2964.735688823402 0.24197483337520928
2457 1656.1438676932996 0.19926824428181455 1655.7026302705563 0.24196917846167068
2458 1069.1912867321637 0.19926331785006962 1068.7500584877528 0.24196492656068905
2459 1478.1375632436718 0.19924980723994457 1477.6963632307934 0.2419502056384533
2460 2121.1763022493597 0.19925118133693556 2120.735098088848 0.24195297917436465
2461 2093.8421358465544 0.1992351285470685 2093.4009651575757 0.2419355604313651
2462 1368.1699986298702 0.19923428130114415 1367.7288287596955 0.2419355888735266
2463 807.2038617534814 0.1992248015469012 806.7627110996013 0.24192585233317468
2464 1000.8603874470825 0.19921500247319326 1000.4192569215612 0.24191552304810707
2465 1533.8093075048764 0.19921406148845794 1533.368177820389 0.24191562299883215
2466 1632.2851184991991 0.19919883473852285 1631.844020609564 0.24189905489654984
2467 1178.6202234021673 0.19919865745260737 1178.179124724954 0.24190001976087583
2468 785.0048426915369 0.19918729231712554 784.5637674965685 0.2418879026512229
2469 880.0597483163493 0.1991803402949803 879.6186869163835 0.24188105967086093
2470 1171.14341783124 0.19917606173683194 1170.7023646441028 0.24187712540034353
2471 1173.872739065574 0.19916422308595957 1173.4317102462267 0.24186459626132215
2472 902.2107388197771 0.19916127219208798 901.7697152677239 0.24186227986110836
2473 759.7935697166785 0.19915155304298132 759.3525660833044 0.2418520803311533
2474 901.33607928661 0.1991445057120169 900.8950896321018 0.24184514879623037
2475 1053.4917171936502 0.19913885000822168 1053.0507387847697 0.24183955887235148
2476 970.3596972270899 0.19912951911136148 969.9187376997012 0.2418300082773479
2477 775.2003823982345 0.199123672238719 774.7594344819902 0.2418242440056763
2478 727.9501935442454 0.19911656289674956 727.5092598224722 0.24181715887642508
2479 839.1423096715586 0.19910781171440145 838.7013937022142 0.2418081576300229
2480 903.9465101920117 0.1991028004938925 903.5056040018185 0.2418033896993659
2481 828.2874964443328 0.19909380826263726 827.8466084625314 0.24179417353864152
2482 736.4827523476703 0.19908708076280754 736.041877860746 0.24178740616151506
2483 751.540458149441 0.19908102753314413 751.0995955630037 0.24178155890410383
2484 820.0376504085697 0.19907141802820216 819.5968074842909 0.2417715062505279
2485 820.8716254221354 0.1990670325034415 820.4307908498738 0.2417675397581817
2486 749.6329084246743 0.19905761790146648 749.192093066336 0.24175774043686357
2487 705.184898579511 0.19905135293386247 704.7440956356563 0.24175159092073206
2488 733.2813977365015 0.19904472215732819 732.8406080088312 0.24174500551299954
2489 773.2544323557153 0.19903587349367016 772.8136606122011 0.24173587002042005
2490 762.0716237839919 0.1990307541492269 761.6308619895344 0.24173104030821407
2491 720.7250932150498 0.1990218745199417 720.2843494972653 0.24172184326453133
2492 707.6403793505157 0.1990155535184465 707.1996481394101 0.24171565758714447
2493 729.9316998914132 0.1990084665443476 729.4909829254922 0.24170849937667854
2494 743.5927802748207 0.199000578981396 743.1520791763999 0.24170051943944093
2495 724.4399835554409 0.19899427301158804 723.9992950149634 0.24169426746586967
2496 698.1843690146093 0.1989865854777325 697.7436959383549 0.24168649077662402
2497 696.3041905500377 0.1989793818979419 695.8635319263112 0.24167924182846168
2498 712.3451988002923 0.19897278887899383 711.9045533267847 0.24167268462857913
2499 717.9188492925895 0.19896486319891213 717.4782197939311 0.24166463545946842
2500 704.8702899372444 0.19895831082934487 704.429673521118 0.2416581052969772
2501 691.8092051441098 0.19895105906254854 691.3686032501117 0.24165083493556053
2502 693.5646811379332 0.1989434337163702 693.124094628189 0.24164307602776763
2503 701.9599583621215 0.1989372357132679 701.5193841219724 0.24163700443582997
2504 701.2454732518961 0.19892900671878816 700.8049156823123 0.24162856286498938
2505 690.6358511810273 0.1989227759388457 690.1953059620048 0.24162244308365055
2506 682.6538523703416 0.1989151940732314 682.2133224259258 0.24161475034257346
2507 684.2531671133677 0.19890799090388608 683.812651614445 0.24160750801881536
2508 688.9027675217118 0.19890137189018112 688.4622652245836 0.24160092523797744
2509 687.7341957250414 0.19889355263584108 687.2937092054055 0.24159296700006472
2510 681.4130083780154 0.19888707348061385 680.9725347504478 0.24158655408704852
2511 677.2751131515188 0.19887957495657638 676.8346546253546 0.24157895120770637
2512 678.4538500434348 0.19887253622079853 678.0134056009773 0.241571906236687
2513 680.6084444521254 0.19886560127538652 680.1680139097166 0.2415649411332897
2514 678.895307403948 0.19885823853308274 678.4548916388632 0.24155752655174045
2515 674.2245489073508 0.19885131230469313 673.7841470223079 0.24155057273821015
2516 671.0170602870305 0.19884424105417547 670.5766725610805 0.24154348489578528
2517 671.0037553231041 0.19883689704245422 670.5633823658218 0.24153606023980465
2518 671.6378071780945 0.19883020572021093 671.1974475749673 0.24152939740688445
2519 670.146327790146 0.1988226986914914 669.7059832980885 0.24152179336595506
2520 667.0278485162646 0.19881591328425982 666.5875175875306 0.24151501544971604
2521 664.7859869863138 0.1988087435419441 664.3456704415695 0.24150780120236454
2522 664.4393940761399 0.1988015212754475 663.9990920357781 0.24150051908649509
2523 664.5457591980787 0.19879476473233526 664.1054706539593 0.2414937793870216
2524 663.4190084336866 0.1987873003692295 662.9787349164708 0.24148621684659205
2525 661.1984626191783 0.1987805828241951 660.7582025128888 0.24147952346524848
2526 659.3056564570198 0.19877328639254024 658.8654110210862 0.2414721495410806
2527 658.479316594353 0.1987663018058738 658.0390851405938 0.24146515195331492
2528 658.028569396481 0.1987592872168756 657.5883520110489 0.2414580982152513
2529 656.9397431558855 0.1987521259293633 656.4995401322858 0.24145089767033168
2530 655.1430769558426 0.19874515742232213 654.7028879014047 0.24144389701559793
2531 653.414002628348 0.19873809942726603 652.9738277176413 0.24143681127955544
2532 652.3051650112538 0.19873095659613194 651.8650044411514 0.2414296135063388
2533 651.5527743727805 0.19872409174568 651.1126275366358 0.24142274439899924
2534 650.546725983491 0.198716833290662 650.1065937336027 0.24141541659767457
2535 649.1025131593913 0.19870998891543087 648.6623946030072 0.24140856746864206
2536 647.587644026619 0.1987028321094041 647.1475398375907 0.24140135691907058
2537 646.392614278909 0.19869582311977768 645.952524138532 0.24139431725728383
2538 645.4827163770705 0.19868886291670165 645.0426401823933 0.24138733176049115
2539 644.5199181817063 0.19868170662346032 644.0798563534419 0.2413801216409922
2540 643.2998937370091 0.19867483011860163 642.8598456746281 0.24137323226243534
2541 641.9512383644226 0.19866768938692686 641.5112046375292 0.24136603750637078
2542 640.7254236137677 0.19866074017764665 640.2854038077835 0.2413590658065577
2543 639.6944093945847 0.19865371693632763 639.2544036748484 0.2413520028000443
2544 638.7069727294637 0.19864667284627938 638.2669811333759 0.24134492324149956
2545 637.5974071843236 0.19863971212190604 637.1574295425659 0.24133792963582382
2546 636.3675507664498 0.19863267888397157 635.9275872251491 0.2413308624166861
2547 635.1513497364865 0.19862566314544416 634.711400268813 0.2413238045280086
2548 634.0453677731466 0.19861873208675682 633.605432187502 0.24131685355789942
2549 633.0139096771594 0.19861162153787223 632.5739883695311 0.24130968609037473
2550 631.9537298539274 0.1986047744303535 631.513822248832 0.2413028306650683
2551 630.8167225236571 0.19859763317646895 630.3768292639835 0.2412956264970399
2552 629.6500814074363 0.19859078481633977 629.2102018528353 0.24128876978467947
2553 628.5294439978753 0.19858369062264383 628.0895786900395 0.24128161721318503
2554 627.4768323485794 0.19857679392270347 627.0369808487359 0.24127470592071779
2555 626.4510516200737 0.19856975139333266 626.0112142588891 0.24126760979127598
2556 625.4054396201076 0.19856284245143466 624.9656160921479 0.24126068550827737
2557 624.3404265384191 0.19855578783623382 623.9006171779388 0.24125357264417974
2558 623.299534036947 0.19854893887273956 622.8597383797542 0.2412467183201235
2559 622.3253831129665 0.1985418103247497 621.8856017852083 0.24123951743343405
2560 621.4291366054088 0.19853505968364016 620.9893687679407 0.24123277778440172
2561 620.6022302735818 0.1985278465047819 620.1624769516635 0.24122547541344314
2562 619.852356269703 0.1985211822219219 619.4126162491021 0.24121883837895358
2563 619.226664090255 0.19851390714139946 618.7869387246083 0.24121145850531966
2564 618.8076790862519 0.1985073105174019 618.3679668706184 0.2412049051162518
2565 618.6991136878585 0.19849997453355453 618.2594162672847 0.24119744604026072
2566 619.0292700904603 0.19849347148050095 618.5895856096906 0.24119100928918094
2567 619.9823280832342 0.1984860183466889 619.5426586622077 0.24118340267980964
2568 621.8495345146832 0.1984796933536958 621.4098776372537 0.24117718407594238
2569 625.0881261687472 0.198472015733826 624.6484848518555 0.2411693011577818
2570 630.3949157410729 0.19846599289534453 629.9552862980119 0.24116345016572077
2571 638.8151559979193 0.19845795357398172 638.3755429197672 0.24115512457810648
2572 651.9215260018467 0.19845238374597507 651.4819237924955 0.24114982560516135
2573 672.081639886549 0.19844381216880078 671.642055226863 0.24114084751732148
2574 702.8379457169627 0.19843889595067313 702.398370472586 0.24113634842612183
2575 749.36485263887 0.19842954771397886 748.925296675377 0.24112641577905208
2576 818.9384361402891 0.19842558578826636 818.4988874664672 0.24112308803369087
2577 921.0378893735408 0.1984150953381688 920.5983625279072 0.24111175029547605
2578 1066.3823204768412 0.1984125124701169 1065.942797846981 0.2411101173900846
2579 1263.0838984444088 0.19840042188703483 1262.6444012116424 0.2410968108793876
2580 1507.9063346831026 0.1983996398356017 1507.4668376491268 0.24109739414040982
2581 1770.923508401981 0.19838568567743214 1770.4840409250462 0.24108179125731766
2582 1980.8581594878267 0.1983866081521752 1980.4186883991329 0.24108448054168444
2583 2030.9745111243144 0.19837149271478416 2030.5350721951681 0.2410674364314767
2584 1835.1738737993078 0.19837258338496988 1834.7344308659178 0.24107035000504193
2585 1417.4693713479846 0.1983587169258533 1417.0299578015652 0.2410548294935821
2586 947.3510240217807 0.19835698732524268 946.9116127564034 0.24105427805204607
2587 641.8486646511169 0.1983473043232952 641.4092734377756 0.2410439090180083
2588 611.1235796827779 0.19834065323890146 610.6842017428704 0.24103728666848126
2589 795.5051841184976 0.1983358711295391 795.0658152854649 0.24103296190321388
2590 1027.0113203753829 0.19832512550359577 1026.5719739674514 0.2410212824279027
2591 1139.2467919329151 0.19832308482223399 1138.807448502963 0.2410203451298382
2592 1060.5676497940992 0.1983113184828355 1060.1283310794568 0.24100739615949
2593 851.359725790903 0.1983085350085481 850.9204117070634 0.24100554883097042
2594 653.9341511748659 0.1982990576164799 653.4948566973974 0.24099541985201894
2595 583.2092641900754 0.19829299312745854 582.7699816778145 0.24098951913341082
2596 648.9706985796596 0.19828711544494745 648.531427626986 0.24098383722871836
2597 768.0062007747778 0.19827786744015502 767.5669489111202 0.24097399621738214
2598 837.6731503471673 0.19827422612611945 837.2339050382806 0.24097108276058887
2599 807.9253430249211 0.19826404382577104 807.4861189030847 0.24096007801052496
2600 707.1182664382316 0.19826000011868475 706.6790497660235 0.24095667208940597
2601 609.907915642377 0.19825138075491833 609.4687166672167 0.24094759440554814
2602 575.9829743792957 0.19824505122420233 575.5437879676823 0.24094136038917904
2603 609.7881559710106 0.19823894510933132 609.3489816341233 0.2409353917780092
2604 668.0919295796564 0.19823041444063094 667.6527727368206 0.2409264283950996
2605 699.4949171685216 0.19822582708634381 699.0557689984622 0.24092234297306658
2606 681.4618269542353 0.19821670658715326 681.0226976053947 0.24091264225357525
2607 630.6166428122478 0.19821178358972147 630.1775228840546 0.2409081446034575
2608 583.920111673851 0.1982037880846117 583.4810080534421 0.24089983232432238
2609 568.8228542147842 0.19819727261771403 568.3837635806641 0.24089336150241675
2610 585.8500027797012 0.19819100382205648 585.4109245881803 0.24088718769879752
2611 613.6441624425635 0.19818299599932476 613.2051005831727 0.2408788633915095
2612 627.9701672058078 0.19817775033199164 627.5311154958906 0.24087395958517654
2613 618.6643317584035 0.19816935370281713 618.2252972567669 0.24086514793376262
2614 593.7137760110039 0.19816387955300044 593.2747521687484 0.24085996270253113
2615 570.3014080079869 0.19815624265214352 569.8623996760077 0.24085208932710847
2616 561.4108313099395 0.1981496975678447 560.9718360371772 0.24084557519434202
2617 567.9827098100444 0.19814323433280634 567.5437274191833 0.24083915652826685
2618 580.7561994005426 0.19813566066810578 580.3172323766598 0.2408313632146896
2619 588.4053822731033 0.19812993353942304 587.9664264810062 0.24082585855757288
2620 585.2611813883184 0.19812203788251806 584.8222416886383 0.2408176617975653
2621 573.7844261008769 0.1981162286652396 573.345497816365 0.24081205584673507
2622 561.3391016999432 0.19810878254144088 560.9001885032203 0.24080441418143517
2623 554.5240578219554 0.1981022965716295 554.0851575582168 0.24079796716693289
2624 555.1804720884011 0.1980956345793452 554.7415851560662 0.2407912977555698
2625 560.2337751059919 0.19808842469047666 559.7949027318052 0.2407839494961732
2626 564.6017447070957 0.19808233281854612 564.1628843864902 0.24077798778699738
2627 564.6872887075415 0.1980748063717807 564.2484436575392 0.24077024363054117
2628 560.221147797099 0.19806877494730324 559.7823146655155 0.2407643566362222
2629 553.7252814793715 0.19806144729696837 553.2864631748349 0.24075685723959853
2630 548.4442236236024 0.1980550400305236 548.005418081408 0.2407505021637451
2631 546.2989912496573 0.19804820724847397 545.8601994261625 0.24074361624635754
2632 547.0562976486078 0.19804129886217584 546.6175197131046 0.24073663664106873
2633 548.9148422816718 0.1980349163021764 548.4760770560953 0.24073030927433728
2634 549.8472252204093 0.19802769360254907 549.4084745897479 0.24072293705889222
2635 548.7701295080095 0.1980214783386608 548.3313912130637 0.24071681660706554
2636 545.9355257013705 0.19801426545651998 545.4968019810057 0.24070945490824353
2637 542.5095662505245 0.1980079057238633 542.0708551913051 0.24070315349542173
2638 539.7520549088686 0.19800095725958514 539.313357832438 0.24069611917091913
2639 538.3289493200491 0.19799428593366106 537.8902656053731 0.2406894287424149
2640 538.0907568650719 0.1979876680637442 537.6520863927886 0.24068280421943733
2641 538.3238606464939 0.1979807169185902 537.8852041652981 0.24067576427724688
2642 538.233367664832 0.19797431644037475 537.7947239396917 0.24066940869986142
2643 537.3574210748164 0.19796725424623487 536.9187915912764 0.2406622292937352
2644 535.7224529534204 0.19796087669254722 535.2838361760718 0.24065590065618633
2645 533.7238497337393 0.19795389415235679 533.2852470204928 0.24064881909417124
2646 531.8556703421874 0.19794737740954751 531.4170806490578 0.24064231572019534
2647 530.4547884281112 0.1979405903245367 530.0162123617931 0.24063547599357651
2648 529.5777335771481 0.19793387408010898 529.1391709800777 0.24062872299037302
2649 529.0356936707074 0.19792728650286273 528.5971442542442 0.2406221299603363
2650 528.5333032782033 0.19792041639282718 528.0947676775099 0.24061518430057233
2651 527.82306892217 0.19791394482176192 527.3845462434246 0.24060873392370122
2652 526.8026923268989 0.1979070272622589 526.3641835715244 0.240601728112222
2653 525.5267645583015 0.19790055791372602 525.0882687215811 0.24059527880658044
2654 524.1485790345541 0.19789369970941176 523.710096989179 0.24058834566572748
2655 522.8342061126689 0.19788714419388373 522.3957371808748 0.24058178760027865
2656 521.6914387753924 0.1978804075703052 521.2529833634641 0.24057500435803153
2657 520.7393347000228 0.19787373343636525 520.3008926692104 0.24056829737610222
2658 519.9204496172796 0.1978671212803802 519.4820208285819 0.24056166741734125
2659 519.1402092221101 0.19786035169350277 518.701794029901 0.24055484051563739
2660 518.3111787698167 0.19785382057311376 517.8727766395486 0.24054830969493218
2661 517.3839559913831 0.19784701204005614 516.9455675461221 0.24054143322101687
2662 516.3565412975515 0.19784049982712465 515.9181658734473 0.2405349242771082
2663 515.2641207138616 0.1978337130784518 514.8257589270885 0.24052807369463736
2664 514.158118392086 0.1978271662250237 513.7197697057082 0.2405215201526939
2665 513.0846341587352 0.19782044335314686 512.6462989677201 0.24051474766194142
2666 512.070062707675 0.19781383368351332 511.631740759349 0.2405081146424457
2667 511.11687027294914 0.197807188148108 510.67856164796484 0.24050143683620256
2668 510.2083297557046 0.19780051615009403 509.7700345144872 0.24049472506733066
2669 509.31826093342704 0.19779393541593326 508.8799788717314 0.24048812627971747
2670 508.4213027307178 0.19778722290399597 507.98303414488765 0.240481362926176
2671 507.5003570312825 0.19778067899539725 507.0621015439068 0.24047480838026006
2672 506.5496257600062 0.19777395687082822 506.111383771312 0.24046803182342327
2673 505.57357507470624 0.19776741888518004 505.1353461726515 0.24046148316956265
2674 504.5831791155846 0.19776071553278393 504.144963671436 0.2404547286157407
2675 503.59134297715786 0.1977541594572432 503.15314066160806 0.24044815609254488
2676 502.6089599277728 0.19774749326659655 502.1707709881849 0.24044144632125863
2677 501.6425703704645 0.197740906881784 501.20439462877306 0.2404348348096484
2678 500.6937574606511 0.19773428387926414 500.2555949995073 0.24042817726454216
2679 499.75997896982057 0.1977276668437501 499.3218297766075 0.24042152636926933
2680 498.83619158184484 0.19772108248676473 498.39805558395756 0.24041491540055018
2681 497.91663848871883 0.19771444314968353 497.4785158100817 0.2404082354874361
2682 496.996321768656 0.197707886398221 496.5582122248538 0.24040165740400848
2683 496.07188514758917 0.19770123732577993 495.63378894620826 0.2403949640551753
2684 495.14190211476966 0.19769469509989931 494.70381901702467 0.24038840264507105
2685 494.20665057095187 0.197688048967396 493.76858081041036 0.24038171157411986
2686 493.2676146210082 0.1976815096690821 492.8295579588773 0.24037515246179858
2687 492.32686569822306 0.1976748764680083 491.8888223456957 0.24036847605938413
2688 491.3865270546015 0.19766833198854558 490.94849681342475 0.2403619091881987
2689 490.4483685760782 0.1976617177897148 490.01035160329616 0.2403552549923196
2690 489.5136032519137 0.19765516404524958 489.07559941258086 0.24034867528756268
2691 488.58283223495687 0.19764857105789985 488.1448416178436 0.24034204605534462
2692 487.65612361361275 0.19764200746197189 487.2181461533769 0.2403354527738907
2693 486.7331496480889 0.19763543489684757 486.29518536564535 0.2403288475467437
2694 485.8133506772658 0.19762886328847412 485.3753995710237 0.24032224295363266
2695 484.8960821218168 0.1976223085254253 484.458144154792 0.24031565849937686
2696 483.98072717133175 0.19761573199984153 483.5428023929089 0.2403090464229688
2697 483.0667715665915 0.19760919168626936 482.62885989631127 0.24030247859393858
2698 482.15383476076147 0.19760261361826015 481.71593628392577 0.24029586321744004
2699 481.2416782996637 0.19759608449331073 480.8037929071991 0.2402893079713005
2700 480.3301850678065 0.1975895078789652 479.8923128669112 0.24028269301633212
2701 479.4193382765305 0.19758298726655754 478.9814791422351 0.24027614702881267
2702 478.50918617549144 0.1975764143843097 478.07134022577435 0.2402695353327871
2703 477.5998209836623 0.19756990039635564 477.16198808701336 0.24026299625261088
2704 476.6913504617269 0.19756333271710638 476.2535307393558 0.24025638965402363
2705 475.78388838248827 0.19755682425399787 475.3460817021275 0.2402498561068217
2706 474.8775381278978 0.1975502625064362 474.4397446098683 0.24024325552313347
2707 473.9723942159766 0.1975437591476568 473.5346137298504 0.2402367269785613
2708 473.0685349496866 0.197537203452595 472.63076761366347 0.2402301325705042
2709 472.16603053016786 0.19753070531340036 471.7282762156882 0.24022360916626198
2710 471.2649404338353 0.1975241553232582 470.82719925800245 0.24021702050960975
2711 470.3653245069613 0.19751766292881562 469.92759634113645 0.24021050289606521
2712 469.46724248011253 0.19751111793265655 469.0295274430682 0.2402039191116292
2713 468.57076686792124 0.19750463213886724 468.1330648274288 0.24019740835354525
2714 467.67598439977377 0.1974980911122549 467.2382954804922 0.240190828169331
2715 466.78301207665777 0.19749161308762855 466.34533613784726 0.24018432572292187
2716 465.8920027166614 0.19748507467708915 465.4543398945289 0.24017774745536663
2717 465.0031683573543 0.197478605953885 464.56551849616915 0.24017125523127408
2718 464.1167954271215 0.19747206838767944 463.67915868205887 0.24016467667489794
2719 463.23328434371035 0.19746561099268212 462.79566053551736 0.24015819720029055
2720 462.3531862544286 0.19745907190350379 461.91557556711746 0.2401516154076116
2721 461.4772774663534 0.19745262858879012 461.0396796856517 0.24014515211294354
2722 460.60664404944373 0.19744608471994304 460.16905940169465 0.24013856302910455
2723 459.74283192939635 0.19743965933254665 459.3052601493558 0.24013212070806644
2724 458.8880389643072 0.19743310607539394 458.4504803396367 0.24012551859511752
2725 458.0454333755422 0.19742670413485364 457.6078875672836 0.24011910412371157
2726 457.2195919547114 0.19742013480728965 456.7820593392419 0.2401124806621694
2727 456.4172034054561 0.19741376440825473 455.979683536925 0.2401061041228332
2728 455.64808286655125 0.1974071691226125 455.2105762504269 0.24009944700175206
2729 454.9267795835091 0.19740084235805264 454.4892856176949 0.2400931234560989
2730 454.27497189754155 0.19739420622618034 453.8374912771779 0.2400864141374776
2731 453.72525505197325 0.19738794145629848 453.2877869440643 0.24008016645268732
2732 453.3269168278175 0.19738124171221758 452.8894622095178 0.24007337658755784
2733 453.1551061402057 0.19737506721997544 452.71766383299524 0.24006723999050422
2734 453.3250545652084 0.19736826856185188 452.8876259710298 0.24006032561677113
2735 454.01478614616394 0.1973622284935499 453.5773695625744 0.2400543550959665
2736 455.5007522111271 0.1973552754896529 455.06334968845925 0.24004724717823933
2737 458.21500011027234 0.19734943955332246 457.7776091411481 0.2400415295709222
2738 462.8352273535463 0.19734224424702798 462.3978509907425 0.24003411855683143
2739 470.42893779544187 0.1973367234775563 469.9915722797583 0.24002879220599832
2740 482.6779195747357 0.19732914540597157 482.24056952621 0.24002090311976745
2741 502.22960005172325 0.19732411713805184 501.79225974554254 0.24001618904263902
2742 533.2165557339827 0.19731593260787017 532.7792322582285 0.24000754314622808
2743 582.0014047345369 0.1973116767907118 581.5640892672744 0.24000379047175416
2744 658.0747959167973 0.19730253845216628 657.6374994237032 0.23999395464195264
2745 774.8587403171833 0.19729947622756921 774.421449151607 0.23999168934865603
2746 949.2910047441533 0.19728888922269402 948.8537358095566 0.2399800453739677
2747 1197.955038591931 0.19728756287553517 1197.5177710815876 0.239979947467908
2748 1524.8424643698327 0.19727500062189812 1524.4052235359761 0.23996583323460757
2749 1897.117345078646 0.19727577392749202 1896.6801009363887 0.2399683683297221
2750 2213.895172797578 0.197261271767458 2213.457959713039 0.23995181277169833
2751 2307.059834533843 0.19726336409222778 2306.6226151410215 0.23995602872956076
2752 2030.575266540336 0.19724876130284763 2030.1380784687876 0.23993931024563034
2753 1427.9249221139164 0.19724918970019925 1427.487731436844 0.23994148737231746
2754 790.0529892406734 0.19723821241452852 789.615821756134 0.2399292721248173
2755 457.9957114417282 0.19723342144546135 457.55855308206816 0.2399249382145731
2756 546.6391683426483 0.19722842762705534 546.2020197202669 0.2399201947544504
2757 882.2364893802871 0.197217984252697 881.7993626021952 0.2399087938392242
2758 1160.5909483108292 0.19721737169763495 1160.1538214131208 0.23990952601070273
2759 1160.5031475545468 0.1972045547798381 1160.0660478464797 0.23989515328724656
2760 890.9967181857993 0.19720398327054697 890.5596182621068 0.23989594042187737
2761 572.1253088249179 0.19719337478775248 571.6882311245411 0.23988432558901623
2762 437.0188262329938 0.19718896264273555 436.5817569624801 0.23988030787100453
2763 535.0692139916498 0.19718289001039369 534.6321567379043 0.239874363735106
2764 722.188557994602 0.19717434387339486 721.7515184766876 0.2398651740410218
2765 810.7004098789149 0.19717114500364352 810.2633759131573 0.23986282075391202
2766 726.4540478750497 0.19716153579799198 726.0170340367071 0.23985230254458728
2767 552.8638856573207 0.19715753602218278 552.4268791805745 0.23984894072406443
2768 436.78408430743207 0.19715025166059416 436.3470927178426 0.2398413379288638
2769 451.5463626252515 0.19714312439079507 451.10938545069604 0.23983405016469553
2770 547.2708890905039 0.19713896606466877 546.8339197567036 0.23983036773568003
2771 616.4652846681931 0.19712948924731458 616.0283350505822 0.2398201283635906
2772 594.9008997304184 0.19712643664497925 594.4639554579986 0.23981783577471108
2773 507.97535027908776 0.19711727477984672 507.538425020414 0.2398079838939374
2774 433.3130098316017 0.19711270679015222 432.8760933292425 0.23980379556901654
2775 424.4494504577726 0.1971058130673929 424.01254786430206 0.23979678040319471
2776 469.406657099274 0.19709885765777846 468.96976864033365 0.2397896012825378
2777 513.6606721444712 0.19709391693603343 513.2237931976346 0.23978502990049635
2778 514.2936888304727 0.19708588078624378 513.856826453998 0.2397764956884097
2779 473.75380704267116 0.19708100423090122 473.3169540352136 0.23977200322670345
2780 429.1924538252393 0.1970738537737569 428.75561539458556 0.23976457687996608
2781 414.53050847380996 0.1970674647994294 414.0936828205466 0.23975818846395958
2782 432.57331167030685 0.197062060305399 432.1364966632748 0.23975294672661254
2783 458.8591326865265 0.1970541370880682 458.4223339125332 0.23974463690526396
2784 467.28143175324726 0.19704975295772864 466.8446413323008 0.2397406679887365
2785 451.8134381498205 0.19704151265562087 451.3766646716757 0.2397319654891985
2786 427.5238096746861 0.19703677857766766 427.0870453477073 0.23972754840108076
2787 414.18489596961683 0.19702940639240585 413.74814662047186 0.23971994275256533
2788 419.3430435668988 0.19702358226116776 418.90630583926117 0.23971414537648641
2789 434.77671170612393 0.19701724277160854 434.339986615802 0.2397078475503381
2790 446.37028293478727 0.19701072513559467 445.93357104783 0.2397011618216311
2791 446.66272976886984 0.19700459830199546 446.2260300207043 0.23969514986358026
2792 439.6452015221427 0.19699841562314677 439.2085142482334 0.2396888582861347
2793 435.72155387084035 0.19699149638509714 435.28488049417416 0.23968188028106724
2794 442.82411053402456 0.19698643345843198 442.38744714349065 0.23967695707544656
2795 461.4635755242342 0.19697827904499216 461.0269287755111 0.2396684696781281
2796 486.759817804483 0.19697440768521896 486.32317840609653 0.23966499070126301
2797 514.4365156212255 0.19696525929024797 513.9998950485943 0.23965531334090906
2798 545.4794354139827 0.19696214542362725 545.0428205536409 0.23965271491815168
2799 586.1624124358641 0.1969524805388109 585.725817487038 0.23964246828737285
2800 644.2860179897164 0.19694974405173024 643.8494279952037 0.23964025046100682
2801 724.5262414709583 0.1969397427336153 724.0896720440296 0.23962968419503924
2802 825.685132453542 0.1969374426211446 825.248567111417 0.239627899503899
2803 939.6464141082631 0.19692683917351916 939.2098705726587 0.2396166964308196
2804 1051.0799915448877 0.19692534141724696 1050.6434504034448 0.2396158000257161
2805 1136.7961461395178 0.196913827864609 1136.3596287525825 0.2396035590707157
2806 1168.0526132749503 0.19691319475384422 1167.616096407526 0.2396036726705968
2807 1119.0977271459767 0.1969011201400467 1118.6612352731806 0.2395907526561382
2808 983.5648798933937 0.19690049714001373 983.1283884741433 0.2395909221103583
2809 787.7801098733605 0.19688919001287114 787.3436418442008 0.23957883914695025
2810 587.4574790034702 0.1968869562129082 587.0210148526374 0.239577194619813
2811 442.6657306454457 0.19687803625056108 442.2292847801462 0.2395678290489762
2812 388.16979631275893 0.19687290410123176 387.73336054576373 0.2395628628939624
2813 419.68103243611097 0.1968670737939754 419.24460831245904 0.2395570498579987
2814 501.68342762514226 0.19685904531113055 501.24701983819114 0.2395487416399437
2815 586.6426857192105 0.19685562344636995 586.2062843850078 0.23954571075625744
2816 634.2502825924381 0.19684593284348753 633.8139011809006 0.23953547869398645
2817 625.2203076529714 0.19684330913589063 624.783930973191 0.23953337064449412
2818 566.5271646413468 0.19683373666712528 566.0908076297918 0.23952327488774913
2819 485.91977450496233 0.19683017873719666 485.48342424125985 0.2395200849653019
2820 416.98695290557276 0.19682219322702058 416.55061888965554 0.23951182269017623
2821 382.82744232775906 0.19681667642743422 382.39111928079427 0.23950637053737622
2822 387.3353557182312 0.19681075311141 386.89904448200093 0.23950048311881425
2823 417.4276451354156 0.1968033637933704 416.99134889320885 0.23949287841337732
2824 452.34881718736983 0.1967989319238689 451.91252955928417 0.23948869616178542
2825 473.87142227118113 0.19679058855244452 473.4351516741658 0.23948000846283693
2826 473.0987307026333 0.19678654302494192 472.6624679085939 0.23947625101446648
2827 452.1798720047838 0.19677837646030633 451.74362584379924 0.23946778452426568
2828 421.3410934399253 0.19677370094542476 420.904856452325 0.2394632866548707
2829 393.0976660964014 0.19676650360745432 392.6614436503431 0.23945594245083804
2830 376.59453264761333 0.19676069780563027 376.1583218062356 0.23945014357207783
2831 374.52414384404466 0.19675465677010068 374.08794506725087 0.23944412002367838
2832 383.425634584453 0.1967478240009807 382.989449605953 0.23943715449905473
2833 396.3912911401225 0.19674260341416727 395.95511648306115 0.23943205364721726
2834 406.4565892009299 0.19673523475708832 406.0204294738115 0.23942449236129748
2835 409.2239950453193 0.1967302695281993 408.78784511095563 0.23941966483551222
2836 403.9654614911055 0.1967229296126012 403.5293264109234 0.23941215056956255
2837 393.1601083743257 0.196717714941951 392.72398363205366 0.23940702733009053
2838 380.933861352754 0.1967108065872055 380.4977505371165 0.23940000905029704
2839 371.1964423307736 0.19670506512853345 370.76034297977145 0.23939428587360512
2840 366.2360060599919 0.19669873421207462 365.79991940743923 0.23938791834059572
2841 366.2174856366658 0.19669244297546748 365.7814116154731 0.23938157821724962
2842 369.57060033187634 0.19668660922246767 369.13453795837677 0.2393757642770952
2843 373.91264580290357 0.1966799260677362 373.4765968881013 0.23936898873451173
2844 377.043593078772 0.1966743813093016 376.60755520400653 0.23936349345612995
2845 377.64837243403986 0.19666753889562033 377.2123483528545 0.23935654228971773
2846 375.540002300981 0.1966620477237137 375.1039891485355 0.2393511047217785
2847 371.47033122462915 0.19665526666958044 371.0343317364929 0.23934422146660977
2848 366.67578411144694 0.19664963604511446 366.23979584653836 0.23933862886352034
2849 362.37070444937746 0.19664307303259265 361.9347293898634 0.2393319864814896
2850 359.37084584980164 0.19663718774006295 358.9348825511989 0.2393261108627022
2851 357.93682737771246 0.19663091462472393 357.50087667271197 0.23931979037576345
2852 357.8304462932647 0.19662474540159453 357.39450795088106 0.23931359698199284
2853 358.50661482349545 0.19661875184214583 358.07068848185185 0.23930758980144598
2854 359.3429670444349 0.19661234383542808 358.9070535747956 0.239301125803842
2855 359.82781453018515 0.1966065558721559 359.3919126220134 0.2392953522995716
2856 359.6652459055692 0.19660000478095394 359.22935717833406 0.23928872245414048
2857 358.79407663510466 0.1965943124607386 358.3581992618669 0.23928306077703673
2858 357.34175178099696 0.19658773463325532 356.90588765091724 0.23927639544644688
2859 355.5454419746581 0.19658202279453396 355.10958923660303 0.23927071526056967
2860 353.66910829143325 0.1965755251093401 353.2332686297158 0.2392641366081568
2861 351.93795546713886 0.19656970119866543 351.5021274348937 0.23925833104650412
2862 350.4994171631767 0.1965633571705905 350.06360188106714 0.23925192493896552
2863 349.4116817165608 0.19655736974648177 348.97587841384666 0.23924593296767332
2864 348.6537511124992 0.1965512074421354 348.2179601712927 0.23923973376433333
2865 348.1488220989208 0.196545051328227 347.7130435001422 0.2392335474503923
2866 347.79241849247364 0.19653905500978486 347.35665189875544 0.23922753870843155
2867 347.47848475166086 0.1965327635641403 347.042730792859 0.2392211952376688
2868 347.1190254270493 0.1965268863274237 346.68328321704433 0.23921532367750398
2869 346.6552626313157 0.1965205153928379 346.21953322880876 0.2392088871141187
2870 346.0605857492353 0.19651469702104535 345.6248679689729 0.2392030832413489
2871 345.3367809859842 0.19650830685059553 344.90107605572274 0.23919662341084702
2872 344.5062597678285 0.1965024907174653 344.0705664556764 0.23919082143466833
2873 343.6026441834627 0.19649613136613892 343.16696365551326 0.23918439658332438
2874 342.6621854993184 0.1964902759693441 342.2265166751487 0.23917854820039927
2875 341.7171912847217 0.19648397925604116 341.281535110151 0.23917219531463782
2876 340.79227264428124 0.1964780626829145 340.3566283064389 0.23916627515944536
2877 339.9030627276233 0.19647184106564256 339.4674308780579 0.239160008499755
2878 339.0569240275402 0.19646585924018947 338.62130415613586 0.23915401216420792
2879 338.2547218957036 0.19645970981909994 337.8191143579311 0.2391478279533735
2880 337.49299168379946 0.19645367094959384 337.0573962474222 0.23914176542761068
2881 336.7659144858308 0.19644758186354824 336.33033125453113 0.23913564943612292
2882 336.0668467642405 0.19644149984362874 335.6312757271267 0.23912953727017988
2883 335.38932601311717 0.1964354565363555 334.95376708431974 0.23912347226111041
2884 334.7276280449189 0.19642934541264714 334.2920813725076 0.2391173269986675
2885 334.07701676939473 0.19642333517393873 333.64148213611827 0.23911129810251386
2886 333.43380298929844 0.1964172057177573 332.99828065133573 0.23910513224496285
2887 332.7953283754287 0.196411219996794 332.35981802577857 0.23909912965335584
2888 332.1599051265296 0.19640507841497598 331.72440709791675 0.23909295019790133
2889 331.52676299839874 0.19639911324271955 331.09127691557165 0.23908696958437312
2890 330.8959785711085 0.19639296142728574 330.46050483127334 0.23908077840785752
2891 330.2684261681868 0.1963870167033609 329.83296433149104 0.23907481999239683
2892 329.64572062160863 0.19638085320669552 329.2102711533077 0.23906861509426172
2893 329.0302117455485 0.19637493164242495 328.5947741315952 0.23906268231086236
2894 328.42500612870003 0.19636875266618123 327.98958091697926 0.2390564590546012
2895 327.83409767942106 0.19636285897931274 327.39868426290246 0.23905055753931775
2896 327.2625777346407 0.19635665891381898 326.82717676638913 0.23904430933771198
2897 326.7170314755651 0.19635079960704493 326.28164222932753 0.23903844663049748
2898 326.20608801080556 0.1963445709057763 325.77071127507463 0.23903216482515757
2899 325.74128619451386 0.19633875475155002 325.30592108884224 0.23902635092010918
2900 325.33824462983586 0.19633248708192474 324.90289211895384 0.23902002380006807
2901 325.0184210889455 0.19632672633986858 324.5830800900476 0.23901427255804203
2902 324.8115254779734 0.19632040498520736 324.3761971894812 0.23900788350696336
2903 324.7591297525504 0.19631471740535256 324.3238128201723 0.23900221497273344
2904 324.9197283094119 0.19630832080958335 324.4844242489636 0.23899573963872456
2905 325.3763361633386 0.19630273260850903 324.9410432472696 0.2389901834604932
2906 326.24731279832656 0.19629622877616684 325.8120329839163 0.2389835856340702
2907 327.70266421302586 0.19629077899107641 327.26739524799814 0.2389781860366667
2908 329.9874361566004 0.1962841202044082 329.55218062476393 0.23897141163204602
2909 333.4569046293471 0.1962788671019707 333.02165952753614 0.23896623470897796
2910 338.62682400396926 0.19627198214289954 338.1915928188969 0.23895920292950865
2911 346.24810914926337 0.19626701259286292 345.81288778938494 0.23895434728556922
2912 357.4104461266934 0.19625979554354417 356.9752393932226 0.2389469379272852
2913 373.6901291150849 0.19625523809896936 373.2549313274791 0.23894254950685534
2914 397.33714209634803 0.19624753353533994 396.90195997660214 0.23893458621057162
2915 431.5077175196798 0.19624357409529908 431.0725430695801 0.23893087600437105
2916 480.463291323855 0.19623516242318773 480.0281340516501 0.23892210978171896
2917 549.6338389372768 0.19623205371224767 549.1986875192063 0.23891936435824163
2918 645.1359844369416 0.1962226542861946 644.7008523050503 0.23890947760517345
2919 772.236399072512 0.19622068659993613 771.8012703606676 0.2389080252444344
2920 931.6141736630982 0.19621003396125053 931.1790669097004 0.23889671943647747
2921 1113.0128194268418 0.19620938156737341 1112.5777132910168 0.23889675425771015
2922 1286.926818478755 0.1961974901898365 1286.4917369361517 0.23888405241346047
2923 1401.1283462595131 0.19619781375019174 1400.6932632645432 0.2388851812198675
2924 1392.666499658596 0.19618548317306653 1392.2314421739138 0.2388720015090289
2925 1224.285591804333 0.19618543693013604 1223.8505336810733 0.2388726863295104
2926 926.7474630567676 0.19617450450448767 926.3124274299884 0.23886112227478812
2927 604.8628516208022 0.19617200699334633 604.4278206181265 0.23885899568229824
2928 382.4571990222184 0.1961643970779378 382.02218339580406 0.23885122933636943
2929 327.0334751099723 0.1961581226966004 326.5984721955397 0.2388447917359977
2930 417.1677920239597 0.19615426698694188 416.73279645518863 0.23884130178416263
2931 567.5118826793945 0.19614476401655617 567.0769067243226 0.23883119105531564
2932 679.7813315954229 0.19614324849572812 679.3463579943475 0.23883035257970534
2933 689.6541560220884 0.19613257033066747 689.2192045281886 0.23881892356918832
2934 594.8229359468156 0.19613097623369596 594.3879870029708 0.2388179676111213
2935 451.4296506632575 0.1961215876842374 450.9947210365465 0.23880803902684758
2936 336.652408809412 0.19611775038941429 336.2174865663157 0.23880449270686235
2937 300.27817149358776 0.19611119356903267 299.84326247663944 0.23879782337931052
2938 339.8900246657029 0.19610441416688257 339.4551293599473 0.23879089158873903
2939 412.0893929223499 0.19610049307962868 411.6545051763375 0.2387872529327153
2940 464.4525817793046 0.19609175310116075 464.0177119631465 0.23877806305692545
2941 465.6827850440335 0.19608892288983745 465.24792043759186 0.2387756835517846
2942 419.12121168437534 0.1960800489799435 418.6863653055121 0.23876632988336083
2943 355.21189617893117 0.1960764934190732 354.77705655759183 0.2387631279202922
2944 309.3440916907706 0.19606901901828971 308.90926730379067 0.238755367961611
2945 300.32436669583547 0.19606370008107613 299.8895528430486 0.23875015270579514
2946 322.69394391649183 0.1960580533147153 322.25914138384115 0.23874447933594026
2947 354.7308100140391 0.19605115538107767 354.2960214001273 0.23873745853069034
2948 373.82470424597267 0.19604663841419984 373.3899245310668 0.23873307649165426
2949 369.0597973754394 0.19603920414809337 368.62503273078505 0.23872544050622446
2950 344.9496589653086 0.19603462774382138 344.5149033459592 0.23872099160551197
2951 316.01649931337295 0.19602779494304476 315.58175747819485 0.23871404023505766
2952 296.82753152364864 0.19602224094306062 296.3928008072318 0.23870847547375265
2953 293.94493840687386 0.1960165916598065 293.51021894152944 0.2387028736846016
2954 303.9846427362917 0.19600986601068904 303.549936899057 0.2386959712240047
2955 317.5075556081431 0.19600522159700542 317.0728588714511 0.23869151509494796
2956 325.26192909511997 0.19599780544299425 324.82724746515134 0.23868382452564843
2957 322.9594201348549 0.19599348781941345 322.52474690738075 0.23867973965471712
2958 312.46880212813295 0.19598613493947578 312.03414387133654 0.23867212185693476
2959 299.6001900978293 0.19598143127494233 299.16554107215404 0.23866759440027888
2960 290.3175445066743 0.19597471588632728 289.8829090861888 0.2386607045991859
2961 287.67694656468916 0.19596925735606435 287.2423219931321 0.23865531420097008
2962 290.9064560256997 0.19596331337859832 290.4718434082571 0.23864930406405832
2963 296.6063525859889 0.195957193750854 296.1717522327759 0.23864315946212988
2964 300.96753619985634 0.19595173759462509 300.5329467591396 0.23863770312214355
2965 301.6891598915974 0.19594537150486258 301.2545832398507 0.23863128024181923
2966 298.75662139644066 0.1959399250999465 298.32205564224796 0.238625829092758
2967 293.9823187450096 0.19593378720794222 293.5477652848593 0.23861967294236733
2968 289.8057142252527 0.1959279360435505 289.37117253878256 0.23861375042657834
2969 288.08269868757617 0.1959223396978043 287.6481681255463 0.23860822233204135
2970 289.42777745556117 0.19591589341393825 288.99325995495764 0.23860160718959947
2971 293.2871173271754 0.1959109036361657 292.8526096377488 0.23859678579043775
2972 298.5408737881914 0.19590390773527447 298.10638035549226 0.23858952496388444
2973 304.2561232628959 0.19589939591916866 303.82163859765444 0.2385852693223138
2974 310.24656402262866 0.1958920267583889 309.8120944386282 0.2385775572420824
2975 317.27802669814844 0.1958878061795876 316.84356522944285 0.23857366252596665
2976 326.949175683067 0.19588022493620308 326.5147297849066 0.2385656732241574
2977 341.4206756316012 0.19587618982285432 340.98623741100886 0.2385620307695343
2978 363.1763968674348 0.19586842410858274 362.741974661985 0.2385537813411999
2979 394.95888868298624 0.19586463763928907 394.5244735647971 0.23855048054983485
2980 439.84591071537966 0.1958565292279777 439.4115124159166 0.23854177023507064
2981 501.3655409947333 0.19585323737517327 500.9311486421147 0.23853911524341243
2982 583.2495353632681 0.19584446725515345 582.8151613417967 0.23852955421625613
2983 688.5141821408465 0.1958420327952062 688.0798121214698 0.2385279865815309
2984 817.0551843428455 0.19583223272477854 816.6208349814616 0.23851712865902486
2985 961.7926378144726 0.19583096710577394 961.358289822542 0.23851702482485618
2986 1103.4311884188614 0.19581995882979833 1102.9968638009614 0.23850465907034804
2987 1207.8283931880856 0.1958198004189902 1207.3940674533567 0.23850593430987227
2988 1230.8773388370894 0.1958079907170733 1230.4430382714636 0.2384925749086781
2989 1137.8994892708326 0.19580809781862393 1137.4651869990173 0.2384941739966573
2990 930.7409571267139 0.19579677204904938 930.3066789238694 0.23848143079549855
2991 663.5346755686369 0.19579553267741753 663.1003987028392 0.23848133312024097
2992 423.7737561356318 0.19578638842666007 423.33949841472935 0.23847133247579091
2993 286.7178188932686 0.19578235529858598 286.2835688145498 0.2384677234201701
2994 276.88340699423657 0.19577630937242887 276.44916907469894 0.23846161016516723
2995 363.244977955268 0.19576927002158878 362.81075445744455 0.23845422780188075
2996 482.50052682977383 0.19576583072160725 482.0663096181477 0.23845138090451456
2997 569.9754707751086 0.19575686644724136 569.5412723247018 0.2384415839595606
2998 584.8132982326954 0.195754528297334 584.3791035878575 0.2384401165405811
2999 523.786158040293 0.19574537390859936 523.3519825866284 0.23843007975592348
3000 419.37150054520356 0.19574236990937333 418.93733039882744 0.23842777646673463
3001 320.63817358826395 0.1957346115470877 320.20401948690665 0.23841948981022013
3002 266.77162693082767 0.19572973822427447 266.3374823539855 0.23841483861790708
3003 269.0911786550664 0.1957240558604719 268.6570454422143 0.2384091569916416
3004 310.8229973203069 0.19571721461088992 310.38887807403495 0.23840203166108
3005 360.7044618779311 0.19571316884430834 360.2703503026664 0.23839840642043278
3006 390.149766893087 0.19570522078034644 389.7156717873158 0.23838988499088765
3007 385.59964136148324 0.1957016814781013 385.165552779124 0.23838690088108264
3008 351.974159664794 0.19569385458299873 351.5400872871765 0.23837852303449433
3009 307.20841806349983 0.19568965777065453 306.7743536865444 0.23837471918484004
3010 271.43537526140295 0.1956829080020982 271.00132466690656 0.23836768649430073
3011 256.9754772874397 0.19567741327238788 256.54143761866294 0.23836225550436763
3012 264.0639031808726 0.1956720123899126 263.62987425506725 0.23835691341544044
3013 283.2701675716177 0.19566531458362238 282.83615228774096 0.23834996929312763
3014 301.8179380334376 0.19566085440159192 301.3839313683307 0.2383458107053225
3015 309.93977272240943 0.19565358680182018 309.50578099187476 0.23833814373286524
3016 304.5222544693245 0.19564931133314364 304.08827093426913 0.23833422372220325
3017 289.10586597396485 0.19564224628131927 288.6718969266967 0.2383268009868139
3018 271.0021659888566 0.19563746098905874 270.5682062793634 0.23832224850413394
3019 257.32763093843374 0.19563113970320217 256.89368404844566 0.23831575028489468
3020 251.9554580016301 0.19562550569508563 251.5215223585534 0.23831013738161705
3021 254.5451396326355 0.1956200469948182 254.11121486917182 0.23830471646889276
3022 261.59863530311145 0.1956136545132295 261.1647234966182 0.23829815198000243
3023 268.58684911717506 0.195608794102998 268.15294684160773 0.23829348146433132
3024 271.9952755742238 0.19560203037338342 271.5613870970247 0.23828644682575276
3025 270.4932352765232 0.19559731504145772 270.0593559994171 0.23828196206458896
3026 264.9796877791644 0.19559064177940935 264.5458221038246 0.23827503356042193
3027 257.7544995923343 0.1955856512680384 257.3206437318014 0.23827020926484002
3028 251.33055178785042 0.19557940763672987 250.8967085686228 0.23826381159088966
3029 247.43381777677772 0.19557390973622205 246.99998551092895 0.2382583561125371
3030 246.5308405511771 0.1955682100304833 246.09701970722648 0.2382526339201506
3031 247.93728767838138 0.19556220553269332 247.50347892664334 0.23824654620533617
3032 250.31994212959523 0.1955569483608249 249.8861438063379 0.2382413748964957
3033 252.30814671359778 0.19555061643988167 251.87436122028288 0.23823487687503417
3034 252.97031845221278 0.19554557163357958 252.53654290992324 0.23822997065595464
3035 252.02587261304365 0.19553916526267112 251.59211007082905 0.23822337695194373
3036 249.78978884793327 0.19553408274202283 249.3560363406612 0.23821842453004122
3037 246.93452769151833 0.1955278270745414 246.50078784878843 0.23821201565535022
3038 244.19434555612207 0.1955225229518529 243.76061624541492 0.23820678775531678
3039 242.1210989822081 0.1955165502664741 241.68738170314825 0.238200728793389
3040 240.95722802113744 0.19551094809318736 240.52352194321446 0.2381951298297778
3041 240.6348364501655 0.19550528033347928 240.20114172137 0.2381894484620174
3042 240.86794496516478 0.1954994068261516 240.43426204692952 0.2381835114091253
3043 241.28493839802994 0.1954939775690259 240.85126629529745 0.23817812516348283
3044 241.55141009210604 0.19548792791862035 241.11775019578232 0.2381719684050698
3045 241.4511466531492 0.19548262447788217 241.01749729159448 0.238166737076852
3046 240.9141233340681 0.19547651786734418 240.48048630722624 0.2381605089745177
3047 239.9988737011427 0.19547122403607411 239.5652471892092 0.2381552878974216
3048 238.84615909201827 0.19546516586081464 238.41254480647913 0.23814911967832902
3049 237.62429426859634 0.19545979266164326 237.19069067785512 0.23814379807959662
3050 236.48198729487524 0.1954538519276505 236.04839566731206 0.23813777563553123
3051 235.51862070735984 0.19544835180127326 235.08504006120558 0.238132294353005
3052 234.7740283792623 0.1954425548649283 234.34045937397786 0.23812645041948827
3053 234.23473394094293 0.19543692096049525 233.8011762189492 0.23812080103323013
3054 233.8502927596295 0.1954312578303487 233.41674637875616 0.23811512304300217
3055 233.55308614075088 0.19542551362261995 233.11955129219888 0.23810933492939368
3056 233.27615281745105 0.19541995087307432 232.8426290854585 0.23810378111945701
3057 232.96580561451407 0.19541413614582231 232.53229357440472 0.23809790396354727
3058 232.58804927398293 0.19540863084000828 232.1545482223977 0.2380924207452411
3059 232.12933183664825 0.19540278880903678 231.69584253936836 0.23808650847084506
3060 231.5933534412879 0.19539729968733538 231.1598750972087 0.23808104439184835
3061 230.99565622302177 0.19539146789858183 230.56218961132308 0.23807514380011688
3062 230.35784585206514 0.19538596224272267 229.9243902317084 0.23806965811402453
3063 229.7024754347643 0.19538016791721713 229.26903146377785 0.2380638030692167
3064 229.049416931638 0.19537462416295065 228.61598403847174 0.23805826900332466
3065 228.41374745005763 0.19536888335992025 227.98032608731734 0.23805247938036725
3066 227.80511121465577 0.19536329046757794 227.37170104082657 0.23804688336161411
3067 227.22809854845005 0.19535760984201858 226.79469977138186 0.23804116722618618
3068 226.6833122817356 0.19535196473000077 226.2499248113094 0.23803550569618473
3069 226.1686980201351 0.19534634461135716 225.73532181239932 0.23802986312442478
3070 225.68090134811607 0.1953406488130756 225.24753656090647 0.23802413839653608
3071 225.21647266734237 0.19533508661428758 224.78311901503594 0.23801856569214963
3072 224.7728619242306 0.19532934294605864 224.33951979944385 0.23801278184069827
3073 224.34924385279237 0.1953238363307943 223.91591274103487 0.23800727542670505
3074 223.94723457792855 0.19531804592867097 223.51391509733378 0.23800143466610926
3075 223.5716833840701 0.19531259557883648 223.13837479405052 0.2379959944407538
3076 223.23166927132058 0.19530675527993988 222.79837242205951 0.23799009398112264
3077 222.94202610205906 0.19530136744932178 222.5087400082612 0.237984726348515
3078 222.725646706886 0.19529546718763838 222.2923724843552 0.23797875534317803
3079 222.61718189264477 0.1952901565031039 222.183918259682 0.23797347645968558
3080 222.66874150640024 0.19528417613110835 222.2354899179143 0.23796741235483415
3081 222.95895875295676 0.19527896936190806 222.52571753116172 0.2379622524331445
3082 223.60700267128394 0.19527287402884258 223.17377374154637 0.2379560557087388
3083 224.79479755195976 0.19526781586837375 224.36157867050264 0.23795106558874685
3084 226.80153736101695 0.1952615486951815 226.3683311408825 0.23794467143927225
3085 230.05848364043325 0.19525671107480386 229.62528699618852 0.23793993316993065
3086 235.23411171420977 0.19525018129498745 234.80092829488174 0.23793323803304137
3087 243.36863683405178 0.19524567839266843 242.93546227372852 0.23792888193058798
3088 256.07979118184545 0.19523874248445203 255.6466307173042 0.23792172205682777
3089 275.87905378856135 0.19523475401834758 275.4459010813759 0.23791795316711076
3090 306.6267112182947 0.19522718759402008 306.19357395795663 0.23791007274407985
3091 354.16245764706406 0.19522399106641117 353.72932644862203 0.2379072073755801
3092 427.0157994590426 0.1952154548469243 426.58268578400623 0.23789822018951293
3093 536.9303781347373 0.19521345431553278 536.4972679623556 0.23789671806619192
3094 698.1629659231658 0.19520348497762227 697.7298763398582 0.23788609832997937
3095 923.6161898435987 0.19520317069662296 923.1831001581536 0.2378865147485099
3096 1213.9009118369684 0.19519132146422535 1213.4678467549984 0.23787376050566938
3097 1537.056313515174 0.1951929492490352 1536.6232441890832 0.23787637684169383
3098 1804.7437426101826 0.1951793811378766 1804.310701540747 0.23786168829772478
3099 1876.7497400876027 0.1951820660929513 1876.3166925446442 0.23786547686559742
3100 1636.4167233819421 0.19516864444072168 1635.9837037371133 0.23785100038810894
3101 1122.3265461175477 0.19516950818179665 1121.8935239428429 0.23785266652287054
3102 572.4283707770884 0.1951597325054594 571.9953686519342 0.23784239264877233
3103 269.63271890926893 0.19515546977704484 269.19972526667453 0.23783817281738615
3104 322.1064659365004 0.19515154572675378 321.67347978560736 0.2378346051663125
3105 602.7134596053758 0.19514169153024125 602.2804939360238 0.23782397782171658
3106 864.4243069212312 0.19514222166121767 863.9913391884086 0.2378255111613983
3107 907.9427118935213 0.19512974874363534 907.5097702600141 0.23781188476357248
3108 708.2139752614685 0.19513070785873568 707.7810306444972 0.2378139091125472
3109 423.83792370723404 0.19511998836854572 423.40500143070915 0.23780228815633986
3110 260.1741374394108 0.19511749232547662 259.74121958723816 0.2378003598471255
3111 298.807533916224 0.19511111233852904 298.3746291013944 0.2377937024910331
3112 452.6164840937752 0.19510440273089466 452.1835927421156 0.23778694892872312
3113 562.7987947446891 0.19510124664349748 562.3659095116712 0.2377839863742941
3114 532.4381017909135 0.1950929090739791 532.0052335235649 0.2377753582745326
3115 392.8826615156826 0.19508961044058035 392.4497996581309 0.2377722471111639
3116 260.10668659797517 0.19508298629129153 259.6738380521773 0.23776555950654604
3117 225.90497903708885 0.195076975332646 225.47214269563975 0.23775936611645898
3118 286.22352514411403 0.19507334243157687 285.79069572499105 0.2377560766914417
3119 362.4948941359179 0.19506481441204315 362.0620822964974 0.23774702500843048
3120 379.0748284775377 0.1950626875903261 378.64202035276224 0.23774543718516739
3121 323.56007256760023 0.19505395848148024 323.12728243635587 0.23773617276290382
3122 245.7305326739485 0.1950507884826716 245.29774850950494 0.23773337596089097
3123 205.50654310190603 0.19504403853529714 205.07377267657 0.2377263868007516
3124 221.6291321439878 0.19503848434091034 221.1963728079719 0.23772085167499488
3125 264.25870165894787 0.19503398410237502 263.82595123060514 0.23771644424031918
3126 288.6125619865979 0.19502680338429448 288.17982614446885 0.23770903874472624
3127 273.73413622907174 0.19502304245254942 273.30140770114264 0.23770548547657339
3128 234.67585420377353 0.19501608143769814 234.24313980138317 0.23769832095265755
3129 203.50917144184794 0.1950113225656995 203.07646648388592 0.23769363539631422
3130 200.21677174571104 0.19500583478246938 199.78407776547746 0.2376881454510952
3131 219.07728966840506 0.19499953528325067 218.64460842722747 0.23768170589434937
3132 238.3160006863286 0.1949953114215975 237.8833277216698 0.237677653237219
3133 240.35892484869603 0.19498830081274457 239.92626614226913 0.23767040561416275
3134 224.6639293548965 0.1949841435410257 224.23127878712276 0.23766642423272422
3135 204.76023284193874 0.1949776825375635 204.32759535221305 0.23765980718812213
3136 194.96905762367416 0.1949725504809715 194.53643036437757 0.23765470881562845
3137 199.19590981822836 0.19496725775954546 198.76329313245444 0.2376494280143788
3138 210.0432020944284 0.19496104338727333 209.61059796058674 0.23764309045437243
3139 216.6946345641519 0.19495654814648938 216.2620392939383 0.23763872206711054
3140 213.71070884328432 0.19494996891874544 213.27812690941286 0.23763196495273045
3141 203.98897754910368 0.19494539572382089 203.55640464416805 0.2376275092117949
3142 194.9300888407376 0.19493928479238906 194.49752827207257 0.23762128387263695
3143 192.07194868427828 0.19493401078533723 191.63939864371108 0.23761602978186125
3144 195.4189645159329 0.1949286754733016 194.9864251537777 0.23761068668189703
3145 200.57187735620332 0.19492273722197997 200.13934994231863 0.2376046766626979
3146 202.78750962009437 0.1949178418230504 202.3549919466801 0.23759983159123158
3147 200.42471341586412 0.19491177479105312 199.9922079627984 0.23759367827466019
3148 195.47691292668694 0.1949067101502297 195.04441758234177 0.23758863419493811
3149 191.4502313916349 0.19490107227263917 191.01774734285414 0.23758297650810992
3150 190.64586146101524 0.1948954303248694 190.21338876550772 0.23757726518267466
3151 192.8668933721787 0.19489042337237564 192.43443061245736 0.2375723363489606
3152 196.13297894127732 0.19488421696074745 195.70052875538292 0.23756596893362739
3153 198.48332237732285 0.19487964879779965 198.05088117456887 0.2375615539561721
3154 199.4324624256886 0.1948731822712024 199.00003437087722 0.23755487254018054
3155 200.2175651223673 0.19486871829652194 199.78514580788251 0.23755059618825008
3156 202.98486410198544 0.19486227558437225 202.55245790995463 0.23754391644645173
3157 209.75190800749994 0.19485774789468305 209.31951066187872 0.23753959772652888
3158 221.9716957478114 0.19485133937502416 221.5393114903595 0.23753291807688762
3159 241.00602057514863 0.19484690876220717 240.57364490889844 0.2375287574879811
3160 269.2249126347406 0.19484021300283472 268.7925507319023 0.23752168983543448
3161 311.2246642601765 0.1948363314301958 310.79230969889636 0.23751822984990661
3162 374.7111081646964 0.19482880417502063 374.2787692402214 0.23751012030001434
3163 470.8834933899086 0.19482606493599147 470.45115924675224 0.23750807822039138
3164 613.8198585117431 0.19481710177666142 613.3875432202472 0.2374981897193167
3165 817.8136822169021 0.19481607500007153 817.3813678713435 0.23749827055846331
3166 1089.5167500550488 0.19480519115856956 1089.0844588698005 0.23748599408971235
3167 1411.9356965884372 0.19480617595428631 1411.5034018234173 0.23748858906560888
3168 1720.5508482756827 0.19479340345309268 1720.1185809335298 0.2374739386998306
3169 1892.1883668495823 0.19479580022993914 1891.7560927161962 0.23747833315603023
3170 1786.0575781370696 0.19478253360079018 1785.6253325800624 0.23746302340656597
3171 1360.5427057969969 0.19478403108768608 1360.110455425984 0.2374663399253251
3172 772.890477449648 0.19477329241439334 772.4582499913822 0.23745416585128726
3173 313.4287657670235 0.19477077947716676 312.99654252353446 0.2374524640119083
3174 188.7628502502706 0.19476495455191412 188.3306388287422 0.23744646697646932
3175 376.63468780359767 0.19475750106236123 376.2024917763811 0.23743852615417996
3176 672.4285649215362 0.19475582124062454 671.996371317166 0.23743778312961875
3177 841.5513731151054 0.1947457056263895 841.1192009758598 0.23742643361927893
3178 765.1856686883393 0.19474485428470462 764.7534970365242 0.23742679753039925
3179 509.4679083617363 0.19473579908355743 509.0357558394824 0.2374167231703441
3180 264.5819841375691 0.19473233581477176 264.14983796504623 0.23741383670814453
3181 186.04033438131623 0.1947268173204365 185.608199361178 0.23740820281779348
3182 280.36438964119884 0.19471973384504085 279.93226917083314 0.23740073652066707
3183 427.4548751728233 0.19471716648406273 427.02275914450735 0.23739886183187364
3184 492.74696487509374 0.1947083956813855 492.3148672736351 0.23738920577722672
3185 428.3962733413206 0.1947060169285599 427.96417968730344 0.23738763708861446
3186 295.0364781296729 0.19469849397635558 294.6044001461501 0.23737948954641452
3187 197.1879725825475 0.19469383808434837 196.75590365165178 0.2373750928113729
3188 193.01423545313028 0.1946890480353535 192.58217603294943 0.2373703721454987
3189 257.4934112592048 0.19468187484472269 257.0613665973799 0.23736278698013286
3190 318.6565856848406 0.1946788652739068 318.2245464706816 0.23736034888509305
3191 322.2326885523509 0.19467100108550348 321.80066571814154 0.2373518331238305
3192 269.84956485129317 0.19466754934065253 269.41754840082024 0.23734890113227222
3193 207.06753842826217 0.194661086350011 206.63553524990235 0.23734209200981463
3194 179.16750889591464 0.19465568249549708 178.7355164746896 0.23733673872954944
3195 195.6019035379158 0.19465126161147298 195.16991979058636 0.23733248571796173
3196 229.99495175279637 0.19464420281878855 229.56298251493823 0.2373250350393739
3197 247.94145364636765 0.19464073914125782 247.50949088681332 0.2373220204130737
3198 235.02054571840054 0.19463358802610645 234.58859772757947 0.2373144027949588
3199 203.80438865338832 0.1946294206808312 203.37244867724166 0.23731055546582663
3200 178.75590431910635 0.19462356846289622 178.32397622777458 0.2373045228688646
3201 174.98933754541886 0.19461785111260027 174.5574209364606 0.23729875784563964
3202 188.58052767319765 0.19461346735848675 188.14861964878426 0.23729455705490662
3203 203.45018841239917 0.1946066816583334 203.01829429035536 0.2372874403854694
3204 205.9485691410417 0.19460279519206505 205.51668245724565 0.2372838886040041
3205 194.56642583748516 0.19459615330967728 194.1345527698068 0.23727691436870557
3206 178.6289304768119 0.19459158190269932 178.19706635239044 0.2372725425187646
3207 169.19800764934703 0.19458599682899255 168.76615479626147 0.23726685625654512
3208 170.53234875775232 0.19458025690732905 170.10050745639725 0.2372610444477342
3209 178.3039921601509 0.19457572644468843 177.87215976749164 0.23725666621457414
3210 184.43949448998424 0.1945692587163146 184.0076752917213 0.23724993954662352
3211 183.6598049711028 0.194565032861169 183.22799398191648 0.2372459563251577
3212 176.69261069506933 0.1945587198953571 176.26081257634323 0.23723939883076164
3213 168.58689452273862 0.1945539658815157 168.15510577569216 0.23723478116494318
3214 164.32314293957143 0.19454843650524248 163.8913653268542 0.23722917621195894
3215 165.35396772630224 0.19454282798847192 164.9222013878725 0.23722351044129533
3216 169.28330255886948 0.19453807563109565 168.85154562108443 0.23721886215394974
3217 172.23984923110177 0.19453191676162937 171.80810480224952 0.23721251209061062
3218 171.7624252867635 0.19452742582642965 171.33068966734348 0.2372081935935818
3219 168.1594488300043 0.1945213282824665 167.72772559386786 0.23720190785396977
3220 163.76643545048915 0.19451650990772845 163.33472174525758 0.23719719532386216
3221 161.02823751479548 0.19451093806634603 160.59653502942768 0.23719154730143735
3222 160.9015322811712 0.1945055201800968 160.46984065890948 0.23718610208164287
3223 162.53732276048672 0.19450052758928796 162.1056410704122 0.23718116248522275
3224 164.16970929969554 0.19449466037578583 163.73803947487428 0.23717516444546943
3225 164.39097828720338 0.194489940869521 163.9593177853328 0.23717056100109327
3226 162.93941034264915 0.19448401791122985 162.50776183382652 0.23716449091139752
3227 160.62502116763625 0.19447916490933406 160.1933822768993 0.23715972582761827
3228 158.62617085662126 0.19447353808935583 158.19454330330052 0.23715401523136578
3229 157.71689915397562 0.19446830466980763 157.28528206410033 0.23714878520548116
3230 157.89783140886914 0.19446308886424382 157.46622474436091 0.23714357564398172
3231 158.55643452949604 0.19445749472670185 158.12483913057034 0.23713790419901606
3232 158.94389445438813 0.19445255464962044 158.51230886943526 0.23713303030324956
3233 158.62408756111543 0.19444681597728172 158.19251356301055 0.23712718212761583
3234 157.64816692661583 0.19444189696883218 157.21660269760912 0.23712233203787583
3235 156.42061182596478 0.19443626404032224 155.98905894839717 0.23711661352728153
3236 155.40224182379197 0.19443115658217 154.97069913617568 0.23711153103410332
3237 154.84994854966067 0.19442577262836275 154.418416660157 0.2371061168753047
3238 154.7250116649881 0.1944204120610498 154.293490529077 0.23710072385007025
3239 154.77884178094266 0.19441526395900968 154.34733092030243 0.23709559668124214
3240 154.72862615520228 0.19440972926187602 154.29712643472138 0.23708999121902766
3241 154.4098663148074 0.19440469169996805 153.97837662676997 0.23708499633745964
3242 153.83282456037267 0.19439913113578097 153.4013460682939 0.2370793609429998
3243 153.13747120843652 0.1943940560403286 152.7060028358434 0.23707431655278954
3244 152.49411093386567 0.1943885976075238 152.06265352837627 0.2370688078818774
3245 152.0124616358258 0.19438339129485985 151.5810146446059 0.23706359992505255
3246 151.70182466141918 0.19437808675115353 151.27038829448074 0.23705828018729233
3247 151.48929274505164 0.19437274028601076 151.0578671054925 0.23705289927311157
3248 151.27299890128734 0.19436756054496265 150.84158360963738 0.23704773110498967
3249 150.97650804793346 0.19436213196538188 150.545103665911 0.23704225005706706
3250 150.5785676702187 0.19435700138269532 150.14717352956572 0.23703713927029751
3251 150.1104194080338 0.19435157201479486 149.6790361771283 0.2370316588907048
3252 149.62987482259408 0.1943464143403804 149.198501896889 0.23702651136469094
3253 149.1894733548227 0.1943410468257488 148.75811119940056 0.23702110859640105
3254 148.8143845208238 0.1943358185360981 148.3830328309739 0.23701587131381233
3255 148.49734373306268 0.194330534899723 148.06600262576654 0.23701057239641382
3256 148.2086907780128 0.19432523486527137 147.77736029808486 0.23700524506267076
3257 147.91356215997936 0.1943200182784104 147.48224211362492 0.23700002807603207
3258 147.5873067072468 0.19431467666176666 147.155997381552 0.23699464903303039
3259 147.2232322936691 0.1943094890136622 146.7919333387059 0.23698946594954665
3260 146.83139699740377 0.1943041463804619 146.40010876494725 0.23698408607605878
3261 146.43113019168817 0.19429894950482962 145.99985235297808 0.23697888920524812
3262 146.0416959675684 0.19429363776020867 145.6104287815838 0.2369735482243613
3263 145.67514440947554 0.19428840853572615 145.24388769201235 0.23696830892746953
3264 145.33346816741724 0.1942831408095953 144.90222200367904 0.2369630229285804
3265 145.01005706244794 0.1942778760081604 144.57882144891374 0.23695773752605048
3266 144.6938483548942 0.19427264670772632 144.2626232090242 0.2369524991622413
3267 144.3740345868536 0.1942673588765717 143.9428200442952 0.23694718368186266
3268 144.0435664231197 0.19426215074080513 143.61236230131453 0.2369419710643777
3269 143.7005632097595 0.19425685945084076 143.26936970005775 0.236936650250911
3270 143.34771470318685 0.19425165281070836 142.91653161182333 0.2369314385527902
3271 142.99037421663712 0.19424637591437943 142.55920170579407 0.23692613492866652
3272 142.63430766233506 0.1942411561361692 142.20314560051057 0.2369209056883134
3273 142.28387669025108 0.19423590412867087 141.85272515360907 0.2369156325133162
3274 141.94110663376262 0.19423066521608598 141.50996559042122 0.23691037812531587
3275 141.60567146888837 0.19422543965704417 141.17454089179444 0.23690513743689542
3276 141.275555997538 0.19422018400966795 140.84443595269065 0.23689986083766904
3277 140.94801844785064 0.1942149792440233 140.51690882299343 0.23689464561318452
3278 140.62049761790183 0.19420971487031238 140.18939854624375 0.23688935678776213
3279 140.29123540691123 0.19420452144864556 139.8601467302347 0.23688415522787956
3280 139.95951924661043 0.1941992583198255 139.52844112164547 0.23687886664511512
3281 139.6255971012196 0.1941940665222263 139.19452936811211 0.2368736665852741
3282 139.29036999922266 0.1941888134413376 138.85931279650396 0.2368683892773511
3283 138.95501373651135 0.19418361583220559 138.5239669392907 0.23686318138845736
3284 138.62063354731436 0.19417837855442033 138.18959724616644 0.2368579225934735
3285 138.28803411308834 0.1941731711636324 137.85700824005787 0.23685270186684998
3286 137.9576178431145 0.19416795187519997 137.52660242687077 0.2368474643685418
3287 137.6294025056885 0.1941627341420254 137.19839754149132 0.23684223005514182
3288 137.3031152215242 0.19415753198160707 136.87212067671734 0.23683701282524916
3289 136.97832119249242 0.19415230589254648 136.54733711923282 0.23683176736703818
3290 136.65454974292447 0.19414711802952891 136.22357605799033 0.23682656690461173
3291 136.3313905695146 0.19414188693837034 135.9004273681087 0.23682131446754706
3292 136.00855382005446 0.19413670975688888 135.57760098402576 0.23681612627181056
3293 135.68588882785724 0.1941314772735082 135.2549464792205 0.23681087136322318
3294 135.36337725480325 0.19412630735620462 134.9324452562895 0.23680569115753744
3295 135.0411037534732 0.19412107652372373 134.61018223934667 0.2368004376028182
3296 134.71922464337536 0.1941159112994157 134.28831346993672 0.23679526213922825
3297 134.39793409826098 0.19411068412011462 133.96703340164646 0.23679001249439913
3298 134.07744354121684 0.1941055221782643 133.6465531790976 0.2367848399409807
3299 133.75796760377048 0.19410029943594534 133.32708770905708 0.2367795952774485
3300 133.43972707883742 0.19409514059569669 133.00885751294553 0.23677442529620088
3301 133.12295951092108 0.1940899218641603 132.6921004038349 0.23676918522202972
3302 132.80794616884978 0.19408476711996242 132.3770973828426 0.2367640188872265
3303 132.49504778350124 0.19407955083242123 132.06420945101735 0.23675878165148506
3304 132.1847601942604 0.19407440229870715 131.75393217060372 0.23675362135799918
3305 131.87778787974491 0.1940691857616457 131.4469703100864 0.23674838389686526
3306 131.57515372567877 0.19406404672623934 131.14434644556223 0.23674323339030792
3307 131.2783539908013 0.1940588259734607 130.84755717363672 0.2367379911911227
3308 130.98959344920507 0.19405370116192294 130.55880689220376 0.2367328558393893
3309 130.71213365771092 0.19404847054335958 130.28135758466632 0.2367276025012493
3310 130.45082917724136 0.19404336670983877 130.0200633205928 0.236722489938709
3311 130.2129433137523 0.19403811808053548 129.78218797939343 0.23671721627834072
3312 130.0094175782085 0.19403304508952152 129.57867239551265 0.23671213760633378
3313 129.85683690903727 0.19402776639102098 129.42610231256845 0.23670683007777993
3314 129.78051922797857 0.19402273905754677 129.34979468700166 0.23670180191937093
3315 129.81936616650506 0.1940174119431802 129.3886523146026 0.23669643995928405
3316 130.03356849043138 0.1940124530866534 129.60286454946885 0.23669148787587443
3317 130.51685220885392 0.19400704899471544 130.08615912034983 0.23668603950938508
3318 131.41612327705565 0.1940021944839817 130.98543987892393 0.23668120364773726
3319 132.96299578842576 0.19399666814500394 132.53232350205826 0.23667561822249242
3320 135.52474771490714 0.19399197524491427 135.09408477700532 0.23667096265687568
3321 139.68652393520628 0.19398625393812094 139.25587252244515 0.23666515882302477
3322 146.38435750786002 0.19398181508189669 145.9537149058114 0.23666078696672432
3323 157.11856200195064 0.1939757810138102 156.68793158796458 0.236654632972227
3324 174.29381455392598 0.19397174607706263 173.86319209535986 0.23665071248905178
3325 201.74620791651688 0.1939652085639642 201.31559871284256 0.23664399511037026
3326 245.53042647355687 0.19396181841532203 245.09982385976073 0.2366407953808161
3327 314.98650171878893 0.19395447532874083 314.5559140664471 0.23663317701313336
3328 423.92801486562166 0.1939521008641531 423.49743165230205 0.23663111245540383
3329 591.1443639263852 0.1939435094296993 590.713798317624 0.23662209933145079
3330 838.0419809396191 0.19394264567926595 837.6114165726099 0.2366217213299222
3331 1178.5056944335997 0.19393231003005082 1178.0751513589582 0.23661076461143998
3332 1594.4066172829353 0.19393332255937473 1593.9760714875886 0.2366124727874174
3333 1996.829325221049 0.19392122627430985 1996.3988044223202 0.23659957245434676
3334 2205.6422662000596 0.19392344007235565 2205.2117401746505 0.23660258533642314
3335 2022.7610569795054 0.19391128261467916 2022.3305560161893 0.23658968070131134
3336 1427.4346619115427 0.1939118299100599 1427.0041593347942 0.2365907468384492
3337 708.2922740048886 0.19390330822211463 707.8617886831842 0.2365820134822111
3338 283.4597280552223 0.19389854880457377 283.0292524773176 0.23657702910012143
3339 344.3181596169875 0.19389617099412815 343.8876881659157 0.23657528007763587
3340 718.2077531230832 0.19388556361081996 717.7773039011275 0.2365636583447986
3341 1036.5559301974597 0.19388768390686015 1036.1254755158689 0.23656699768395767
3342 1014.3790330465498 0.19387478293921126 1013.9486054589422 0.23655280466835374
3343 664.9950714288401 0.19387655442654192 664.564639171644 0.23655570276962848
3344 281.5400903218316 0.19386656665889948 281.10967888477904 0.23654487039363414
3345 154.11814894316876 0.19386358434524067 153.68774304759344 0.2365423112300682
3346 305.19353808548465 0.19385903502052595 304.7631413340043 0.23653771645984045
3347 513.7917782029521 0.1938512387207458 513.3613973415604 0.2365296226708658
3348 551.9294660623359 0.19384987227227313 551.4990874824822 0.23652870758145583
3349 387.7541214169713 0.19384107937729098 387.32376091821 0.23651941938403834
3350 186.30294071320094 0.1938385873368547 185.87258484380683 0.2365172820572512
3351 124.08217047176623 0.19383247120187883 123.65182701875533 0.23651098180902697
3352 218.73274379431905 0.19382671478294158 218.30241189918695 0.23650518034915008
3353 340.770962937284 0.19382346182781085 340.34063738151775 0.23650209393843385
3354 360.64019273955597 0.19381605542230668 360.20988223730046 0.23649444683322646
3355 268.74495666042384 0.19381287430591837 268.3146523659659 0.2364914201520151
3356 163.44239827897857 0.19380690201814169 163.0121059625232 0.23648541443722812
3357 138.03233100766596 0.19380129451161776 137.60205008783424 0.23647962532011246
3358 192.4301130910358 0.19379802480987302 191.9998383787843 0.23647668744163458
3359 251.14551180986746 0.19379020378634107 250.7152532160834 0.23646838999771216
3360 248.94422133616783 0.19378812116342775 248.51396642672998 0.23646678827440723
3361 190.51262280779906 0.19378039275887918 190.08238380439656 0.23645861064364984
3362 133.3870186999738 0.19377707145260237 132.95678604483854 0.23645558368264644
3363 123.67576984971299 0.19377133483021944 123.24554882803076 0.2364496868520115
3364 154.7360460704656 0.19376585147357908 154.3058360356497 0.23644418334230402
3365 183.799514310223 0.1937619117989335 183.36931205126865 0.23644034715541795
3366 178.92931389177215 0.19375540772350544 178.49912482034944 0.23643366369923036
3367 146.55522295485136 0.19375157895503864 146.1250414039077 0.23642997198862417
3368 118.05629593540222 0.19374578403503936 117.62612607594126 0.23642407542591878
3369 115.75867266868943 0.19374074786085252 115.32851289250878 0.23641902831978337
3370 134.0474567022934 0.19373627178316732 133.61730581661587 0.2364146138943755
3371 149.99529065035074 0.19373020567705113 149.56515203466688 0.23640841000681437
3372 147.58354398356272 0.1937262199442733 147.15341322381914 0.23640453979931164
3373 130.7723097232203 0.19372031339760826 130.34219088250558 0.236398527317104
3374 115.9490864733308 0.193715615881253 115.51897701876267 0.23639383868686129
3375 114.71400423673214 0.19371077067848574 114.2839044266398 0.2363890394138706
3376 124.4490638615142 0.193704960753609 124.0189758214314 0.23638307932920172
3377 133.4744362157345 0.19370102631457706 133.04435586873487 0.2363793206850336
3378 133.13696635291342 0.19369471048737277 132.70689886321847 0.23637277920759717
3379 124.77622777066505 0.19369082255878262 124.34616786919813 0.2363690789081424
3380 116.57027754061767 0.19368488214859267 116.14022970115008 0.23636295731900583
3381 115.095753424506 0.1936803601837223 114.6657145217662 0.23635854255607835
3382 120.00235797081643 0.19367512999164935 119.57232962028172 0.23635322054306473
3383 125.72903142682398 0.19367002988379042 125.29901324117449 0.23634815576568977
3384 127.29961690554349 0.19366511724329533 126.86960860231453 0.2363431859856587
3385 124.43664539580423 0.19366004045730434 124.00664719914994 0.2363381561969883
3386 120.90140629668956 0.1936547961782297 120.47141870153808 0.23633279897323864
3387 120.62480210413256 0.19365028699930553 120.19482339184823 0.23632842528502837
3388 124.5200190375911 0.19364438021893973 124.09005235610138 0.23632230127077028
3389 130.4713119721497 0.19364051152888043 130.04135278986206 0.2363186707587501
3390 135.83786928136405 0.19363410523388053 135.40792321613603 0.23631195999415233
3391 139.923255378176 0.19363055325300343 139.49331611394564 0.23630871097738052
3392 144.45003522567893 0.19362402674414322 144.02010936174784 0.23630183718693035
3393 152.11361070490776 0.19362046392985435 151.68369163497132 0.23629860600659888
3394 164.7953946218843 0.1936140065422742 164.3654888408282 0.23629177451383387
3395 182.95934257587356 0.19361042963671043 182.52944357741893 0.23628856881792268
3396 206.47267257785504 0.19360385353715456 206.04278717104333 0.23628155327456463
3397 235.9512199052473 0.1936006055729491 235.52134052203147 0.23627877764289132
3398 273.42915531648185 0.19359347409198202 272.99929077696595 0.2362710654239443
3399 321.92427957463894 0.19359100972267473 321.4944193102055 0.2362692547107746
3400 384.1127005525926 0.19358291969880126 383.6828572641749 0.2362603687188846
3401 460.8688293924865 0.1935815314072983 460.43898798674275 0.2362598743364641
3402 549.8015332884225 0.19357233752945796 549.3717113176347 0.23624963325843967
3403 643.9945428886364 0.19357199753191978 643.564720456751 0.2362504343534759
3404 730.6548390616846 0.19356190965663347 730.2250380745251 0.2362390775029336
3405 791.1539392963247 0.19356221401283435 790.7241363849423 0.23624069736956566
3406 803.8057372587697 0.19355183050333713 803.3759564811023 0.2362289471640115
3407 751.834736151708 0.1935519911367738 751.4049537421542 0.23623041841682513
3408 633.8095874027944 0.1935422549072637 633.3798256993144 0.2362194485726851
3409 471.0478547691072 0.1935412506946719 470.61809403414105 0.23621948427140596
3410 303.3470803562057 0.19353315123608944 302.91733665159353 0.2362105533761001
3411 173.38519946475293 0.19353016879956483 172.95546118989466 0.23620810605872086
3412 108.40219693165136 0.19352423572231223 107.97247079127332 0.23620190465573312
3413 110.90263718310435 0.1935191040535753 110.47292134194232 0.2361967371084382
3414 161.71980812162312 0.1935151578997453 161.29009991092926 0.2361930527941094
3415 230.6139008032564 0.19350835581293938 230.1842066843462 0.23618576309725145
3416 287.7546257436095 0.19350569411708676 287.32493634090383 0.23618370858855378
3417 312.4216029323828 0.1934980679283079 311.9919294920744 0.23617537238008335
3418 297.9148050979559 0.1934957609231322 297.48513557282286 0.2361737642098743
3419 251.931966110958 0.19348825985592963 251.5023122603275 0.2361655907745493
3420 192.26951278515457 0.1934854005133197 191.83986410960225 0.23616327503900464
3421 139.0163765267464 0.19347882103359815 138.5867414314453 0.23615627426749222
3422 106.75406486190205 0.19347479207899723 106.32443759784661 0.2361524719764377
3423 100.15206636930489 0.19346952462189024 99.72244971372302 0.23614713095998166
3424 114.31427011256316 0.1934641886082572 113.88466424646566 0.2361416774892384
3425 138.56044844210848 0.1934601245172828 138.13085046859308 0.23613784899811055
3426 161.24866136883472 0.19345380485658864 160.81907640234618 0.23613116163192316
3427 173.71785236837903 0.19345045194016836 173.2882736976144 0.23612821882445914
3428 172.40350316536103 0.19344375050610868 171.97393835563827 0.23612105921666196
3429 158.98251182584042 0.1934404566420067 158.55295318781043 0.23611818138797147
3430 138.84005881680827 0.19343401277404715 138.41051345309063 0.2361113509435902
3431 118.62172893591584 0.19343020909834222 118.19219089915752 0.23610782765998026
3432 103.79886675004929 0.19342447308122046 103.36934039049754 0.23610188647051644
3433 97.11758169291069 0.19341986199090364 96.6880644816651 0.23609734925468517
3434 98.29121034880652 0.19341496511734868 97.861702925817 0.23609245787216293
3435 104.75869756904298 0.19340957696545083 104.32920104473932 0.23608694733820626
3436 112.97805972089836 0.19340534868903228 112.54857148098216 0.2360828912271767
3437 119.69656533280047 0.19339946069671027 119.26708911797694 0.23607675412682672
3438 122.82180423722784 0.19339555512259723 122.39233558033648 0.2360731017687674
3439 121.74707687446325 0.1933895414000078 121.31762052838626 0.23606680467697477
3440 117.18534702310728 0.1933855920073572 116.75589833223032 0.2360630988696128
3441 110.6721290620056 0.19337978049208243 110.24269223000562 0.2360570515078939
3442 103.9613031022667 0.19337552042723513 103.53187462390675 0.23605295793271583
3443 98.50285666929402 0.19337010320506293 98.07343916399016 0.23604740209878616
3444 95.13340274395615 0.1933654200422178 94.70399454618003 0.23604277773390708
3445 94.00751086909743 0.1933604334712516 93.57811267390493 0.23603776172125124
3446 94.7241351846342 0.1933553572008417 94.2947471861766 0.23603264125677376
3447 96.55828417822717 0.19335071889497826 96.12890539492793 0.23602806440425936
3448 98.70816187153684 0.19334536833730043 98.27879390827354 0.2360225949260016
3449 100.49324052617314 0.19334093836045002 100.06388130506288 0.23601828274980924
3450 101.47164999757538 0.19333546043813674 101.0423018884965 0.23601264864075056
3451 101.47507227945646 0.1933310957466555 101.04573276305295 0.23600842065683786
3452 100.5760981238812 0.19332562119908434 100.14676971485736 0.23600278782476342
3453 99.01483237194368 0.19332120842485506 98.58551266409039 0.23599849942844436
3454 97.10945488963014 0.19331583041846348 96.6801460718942 0.23599298731747362
3455 95.1749287177079 0.1933112972428805 94.74562887507743 0.23598854538758057
3456 93.4632233073121 0.19330606801365563 93.03393401782157 0.23598322147688383
3457 92.1324838018601 0.19330138059564983 91.70320383902789 0.23597858223654877
3458 91.24271296064849 0.1932963178165828 90.81344317352975 0.23597346930215496
3459 90.77149392802282 0.19329147228770083 90.34223382774911 0.2359686279860123
3460 90.64029704828609 0.19328656831735616 90.21104676419715 0.23596371577157
3461 90.74290855068165 0.19328158164692247 90.31366827426508 0.23595869476964235
3462 90.9697714737152 0.19327681204896618 90.5405407103641 0.2359539513021291
3463 91.22507362286814 0.19327171431697346 90.79585311883096 0.23594878972020303
3464 91.43609736792344 0.1932670448720693 91.0068861522042 0.23594417084715802
3465 91.55593742177311 0.19326187284073235 91.12673663314084 0.23593891579153362
3466 91.561698647264 0.19325726559429737 91.13250700841951 0.23593437325018263
3467 91.44995318488661 0.19325205695130213 91.02077205561734 0.23592907231795318
3468 91.23132026033471 0.19324747571425227 90.80214822390099 0.2359245607194717
3469 90.92495842863691 0.19324226391956242 90.49579690908953 0.23591925562782615
3470 90.55394345785099 0.1932376789163905 90.12479104087713 0.23591473805747465
3471 90.14150407942279 0.1932324892555758 89.7123621301579 0.2359094600093044
3472 89.70854191186736 0.193227880169425 89.27940912019818 0.23590491149974846
3473 89.27206952059306 0.19322272775093302 88.84294711383944 0.2358996790026791
3474 88.84470920491671 0.19321808460120357 88.41559603295583 0.23589508735968293
3475 88.43478081983501 0.19321297458167658 88.00567793854705 0.23588990670629453
3476 88.04696532052964 0.19320829649216398 87.61787175318082 0.23588527085664884
3477 87.68310821034824 0.19320322613163995 87.25402484549397 0.23588013872262276
3478 87.34313655020796 0.19319851867958773 86.91406256608366 0.23587546544470098
3479 87.02580614682002 0.19319348032867856 86.59674229396752 0.23587037252381646
3480 86.72933662643891 0.1931887524766908 86.30028220121665 0.2358656727455804
3481 86.45181586038836 0.1931837364933759 86.02277151664521 0.23586060724978308
3482 86.19149836623703 0.19317899801367394 85.76246347525446 0.23585589296888468
3483 85.94696264330204 0.19317399486212408 85.51793780530721 0.23585084313270951
3484 85.7172511747365 0.19316925479509897 85.2882357943633 0.23584612557810505
3485 85.50196468685454 0.19316425600435083 85.07295935004662 0.2358410808035684
3486 85.30140290915456 0.19315952226358094 84.8724070169308 0.2358363699601791
3487 85.11671139092094 0.19315452031343983 84.68772554992083 0.2358313206866734
3488 84.95011445897906 0.19314980023347286 84.52113803280237 0.23582662594322423
3489 84.80520006516579 0.19314478765747212 84.37623371492904 0.23582156257927114
3490 84.68736018722483 0.1931400891589586 84.2584032039418 0.23581689412406526
3491 84.60438086926861 0.19313505717882712 84.17543400668907 0.2358118054007136
3492 84.56734694370606 0.19313039028643572 84.13840937735348 0.23580717606613427
3493 84.59191085246113 0.19312532716253847 84.16298347828307 0.23580204701551916
3494 84.70021743741874 0.19312070579194962 84.27129925713898 0.23579747448781718
3495 84.92365454290753 0.19311559485935917 84.49474666405384 0.2357922839943231
3496 85.3070017062383 0.19311103902391066 84.87810287362885 0.23578779358554872
3497 85.91443074035821 0.19310585613930706 85.48554237305615 0.23578251116274948
3498 86.83856975316648 0.19310139497589587 86.40969021854626 0.23577813964432806
3499 88.21374355617574 0.19309610484601483 87.78487473055127 0.23577272077845524
3500 90.23605621889212 0.19309178112160558 89.80719591566915 0.23576852210134777
3501 93.19287816959731 0.19308633170774053 92.76402893673415 0.23576290115540727
3502 97.50761946008147 0.19308220875735763 97.0787782960747 0.23575895524941584
3503 103.8051476496417 0.19307652264935102 103.3763180924545 0.23575303453785726
3504 113.01017673696967 0.19307269497231755 112.58135458125696 0.23574946074039527
3505 126.48720863867977 0.19306665643632315 126.05839888810905 0.23574309413439476
3506 146.2432127722905 0.19306326510345578 145.81440943645987 0.23574007072715397
3507 175.1920372052854 0.19305670213788173 174.76324746222758 0.23573304091994954
3508 217.49012523401498 0.19305395433030798 217.0613404496931 0.23573082999159378
3509 278.841638594899 0.19304661916237031 278.41286915207996 0.2357228236566622
3510 366.6195123620162 0.1930448027687686 366.1907457692044 0.23572179004306812
3511 489.20245171304873 0.19303637007430657 488.77370294801955 0.23571239495484794
3512 653.7175806055276 0.1930358260600858 653.2888318068492 0.23571297261836294
3513 860.4151664036091 0.19302597463453278 859.986438649716 0.2357017792585316
3514 1093.0648733225225 0.1930269220288887 1092.636142148026 0.23570425246763552
3515 1306.807993711419 0.19301564669836346 1306.379286818418 0.23569124630265567
3516 1425.3242266564837 0.1930177039392592 1424.89551380837 0.2356951441746327
3517 1364.3373841248672 0.1930059306137708 1363.9086967059789 0.2356814882747309
3518 1091.2295493268048 0.19300752890354958 1090.80085697005 0.23568482785114866
3519 680.157711707171 0.19299737812127174 679.7290411143648 0.23567321468491256
3520 296.07849400110035 0.19299618953630335 295.649824785661 0.23567302590305667
3521 93.55865937561308 0.19298970781191957 93.13000359887542 0.2356660689257376
3522 118.82993201934855 0.19298449010957 118.40128677230152 0.23566075693746072
3523 296.20281513552635 0.19298184690808665 295.77417460907736 0.23565867954087788
3524 488.0683711071953 0.19297352674352825 487.6397481645175 0.23564941593423797
3525 572.6246515392187 0.1929728929519943 572.1960287447514 0.23564990151534682
3526 503.41363828209103 0.19296389054544916 502.9850346345454 0.2356397570001957
3527 329.16155663692024 0.19296259725308043 328.73295462291395 0.23563941675319358
3528 156.92201188683606 0.19295542863683848 156.4934248665957 0.23563159160353103
3529 77.92760425379379 0.19295151755081758 77.49902480728004 0.23562792896292767
3530 111.61939818698252 0.1929472762966355 111.19082709152721 0.23562381915866987
3531 206.47701650725168 0.19294066330341517 206.04845912242467 0.235616721523598
3532 284.80501381634997 0.19293849555627188 284.37646007430357 0.2356152464901025
3533 293.6983256681794 0.19293074014794406 293.2697882352462 0.23560669278519653
3534 232.59672758727837 0.19292869419206768 232.1681935176941 0.23560537539219126
3535 145.28546853432726 0.19292178377365457 144.85694885992038 0.23559789063323128
3536 85.03225626866445 0.19291817037774533 84.60374351534091 0.23559458294578667
3537 78.85610462999605 0.19291323228393234 78.42760179693718 0.23558960077494198
3538 115.40528121349635 0.19290763524483526 114.97678980545702 0.23558377279450154
3539 159.66934010898808 0.1929043749831301 159.24085481483547 0.23558091916947452
3540 179.08638096370984 0.1928976722980312 178.65790960418974 0.23557368722206298
3541 162.81223917518918 0.19289483719725384 162.38377296785046 0.23557137014144622
3542 124.22084092192851 0.19288840451160924 123.7923880340876 0.23556448332930813
3543 88.17501363238999 0.19288473687125654 87.7465677920191 0.23556110349963358
3544 73.49131863872078 0.19287951468306055 73.06288336646588 0.23555575757184888
3545 82.59144311433872 0.19287451805605538 82.1630179122937 0.23555068398896079
3546 103.36351468077405 0.19287052481926625 102.93509725451918 0.23554690143559665
3547 119.35838599930253 0.1928646072437748 118.92998073760424 0.2355406544545153
3548 120.34508427285535 0.19286112439195877 119.91668562832682 0.23553752013657067
3549 107.02618543934534 0.1928551601750734 106.59779906577847 0.23553121339178928
3550 88.44487499474792 0.1928513159180225 88.01649606181115 0.23552761701874603
3551 75.04447735768005 0.19284603327925026 74.61610914630039 0.23552217810041023
3552 72.33683867274452 0.19284134457707722 71.90847982402835 0.23551750413909822
3553 78.75661767272868 0.19283693213915326 78.32826756707507 0.23551317351445514
3554 88.01809918368465 0.19283150112223732 87.58976013074873 0.23550755181368818
3555 93.59996069102502 0.192827615649858 93.17162918273176 0.2355038926433986
3556 92.37763615529342 0.19282194476483067 91.94931624749502 0.23549796303355955
3557 85.61934382083264 0.1928180189827593 85.19103154888205 0.2354942529678287
3558 77.38510740149323 0.19281264675039553 76.95680605334715 0.2354887013956789
3559 71.76241622196041 0.19280824789470968 71.33412358501373 0.2354843890519714
3560 70.68063958980798 0.1928034495428715 70.25235657397099 0.23547956629413633
3561 73.34891131076078 0.19279848202255126 72.9206382991162 0.23547452962202875
3562 77.24103811432916 0.19279418101898566 76.81277359479866 0.23547033851152557
3563 79.75371173666447 0.19278886174172408 79.32545802137678 0.2354648535459824
3564 79.53402269487181 0.1927847479501457 79.10577704757692 0.23546089934474174
3565 76.88576916741057 0.19277942556934743 76.45753433182036 0.23545541002088174
3566 73.2662381469502 0.1927751640194234 72.83801171674094 0.2354512661898343
3567 70.3278181285153 0.1927701159117564 69.89960188683236 0.23544612577119142
3568 69.07852173306203 0.19276551705545963 68.6503146651585 0.23544155084805946
3569 69.53955101257134 0.19276083056640025 69.11135331136305 0.23543687064188817
3570 70.94716136859245 0.19275590817468696 70.51897357832513 0.23543188209263233
3571 72.2741054415902 0.1927514825973916 71.84592642505615 0.23542753393666507
3572 72.75284348014047 0.19274640063970824 72.32467473897448 0.23542234052628241
3573 72.16235827843224 0.19274203685579533 71.73419817064078 0.23541807093566447
3574 70.80623981384649 0.19273700066096347 70.37808987911411 0.23541293407140448
3575 69.26577765855588 0.1927325125318641 68.83763663989694 0.2354085061270721
3576 68.08908798202529 0.1927276693948495 67.66095669942364 0.23540361320679898
3577 67.56618185976993 0.19272296060749086 67.1380599946477 0.2353989045147237
3578 67.66480223326356 0.19271835157089537 67.23668957425433 0.23539430743834072
3579 68.11496808307389 0.19271343345160316 67.6868653167022 0.23538933292008765
3580 68.57090821762668 0.19270900343409023 68.14281425328065 0.23538496091193942
3581 68.76577526998665 0.1927039622098824 68.33769147659119 0.2353798311855793
3582 68.59960040035428 0.19269960813920342 68.17152524020449 0.23537555201057472
3583 68.14277643888036 0.19269454926637689 67.71471148704421 0.23537040256977151
3584 67.57526153569863 0.19269017606052627 67.1472052659242 0.23536609371390096
3585 67.10099292342716 0.19268517402135407 66.67294672827492 0.2353610211308914
3586 66.87674513994561 0.19268073473012293 66.44870778447901 0.23535662073648486
3587 66.97922137689955 0.1926758053333833 66.55119392392196 0.23535164764421138
3588 67.41489163989364 0.19267131580700994 66.98687315123026 0.23534717285637208
3589 68.16149235802439 0.1926664134381971 67.7334836996886 0.23534224489757355
3590 69.22391067804068 0.19266194543573828 68.79591095009755 0.23533778250738252
3591 70.68971792445456 0.19265697645811206 70.26172816184805 0.23533278614838854
3592 72.77836357444512 0.19265264122242623 72.35038246250191 0.23532847072078872
3593 75.88897779437424 0.19264747997410733 75.46100705956532 0.2353232548348133
3594 80.6617581020575 0.19264341582021868 80.2337954348671 0.23531925137018053
3595 88.07614097372625 0.19263791078523737 87.64818942590584 0.2353136370351745
3596 99.61614107613818 0.1926342851671329 99.18819664978847 0.23531014118257906
3597 117.53727287681518 0.19262824726638816 117.10934071975323 0.2353039097955557
3598 145.27624956798772 0.1926252785398995 144.8483231175361 0.23530117191171335
3599 188.02275036227735 0.19261844975755493 187.59483788291297 0.23529402960682702
3600 253.43268101981224 0.19261644543933404 253.00477217569298 0.2352923986799257
3601 352.23248348078187 0.19260845923125963 351.8045910908004 0.2352839307502268
3602 498.0659763213325 0.19260784396219657 497.63808459062153 0.23528388674881517
3603 704.801248242399 0.19259823221244893 704.3733764444622 0.23527356572428032
3604 978.3501026734467 0.1925994615621304 977.9222275913335 0.23527562055113388
3605 1299.1736714836063 0.19258788755390235 1298.745820522164 0.23526307388846834
3606 1598.3451028569589 0.19259097728411056 1597.9172446474438 0.23526723223115736
3607 1747.9504231831208 0.19257801369606906 1747.5225920392152 0.23525313020974564
3608 1610.9326056799139 0.19258150644624525 1610.504766457928 0.2352577155395246
3609 1162.5752618367137 0.19256961933946115 1162.1474473395765 0.23524487779773579
3610 582.03268521264 0.19257027620232098 581.604868734725 0.23524620171272015
3611 162.29205355060057 0.19256280930962913 161.8642523214614 0.2352384198295277
3612 86.69756134719616 0.192558116191379 86.26976959002934 0.23523364097543442
3613 302.6721874621623 0.19255602406687825 302.24439946476366 0.23523197333171408
3614 589.6903876230662 0.19254687930980507 589.2626185989858 0.23522214477057188
3615 719.9120983305162 0.19254760991117134 719.4843270670277 0.2352236535773018
3616 601.4973234593451 0.19253771467382086 601.0695727238262 0.23521302084505957
3617 332.54185597967864 0.19253707708252757 332.11410598816786 0.23521291442823827
3618 113.97574560322677 0.19253032113361057 113.54800937130786 0.2352059107853037
3619 80.42621213600587 0.19252552126964176 79.99848559711133 0.23520101762490714
3620 204.43483576791706 0.19252303814269275 204.00711381953175 0.23519891024260736
3621 346.20530091877686 0.1925147688387809 345.77759609778195 0.2351900521561233
3622 378.48184090828903 0.19251431026451535 378.05413635636853 0.23519024165595323
3623 280.70016913217154 0.19250579398316267 280.2724822088834 0.2351811293049552
3624 139.35609874733186 0.19250389135759788 138.92841522421648 0.23517963175777493
3625 62.576455283648336 0.19249809198931234 62.14878352925906 0.2351736623999617
3626 89.00244153934315 0.19249289927800686 88.57478027332678 0.23516836673836508
3627 169.54380566655516 0.19249022666670984 169.1161494382258 0.23516600166266483
3628 222.7917157491929 0.1924827346043796 222.36407496048204 0.235158054106466
3629 204.6084564488175 0.19248114361856952 204.18081836774144 0.23515693745747948
3630 135.97054057486082 0.1924739108521524 135.54291738075327 0.23514928325539192
3631 74.67959909241856 0.19247092289576767 74.25198160679064 0.23514656273214846
3632 62.29714112623562 0.19246582062671527 61.86953394917424 0.2351413564346664
3633 94.07596981276615 0.19246052040455758 93.64837331822956 0.23513597413202936
3634 131.92050843766458 0.1924574111457746 131.49291796125277 0.23513306526604533
3635 140.84778701953246 0.19245083998433177 140.4202099696028 0.2351262099453194
3636 115.64701727138689 0.1924481069933573 115.21944541637882 0.2351237480147156
3637 79.22179209770378 0.1924420408781327 78.79423260151229 0.23511745531336192
3638 59.2415788709495 0.1924381504834193 58.81402704026702 0.23511368019906334
3639 65.55490001376744 0.1924335755731649 65.12735735348926 0.23510908470502112
3640 86.05586505887686 0.19242824093855038 85.62833315650268 0.2351036614356274
3641 100.32716870995166 0.19242476531243577 99.89964362328078 0.2351003213584384
3642 96.78313899999586 0.1924188906943029 96.35562583059719 0.2350942787043706
3643 79.66866546194574 0.19241535279995028 79.24115923896532 0.23509087018045963
3644 62.744297850621265 0.19241007632827603 62.31680226809967 0.23508550619331392
3645 57.07798014201839 0.19240560386450045 56.65049350379293 0.23508103436096223
3646 63.34025234462168 0.19240137415320754 62.91277411041171 0.23507686005676678
3647 73.4251259313789 0.19239599203089866 72.99765858463455 0.23507135471345666
3648 78.16898680292512 0.19239236697421105 77.74152657207777 0.23506786387312006
3649 74.20717689042762 0.19238679732736533 73.7797279421674 0.23506215093286778
3650 65.21406405789355 0.1923829527619682 64.7866227034307 0.2350584017008886
3651 57.82768567165315 0.19237794273639225 57.4002543946142 0.23505333430255335
3652 56.3009587603248 0.19237335143763365 55.87353668325441 0.23504872563275866
3653 59.9685857899304 0.19236912587600627 59.54117210553926 0.23504455851513137
3654 64.71256116782362 0.19236387825266388 64.285158093056 0.23503919651496585
3655 66.52111540620345 0.19236008218832634 66.09371980310306 0.2350355209120641
3656 64.22066493837353 0.1923547014231877 63.79328023024542 0.2350300067049262
3657 59.693902766746376 0.19235076012167368 59.26652584377766 0.23502616284704467
3658 55.97973725215447 0.19234575954821356 55.552370407042766 0.2350210855634965
3659 54.997114310660045 0.19234130891341455 54.56975634622713 0.23501665551950152
3660 56.500623797949316 0.19233685394043376 56.07327473872148 0.2350122052874047
3661 58.690279877754705 0.19233193397532183 58.26294070938902 0.2350072343903613
3662 59.70620171052447 0.19232781088656245 59.27887073288478 0.23500316675312535
3663 58.83978632431975 0.19232274968933383 58.412465543970136 0.23499803066028613
3664 56.746231031527046 0.1923185880730607 56.31891852209789 0.2349939213560946
3665 54.74436350190829 0.19231372774503114 54.31706076209269 0.23498901207057027
3666 53.84888690257755 0.19230927033764472 53.421593066121176 0.23498456611872856
3667 54.20111980073225 0.1923047488272953 53.7738350098139 0.23498004209105552
3668 55.16260683640516 0.19229998632379117 54.73533160180148 0.23497524827989302
3669 55.86484835537821 0.19229569831317336 55.43758166755452 0.23497098951051415
3670 55.77852490946355 0.19229081881559837 55.35126802800148 0.2349660626464727
3671 54.95636182014463 0.19228653498564016 54.52911347804595 0.2349618071130349
3672 53.8790828303194 0.19228176581972184 53.451844057497716 0.23495700700196298
3673 53.08464473970307 0.19227729806506083 52.65741490190428 0.23495253973373584
3674 52.84548741845469 0.19227276205574526 52.41826664971209 0.23494800668685342
3675 53.068796782088995 0.19226806494815155 52.64158544124091 0.23494327589992883
3676 53.42564925838556 0.19226373197371713 52.99844655112308 0.23493897528876245
3677 53.5838850320965 0.1922588975710239 53.15669204807509 0.2349340864503893
3678 53.391434822438725 0.1922546351358914 52.964250320715415 0.23492986658742232
3679 52.92072213134674 0.19224981131858962 52.49354733108579 0.23492498894236036
3680 52.38206713859582 0.19224548028061234 51.95490096766765 0.23492069064756593
3681 51.982707359895215 0.19224077768331269 51.55555063152454 0.2349159506873686
3682 51.81890416360939 0.19223630890647253 51.39175635967268 0.23491149503024156
3683 51.850022850032055 0.19223174988578035 51.42288418206836 0.2349069180779172
3684 51.94900157825958 0.19222716566236062 51.52187208168771 0.2349023309095124
3685 51.98559541526716 0.1922226913998718 51.5584748746312 0.23489784923609383
3686 51.89280098737542 0.19221807494047222 51.4656896861471 0.2348932262878547
3687 51.687418415507345 0.19221359158715842 51.260316092021675 0.23488873189851833
3688 51.44558820715616 0.19220903410091614 51.01849499480587 0.2348841782493724
3689 51.255976247915434 0.19220446403218455 50.82889220238926 0.2348795814939878
3690 51.17862870893095 0.19220002207241693 50.75155352403598 0.23487516282255275
3691 51.227990929018866 0.1921953332540547 50.800925169853066 0.23487042591174445
3692 51.382906990984736 0.19219101479846856 50.95584982349661 0.2348661526896648
3693 51.61341612027894 0.19218621947248749 51.186368612773435 0.2348612880330189
3694 51.909568268240555 0.19218199828695845 51.482529137788696 0.23485713216490323
3695 52.30078615570636 0.19217712904557893 51.87375685192481 0.2348521747359732
3696 52.862538934322885 0.192172974073867 52.43551785673961 0.2348481035094097
3697 53.71466232241574 0.1921680530489668 53.287651194174614 0.23484307519215847
3698 55.02070546184362 0.19216395719373952 54.5937024199452 0.2348390847046726
3699 56.99766019971469 0.19215897178106514 56.570667262028664 0.23483396590496397
3700 59.944418965033506 0.1921549703122253 59.51743389183184 0.23483010288943715
3701 64.29368592451112 0.19214986079557894 63.86671124628313 0.23482481743240713
3702 70.69424054227385 0.19214603847381576 70.26727331521575 0.23482118858427872
3703 80.1291907206606 0.19214069450561524 79.70223442791425 0.23481559824074671
3704 94.08764004966802 0.19213718746290934 93.66069048804403 0.23481237416109754
3705 114.80090621293535 0.19213144557075504 114.37396849372259 0.23480627364201348
3706 145.57287282426134 0.19212844601941143 145.14594068143631 0.23480369680561866
3707 191.1799956164908 0.19212208153519708 190.75307673331713 0.2347968016384879
3708 258.30534945201754 0.19211984794351758 257.87843440293597 0.23479520113809196
3709 355.6912568019242 0.19211256600158166 355.264357101214 0.23478713470865686
3710 493.49765528230125 0.19211142105179219 493.07075693596676 0.23478692528272924
3711 680.3828965199785 0.19210288570304435 679.9560163798303 0.23477725444512296
3712 916.6821634382437 0.19210312935986196 916.2552814810907 0.23477882779314477
3713 1181.5814145174622 0.19209314947618486 1181.1545540700602 0.23476729792587922
3714 1418.5547378638043 0.19209472258837235 1418.1278725461534 0.23477059506269116
3715 1532.47323536615 0.1920837680841266 1532.0463938075236 0.2347577905421895
3716 1426.0497025763539 0.19208560879820588 1425.62285549808 0.23476146947570645
3717 1077.2792866908646 0.19207539173253887 1076.8524617234568 0.2347495756753454
3718 601.504538188983 0.19207529124022513 601.0777121019004 0.23475079584240707
3719 206.00756689434982 0.1920681205212488 205.58075597860503 0.23474279522355948
3720 51.933585878019606 0.1920642582695085 51.50678243540506 0.23473918434503965
3721 150.5643958732652 0.19206101052519653 150.13759862964426 0.23473623309573685
3722 377.31723160837026 0.19205369819615953 376.89044974961763 0.23472816055645127
3723 562.1023688065212 0.19205295678160939 561.6755873816404 0.23472846809918335
3724 585.3448896023416 0.1920444348376968 584.9181263791394 0.23471878836448035
3725 439.7923586310058 0.1920434941960077 439.3655962404213 0.23471889638849966
3726 226.5210419147089 0.19203649102710443 226.09429430929004 0.23471111439175277
3727 78.32468040007636 0.19203305981578625 77.8979392792438 0.23470806101678113
3728 64.86286873254218 0.1920290269975139 64.43613563444615 0.2347040710985178
3729 156.17288610602316 0.19202274558614654 155.74616600467584 0.23469735576118333
3730 261.216015872946 0.19202095442835607 260.7892986564036 0.23469626211404138
3731 297.94184368581625 0.19201342506569902 297.51514235553606 0.23468790521453461
3732 244.67236778230813 0.19201174816938707 244.24566902632586 0.23468700781289337
3733 144.7595026288543 0.19200519952414855 144.33281757672611 0.23467985260403665
3734 66.74483873198841 0.19200171661306006 66.31816032637285 0.2346766890025002
3735 52.601380943920205 0.19199742338011677 52.174711137433626 0.2346723831064629
3736 93.70587138593517 0.1919917049180459 93.27921330300549 0.23466637801162693
3737 146.49508190382255 0.19198924032747353 146.06842825822568 0.2346644052693935
3738 168.29061443035482 0.19198241627434676 167.8639750401656 0.23465697391485482
3739 145.39962447961452 0.19198021120858708 144.97298891288457 0.23465535552135935
3740 96.95310870837761 0.19197396717966345 96.52648610880547 0.23464863239248182
3741 56.16163920031837 0.1919705294794326 55.73502319783428 0.2346454730046578
3742 45.337835855569836 0.19196591229982918 44.91122915048178 0.2346407927882276
3743 63.0680153936906 0.19196079073917827 62.64141909244811 0.23463551050331155
3744 89.83287731773386 0.19195763375348565 89.40628701209764 0.23463267188273465
3745 104.2809953449165 0.1919515202006004 103.85441768995392 0.23462613476197697
3746 97.29285728738367 0.19194878019059966 96.86628468371131 0.23462382348175548
3747 75.40229833066863 0.19194285115146004 74.97573796298863 0.2346175165285286
3748 53.55242778756179 0.19193943192347243 53.12587400746379 0.23461434817452193
3749 43.88439315257917 0.19193452496140995 43.457849298691784 0.2346093289259789
3750 48.60840893651281 0.19192996213179522 48.18187425623516 0.234604718145852
3751 60.66801116992988 0.1919261331469789 60.24148398214344 0.23460105463945924
3752 70.03934616711145 0.1919207400091066 69.6128300263175 0.23459540078483954
3753 70.48568292051444 0.1919174029634185 70.05917316852351 0.23459234902750664
3754 62.55597132541986 0.19191190719219106 62.12947284350681 0.23458657472086114
3755 51.84325783955529 0.19190832846908012 51.416766305108084 0.23458320597812393
3756 44.55984349756704 0.1919033492037846 44.13336205492629 0.234578093436966
3757 43.68105763122449 0.19189911021029418 43.25458463995169 0.23457388106250598
3758 47.851008345813746 0.19189482392394713 47.424543873117884 0.23456964877191994
3759 53.082351901156024 0.19188998689248632 52.65589723661725 0.2345646776462872
3760 55.61570463837316 0.19188613429762422 55.18925751327175 0.2345609908037864
3761 54.0253450432569 0.19188108728242628 53.59890819729455 0.23455575867992207
3762 49.54491271770095 0.1918772299188665 49.11848343113572 0.23455205664636417
3763 44.82269756097011 0.1918723854649673 44.396278085508854 0.23454708999628848
3764 42.15315900800579 0.19186819816980447 41.726747851119455 0.23454295871652522
3765 42.28485090330707 0.19186375459269212 41.8584486396979 0.23453850901647183
3766 44.333790104950836 0.19185918036418032 43.90739704678677 0.23453387779988538
3767 46.59643522744889 0.19185506281262246 46.17005031740292 0.2345298472333568
3768 47.61906594312906 0.19185027979324704 47.19269071748497 0.23452494585083528
3769 46.900409685341025 0.19184624674000483 46.474042414759 0.234521023842019
3770 44.945797764325135 0.1918415153720373 44.519440062020266 0.23451618693282886
3771 42.794421588595675 0.1918373284043447 42.36807219302928 0.2345120671620541
3772 41.380841781021005 0.191832832526121 40.954501417328984 0.23450753116589548
3773 41.09195232667505 0.1918283827428267 40.6656208708392 0.23450307309302354
3774 41.6947297765779 0.19182414935931644 41.268406753485436 0.2344988737331497
3775 42.58329219667372 0.1918194861800765 42.156978571010995 0.23449413948263906
3776 43.149543524142615 0.1918154047307464 42.72323798309155 0.23449013632031707
3777 43.07052798466642 0.19181067805668353 42.64423198975386 0.2344853168558733
3778 42.3967894210418 0.19180658331265285 41.97050153861379 0.2344812991153609
3779 41.4475983954 0.1918019505755704 41.02131984930377 0.23447659552065525
3780 40.607276171113625 0.19179771188377037 40.181006063136635 0.234472396093215
3781 40.138477131274065 0.19179326378419168 39.71221594283963 0.23446792465024938
3782 40.09227902430117 0.1917888368322395 39.66602670112944 0.2344634863394946
3783 40.33152929738642 0.1917845714247577 39.9052854806839 0.23445924527775888
3784 40.62997733167074 0.19177999867834197 40.203742711441876 0.2344546215505182
3785 40.78634481172731 0.19177584270046755 40.36011845093358 0.2344505180932684
3786 40.70158794438323 0.1917712161288023 40.27537090259394 0.23444582566048414
3787 40.396337733284675 0.1917670713752516 39.970128926834796 0.2344417350746254
3788 39.975943355347354 0.19176248388189931 39.54974377946558 0.23443709199987586
3789 39.57009512318522 0.19175827202156553 39.143903936439216 0.23443291472443792
3790 39.27710365447984 0.19175378096024273 38.850921479622265 0.2344283938973344
3791 39.13345289513941 0.1917494688370912 38.70727933847354 0.23442408782878843
3792 39.11396551230535 0.19174508296528128 38.68780072903687 0.2344197003031896
3793 39.154875885000266 0.1917406838364798 38.72871991875543 0.23441528240835896
3794 39.18548769393345 0.19173637214235775 38.759340333162584 0.2344109886285116
3795 39.154724056211926 0.19173192932447178 38.72858561277115 0.23440651411630503
3796 39.04439505927449 0.19172764198186887 38.61826516667667 0.23440225061595057
3797 38.86789348009347 0.19172320622723765 38.4417724897659 0.23439778410033438
3798 38.658531786347176 0.19171889632020606 38.232419398829485 0.23439349119749017
3799 38.45410309901796 0.1917145070389499 38.02799950922723 0.2343890827517801
3800 38.283803771154105 0.1917101450195395 37.85770890314282 0.23438472299174165
3801 38.161152685166115 0.19170582083847143 37.735066468228936 0.23438039609870678
3802 38.083628403924344 0.19170139886116772 37.65755104526442 0.2343759597987562
3803 38.03738435635186 0.19169713795809798 37.61131550663732 0.23437171175644106
3804 38.0042741353642 0.19169266566542212 37.57821425804043 0.23436721165834756
3805 37.96850646904956 0.19168845284831712 37.54245499362667 0.2343630225745695
3806 37.92110874065511 0.19168394851186765 37.49506630955509 0.2343584825881497
3807 37.86160070865719 0.19167976482680374 37.43556661624984 0.23435432758055785
3808 37.7972470496272 0.19167524588750687 37.371222032954165 0.23434977078552874
3809 37.7409417101607 0.19167107724212687 37.31492500202356 0.23434563089501168
3810 37.708865589681665 0.19166655298886412 37.28285796638255 0.23434107031025178
3811 37.71896527129072 0.19166239593744713 37.292965935608734 0.2343369397445392
3812 37.790869655792186 0.19165786327998696 37.36487941940504 0.23433237310715477
3813 37.94762837514455 0.1916537278443576 37.52164638467509 0.23432826262510212
3814 38.21937534022144 0.19164916960016187 37.793402500146584 0.23432367047469255
3815 38.64916662787715 0.19164508026650995 38.22320193929049 0.23431960832014825
3816 39.301417157185796 0.19164046441725238 38.87546173929309 0.2343149534754576
3817 40.274050838592025 0.19163646111769014 39.84810339137816 0.23431098609617748
3818 41.71619285565449 0.19163173907366982 41.290254904467766 0.23430621211305178
3819 43.85469552624438 0.1916278801868276 43.42876523891248 0.23430240714506548
3820 47.03435890275663 0.19162298198906683 46.60843848750757 0.234297433259992
3821 51.77977513655801 0.19161935144996425 51.35386189784246 0.2342938872655899
3822 58.889838526064935 0.19161417578357517 58.463935752949666 0.23428859733169122
3823 69.58213695769433 0.1916108964470575 69.15624061047538 0.234285450771895
3824 85.70813210948488 0.19160529335915907 85.2822471423386 0.2342796737871099
3825 110.06745224619688 0.19160254840888022 109.64157256254562 0.2342771352423819
3826 146.83602249249634 0.1915962938315446 146.41015558214843 0.23427061651636227
3827 202.0961535906936 0.19159435481759468 201.67029024143517 0.2342689944408412
3828 284.31124701377684 0.1915871232792653 283.8853985256493 0.2342613648482689
3829 404.3274894061902 0.191586368084231 403.9016419505057 0.2342610876002439
3830 573.7803714231752 0.19157773967716163 573.3545418111142 0.23425187238372053
3831 799.9524371787919 0.19157859000235827 799.5266051729229 0.23425341586659376
3832 1074.2625447936932 0.1915682158218766 1073.8367343529326 0.23424222493871608
3833 1354.4946982052618 0.19157080076059405 1354.068881677004 0.23424572749709352
3834 1550.8014449522905 0.19155897402262953 1550.3756530713335 0.2342329069342497
3835 1544.2225770690543 0.1915623237051796 1543.7967774923256 0.2342372530234226
3836 1262.6767464311872 0.19155086136722935 1262.2509706901565 0.23422487966351735
3837 777.3843242243942 0.19155236472828718 776.9585447627177 0.2342270969482359
3838 304.3083979728847 0.19154426693022414 303.88263513256396 0.23421857339048796
3839 62.1745870232433 0.19154125597502122 61.74883012472868 0.23421564253960564
3840 115.61041056833083 0.1915381465470152 115.18465962794367 0.23421279384013802
3841 350.39208586380533 0.19153050179855988 349.96635076191575 0.23420460009101313
3842 569.1493410838328 0.19153097213664527 568.7236043109656 0.23420580073055586
3843 615.2005255301304 0.19152134355626568 614.7748088022959 0.23419538427834777
3844 462.25379579658426 0.1915219505623817 461.82807715051865 0.23419669550323025
3845 223.2955304418939 0.19151400165608604 222.86982820093266 0.23418823930515137
3846 59.218672210136596 0.1915115061532907 58.79297473363297 0.2341859703503423
3847 54.82676536499583 0.1915074393637373 54.40107594988333 0.23418197574876057
3848 169.32814283473965 0.1915010849667563 168.90246647303886 0.23417527673405503
3849 287.9300739747806 0.19150015298939693 287.5043989461063 0.23417487568491105
3850 314.4294898062222 0.19149192788652342 314.0038318453021 0.23416603303355107
3851 235.09812439095475 0.191491373125607 234.67246695633636 0.2341660614927715
3852 116.01315238331495 0.1914842236781555 115.58750970637752 0.23415845325926785
3853 41.987182594905306 0.19148149083325317 41.56154512137798 0.23415598269407067
3854 50.070360548891614 0.19147710422928385 49.64473190162433 0.23415154303799335
3855 111.06372184723583 0.19147164410474465 110.63810426278314 0.2341459403479245
3856 163.76639482592125 0.19146943374116107 163.34078138910115 0.2341440030789326
3857 165.24518860135407 0.1914627284313506 164.8195889130251 0.23413695989762331
3858 118.39890524533698 0.19146070687586952 117.97330928382507 0.2341352546360275
3859 61.54751868379918 0.1914547981627035 61.121934780699675 0.23412910493680808
3860 33.76049299156398 0.19145128472767373 33.33491599759616 0.2341257092401405
3861 45.950461403396794 0.19144718898614205 45.52489259707097 0.2341216173396799
3862 78.43227654285583 0.1914419687689394 78.00671829271373 0.23411628137316445
3863 101.13989909801451 0.19143914565814052 100.71434631738272 0.2341136349736496
3864 97.03356208666845 0.19143331804805727 96.6080211589062 0.23410760971419442
3865 71.6203403060717 0.19143039199269699 71.19480507158877 0.23410484249022942
3866 44.67274237480715 0.19142530136600402 44.24721741445803 0.23409965898311957
3867 33.400204362739 0.19142122587677915 32.97468755721362 0.23409557964859873
3868 40.79444197560025 0.1914174423117213 40.36893264765762 0.23409188563090585
3869 56.411510182674206 0.1914121879595833 55.98601153159962 0.23408646311499828
3870 66.33209258288298 0.1914092514584857 65.90659959997859 0.234083731445901
3871 63.403652479384085 0.1914036263030016 62.97817096316954 0.2340778899115449
3872 50.75401525831417 0.1914005711455798 50.32853967013185 0.23407501703673544
3873 37.607940978062004 0.1913954990089187 37.18247566728119 0.23406981177189765
3874 31.825483119659005 0.1913916119655313 31.400025524447415 0.23406598324605743
3875 34.90204034731498 0.19138748547227652 34.47659099954866 0.23406186229403836
3876 42.27498992311714 0.19138273188422691 41.849550152249655 0.2340570389832563
3877 47.56091512393362 0.19137926175620712 47.13548219070434 0.23405367147307884
3878 47.0722102181569 0.19137416510359798 46.64678760121742 0.23404845183588377
3879 41.63473117704029 0.19137071411517986 41.20931535347708 0.23404510944802542
3880 35.12880377521304 0.19136589870850287 34.703397669419466 0.2340402070850719
3881 31.391177854177045 0.19136196404467917 30.965779575139653 0.23403631499271516
3882 31.80157305361094 0.1913577372276741 31.376183234919306 0.23403208146396018
3883 34.92773012368037 0.19135323763305853 34.50234933972914 0.23402754631816416
3884 37.990592214463334 0.19134946731350286 37.56521891585721 0.23402383129262497
3885 38.837091320775386 0.19134470016043048 38.41172762834175 0.23401899227320838
3886 37.10753919447062 0.19134099347284753 36.682182853533675 0.2340153474640943
3887 34.07583295494593 0.191336369817352 33.65048591136905 0.23401067375952944
3888 31.55285175784284 0.1913323677405003 31.127512700808662 0.23400668929367957
3889 30.710313789904106 0.19132814178449786 30.28498317691438 0.23400247120522574
3890 31.533675463966215 0.19132372373891315 31.10835373100281 0.23399800922448913
3891 33.07986629034882 0.1913198792113103 32.65455218265328 0.23399422848422194
3892 34.20859453362327 0.19131517894592298 33.7832899134085 0.23398944126884844
3893 34.26494107527012 0.1913115002061629 33.83964372280792 0.23398585225604193
3894 33.3426727955045 0.1913067710638819 32.91738499611149 0.23398102832913306
3895 32.07877729633791 0.19130301144482004 31.65349693455224 0.23397735034084857
3896 31.198711092737998 0.19129845539089732 30.773439918195024 0.2339727191520772
3897 31.11682886495429 0.19129448424696982 30.691565576283036 0.23396880442428097
3898 31.79460005411189 0.19129014773649003 31.369345489068913 0.2339644173064874
3899 32.87400126177611 0.19128600195585316 32.44875494978773 0.23396031003253223
3900 33.95457377504077 0.1912817770972298 33.52933595665492 0.23395604128862235
3901 34.84121286878956 0.19127761517004743 34.415983328136534 0.23395192548298094
3902 35.64790212417362 0.19127331684444185 35.22268124727594 0.23394756005323006
3903 36.74647389315986 0.19126932682689377 36.321260911393956 0.23394365493901367
3904 38.63207711552417 0.19126478363381255 38.20687334024633 0.23393899164402165
3905 41.807514946788686 0.19126110689869502 41.38231837454989 0.23393546534010665
3906 46.76013575525652 0.19125621304833942 46.33494916700041 0.23393037520776924
3907 54.056067909754105 0.19125292166106492 53.630887668042526 0.23392732005050998
3908 64.5260549756712 0.19124762984241606 64.10088560905285 0.2339217367759266
3909 79.5073743896661 0.19124475982886344 79.08221042082683 0.23391920901040275
3910 101.10437774212305 0.19123902799727416 100.67922564793759 0.23391306618819896
3911 132.4709837588381 0.1912366443505247 132.04583595195015 0.23391116253742048
3912 178.0854292418427 0.19123036733656465 177.66029456146504 0.2339043130410692
3913 243.99119563415843 0.19122862643441918 243.56606376319144 0.23390324453255884
3914 337.7128179299753 0.19122158855639182 337.28770093690173 0.23389540451715668
3915 467.40883681193606 0.19122075793745724 466.9837205346204 0.23389551937822733
3916 639.010573828204 0.19121265603106732 638.585474874057 0.23388629811581188
3917 850.2403251560391 0.19121302329311232 849.8152241654246 0.2338879673213797
3918 1080.2356736792447 0.19120365681193077 1079.8105929154665 0.23387710696618758
3919 1279.107513068055 0.19120520476771408 1278.682427550872 0.23388031241509633
3920 1368.0327748074178 0.19119494966717004 1367.6077115650287 0.23386829272194143
3921 1269.8965514377394 0.19119678864167194 1269.471482753903 0.23387189519466536
3922 968.743952070029 0.19118709883222856 968.3189043839478 0.23386058724896874
3923 556.2031396982691 0.19118733273379218 555.7780902303556 0.23386213517971904
3924 198.6000872607017 0.19118023108243393 198.17505286994754 0.23385415967175305
3925 33.725057863100254 0.19117719260028515 33.30002918956539 0.23385148093457864
3926 86.56726522766719 0.19117360695425406 86.14224357148902 0.23384804922391572
3927 270.4132891946511 0.19116734119498546 269.98828066509213 0.23384118836395282
3928 450.1255178809245 0.1911662908747055 449.70051054340473 0.2338410466450848
3929 515.1618757981722 0.19115851183334506 514.7368850799648 0.233832206373968
3930 432.3164108288625 0.19115781662116688 431.89142046272565 0.23383254951568214
3931 257.7477527018346 0.19115083748397224 257.32277714798414 0.23382471636646543
3932 96.13027330464496 0.19114839769032582 95.70530208386178 0.2338228230928516
3933 29.411804012823826 0.19114377047812356 28.986842224551356 0.23381801779434425
3934 68.88617858810204 0.19113883666160028 68.46122685347079 0.2338128979696585
3935 161.31202963911247 0.1911364347056829 160.8870822258598 0.233810978546978
3936 233.11376022037507 0.191129918449527 232.68882651227986 0.23380378964569307
3937 237.23420706962776 0.19112826563175794 236.80927593705985 0.23380286693613442
3938 176.39615092493958 0.1911219078450062 175.97123316884057 0.23379584825401734
3939 93.40679354518952 0.19111930418874631 92.98188051383646 0.2337937271643179
3940 37.75588602345028 0.191114477073623 37.330982886459566 0.2337886599170893
3941 33.2633987715893 0.1911100942165549 32.83850442419577 0.23378425317698062
3942 68.16201738288865 0.1911069848318666 67.73712899764028 0.233781400416511
3943 109.49567936013521 0.19110125369701764 109.07080286515364 0.23377524128456217
3944 127.25984599484396 0.19109894541644937 126.83497360772914 0.23377344169836417
3945 111.7695026001692 0.19109306404939075 111.34464247628542 0.23376705983438642
3946 75.61753294638268 0.19109030079261624 75.19267794304022 0.23376470254985157
3947 41.81742576005167 0.19108536677930854 41.39258088066432 0.2337595126080385
3948 27.791410138519723 0.1910813792880998 27.36657316074187 0.23375559848975358
3949 35.91826022234349 0.1910777357999421 35.49343043052885 0.2337520560146939
3950 55.170536141763414 0.1910726245575174 54.74571681979907 0.23374669740682488
3951 70.35720501121538 0.1910697881092039 69.93239102509992 0.2337441980062663
3952 71.79597006687901 0.19106430158857543 71.37116742326727 0.2337383420231577
3953 59.79196219190211 0.19106140303681865 59.367165008509076 0.23373578035621118
3954 42.46755448845588 0.19105638077886197 42.04276760855222 0.2337304991248013
3955 29.538338396439237 0.19105273812711918 29.11355865782071 0.23372700049140469
3956 26.43494470753754 0.19104861430555037 26.010173238339007 0.23372285489298306
3957 32.10323308872543 0.1910440834914809 31.678470778040676 0.23371822719327218
3958 40.924543464463746 0.19104072078321963 40.49978769319411 0.23371505048641691
3959 46.740761581119415 0.1910356693912352 46.31601615671509 0.23370975501309424
3960 46.29959099486486 0.19103254872068 45.87485155463771 0.23370689150647417
3961 40.39853394545361 0.19102755430112595 39.973804730760854 0.23370166039162654
3962 32.62883084382787 0.1910241286004303 32.204108300133406 0.23369841509403413
3963 26.901542248889193 0.19101963284744078 26.476828805374286 0.23369381066746664
3964 25.334757900630162 0.1910156165406034 24.910052465233324 0.2336898188562341
3965 27.532373084270382 0.1910117268612625 27.10767537771083 0.2336859796982898
3966 31.313184999620905 0.19100718499699024 30.888496492667933 0.23368132195598096
3967 34.17986103260757 0.1910036929012196 33.7551793546438 0.2336779850625515
3968 34.61757441298511 0.19099893203905702 34.19290243158911 0.23367304935693659
3969 32.62248460401426 0.19099548477557102 32.19781935135303 0.23366976788566043
3970 29.379663768772346 0.1909908520053218 28.955007922660368 0.23366499410665895
3971 26.44215801802937 0.1909871519582927 26.01750947512588 0.2336613909451987
3972 24.917713678062764 0.19098286364539088 24.49307376144 0.23365705297737183
3973 25.048143612122804 0.19097879278740604 24.62351184013324 0.23365297920215983
3974 26.28565457579473 0.19097486651748402 25.861030610955442 0.2336490983218055
3975 27.712374555582013 0.19097049682519895 27.28775941231671 0.23364464644010494
3976 28.529849042327584 0.19096679139544628 28.105241208606806 0.2336410423253319
3977 28.382837979896166 0.1909623070846581 27.95823922567178 0.23363644713972948
3978 27.415175581675324 0.1909586225705821 26.990584093747607 0.23363286535713518
3979 26.097479193892987 0.19095421374474383 25.67289661167467 0.2336283684735739
3980 24.955752343769554 0.19095039037431802 24.531177347027967 0.23362460636726956
3981 24.339419959751407 0.19094617241310693 23.914853433709073 0.23362035362922792
3982 24.316534237665703 0.19094214608948842 23.891975760701683 0.23361633087453262
3983 24.70818057281084 0.19093813180920446 24.283630103834945 0.23361233716669166
3984 25.213920107525745 0.19093393519333499 24.789378075485427 0.23360809684698197
3985 25.555701835891036 0.19093005636560464 25.131167505675375 0.23360427385005628
3986 25.579223958754678 0.19092578082013342 25.15469824430352 0.23359993363102394
3987 25.284346173762962 0.19092193584211525 24.859828087066706 0.23359615085413893
3988 24.790555437798343 0.19091768106390347 24.366045918180674 0.2335918385537643
3989 24.266638564400854 0.19091378214413518 23.842136798624193 0.23358798363252323
3990 23.859157859030205 0.190909616740805 23.434664455402196 0.23358378688720555
3991 23.64591833348694 0.190905618643426 23.221432912608222 0.23357980223529054
3992 23.62454961691574 0.190901563301301 23.200072306505092 0.2335757471093468
3993 23.731285028686102 0.19089746844461916 23.306815923940558 0.2335716363009253
3994 23.875785236909273 0.19089350110759712 23.451324041746037 0.23356769405564193
3995 23.97621842635861 0.19088934633237972 23.551765575261705 0.23356350476452442
3996 23.983035536467643 0.1908854208164193 23.558590499861907 0.23355961578931872
3997 23.886715694238585 0.19088125613682516 23.462279025601077 0.23355541250068093
3998 23.7112669130069 0.19087732354403256 23.286838075673884 0.23355151378897993
3999 23.499192187605196 0.19087319263522803 23.07477164219731 0.233547352772661
4000 23.294769928964563 0.1908692174915243 22.87035731286165 0.2335433986113869
4001 23.131022258948903 0.19086514581764466 22.70661780042362 0.23353931270764217
4002 23.023199304641082 0.190861113344291 22.598802907304453 0.2335352839923393
4003 22.96885703597887 0.1908571053194492 22.544468651676166 0.23353127898325576
4004 22.95272120634278 0.19085302035651436 22.52834100415777 0.23352718182849763
4005 22.9536956989919 0.1908490635484553 22.529323393605708 0.23352324183773804
4006 22.951551084938732 0.19084494412743722 22.52718704148418 0.23351909932711346
4007 22.931647015051272 0.19084101698377814 22.507290801333422 0.23351519673407278
4008 22.887026523914066 0.19083688616323205 22.46267859930712 0.2335110384437135
4009 22.8181184349427 0.19083296589475357 22.393778325049784 0.23350714399816558
4010 22.73078371102228 0.19082884472112716 22.306451869337398 0.23350299696375415
4011 22.63366182889978 0.19082491312246533 22.209337828521466 0.23349908725584595
4012 22.535615290771485 0.19082081623408095 22.111299504207796 0.23349497032960942
4013 22.443837406366473 0.19081686260285946 22.0195295122247 0.23349103153891493
4014 22.362830631650393 0.19081279671258963 21.93853088149841 0.23348695343939477
4015 22.294228989241905 0.19080881812726286 21.869937189419574 0.23348298169507
4016 22.2372402731232 0.19080478275713803 21.812956548418658 0.2334789419474046
4017 22.1894384226735 0.1908007825812658 21.765162698682186 0.2334749414100486
4018 22.147638693818333 0.190796772061239 21.723370988845083 0.23347093291200843
4019 22.108665901150548 0.19079275768156015 21.68440623060204 0.2334669128669467
4020 22.069906859110834 0.19078876346520923 21.64565517077735 0.2334629248682734
4021 22.02961816310083 0.19078474409401533 21.605374522113774 0.23345889689304414
4022 21.987021228652893 0.19078075670963043 21.562785554426476 0.23345491751678463
4023 21.9422440887342 0.19077674177009715 21.518016453579108 0.23345089338499547
4024 21.89618830132174 0.19077275204688288 21.47196863804228 0.23344691123257488
4025 21.850385870384198 0.19076875035862134 21.426174218197417 0.23344290182815836
4026 21.806909374974445 0.19076474982916797 21.382705718597954 0.23343890654732302
4027 21.76837710331907 0.19076076960325128 21.344181411922357 0.2334349217934629
4028 21.738097144467496 0.19075675013215376 21.31390949065249 0.23343090368285055
4029 21.72039137651315 0.1907527996969734 21.29621162344419 0.23342695337198674
4030 21.721161521829604 0.19074875241480957 21.296989867274437 0.23342290214035719
4031 21.748795067024258 0.19074484161933236 21.32463122782949 0.2334189975754383
4032 21.81556715049753 0.19074075516567066 21.39141149504403 0.23341490028782869
4033 21.939804947243683 0.19073689752883216 21.51565699292749 0.2334110567873624
4034 22.149226808492394 0.1907327554403861 21.72508715821791 0.2334068948340966
4035 22.486151924228572 0.1907289713292725 22.062019817495294 0.23340313540400595
4036 23.01565393976582 0.19072474814362095 22.591530311603425 0.23339888001877376
4037 23.83845630969816 0.1907210695891437 23.414339999236773 0.23339524087224245
4038 25.111364375265804 0.19071672483336582 24.68725680416944 0.233390846262999
4039 27.079899991605483 0.19071320308481216 26.655799403085553 0.2333873854351174
4040 30.130395642207784 0.1907086717111858 29.706304192598807 0.2333827778977926
4041 34.873560179181986 0.19070538936795914 34.449475200772376 0.23337958904165565
4042 42.27777753219783 0.19070056632076413 41.85370231644686 0.23337464943021372
4043 53.88138373291543 0.19069765685766368 53.45731419206897 0.2333718839887971
4044 72.12457127904892 0.19069237248609755 71.70051248673556 0.23336641982726256
4045 100.85796228231366 0.19069005059777314 100.43390791026886 0.23336432144702096
4046 146.07837757904957 0.1906840341030641 145.65433551938975 0.23335802555675444
4047 216.89890662010978 0.1906826370348225 216.47486700624992 0.23335697682503992
4048 326.5226133319527 0.19067547447592906 326.09858847735256 0.23334938012417003
4049 492.4235295250061 0.19067549238588133 491.9995040963321 0.23334993628813172
4050 733.4861308840852 0.19066663238171286 733.0621238358002 0.23334041590331772
4051 1059.752171447322 0.19066861584956313 1059.328159634149 0.23334319732358394
4052 1448.9585131193276 0.1906576308886005 1448.534524210808 0.23333127763086003
4053 1812.31859154989 0.19066164299167496 1811.894593564508 0.2333363423902332
4054 1980.4655256983572 0.19064916257982423 1980.041553777193 0.23332275858425644
4055 1776.9792789249889 0.19065351281285883 1776.5552972454045 0.2333281667715278
4056 1194.5140216598236 0.19064243528873112 1194.0900629997104 0.23331622482443085
4057 504.57063052649085 0.19064333913800696 504.1466695117023 0.23331767565046427
4058 89.57436815759188 0.19063747503732958 89.15041899198718 0.23331169056735782
4059 126.1709226679375 0.190632243137977 125.7469842812467 0.23330614355282966
4060 465.346691437634 0.19063234064454365 464.9227521497503 0.2333069472391387
4061 780.7924390661545 0.1906224158203913 780.3685205885106 0.2332960618235324
4062 809.5698096999242 0.1906251501134623 809.1458846980756 0.23329985173519074
4063 534.4952742264154 0.19061508980861253 534.0713703013298 0.2332888352769599
4064 186.3123753789614 0.19061552892586842 185.88846986542498 0.23328998461056968
4065 29.646905552941718 0.19060960119408665 29.223012251281105 0.2332837004665273
4066 129.98396573364133 0.190605125687433 129.56008138415567 0.2332792237982424
4067 330.7516132032012 0.1906037475746224 330.32773130712945 0.23327814849712458
4068 422.5506006245 0.1905960959662916 422.12673450298996 0.23327002554379855
4069 325.51764663984636 0.19059595469773913 325.09378030055336 0.23327038459522176
4070 138.26560439011618 0.19058910854646338 137.84175212806502 0.23326315350466956
4071 24.64888264523872 0.19058654372436215 24.225035325976716 0.23326077553764493
4072 56.29667685489608 0.19058297726382695 55.872836621726556 0.23325725590568994
4073 165.37836144546407 0.1905772215530407 164.95453296042652 0.23325126348451597
4074 230.4222484469523 0.19057596379735853 229.99842212907672 0.2332503540782298
4075 192.14084549639244 0.19056931189593532 191.71703282843507 0.2332433560614448
4076 94.51107630361028 0.19056744022883834 94.08726712934364 0.23324173403780246
4077 27.436923257130275 0.19056265145583462 27.013123738829066 0.23323686684537498
4078 37.614223193946266 0.19055825217871394 37.19043258336486 0.23323235840269688
4079 94.90931709700992 0.19055598794000966 94.48553073862314 0.2332303704467611
4080 133.9351692326994 0.19054970097281473 133.51139582372795 0.23322370799862574
4081 118.29984664755676 0.19054830622859997 117.87607562937762 0.23322271195052574
4082 67.12236627049049 0.19054229125732633 66.69860762214641 0.23321635708675226
4083 27.761308686862222 0.19053968108818076 27.33755502829954 0.23321397747449762
4084 28.54296949166963 0.19053544110404638 28.119224408169032 0.23320964239655131
4085 57.51482643202794 0.19053100828163372 57.091090236805314 0.2332051869409903
4086 80.83024879593881 0.19052819913756008 80.40651811621886 0.23320248058239246
4087 76.38093985510181 0.19052305163235375 75.95721959306273 0.233197210406734
4088 50.58261469314728 0.19052015388985466 50.15890013617805 0.233194403079376
4089 27.30147614378457 0.19051580807138746 26.877770290983253 0.23319004472992794
4090 23.893327933755607 0.1905116752091148 23.4696304278965 0.2331858306499905
4091 37.62318012260616 0.19050867143231603 37.199488451064205 0.23318300010963663
4092 51.997381361846685 0.19050343245891319 51.573700404441645 0.2331775249461261
4093 53.41504141399027 0.1905010780752912 52.991364900650325 0.23317543526464815
4094 41.99278061664356 0.19049576045588812 41.56911498920353 0.23316986698414108
4095 28.759922383531162 0.19049297407215784 28.336262120283408 0.23316728917559792
4096 24.333784999517505 0.19048844973635123 23.910133931750746 0.2331626180304097
4097 30.243636341100004 0.1904847542553906 29.819992575304564 0.23315901154005098
4098 39.532842159603845 0.19048103292551657 39.10920588094366 0.23315524573466115
4099 44.176292064985674 0.19047684211673085 43.7526641380212 0.23315108484774308
4100 41.843832117560765 0.1904732216608306 41.42021147447101 0.23314742142892164
4101 36.71990170845523 0.19046934114633624 36.296288739761486 0.23314362754740986
4102 34.974976811997564 0.19046509719922397 34.55137247785694 0.2331392369414078
4103 39.633905576691404 0.19046202616441238 39.21030716635846 0.23313638416853244
4104 49.05100898510716 0.19045695972190546 48.627420992416496 0.23313103296875762
4105 59.44816868833301 0.1904545990436384 59.02458507271765 0.2331290165717232
4106 68.69100699914073 0.19044903759458226 68.26743489337895 0.2331230681671963
4107 78.16646554135897 0.19044694405023305 77.74289720262793 0.2331213946808052
4108 91.7591235854773 0.1904413185789544 91.3355669400207 0.2331153268776514
4109 113.37266794367588 0.19043918559182682 112.9491150958646 0.23311366221945554
4110 145.19246951735806 0.19043360131000037 144.7689283382629 0.23310757778517194
4111 187.86034720084186 0.19043155127338157 187.43680956892894 0.2331060806395458
4112 241.88983340134743 0.19042567905885763 241.46630813858116 0.233099583707417
4113 308.82012514948065 0.1904241823817539 308.39660215462635 0.23309881247249586
4114 390.6589435030204 0.19041749755339626 390.2354347224116 0.23309128305543153
4115 487.5739645104014 0.19041702983859374 487.1504556805297 0.2330918000330732
4116 594.299049291513 0.19040919851277288 593.8755572491704 0.23308284382999722
4117 697.1772333239502 0.19040986327022155 696.7537386910665 0.2330847696135011
4118 773.270322281271 0.1904010716679394 772.8468465932187 0.23307461638435362
4119 794.8412105551774 0.19040234993684224 794.4177308910196 0.23307731422110098
4120 739.6495868056762 0.19039344463733165 739.2261263507592 0.23306701027973328
4121 605.5035364945227 0.19039421763303635 605.0800731912775 0.2330690856121457
4122 418.8523893472846 0.1903864681853375 418.4289426517673 0.23306022733200135
4123 228.98202806520626 0.19038550662687143 228.5585824420027 0.23306011657670325
4124 86.89549189847192 0.19037990979600514 86.47205800242878 0.2330539862471245
4125 22.770060391697633 0.19037663104490132 22.3466328420128 0.23305091863993244
4126 35.95197678879204 0.190373288521947 35.52855582132421 0.2330476789458772
4127 100.66122771469192 0.19036805798270853 100.23781757044415 0.2330420862650641
4128 179.82449455406703 0.19036624116941264 179.40108747695584 0.2330408359417748
4129 238.85396644676717 0.19036001353960888 238.4305725129809 0.23303392024665484
4130 255.7847090278113 0.19035866574252544 255.36131704875433 0.2330333133144197
4131 226.6435049741618 0.19035248512783687 226.2201260672678 0.23302642176614785
4132 165.0574319014178 0.19035065576311364 164.6340560288113 0.23302521684337366
4133 95.31229639995877 0.1903453093214935 94.88893169930321 0.23301939133407248
4134 41.49643826571588 0.19034242718172356 41.073079018931196 0.23301681960295928
4135 17.80200425452973 0.1903382455792851 17.378653493102448 0.23301251584799842
4136 24.62106037294899 0.19033422473982028 24.197717703754318 0.23300844445484808
4137 51.120774712867124 0.19033107817650904 50.69743812915386 0.23300550553676028
4138 81.62993006136412 0.19032621996531707 81.2066035167056 0.23300032469320484
4139 102.3211352339291 0.19032368545904124 101.89781335481601 0.23299819365405508
4140 105.74403302772721 0.19031848210183352 105.32072198834354 0.23299255728184018
4141 92.23951587196974 0.19031603948929324 91.81620929085794 0.2329905416225121
4142 68.32805853680118 0.1903109976051146 67.90476241523298 0.23298512396309362
4143 43.168338493851316 0.1903081888147707 42.745047688403965 0.23298261663258552
4144 24.677395055787255 0.19030368668017394 24.25411345433957 0.23297791476751115
4145 16.91313383844191 0.1903002393848543 16.489859036240805 0.2329745628162512
4146 19.464031300783866 0.1902964290498854 19.04076410437607 0.23297076735791272
4147 28.60013315484673 0.19029231626384494 28.176874292037866 0.23296654654501667
4148 39.28693096217898 0.19028910649688102 38.863678328870044 0.2329635268120505
4149 47.12111899252001 0.19028452049503167 46.697875773783466 0.23295869824151055
4150 49.58459174764653 0.19028164023628447 49.16135401335029 0.2329560940599491
4151 46.40998096687782 0.19027690135582567 45.986752987593 0.23295107792899633
4152 39.17785662079528 0.19027401092132185 38.75463416127327 0.2329484486006869
4153 30.432912096934793 0.19026944662716416 30.009698984467857 0.23294366583977189
4154 22.7007699271896 0.19026625918592074 22.277563022027028 0.23294064597665196
4155 17.723040595512327 0.190262092821652 17.299842124513493 0.2329363781771812
4156 16.105250865896842 0.1902584641535475 15.68205961313701 0.23293278860628558
4157 17.387616014272282 0.1902547548019907 16.96443215350777 0.23292910596252267
4158 20.413995133775096 0.19025070820152465 19.99081944461925 0.2329249809543209
4159 23.812737375494425 0.19024736058787248 23.389568256217437 0.23292175868911452
4160 26.421150015905074 0.19024304660051264 25.997989677186457 0.23291729211810305
4161 27.54957847018632 0.1902398740607748 27.126424304396416 0.23291429172912712
4162 27.05308040848568 0.19023549448357802 26.629935173491496 0.23290974051060767
4163 25.242063092182487 0.19023229901126779 24.81892408274895 0.23290671042226987
4164 22.69480061474949 0.19022803145649503 22.271670283076094 0.23290230021689964
4165 20.048747956269015 0.19022466797679052 19.62562423250007 0.23289905579215625
4166 17.82953290906819 0.19022061749963834 17.406417370654577 0.23289492091397657
4167 16.353425087802602 0.19021702370187785 15.930316682538384 0.23289138156233982
4168 15.706840671465404 0.19021321162260618 15.283739908878502 0.23288755096429614
4169 15.785908636418064 0.19020940205931683 15.3628155012663 0.2328837330924468
4170 16.367988825206186 0.19020578541221483 15.944902885602627 0.23288015419134492
4171 17.188401402211277 0.19020182278921377 16.765323443551395 0.23287613587066777
4172 18.003497210704595 0.19019832762345368 17.58042616739394 0.2328727156872011
4173 18.63100451734426 0.19019428923438797 18.20794163312708 0.23286859498278847
4174 18.967019290789334 0.19019084106522602 18.54396321154387 0.2328652381802391
4175 18.983685612541038 0.19018679388975215 18.5606377169271 0.23286110172418586
4176 18.714335956939607 0.19018333590885197 18.291294887071935 0.23285773395881942
4177 18.232108000168097 0.1901793253320776 17.809075032819848 0.23285364201616998
4178 17.627933441871615 0.19017582339969566 17.2049074013152 0.2328502171567184
4179 16.99132926943103 0.19017187335081287 16.568311193296914 0.2328462027833035
4180 16.396732256242572 0.190168312141154 15.973721245060721 0.23284269904069865
4181 15.895869387069673 0.1901644311615524 15.472866181016641 0.23283877489147942
4182 15.516002675265575 0.19016080718010192 15.093006681446255 0.2328351866392192
4183 15.262580071294751 0.190156995225633 14.839591722874427 0.2328313531946912
4184 15.124647410081591 0.19015331090082396 14.70166641558635 0.23282768359441758
4185 15.081206173977511 0.1901495639404722 14.658232674897755 0.2328239351392823
4186 15.107129409636773 0.19014582442880162 14.6841633934789 0.23282019172907026
4187 15.177740180205348 0.19014213636902744 14.754781524537437 0.2328165192988827
4188 15.271730081746977 0.1901383486199605 14.848779020900166 0.23281271222685018
4189 15.372538619428067 0.19013471161657033 14.949594803226375 0.23280910458512025
4190 15.468559544475113 0.1901308843342341 15.04562341410604 0.23280524603484043
4191 15.55264813726715 0.19012728886955998 15.129719158202809 0.23280169019478172
4192 15.621294433628051 0.19012343218681863 15.198373207767663 0.23279779367356937
4193 15.673776288008899 0.1901198677645771 15.250862144301628 0.23279427594269356
4194 15.711380813230951 0.1901159921637205 15.288474466191472 0.23279035487575914
4195 15.736805351643852 0.19011244871257416 15.313906040365582 0.23278686256569547
4196 15.753658168911052 0.1901085634140056 15.330766677094093 0.23278292840295248
4197 15.76612340941001 0.19010503296149256 15.343238924695832 0.23277945175268513
4198 15.778687766843841 0.19010114433145098 15.355811110343335 0.2327755121690554
4199 15.796026512939214 0.19009762238649097 15.373156844667136 0.2327720458855871
4200 15.822954325082367 0.19009373285394993 15.400092488635458 0.23276810359296093
4201 15.864558629241337 0.19009021913945015 15.441703762465055 0.2327646476368321
4202 15.926407381335114 0.19008632681702284 15.50356035452 0.23276069999809212
4203 16.01495760191857 0.19008282532912343 15.592117516974898 0.23275725961454818
4204 16.138043837125007 0.19007892420355388 15.715211614039008 0.2327532988824464
4205 16.30561122678808 0.19007544286160843 15.882785899726017 0.23274988420045517
4206 16.530583629686387 0.19007152319622578 16.107766208535587 0.23274589795457343
4207 16.830125411639223 0.19006807349592442 16.407314814501458 0.23274252364184078
4208 17.22722232447841 0.19006412201266465 16.804419707552864 0.23273849491288512
4209 17.753013963657207 0.19006071910567102 17.330218064163166 0.2327351803883702
4210 18.449865050607208 0.1900567185507113 18.027077245058965 0.23273108699753287
4211 19.37593372836467 0.1900533821090846 18.953152488621296 0.23272785763429152
4212 20.61134658726637 0.19004930987975094 20.18857360703537 0.23272367035125227
4213 22.26738896659083 0.19004606603811092 21.84462234051376 0.2327205600389597
4214 24.49906701468681 0.19004189159061474 24.0763088839 0.23271623919619377
4215 27.523767501856607 0.19003877624716584 27.10101543097365 0.23271329463578821
4216 31.646760176605138 0.19003445698285654 31.22401693482867 0.23270878479361032
4217 37.298820109097505 0.19003152078317762 36.876082516349705 0.23270607196461768
4218 45.086772808670304 0.19002699606595055 44.66404451845028 0.2327012941540687
4219 55.86647698796498 0.1900243113855698 55.443753769185115 0.23269890739429472
4220 70.8356767628236 0.19001949447928315 70.41296351971036 0.232693748633946
4221 91.65983982095022 0.19001716429064658 91.23713083443187 0.23269182222770873
4222 120.60704580904947 0.19001193296686245 120.18434775284302 0.23268612323957968
4223 160.6911323703344 0.19001009952621808 160.26843742789006 0.23268484291813926
4224 215.70503285570706 0.19000428969256913 215.28235017642615 0.23267838958831707
4225 290.0515857315292 0.19000313462730842 289.62890460371926 0.2326779931826149
4226 387.9535331309093 0.18999655190956177 387.53086604805435 0.23267053094536197
4227 511.7453541964699 0.18999626271262773 511.32268666775616 0.2326712660011645
4228 658.43593909884 0.1899887508149424 658.0132877606848 0.23266258734030634
4229 814.9686005749543 0.1899893994111164 814.5459466205824 0.23266455496065563
4230 953.2089028084872 0.18998103058194804 952.7862670321813 0.23265474572393363
4231 1030.500861086594 0.1899823104200476 1030.078221217989 0.23265755818517092
4232 1001.399089799402 0.18997369500052383 1000.9764687010074 0.2326474033939845
4233 844.2134900430708 0.18997465158232785 843.7908655673476 0.23264982414081117
4234 586.8078740132872 0.18996703910936527 586.3852660228515 0.2326409513263993
4235 307.73422215225514 0.1899662953655236 307.31161468165766 0.2326411752319515
4236 99.43787424226396 0.18996096069483195 99.01527802175804 0.23263525981108524
4237 18.929554616925245 0.18995762239746322 18.506964894008217 0.2326321005195621
4238 62.669568255271166 0.18995491759353514 62.24698371975476 0.23262961792287457
4239 177.9116651503339 0.189949243119381 177.48909251129862 0.2326233959159117
4240 293.5912240520512 0.18994836470199367 293.16865237305984 0.2326233142893347
4241 351.139927727227 0.18994156827004552 350.71737055998307 0.23261559897392156
4242 326.02123739017816 0.1899410382123459 325.59868034682677 0.23261600513903016
4243 234.69334125889958 0.18993468455875673 234.2707977460041 0.23260882833674473
4244 123.22214300247131 0.18993302701083042 122.7996021748047 0.23260780065577835
4245 41.19263906018734 0.18992832313021135 40.77010799820802 0.23260273884910906
4246 16.263220523825673 0.1899247560107983 15.840696519139 0.23259924867587703
4247 44.222229119374994 0.18992198136161714 43.79971046054882 0.2325966774645562
4248 97.26401769851562 0.18991673146999088 96.84150996069091 0.23259100635471178
4249 141.69709793373906 0.18991522865935256 141.27459262009495 0.23259008498476225
4250 154.42963742647302 0.18990925712865253 154.00714469971172 0.23258346963266605
4251 131.59483784333713 0.1899079021681102 131.17234719163292 0.23258274953609293
4252 87.04098395071401 0.1899023425190766 86.61850495466712 0.23257665352782064
4253 42.752020879209866 0.18990013045095727 42.3295459131314 0.23257483562751016
4254 16.79708287889905 0.18989574434264633 16.37461689034816 0.23257024420824401
4255 15.401730439196525 0.18989223411885442 14.979271448088383 0.2325667569892875
4256 32.40124682004755 0.18988911944394063 31.978793902979515 0.23256379762409268
4257 54.68408676390924 0.18988453139484793 54.26164330731125 0.23255892520314086
4258 69.57294655619395 0.18988221357645638 69.15050735729953 0.232556985317973
4259 70.36499849997841 0.18987718649689936 69.94256976047372 0.23255155300779204
4260 58.087511339300214 0.18987495638972268 57.66508666617912 0.23254971673137192
4261 39.490722728234196 0.18987017599757056 39.06830794195165 0.23254461028497228
4262 22.90472401479855 0.18986744957993315 22.482314441690605 0.23254212352801165
4263 14.218926985623318 0.18986334061327914 13.796525754392315 0.23253789061772445
4264 14.804408081497726 0.18985988487853517 14.382013742703263 0.23253445391592864
4265 21.88118777936357 0.18985648512290104 21.45880015315288 0.2325311410877907
4266 30.58626918004817 0.18985243695539192 30.163889809006275 0.23252693408650432
4267 36.436743273762445 0.18984947309937925 36.014369615335575 0.23252418532748936
4268 37.071497812182784 0.18984519211583656 36.649132944268366 0.23251967579857477
4269 32.74816886912849 0.18984226922829858 32.32580962189418 0.23251697800601112
4270 25.681034547562042 0.18983813630208285 25.25868375055984 0.23251266070011897
4271 18.74879825716488 0.18983492773747027 18.326453739758012 0.23250958966939367
4272 14.22254975234766 0.18983118620805828 13.800212785619143 0.23250578052045823
4273 13.019633355799629 0.18982754812816624 12.597303658146956 0.23250214952450593
4274 14.65134311676464 0.18982423975177623 14.229019974387773 0.23249890262509068
4275 17.715630368380793 0.18982022375499866 17.293315365771573 0.23249477885421937
4276 20.611138121420947 0.18981722094399323 20.18882897212844 0.2324919283485111
4277 22.153201929540188 0.18981300732744305 21.730901375974423 0.23248754623832235
4278 21.89615329457946 0.18981010162415374 21.47385837182244 0.23248482113286273
4279 20.12123637135037 0.18980590245829804 19.6989500123639 0.2324804565281749
4280 17.578280334757274 0.18980289901678843 17.1559998324756 0.23247760326488115
4281 15.128665784286511 0.18979887530153203 14.706393443070539 0.2324734659144405
4282 13.436317277294666 0.18979565797313463 13.014051286487408 0.2324703328341232
4283 12.79766812682743 0.1897918757638099 12.375409741574845 0.23246650948877595
4284 13.132291637454797 0.1897884285912219 12.71004013413982 0.23246307472375463
4285 14.095670892518255 0.18978485825157795 13.673426506034712 0.23245952823196442
4286 15.246581356397753 0.1897812486063948 14.824344230034253 0.23245587775710613
4287 16.203048740194458 0.18977779462757494 15.780818459709145 0.23245248585773703
4288 16.74306220249219 0.18977413556923006 16.320839302418733 0.23244876450422564
4289 16.835838572130573 0.18977067718155358 16.413622522268955 0.23244537268006496
4290 16.61352359943783 0.18976708830325145 16.19131477803151 0.23244173310306573
4291 16.308791069738845 0.18976351389589247 15.886589356326954 0.23243819951599667
4292 16.185914873141478 0.18976009406201583 15.763720012616096 0.23243476646336725
4293 16.488740227882502 0.18975631991203204 16.06655292126029 0.2324309867101793
4294 17.418047719999304 0.18975313751793513 16.995866738649056 0.23242784383231346
4295 19.141622904441096 0.18974910871960277 18.719450042876524 0.2324237528449702
4296 21.832845570883823 0.18974620869265083 21.41067841124667 0.23242095094449952
4297 25.73111240402761 0.18974188534661673 25.308954012581076 0.23241650609991707
4298 31.219588826122564 0.18973930837256275 30.797435430918963 0.23241408683103906
4299 38.91919469300956 0.18973464226723122 38.497050811525604 0.23240923921672052
4300 49.806224348822845 0.18973245096241032 49.38408463065096 0.23240726720947605
4301 65.36175462900967 0.1897273575743079 64.93962534394124 0.23240192749410565
4302 87.76955270386713 0.18972566531190832 87.34742651335468 0.23240052520054455
4303 120.15862428945996 0.1897199951585707 119.73650976493388 0.2323945293675075
4304 166.8736324695119 0.1897189926792615 166.45151956824247 0.23239390859016745
4305 233.64653506322423 0.1897125096950072 233.22443556089004 0.23238699263919568
4306 327.41742239210924 0.18971247536349437 326.99532245036806 0.23238746637770075
4307 455.1679339253545 0.189704868598733 454.7458497765765 0.2323792801792832
4308 620.825172511024 0.18970611529592404 620.4030851946728 0.2323812010551914
4309 818.9416920352111 0.18969712181681125 818.5196234632268 0.2323714501674332
4310 1025.3345285674661 0.18969976508014505 1024.912453858191 0.23237494419509364
4311 1188.9249061782893 0.1896895470891429 1188.5028528099658 0.23236382123440227
4312 1237.235060305459 0.18969297852746406 1236.812999139118 0.2323681878136147
4313 1109.2408959723057 0.18968272247032658 1108.8188561990796 0.23235705075574034
4314 809.2434732600034 0.18968515449198178 808.8214278533959 0.23236025211553604
4315 435.52065455007335 0.18967706623725894 435.0986258769457 0.23235160689038795
4316 136.95399623890415 0.1896762871362812 136.53196881582895 0.2323511359389352
4317 20.348801469054177 0.189672089740005 19.926782452698216 0.23234692661595857
4318 89.47674785249612 0.18966729414955255 89.05473867462426 0.23234188372229814
4319 257.9548823511822 0.18966671133767 257.5328738629049 0.2323417769395945
4320 407.41951182355905 0.1896591849172037 406.9975189932105 0.2323336454313302
4321 448.5708646692087 0.18966015237976735 448.1488692445329 0.23233527229606465
4322 362.25295930908464 0.18965242714557268 361.8309799300663 0.23232695187279465
4323 204.35780769184709 0.18965228838305326 203.93582812609836 0.232327277365668
4324 66.405698002036 0.18964675751268253 65.98372974890583 0.23232149561750287
4325 15.125208089022676 0.18964375943373765 14.703245802124576 0.2323185274643638
4326 55.36295679699582 0.189641272146516 54.940999284035684 0.23231624081361907
4327 138.54188982185426 0.1896355585774987 138.11994410529402 0.23231015798273294
4328 201.01896153899344 0.1896350836318156 200.59701628244613 0.2323101729154679
4329 203.09856719086403 0.18962832942298286 202.67663595655958 0.23230290488146507
4330 147.90689877858475 0.18962785818609496 147.4849680080159 0.23230291238276227
4331 72.75389543015483 0.18962206739482837 72.33197660229082 0.23229676046917813
4332 20.966987586564276 0.18961991653264207 20.545072841064666 0.23229482896696646
4333 14.34042147506197 0.18961620437844368 13.918514198667083 0.23229107201644286
4334 44.05848158460122 0.18961196204023723 43.6365828934691 0.2322867290918842
4335 82.07810693665752 0.18961004103596377 81.65621185811187 0.2322850375096829
4336 101.361326777299 0.1896045708711289 100.93944293253051 0.23227927389736852
4337 91.30587258943278 0.18960320134896164 90.88399116248414 0.23227822559967964
4338 60.74198677850113 0.18959788144728135 60.32011627423966 0.2322726228141835
4339 29.087253012424018 0.18959577734896063 28.665386493667295 0.2322707414077639
4340 12.887760325574867 0.18959160764442287 12.465902269550032 0.2322664483804108
4341 16.687875388944985 0.18958818430580643 16.266024144532405 0.2322630601067739
4342 32.83370377548906 0.1895852885096122 32.411858264165524 0.23226022281392972
4343 48.33722795021105 0.1895808481281188 47.91539143254862 0.23225566953431867
4344 53.25338877296865 0.1895785970838961 52.83155660439168 0.2322535714930738
4345 45.58825894225433 0.18957395716296235 45.16643619910263 0.2322487859887387
4346 30.80706921394504 0.18957149338945828 30.38525127235736 0.23224644819822587
4347 17.319819893318748 0.18956741388578177 16.898010181009393 0.23224229842357164
4348 11.261255938161021 0.18956418104216638 10.839452671733472 0.23223908538538285
4349 13.616902105165803 0.18956095275767784 13.195105248965966 0.2322359034421595
4350 20.76734507148711 0.1895569394347509 20.345556329762008 0.23223180229034882
4351 27.3718645871583 0.18955432516458312 26.950080945043823 0.23222931694989588
4352 29.517204723709728 0.1895499528209582 29.09542996134433 0.23222480954444008
4353 26.4367590490363 0.1895474292037676 26.014989197224995 0.23222242260753873
4354 20.24231788787901 0.18954323588119185 19.820556528140678 0.23221812385714005
4355 14.245823119311789 0.18954032805573343 13.82406749844783 0.2322152928082251
4356 11.034418245417317 0.18953666589739274 10.612669974739692 0.2322116047802331
4357 11.330540322146856 0.18953317933697644 10.908799034956079 0.23220810785380044
4358 14.030265701082106 0.1895300770038666 13.608530561493168 0.23220506258507195
4359 17.125932165249992 0.18952613315787709 16.704204992659488 0.23220103943262688
4360 18.85581647914578 0.18952335307778007 18.434094761546604 0.2321983645213958
4361 18.47897041673034 0.1895192603683317 18.057256987816945 0.2321941685450637
4362 16.399926595143935 0.18951647145598008 15.978218638891848 0.2321914847961067
4363 13.736172621385354 0.18951253856180791 13.314472613371898 0.232187469451648
4364 11.65664886545017 0.18950949068542822 11.234954884244008 0.2321844905207353
4365 10.845670688854662 0.18950588513176725 10.42398395621239 0.2321808475105035
4366 11.304977303996594 0.18950250396081478 10.883297311592509 0.23217748844326982
4367 12.501400086148756 0.18949920924883132 12.07972667822741 0.2321741986725156
4368 13.712396786322538 0.18949558902076483 13.290730629652415 0.23217056764935654
4369 14.372903906690379 0.18949245360717676 13.951243995838354 0.2321674572448492
4370 14.276747903431277 0.1894887787815401 13.855095358688052 0.2321637659616847
4371 13.584223196498582 0.18948560979540818 13.162576973246317 0.23216061345685776
4372 12.67990468481737 0.1894820596466238 12.25826555716466 0.23215706800608574
4373 11.974721801320808 0.1894787085302899 11.553089390535643 0.23215370225487522
4374 11.745465714082117 0.189475389803671 11.323839898100664 0.23215042617778098
4375 12.066408990075622 0.1894717962834248 11.644790417261973 0.23214677653022547
4376 12.83798663830393 0.18946872413859078 12.416374124969181 0.2321437891961578
4377 13.87886911114827 0.18946491179457242 13.457264319144794 0.23213988020890094
4378 15.03343654918068 0.18946203380939836 14.611837390812415 0.2321371245588654
4379 16.254266617834983 0.18945807185674063 15.832675514059535 0.232133031918708
4380 17.641108353781817 0.18945531452805317 17.219522611154503 0.23213042809926102
4381 19.439793476042976 0.18945126874850818 19.01821598535193 0.23212622194253765
4382 22.022050335202312 0.18944858429674435 21.600478029381435 0.23212372152413394
4383 25.87133390564844 0.18944447610273313 25.449770010768983 0.2321194187767272
4384 31.59991073265298 0.1894418752812457 31.178351814059614 0.2321170433121203
4385 40.0110847264376 0.18943765781941213 39.58953448950753 0.23211257911066363
4386 52.21933924134339 0.1894352251663648 51.79779357707804 0.23211043909899215
4387 69.82572120873283 0.1894307753025793 69.40418477759792 0.23210565583232667
4388 95.15791235674494 0.18942867154287382 94.73637972962759 0.23210395557449132
4389 131.5451195207088 0.18942379106556914 131.1235971277082 0.23209860193503018
4390 183.61064157492018 0.1894222490191835 183.18912168858566 0.2320976373153515
4391 257.3969390599046 0.18941667177051338 256.97543101380535 0.23209137432873272
4392 360.0862505762484 0.18941598184358127 359.6647430769849 0.23209151741991235
4393 498.5186219215896 0.1894094032361017 498.09712856481985 0.23208395353369846
4394 675.6886994360027 0.18940985195578128 675.2672040077518 0.23208557629504117
4395 883.7008116299334 0.18940204550358586 883.2793331689609 0.23207641546887176
4396 1094.296204692894 0.1894037109414392 1093.8747213547756 0.23207962717695094
4397 1251.3786063480302 0.18939484795952752 1250.9571424174942 0.23206908257659495
4398 1280.0941572835764 0.18939716958494193 1279.6726869460988 0.23207316789261592
4399 1123.282500834469 0.18938828833697743 1122.8610499655451 0.23206258058685303
4400 796.4527796684215 0.18938975212926154 796.0313243460137 0.2320655702785987
4401 409.27845170904186 0.18938267492849445 408.85701171288815 0.23205732122525058
4402 114.07545335482162 0.1893815078645333 113.65401496375847 0.23205688319860956
4403 11.44902171341022 0.1893775829031713 11.027591381546067 0.23205274896098094
4404 95.68976327934394 0.1893732039845959 95.26834197088868 0.23204810447065555
4405 273.78984204363377 0.18937214496969432 273.3684221720781 0.23204772658595363
4406 425.46820992519156 0.18936563845253054 425.04680400987144 0.2320402768675664
4407 463.21789301635823 0.18936575307879253 462.796485801046 0.23204146223343605
4408 371.22545772993 0.1893591530749125 370.8040647237176 0.2320338531374542
4409 208.15890954414388 0.1893583392935752 207.73751734466592 0.23203386018441385
4410 66.52239928413836 0.1893535066719503 66.10101724907288 0.23202852839352753
4411 12.915346282476982 0.18935043674518273 12.4939702391415 0.23202560659029733
4412 52.064777596565904 0.1893479777791546 51.6434062555187 0.23202336326804832
4413 135.62341595420347 0.18934282974699726 135.20205540180126 0.2320177226552105
4414 200.008036154396 0.18934187478504305 199.58667682410766 0.2320174555032988
4415 204.79964443236415 0.18933600942057013 204.37829757080866 0.23201085213493344
4416 151.64171889648387 0.18933495137467174 151.2203734643046 0.2320104808046101
4417 76.44639202326681 0.18932994975776946 76.02505710500411 0.23200496850494307
4418 22.409657790110455 0.18932747995128643 21.988327523468385 0.23200278669078145
4419 12.761529515138937 0.1893241894288335 12.340205849481851 0.23199947622825326
4420 40.7366734103369 0.18932002569789821 40.31535828037196 0.23199510426704562
4421 79.50454812529202 0.1893181707490868 79.0832363028841 0.23199365165883085
4422 101.55632311810649 0.1893130477121781 101.13502204007642 0.2319880303178947
4423 94.42620451371297 0.18931159175261014 94.00490581975896 0.2319871022014072
4424 64.89259108887363 0.18930665665673238 64.47130272088296 0.23198171133394982
4425 31.510383215156875 0.18930452498266118 31.08909877078907 0.23197991938514287
4426 11.72473613776308 0.18930062248261417 11.303459663714769 0.23197585156569578
4427 12.125285866964857 0.1892973082061168 11.704016020068412 0.23197253869032888
4428 26.92375168633846 0.18929456636285683 26.502487158667442 0.23196996130815825
4429 43.72025743498524 0.18929029823471272 43.29900171530237 0.23196542144816817
4430 51.642829552086646 0.18928820572985927 51.22157767087843 0.231963675478356
4431 46.902573510725944 0.18928366815391837 46.481331050800456 0.23195879177156953
4432 33.38888208875573 0.18928148547199292 32.967643680128724 0.23195692315501348
4433 19.016803113543865 0.18927735908561122 18.595573180969268 0.23195257348898424
4434 10.668429113464267 0.18927455536790347 10.247204659840213 0.23194989825614987
4435 10.74861740568697 0.1892711632718513 10.32739974495913 0.2319464974559885
4436 16.861190154432276 0.18926764428559742 16.439979613134167 0.23194289701251375
4437 24.061071905482603 0.18926486739748327 23.639866750386755 0.23194028769836547
4438 27.91068687233596 0.18926092093652708 27.489489813768643 0.23193613763078938
4439 26.604095019552094 0.189258363943751 26.182902849923394 0.23193380568494895
4440 21.311679753819643 0.18925442362408948 20.890495660973205 0.23192966922235128
4441 14.977318074113127 0.1892516784919805 14.556139310309364 0.23192708531178174
4442 10.500842304930408 0.18924807424087015 10.07967084080095 0.23192338988858802
4443 9.339742545961753 0.18924492400139062 8.918577348376846 0.23192027358351477
4444 11.115909357793699 0.18924174526323922 10.694750478774536 0.2319171337559248
4445 14.183613622859616 0.18923822353975187 13.762461868864653 0.23191353045521104
4446 16.661938145010776 0.18923533379640964 16.240792043989163 0.2319107672252006
4447 17.34169037128374 0.18923164864860634 16.920551773776513 0.23190694885861968
4448 16.083834599264428 0.18922880385907467 15.662701551658506 0.23190424374684618
4449 13.649287509120668 0.1892251994156809 13.228161780884404 0.231900528820583
4450 11.169688176970324 0.18922218589156933 10.748568388038496 0.23189760304025758
4451 9.575178815219523 0.18921882259579006 9.15406579162504 0.23189420099869204
4452 9.239711400036292 0.18921554629844428 8.818604922200066 0.23189093153778123
4453 9.94441110496488 0.18921244859297695 9.523310781578463 0.2318878747934403
4454 11.097871952942562 0.18920894910655028 10.676778691235565 0.23188431260044573
4455 12.058761132593231 0.18920602564833333 11.637673624117122 0.23188148282777507
4456 12.403473800365012 0.18920242929424316 11.982393579224233 0.23187779184653623
4457 12.044783326505488 0.18919953690661928 11.623708786489004 0.23187500310986411
4458 11.190776282592308 0.189195985948022 10.76970892842423 0.23187136822005738
4459 10.1994484190837 0.18919299826451166 9.778386964602335 0.2318684562168527
4460 9.410170021703399 0.18918959187449289 8.98911542336978 0.23186500645912575
4461 9.021891467346109 0.18918644371258228 8.60084313737159 0.2318618862619357
4462 9.051862393530012 0.18918321081916672 8.630820523227506 0.23185865948333895
4463 9.369981774779935 0.18917990772808987 8.948946529019166 0.23185533803268102
4464 9.77727899689727 0.1891768132920736 9.356249894626005 0.23185228897919144
4465 10.089532395958322 0.1891734125452124 9.668510142967389 0.23184884044572102
4466 10.195697610004554 0.18917038530641114 9.774681347936868 0.23184587676127558
4467 10.077638890525662 0.1891669636710466 9.65662952615429 0.23184240070032436
4468 9.794563917966755 0.1891639289791273 9.373560563434925 0.231839425552703
4469 9.446267786510592 0.18916055262365727 9.02527122606899 0.23183600781794675
4470 9.132596616341077 0.18915745738949188 8.71160620664038 0.23183295231120585
4471 8.922872128112076 0.18915416357130324 8.501888323277146 0.23182964126362593
4472 8.842223517938391 0.18915098732886929 8.421246051791378 0.23182647881814428
4473 8.874502620542513 0.1891477803510065 8.453531560121451 0.2318232800700538
4474 8.97652510380884 0.18914453308252932 8.555560547123644 0.23182002360266496
4475 9.096440594210804 0.189141391407811 8.675482293542116 0.23181690926087775
4476 9.189868043551602 0.1891381029700469 8.768916343139555 0.2318135974420001
4477 9.229902886857948 0.18913499173401607 8.80895737274986 0.2318105223740706
4478 9.209924105694437 0.1891316988323538 8.788985204176655 0.23180720268542912
4479 9.140459387092854 0.18912858220392698 8.719526684286263 0.23180412060266428
4480 9.042561431536493 0.18912531762056278 8.621635278608233 0.231800835307697
4481 8.940410559023514 0.18912216738312806 8.51949068168221 0.23179770995817464
4482 8.85522335217714 0.18911895390597913 8.43430991011281 0.23179448815835016
4483 8.801662214910376 0.1891157529501274 8.380755164023846 0.23179129793640252
4484 8.78696258290292 0.18911260231185417 8.366061826486117 0.23178815410494838
4485 8.812336630070442 0.1891093435419719 8.3914423957867 0.2317848907417696
4486 8.875869310110314 0.18910625929017816 8.45498122250534 0.23178182831479696
4487 8.976124741660682 0.18910294137515077 8.555243308754063 0.23177849153146884
4488 9.115944880154927 0.18909992411511 8.695069446539422 0.2317755095003943
4489 9.306284623316804 0.18909654558002176 8.885415978128 0.23177209960878323
4490 9.5704222125572 0.18909359930845288 9.149559412851824 0.23176920039692145
4491 9.949308004998327 0.18909015191306616 9.528452142939651 0.23176571014561168
4492 10.509457225497844 0.189087290910517 10.088607026597641 0.23176290798968582
4493 11.355410685715064 0.18908375237680178 10.934567619488494 0.23175931384976908
4494 12.650053229127208 0.18908100909675665 12.229215575921245 0.23175664410920618
4495 14.647625234122179 0.18907733421937228 14.226795003968496 0.23175289593431117
4496 17.747457933705203 0.18907476968807774 17.3266327369643 0.23175042705282706
4497 22.580618559881376 0.18907087773377432 22.15980124844381 0.2317464337037957
4498 30.149560023320635 0.1890685971522822 29.728747141237257 0.2317442849310969
4499 42.050412664897415 0.1890643522452374 41.629608420595126 0.23173989205704992
4500 60.82349219998359 0.18906252959759673 60.40269140907574 0.23173826131024614
4501 90.48869012679661 0.18905771006754232 90.06789920004951 0.231733216679563
4502 137.32738558371594 0.18905662506300946 136.90659653631602 0.2317324223369109
4503 210.90309141208667 0.189050881038661 210.48231420307008 0.23172632797791592
4504 325.0960622837262 0.18905096197286875 324.6752844646154 0.23172685713789293
4505 498.22812171487533 0.18904378346634332 497.8073587973915 0.23171913401748828
4506 749.9194083942596 0.18904560070602688 749.498641159951 0.23172163360254072
4507 1089.7605541695978 0.1890364128976131 1089.33980612386 0.23171163284024937
4508 1491.9870472597015 0.18904040486816603 1491.5662902609054 0.23171659392801872
4509 1859.076927742833 0.18902914036173146 1858.6561943495692 0.23170425290218213
4510 2010.4051565666866 0.18903464005808923 2009.9844110266065 0.231710900022203
4511 1767.2597563903373 0.18902305442331646 1766.839035102266 0.23169823364783082
4512 1142.2351556586634 0.18902707013277048 1141.814425433657 0.23170315487349838
4513 438.2505809137802 0.18901902898028963 437.82986733253205 0.23169455226789074
4514 48.00966314405047 0.1890177696915163 47.588951920364266 0.23169345399468821
4515 124.80999143361016 0.18901585506482566 124.3892837539757 0.23169182456963391
4516 485.3540227802923 0.18900880097858447 484.9333298392724 0.23168414004133978
4517 785.5471055987927 0.18901130091772395 785.1264067882453 0.23168750962960988
4518 774.2079625104661 0.1890020180982021 773.787283165918 0.23167732644992262
4519 469.1459334765651 0.18900420891177674 468.7252489724336 0.23168029521974476
4520 128.8376234763345 0.18899763628488753 128.41695259208575 0.23167324796387218
4521 10.348033623152974 0.18899543643620034 9.927367018165253 0.231671168551519
4522 145.35945574744633 0.18899385993910647 144.93879203633566 0.23166985117158645
4523 350.7737303640603 0.188987261844476 350.35308037433 0.2316627278858605
4524 419.13018768975184 0.18898856148888504 418.70953442038916 0.23166470787378235
4525 296.2794296452941 0.18898115544949215 295.8587918367701 0.2316566530745275
4526 105.82175923265285 0.18898120129227236 105.4011208266512 0.2316572047093804
4527 12.34840250545057 0.18897664148641974 11.92777346582409 0.23165239814006044
4528 65.78801260540149 0.1889731159703725 65.36739062170456 0.23164886772656149
4529 177.54070883714886 0.1889719193713421 177.12008900995093 0.2316479078265728
4530 225.1549080669387 0.18896606505651767 224.7343002963176 0.23164170556458896
4531 166.7028613680819 0.1889657171948461 166.28225392142787 0.23164172945919723
4532 64.11962407537716 0.1889605618489843 63.699027207372325 0.2316363061558533
4533 9.070102951991231 0.18895833044258692 8.649510422675123 0.2316341988735213
4534 34.22589095800049 0.18895564498669826 33.80530373870835 0.23163157430543585
4535 94.97411462810432 0.1889510815328002 94.55353672449354 0.23162682207796495
4536 124.24349523977229 0.18895001353358573 123.8229191982922 0.23162602794650033
4537 96.34508172209118 0.18894491687055853 95.92451612746466 0.23162067775597445
4538 41.99863630029233 0.18894327338753558 41.578073808232396 0.23161921867239765
4539 10.230878319925372 0.18893963272754666 9.810323153975267 0.23161553322255954
4540 20.9764307633266 0.1889361151508395 20.555882714434855 0.23161193374090905
4541 53.0108969256872 0.18893427666233767 52.59035234611081 0.23161030291404597
4542 70.78141633096914 0.18892948441625532 70.36088159586477 0.2316052506881161
4543 58.352691653795894 0.18892814659707746 57.93215932004117 0.23160418715764253
4544 29.51121364923185 0.18892369087247085 29.090690436289265 0.2315995220701142
4545 9.96193457295067 0.18892135733807025 9.54141589789884 0.23159731771375866
4546 12.600297826556734 0.18891826691459856 12.179785345605026 0.23159421403711
4547 28.88394032243118 0.18891457737922207 28.463435287889865 0.23159045716209037
4548 40.44695053460238 0.18891252982329979 40.0264494569856 0.23158854779347698
4549 36.70892699545423 0.1889083357417918 36.288434450554334 0.23158420915810324
4550 22.2940611316214 0.1889062126148708 21.87357270027898 0.23158221872754892
4551 10.098590804223768 0.1889026028531462 9.67810966110265 0.23157854026797417
4552 8.77784542477903 0.18889959990106572 8.357370273732336 0.23157555114563025
4553 16.343200694546635 0.18889693572788804 15.922730813255688 0.23157294556305705
4554 23.944671723489055 0.18889317009907405 23.52420946300397 0.23156909038601145
4555 24.531279632698705 0.18889093713820151 24.11082172331608 0.23156697224442593
4556 18.248462428027715 0.18888715578414322 17.828012170547122 0.23156310169644967
4557 10.867542586836203 0.18888457278168022 10.447097432858682 0.23156058119584114
4558 7.978299962585321 0.188881407743074 7.557861139784781 0.23155741505746522
4559 10.52645319661412 0.1888781198498258 10.106020988468723 0.2315540882955729
4560 14.995057898462582 0.1888755988499311 14.574630641949929 0.2315516576627224
4561 17.088600246898235 0.18887187569300815 16.66818053878264 0.2315478324225875
4562 15.26054084183595 0.1888695242882329 14.840125721372404 0.23154559617531284
4563 11.359663739734351 0.18886591779068257 10.939255920131172 0.23154190181249704
4564 8.507876249303353 0.1888632356274481 8.087473724147731 0.23153928952817382
4565 8.438620929176386 0.1888600916655357 8.018224717280626 0.2315361202302249
4566 10.455464891247813 0.18885694478461776 10.03507496703637 0.2315329794268231
4567 12.454560832638391 0.18885418021414666 12.034176412373569 0.23153024005067574
4568 12.791716349542188 0.1888508272626835 12.371338656179185 0.2315268661003192
4569 11.414345567950543 0.18884808119871263 10.993973342158315 0.23152414459351683
4570 9.577911777208067 0.188844899487057 9.157545909274202 0.2315209684468092
4571 8.66183557232123 0.1888418566478933 8.241475811272414 0.23151790440092315
4572 9.14649503680439 0.1888390434412661 8.726140841236374 0.2315151521267508
4573 10.459555513696746 0.18883564933915034 10.03920818235095 0.23151168200664426
4574 11.613618554030797 0.18883312390230675 11.19327616686342 0.23150926326507032
4575 12.008813176644518 0.18882956019630082 11.588478024297624 0.23150559215059366
4576 11.799589623129751 0.18882709053904742 11.379259287701434 0.23150324488927018
4577 11.667028408116783 0.18882358443198266 11.246705194778514 0.23149962890628728
4578 12.289694611201504 0.18882099626779197 11.869376457020548 0.23149715791316472
4579 13.949934896417124 0.1888176360803827 13.52962356677495 0.23149369356179178
4580 16.52483390578938 0.18881494063321944 16.104527848457998 0.23149111669816216
4581 19.7966524883512 0.18881162108577934 19.37635318943278 0.2314876778326406
4582 23.825359851361423 0.18880899667567658 23.405065648845696 0.23148520584005175
4583 29.150538058944374 0.18880549609102956 28.730251032146565 0.2314815307067805
4584 36.77213293435354 0.18880317586702108 36.351850318077 0.23147944040952245
4585 48.02839671399737 0.18879927619670922 47.6081221707575 0.2314752670431588
4586 64.55998057305885 0.18879744541194035 64.13970934167943 0.23147378596747722
4587 88.46423190502416 0.18879299898527016 88.04396997974112 0.23146892629777654
4588 122.64041237988849 0.18879177320687152 122.22015239659366 0.23146821008795715
4589 171.16865748444766 0.18878668005763205 170.74840828259747 0.2314625217925661
4590 239.55427907825384 0.1887861616700573 239.13403019585644 0.23146272072734453
4591 334.44619975548517 0.18878029638880273 334.02596343634025 0.23145602275612626
4592 462.4254124063755 0.18878063969052075 462.00517441174367 0.2314573549412458
4593 626.7947143595273 0.1887738219570914 626.3744911381059 0.23144939946434737
4594 821.761089523016 0.18877519281792704 821.3408622385799 0.23145209161821914
4595 1023.5975154950767 0.18876733067071988 1023.1773054111138 0.23144275329209987
4596 1183.8306271897916 0.18876963229030794 1183.41041087306 0.2314466844412476
4597 1233.8639820111184 0.1887611273454377 1233.4437843978365 0.23143648593652713
4598 1115.3131004394104 0.1887635329077249 1114.8928963298306 0.231440576672162
4599 828.2598127779228 0.18875566066710275 827.8396259276032 0.2314311896525819
4600 460.53094312471313 0.18875656960343926 460.1107532218084 0.23143333330132076
4601 152.14202952034788 0.18875099375646884 151.7218515772233 0.23142694936812383
4602 12.082089058748881 0.1887490675648073 11.66191461801386 0.23142537317021397
4603 56.7184755510286 0.18874651731850772 56.29830607541683 0.23142295829325651
4604 214.1777269146171 0.18874180891735695 213.75756738307956 0.23141772262016128
4605 374.1171961213847 0.18874148853549996 373.69703639224707 0.23141824060211205
4606 443.7972253321978 0.18873537519470338 443.3770788105624 0.23141114644069113
4607 388.98290302850586 0.1887355279287066 388.56275520130157 0.2314122992755747
4608 246.1431488461273 0.18872989232589982 245.72301313654654 0.23140581725485276
4609 96.59579449974456 0.18872876534933558 96.17566043697182 0.2314052974233873
4610 14.262343751925753 0.1887249766129139 13.84221753927382 0.23140123603901858
4611 23.44720070925157 0.18872179250255725 23.02708090931065 0.2313980074383618
4612 93.82422364239423 0.18871995770944422 93.40410716391135 0.23139652077344364
4613 167.99393842678487 0.18871524153239247 167.57383192383912 0.23139126141336797
4614 197.83592212426515 0.18871434685531663 197.41581675018614 0.23139102722369445
4615 168.88256485599618 0.18870939047718957 168.4624700345265 0.2313854309925114
4616 102.74266525848161 0.18870808364128028 102.3225725044788 0.23138467036153293
4617 38.85523283062871 0.18870408279959083 38.43514843028145 0.2313803175476656
4618 8.620935799293884 0.18870150083868975 8.200856416657658 0.23137788179753588
4619 18.770084603149794 0.18869888040081392 18.350010375854175 0.23137534689480482
4620 52.46654570457793 0.1886950640701345 52.046479366860474 0.23137127364732546
4621 83.50760508967804 0.18869337528214117 83.08754173443157 0.23136997996432115
4622 92.56057819734252 0.18868906277008698 92.14052390281674 0.2313652317557094
4623 76.32800342906721 0.1886874222829439 75.90795198632459 0.2313640204596801
4624 46.24208755042186 0.18868348728353904 45.822044312592496 0.23135975054582134
4625 19.34454865857233 0.18868116347613148 18.924509845769084 0.23135764932711284
4626 7.79085357682564 0.1886780977572053 7.370820960565001 0.2313545185034335
4627 13.198638203282215 0.18867488997193269 12.778612065798598 0.23135124751168462
4628 27.968692115803414 0.1886726059441641 27.548670354356194 0.23134915550305904
4629 41.24735381568052 0.1886688429137486 40.82733983738366 0.23134513538311097
4630 45.267845167841934 0.18866684785619856 44.84783487853597 0.23134344144976537
4631 38.71241311653083 0.18866309208989585 38.292410613754335 0.23133941068660446
4632 26.05644999421969 0.18866084325172724 25.636451754072382 0.23133739689557914
4633 14.073790968548707 0.18865754011708522 13.653799478202613 0.23133395022900993
4634 7.905919784539381 0.1886547429075316 7.485933824798671 0.23133121683317773
4635 8.80995382773045 0.1886520117530369 8.389973291269525 0.23132852470788703
4636 14.362408387057595 0.18864871854296977 13.942434540723404 0.23132512779122144
4637 20.436686619422094 0.18864636356390038 20.016717312789314 0.23132294306887854
4638 23.556580305714952 0.18864286813038791 23.136618175099326 0.2313192624852395
4639 22.40647572415425 0.18864054942959954 21.986518034311924 0.23131714041272733
4640 17.98176476628846 0.1886371852177716 17.56181396407145 0.23131361699923694
4641 12.625789463560729 0.18863461937450707 12.205843665457682 0.23131117872853976
4642 8.65422209501833 0.1886315880430578 8.234282420367059 0.23130808660821395
4643 7.303109688691379 0.18862867173140493 6.883175831092993 0.23130518586697998
4644 8.407636089453298 0.18862597715633778 7.987707571794547 0.2313025405024131
4645 10.78271249659072 0.18862279398800877 10.362790424405869 0.23129927819684368
4646 12.963802430602948 0.18862028665929578 12.543885254212825 0.23129688973082754
4647 13.895136081735545 0.18861702465834462 13.475225547662466 0.23129350941473273
4648 13.28335150312846 0.18861450580838998 12.863445880290893 0.23129111702917676
4649 11.548481947076285 0.18861134867689153 11.12858273561371 0.23128786278568225
4650 9.491450098635275 0.18860866955739086 9.07155616318279 0.23128526589509502
4651 7.883312787858044 0.18860571792668104 7.463424793176402 0.23128227675496127
4652 7.163656707108923 0.188602831556845 6.743774469489681 0.23127940606239647
4653 7.342268171647558 0.18860008036267104 6.9223914085094105 0.23127668277547614
4654 8.092408135664991 0.18859703645837791 7.672537502044422 0.23127359716219176
4655 8.950770575263707 0.18859440272466624 8.530905136946176 0.23127103559286458
4656 9.520447361700272 0.18859130388392478 9.10058819086333 0.23126786695301635
4657 9.600102566339954 0.18858867895455275 9.180248562190442 0.23126532519496026
4658 9.210581504125493 0.18858562740825424 8.790733667717952 0.2312622089992869
4659 8.5358235827511 0.18858292519291606 8.11598108643795 0.23125957112023357
4660 7.820901071173986 0.1885799841643999 7.401064492496534 0.2312565945130526
4661 7.27418606481637 0.18857716757442228 6.854355090268029 0.231253806973919
4662 7.006157067316192 0.18857434789978963 6.586331730213246 0.23125098920315623
4663 7.016095173431658 0.18857142980541802 6.596275679435648 0.2312480641905923
4664 7.218397968186241 0.18856869942241397 6.79858390160218 0.23124536716164604
4665 7.489380186439365 0.18856572535008018 7.069572099631575 0.23124236145770977
4666 7.71411172837765 0.1885630313355965 7.294308979521733 0.23123971752031963
4667 7.818605739105352 0.1885600556995944 7.398808981455329 0.23123670195042828
4668 7.781507407002151 0.18855734716082376 7.361716016063656 0.23123404377767062
4669 7.62731671918977 0.1885544133457814 7.20753122905154 0.2312310767924491
4670 7.408253595260713 0.18855165701445328 6.988473579775613 0.23122835847064627
4671 7.183056293547519 0.18854878682797244 6.763282035289497 0.23122547143005018
4672 6.9995937331208165 0.18854597247253324 6.579825084075102 0.2312226765731813
4673 6.884988408956091 0.18854316545003247 6.465225371711268 0.2312198717947906
4674 6.8438252725270905 0.1885403026043942 6.424067959689409 0.2312170102332868
4675 6.862609057320225 0.18853754224006225 6.44285724675527 0.23121426832489328
4676 6.917529087044385 0.18853465206708395 6.497783068885808 0.23121136609149345
4677 6.982620093493175 0.18853191481329232 6.562879521372888 0.23120865730699539
4678 7.036188608260377 0.18852902115276304 6.616453841977818 0.2312057451297961
4679 7.064482402835625 0.18852628460204993 6.64475307817077 0.23120304006280507
4680 7.062548631275167 0.18852340708382592 6.642825079992697 0.23120014419864335
4681 7.032939636347503 0.18852065526481063 6.613221560088306 0.2311974209943866
4682 6.983186588804061 0.188517805720629 6.56347422492038 0.23119455816305184
4683 6.9229792930108145 0.18851503103313105 6.503272456509804 0.2311918054678792
4684 6.861723677171865 0.18851221304174956 6.442022482300684 0.23118898182943057
4685 6.806875030085333 0.1885094154835778 6.387179416415304 0.23118619818645117
4686 6.763130015607844 0.18850662607190558 6.343439978330889 0.23118341120504882
4687 6.732369668983586 0.18850381091165858 6.312685255761012 0.23118060231091633
4688 6.714121872809536 0.18850104321606692 6.2944429855877555 0.2311778440057141
4689 6.706290520782887 0.18849821824729046 6.286617283258536 0.23117501927706058
4690 6.705934422249678 0.18849546413830537 6.286266678544429 0.23117227956694367
4691 6.709940428143748 0.1884926373268945 6.290278341727754 0.23116944908909848
4692 6.715514600643185 0.18848988939131403 6.295857992840018 0.2311667184118528
4693 6.720467096997616 0.1884870673157673 6.300816138851267 0.23116389083058247
4694 6.723319283182461 0.18848431998486231 6.303673801481435 0.23116116171616313
4695 6.72327251999881 0.1884815071191904 6.303632669696183 0.23115834318343625
4696 6.720096113527525 0.18847875701988023 6.30046174566972 0.23115561083792463
4697 6.7139744140513065 0.18847595569044873 6.294345653530086 0.23115280483077205
4698 6.705354208795526 0.1884732014458376 6.2857309403562605 0.2311500669934272
4699 6.694809154235895 0.18847041220786154 6.275191467327958 0.23114727470007582
4700 6.6829376337676285 0.18846765394499615 6.263325448731566 0.2311445310910671
4701 6.670291712133939 0.18846487613604704 6.2506850839380625 0.23114175205982954
4702 6.657338054871916 0.18846211491583764 6.237736936263111 0.23113900369296686
4703 6.644441215073049 0.18845934720689386 6.224845631355368 0.23113623651078663
4704 6.631865106958255 0.1884565845173318 6.212275037382672 0.2311334850582513
4705 6.619784022561367 0.18845382535830324 6.200199469284392 0.23113072791867095
4706 6.608299571515971 0.18845106273900702 6.188720533552835 0.23112797522412937
4707 6.597458647240483 0.18844831066120918 6.177885110252183 0.2311252263270905
4708 6.587270698844691 0.18844554947174932 6.16770267528058 0.23112247409236103
4709 6.57772271447892 0.18844280325424 6.158160179348475 0.23111973187620488
4710 6.568791517819763 0.18844004456538235 6.149234491752127 0.23111698150225415
4711 6.560453724251241 0.18843730329501834 6.140902176216413 0.23111424473981018
4712 6.552693458130302 0.1884345478681654 6.133147412979329 0.2311114972828084
4713 6.545509033574238 0.18843181092956798 6.125968457560839 0.23110876508382983
4714 6.538918766346747 0.18842905924925718 6.119383685813124 0.23110602128436603
4715 6.53296745643093 0.18842632627697473 6.113437837110561 0.23110329304339403
4716 6.527733783234563 0.18842357860811154 6.108209651232256 0.23110055339419525
4717 6.523340465220974 0.1884208494247397 6.103821787083105 0.23109782871312917
4718 6.519967880879774 0.18841810587552554 6.100454681462465 0.2310950935417831
4719 6.517873733187772 0.18841538043023745 6.098365980612665 0.23109237214486944
4720 6.517420748848087 0.18841264101058736 6.097918466138128 0.23108964169937155
4721 6.519116781808784 0.18840991932447212 6.099619939136677 0.23108692334763542
4722 6.52367236100189 0.18840718399684347 6.104180979122584 0.2310841978824622
4723 6.532084233634391 0.18840446611524503 6.11259828523362 0.23108148228552608
4724 6.545756886426026 0.18840173484018005 6.126276389431489 0.23107876215435794
4725 6.566680306699754 0.18839902078748322 6.147205237042751 0.23107604886951963
4726 6.597691956546356 0.18839629357049534 6.1782223283370215 0.2310733346388395
4727 6.642864031522503 0.18839358329854844 6.223399825285342 0.23107062293861275
4728 6.708081629620838 0.18839086024948706 6.288622853825117 0.2310679155462339
4729 6.801907429780792 0.1883881535656133 6.382454071991446 0.23106520422373267
4730 6.936889231952303 0.1883854349880038 6.51744129174334 0.2310625052209579
4731 7.131538752456952 0.18838273144029608 6.712096228732948 0.2310597922837079
4732 7.41336144136761 0.18838001797881493 6.99392431916477 0.23105710422402442
4733 7.823494701296294 0.18837731666202456 7.404062998239289 0.2310543863949806
4734 8.423895038620055 0.18837460955501478 8.004468715591585 0.23105171347345532
4735 9.3084572615025 0.18837190877485172 8.889036367364186 0.23104898536346258
4736 10.620433405355483 0.18836921029163392 10.201017860582482 0.2310463344813665
4737 12.579615011007757 0.18836650698061114 12.16020491682255 0.2310435872045958
4738 15.525287372837179 0.18836382117945355 15.105882581906586 0.23104096975113855
4739 19.98356847327406 0.18836110988177096 19.564169174789445 0.2310381886028457
4740 26.774199456908956 0.18835844391404877 26.35480538956537 0.23103562342953762
4741 37.17720568996071 0.18835571504051704 36.757817190900404 0.23103278401978614
4742 53.19482650715437 0.18835308134346668 52.77544312349349 0.23103030231741123
4743 77.94927021770624 0.18835031827059984 77.52989253510773 0.23102736432792154
4744 116.281069172676 0.18834773802092675 115.86169641748175 0.23102501717331805
4745 175.5735576286956 0.18834491272899656 175.15419080076393 0.23102191520266976
4746 266.7951390095603 0.18834242025544384 266.375776806074 0.2310197832308489
4747 405.37152611935346 0.18833948882995855 404.9521702130688 0.23101641745464735
4748 610.960963177242 0.18833713274286223 610.5416114299094 0.2310146145897612
4749 903.342788828442 0.18833403996208864 902.9234439294132 0.23101085906670296
4750 1290.0874523199298 0.1883318618290868 1289.6681109639628 0.23100949413776728
4751 1740.0254174863533 0.18832858880835554 1739.6060836109968 0.23100528654809888
4752 2148.3723865811157 0.18832652937389688 2147.953055763271 0.23100428847054075
4753 2326.3590111598523 0.18832324117087734 2325.939688012367 0.23099990631463477
4754 2085.402441786407 0.18832096507141344 2084.983122133592 0.2309986877436876
4755 1420.095486352956 0.1883181533133372 1419.6761731766405 0.23099502300224817
4756 621.324683658371 0.18831509638537494 620.9053760381854 0.23099252380016969
4757 106.33109139542977 0.18831327669455905 105.91178755095748 0.2309905677777192
4758 90.59740857345206 0.18830918536128372 90.17811317934517 0.23098620874561132
4759 444.3636356342957 0.18830829882824462 443.94434135605195 0.2309859794154887
4760 826.3511105811538 0.18830358328039837 825.9318266294867 0.2309803683866989
4761 927.7774481307879 0.18830291380686884 927.3581645084915 0.2309807084895267
4762 675.0710995217296 0.18829849575558083 674.651825643239 0.23097538273500562
4763 273.4479818045359 0.18829701653008404 273.0287102069099 0.23097458109587846
4764 24.120214570115003 0.1882938315568927 23.70094964343545 0.2309710951226602
4765 64.96307843029972 0.18829093328470364 64.54381937144213 0.23096812557288288
4766 283.85278922750274 0.18828912603997852 283.4335333564535 0.23096674500922817
4767 451.7601888054147 0.18828517539488882 451.3409414671393 0.2309621628805541
4768 421.72694436071015 0.188283956310589 421.3076987435827 0.23096166081682212
4769 233.41018115958747 0.18827997352525652 232.99094412313912 0.23095706292308368
4770 53.43822706243421 0.18827830098166956 53.01899294585797 0.2309558155945684
4771 14.35534676851498 0.1882751271699504 13.936119140265882 0.23095250107914783
4772 107.75461697458208 0.18827253934945914 107.3353946267822 0.23094980845041801
4773 217.7665226347291 0.1882701957398138 217.3473046588816 0.23094778010769015
4774 237.49918508350473 0.188267066519258 237.07997375610822 0.23094426087726588
4775 156.08306292942353 0.18826491508611404 155.66385552283492 0.230942491502508
4776 50.896413388922895 0.18826195557436584 50.47721214944129 0.2309392839072319
4777 6.244588782383033 0.18825939112154286 5.825392582606524 0.2309368086549664
4778 40.36335490504974 0.18825696467182085 39.9441634519123 0.23093448846561146
4779 102.80721674905028 0.18825393424744627 102.38803158928347 0.23093122551936784
4780 129.96295896381986 0.18825180292335317 129.54377774907314 0.23092941182334392
4781 100.31195672081341 0.1882487442139128 99.89278191449816 0.23092606210135322
4782 44.29301820668704 0.1882463934738036 43.873847881354344 0.2309239318588916
4783 9.03543132701954 0.18824376181004382 8.616266338400926 0.23092122680856808
4784 15.814705790374349 0.18824090324942871 15.395546576647735 0.2309183104771846
4785 47.48170604812952 0.1882387641529136 47.062550916220744 0.23091636775586
4786 70.16017982576706 0.18823555497234873 69.74103137149012 0.23091289930457765
4787 64.12859336109923 0.1882335800287333 63.70944856609545 0.23091121497504277
4788 37.02699573751361 0.18823043058261488 36.607857477129386 0.23090782980161095
4789 12.324572260623807 0.18822822207536083 11.90543825151055 0.2309057870378967
4790 7.2289361097006575 0.1882254325096156 6.809807726939841 0.230902950251201
4791 20.095685273622994 0.1882228429319027 19.676562109042262 0.23090032164882782
4792 35.52064974647011 0.18822039425388806 35.10153135151164 0.23089800070458635
4793 39.27202259445962 0.18821758469562253 38.852909968991504 0.23089504077249517
4794 29.2133761474246 0.18821522493757983 28.794268082255687 0.23089284023133336
4795 14.543937465350478 0.1882124710602853 14.124835013239837 0.2308899810503549
4796 6.371261775762723 0.1882099630088818 5.952164282764111 0.23088752998973008
4797 8.731944077011633 0.18820741675503833 8.312851652240816 0.23088500801577885
4798 16.918352414329746 0.18820471663670385 16.49926545769744 0.23088223999560284
4799 22.824601563598513 0.1882023172817233 22.4055192887639 0.23087995755288584
4800 21.738475469786952 0.18819956405467927 21.319398812366114 0.2308770933661611
4801 15.17375743540737 0.1881971329299623 14.754685534828202 0.2308747676492059
4802 8.476462175210818 0.18819450135393198 8.057395589859645 0.2308720839972406
4803 6.091495113921456 0.18819190437246358 5.672433707195388 0.23086950235360423
4804 8.481271656336153 0.18818946384578064 8.062215082459973 0.2308671100303994
4805 12.599233166218275 0.18818670413585542 12.180182186269949 0.23086427581247085
4806 14.799710046234516 0.18818438704742194 14.380663589195926 0.2308620699911677
4807 13.561752692397816 0.18818157594225185 13.142711959273738 0.23085915718182573
4808 10.130278554176709 0.18817925363257787 9.711242364093513 0.23085693645061695
4809 7.072251531558262 0.18817650958492652 6.653220891092791 0.23085413088054488
4810 6.212692941921899 0.18817409582365432 5.7936670864772655 0.23085175962097942
4811 7.522781657842729 0.18817145954235415 7.103761072511756 0.23084912578861852
4812 9.520361529786125 0.18816896225139434 9.101345952053416 0.23084661548131563
4813 10.57583402547322 0.18816638357508592 10.156823565887377 0.2308440760107575
4814 10.03933630271303 0.1881638814529937 9.62033087272252 0.2308415485375171
4815 8.472861075232663 0.18816126991124063 8.053860841787523 0.2308389635338977
4816 7.029913629807827 0.18815884822169812 6.6109182313770605 0.230836550209069
4817 6.579954012862747 0.18815613714723567 6.160964057634252 0.23083381808125938
4818 7.206816032539851 0.18815383593027313 6.787830618544029 0.23083157806554833
4819 8.323813140883487 0.18815101367529652 7.904833442218572 0.2308286849896179
4820 9.195206912676488 0.1881488201462782 8.776231499650688 0.23082659287952179
4821 9.443409098238384 0.18814591537237507 9.024439592552628 0.2308235903133803
4822 9.228187131329188 0.1881437957010849 8.809221750339644 0.23082158528845742
4823 9.06164673063743 0.1881408360791018 8.642687368588476 0.23081852596985175
4824 9.458021443227079 0.18813877844921142 9.039066086473179 0.2308165783046881
4825 10.673825931537086 0.18813575287830378 10.254876720370591 0.2308134582881917
4826 12.682935572641837 0.1881337950748948 12.263990166570718 0.2308116109962226
4827 15.35926630083559 0.1881306384342833 14.940327314559685 0.2308083478416212
4828 18.72850027744407 0.1881288710825741 18.309564687204208 0.23080671915728762
4829 23.149004268934426 0.18812547019200046 22.73007563422201 0.23080316452041205
4830 29.368403550726267 0.1881240258893526 28.949477597997554 0.23080192683936343
4831 38.50027315801188 0.18812023036031922 38.081355039230395 0.23079788842116586
4832 52.02482602948875 0.1881192775038049 51.605909499349686 0.23079725263525996
4833 71.9012795809901 0.1881148975464696 71.48237218550773 0.23079249793590903
4834 100.83442319989119 0.18811465269442731 100.4155158226667 0.23079272453006508
4835 142.64531448314173 0.18810943662019883 142.22641809169835 0.23078695482317535
4836 202.65047389710077 0.18811019394274708 202.23157531238118 0.23078839077684232
4837 287.776335555831 0.1881037980424221 287.35745055610863 0.23078120167992874
4838 406.00938056835906 0.18810594789626275 405.5904903134827 0.23078430698013386
4839 564.2119888151079 0.18809794877938255 563.7931156670742 0.23077519925436585
4840 763.2042188418783 0.18810190220465586 762.7853364801144 0.23078045955925042
4841 988.8068543706623 0.18809198064073981 988.38799333226 0.2307690577616224
4842 1201.1469545403852 0.18809781975062093 1200.728080154196 0.23077656643867336
4843 1330.3945054900473 0.18808632193465766 1329.975655878858 0.2307632892546226
4844 1296.5366872499305 0.18809304440907784 1296.1178223574461 0.230771848075368
4845 1060.1018326533126 0.18808177825624414 1059.682992025311 0.23075884974533334
4846 676.3885285547665 0.188086817467747 675.969676331041 0.23076540625780673
4847 290.24777091648434 0.1880787627842375 289.828935926286 0.2307562274140588
4848 53.00108495338083 0.1880793508834203 52.58224811904706 0.2307574834503513
4849 28.383426743470817 0.18807642410671627 27.96459589803383 0.2307544213302722
4850 167.20716253866814 0.18807194439986996 166.788340984462 0.23074960980627113
4851 352.5216702713134 0.18807338964439563 352.10284508054394 0.23075180112505123
4852 467.3446628265318 0.18806577106699862 466.92585386475486 0.2307431907099735
4853 449.79700724251694 0.18806881696082922 449.3781910761117 0.2307473494444105
4854 318.0575248202811 0.1880612757065392 317.63872476999444 0.23073877458009368
4855 152.32226245103465 0.1880626947508778 151.9034587203329 0.230741035950881
4856 40.29303237778079 0.18805799310374044 39.87423856061994 0.23073582405710516
4857 23.84736531879372 0.18805591950917896 23.428575486065434 0.2307339132191094
4858 83.32562464653083 0.18805477534219195 82.90683689427651 0.23073297691212305
4859 161.74778846218857 0.18804966258820682 161.32901141720708 0.23072738239325977
4860 204.2492540941779 0.18805064361466878 203.8304744004427 0.23072905012051895
4861 187.64679665423003 0.18804457646170009 187.22802983272666 0.23072224504168376
4862 127.1591729479591 0.1880453223897282 126.7404039342031 0.23072369136628496
4863 60.42648481858939 0.18804054657305508 60.00772588498615 0.230718387030181
4864 21.462430547904408 0.18803927039740068 21.04367384682074 0.23071743068626435
4865 21.877481687082362 0.18803686875451808 21.45872984175145 0.23071497657639317
4866 49.252312142547716 0.18803329841017863 48.833567606983024 0.23071123715451464
4867 79.44497182426483 0.18803277983348812 79.02622795391426 0.23071109051706898
4868 92.3511855974134 0.18802800267515016 91.93245175239257 0.23070584234568692
4869 81.81310729037807 0.1880279202857689 81.394373092809 0.23070627728330684
4870 55.862716523766416 0.1880234782230326 55.44399166384536 0.23070138169802873
4871 29.32804177746298 0.1880224403742565 28.909318637966763 0.230700699121956
4872 14.392249597112745 0.18801937700613564 13.97353277016885 0.23069744993775831
4873 14.704647374266223 0.18801681008028215 14.285935648892709 0.23069491529323188
4874 25.37584717552641 0.18801519705076108 24.957138537732433 0.2306934407432169
4875 37.40794271504026 0.18801148155439307 36.98924175406504 0.23068947942082144
4876 43.159631687387275 0.18801059884809534 42.74093215735166 0.2306889311875202
4877 39.85570897388512 0.18800664563137495 39.43701769049837 0.2306846377553713
4878 29.900560197162253 0.18800554620260398 29.48187078854705 0.23068386241260153
4879 18.579676637424736 0.1880021971141276 18.160994164419627 0.2306802758909842
4880 10.862608240452404 0.18800025155127756 10.443929505862918 0.2306784830382073
4881 9.05528064269515 0.18799786043525102 8.636606718936862 0.23067606332303706
4882 12.248521605466378 0.1879950060268309 11.829853451606265 0.23067314783328108
4883 17.411801966842795 0.18799337306798902 16.993136918512455 0.23067167526234866
4884 21.239356902335853 0.18799001086267864 20.82069878108881 0.23066811038436405
4885 21.726842902413456 0.18798861356325905 21.308187335034557 0.23066695381564006
4886 18.823608237237007 0.1879853018948056 18.404959511022483 0.23066342431971865
4887 14.069971517678312 0.1879836234386931 13.651325952812778 0.23066194142683938
4888 9.59137975491255 0.18798077573828095 9.172740010032822 0.23065896914144846
4889 7.032297691539614 0.18797854559781874 6.613662335851945 0.23065681008984995
4890 6.915407337666044 0.18797627399709513 6.496776513026962 0.2306545506419862
4891 8.623803664006173 0.18797353169021053 8.205178383800071 0.23065174851589068
4892 10.88414237515401 0.18797167006026413 10.46552069631167 0.23065000878207575
4893 12.436695771355845 0.18796867120281135 12.018080227849005 0.23064687230402778
4894 12.566994477733394 0.1879669166054229 12.148382281410973 0.23064527971699975
4895 11.302383931195386 0.1879639694319007 10.883777768738454 0.23064219302503153
4896 9.259961906399532 0.1879620442965224 8.841359464598805 0.2306403975042042
4897 7.278835212327363 0.1879593682657946 6.86023820284659 0.23063764121497785
4898 6.033465012313843 0.18795712788652924 5.614872430580473 0.23063545384684142
4899 5.790795952760478 0.18795478721517486 5.372208049012444 0.230633116532858
4900 6.380952882284567 0.1879522438913531 5.962370093031893 0.23063054536132013
4901 7.348190244743108 0.18795016155254873 6.929611546995889 0.2306285361946704
4902 8.183428700970731 0.18794744005411115 7.764855526813623 0.23062573410299733
4903 8.529509013114371 0.18794546276900861 8.110939688176577 0.23062386216878586
4904 8.285556206440027 0.18794272545446172 7.866992447417139 0.2306210335684261
4905 7.592840182484529 0.18794069889332474 7.1742803806574305 0.23061910293377366
4906 6.733285137595232 0.18793807821484207 6.3147306420657054 0.2306164173146844
4907 5.998096802703532 0.18793590127698734 5.579546603943179 0.23061429748336632
4908 5.58144093222645 0.187933461959085 5.162895630813025 0.2306118394543406
4909 5.532275221195704 0.18793110713043948 5.113734620865769 0.23060949319949609
4910 5.768019036467755 0.18792884224397047 5.349482938425442 0.23060725579834132
4911 6.130645435943054 0.1879263454380464 5.71211436298674 0.23060472751826733
4912 6.455535524941229 0.1879241972088505 6.037008689797143 0.2306026379352353
4913 6.6264948695956445 0.18792163009169705 6.207973220833266 0.23060001867068064
4914 6.601958842523451 0.18791952073007936 6.183441344113287 0.23059797768008367
4915 6.41090885195889 0.18791696008570347 5.992396526265344 0.2305953656078424
4916 6.127556639793081 0.18791481963154794 5.7090485364774715 0.23059328368406148
4917 5.838219619314747 0.18791232420946163 5.41971654116031 0.23059075394497547
4918 5.6128418319074855 0.18791010790278018 5.194343150022213 0.2305885739824922
4919 5.488621325366249 0.1879077072120183 5.070127454167555 0.23058616398667522
4920 5.4674534263236305 0.18790540071098413 5.048964157451926 0.23058386816072002
4921 5.524133568426076 0.18790309510732273 5.105648895614804 0.23058157770394921
4922 5.61994600125757 0.18790071004018405 5.201466109601545 0.23057918161584137
4923 5.716244551077325 0.18789847839672658 5.297769089705506 0.23057698297509252
4924 5.7842478590923845 0.1878960426313245 5.3657772936022665 0.2305745228587936
4925 5.809508709285007 0.18789385304714082 5.391042481398231 0.23057237483963477
4926 5.7914501642923515 0.1878913999610341 5.372988870800672 0.2305698935306449
4927 5.739617043812972 0.18788921976910428 5.321160069554681 0.2305677544891867
4928 5.668598310914052 0.18788677951974445 5.2501462412510955 0.23056529014321203
4929 5.593331438360651 0.18788458239577166 5.17488372888496 0.23056312707991944
4930 5.525786434366019 0.1878821765942595 5.107343551305236 0.23056070646652352
4931 5.473380318079654 0.18787994608778902 5.05494187264294 0.2305584993489253
4932 5.438887241210357 0.1878775859436368 5.020453519530796 0.2305561357359235
4933 5.421356422082563 0.18787531585349676 5.00292722853976 0.23055387768930538
4934 5.417466040593169 0.18787300301877477 4.999041465358223 0.23055157221617098
4935 5.42286671424186 0.18787069560951786 5.004446751660967 0.23054926697137573
4936 5.433232492010546 0.18786842461806771 5.014817055395781 0.23054701199669736
4937 5.444918337147167 0.18786608779175507 5.026507579253084 0.23054467010232807
4938 5.455251865469137 0.1878638490435791 5.036845563299118 0.2305424531264398
4939 5.462550811363408 0.18786149339603145 5.044149229824197 0.2305400881431796
4940 5.465985021891919 0.18785927590986556 5.047587850673366 0.23053789530868865
4941 5.465370213941452 0.18785691227948625 5.046977780916515 0.23053552074545092
4942 5.460967315775324 0.18785470577395852 5.0425792706132 0.2305333393881659
4943 5.453308711115885 0.18785234356462693 5.03492540085671 0.2305309666945481
4944 5.443071876522939 0.18785013972653863 5.024692949981857 0.23052878681454336
4945 5.430983872493537 0.1878477860292 5.012609662054094 0.23052642441024368
4946 5.417759493206303 0.1878455790370092 4.999389674972423 0.23052423919687087
4947 5.4040530515043175 0.1878432384141249 4.985687920765678 0.23052189232451414
4948 5.390429397481827 0.1878410248977093 4.972068674586186 0.23051969799793132
4949 5.377341290968656 0.1878386996246441 4.958985222229554 0.23051736911445822
4950 5.365121736104659 0.18783647827526195 4.946770093460006 0.23051516436939146
4951 5.353982244285704 0.18783416883016166 4.935635221649795 0.23051285380574693
4952 5.344023687210713 0.18783193985354815 4.925681108256339 0.23051063910082623
4953 5.335251159586059 0.18782964548500933 4.916913168320534 0.2305083457805162
4954 5.327596183884275 0.18782741004205655 4.9092626511969195 0.23050612264529868
4955 5.320938398852279 0.18782512929790837 4.902609424827014 0.2305038447273567
4956 5.315128409037339 0.18782288902213298 4.896803904829551 0.23050161518565454
4957 5.310006185849481 0.18782062017582513 4.891686215107847 0.23049935056580936
4958 5.305416714198579 0.18781837680812213 4.887101220676999 0.23049711671345707
4959 5.3012200380741765 0.1878161181619137 4.882909056543641 0.23049486336862204
4960 5.297297767865043 0.18781387330724447 4.878991267455641 0.23049262710215795
4961 5.293555275713652 0.18781162338016694 4.87525326903793 0.23049038329555516
4962 5.289921504865528 0.18780937836889378 4.871623980331766 0.23048814616486846
4963 5.286346651506859 0.18780713599311522 4.868053604968959 0.2304859105447851
4964 5.282798978004418 0.18780489181954846 4.864510412491242 0.2304836736936269
4965 5.279261329891163 0.1878026561743195 4.860977228394135 0.23048144532270898
4966 5.275727780525802 0.18780041348314153 4.857448157561611 0.23047920948105025
4967 5.272201036077481 0.18779818409467836 4.853925864152666 0.23047698783013715
4968 5.268690328652106 0.18779594318859075 4.850419632136497 0.23047475332701764
4969 5.265210539326129 0.18779371992049676 4.846944281143621 0.23047253826201133
4970 5.261781831516322 0.18779148076658767 4.843520045716619 0.23047030503311525
4971 5.258430817559581 0.1877892638214543 4.84017345691977 0.2304680968183571
4972 5.255192325717969 0.18778702603703865 4.836939435294473 0.23046586438645844
4973 5.252113308095838 0.18778481598774702 4.8338648283823495 0.2304636637257416
4974 5.249257975571534 0.1877825787870356 4.831013965651969 0.23046143113252993
4975 5.246716609276621 0.18778037665757077 4.828476993348152 0.23045923927089784
4976 5.244617548465782 0.18777813873692514 4.826382404795024 0.2304570049338335
4977 5.243146545389125 0.1877759461588878 4.8249157753786855 0.23045482385155203
4978 5.242574376499867 0.1877737054887002 4.824348085704069 0.23045258530709764
4979 5.2433006085147715 0.1877715249735046 4.825078665486812 0.23045041805445493
4980 5.245918397746768 0.1877692784458522 4.827700947775325 0.23044817152559022
4981 5.251316788022603 0.18776711383789207 4.833103651406303 0.2304460227784078
4982 5.26083633918181 0.18776485668564682 4.842627720033027 0.23044376246313644
4983 5.276515518912254 0.18776271390569854 4.858311165573631 0.23044163943292545
4984 5.301473406295343 0.1877604387510848 4.883273611204578 0.23043935633968002
4985 5.340519711307404 0.1877583270147918 4.922324114027516 0.2304372702650957
4986 5.401118508998189 0.1877560223062392 4.982927536392605 0.2304349502993444
4987 5.494938328515588 0.1877539561326437 5.0767514534777485 0.23043291890519624
4988 5.640337266931736 0.1877516035575369 5.222155123672658 0.23043053970154154
4989 5.86640099683996 0.18774960610807753 5.448222799443676 0.23042859128820659
4990 6.219501676904173 0.18774717627127788 5.801328383715861 0.23042611691703482
4991 6.774068171085741 0.18774528495247295 6.355898588908078 0.23042429722519006
4992 7.650283255378011 0.1877427300908417 7.232118856021809 0.23042166926535987
4993 9.043435393237571 0.18774100603864688 8.625274334097282 0.23042005310164182
4994 11.272602166478961 0.18773824763854355 10.854446743378153 0.2304171754622651
4995 14.862031151318998 0.18773679188126172 14.443878472918353 0.23041588651938358
4996 20.676786092322118 0.187733699535072 20.25863979327194 0.23041259951510593
4997 30.149923928180204 0.1877326805646227 29.73177940342056 0.23041184419502297
4998 45.658880774071754 0.18772903602787588 45.24074385757737 0.2304078804665049
4999 71.14645465466603 0.18772873617338368 70.72831791370199 0.23040800479066662
5000 113.11200495703291 0.18772417403419187 112.69387786645684 0.2304029165418738
5001 182.1373577500569 0.18772506309019316 181.71922819043053 0.23040449653619458
5002 294.97628926556297 0.1877189828373652 294.55817273497695 0.23039754774870805
5003 476.8277163279593 0.18772181232635746 476.4095930104716 0.23040150516134555
5004 761.6812610685088 0.18771329783717938 761.2631561974373 0.2303915732342885
5005 1185.2138987269811 0.18771911216565115 1184.795780425741 0.2303991890743214
5006 1757.7638071631457 0.18770709731246205 1757.3457150965114 0.23038496932175745
5007 2405.410215978459 0.1877166850838715 2404.99210208318 0.23039721019473372
5008 2896.8846063265896 0.18770116604149292 2896.466526457482 0.23037870306635985
5009 2873.381636839657 0.18771295540678176 2872.9635302402094 0.23039364404086707
5010 2127.3247528017328 0.18769776036516866 2126.906679505571 0.23037553579660572
5011 972.9993033651143 0.18770563538269994 972.581212031717 0.23038569801463638
5012 134.11242509771293 0.18769794768099274 133.69435038711507 0.2303767629168826
5013 87.90866905963412 0.18769598430072296 87.4905981778852 0.2303748974481965
5014 646.2252764777523 0.18769838699340602 645.8071997937816 0.2303782969774473
5015 1189.4302615952834 0.1876882855866905 1189.0122068349958 0.2303664747007449
5016 1200.1377809181931 0.1876952607773829 1199.719710189579 0.23037546783671867
5017 683.1148929949658 0.18768503964670208 682.6968444624637 0.23036349285536611
5018 137.05066018348762 0.18768785658237042 136.63260491325224 0.2303674136530295
5019 27.301393942758793 0.18768478376509343 26.88334500255613 0.2303641564375709
5020 329.86538924844683 0.18767961507858175 329.44735130085337 0.23035833251485174
5021 635.5566089233567 0.18768318013278473 635.1385625749175 0.23036316830648987
5022 606.3395803522639 0.187674431483925 605.9215529391306 0.2303529816492209
5023 294.1410384211377 0.18767781157345972 293.723003028857 0.23035758070724494
5024 33.393102998129905 0.18767267804897214 32.97507850673674 0.2303518133441934
5025 51.70359066808437 0.18767036752522193 51.28557084146437 0.2303494590947744
5026 251.88269329813076 0.1876711827797895 251.46467116357923 0.23035095177176462
5027 371.247804702397 0.18766445288474481 370.82979704603616 0.23034320347608944
5028 280.01697808670815 0.18766704174870164 279.59896419150505 0.23034685345439943
5029 92.36566036001997 0.187661479974667 91.94765834139598 0.23034053864933568
5030 5.0697895897190275 0.18766060017774236 4.6517890468916026 0.23033994264968244
5031 74.98926663633459 0.18765957365054206 74.5712678908483 0.23033917183575683
5032 185.54010768803454 0.1876545796663169 185.12211956502222 0.23033354334601
5033 201.16788492246184 0.1876560847376538 200.74989297065852 0.23033586706565598
5034 111.88121430510955 0.1876507633900417 111.46323370663559 0.23032983508392257
5035 20.632121267775087 0.18765052684871938 20.214140709996276 0.23033003093009236
5036 14.116761223600527 0.1876483128680176 13.698785117192434 0.2303277935400745
5037 74.82691967368969 0.18764469002813652 74.40895113424992 0.23032384941163042
5038 119.46903329582268 0.18764512538842779 119.05106332059246 0.2303248498417873
5039 98.03028842578803 0.18764032371754574 97.61232864156159 0.23031946050890056
5040 39.18179001873377 0.18764028314881054 38.76382985277828 0.2303198828066793
5041 5.521901099992449 0.1876373255993003 5.103947034127774 0.23031674026537474
5042 22.167757192097138 0.18763477216474764 21.749808324123887 0.2303140958085022
5043 58.139123012828534 0.18763420967669692 57.72117492892836 0.23031387422347915
5044 69.08045352927417 0.1876300855020767 68.66251413172364 0.2303093120484482
5045 45.06810457370107 0.1876299149297777 44.650165091728006 0.23030956704328398
5046 13.976075776880402 0.18762658788387307 13.558143211698484 0.23030597729804536
5047 5.796251220722737 0.18762480010292926 5.3783221637996625 0.23030425682014535
5048 21.865455897425985 0.18762337757603906 21.447529529434803 0.23030299041514216
5049 39.168688143941765 0.1876199903645056 38.75076883628169 0.2302993172955663
5050 38.14444123582389 0.18761945546532746 37.726522648668926 0.23029913168963181
5051 21.44261221869977 0.18761608607082375 21.02470065103519 0.2302954815937565
5052 6.91132115829735 0.18761474310203582 6.493412109400763 0.23029430579455104
5053 6.958915371162539 0.18761267825790515 6.54101044296782 0.2302922499368143
5054 17.4312653039537 0.18760996727739385 17.013365936119843 0.2302894005564652
5055 24.95096441717216 0.1876089624697287 24.533066815062615 0.23028863963981633
5056 21.721739236340618 0.18760577645206053 21.303848251670864 0.23028520821769438
5057 11.936065387835406 0.18760460689241115 11.518176535431278 0.23028424551171606
5058 5.355903753287572 0.18760212932850415 4.938019945553085 0.23028167840598282
5059 6.8631902118483366 0.187599971687665 6.445310732657768 0.23027950750290352
5060 12.786354477925826 0.18759848107454352 12.368477851322298 0.2302781455289853
5061 16.07283382653071 0.1875956176314912 15.654963098178845 0.2302751107203746
5062 13.58027655069409 0.1875944075412163 13.16240805172509 0.23027409142778676
5063 8.222998310062355 0.18759173396010645 7.805135289556499 0.23027128654574947
5064 5.051542844177938 0.18758997690484935 4.6336832680059254 0.23026959926716306
5065 6.15854135386501 0.18758804215118347 5.740685616817058 0.23026769489676796
5066 9.34844578072774 0.1875855807323744 8.930595052768293 0.23026514722707195
5067 10.995796102049402 0.18758415276094423 10.577948089127757 0.23026386016070144
5068 9.611669196603879 0.18758150552202152 9.193826605808601 0.23026108527325578
5069 6.751634533339777 0.18757994344737616 6.333794956939916 0.23025963295248397
5070 5.0099552194527535 0.18757769689655207 4.592120175547178 0.23025734700902284
5071 5.502358241774541 0.18757561074151316 5.084527377709454 0.2302552533235733
5072 7.176357894690944 0.18757388220347998 6.758530413087543 0.23025359939992135
5073 8.169486964577489 0.18757142620656309 7.751664485381665 0.23025105298926118
5074 7.593444172966001 0.18756985821291064 7.175624720515845 0.23024959423724575
5075 6.104801708458105 0.18756748235796128 5.686987081131412 0.23024714496873197
5076 5.027579055580582 0.1875656525191049 4.6097680377957415 0.23024536526573583
5077 5.086572639800629 0.1875636521541349 4.668765613598409 0.2302433740480845
5078 5.912761409130987 0.18756144915867767 5.494958822643171 0.2302411373291381
5079 6.574388373475312 0.18755974542911147 6.156589120149848 0.23023950789635303
5080 6.469014018470726 0.18755739832594645 6.051219526193922 0.23023709395085756
5081 5.756181889245386 0.1875556825914347 5.33839075738399 0.230235449269962
5082 5.070765809635579 0.18755349854034928 4.652979077738502 0.2302332333567275
5083 4.9063347716084404 0.18755153613419795 4.4885519487593895 0.23023128671485366
5084 5.24219819379292 0.1875496314140812 4.824419151448943 0.23022941092989635
5085 5.664025617773892 0.1875474377081898 5.246250999003742 0.2302271810619604
5086 5.775045621601588 0.18754568353006884 5.357274449954228 0.23022548811729118
5087 5.507256956159804 0.18754345899085645 5.0894902772755515 0.23022321989339584
5088 5.10777340090636 0.1875416359172737 4.690010323247547 0.2302214417415384
5089 4.88092668402151 0.1875395682575732 4.46316775130074 0.23021936446319624
5090 4.939982907068049 0.18753755788055165 4.522227992720338 0.23021735646715963
5091 5.158568620528019 0.1875356782653304 4.740817434071638 0.23021550819105047
5092 5.315943910336141 0.18753353349497634 4.89819704182988 0.2302133350112857
5093 5.283455599905753 0.1875317257721882 4.865712300315316 0.230211573818249
5094 5.102291689517541 0.1875295941383757 4.684552679665362 0.2302094157138029
5095 4.917834181843711 0.1875277139923133 4.500098902574487 0.23020756527691083
5096 4.850562053035405 0.18752570682596792 4.432830787935819 0.23020555827361952
5097 4.9125803294206944 0.1875236951806076 4.494853087823187 0.23020354641689983
5098 5.020910546440988 0.18752181313707023 4.603187041996807 0.23020169130711093
5099 5.076791970936695 0.1875197212022351 4.659072669115851 0.23019958061860918
5100 5.039511504111075 0.18751787744881038 4.621795855380065 0.23019777128219934
5101 4.94327242476427 0.18751580622565853 4.525560933330562 0.23019568520805078
5102 4.857655625560307 0.1875139072131745 4.4399479110537765 0.23019380729335542
5103 4.831758696607054 0.18751192526788296 4.4140549416647366 0.23019182967443474
5104 4.8644470493242835 0.1875099378919785 4.446747268775924 0.2301898426563808
5105 4.915470408170917 0.1875080405269081 4.4977743997982 0.23018796784580864
5106 4.940855713668157 0.1875060020700134 4.523163794428774 0.23018591716936956
5107 4.92327453109491 0.18750413015536335 4.50558632788857 0.23018407305097746
5108 4.878132372239913 0.18750210805702655 4.460448223222033 0.2301820409608522
5109 4.836728104935179 0.18750019921305117 4.41904775421425 0.23018015150787707
5110 4.822665692636321 0.18749824002021306 4.404989257973604 0.23017819464250458
5111 4.8384413317906345 0.18749627002555416 4.420768831213168 0.23017623055191228
5112 4.8686556247804145 0.18749437401501762 4.450986901877525 0.23017434888787197
5113 4.894172025261947 0.18749236360432806 4.476507325712141 0.23017233594547876
5114 4.905930446901671 0.18749049535855 4.488269465895214 0.23017048564790676
5115 4.910008950195818 0.18748848644104107 4.4923519879960025 0.23016847575877417
5116 4.923046980013211 0.18748660590197888 4.505393767096803 0.23016660701442926
5117 4.963459980786372 0.1874846296068305 4.545810711881246 0.23016463929829675
5118 5.04547216755037 0.18748271932925406 4.627826718784742 0.23016272943637445
5119 5.180080033894739 0.18748077741368027 4.762438448738432 0.2301608077426276
5120 5.382656296075845 0.18747885061998407 4.9650185746790605 0.23015887077680008
5121 5.684180127576995 0.18747691771593358 5.266546243041508 0.2301569668195531
5122 6.143507959743094 0.18747500773282247 5.725877911975246 0.23015504003502582
5123 6.8611931077526425 0.1874730470710347 6.443566947418151 0.23015311326345694
5124 7.999330718430431 0.18747119007453886 7.581708293076194 0.2301512352796983
5125 9.815864015391321 0.18746916880234687 9.39824559388253 0.23014925270644487
5126 12.72526664717333 0.1874673932064765 12.307651804899695 0.23014744906715726
5127 17.403249599923754 0.1874652864711699 16.98563892130984 0.23014539214274393
5128 24.961780560858024 0.1874636160611138 24.544173268096536 0.23014367670037505
5129 37.23919729281225 0.18746139682788157 36.821594363928924 0.2301415320554431
5130 57.27364083428135 0.18745986692963196 56.85604104470583 0.23013992264588673
5131 90.07116400285139 0.18745748503166623 89.65356885609111 0.23013766172861227
5132 143.8004447043407 0.18745616635272724 143.382852335147 0.23013620284099054
5133 231.55780743784905 0.18745352309282182 231.14022015607577 0.2301337586804677
5134 373.56412476446616 0.18745254536501643 373.1465396771219 0.23013254197924363
5135 598.9416785568015 0.18744947494795355 598.5240992877647 0.2301297940890082
5136 943.6497156690693 0.18744902881187747 943.2321376815644 0.2301289586930552
5137 1436.8738240803455 0.18744532939142583 1436.456252991361 0.23012575959286222
5138 2061.6194389553184 0.18744556300713613 2061.2018679846697 0.2301254076417071
5139 2685.70577707612 0.18744121701365388 2685.2882141000855 0.23012175902048174
5140 3012.1369022723393 0.18744185384451953 3011.719338766446 0.2301216520485935
5141 2699.6492930761274 0.18743753365498128 2699.2317374387853 0.23011810368702096
5142 1719.100738724281 0.18743747255343585 1718.6831838909482 0.2301173607793749
5143 592.6421136419993 0.18743449777617754 592.2245642094784 0.23011493474474373
5144 23.67299532786695 0.18743263961852405 23.25544991167476 0.2301127765736667
5145 247.72138739665863 0.18743152860728587 247.30384414885498 0.23011171919636525
5146 872.3954716835061 0.18742821998901196 871.9779348288371 0.2301086346801009
5147 1266.7492218476557 0.18742784893819972 1266.3316861349854 0.23010786373224096
5148 1073.3435757922964 0.18742468755057828 1072.9260458862523 0.2301052184934434
5149 490.4853146141865 0.18742338899011965 490.06778778103177 0.23010344416460576
5150 56.61445323047895 0.18742163567131942 56.19692953642002 0.23010205838760803
5151 94.9343116781775 0.18741891255933565 94.51679357406307 0.2300991915550799
5152 434.20365670353664 0.18741820131027045 433.7861400860904 0.23009841613596974
5153 657.0742003750075 0.18741515184666 656.6566895808716 0.23009564228941692
5154 533.7099987310934 0.18741401978883118 533.292490569437 0.2300941418676399
5155 214.073044939878 0.18741198997841402 213.6555404425566 0.2300925073429969
5156 21.28511792113089 0.18740961240652868 20.86761846402498 0.23008984469938062
5157 95.36397009692925 0.18740867064368424 94.94647238178423 0.2300890445013289
5158 285.3008674311482 0.18740573113868333 284.88337553381234 0.23008616619717834
5159 356.06132486027013 0.18740470098575784 355.64383522350346 0.23008493578087302
5160 239.18851330376273 0.1874024692584547 238.77102782301392 0.23008301149036905
5161 71.54443044231918 0.18740038674543202 71.12694941985242 0.23008063572131646
5162 17.506077734590146 0.18739922369980913 17.088598805277435 0.2300797056129031
5163 94.65296174959127 0.1873964186864875 94.23548851401564 0.230076816889139
5164 185.05666663969458 0.18739544593214486 184.6391953956784 0.23007579808404932
5165 182.29801315480344 0.1873930435606436 181.8805465320497 0.23007357919312676
5166 97.10381470901211 0.1873912498592346 96.68635190480269 0.2300715543501838
5167 23.23051430078305 0.187389832998758 22.813054087338177 0.23007038044611441
5168 24.86613480658802 0.18738722128843238 24.448679975724694 0.2300676095748905
5169 77.11194757855084 0.18738623369970056 76.69449465437017 0.2300666904809727
5170 109.74436462082787 0.18738371525225414 109.32691667117886 0.23006423439675458
5171 87.53762579824108 0.18738218693194114 87.12018104274985 0.23006256855929016
5172 38.50329146793486 0.1873804907653781 38.08584990572393 0.2300610714455479
5173 12.441142181288638 0.1873781373664336 12.023705500429932 0.23005854349227323
5174 26.13678929842928 0.1873770425047092 25.719354672991013 0.230057582933558
5175 53.49273538910726 0.1873744960067252 53.07530589031631 0.23005500278422503
5176 60.71688594737707 0.18737317089583025 60.29945913858343 0.23005363789780756
5177 41.5335307171943 0.18737120565119547 41.11610771380894 0.23005179773417153
5178 17.496627554909754 0.18736915345812935 17.079208799252886 0.23004960219873838
5179 10.659281370801429 0.18736786097199679 10.241865049149412 0.23004846068001966
5180 21.68390625746756 0.18736539592602183 21.266494957334523 0.23004590420701543
5181 33.820152403058806 0.18736417241619063 33.40274350914237 0.23004472150024574
5182 33.04746144301017 0.18736199768129272 32.63005685478932 0.2300425905395546
5183 21.10953986660526 0.18736024422618247 20.692138868407955 0.23004075397112095
5184 10.369002942713774 0.18735869327337284 9.951604920553246 0.23003932888715495
5185 9.511655406049375 0.18735641552901006 9.094262045696235 0.23003694482413045
5186 15.972410883266074 0.18735516860952087 15.555019927618924 0.23003578703762897
5187 20.856186330640046 0.18735289083409096 20.438799954475364 0.23003348533059045
5188 18.811413645840776 0.18735137586922185 18.3940303143741 0.23003195559745568
5189 12.33235941129356 0.18734955997375316 11.914979637618934 0.2300302137008712
5190 7.663329543835238 0.1873475400645739 7.245953893318637 0.23002811045202687
5191 8.070431269724317 0.18734615143835026 7.653058297548526 0.23002682073743994
5192 11.415694460643852 0.1873439030375226 10.998326047595201 0.23002451001112822
5193 13.336319703207964 0.18734251403492275 12.918954027319959 0.23002316185308355
5194 11.79319403384348 0.1873404932473456 11.375832383830113 0.23002115676602075
5195 8.454303779620897 0.18733873862467776 8.036945675814456 0.23001936518176275
5196 6.342547710019314 0.1873371333721363 5.925192741817704 0.2300178348294739
5197 6.751787999956247 0.18733503587983502 6.334437292051559 0.2300156720248526
5198 8.426762877650804 0.18733363529581826 8.009414902514093 0.23001433984089217
5199 9.251280226566733 0.1873315259443534 8.833936498641165 0.23001220198121455
5200 8.353269654746082 0.18732997056947165 7.9359290252327055 0.23001065894390454
5201 6.630055382755413 0.18732814644384432 6.212718369174405 0.23000886713716334
5202 5.566549198454718 0.18732626860846927 5.149215979623714 0.23000695022253523
5203 5.777901055958491 0.18732473818257356 5.360570834429719 0.23000548334619825
5204 6.636595185545487 0.1873226770436107 6.2192691312292006 0.23000337727267609
5205 7.081154350938133 0.18732119923700702 6.6638312072955435 0.23000194440558291
5206 6.639904395131328 0.1873192320194068 6.222585194056938 0.22999996905498335
5207 5.726220127892283 0.18731756140389225 5.308904268460538 0.2299982980278525
5208 5.101138896309286 0.18731584745339303 4.683826429621595 0.22999661923429815
5209 5.1433478366092 0.187313939764987 4.72603921781233 0.22999467903188245
5210 5.595590150749098 0.1873124083655471 5.178284544548371 0.22999319783517969
5211 5.906057044690532 0.18731042290439434 5.488755438266946 0.22999118351919162
5212 5.752661240665764 0.18730886991105913 5.335362709939685 0.2299896608150195
5213 5.270715672569435 0.1873070060740881 4.8534208678366575 0.22998779865868932
5214 4.853390200827655 0.1873052803524743 4.436098851123272 0.22998606935190904
5215 4.77661873399415 0.18730361235629028 4.359330688650916 0.22998443298694438
5216 4.992850980275738 0.18730172550095509 4.575566732519161 0.22998252225562146
5217 5.228666458543277 0.18730016645679695 4.811385289822785 0.22998100226369417
5218 5.246761490982846 0.18729825497768826 4.829484163352636 0.22997907265252138
5219 5.029269868289823 0.18729665227783585 4.61199572355297 0.22997749245901786
5220 4.751872330985197 0.18729485134995 4.334601783150166 0.22997569648508068
5221 4.610271641505343 0.18729311358613898 4.193004571200106 0.2299739567190982
5222 4.663749400022994 0.18729145627801405 4.246485618319691 0.2299723254252896
5223 4.813706005750384 0.1872896097333799 4.396445933038702 0.22997046297830195
5224 4.907174201832583 0.18728802153328766 4.489917274724288 0.22996890557500727
5225 4.862083538030063 0.187286169243923 4.444830327033298 0.2299670417528427
5226 4.715733772811042 0.1872845418226582 4.29848379768687 0.22996543330151417
5227 4.575429781653075 0.18728277559547118 4.158183334128406 0.22996367192919817
5228 4.526975254278899 0.18728104982781396 4.109732256825408 0.22996194762567584
5229 4.576176250539001 0.18727938802511707 4.158936556487264 0.22996030602662018
5230 4.6591180450789 0.1872775856284577 4.241881965000013 0.2299584944504296
5231 4.7002000403615165 0.18727597466140491 4.282967157499228 0.2299569082008842
5232 4.667305242443148 0.1872741677570647 4.250075980756951 0.22995509392913274
5233 4.586025758543162 0.18727253223569165 4.168799750373355 0.22995347593411475
5234 4.511294451118461 0.18727078530586036 4.094071933373097 0.22995173243950418
5235 4.484488957710791 0.18726908218891894 4.067269840877868 0.22995003464400376
5236 4.508067555223507 0.1872674113680688 4.090851765184319 0.2299483786711185
5237 4.551202567664517 0.18726565140706242 4.13399030101421 0.2299466152432452
5238 4.576317258198692 0.18726402382726035 4.159108226875766 0.22994500749566596
5239 4.564776651556302 0.187262253876975 4.147571164347242 0.2299432333320858
5240 4.525211661151004 0.18726061827570542 4.108009428483726 0.22994161439157215
5241 4.4827342585884145 0.1872588847745981 4.0655354909503725 0.229939882863444
5242 4.459911513656001 0.18725720682119806 4.042716093168619 0.22993821366618422
5243 4.4631965461435 0.18725552760072617 4.0460044739079315 0.22993654463484237
5244 4.482102703837816 0.18725380704857847 4.064914071169601 0.22993482561963682
5245 4.498908031955953 0.18725216669728578 4.081722664569166 0.2299332006895005
5246 4.500724925013569 0.187250430345157 4.0835430314526135 0.2299314632157981
5247 4.4861680895641465 0.18724879623660687 4.068989448829721 0.22992984449781903
5248 4.46382688703379 0.1872470767142954 4.046651684030406 0.229928126289088
5249 4.445238981380409 0.18724542128980567 4.028067078055411 0.2299264820351917
5250 4.437656271304398 0.1872437374188251 4.020487729194551 0.22992480469102225
5251 4.440808728326646 0.18724205242591385 4.023643550384157 0.22992312551657565
5252 4.448608693949016 0.1872404018841882 4.031446805829147 0.22992148623568062
5253 4.4537280578170035 0.18723869860795275 4.03656957395381 0.22991978525524087
5254 4.451858683173565 0.18723706386582778 4.034703455561266 0.22991816374647117
5255 4.44338975905261 0.18723536277447766 4.026237931649592 0.22991646462854004
5256 4.432188815547018 0.18723372370387728 4.015040254230064 0.2299148376130773
5257 4.422805827332297 0.18723204176822855 4.005660625550451 0.22991316001361764
5258 4.417950524112048 0.1872303865281474 4.0008086238558915 0.22991151372800897
5259 4.417496066377636 0.18722872945201932 4.000357472570297 0.22990986435532004
5260 4.419165317319417 0.1872270584755049 4.00203005968443 0.22990819915948268
5261 4.42014841591755 0.18722542051008886 4.003016423891823 0.22990657151563862
5262 4.418611903356272 0.18722374341374687 4.0014832615440215 0.22990489839850348
5263 4.414373937223879 0.18722211281858805 3.9972485454080795 0.22990327899721136
5264 4.408613540538264 0.18722044166554144 3.99149148699226 0.22990161188046263
5265 4.402993489741918 0.1872188076244042 3.985874693945956 0.2298999881715569
5266 4.398761049076379 0.18721715077735795 3.9816455614599358 0.22989833683908542
5267 4.3962613604735585 0.18721550808373438 3.979149149758821 0.22989670263100306
5268 4.394987786786465 0.18721386736724951 3.9778788500169826 0.22989506940223234
5269 4.394011996049999 0.18721221733331886 3.9769063527250457 0.22989342599163387
5270 4.3925003555751845 0.18721058887047692 3.975397960114944 0.2298918065897629
5271 4.3900603994474015 0.187208937121677 3.97296130200948 0.2298901603162448
5272 4.386806290691706 0.18720731442047508 3.9697104289298486 0.22988854734138245
5273 4.383185398983579 0.1872056674446645 3.966092825867727 0.2298869056711871
5274 4.379704731276964 0.18720404473913396 3.96261539411772 0.22988529242011058
5275 4.376700179602347 0.18720240703515842 3.9596141119088037 0.2298836606583846
5276 4.37423717208094 0.18720078139170848 3.9571543471052344 0.229882043583997
5277 4.372149371684719 0.187199154230162 3.9550697940647175 0.22988042338984013
5278 4.370163710132765 0.18719752592133213 3.9530873816060996 0.2298788026053329
5279 4.368037133246966 0.1871959077338835 3.950964033153223 0.2298771923598589
5280 4.365646261841168 0.18719427925809987 3.9485764119956475 0.22987557058742078
5281 4.363006540912134 0.18719266700002843 3.9459399070160046 0.22987396689610165
5282 4.360231410688052 0.18719104155077246 3.943168021383396 0.22987234775388385
5283 4.35746401338621 0.18718943220640455 3.940403834028993 0.22987074715081163
5284 4.354814477991009 0.18718781234750045 3.9377575320082157 0.2298691336352931
5285 4.3523260362612035 0.18718620396726984 3.935272298504236 0.22986753378969738
5286 4.349974533598918 0.1871845909395328 3.9329240152112726 0.2298659274481123
5287 4.347693299964977 0.1871829829805514 3.9306459893864605 0.22986432759796563
5288 4.345407207730386 0.1871813766843463 3.9283631025862804 0.22986272845975808
5289 4.343061465595184 0.18717976976215428 3.92602056665688 0.22986112917615056
5290 4.340636166266593 0.18717816919779376 3.9235984608559815 0.22985953621281785
5291 4.338145143893935 0.18717656453249776 3.9211106405587604 0.2298579388026761
5292 4.335623723123405 0.1871749683929871 3.91859240415114 0.22985635057927778
5293 4.333112089905026 0.18717336724131056 3.9160839662121987 0.22985475645151676
5294 4.330641196564097 0.1871717744069414 3.913616250469953 0.22985317168720312
5295 4.328224781363321 0.18717017767269217 3.9112030217878444 0.22985158190278518
5296 4.325858803812263 0.18716858748025172 3.9088402165409755 0.22984999979103565
5297 4.323526274034256 0.18716699556620603 3.9065108635926706 0.2298484148753797
5298 4.321204916992237 0.18716540784668928 3.9041926739965946 0.22984683514895313
5299 4.318874470236104 0.18716382070860932 3.901865394397067 0.22984525513042803
5300 4.316521777276183 0.18716223566463208 3.8995158636675655 0.2298436779439856
5301 4.314142708029062 0.18716065297793807 3.8971399525273793 0.22984210252374507
5302 4.311741258327994 0.18715907099623308 3.8947416590747674 0.22984052825699314
5303 4.309326789490992 0.18715749234419912 3.8923303401362532 0.22983895701053947
5304 4.306910582750259 0.18715591382261945 3.8899172828478106 0.22983738607982965
5305 4.304502806903155 0.18715433884301405 3.8875126494407084 0.22983581861943328
5306 4.302110460474442 0.1871527640767352 3.8851234450486176 0.22983425134908853
5307 4.299736590955367 0.18715119254047008 3.8827527109993722 0.22983268741552432
5308 4.297380544244581 0.1871496216773532 3.880399798584807 0.2298311239824212
5309 4.295038975878023 0.1871480535027956 3.8780613589076713 0.22982956346755556
5310 4.292707125147676 0.18714648655405297 3.8757326346876533 0.22982800390596977
5311 4.290380059320089 0.18714492177755282 3.8734086907156535 0.22982644682688239
5312 4.288053597807113 0.18714335865973833 3.871085348078609 0.22982489106876586
5313 4.285724853785051 0.18714179738698405 3.868759718878725 0.2298233375193412
5314 4.283392379474607 0.18714023797223023 3.8664303560569855 0.229821785445392
5315 4.281056020322408 0.18713868033046482 3.8640971044449315 0.22982023554701225
5316 4.278716583852818 0.1871371244888692 3.861760772333004 0.22981868703094493
5317 4.276375449342332 0.1871355705917792 3.859422737855152 0.2298171408954011
5318 4.274034194843511 0.1871340182183193 3.8570845807924585 0.2298155958327334
5319 4.271694315902504 0.1871324681474409 3.8547477942130617 0.2298140535420021
5320 4.2693570311223645 0.18713091917273322 3.85241360008751 0.22981251186212084
5321 4.267023210087829 0.18712937297361532 3.850082863650636 0.22981097346357782
5322 4.264693352717314 0.18712782736199243 3.847756090226913 0.2298094351284087
5323 4.262367660771846 0.18712628505061513 3.8454334750802435 0.22980790064098808
5324 4.260046093403684 0.1871247427904588 3.843114984977936 0.22980636563528872
5325 4.257728484739181 0.1871232043650098 3.840800445312613 0.22980483506155824
5326 4.255414593204614 0.18712166545583414 3.838489624369296 0.22980330337948485
5327 4.253104207752299 0.18712013090999627 3.836182300122668 0.2298017767196354
5328 4.250797158833845 0.18711859534934652 3.8338783151337243 0.22980024835077414
5329 4.248493403258035 0.18711706468486655 3.8315776129569543 0.22979872561621376
5330 4.246193003124802 0.1871155324564329 3.829280270135864 0.2297972005325047
5331 4.24389620709773 0.18711400569435147 3.8269865196449135 0.22979568175846504
5332 4.241603420772983 0.18711247675721587 3.8246967841139203 0.22979415990184726
5333 4.239315313640575 0.18711095394845575 3.8224117145322634 0.22979264515985634
5334 4.237032811547945 0.1871094282262381 3.820132256892538 0.22979112642916977
5335 4.234757269171908 0.1871079094632642 3.8178597438672295 0.2297896158414142
5336 4.232490529658795 0.18710638683100844 3.8155960427517868 0.22978810007600062
5337 4.230235230739671 0.1871048722631588 3.813343764641829 0.22978659383468283
5338 4.227995019625767 0.18710335252888324 3.8111065863059106 0.22978508079097312
5339 4.225775134464018 0.1871018423850098 3.8088897128919124 0.22978357918709608
5340 4.223582972498552 0.18710032526158485 3.8067005787341137 0.22978206850285332
5341 4.221429265591574 0.18709881988523028 3.804549873735431 0.22978057197091306
5342 4.21932946612933 0.18709730494619894 3.8024530980739666 0.22977906310916482
5343 4.217306257981124 0.18709580485121224 3.800432880832257 0.22977757229765464
5344 4.2153928718622 0.1870942914606621 3.798522515943663 0.2297760644578745
5345 4.213638700543593 0.18709279741974538 3.7967713227825 0.22977458034134807
5346 4.212117256341637 0.18709128462034008 3.7952528994034687 0.2297730723178275
5347 4.210939216282901 0.18708979780685536 3.7940778220998364 0.2297715963762085
5348 4.210271780339309 0.18708828413989156 3.7934134098688412 0.22977008633057694
5349 4.210369987132898 0.1870868063566464 3.793514559937897 0.22976862083835525
5350 4.211624683177284 0.18708528957049098 3.7947722876757464 0.22976710593104666
5351 4.2146399366528495 0.18708382362214357 3.7977904586026905 0.22976565442801586
5352 4.220354426588076 0.18708230019532157 3.8035079961773484 0.22976413021540648
5353 4.230238088397028 0.18708085050058368 3.8133945396158113 0.22976269828063314
5354 4.246606223293667 0.18707931485369664 3.8297657507213216 0.22976115771864852
5355 4.273132069308484 0.1870778884622453 3.856294426589872 0.2297597542563663
5356 4.315678406970042 0.18707633164191578 3.8988438892919186 0.229758186036207
5357 4.3836671771670455 0.18707493994147228 3.9668354117906364 0.2297568254349372
5358 4.49233236172828 0.18707334739923928 4.0755038031553505 0.22975521117369105
5359 4.666468460394512 0.18707200901140586 4.249642534413331 0.22975391696977568
5360 4.946673727344151 0.1870703568159685 4.529851144109697 0.22975222641848486
5361 5.39984778130165 0.18706910255873604 4.983027641167249 0.22975103757566506
5362 6.136873436386164 0.18706735087217533 5.720056865149448 0.2297492203645407
5363 7.342648033859544 0.18706623234371864 6.925833599377201 0.22974820213862507
5364 9.327144644221727 0.18706431408731808 8.910334156701255 0.22974617343315423
5365 12.612848293871583 0.18706341862269138 12.196039438940529 0.22974543630836147
5366 18.0842300397276 0.18706121967514636 17.667425768307094 0.22974305174535892
5367 27.244388691147833 0.18706069646280296 26.827585210172558 0.2297427845124697
5368 42.65166054358125 0.18705802116019102 42.234862725897806 0.22973979652325419
5369 68.65914585477398 0.18705812629569588 68.2423474050988 0.22974032337948802
5370 112.62896346744184 0.18705463890505275 112.21217252147144 0.22973630706534284
5371 186.85390546101382 0.1870558089586431 186.4371114710712 0.229738180983977
5372 311.2652954817493 0.18705094424372906 310.84851211680336 0.22973242070222913
5373 516.439389622156 0.1870538931901971 516.0225991819574 0.22973654700842114
5374 843.9527680729508 0.18704677217831897 843.5359933719349 0.22972792883764132
5375 1335.9675909702175 0.18705250088718006 1335.5508028893637 0.22973557996668514
5376 1995.8711529631175 0.18704211271365184 1995.4543880307945 0.22972281960946872
5377 2705.5134386522955 0.1870513078090372 2705.096652467989 0.22973487649768232
5378 3141.2079934720346 0.18703781277934872 3140.7912374817383 0.229718177516858
5379 2880.4668273338207 0.18704868186006718 2880.0500462989885 0.22973235297189368
5380 1842.2856049086245 0.18703602222551033 1841.868852108069 0.22971677832998552
5381 636.7361961390951 0.187042752743386 636.3194278010387 0.22972558531293163
5382 104.60359166426531 0.18703716185214628 104.18683535407341 0.22971914833975404
5383 471.26139778600606 0.18703538842376394 470.84464541147327 0.22971698610907199
5384 1179.416211852348 0.18703773046129163 1178.9994533701959 0.22972075169086387
5385 1452.4255010351742 0.18703051122687114 1452.008758931388 0.22971159255948626
5386 999.4579544758543 0.1870346467599389 999.0412021902657 0.2297176388287176
5387 292.295198913257 0.18702949524923917 291.87845820975633 0.229711208251451
5388 25.454534573075257 0.18702860120082856 25.037795310869367 0.22971066100506002
5389 328.0541788477642 0.18702969269239555 327.6374367466044 0.22971240846735455
5390 709.7595708963231 0.18702345286662142 709.3428426124204 0.2297048310360779
5391 686.7498561450963 0.1870273739578539 686.3331184320311 0.22971033910725305
5392 306.58388582182505 0.18702163218223453 306.16716086962504 0.22970332001776317
5393 21.30877450472907 0.18702206749622283 20.892048063070845 0.2297043741619994
5394 103.47189354460446 0.1870215457203617 103.05516792763223 0.2297040712518729
5395 359.8049726795169 0.18701683594401203 359.38825735834416 0.22969848522871655
5396 435.9500630902619 0.18701981097677806 435.5333405926573 0.22970268662781762
5397 251.19525747007634 0.1870142305419802 250.77854724773394 0.2296959918004086
5398 46.23838367211491 0.18701545950139886 45.821670304558495 0.22969790805501908
5399 43.5638078811386 0.18701341914074462 43.14709864765702 0.22969581434083391
5400 186.90115653955488 0.18701071521787557 186.4844532000953 0.22969262424173068
5401 259.79102787629995 0.18701167080725392 259.37432180270577 0.22969440278692008
5402 170.2623415076479 0.18700783025799173 169.8456439154466 0.22968976194333246
5403 37.575416883238375 0.18700792381707576 37.15871857869725 0.22969038072405415
5404 12.251927735109613 0.1870064213739902 11.835232492748766 0.22968882098685678
5405 90.86533894568242 0.18700372888651096 90.44864944752754 0.22968576926836837
5406 149.41223713815745 0.18700442875341305 148.99554559560912 0.2296871137949184
5407 112.69989570548539 0.1870008922453371 112.28321188782756 0.22968292541248614
5408 33.793555275983685 0.1870008933511307 33.37687099337873 0.22968338925382087
5409 6.827650024161675 0.18699927110267864 6.4109690863351965 0.2296816667238004
5410 47.51890255206916 0.18699689898921062 47.102226595971096 0.22967905710885209
5411 89.58770176529276 0.18699730766843883 89.17102449423211 0.2296799633922164
5412 78.26703603362908 0.18699389779256068 77.85036612560558 0.22967601023094425
5413 32.1023379779297 0.18699413514120478 31.685667156728215 0.22967668606028316
5414 7.135164398394728 0.1869919339197856 6.718498156793044 0.22967430768189875
5415 24.199843344281543 0.18699045860846625 23.783180133432285 0.2296727522407902
5416 51.550410967399756 0.18698986806432688 51.1337486336321 0.22967246570332384
5417 51.900863992557696 0.18698742303706664 51.48420691656896 0.22966965295167305
5418 26.534711901553056 0.18698693143870906 26.11805548599775 0.22966948411659682
5419 6.360250240273292 0.18698520327233045 5.943597421473002 0.22966761552795895
5420 10.680382523833378 0.1869835319183569 10.263733096550908 0.22966589536411477
5421 27.398216269149344 0.18698300853819128 26.981567652532544 0.22966560807860895
5422 32.94139641814253 0.18698053934782385 32.52475304448654 0.22966283430817347
5423 21.19194009945626 0.18698018541959924 20.775297135698178 0.22966277833848306
5424 6.9463543224037485 0.186978197910403 6.529715504337973 0.22966062015537322
5425 5.156914156587631 0.18697693205301807 4.740277840302328 0.2296593842322847
5426 14.137907541127626 0.18697597858670065 13.721272999125011 0.22965856341591628
5427 20.706142924512328 0.18697390122918134 20.2895127465385 0.22965627674464945
5428 17.043766952440702 0.18697332810098644 16.62713768147051 0.22965594286920338
5429 8.249255201510604 0.1869713797766541 7.832629991572051 0.22965383016189822
5430 4.1728390078477755 0.18697028604521962 3.756215911768457 0.22965281003409893
5431 7.687023249873718 0.18696904958762411 7.270402570369258 0.22965162991683608
5432 12.930340291742914 0.18696731779415565 12.513723202455857 0.2296497714928999
5433 13.37788668932489 0.1869664601055855 12.961271140430577 0.2296490887887284
5434 8.998153991873016 0.18696471996107514 8.581542057979268 0.22964721393267318
5435 4.997560659863383 0.18696354194265932 4.58095100133543 0.22964611658529277
5436 5.221175673212278 0.18696233849569519 4.804568398430531 0.22964493628605168
5437 8.336968865834617 0.18696059946661214 7.920365155921246 0.22964311044675945
5438 10.2717590751668 0.18695982897073413 9.855156757067672 0.229642489128394
5439 9.038702620976006 0.18695790751282496 8.622104284318905 0.22964042914427585
5440 6.404669415829817 0.18695706111046265 5.988072652399002 0.22963970232035158
5441 5.312857899006649 0.1869554280785965 4.896264447439272 0.22963802348878048
5442 6.612905528335246 0.18695421095720274 6.196314512281682 0.22963680509636158
5443 8.617454573880392 0.18695291425112318 8.200866087768365 0.2296355718609057
5444 9.355227152506892 0.1869515158722108 8.938641530022435 0.22963410661224515
5445 8.663730787088493 0.18695020570095452 8.247147715679217 0.2296328657083218
5446 8.034472691925469 0.18694902162526914 7.617892004276169 0.2296316660240304
5447 8.838549178121532 0.18694737001440967 8.4219718142163 0.22962999389082137
5448 11.057341844768613 0.18694658074147424 10.640765973890797 0.2296292901363423
5449 13.69096885112732 0.18694458169748068 13.274397084368365 0.229627185061474
5450 16.10371192198928 0.18694404609014484 15.687141090085891 0.22962678581324267
5451 18.803279238790385 0.1869419197900234 18.386712775142996 0.22962454385736703
5452 23.03702700652705 0.18694142336813419 22.620461424457957 0.22962415870096115
5453 29.886664039426424 0.18693930185604582 29.470102772593137 0.22962196497724072
5454 39.903826336997625 0.18693884338098896 39.4872659168158 0.22962157680084108
5455 53.606177522251116 0.18693658573205488 53.18962167028337 0.22961926623568382
5456 72.28668998985995 0.18693642368903085 71.87013437642321 0.22961918974771325
5457 98.43464832625466 0.18693370146222377 98.01809826389048 0.2296163609019528
5458 135.59182708014336 0.1869341780292726 135.17527589152454 0.22961701058954737
5459 188.00487874572877 0.1869306822261285 187.58833476572028 0.2296132977823755
5460 260.39341732109744 0.18693204330751023 259.9768703257807 0.2296149520092095
5461 357.6007557934037 0.1869275984327144 357.1842180219034 0.22961017306763362
5462 483.28802599283745 0.18692995319678002 482.8714831127564 0.22961292688425114
5463 636.6383607386865 0.18692450801608151 636.2218291727022 0.2296070579681932
5464 806.6764921126929 0.1869278365180555 806.2599534180285 0.22961085814635404
5465 965.7577565283316 0.18692151915071936 965.3412309447847 0.22960406439616912
5466 1067.5273319533676 0.18692550592336643 1067.110797895661 0.22960855178306694
5467 1058.1730730283325 0.18691890542437364 1057.7565526416506 0.22960148125742633
5468 905.6014901049159 0.1869226206006572 905.1849618401926 0.22960564412268816
5469 633.3586537790501 0.18691698493973985 632.942137144182 0.22959964992834717
5470 327.0417637198246 0.18691901477751563 326.62524274706703 0.22960195798003624
5471 94.3862744785425 0.18691567219846572 93.96976033490255 0.22959847144148807
5472 4.789610628349693 0.18691507165068885 4.373097641851956 0.2295979148470475
5473 56.300295788051734 0.1869143918021522 55.88378408200356 0.22959731424602275
5474 187.7020352047361 0.18691143056846277 187.28552956451196 0.2295942096556706
5475 315.76495375456096 0.18691258683179546 315.34844558902233 0.22959557870685857
5476 373.08783850481024 0.18690849164175266 372.6713387458273 0.22959126734116023
5477 334.44361746084536 0.18691002514638863 334.02711441073035 0.22959302496862577
5478 224.36127702497146 0.18690630737907651 223.94478158210427 0.22958913548810825
5479 100.46588406532908 0.18690682878207818 100.04938744472396 0.22958979182302888
5480 19.555659525697767 0.1869045860218755 19.13916744481434 0.22958749486155253
5481 7.514664514414468 0.18690342676360075 7.098174744643807 0.22958634300706074
5482 51.301279340299736 0.18690284042888294 50.88479067848194 0.2295858213889123
5483 113.21725979286273 0.18690028587264337 112.80077632961442 0.22958317737567394
5484 154.3198882696578 0.18690069466582843 153.90340385892233 0.2295837160696438
5485 153.52543169907483 0.186897649819543 153.10895349744695 0.22958055180835163
5486 114.78390635585515 0.18689804454962922 114.36742724003217 0.2295810712733373
5487 60.88085468143609 0.1868954814051065 60.464380775520546 0.22957842451043306
5488 18.536923523796716 0.18689505081339894 18.120450413430728 0.22957805955258975
5489 3.9087506713700875 0.18689352618830685 3.492280621623096 0.22957652355868455
5490 16.380656162999372 0.18689202091337362 15.964189133353544 0.229575008732454
5491 42.30190417698097 0.18689147556292143 41.88543818148702 0.22957451993102626
5492 64.39063867583067 0.1868892212205197 63.97417725179452 0.22957220281562513
5493 70.80910641216384 0.18688913521781828 70.39264507055505 0.2295722063909656
5494 59.73583846723132 0.18688675577986366 59.31938195800511 0.229569753446344
5495 38.26688235547161 0.18688649129846172 37.850426296799874 0.2295695673732747
5496 17.253399685604812 0.18688455416990318 16.83694754503495 0.2295675863999607
5497 5.330089608836975 0.1868836810068986 4.913639179105623 0.22956674872445348
5498 5.242117225229315 0.1868824374344998 4.825669277216989 0.22956551057782493
5499 13.783162122517876 0.1868808973836473 13.366717268007351 0.22956395712687738
5500 24.537832944394538 0.18688022648994293 24.12138938417166 0.22956333373293256
5501 31.47136485402495 0.18687828331234035 31.054925224274232 0.22956134643838016
5502 31.54227464604453 0.18687782744758297 31.125835864103546 0.22956095449340155
5503 25.41723873462254 0.1868758768840499 25.000803899460486 0.229558958278007
5504 16.400818102193718 0.18687525480679593 15.984384459432153 0.22955838795476688
5505 8.437786332657996 0.18687361833210267 8.021355985627446 0.22955672869844795
5506 4.2673678301396505 0.186872600722049 3.850939496266843 0.22955573315075792
5507 4.507705824036521 0.18687139863776978 4.091279885104279 0.22955454029447223
5508 7.852458983713056 0.18686997555133925 7.436035899165785 0.22955310899593273
5509 12.027827813768685 0.18686911992928132 11.611406406205331 0.2295522876340725
5510 14.924342345646751 0.18686745430155396 14.507924295120885 0.22955059622431165
5511 15.400506056891825 0.18686673519169533 14.984089401379505 0.22954992032062438
5512 13.5188242507078 0.18686505402015477 13.102410983778373 0.22954821290927138
5513 10.257578580659613 0.18686425442558047 9.841166876739074 0.22954744949495876
5514 6.934726196307347 0.18686274230992098 6.518317530138514 0.2295459238589123
5515 4.6338870494228335 0.1868617254351087 4.217480397164329 0.22954492682339597
5516 3.8516190762341336 0.18686046341620605 3.4352149437962844 0.229543669021643
5517 4.445250936974009 0.1868592047355744 4.028849319267917 0.22954241297051778
5518 5.826127984661077 0.186858166163917 5.409728424834396 0.22954139366276347
5519 7.266116828079328 0.18685673360290717 6.849720142567148 0.22953995190927268
5520 8.179526571000238 0.18685582155314964 7.7631316823709975 0.2295390670760909
5521 8.28858733897972 0.18685432766701 7.872195451273749 0.22953756003896125
5522 7.645554070309886 0.18685342636442737 7.2291639578352545 0.2295366861102037
5523 6.540321125115146 0.1868519792226946 6.123933916943769 0.2295352289486824
5524 5.352875446414175 0.18685099661151552 4.936490181857967 0.22953426794469212
5525 4.412613987668207 0.1868496665799255 3.996231385575807 0.22953293551247514
5526 3.907834320804948 0.186848556847978 3.4914539252748487 0.22953183868212182
5527 3.861027553759398 0.18684736481118652 3.4446495356806115 0.2295306532676
5528 4.160443159119489 0.1868461302317336 3.7440676059839677 0.22952942290378764
5529 4.623496742643382 0.1868450540580566 4.207123327469279 0.2295283611160454
5530 5.064730965765872 0.18684373218459485 4.648360196535994 0.22952703704528227
5531 5.347425106847645 0.1868427237298513 4.931056335400312 0.22952604771748178
5532 5.408664775771095 0.1868413682746116 4.992298720342173 0.22952468715430974
5533 5.25813404821718 0.18684037282690086 4.841769963515285 0.22952371187499387
5534 4.95810144911353 0.1868390354219598 4.54174004360687 0.22952237008470028
5535 4.595025791668857 0.18683800761146407 4.17866642389603 0.22952136016136288
5536 4.2524388116575125 0.18683672502314289 3.836082009912836 0.229520076721533
5537 3.9916337033265066 0.18683563803002057 3.5752790621126747 0.22951900318381116
5538 3.8427801425476216 0.18683442665147684 3.426427920005497 0.22951779589064772
5539 3.8057009488762064 0.1868332741439947 3.389351022960157 0.22951665177205482
5540 3.8573799826186703 0.1868321312262884 3.44103233360678 0.22951551778560222
5541 3.9625339008479514 0.18683092352059052 3.5461886632033814 0.22951431412397935
5542 4.0839667503505215 0.18682983292996433 3.6676236813258853 0.22951323609467156
5543 4.19048311559703 0.18682859005172295 3.77414253107584 0.2295119944694672
5544 4.261381362789187 0.18682752967880423 3.845042884550392 0.22951094855999132
5545 4.287598218305602 0.18682627412539848 3.87126225095863 0.22950969322157283
5546 4.270283911980269 0.1868252224429817 3.853950033282779 0.22950865625450853
5547 4.2178645445282585 0.1868239736787569 3.8015331627280093 0.22950740812149278
5548 4.142630502338201 0.18682291398215486 3.7263012261627337 0.22950636219331214
5549 4.057634128081777 0.18682168553178619 3.641307306840321 0.2295051357096703
5550 3.974375652757974 0.1868206075670196 3.5580509752687033 0.22950406992225092
5551 3.9014359556898652 0.18681940651214224 3.485113676612382 0.22950287256534124
5552 3.843998317094367 0.1868183060652788 3.42767822851191 0.22950178251717795
5553 3.804049012078616 0.18681713412459688 3.387731261922768 0.229500616031251
5554 3.7810080103436237 0.18681601151092742 3.3646924967036145 0.22949950212908155
5555 3.7725436289435903 0.18681486676343198 3.3562303977559544 0.22949836442420357
5556 3.775385242146644 0.18681372506808816 3.359074287109693 0.22949722996886296
5557 3.7860087778495166 0.18681260361819688 3.3697000573223446 0.22949611690897498
5558 3.801136383356807 0.1868114472083508 3.38482996962869 0.22949496651976586
5559 3.818041802995295 0.1868103444559377 3.401737585291033 0.22949387324832404
5560 3.8346843873782905 0.1868091779370215 3.4183824976525625 0.22949271178870673
5561 3.8497159447970195 0.18680808941062182 3.4334162218101474 0.2294916335762507
5562 3.862402420341117 0.18680691697647694 3.4461050378678184 0.22949046549682187
5563 3.8725052358677226 0.1868058388323591 3.4562099987880743 0.2294893982472892
5564 3.8801489475084723 0.18680466388687442 3.46385605642633 0.22948822719526785
5565 3.8857014180667626 0.18680359319178141 3.4694106571271774 0.22948716774780378
5566 3.8896727677753193 0.1868024181434639 3.4733843532957325 0.22948599633612293
5567 3.8926435346166803 0.18680135301484876 3.4763572389670205 0.2294849426348109
5568 3.8952160481170766 0.1868001791938294 3.478932096594162 0.22948377232908532
5569 3.897992453968058 0.18679911883103345 3.48171061165596 0.2294827234810645
5570 3.9015695497332774 0.18679794650399373 3.485290048635468 0.22948155459381567
5571 3.906553203647471 0.18679689113413375 3.490275801685739 0.22948051082759796
5572 3.9135834135241083 0.1867957195877894 3.4973083513380026 0.22947934259831643
5573 3.923375211288648 0.18679467036519654 3.5071022357651587 0.22947830515829262
5574 3.936769494563148 0.18679349800891973 3.5204988606866765 0.2294771358675518
5575 3.954803064158642 0.1867924569268659 3.5385345003214375 0.22947610691033873
5576 3.978796407483106 0.18679128134924583 3.5625301921813377 0.22947493395252214
5577 4.010474575394605 0.18679025123202067 3.594210407637296 0.229473916525289
5578 4.052126814974638 0.18678906914379564 3.6358650094709173 0.22947273635992596
5579 4.106830864367543 0.1867880537837337 3.690571076046945 0.22947173453686448
5580 4.17876142582734 0.18678686078634682 3.762504022592993 0.229470542448
5581 4.273629947304396 0.1867858652834941 3.8573745203305805 0.22946956169032215
5582 4.3993053080820195 0.18678465540586156 3.9830523013852637 0.22946835129089402
5583 4.566708183365955 0.1867836867717752 4.15045709749831 0.2294673990958686
5584 4.791096375026283 0.18678245170352006 4.374847761820609 0.22946616150215443
5585 5.093934934992777 0.186781519818375 4.677688166740659 0.2294652484337435
5586 5.5056228010854795 0.18678024772409524 5.089378582371605 0.2294639709897791
5587 6.069497455203913 0.18677936679802512 5.653254976156941 0.22946311224894655
5588 6.8477445774768695 0.1867780405148366 6.431504760369566 0.22946177659246725
5589 7.930152021857263 0.1867772313091971 7.513913796149819 0.22946099439824816
5590 9.447152720169724 0.1867758255995255 9.03091732105103 0.2294595735191681
5591 11.589266227751388 0.1867751188207569 11.173032208189845 0.22945890074078673
5592 14.636231044396327 0.18677359616620767 14.220000093746707 0.22945735448341176
5593 19.0004770730805 0.18677303765561534 18.58424719523578 0.22945684018910376
5594 25.292138019638923 0.18677134184990746 24.875911569381596 0.2294551084074187
5595 34.415061573159576 0.1867710004051893 33.99883574653533 0.2294548262190595
5596 47.7076512152848 0.18676904706118838 47.29142934957315 0.2294528186504611
5597 67.14295221661595 0.18676902566096049 66.72673031224599 0.22945287870899048
5598 95.60352412421469 0.18676668925166362 95.18730697376165 0.2294504612013608
5599 137.22496780276225 0.18676713901383307 136.80874963879046 0.22945102495798045
5600 197.76098539863068 0.18676423927066044 197.34477315415666 0.22944800520336256
5601 284.77812981064517 0.18676536895021825 284.3619151465765 0.22944929511844148
5602 407.2484534177975 0.18676167172959438 406.8322463216111 0.22944542445684074
5603 573.5784718823132 0.18676372372192648 573.1622604616886 0.22944769690274444
5604 786.6363211517825 0.18675900732208148 786.2201194007024 0.22944274375799587
5605 1034.22948125972 0.1867621187429956 1033.813273004402 0.22944613657497218
5606 1276.4495029874147 0.1867564187256144 1276.0333064146596 0.22944015402964008
5607 1438.6210505501408 0.18676024822964382 1438.2048460217336 0.22944428017764654
5608 1429.2715207860065 0.1867543314506103 1428.8553283350839 0.22943811947207715
5609 1195.4748820100795 0.1867576169131207 1195.058682800955 0.2294415922112625
5610 787.9056194950874 0.18675315123215816 787.4894292713597 0.22943707249557918
5611 363.118573888888 0.18675410802662265 362.7023818192902 0.22943796157120966
5612 92.69639530396805 0.18675258280744234 92.28020605548097 0.22943666567962256
5613 52.82275330721334 0.18675044116878015 52.406568668928806 0.22943419711575241
5614 191.0894434673806 0.18675170096412172 190.6732558987072 0.22943586770926758
5615 377.72060057617915 0.1867475360852562 377.30442173055184 0.22943130954207144
5616 485.57789508841563 0.18674979387466206 485.16171138399415 0.22943391054686985
5617 454.4945404442568 0.18674579857875162 454.0783649267492 0.2294297189288987
5618 315.450119306665 0.1867467966561863 315.0339417510731 0.22943075893571932
5619 160.28870617789087 0.18674491722222616 159.87253221695502 0.22942904371363287
5620 74.1005970418868 0.1867433610877027 73.68442651228096 0.22942716851812409
5621 81.35806319412514 0.18674401285412653 80.94189089863542 0.22942828263559203
5622 142.92039793525873 0.18674041922897908 142.50423332907647 0.22942418695328823
5623 194.9641298192144 0.1867422943699081 194.5479609660675 0.22942655877697918
5624 194.8532560410697 0.18673848940252702 194.43709517927192 0.229422372395238
5625 144.64447938125852 0.1867395861621076 144.22831608623656 0.22942370885985053
5626 81.41539373808907 0.18673738877847537 80.99923486767345 0.2294214816371381
5627 45.34447506387959 0.18673638338497658 44.92831835452721 0.22942032596741352
5628 51.0593241523371 0.18673640890766566 50.643167055947785 0.22942068748164687
5629 82.04474460740559 0.18673346410240707 81.62859383658171 0.22941730672147304
5630 107.40386639305842 0.18673485036603923 106.98771235031795 0.2294191923744427
5631 105.07389012613494 0.18673133062174288 104.65774357995471 0.22941521555848735
5632 75.24050824687026 0.18673247440981824 74.82435903231648 0.22941674014395433
5633 36.96613679030635 0.18672993697040866 36.54999287415458 0.22941397918135845
5634 12.79447721333791 0.18672958422069913 12.378333929672591 0.22941369944461962
5635 13.417828787254724 0.18672879251022428 13.001686978718238 0.22941301602626013
5636 32.64627665356692 0.18672675843337835 32.23013914645484 0.2294107486787058
5637 54.01947064285421 0.18672733909682784 53.6033316278526 0.2294116759047881
5638 62.552069905226425 0.18672444165751675 62.135937060492466 0.22940840307644056
5639 53.44833099541646 0.1867253030271038 53.03219604755902 0.22940964483033816
5640 33.1703106372277 0.18672270956323728 32.75418118219064 0.2294067454738213
5641 13.62854627967693 0.1867227966968003 13.212416423725966 0.2294070592541648
5642 4.217481105634558 0.18672129736138676 3.801354345848933 0.22940546242423857
5643 6.906236098775621 0.1867201798425024 6.490111576584004 0.22940434234911497
5644 16.668383254525008 0.18671981931129017 16.252259334205494 0.22940410100822484
5645 25.80511419173596 0.18671779986869055 25.388994489951195 0.22940190191607374
5646 28.788481380619583 0.18671801509798316 28.372361010200187 0.22940235532141312
5647 24.792006014767207 0.18671580080106207 24.375890305643853 0.229399908322293
5648 17.04410404061644 0.1867158618464375 16.62798798215598 0.22940019661402178
5649 10.088426802475011 0.186714095697933 9.672314444624098 0.22939826215297918
5650 6.961022166187319 0.18671352847975925 6.544910817357373 0.22939782035018616
5651 7.876688264932323 0.18671246947780756 7.460579081991845 0.22939671346266993
5652 10.793280727962712 0.18671123776159293 10.377174003901496 0.22939548629962248
5653 13.081875933509023 0.18671072579774264 12.665770175418162 0.22939503229311753
5654 13.119009340211687 0.1867091344012173 12.702906840559308 0.22939336525116044
5655 10.956508207067696 0.18670878456621212 10.540406300056627 0.22939312244485538
5656 7.925853192291751 0.1867072316038589 7.509754484642176 0.22939147604571547
5657 5.63575811433508 0.18670669099673315 5.219660390344675 0.22939103299367242
5658 5.036369245852338 0.18670544070535539 4.6202740862722775 0.22938971887470527
5659 6.0317828831888765 0.186704557738442 5.615689433283958 0.2293888921664769
5660 7.720911052811906 0.18670364464934164 7.304819448487352 0.2293879596752118
5661 9.00285296028039 0.18670248862197375 8.58676365210496 0.22938681955345555
5662 9.160197558257448 0.18670176523130214 8.744109685241437 0.2293861077847084
5663 8.136544020257553 0.18670052882061888 7.720458623126073 0.22938486831086072
5664 6.43995195020745 0.18669979135247503 6.023868009874115 0.2293841489808603
5665 4.800345571733355 0.18669865871078226 4.384263895526801 0.22938301749577156
5666 3.795924231233692 0.18669776601883536 3.3798443341264552 0.22938213108840122
5667 3.6284383685776516 0.18669682115308614 3.2123603444803472 0.22938120294421843
5668 4.11549252485865 0.18669575065587493 3.699416650828323 0.22938012337445196
5669 4.852655219235259 0.18669495926540441 4.436580899574151 0.22937936039570342
5670 5.433668258848715 0.18669379055506932 5.017596291248872 0.22937817704477312
5671 5.61946296520059 0.18669304353946714 5.203392465108868 0.22937745655225528
5672 5.396426223411792 0.18669189758915283 4.980358020430124 0.22937630539251505
5673 4.926704370975724 0.18669107873205038 4.510637795204879 0.22937549703879465
5674 4.4380825485591275 0.18669005297532706 4.022018008713811 0.22937448686998926
5675 4.113983661632193 0.18668909344142667 3.6979210536398557 0.22937351455091082
5676 4.028565570542287 0.18668822287143008 3.612504664802571 0.22937268286828566
5677 4.141805750976676 0.18668712205827978 3.725747080652523 0.22937154826587292
5678 4.3414542274363 0.1866863762609567 3.9253969930435386 0.22937085813180486
5679 4.503469399055019 0.1866851891242896 4.087414583932411 0.22936962599831903
5680 4.542827137842627 0.18668449683175498 4.126773646709979 0.2293689943008936
5681 4.437600178849483 0.1866833019770746 4.0215491210398095 0.22936775583259922
5682 4.223925086520129 0.18668258572625065 3.8078754077874946 0.22936709300638394
5683 3.9708585467306206 0.18668145216734458 3.5548111667704743 0.22936592779280196
5684 3.7492649218666845 0.18668065681883528 3.333219094631184 0.22936517041666507
5685 3.607238710953945 0.18667962243824066 3.1911949666418193 0.22936412187388502
5686 3.5590412349316147 0.1866787285858614 3.142999258447758 0.22936324789799528
5687 3.5879235738424677 0.18667779495223313 3.1718834614033633 0.2293623174868717
5688 3.6583976656575334 0.1866768166303392 3.2423595055855547 0.22936134344163966
5689 3.731521233893624 0.18667595736920037 3.315484776099854 0.22936050042456957
5690 3.7775179810796446 0.1866749293643625 3.361483584992299 0.2293594667229836
5691 3.7824619892659275 0.1866741052868411 3.366429218334333 0.22935866564475363
5692 3.7485151316508927 0.18667306735658326 3.332484445924124 0.22935761837018534
5693 3.689360228528975 0.18667224137199367 3.273331170903128 0.22935681625385357
5694 3.623453819960253 0.18667122537384803 3.2074268022616 0.2293557923248049
5695 3.567661092651024 0.18667037255110053 3.151635759833852 0.22935496026607122
5696 3.532978307637577 0.18666939556504752 3.1169549325622925 0.22935397951023698
5697 3.5229863032209447 0.1866685068022019 3.106964689508316 0.2293531069104271
5698 3.53470904275357 0.1866675704027958 3.118689301133858 0.2293521712169161
5699 3.560997082886953 0.18666665068104943 3.144979168419839 0.22935126378606455
5700 3.5933921747381437 0.18666574456223145 3.177376068914347 0.22935036126156508
5701 3.6246170873368486 0.18666480808211855 3.2086028438144276 0.2293494354403026
5702 3.6501862626510246 0.18666391553827671 3.2341738004200047 0.2293485466927432
5703 3.6690140084767155 0.18666298017678284 3.2530034049969756 0.22934762330295713
5704 3.683192983151951 0.18666208325327896 3.2671841725663238 0.22934672733234818
5705 3.6972802823991326 0.18666116614602069 3.2812732897152306 0.22934582653788158
5706 3.717464271298752 0.18666024910209167 3.3014591175305332 0.22934490466612703
5707 3.7509350441856295 0.18665936424933904 3.33493163664982 0.2293440432864708
5708 3.8056783451375233 0.18665841485941298 3.3896768497086347 0.2293430805694756
5709 3.890834216733031 0.18665757286908394 3.4748343719728823 0.2293422718910646
5710 4.017687638601195 0.18665658172793653 3.6016898006881966 0.22934125618506154
5711 4.2013921444084135 0.1866557913421915 3.785395841179368 0.2293405118868535
5712 4.463557025018384 0.1866547496253435 4.047562844334133 0.22933943105890664
5713 4.836041356159575 0.18665402056420585 4.420048570842716 0.22933876475265344
5714 5.366453688469904 0.18665291665130332 4.9504631693611 0.2293376024575007
5715 6.126360427705256 0.18665226348385575 5.71037112965196 0.22933703456944074
5716 7.223571348069278 0.18665107856385313 6.807584504851429 0.22933576465399463
5717 8.821026272087366 0.18665052569430246 8.405040417548557 0.2293353288445063
5718 11.165640460297903 0.18664922802140235 10.749657324398067 0.22933390787843475
5719 14.633225993777103 0.18664881638059538 14.217243517564235 0.22933365983227275
5720 19.797354444244025 0.18664735329903903 19.381375074384014 0.22933201656096985
5721 27.53652173242161 0.18664714989810705 27.12054253580985 0.22933204671365112
5722 39.19629796823781 0.1866454361955522 38.78032246554142 0.22933006650083604
5723 56.83650599340732 0.18664554812488524 56.42052992644038 0.22933051884205785
5724 83.58727805812156 0.18664344914069372 83.17130658800717 0.22932802097369992
5725 124.15180969658626 0.18664404293545972 123.73583653439762 0.22932911925317762
5726 185.41388041054086 0.1866413530695243 184.99791322963424 0.22932582783709907
5727 277.03735347628486 0.18664267476751684 276.62138289826237 0.22932790325493133
5728 411.46939126899446 0.18663910384466356 411.05342873725743 0.2293234278923556
5729 602.2510875302623 0.1866414716213737 601.8351191470175 0.2293269116234861
5730 857.9469666731837 0.18663669408987077 857.531009168962 0.22932081013181943
5731 1168.9791046063706 0.1866403655048371 1168.5631381797687 0.22932606109709838
5732 1486.2276508429943 0.18663428588390701 1485.8116983681043 0.22931818900617493
5733 1705.2958577490047 0.1866390078615119 1704.8798938456794 0.22932489546393492
5734 1688.1081619125898 0.18663239357172393 1687.69221326191 0.22931625710818693
5735 1355.2721737025583 0.18663673696598407 1354.856214445104 0.22932252048846333
5736 797.2622863210678 0.1866316133678949 796.8463388714453 0.22931583625458046
5737 270.10597145113394 0.1866333089144451 269.6900195670621 0.229318575157359
5738 21.13461712797599 0.18663168534460492 20.718668859719823 0.22931658291156198
5739 109.64243395179193 0.18662958699722948 109.22649015459453 0.22931421020017023
5740 389.4621458496726 0.18663147215340045 389.0461974273455 0.22931695017372122
5741 628.4662271097039 0.18662674324324904 628.0502893595229 0.2293110069378036
5742 654.764387789078 0.1866300179422505 654.3484421148111 0.22931565632478135
5743 456.98936820785894 0.18662534607749337 456.5734331230936 0.22930973868784177
5744 182.4894219098462 0.18662718776355672 182.07348221013748 0.2293125119451499
5745 16.56840683764988 0.18662501569313214 16.152471916542222 0.22930990541452748
5746 38.80029517109395 0.18662384673320356 38.384362655063626 0.22930866929712046
5747 181.5056076240269 0.186624619512841 181.08967302206702 0.22930998244706316
5748 305.323567491458 0.18662115539056098 304.9076406497747 0.22930568629272832
5749 310.45830966137135 0.18662322525347566 310.04237771439375 0.2293087217240985
5750 201.69862763772605 0.18661963837605625 201.28270372927565 0.22930427007433757
5751 69.15205706798837 0.18662076099181021 68.7361302811125 0.22930602588405208
5752 6.324631202113709 0.18661891348067108 5.908708379079063 0.22930390955397514
5753 37.94343119320646 0.18661796461489458 37.527510345538445 0.22930288305311694
5754 114.1708161186938 0.18661808342932626 113.75489463681168 0.2293033984527959
5755 162.2169250942436 0.18661569123496102 161.8010089620778 0.22930044093087454
5756 144.50535713492772 0.1866165121387044 144.08943873706082 0.2293018857281909
5757 80.16190253850472 0.18661423864094387 79.74598919989182 0.22929909997195208
5758 20.512890712807145 0.18661425362886666 20.096977014318828 0.22929944485944923
5759 4.313968736762171 0.18661324114421793 3.8980571278323497 0.22929836778560364
5760 30.910897039843277 0.18661188100665713 30.494988312220453 0.22929684661616373
5761 68.50545615179573 0.1866120674485638 68.08954669037504 0.22929739397212232
5762 83.77281079628924 0.18660994490138488 83.35690601874131 0.22929483264653108
5763 66.54685304769718 0.1866103502956083 66.1309470122979 0.2292956851036835
5764 32.768630831471825 0.18660856711961563 32.35272869619021 0.22929356816199947
5765 7.749100241308688 0.18660820573011533 7.333198638787751 0.22929339679082153
5766 5.764103092915732 0.18660744032869564 5.3482030127195666 0.2292926398674704
5767 21.847205749880995 0.18660605035569353 21.431308610353703 0.22929108917159854
5768 39.23740614977416 0.1866061384460922 38.82150853697493 0.2292914743531325
5769 43.69476318999169 0.18660423176723975 43.27886972780096 0.22928923042349217
5770 33.063754325874775 0.1866044499726454 32.64786008857242 0.22928978732970312
5771 16.375759775867643 0.18660279534731025 15.959869098102264 0.229287882418069
5772 5.267335530454447 0.1866024827081245 4.851445324343289 0.22928772340303324
5773 5.312997699525507 0.18660151732057478 4.897109437775404 0.229286744429529
5774 13.386258517568868 0.18660052017180506 12.970372333867752 0.22928566352930982
5775 21.579008665156948 0.1866001171389098 21.16312310862095 0.22928543939708695
5776 23.547279503713742 0.18659878578495312 23.131396809735357 0.22928390819343444
5777 18.463264869174886 0.18659846219071327 18.047382617552774 0.22928378943139976
5778 10.443169682269453 0.18659730537239055 10.02728988470006 0.2292824921970001
5779 4.799939313419838 0.1865966235187385 4.38406079962817 0.2292818902729299
5780 4.285923844812024 0.18659593540357097 3.87004668713497 0.22928122227348294
5781 7.815280053615414 0.18659478186952602 7.3994052865313815 0.22927998521450624
5782 11.957258244201302 0.18659449598729597 11.541383891966708 0.22927985624729863
5783 13.618324677001684 0.1865930832823503 13.20245332269917 0.22927827102016263
5784 11.936058522834632 0.18659289616662839 11.5201873549484 0.22927827171960374
5785 8.361236138914618 0.1865915529762338 7.945367804013634 0.22927678192475065
5786 5.275395888837065 0.18659117198131087 4.859528199822969 0.2292765170327849
5787 4.325547872357421 0.18659010672845594 3.909682360802287 0.22927540482667844
5788 5.570453402243663 0.1865894354880584 5.154589224055567 0.22927474270003728
5789 7.781315022421921 0.1865886270678628 7.365452413388791 0.2292739819652678
5790 9.456309582898639 0.1865877891171229 9.040448707536804 0.22927308624471157
5791 9.781857025016908 0.18658704105110005 9.365997568274665 0.22927241569114445
5792 8.985012354131875 0.18658626780786822 8.56915449208041 0.2292715942435966
5793 8.009859953727046 0.18658535141544502 7.594003891951328 0.22927071036027333
5794 7.85998095873803 0.18658483668776565 7.444125903032873 0.22927021901739036
5795 9.065602797147427 0.18658361437099447 8.649750240197363 0.2292689425790697
5796 11.557489185139934 0.18658343091630678 11.141636882101658 0.22926887212196956
5797 14.936240098050831 0.18658189068632128 14.520391011748963 0.22926719561554704
5798 18.911510133874913 0.1865820041184138 18.495660640358473 0.22926748939802682
5799 23.650925796459692 0.18658020484020896 23.23508008697293 0.2292655046465545
5800 29.900474604331396 0.1865805564626115 29.48462797938932 0.229266068479464
5801 38.90363296078037 0.18657853205294092 38.487790589146535 0.2292638395808942
5802 52.267197426545046 0.18657913330219025 51.85135362664957 0.22926466659328743
5803 71.92714995554157 0.1865768115910795 71.5113110206007 0.22926212334978247
5804 100.30117133504723 0.18657780351431072 99.88533016040343 0.2292633711294953
5805 140.58676110208435 0.18657497251520402 140.17092586281248 0.2292602667566645
5806 197.06198418038625 0.18657663233245925 196.64614528463457 0.22926226341923106
5807 275.1044463412054 0.18657296037381554 274.68861517747064 0.22925820336092242
5808 380.50597045756194 0.18657565330023718 380.0901334205849 0.22926138367685114
5809 517.37519277849 0.18657077082651843 516.9593660780534 0.22925592961008082
5810 683.8441821450642 0.18657482032298586 683.4283466488398 0.2292606759014546
5811 865.1981338249628 0.18656852062467 864.782311719003 0.22925358533521534
5812 1026.708818532744 0.18657390833670423 1026.2929847483356 0.2292598760718565
5813 1113.1086220168247 0.18656656187614548 1112.69280387367 0.22925158127860423
5814 1066.0472681122333 0.18657243380573657 1065.6314372525412 0.229258425886169
5815 862.0742054121497 0.18656543840240372 861.6583894319621 0.22925054178521664
5816 548.649182094621 0.18656993409455094 548.23335636219 0.22925579833646612
5817 236.92071575404793 0.18656534831956498 236.50489971943338 0.22925068629499598
5818 41.282266157223546 0.18656663096302492 40.866447273611094 0.2292522526494335
5819 12.3642846256478 0.18656566714390763 11.948467665688806 0.22925129281508505
5820 117.10486859180462 0.18656341763392284 116.68905635994378 0.2292488142269171
5821 268.8983985935741 0.1865654708382719 268.4825818229932 0.22925129974261835
5822 375.77661495488394 0.1865610742676214 375.36080750185397 0.22924637876235027
5823 381.64487284863395 0.18656421002651452 381.22905855886955 0.2292500797378662
5824 288.7598082884473 0.18655987699096135 288.3440031534735 0.22924525798282258
5825 151.66203497313495 0.18656189609089327 151.24622542229704 0.2292476547470249
5826 41.974498581821976 0.18655950921545447 41.558693992945905 0.2292450796606176
5827 5.427325077658233 0.1865591205825756 5.011521247567394 0.2292447095082636
5828 40.377332271094915 0.1865592115562576 39.96152809073651 0.22924496880214687
5829 107.87600641818717 0.1865566698368238 107.46020760231013 0.2292421460402163
5830 159.87866028850314 0.18655831245786975 159.46285781822365 0.2292441578216147
5831 166.1261341602021 0.186555006821854 165.71033866303893 0.22924049034131758
5832 126.91916293613242 0.18655659574979594 126.5033639332934 0.22924240708923713
5833 67.74991344239277 0.18655409038761792 67.3341196659068 0.22923968609835138
5834 20.844402610524853 0.18655433367879268 20.428608239058217 0.22924003778784413
5835 5.889088095892469 0.1865534727412239 5.473295410553871 0.22923921259737437
5836 21.552318114138906 0.1865520661571865 21.136528374998825 0.2292376729828925
5837 50.56511303186765 0.18655262123769786 50.14932195253809 0.22923845809186705
5838 72.31559084872684 0.1865502338257801 71.89980479910184 0.22923581579920974
5839 74.42098346304098 0.18655124309455604 74.00519512782658 0.22923709211984344
5840 57.57190401136825 0.18654895450279305 57.15612046258742 0.22923459427803686
5841 32.56129909131673 0.18654939081017474 32.1455145171947 0.22923518331185666
5842 12.52178207265426 0.18654802894137387 12.106000271865375 0.22923377184751023
5843 5.4623986977601255 0.18654736635850802 5.046618246807459 0.22923308459415778
5844 11.117359132894578 0.18654710887596712 10.701579079426285 0.22923294459232624
5845 22.855134796686357 0.18654550675470813 22.439358105626987 0.22923118430466394
5846 32.44285491160918 0.18654591763134418 32.02707719790166 0.2292317960761802
5847 34.53937291600967 0.18654399509241143 34.12359923163603 0.22922968928122855
5848 28.744115814424926 0.18654437886020037 28.328341191613617 0.22923024395110864
5849 18.744247667949086 0.18654280236059387 18.328476305520713 0.2292285600677771
5850 9.616256563326738 0.1865426100220469 9.200485523879308 0.22922842942538293
5851 5.021505832692865 0.18654174855796216 4.605736499793618 0.22922758434128446
5852 5.718400288164611 0.18654082160467814 5.302632868077702 0.2292265984822305
5853 9.824996993936743 0.18654062539083696 9.409229848218262 0.22922652032764385
5854 14.287980740721254 0.18653919154930293 13.87221659296279 0.22922495620916272
5855 16.56643766458014 0.18653930482832637 16.15067313765249 0.22922522209932186
5856 15.692654492011085 0.1865377872548414 15.2768931272813 0.2292235774749441
5857 12.371804541652494 0.18653778045294483 11.956043075202386 0.22922368599716494
5858 8.298349714323255 0.18653656060743223 7.882590750934227 0.229222402781595
5859 5.179533475243801 0.1865361418939293 4.7637753140735315 0.22922201927633945
5860 3.97256057831802 0.18653539660640395 3.5568038855531396 0.2292212961584761
5861 4.626344922242083 0.18653451214483066 4.210590043807395 0.2292203662898581
5862 6.32147795069575 0.18653418018256596 5.905723647117985 0.22922012339519943
5863 7.984079886809366 0.18653298546946534 7.568328065101319 0.2292188362385809
5864 8.788598690278976 0.18653284594728964 8.372847034726103 0.22921880960558352
5865 8.442312086796802 0.18653159445640222 8.02656302693733 0.22921746540306853
5866 7.1877526962584675 0.1865313931380686 6.77200394726308 0.229217355857319
5867 5.589258999800076 0.18653031199714362 5.17351246755832 0.2292162202446116
5868 4.240683714426322 0.1865298699229226 3.8249380244142923 0.22921582008910746
5869 3.528223359688905 0.18652907681448092 3.1124792550316798 0.22921502784274464
5870 3.52764535328928 0.18652834232682636 3.111902730584104 0.22921428037834957
5871 4.042644836890031 0.18652782568081924 3.6269031974052215 0.2292138138039907
5872 4.735336963566892 0.18652686453055 4.319597298864114 0.22921280017222867
5873 5.277989426396191 0.18652651757129277 4.862250378412552 0.22921253041234535
5874 5.465789005172434 0.18652546203137163 5.050052134346244 0.22921140879481747
5875 5.2603910684519555 0.18652514263452025 4.844654758975168 0.22921116684226686
5876 4.766149477897562 0.1865241301968904 4.3504152476484235 0.22921010005224823
5877 4.163963610891148 0.18652371736000625 3.7482301503371973 0.22920974319394505
5878 3.6353644192183014 0.18652284384595183 3.219632731649377 0.22920884372297248
5879 3.304401925989744 0.1865222720111257 2.888671358426513 0.2292082955521052
5880 3.2115938322406197 0.18652157105048647 2.795864659293552 0.22920760189658126
5881 3.3200937091135954 0.18652083707981945 2.9043660120187202 0.2292068600150554
5882 3.543877545862926 0.18652028511795207 3.1281509176777065 0.22920634306726767
5883 3.783678521657905 0.1865194337074087 3.3679536264815533 0.22920546146894277
5884 3.9579698278919446 0.18651897127420475 3.5422458066879723 0.2292050499297678
5885 4.021269182604565 0.1865180700037664 3.6055470032675054 0.2292041093332929
5886 3.967945751111775 0.18651762758419227 3.5522244031491597 0.22920372037842254
5887 3.82428828621031 0.18651674247872171 3.4085687444106267 0.2292027993209613
5888 3.6341794362775484 0.18651626176023298 3.218460810836661 0.22920236368065453
5889 3.4438663140055787 0.1865154404026451 3.028149354975866 0.2292015186270676
5890 3.290075794178419 0.18651488622039003 2.8743599133407 0.2292009946173288
5891 3.1935472575276256 0.18651415080474737 2.7778328548783273 0.2292002518445512
5892 3.158111656976235 0.18651351343765854 2.742398515548236 0.22919962799034016
5893 3.1739688066559575 0.18651286245369675 2.7582569585417405 0.22919898566052016
5894 3.2232026181132154 0.18651215280510258 2.8074921903767223 0.22919827493139056
5895 3.2856106514290873 0.18651156805722666 2.8699013719299034 0.22919771144195744
5896 3.3434363300184633 0.18651080935446054 2.9277285792630394 0.22919694140096342
5897 3.3842850433323086 0.18651026471362872 2.9685783528616465 0.22919642575703342
5898 3.402123097220177 0.18650948400403097 2.9864179847259322 0.22919562849021335
5899 3.3967328795388845 0.18650895313298654 2.981028796958714 0.2291951294471837
5900 3.3721857448346038 0.1865081747065907 2.9564832363461173 0.22919433378189558
5901 3.3349521244116547 0.18650763628368902 2.919250662103332 0.2291938260246334
5902 3.292112048589739 0.1865068778723315 2.876412117684303 0.22919305303310453
5903 3.249991412287645 0.18650631801334405 2.8342925742316343 0.22919252004266638
5904 3.213328746636904 0.1865055896189094 2.7976313753658535 0.2291917816521409
5905 3.184968810892249 0.18650500198156766 2.769272593075128 0.22919121583555305
5906 3.1659574603227707 0.18650430662291984 2.7502626379957924 0.2291905157040587
5907 3.1559013090488532 0.18650369103020042 2.740207701243456 0.22918991677519704
5908 3.1534384107875146 0.18650302653474674 2.737746131852194 0.2291892524005737
5909 3.1567121995298377 0.18650238696059254 2.7410211875610853 0.22918862500815995
5910 3.163768866958375 0.18650174803770092 2.7480791287506308 0.2291879901700435
5911 3.172845257079439 0.18650109060451078 2.757156824935735 0.22918734153919354
5912 3.1825409435548764 0.1865004706811327 2.7668537444132655 0.22918672846047786
5913 3.191890111474911 0.18649980205548916 2.7762042429150138 0.22918606650440806
5914 3.200360445556866 0.18649919461334835 2.7846757835196967 0.22918546742382065
5915 3.2078053652654757 0.1864985209486691 2.792122044814472 0.2291847995023345
5916 3.214398153439609 0.18649792030770423 2.798716025540538 0.2291842075913667
5917 3.2205649400879546 0.18649724671583204 2.8048841534753626 0.22918353989676
5918 3.2269347601734117 0.18649664833503926 2.811255162235709 0.22918294960266353
5919 3.234312475050323 0.18649597878107657 2.818634209218258 0.22918228705098842
5920 3.243684795314842 0.18649537920073866 2.828007722105114 0.22918169400898947
5921 3.2562613169332897 0.1864947166923844 2.8405855597524114 0.22918104048849378
5922 3.273560448662849 0.18649411324056886 2.8578858942785246 0.22918044114375585
5923 3.297548310875582 0.1864934602029178 2.8818750506754367 0.2291797999972272
5924 3.3308497255305767 0.18649285055578846 2.9151776839391523 0.22917919103563614
5925 3.3770587843755013 0.18649220932526617 2.9613880093437164 0.22917856570651854
5926 3.4411924813358894 0.18649159096179596 3.025522947042012 0.22917794333208108
5927 3.5303588942761763 0.1864909643858467 3.1146905917190755 0.22917733817125424
5928 3.65474038193734 0.18649033392153816 3.239073350819806 0.22917669719599595
5929 3.829063858719917 0.1864897261094893 3.4133980141073774 0.2291761185030503
5930 4.074794240265009 0.18648907843078763 3.6591297107028224 0.22917545113139803
5931 4.4234620758231395 0.18648849576995824 4.007798671455481 0.22917490859770023
5932 4.921690961079309 0.18648782281303664 4.5060289355868886 0.22917420267938385
5933 5.638919030878591 0.1864872754546926 5.223258043896338 0.22917371152756064
5934 6.679188491336265 0.18648656436270608 6.263528979075769 0.22917294789778947
5935 8.199441474812817 0.18648606851504754 7.783782874095691 0.2291725322020775
5936 10.437670228409422 0.18648529874228506 10.022013249176538 0.2291716804905981
5937 13.756922570332572 0.18648488030799618 13.341266311572864 0.22917137845171145
5938 18.713162650332343 0.18648401899188918 18.297508240953622 0.22917039038683187
5939 26.161421495550208 0.18648371936810326 25.745767513439205 0.22917026274290073
5940 37.4179102667561 0.18648271397559996 37.00225849125828 0.22916906152221755
5941 54.50965083038777 0.18648259909967946 54.0939990266114 0.22916920467669227
5942 80.54069115317476 0.18648136621826564 80.1250421181936 0.22916766876289502
5943 120.22182653110208 0.18648153960138592 119.80617675771421 0.2291682337864831
5944 180.54538557655226 0.18647995002400808 180.12973945129556 0.22916617523269528
5945 271.5314436872347 0.18648056701392338 271.1157957311053 0.22916738911546206
5946 406.53399548516336 0.1864784348674687 406.1183525132419 0.22916453705394804
5947 601.0871031188453 0.18647969969876463 600.6714567182788 0.2291667008677356
5948 867.5931772826917 0.18647681259013724 867.1775377285772 0.22916274152431457
5949 1202.6011258010788 0.18647889004124196 1202.1854808006642 0.22916611037340856
5950 1563.8497989341672 0.18647519065929727 1563.4341628045743 0.22916093893359538
5951 1848.1535217150733 0.18647788766489237 1847.7378785513893 0.2291652760192017
5952 1902.1802667012435 0.18647393520691233 1901.764633115117 0.2291596509195375
5953 1611.6683397814484 0.18647619869808488 1611.2527000869636 0.22916349578669112
5954 1034.9896641762375 0.18647349902450913 1034.574031137042 0.22915954017096307
5955 435.44502714151645 0.18647362230711542 435.02939307091737 0.22916044829193696
5956 109.81951069378768 0.18647372320600214 109.40387657916156 0.2291603914201104
5957 166.31044737130696 0.18647079678767847 165.8948195581486 0.22915701637066996
5958 468.03375144729864 0.18647376280349495 467.6181166920392 0.22916099245595437
5959 751.3665802274427 0.18646864017228013 750.9509570869233 0.2291545003470955
5960 798.7956159312657 0.18647281511984104 798.3799828979452 0.22916021820073976
5961 575.2369396383776 0.1864676921912178 574.8213182812486 0.22915366493782377
5962 247.4808470946394 0.1864706533204916 247.0652186889654 0.22915775235350214
5963 43.698402820713014 0.1864677341691223 43.282780881755585 0.22915420478831
5964 65.9239454238569 0.18646797195494824 65.50832289134813 0.229154560553827
5965 229.9354170178457 0.18646778065161476 229.51979450111637 0.22915473607772066
5966 362.67048442697507 0.18646583130163263 362.2548664766866 0.22915211898683313
5967 347.6114814531072 0.18646696670497442 347.1958604247585 0.22915406164373395
5968 204.61816889313872 0.18646470800984405 204.2025530939621 0.22915109116676538
5969 54.07849333096887 0.18646524360267147 53.662875970226395 0.22915211713980446
5970 3.8471331247116183 0.18646423181396754 3.431517934785162 0.22915095811248853
5971 63.87400915004071 0.18646329639269907 63.45839599428322 0.22914985936479182
5972 156.48740261594247 0.1864636002006389 156.07178842161608 0.22915059412576194
5973 194.23475718002362 0.18646185774670762 193.81914700793578 0.22914831434114294
5974 150.20521219495862 0.18646230565681116 149.78960059743463 0.22914929186716715
5975 68.35232244974438 0.18646110431002294 67.93671361377224 0.22914773166210695
5976 15.498350813020053 0.1864604970476611 15.082743057080933 0.22914725889145932
5977 23.154805475284 0.18646062222353862 22.739197321594364 0.2291475314660966
5978 69.02765356922447 0.18645873928008563 68.61204954431483 0.22914528562956163
5979 105.21679789354823 0.18645984511855265 104.80119112832003 0.229146920109654
5980 100.80611536651291 0.18645747212063976 100.39051390486003 0.2291439895322411
5981 62.896032411485635 0.18645853637657958 62.480428308523365 0.2291455665856942
5982 23.874154052841046 0.18645668831787957 23.45855400154561 0.22914336297755505
5983 11.096112051519642 0.18645691823452204 10.680511353697431 0.2291437795876872
5984 26.382694898235165 0.18645601951330204 25.967095986693153 0.22914289202871252
5985 49.68568403124681 0.18645541280020717 49.27008647106302 0.229142147383585
5986 58.92752459932974 0.1864550899526613 58.511927456062175 0.22914205331490584
5987 47.312274507904405 0.18645427057633085 46.89667921780774 0.2291410195203328
5988 25.505864325179026 0.186453808539727 25.090269795698127 0.2291407209411707
5989 10.072201928766686 0.18645341870771429 9.656608216127028 0.22914029393194416
5990 9.739130217569498 0.18645237530621525 9.323538667538452 0.2291391747248305
5991 20.394998747994347 0.1864525882749823 19.97940656559459 0.22913959412477558
5992 30.745306385666357 0.1864510636126203 30.329717524817816 0.22913779723592026
5993 32.10983912824509 0.1864515589798003 31.69424895709197 0.22913861217332543
5994 24.266556924775244 0.18644999863939304 23.850970161950578 0.22913676418527346
5995 13.920673258530693 0.18645031275627882 13.505085623011956 0.2291373227624582
5996 8.442618692593541 0.1864490974474582 8.027033635054565 0.22913596009151851
5997 10.419190629845396 0.1864490050073575 10.003605682246043 0.2291359425919958
5998 16.785625125426538 0.1864481719526551 16.370041830990953 0.22913512248292972
5999 22.17347514052865 0.1864478154437054 21.757892602751394 0.22913472233355214
6000 23.186273225886925 0.1864470846426809 22.77069208122117 0.2291340600230734
6001 20.410704422826754 0.18644681654414208 19.99512384351809 0.22913376276452407
6002 17.26182695883536 0.18644583194221082 16.846248358177608 0.22913276871554009
6003 17.14289038698595 0.1864459506169543 16.727311454120553 0.22913298224844486
6004 21.24208304389206 0.18644451256609718 20.826507143474558 0.22913138785140405
6005 28.339785665548042 0.1864451031396908 27.924208343315467 0.22913221909288564
6006 36.33053717872499 0.18644323138758082 35.91496388125072 0.22913006608669145
6007 44.08996467195423 0.18644419850047456 43.674389108018026 0.22913136543572993
6008 52.40096169578741 0.18644202109447744 51.98539082270118 0.22912885199175184
6009 63.574084675052426 0.18644324902168094 63.15851099051567 0.22913043551507203
6010 80.31512011227561 0.18644082826844321 79.89955160948082 0.22912767452634372
6011 104.77024218652443 0.18644233688352835 104.35467030926785 0.2291295403730447
6012 138.3166977969649 0.18643955697190928 137.9011318362014 0.22912640379157234
6013 182.0440651604469 0.18644155424332232 181.62849480118416 0.22912880501943916
6014 237.31570063171282 0.18643813329713144 236.90013755848616 0.2291249399295041
6015 305.75192385763097 0.18644094189720284 305.3363546303768 0.22912828535696478
6016 388.15097636018555 0.18643655762060585 387.73541652059987 0.2291232819650642
6017 482.3965464837027 0.18644044703206125 481.98097812115117 0.22912791551950487
6018 580.7293478800501 0.18643493943149322 580.3137913732157 0.22912156740284917
6019 667.7004757235972 0.1864398931436672 667.2849083528977 0.2291274775558599
6020 720.6076432792798 0.1864335200848913 720.1920896679701 0.2291200912248899
6021 715.1257826912114 0.18643897932242703 714.7102171023681 0.2291266095208371
6022 636.2833999340313 0.18643262486784232 635.8678480688236 0.22911924033988398
6023 490.85435025105784 0.1864374139229489 490.43878786822887 0.2291249689060456
6024 311.48066668058556 0.18643243334963805 311.0651150263562 0.22911922087972741
6025 146.18205187698624 0.18643520938752933 145.76649409195412 0.2291225756445998
6026 37.21656211826425 0.18643271906683226 36.80100963920371 0.2291197599937056
6027 3.18837028370682 0.1864327846420922 2.772817574130487 0.22911992493424083
6028 34.77210680686518 0.18643296944260593 34.356553585118206 0.22912025230436947
6029 103.22603640012682 0.1864306510010424 102.81048813032892 0.22911761879685535
6030 173.82477690115272 0.1864327550534126 173.4092239534157 0.22912019268360212
6031 217.7468054166753 0.18642911835085413 217.33126027713274 0.2291160211917044
6032 219.9863354264804 0.18643188619123463 219.57078417903352 0.22911936125563148
6033 182.43561177686908 0.18642825514561617 182.0200683131109 0.229115208612567
6034 121.37975128773554 0.18643040951911588 120.96420306005571 0.2291178181607179
6035 59.72749527389243 0.18642789942934032 59.31195238825035 0.22911498621274135
6036 17.19220590757058 0.1864285903229162 16.776661439846993 0.2291158774006743
6037 3.0693596095105553 0.1864277162479306 2.6538169332595984 0.2291149600030266
6038 14.62779908474199 0.1864267902870448 14.212258332629627 0.2291139618253178
6039 40.61954000429558 0.18642736750271743 40.203997900932464 0.22911473586040187
6040 67.13470492878453 0.18642528718057774 66.71916724739846 0.2291123942054829
6041 82.99516996953363 0.18642665520988527 82.57962922927709 0.22911408504666733
6042 83.02938211721585 0.18642419106401045 82.61384662535323 0.2291113007986129
6043 68.70557020194742 0.18642555158470478 68.29003167271367 0.2291129776490554
6044 46.387722069986765 0.1864234532670355 45.97218799369141 0.22911062302831695
6045 24.17351665063094 0.18642416907889883 23.75798093558913 0.22911154596291286
6046 8.667772283822432 0.18642291344361864 8.252239196799472 0.22911017357934219
6047 2.937888599839501 0.1864226962160076 2.5223558944030557 0.22911000922043773
6048 6.1899080578165115 0.18642237795322394 5.774375952210847 0.2291097276524406
6049 14.883817551470383 0.1864213116332537 14.46828766535278 0.22910857448435085
6050 24.514959365372953 0.18642169879879797 24.099428552720266 0.22910911385388724
6051 31.276630099048642 0.18642012283570278 30.861102609845968 0.22910736636697102
6052 33.10263630648653 0.18642081124994997 32.68710723800195 0.22910825723462622
6053 29.926309107685075 0.186419151858833 29.51078354520732 0.22910641061892184
6054 23.267806125188518 0.18641973075359394 22.852279218919804 0.2291071755151173
6055 15.424112606735099 0.1864183513771224 15.008588602648235 0.22910565270974037
6056 8.60164868701536 0.18641852837328243 8.186124207884372 0.22910595075770357
6057 4.273062887167722 0.18641763539620082 3.85754025860253 0.22910499316899063
6058 2.908337232132359 0.18641729598986817 2.4928152467544695 0.22910468938802148
6059 4.069357184914113 0.18641691479479053 3.653835941588893 0.2291043285304285
6060 6.744015497324328 0.18641611292406157 6.328495900645181 0.22910348375508544
6061 9.756246255601388 0.1864161248563986 9.340726547545446 0.2291035831995443
6062 12.115023607562287 0.186415026178264 11.699506192259914 0.2291023891241096
6063 13.224909682424428 0.18641523665684218 12.809391722890142 0.22910272287744352
6064 12.941129986131232 0.1864140468935866 12.525614520020596 0.22910141921704802
6065 11.497986209681548 0.18641425451845087 11.082470203223354 0.22910175193974225
6066 9.361710508781467 0.18641315759567362 8.946196796913737 0.22910055427205592
6067 7.0646120554998 0.18641320572781672 6.6490981480047955 0.22910070176718766
6068 5.065273721662465 0.18641232437012026 4.64976164229634 0.22909975499600524
6069 3.662098637273864 0.1864121274813437 3.246586894107647 0.22909961568487375
6070 2.965992148892743 0.18641150973712223 2.550481661617206 0.2290989775384145
6071 2.9223746815021068 0.18641105493966204 2.5068650915622253 0.22909853500021943
6072 3.3633838034916836 0.1864106827790746 2.9478749352786515 0.2290981854339577
6073 4.069919897053827 0.18641001335336196 3.6544123940572075 0.229097489643258
6074 4.827192712412751 0.1864098244618268 4.411685531932149 0.22909735601877512
6075 5.464015388332301 0.18640901525206374 5.048509878407133 0.22909649467310472
6076 5.872756100382222 0.18640892824159672 5.457250690818677 0.2290964813219486
6077 6.011736219917078 0.18640806167942156 5.596232606671551 0.22909555156610562
6078 5.895002257780482 0.18640799752230636 5.479498695067599 0.22909556519057706
6079 5.57504856547068 0.18640714563260882 5.159546767654423 0.22909465218364736
6080 5.123930117214054 0.1864070417652667 4.708428456706735 0.22909461874205206
6081 4.616475815691673 0.18640625607653055 4.200975776110782 0.22909378350435947
6082 4.1180428497174635 0.18640607262097963 3.7025431213217175 0.22909365577476623
6083 3.677385885504866 0.18640538144438906 3.2618875722559553 0.22909293180452167
6084 3.32432946703982 0.18640510091761317 2.90883167696439 0.22909268915781675
6085 3.071020890059448 0.18640451204714645 2.655524292447926 0.22909208556437535
6086 2.9154442296878624 0.1864041348661959 2.499948366163017 0.22909172865864957
6087 2.845857887774201 0.18640364124733522 2.430363009627124 0.22909123689974215
6088 2.8451767732690247 0.18640317944712623 2.4296828136345017 0.2290907801873965
6089 2.894646408792019 0.18640276558548363 2.479153261477676 0.2290903817288594
6090 2.976520735265255 0.1864022366755834 2.5610286524839956 0.22908984610567634
6091 3.0757161195723643 0.1864018842288807 2.66022471622967 0.22908951911381328
6092 3.180577706692654 0.18640130634465102 2.7650874742287233 0.2290889261192801
6093 3.2829911659888693 0.18640099813284636 2.8675015176076175 0.2290886502484052
6094 3.3780585310494398 0.18640038688955482 2.9625701258379915 0.22908801832189338
6095 3.4635641623734723 0.1864001092151324 3.04807627569868 0.22908777745966025
6096 3.5393610347710136 0.18639947613514668 3.1238744385374844 0.22908712009838259
6097 3.606811691087542 0.1863992197158869 3.1913255679365076 0.22908690343514718
6098 3.668308955899515 0.18639857181537547 3.252824155333917 0.2290862287502225
6099 3.726940391273546 0.18639833180181742 3.311456028723092 0.22908603074863673
6100 3.786260130519402 0.18639767184968317 3.370777116845494 0.22908534182422463
6101 3.850205967402834 0.18639744739765485 3.434723358342148 0.22908516166303147
6102 3.9231053277846786 0.18639677441586056 3.507624096175109 0.2290844571937088
6103 4.009813331925072 0.18639656819268755 3.5943324655870157 0.2290842981453686
6104 4.115929514888973 0.1863958778770269 3.700450064047856 0.2290835729640899
6105 4.248159890239886 0.18639569576587964 3.8326807524507527 0.22908344202325304
6106 4.414785407062632 0.1863949806134781 3.999307739182743 0.22908268726641018
6107 4.626343785341973 0.18639483178793423 4.2108663583235355 0.22908259523050328
6108 4.896512472432155 0.18639408078967776 4.481036593665512 0.22908179797696515
6109 5.243369824709829 0.1863939782824278 4.82789408630816 0.22908176011924047
6110 5.691074569132972 0.18639317606100425 5.275600490702413 0.22908090236955453
6111 6.272273066174668 0.18639313795433976 5.85679898837251 0.22908093984781788
6112 7.031384044151158 0.1863922631985389 6.615911784277783 0.22907999667483675
6113 8.029332926893645 0.1863923146200478 7.613860473388451 0.2290801388851456
6114 9.35011607422991 0.18639133758477347 8.934645661154237 0.22907907549089943
6115 11.110294977369787 0.18639151379690688 10.69482409987229 0.2290793637005892
6116 13.47226393822255 0.18639039251040276 13.056795414749583 0.22907813096256407
6117 16.663426853624987 0.1863907435283735 16.24795748636707 0.22907862372954338
6118 21.002943118738507 0.18638941819205881 20.587476548910974 0.22907715163547598
6119 26.94002043417795 0.18639001551167975 26.524552485972265 0.2290779326940039
6120 35.106317180946924 0.18638840047174174 34.69085265953482 0.22907612094036595
6121 46.388739445169826 0.18638934648667582 45.97327278845338 0.2290773102297668
6122 62.02341809311171 0.18638731937886097 61.607955758209016 0.22907501552383422
6123 83.71519011476778 0.18638875941190103 83.29972457209256 0.22907678326332936
6124 113.76484310942186 0.18638614851425586 113.34938315634727 0.22907380456033213
6125 155.17866835118608 0.18638828257005702 154.76320368365984 0.22907638495618868
6126 211.6552165486295 0.1863848585428458 211.23975923617036 0.22907245391629968
6127 287.294060272995 0.18638794094532982 286.87859618746904 0.22907614458063505
6128 385.65992948795383 0.18638343388949152 385.2444751082332 0.22907094583117632
6129 507.8055450929474 0.18638772611970736 507.3900813145692 0.2290760522584299
6130 648.7392020014803 0.18638192125054343 648.323750744478 0.22906933575168886
6131 792.807252759999 0.186387524311862 792.3917892606263 0.22907597506077843
6132 910.0208827516504 0.186380522276943 909.6054343694636 0.22906785990980072
6133 958.8478130756108 0.18638702162746998 958.432350506159 0.22907554782434827
6134 900.902655463593 0.18637964699112922 900.4872088218048 0.22906699479708809
6135 726.6898593173858 0.18638576726527326 726.2743993011002 0.2290742490203456
6136 475.3653803608298 0.18637966990506952 474.9499335192692 0.2290671716554995
6137 226.38493062521266 0.18638361166095588 225.96947510699584 0.22907190655586507
6138 60.09978961796706 0.18638042251138834 59.68434100158448 0.22906819387119298
6139 15.799912137761135 0.1863810575028364 15.384461981475162 0.2290690987831353
6140 77.41243569553116 0.18638119805658396 76.99698525244443 0.2290692450301412
6141 189.86662912367328 0.1863788606130939 189.45118356411848 0.22906669894168336
6142 288.27623827057937 0.18638133849060645 287.86078736951197 0.22906956257680272
6143 324.45581864024695 0.18637750629691716 324.0403758627341 0.2290652712159371
6144 284.0338561969261 0.1863805482469538 283.6184068446298 0.229068804049292
6145 189.5265249977323 0.18637708412892962 189.11108299433675 0.2290649192666093
6146 86.42564781681249 0.1863789506922278 86.01020175306209 0.22906711305816568
6147 18.14219464894445 0.18637726042991007 17.726752131623634 0.22906525689090573
6148 4.666866155730679 0.18637705147853142 4.251424031826162 0.2290650724259854
6149 36.98606613108684 0.1863774453603846 36.57062308160406 0.22906560412239024
6150 87.12059169945232 0.18637542866858028 86.70515292257637 0.229063348207361
6151 124.77861631693064 0.1863771572669233 124.36317375388055 0.22906540578317444
6152 131.4170180601599 0.18637441465458393 131.0015813213784 0.2290623241269033
6153 106.48524468243306 0.18637623023506114 106.06980398123652 0.229064470961484
6154 64.56598691161875 0.18637400393980738 64.15055091401649 0.22906199366245078
6155 25.87403340173877 0.18637482511600115 25.458595591145578 0.22906298547719045
6156 5.578628747230644 0.1863739108240889 5.163192809149054 0.22906202725750072
6157 7.564022078053965 0.1863733053781476 7.148587404735264 0.22906136794055368
6158 24.91374592778899 0.186373753498454 24.498310189172223 0.2290619851183141
6159 45.33014551227248 0.1863720168037504 44.914713478844625 0.2290600166241008
6160 57.751866731990305 0.18637326276705127 57.336431911886294 0.229061557336961
6161 56.966454574756426 0.18637112736268796 56.55102432233739 0.2290591250563423
6162 44.720223086434636 0.18637237684657545 44.30479003642907 0.22906067315899087
6163 27.569095031787086 0.18637059649684082 27.153665789118808 0.22905864617143995
6164 13.039830530138476 0.1863712219979649 12.624399829626249 0.2290594785142626
6165 6.136659433896519 0.18637023615664156 5.721230834919933 0.22905836281994432
6166 7.7036623160644355 0.18637001858286373 7.288234069797115 0.22905822768445736
6167 14.957080898512778 0.1863698250778192 14.541653053837024 0.2290580195979351
6168 23.437127727018172 0.18636896172601258 23.021701619291825 0.2290571460003335
6169 29.205162675870827 0.18636921343024462 28.789736019009368 0.22905744343121562
6170 30.33292178569573 0.18636814455823034 29.917497299813796 0.22905634132370514
6171 27.262326134469117 0.1863683661474518 26.84690117479585 0.229056593525814
6172 22.15821430808169 0.1863675476280664 21.742790968708853 0.2290557917447687
6173 17.734169802923798 0.18636734694298798 17.318746913182306 0.22905554279850399
6174 16.137736921847257 0.18636707572205827 15.722314457930299 0.22905538819490162
6175 18.32341981524833 0.1863662672586694 17.907999129112664 0.2290544188769951
6176 24.05284543386907 0.18636661580269653 23.63742381665474 0.2290550014116354
6177 32.376134086309236 0.18636522827858015 31.960715520791723 0.22905333723893154
6178 42.31061929329419 0.18636608749990297 41.89519866558388 0.2290545402104074
6179 53.43246339106045 0.18636428258272394 53.017046751509724 0.22905235696800325
6180 66.22125598944353 0.18636546676908136 65.80583654385718 0.22905397881727768
6181 82.11212881367865 0.18636342497519223 81.6967139186159 0.22905147008755136
6182 103.34615152186645 0.18636478242849658 102.93073338651367 0.22905335292428192
6183 132.70525440469356 0.18636260590753773 132.28984118169697 0.2290506170890482
6184 173.25700902881115 0.18636409481694638 172.84159219909654 0.2290527348976672
6185 228.04846333398535 0.186361757783212 227.633051858313 0.22904971788916767
6186 299.70803600845784 0.18636346498982712 299.29262034627135 0.2290521971966688
6187 389.57276444061023 0.18636082776065593 389.1573549010507 0.22904871179882338
6188 496.2351418170916 0.18636291835085736 495.81972713157296 0.2290517671677162
6189 613.0775055837079 0.18635981628296655 612.6620981603226 0.22904760710235716
6190 725.7258253646462 0.1863624028044492 725.3104115899702 0.22905137187166236
6191 810.5431986682653 0.18635881877535435 810.1277933121794 0.2290465373105208
6192 838.1264487080088 0.1863617591622097 837.7110361527805 0.22905079606602444
6193 783.4124012642637 0.1863580304930294 782.9969974646925 0.22904576907822374
6194 641.7752068552024 0.18636077750229443 641.3597963235837 0.2290497541164699
6195 440.1039802412598 0.1863576273784901 439.68857707391135 0.22904553997001453
6196 232.2011341298909 0.1863593896258583 231.78572658928627 0.2290481509787816
6197 75.74239056233708 0.1863575648903936 75.32698721682121 0.2290457806254759
6198 5.884150206124407 0.18635780036449417 5.4687461388753595 0.2290462668845543
6199 22.53256345290801 0.18635756574065726 22.11715978556987 0.22904610159748368
6200 96.22935746333751 0.18635633582590727 95.81395657702602 0.22904455048558714
6201 184.30907520328927 0.18635733446839792 183.89367177261704 0.22904609620382557
6202 247.42355310290438 0.18635522473606694 247.00815456078573 0.22904331738257236
6203 261.6680937389005 0.18635670821377834 261.2526914870309 0.22904554365576693
6204 224.58201797005373 0.1863545387604894 224.16662076234647 0.22904266894675895
6205 153.78820652139362 0.18635568862328414 153.37280638729615 0.22904444547417943
6206 77.8442238748494 0.1863541914078859 77.4288271948884 0.22904248855311318
6207 23.16144535728822 0.18635444165996498 22.746047889071942 0.22904302655631192
6208 3.393541964864495 0.18635396651904615 2.978145519679798 0.2290424786656507
6209 16.267962161293543 0.18635321544365663 15.852567319284278 0.22904162656560773
6210 47.77147705205498 0.1863536298376741 47.35608110589324 0.2290423163240671
6211 79.98889014573473 0.1863522050102088 79.57349742556639 0.2290405151581387
6212 98.53378059898003 0.18635304012785586 98.11838575230556 0.22904180654661405
6213 97.06638396723588 0.18635148190438752 96.6509926907525 0.22903979457898976
6214 78.08373663414505 0.18635218473743168 77.66834352010656 0.22904092930106051
6215 50.330265319187575 0.1863509970466391 49.914874920328835 0.22903940181210372
6216 24.32010424234808 0.18635116081797845 23.904713267460952 0.22903981406915022
6217 7.975195250862502 0.18635061947044546 7.559805471507921 0.22903915988413584
6218 4.1587280910983795 0.1863501187034274 3.7433393078921604 0.22903866450279195
6219 10.694638792359806 0.18635020191059384 10.279249722849805 0.22903886759940642
6220 22.27222503445607 0.18634918825883132 21.856838187449355 0.229037658747883
6221 33.02365203185934 0.18634964355026398 32.60826400229642 0.2290383860126564
6222 38.672758560102736 0.18634843212873778 38.257373242893664 0.22903688508033362
6223 37.64042919426916 0.1863489170406296 37.22504260176304 0.22903767546548523
6224 30.990013127780532 0.18634784031270468 30.574628954135065 0.22903633333276102
6225 21.50357561635278 0.1863480611699794 21.08819076927726 0.22903678590553697
6226 12.376106351651067 0.1863473503782721 11.960723079965343 0.22903592130745293
6227 6.062701300542277 0.18634715324470466 5.647318327124442 0.22903582017313076
6228 3.6335265341467498 0.18634687974246142 3.2181441162060276 0.22903553819826086
6229 4.7391757936331915 0.18634627349404811 4.323794633798389 0.22903488634075406
6230 8.042615482171646 0.18634635818253403 7.627234035112629 0.22903508887648272
6231 11.854999953074161 0.18634547683082547 11.439620416811735 0.22903405943160118
6232 14.721118063696176 0.18634574776815455 14.305737794724282 0.2290345212037396
6233 15.790137629966122 0.18634478192930284 15.37475948186465 0.22903336617216707
6234 14.920906395847933 0.18634504615832126 14.505527518952569 0.22903383073704245
6235 12.558562230813786 0.18634417541531684 12.143185265285709 0.22903279011276104
6236 9.47739999688165 0.18634427810116191 9.06202266925754 0.22903304952294712
6237 6.4934529799239495 0.18634362399604143 6.078077068298022 0.22903228762988662
6238 4.236317736121992 0.18634348149219443 3.8209420270414376 0.2290322275883602
6239 3.026787248682628 0.18634308873024788 2.611412352912952 0.22903180703942833
6240 2.8667361923326666 0.18634269335408402 2.451362084743858 0.22903141423472445
6241 3.513431989323402 0.18634253699312345 3.0980581475783717 0.2290313047519067
6242 4.5958326848917865 0.18634194007875682 4.180460099905761 0.22903064490726877
6243 5.731662015142451 0.18634194914102514 5.316289311667681 0.22903075433374473
6244 6.616268904314259 0.18634123379908585 6.200897734325997 0.2290299361891768
6245 7.070360249294429 0.1863413195074814 6.654988781849846 0.22903014793710114
6246 7.04709973428418 0.18634057382090377 6.6317298728974015 0.2290292875658751
6247 6.6089388021698 0.18634065349031012 6.193568656207869 0.22902949247162088
6248 5.887425315917605 0.1863399507374933 5.472056678352946 0.22902868682716598
6249 5.039910598917483 0.18633996295629093 4.624541832446601 0.22902880351459057
6250 4.212665088066035 0.18633935115975542 3.7972976205543256 0.22902811635195314
6251 3.5164889565051936 0.1863392616735403 3.1011215955870384 0.22902809924461473
6252 3.0157869034606173 0.18633876175282246 2.6004205832016374 0.22902755850615764
6253 2.7294379950217267 0.18633856182850972 2.3140720373889794 0.22902739580423753
6254 2.639617391387344 0.18633817190451427 2.224252220255731 0.22902699922709893
6255 2.704526075974761 0.18633787208612979 2.2891614991848894 0.22902670470374173
6256 2.8714483741595553 0.18633757487989797 2.456084369695407 0.22902642958425065
6257 3.087716019592886 0.18633719711371385 2.6723527903121886 0.22902603216698336
6258 3.308350467055996 0.1863369677379462 2.89298765363654 0.22902584568150963
6259 3.5001647761680643 0.1863365381304559 3.0848028581944207 0.22902537984318766
6260 3.6428397225471727 0.18633635050093048 3.227478124487913 0.22902524755832943
6261 3.727769343219636 0.18633589394821798 3.312408703093356 0.2290247461780624
6262 3.7556528241825746 0.1863357250573241 3.3402924613914546 0.2290246377337959
6263 3.7335534782177757 0.1863352620738109 3.318194088270783 0.2290241278731815
6264 3.6721101131272773 0.18633509413761007 3.2567509991423966 0.22902401984727044
6265 3.5831668119549764 0.18633463961977736 3.1678086512398846 0.22902352109531454
6266 3.478083821966879 0.18633446053696984 3.0627259638023494 0.2290233976275595
6267 3.3666439384890996 0.18633402392745652 2.9512869922566285 0.22902292230501473
6268 3.256558426295853 0.18633382662876824 2.8412018254179356 0.22902277424914885
6269 3.1533613898815744 0.18633341291038524 2.7380056482583632 0.22902232871282568
6270 3.060621832759631 0.18633319413234878 2.6452664865999327 0.22902215202734927
6271 2.980290519511102 0.1863328051806896 2.564935975885585 0.22902173844482732
6272 2.913134474065598 0.18633256406097246 2.497780377650127 0.22902153235449868
6273 2.8591548089208114 0.18633220003967 2.4438014583567207 0.22902115052442076
6274 2.8179858941915072 0.18633193676792953 2.402633041654125 0.22902091576945272
6275 2.7892403040164906 0.1863315974104823 2.3738881418332443 0.2290205647727637
6276 2.772831217760466 0.18633131201771216 2.357479603677716 0.22902030206503798
6277 2.769283074422188 0.18633099777795847 2.3539320949318197 0.2290199817124102
6278 2.7800867185347777 0.18633068902304123 2.364736339154039 0.22901969035769776
6279 2.808150602846447 0.18633040218813385 2.392800798117739 0.2290194025405743
6280 2.858443823226185 0.18633006639822297 2.4430946777696247 0.22901907905833738
6281 2.93895453216307 0.1863298123554895 2.523605890577802 0.22901882922977795
6282 3.0621628836605685 0.1863294419778841 2.6468149759979744 0.22901846568470963
6283 3.2473289828534053 0.18632923093534529 2.831981487096179 0.22901826482188142
6284 3.5240733371202526 0.18632881243146668 3.1087266782523666 0.22901784643641943
6285 3.938009268043054 0.18632866204861828 3.522662891980517 0.22901771401391888
6286 4.559642752579016 0.18632817256052533 4.144297364613086 0.2290172154054044
6287 5.4985023094466525 0.1863281122050881 5.083157013040941 0.2290171842006238
6288 6.925663043414091 0.18632751408711642 6.51031896612132 0.229016563205655
6289 9.109785875836803 0.18632759187090017 8.694441596713977 0.2290166872519264
6290 12.474924199613453 0.1863268236163144 12.059581501333389 0.22901587466374998
6291 17.693321006251324 0.18632711806936209 17.27797764571452 0.2290162424674399
6292 25.83406033016201 0.18632607929985123 25.41871912582702 0.22901512503514104
6293 38.59962738236117 0.18632671852167468 38.184284782554684 0.22901588128480935
6294 58.69687904412457 0.18632524572116815 58.28153952419606 0.22901427420734063
6295 90.40285729588585 0.18632643748886213 89.98751520447166 0.22901565392533368
6296 140.38148142987197 0.18632426761329351 139.96614390264966 0.2290132596090131
6297 218.73721420579582 0.18632634063954834 218.32187223023814 0.22901563491813676
6298 340.0212824176011 0.1863230692857571 339.6059473525792 0.22901199573611747
6299 523.17692325831 0.18632650304917284 522.7615808459358 0.2290159093250741
6300 787.7739324060665 0.18632159205920884 787.3586003966949 0.22901041731235236
6301 1141.4117323436521 0.1863269196090935 1140.9963889537185 0.22901647032455913
6302 1552.4507479313088 0.18631996831092265 1552.0354192845878 0.22900867841009012
6303 1913.365713604852 0.18632721295671476 1912.9503695050332 0.22901688686214267
6304 2035.2126331234 0.186318905101038 2034.79730663171 0.22900758658927214
6305 1746.3889955022357 0.186326326409857 1745.97365321495 0.22901596087577608
6306 1087.5961258115435 0.18631956324273338 1087.180797795525 0.2290084527758245
6307 388.86065693543406 0.18632348400236687 388.44532062954573 0.22901282188597677
6308 39.29625257246049 0.18632182447253134 38.88091961606721 0.229011131920749
6309 162.03942142961685 0.18631990549361893 161.6240926737496 0.2290088503736072
6310 545.6036845034972 0.18632375981757907 545.1883473072153 0.22901343646430472
6311 836.8966870674901 0.18631765089239702 836.4813630320233 0.22900638457444314
6312 797.1087322203642 0.18632367255035354 796.6933951106266 0.22901343718724437
6313 469.93223229453594 0.18631776382047643 469.51690791847443 0.22900661224102753
6314 133.04008815235608 0.1863213680143811 132.62475586663675 0.22901091770496781
6315 38.19195867704586 0.18631943241742419 37.77663063832314 0.2290086063052932
6316 193.92304473440024 0.18631856200836144 193.50771834667276 0.22900782571913347
6317 398.6341413740286 0.18632051032336325 398.2188109346064 0.22900992909886275
6318 446.3881882771097 0.18631723007878967 445.97286464022665 0.2290064068042595
6319 302.1948527273329 0.18631967576839636 301.7795239735159 0.22900907804859166
6320 108.23756099379679 0.1863177706710779 107.82223610901356 0.22900711411214852
6321 29.305667089840522 0.18631748469767206 28.890342919054333 0.2290066860885176
6322 98.75939828949933 0.1863188626917515 98.34407098121314 0.2290084455944446
6323 212.23689846279044 0.1863156371508033 211.82157814164515 0.2290046839944672
6324 246.4561792033962 0.18631890759802908 246.04085171077878 0.2290085850193833
6325 172.69306357258853 0.18631523592277752 172.27774401134636 0.22900432531938691
6326 66.59282334481455 0.18631752073882207 66.17749872731812 0.22900709675759803
6327 20.833410565031947 0.1863159021555951 20.4180894847279 0.22900517814845295
6328 56.75442909727799 0.1863156946778596 56.33910829355419 0.2290051090459438
6329 118.35794610753652 0.18631634132126187 117.94262399502878 0.229005771186483
6330 137.8680734110853 0.18631465460914134 137.4527547419237 0.229004014552453
6331 99.05385760784436 0.1863157096892619 98.63853675281864 0.22900514533645663
6332 42.31109548085181 0.18631468434851453 41.895776660079534 0.22900413642375925
6333 17.4013710890849 0.1863142942966836 16.986053168065542 0.22900362672267538
6334 36.492868179611136 0.1863150565627238 36.0775484748719 0.22900464817651525
6335 70.49910797543691 0.18631303144503758 70.08379266498983 0.2290022790020388
6336 83.18139996740426 0.1863148895918581 82.76608052967048 0.229004548141933
6337 64.79442529603509 0.18631253032668071 64.37911097122095 0.22900179448746422
6338 35.68589228708609 0.1863139676988042 35.27057472771486 0.22900359167243356
6339 22.460383629635775 0.1863125981863529 22.0450690777414 0.2290019537080236
6340 33.230046366674216 0.1863128021547947 32.814731204349 0.22900236017041725
6341 54.17638918252459 0.18631256604927363 53.761074620468634 0.22900199600667895
6342 66.07111361941784 0.18631203441600655 65.65580000182908 0.22900158317276256
6343 62.18399526604267 0.1863119751302039 61.7686818914431 0.22900139946937156
6344 51.84605797333342 0.1863118471017604 51.430744657121735 0.22900146910992694
6345 49.487663614597615 0.18631092942960226 49.07235240365627 0.22900028151174698
6346 61.533723613047215 0.18631190708059553 61.11841006557581 0.22900164039081428
6347 82.85109963048103 0.18630988262406262 82.43579059113966 0.228999156717306
6348 103.82523417077502 0.18631176312102404 103.4099208223118 0.22900158534218434
6349 119.86268710505952 0.18630917406541928 119.44737952107512 0.22899840991898318
6350 134.87602611690855 0.18631125336546317 134.46071374244866 0.22900112109443044
6351 156.98091931244673 0.18630876638917615 156.56561254792564 0.22899799813192778
6352 191.48228190531404 0.18631058095514597 191.06697084537785 0.22900047898105177
6353 237.2875020754938 0.1863083528470779 236.87219614926812 0.2289975733786
6354 288.8558309615816 0.1863100658722982 288.4405208742965 0.2290000214127758
6355 340.55690365322243 0.18630767583392852 340.1415991310578 0.2289968463307508
6356 389.2030888464817 0.18630983472034204 388.7877791243992 0.22899988736215862
6357 432.5722161142794 0.18630675936418342 432.15691350205486 0.22899585286032903
6358 466.1245393420265 0.18630971122221715 465.70922976559143 0.2289998652127992
6359 481.2050448455577 0.18630588655682598 480.7897440286988 0.2289949303020803
6360 467.65591827768367 0.18630935849957772 467.24060936515116 0.22899955403292535
6361 419.3847114418948 0.1863053767397194 418.9694116044409 0.2289944607142243
6362 339.77385217245063 0.1863085432641441 339.3585449576291 0.228998671557392
6363 242.41201813992126 0.1863053342692865 241.99671823339543 0.22899457225654982
6364 146.59358866484087 0.1863073283341318 146.17828404819164 0.2289972883150989
6365 69.89510506022874 0.18630556217910213 69.4798044702057 0.22899502784393158
6366 22.53696549188058 0.18630602139074173 22.121663694680517 0.22899577580931868
6367 5.906163246838351 0.18630573350394045 5.490862088100147 0.22899542523426442
6368 14.653819777104008 0.18630491931324583 14.238520355478942 0.22899450231182042
6369 39.90481792487374 0.18630564239584976 39.489516780576935 0.22899550190095286
6370 71.78937881358918 0.18630412079413258 71.3740810899347 0.2289936028603396
6371 101.04121225759762 0.18630528533758337 100.62591173409346 0.22899523816657935
6372 120.23500302660739 0.1863035531846497 119.81970646801118 0.22899300541156078
6373 125.02599211736438 0.18630476439144214 124.61069260722934 0.2289947457436116
6374 114.9998309622895 0.18630310740403708 114.58453526825794 0.22899258662750777
6375 93.57290068109695 0.18630416390991542 93.15760239262696 0.22899412456009302
6376 66.63572505536567 0.18630273038156522 66.22043004652984 0.22899227845425218
6377 40.50168613280883 0.18630350612747384 40.086389215647216 0.22899341103413962
6378 20.01595279312663 0.1863024234502372 19.600658301559584 0.22899206811681033
6379 7.601712178192244 0.1863027849255289 7.1864167794941505 0.2289926137725647
6380 3.3433423150893287 0.18630218783580238 2.9280481865346815 0.22899194071884477
6381 5.716032841126504 0.1863020183010915 5.300739054543214 0.2289917682821982
6382 12.418656021963054 0.18630198313414068 12.003362201523768 0.22899183730514536
6383 20.992047290504512 0.18630126704569733 20.5767550693721 0.22899095408671571
6384 29.196782203053974 0.18630173304925185 28.781488806035007 0.22899166396971501
6385 35.26481113838635 0.18630060852887856 34.84952026607065 0.22899026378682025
6386 38.105396725536856 0.18630136719608434 37.69010401933573 0.2289913390050409
6387 37.42706978474166 0.18630009146778717 37.011779940721176 0.22898975255270076
6388 33.70545492408188 0.18630086276721677 33.29016322251266 0.2289908388019963
6389 27.956554442160176 0.18629970777215749 27.54126532686292 0.22898940752509925
6390 21.397111873547455 0.1863002552652954 20.98182140970752 0.22899020857464114
6391 15.11265652581936 0.18629940082978252 14.697367966249056 0.2289891587405235
6392 9.855943845718055 0.18629961317340496 9.440654700471443 0.2289895320732076
6393 6.003657328663116 0.18629910140158767 5.5883693056944574 0.22898892156707049
6394 3.630352623014794 0.1862989976865467 3.21506474099662 0.2289888843316273
6395 2.617729212097704 0.1862987637005676 2.202441809274435 0.22898863912270176
6396 2.740740670363581 0.18629843591332848 2.3254539342984226 0.22898830015182997
6397 3.7145957462817396 0.18629837896142898 3.2993090688993574 0.22898829842095353
6398 5.221113030726564 0.18629792077496465 4.80582733629582 0.22898777365577938
6399 6.938306739472666 0.1862979642380946 6.523020857626738 0.22898791760783324
6400 8.580793734438553 0.1862974299186563 8.165509024471845 0.22898728004805058
6401 9.940023945530198 0.1862975407118624 9.524738883983913 0.228987520834422
6402 10.905860284851196 0.186296946270017 10.490576539086128 0.22898679949505088
6403 11.46068499992243 0.1862971179796827 11.045400762102537 0.22898711984021017
6404 11.650013762294451 0.18629646728516286 11.234730966872267 0.2289863281370227
6405 11.546631635389744 0.18629669188735656 11.13134823245257 0.2289867110498173
6406 11.22237375259661 0.186296001033565 10.807091877572049 0.22898587399099615
6407 10.736862545846403 0.18629625273152683 10.321580008494152 0.228986284620724
6408 10.138859337812006 0.18629555592572614 9.723578336398988 0.228985445487291
6409 9.473488929837254 0.1862957952718792 9.058207298888771 0.22898583567660272
6410 8.78577786085805 0.18629513267936937 8.370497685727742 0.2289850424509379
6411 8.11888868209643 0.18629532350466987 7.703607988930314 0.22898536966144414
6412 7.507862561959401 0.18629472313104306 7.092583184022288 0.22898465480606953
6413 6.974572342764325 0.1862948484578216 6.559292594503025 0.22898489980347872
6414 6.526430720102569 0.18629431495962642 6.1111521371791016 0.2289842679638406
6415 6.160261008417461 0.18629438202564616 5.74498218628457 0.22898444010724486
6416 5.8684326477581825 0.1862938980629473 5.453154879636621 0.2289838700586143
6417 5.644768528096126 0.18629393142536932 5.229490597590606 0.22898399908015052
6418 5.487481065789238 0.18629346848726108 5.072204140928335 0.2289834563736417
6419 5.399305935443854 0.18629349728793285 4.984028860540982 0.22898357761493934
6420 5.385674887093316 0.18629302828908753 4.970398829683234 0.22898302912099422
6421 5.453175880058648 0.18629307556496413 5.037899633267255 0.22898317122642906
6422 5.609274759628049 0.18629258237192944 5.193999583483632 0.22898259377248742
6423 5.864028368012773 0.18629266133922498 5.448752932216807 0.22898277445674192
6424 6.232908511015024 0.18629213463976163 5.8176342217605495 0.22898215461471297
6425 6.74033965553258 0.18629225219139878 6.325065018568692 0.22898238477248975
6426 7.423012827064363 0.18629168546528754 7.007739429794795 0.22898171180427968
6427 8.333599330713021 0.18629184971175786 7.918325476652249 0.22898200434901406
6428 9.545035920688049 0.1862912311847442 9.129763428774556 0.2289812607287483
6429 11.157259419841692 0.18629145912812162 10.741986320996045 0.22898163971752536
6430 13.306832451873065 0.18629076506642941 12.891560893772809 0.22898079303382726
6431 16.182040715056438 0.186291088002827 15.766768326681072 0.22898130037254105
6432 20.04348131044655 0.18629027858794267 19.628210733880273 0.22898029797833255
6433 25.254257927958438 0.18629074516326205 24.838986185116667 0.22898099767850777
6434 32.31933061397411 0.18628976200283992 31.90406108902219 0.22897976294908046
6435 41.94148331861804 0.1862904405759603 41.526212133154246 0.22898074488783712
6436 55.09063970538197 0.1862892038388843 54.67537132879985 0.22897917274324023
6437 73.09724710862682 0.18629018603380385 72.68197636450373 0.2289805580892941
6438 97.75076788542879 0.18628858991992508 97.3355007871304 0.2289785083784541
6439 131.4063193218483 0.18628999536481197 130.9910488700151 0.22898045646836712
6440 177.0166649564461 0.18628790392422895 176.60139930450893 0.2289777480129384
6441 238.03790435843743 0.1862898808869736 237.62263401987147 0.2289804576789944
6442 317.92994686263 0.18628713423748083 317.514682852194 0.22897687619849846
6443 419.0713327903355 0.18628983908611146 418.6560623921483 0.22898055910102275
6444 540.5103653327319 0.186286296513933 540.0951031222479 0.22897591397008524
6445 674.7031679801803 0.18628981478455045 674.2878974749647 0.22898069043109942
6446 803.4955753007295 0.18628548128530614 803.0803148368465 0.22897498259776744
6447 896.6447680006787 0.18628964698223074 896.2294977134591 0.22898064023738704
6448 916.5762965163146 0.18628490011560783 916.1610372493925 0.2289743668065325
6449 834.2765235359614 0.18628907106197787 833.8612544112799 0.2289800536194635
6450 650.6418907526667 0.18628481080398002 650.2266315253027 0.22897441656000445
6451 409.23541833668963 0.18628791479097087 408.8201517317168 0.22897869018186395
6452 182.80279282137278 0.1862852495077994 182.38753238934532 0.22897518251966148
6453 38.285889455621174 0.18628636611091115 37.870626297407355 0.22897679210290836
6454 4.347174678728864 0.18628588441202137 3.931912580772935 0.22897621354390743
6455 63.381258503349535 0.18628488386235112 62.96599864650895 0.22897497297823294
6456 166.88701071290131 0.18628626644439936 166.47174754292183 0.22897690353508862
6457 259.4056710591011 0.1862838493897267 258.9904134631538 0.22897374655759153
6458 299.42134788446987 0.18628611102982634 299.00608490110017 0.22897687233990788
6459 272.5408575372324 0.18628341458528724 272.12560080060473 0.22897332204240672
6460 194.37569853088866 0.1862853753412829 193.96043709558603 0.22897605996136147
6461 100.86118327276162 0.1862834914019033 100.44592619456391 0.2289735867958006
6462 29.728107000641074 0.18628427059064143 29.312847985644417 0.22897474440601734
6463 2.8755030146508784 0.18628377935102197 2.460245097413247 0.22897413788660959
6464 19.25473958190461 0.18628315844826468 18.839483014167172 0.22897340928917148
6465 59.912458627780744 0.18628392626167192 59.497200200646034 0.2289745008730353
6466 99.76240256616062 0.18628233938891975 99.34714776674507 0.22897246002662772
6467 119.20531156402453 0.18628371172476305 118.79005347342634 0.22897437887342345
6468 111.10190337901446 0.186281928535597 110.68664939494143 0.22897205553744465
6469 81.48803676175727 0.18628311383080595 81.07277990807626 0.22897373985019945
6470 44.66559436914293 0.18628185184282095 44.250340416655824 0.22897210064428586
6471 15.550454712097318 0.18628228316439105 15.135199646553895 0.22897278237903068
6472 3.092323144295109 0.18628190765076955 2.6770689103176775 0.2289723263266622
6473 7.649123082834759 0.18628144765281157 7.233869824365928 0.22897181081601933
6474 22.648367439031905 0.18628187774435614 22.233113121808756 0.2289724394787922
6475 38.76579829472829 0.1862807913826241 38.350546430009466 0.22897107333620315
6476 48.24274657277126 0.18628162761269962 47.82749268663666 0.2289722585219004
6477 47.605433180830325 0.18628038604577096 47.19018212578668 0.22897066899787094
6478 38.136671570378276 0.18628114232165738 37.721418666743624 0.22897176131299915
6479 24.393196067042535 0.18628019045786176 23.97794533099881 0.2289705455858639
6480 11.752882131847011 0.18628050579162211 11.337630568159577 0.22897105789581268
6481 4.147949717031971 0.1862800913596619 3.7326990725625877 0.22897055310972156
6482 2.861076115766537 0.18627984590914146 2.4458259516640974 0.22897031819329844
6483 6.616013859420549 0.18627996347977602 6.200763371718641 0.228970524222132
6484 12.613026866753655 0.18627927261753144 12.197777904529648 0.22896968960647612
6485 17.877626433109263 0.18627972125584913 17.462376367952963 0.22897034390044932
6486 20.350338433536066 0.18627883994300792 19.935090347779273 0.22896924581378578
6487 19.40043348531827 0.18627934075836602 18.985184165573305 0.2289699789866013
6488 15.72599806980252 0.18627854115620443 15.310750549078215 0.22896897956810114
6489 10.824449137111388 0.18627885276754147 10.409200815142084 0.22896946920176367
6490 6.311477789336936 0.18627832645196812 5.896230637180986 0.2289688257039814
6491 3.3588258657859322 0.1862783186532933 2.943578651735103 0.22896889539753634
6492 2.4107123524763243 0.18627813036996393 1.995465524567508 0.22896869753885268
6493 3.2057812176853027 0.18627780160056853 2.790535074609311 0.22896834147542325
6494 5.01878402289859 0.1862778975360042 4.603537604039731 0.22896852132285453
6495 6.9872616001717525 0.1862773450267854 6.572016389558178 0.22896786558678905
6496 8.399108402231372 0.18627759780509545 7.983862547842871 0.22896825658340655
6497 8.864192996862469 0.1862769642995167 8.448948543709463 0.22896748885349055
6498 8.35053777428968 0.18627722861958007 7.935292646280149 0.22896789938995113
6499 7.10948001349316 0.18627665000254343 6.69423616404676 0.2289671994438557
6500 5.540722063790688 0.18627680817371559 5.125477782225165 0.2289674733918076
6501 4.049833699796271 0.18627637750848286 3.6345903571496567 0.22896696513813183
6502 2.9400874041520058 0.1862763644987882 2.5248440242166477 0.22896701543656953
6503 2.3584241402356616 0.18627611799937005 1.9431812742953884 0.2289667479409031
6504 2.295675508105109 0.18627592492811393 1.8804330215350902 0.22896656164190485
6505 2.6260191969377353 0.18627584735896172 2.210776833645231 0.22896651593354214
6506 3.1647691250343235 0.18627550900940537 2.749527478053356 0.2289661379715618
6507 3.724993049991989 0.18627555099012186 3.3097512492796946 0.22896624972217275
6508 4.159594667689319 0.18627512589510536 3.744353785086452 0.22896575670776131
6509 4.383195036974572 0.18627522450982173 3.9679538690649045 0.22896594339984525
6510 4.374526399757479 0.18627477537013287 3.9592862066441716 0.22896541774317516
6511 4.1645665044088025 0.1862748716021461 3.749326031076215 0.22896560173044173
6512 3.8169584656455138 0.18627445085895264 3.401718902267097 0.22896511251946466
6513 3.4072879479512492 0.18627450063750817 2.9920482116200495 0.22896523569369115
6514 3.0056814187848384 0.18627414289503133 2.5904424472826952 0.22896482860711181
6515 2.6654026444415226 0.18627412134867125 2.2501636649933823 0.22896485809946912
6516 2.4178027200575087 0.18627384204690658 2.0025643244258555 0.2289645535847464
6517 2.2727456131464763 0.18627374234554822 1.8575073904975437 0.22896448030338473
6518 2.222702866112797 0.18627354081372235 1.8074650477389573 0.22896427756011764
6519 2.2486476046194768 0.18627336975839823 1.8334101244537677 0.22896411040731088
6520 2.326111729509643 0.18627323442828475 1.9108745008385593 0.22896399424279906
6521 2.430301690564728 0.18627300690983917 2.015064930838196 0.22896375281669262
6522 2.539708928801182 0.18627292079460428 2.1244723071392757 0.22896370086730167
6523 2.638104435280618 0.18627265469371404 2.22286837185412 0.22896340873278384
6524 2.7151417162486484 0.18627259991059417 2.2999057189059533 0.22896339743210065
6525 2.7659210999782906 0.18627231229269883 2.3506857105900947 0.22896307709549707
6526 2.7899545759327458 0.18627227310768657 2.3747192171298552 0.22896308569520385
6527 2.789860041490145 0.18627197794043354 2.374625307961284 0.22896275558842746
6528 2.7700981419989126 0.18627194234206898 2.3548634314193233 0.22896276823752026
6529 2.735879198396475 0.18627164955117664 2.320645107373953 0.2289624414713452
6530 2.692365541031456 0.18627160966037026 2.277131483614539 0.22896244775654728
6531 2.6441356807554808 0.18627132514619282 2.2289022234637974 0.22896213214549055
6532 2.5949200502111593 0.18627127687290557 2.179686646704305 0.22896212663394883
6533 2.5475128133892553 0.18627100307888655 2.1322799848568543 0.2289618254535144
6534 2.503835830527602 0.18627094541164024 2.088603078369369 0.22896180674659214
6535 2.465066578162437 0.18627068209887848 2.04983437629664 0.22896151976691828
6536 2.4318163299373357 0.18627061632502623 2.0165842241547787 0.2289614894575311
6537 2.4043017517092125 0.18627036130657956 1.9890701764732612 0.2289612139293715
6538 2.38251610851902 0.1862702903593272 1.9672846424397572 0.22896117571993543
6539 2.3663713797690886 0.18627004004400113 1.9511404326080535 0.22896090711703435
6540 2.3558319830304337 0.18626996808682136 1.9406011487026935 0.22896086624091888
6541 2.3510291332747055 0.18626971775292667 1.9357988168636573 0.2289605986581217
6542 2.3523854047360504 0.1862696500579895 1.9371551930042368 0.2289605616738244
6543 2.36075021367855 0.18626939381387272 1.9455205320335403 0.2289602878311367
6544 2.3775862812913275 0.18626933697298936 1.96235668148757 0.2289602628307683
6545 2.4052233569015202 0.18626906736120408 1.9899943159020164 0.22895997363829979
6546 2.4472441072212203 0.18626902988601246 2.0320151064050993 0.22895997093010834
6547 2.50905481432458 0.18626873705113178 2.0938264227457157 0.22895965452773268
6548 2.5987701157394567 0.18626873047602086 2.1835416973458526 0.2289596879175834
6549 2.728558423122379 0.1862684007372294 2.3133306943734917 0.22895932801165814
6550 2.916741604447342 0.18626844144304222 2.5015137460742407 0.22895941693005922
6551 3.1910403466612465 0.18626805497696114 2.775813301592613 0.22895899009167234
6552 3.5936809163131707 0.1862681671277776 3.178453586169996 0.2289591630153973
6553 4.189396491711633 0.18626769424361028 3.7741701631222786 0.22895863434574362
6554 5.078138095821008 0.18626791451437114 4.66291124701339 0.22895893429324646
6555 6.415220186775442 0.1862673096383363 5.9999946266965125 0.22895825044059312
6556 8.443600043799506 0.186267694875121 8.028373605069724 0.22895874385465947
6557 11.545441907610915 0.1862668867741625 11.130217199143132 0.22895782169361964
6558 16.3251134550031 0.18626752645663017 15.909887315688366 0.22895861285810273
6559 23.74180630945148 0.18626640235082703 23.326582585962306 0.22895732113834688
6560 35.3216701903822 0.18626743872573606 34.906444176247604 0.22895857540886125
6561 53.490652038177046 0.18626581892412963 53.07542951370534 0.22895670554757985
6562 82.08806427910822 0.1862674783848492 81.67283811529472 0.22895868542864842
6563 127.11552537478573 0.18626507837647444 126.70030438832936 0.22895590807990263
6564 197.74068849094417 0.18626771474903026 197.3254617535695 0.22895902262565349
6565 307.34226256461466 0.1862641004117853 306.9270436271182 0.2289548370846232
6566 473.83221980902084 0.18626822973609478 473.4169918990625 0.22895968022225757
6567 717.013779388013 0.18626281644887738 716.5985631548812 0.22895341668293606
6568 1048.528833281443 0.18626903424468122 1048.1136035804818 0.22896066671632292
6569 1448.1010495703763 0.18626133701210576 1447.685836450958 0.22895178240608463
6570 1827.5398681380489 0.18626977612026133 1827.124636793761 0.22896156816752639
6571 2012.940777483414 0.18626036186295303 2012.5255663711769 0.22895075037424426
6572 1816.287394436172 0.1862693500859401 1815.8721639745536 0.22896111153245552
6573 1219.476450708605 0.18626120061652887 1219.0612376912165 0.22895181677172718
6574 499.3573567254958 0.18626673421623466 498.94213184844676 0.2289581428327775
6575 60.20241059447982 0.18626397715749482 59.78719151596946 0.2289551013528638
6576 95.91122895588315 0.1862630493050481 95.49601195458008 0.22895395199801472
6577 454.62149843748557 0.186266646030314 454.2062735348435 0.22895825661174124
6578 793.3122841784516 0.18626062084184344 792.8970723494889 0.22895120812086212
6579 834.0969572201739 0.1862672157680649 833.6817310137075 0.22895899069832204
6580 558.1671625107007 0.18626075086535068 557.7519503481673 0.22895141166802646
6581 207.85933266162118 0.1862652762942774 207.44411054618186 0.22895683914503592
6582 59.90407486121024 0.18626276917011678 59.48885830786161 0.22895378417851808
6583 179.8430315336566 0.18626253126016443 179.42781524224958 0.2289537601468697
6584 399.57643363743625 0.1862643834046493 399.16121356160977 0.22895569242183922
6585 498.06114886391987 0.1862612235442406 497.6459353095311 0.22895233084447075
6586 395.47982462471373 0.186263969213223 395.0646053860725 0.22895526942802352
6587 203.1129365269991 0.18626201717758248 202.69772119614424 0.22895331367729346
6588 96.6491126932071 0.18626191259806185 96.23389781859707 0.22895296201197865
6589 145.13928051996652 0.1862636180879117 144.72406168171398 0.22895522016464057
6590 266.12350667408776 0.18626003374820704 265.7082957802405 0.22895086009902849
6591 326.96951769414767 0.1862641981523219 326.5542975456598 0.22895595033554345
6592 272.6967800535801 0.1862597039792498 272.2815698086101 0.22895054099073534
6593 162.96423762009633 0.1862631334911156 162.5490196996333 0.22895478697191238
6594 97.91746932256885 0.18626069365782932 97.50225688755592 0.2289517413551067
6595 118.09103754223459 0.1862613977123814 117.6758232971981 0.22895284732410787
6596 177.71868281313834 0.18626159796331537 177.30346836739218 0.22895284778283337
6597 202.89040803114767 0.18626041545662755 202.4751958475224 0.2289517681686555
6598 164.5539073171547 0.18626135907131075 164.13869331448456 0.2289526435988314
6599 97.46038561006462 0.18626063821773914 97.04517290191711 0.22895206992975933
6600 56.81381290236558 0.18626018662269667 56.398601347153644 0.228951368589236
6601 63.58528174137156 0.1862613155268257 63.17006753459244 0.22895289125228924
6602 91.84946952350637 0.18625912323148375 91.4342601809092 0.22895021936568422
6603 101.70882037942009 0.18626141813520183 101.29360591066111 0.22895305062377325
6604 78.42022038878797 0.18625891891590265 78.0050114129377 0.228950056934364
6605 41.09674797242588 0.18626063807085164 40.681535138995535 0.22895219535949696
6606 18.906886363615563 0.18625940360586188 18.491676275258843 0.22895068475085736
6607 22.683188401511703 0.18625953377840446 22.26797789975558 0.22895096797771985
6608 38.7161178577698 0.1862598147074132 38.30090681739552 0.2289512256668705
6609 45.80172841775494 0.18625885483926619 45.386519332380345 0.2289502305353254
6610 35.485336148653175 0.18625960542541845 35.07012549240173 0.22895105082602835
6611 16.959870126917977 0.18625882965776913 16.544661051294423 0.22895024596578314
6612 5.4020282549670675 0.1862588853051919 4.986819083532648 0.22895028612922724
6613 7.373529762850358 0.18625907492048718 6.9583201142273925 0.2289505737024788
6614 16.737913934449512 0.18625818482256748 16.32270620827577 0.22894954135117754
6615 22.460163564306278 0.18625906039030132 22.044953899666254 0.22895060424972175
6616 19.031288548056597 0.18625790297741415 18.61608136968321 0.22894927539597257
6617 10.036160191814671 0.18625859860736532 9.62095147122731 0.22895012197999653
6618 3.2502645703802755 0.18625799370090246 2.835057140996733 0.2289494356826403
6619 3.1874605163877057 0.1862579301936252 2.7722531830804846 0.22894940311359582
6620 7.936149457189768 0.1862581014367831 7.520941741789606 0.22894961396337865
6621 12.034823346956477 0.18625742680796717 11.619617045682611 0.22894887446589818
6622 11.702579986887207 0.18625792788880363 11.287372591223376 0.22894946777502845
6623 7.603537503131397 0.18625725105776145 7.18833152935999 0.22894872271364558
6624 3.3998469984320123 0.18625746735808235 2.9846405402320118 0.22894899084191828
6625 2.161851228174549 0.18625726786768898 1.7466451678469135 0.22894879245994673
6626 4.002553155618104 0.18625694795304565 3.5873477621962824 0.22894844546877618
6627 6.582427655324015 0.1862572185256634 6.167221650503296 0.2289487862950546
6628 7.464791424604456 0.18625659657076613 7.049586735504199 0.228948092529492
6629 6.056686017916642 0.1862569544946931 5.641480529940936 0.22894853348101277
6630 3.697417313694736 0.18625645925444265 3.282212869422081 0.22894798501821273
6631 2.2218738081394585 0.18625652970994355 1.8066691824391592 0.22894809599035565
6632 2.440297338258418 0.1862564054689836 2.0250929598471785 0.22894797294225605
6633 3.72471589873758 0.18625611356565422 3.309512116658259 0.22894766851366694
6634 4.779520021229266 0.18625626793966069 4.364315889252094 0.2289478640375112
6635 4.755547991578364 0.1862558354967353 4.34034475618473 0.22894739989689972
6636 3.7957680853768405 0.18625597758002652 3.3805645289888058 0.22894757880800842
6637 2.728777413174532 0.18625569687711363 2.3135744243990253 0.22894729189839347
6638 2.322004569450955 0.18625559239322972 1.9068017933567494 0.22894718370097591
6639 2.7398285822349857 0.18625559962803578 2.324625750510143 0.22894723209680698
6640 3.5586301908077376 0.18625522501107722 3.1434281580009396 0.22894680779572077
6641 4.208673585638609 0.18625544161354826 3.7934710404352536 0.22894710358980683
6642 4.4363285147814295 0.186254946938447 4.02112703515084 0.22894653269214213
6643 4.459361438227042 0.18625519311593916 4.044159372126394 0.2289468729847083
6644 4.781601520646119 0.18625474410162607 4.366400435269065 0.2289463412754281
6645 5.885047907904953 0.1862549049801904 5.469846402984308 0.22894659994045474
6646 8.061776295601568 0.18625454143777878 7.646575608430648 0.22894614573314145
6647 11.506652339420041 0.1862546608957694 11.091451295872453 0.22894638265181771
6648 16.608016550128166 0.18625426069517506 16.192816435845874 0.22894585358711664
6649 24.290932176409616 0.18625452246545873 23.87573135868892 0.2289462952552367
6650 36.32008989332637 0.18625386140167138 35.904890617791196 0.22894541413349695
6651 55.608580387232784 0.18625450846446842 55.19337951392797 0.22894636484034797
6652 86.68296029465856 0.18625333898235533 86.26776214034389 0.22894481533230815
6653 136.4967411805759 0.186254615442713 136.08153996881876 0.22894659631440414
6654 215.63646998882098 0.1862526906042787 215.22127325461423 0.22894404360247192
6655 339.71555978546195 0.18625485284430068 339.3003579190633 0.228947013554359
6656 529.8145886295367 0.186251887754981 529.3993936883661 0.22894305341556886
6657 809.3670819680511 0.18625523971130578 808.9518790765101 0.22894765182978008
6658 1191.326424212519 0.1862509229490575 1190.9112314566719 0.22894183289797984
6659 1648.7973453192894 0.1862556740078643 1648.3821412613079 0.22894838397359693
6660 2070.455917208382 0.18625002998061785 2070.04072647608 0.22894070232076497
6661 2245.4070144198045 0.1862556340767836 2244.991810275181 0.22894851054718443
6662 1962.6062216869943 0.18624992795825474 1962.191031096659 0.22894066237731447
6663 1240.8230394597804 0.1862543114226042 1240.4078382531907 0.22894689516720257
6664 442.74469851702116 0.18625112985890632 442.3295049258122 0.2289424613500298
6665 25.11022102149406 0.18625193121725317 24.695025309654586 0.22894378062222104
6666 146.10284047175318 0.1862527321872859 145.68764288274443 0.22894485682146842
6667 569.5470749269718 0.1862500007290983 569.1318837001728 0.2289412260699442
6668 890.8432492726125 0.1862532314747045 890.4280502761477 0.22894576499018146
6669 840.2644586175688 0.18624964997375243 839.8492681489269 0.22894081866818242
6670 475.54964546194924 0.18625205992682523 475.1344490362881 0.22894436573429972
6671 113.15057649082942 0.18625068305767542 112.73538344709102 0.22894236068071833
6672 24.254598523910126 0.18625014124896333 23.83940651849659 0.22894186416457232
6673 200.29871359117726 0.18625169683546505 199.8835179520344 0.22894394230741844
6674 410.77090641229773 0.18624903575097046 410.35571697083816 0.22894040570859997
6675 441.3902548394036 0.18625143970677133 440.975059586905 0.22894381279181403
6676 276.6056343274453 0.18624936043984858 276.1904440642878 0.22894090271760592
6677 81.97262009369948 0.18625001488832585 81.55742803701823 0.22894204179291866
6678 21.652133030669535 0.18625032328807956 21.236940369687623 0.2289423376938351
6679 106.3164381713279 0.18624866772660878 105.9012492136537 0.22894028994760465
6680 213.77950926054817 0.18625061551790387 213.36431572272366 0.22894292230660565
6681 227.19342405868179 0.18624842112248013 226.77823565141856 0.22893998614073502
6682 140.9001386293237 0.1862497504129422 140.48494694056058 0.22894193835016324
6683 44.47908392989315 0.18624910770878547 44.063893846239196 0.22894097594517437
6684 20.230927730902845 0.1862484471037997 19.815738985216903 0.22894029858214154
6685 66.95786333834407 0.186249686615387 66.54267176686918 0.22894188485951258
6686 118.1653930806186 0.18624777277751975 117.75020586717476 0.22893944066632038
6687 117.454453784224 0.1862493608847984 117.03926281057738 0.22894161276181518
6688 69.12929061763379 0.1862480538393553 68.71410271054701 0.22893985324742405
6689 22.229375305891935 0.18624831336277445 21.81418664176276 0.22894035076639987
6690 15.437849748018113 0.1862486737025193 15.0226603162518 0.2289407580637948
6691 42.58902951136496 0.1862473985693003 42.17384290038128 0.22893921241438384
6692 67.2938753322617 0.18624878795299213 66.87868551194643 0.22894103236228341
6693 62.789652498328245 0.18624723188675557 62.374466231272905 0.22893903516858616
6694 35.00051644292892 0.18624814530284392 34.585327986405076 0.22894031122100375
6695 10.860808234386933 0.18624765782199126 10.445620926045633 0.22893965051930917
6696 9.344508133613664 0.1862472297846496 8.929321700698745 0.22893920313026822
6697 25.370757147757914 0.18624801326187393 24.95556893247024 0.2289402020257988
6698 38.913243647609725 0.18624670203998953 38.49805837123924 0.22893857433050177
6699 35.96119524900917 0.18624780466234434 35.54600741238821 0.2289400319586188
6700 20.07511017778394 0.1862467786566782 19.659924671693208 0.22893872743405455
6701 6.004786486083788 0.1862471151769578 5.5896001419092585 0.22893922899757163
6702 4.477457776367802 0.18624712102585822 4.062271417794231 0.22893923754771295
6703 13.411062277284742 0.18624643221307033 12.995877427044643 0.22893841802703008
6704 22.069462764675738 0.1862472248640574 21.654276088917634 0.2289394508940461
6705 21.960875559426245 0.18624615491908494 21.545691282569056 0.22893812193810428
6706 13.723755338376955 0.18624687727759778 13.308569377429164 0.22893908367019483
6707 4.887431377038077 0.1862462766128323 4.47224675931763 0.2289383411076143
6708 2.20571653552795 0.1862462782006695 1.7905318699384714 0.22893838738880948
6709 6.128927679457582 0.18624646940095993 5.713742554050725 0.22893865600589725
6710 11.631173112277306 0.18624579495319102 11.21598948224718 0.22893783507693496
6711 13.4009388442775 0.1862464137847656 12.98575377690559 0.22893865358714405
6712 10.221381309610463 0.18624563189264326 9.806197985384246 0.228937692333574
6713 5.139548329232966 0.1862460511627596 4.724364021444723 0.2289382566254832
6714 2.162717875054752 0.1862457042112322 1.7475343197287778 0.2289378511147418
6715 2.869405602334192 0.18624557392064897 2.454222315877083 0.22893771253646036
6716 5.6600861035087915 0.18624576622749017 5.2449023423199455 0.2289379949613562
6717 7.670588263821335 0.18624522153808148 7.2554057125822675 0.22893732970098601
6718 7.262921975375756 0.1862456345962817 6.847738452293673 0.22893788848580057
6719 5.0262805562312725 0.18624508845971094 4.611098239318671 0.22893722845289052
6720 2.843870124439177 0.18624531153977253 2.4286872762712077 0.2289375366281966
6721 2.1728298969137807 0.18624508793600886 1.7576475141523111 0.2289372948254609
6722 3.029741554346082 0.18624493925381336 2.614559490626774 0.22893712446549466
6723 4.2935392839861155 0.18624505878135608 3.878356905056253 0.22893732014850565
6724 4.797296613717207 0.1862446621950654 4.38211511357379 0.22893683794835124
6725 4.209343473729773 0.18624489994644436 3.794161397980557 0.2289371758027715
6726 3.0941754638054615 0.1862445229988735 2.678994211377267 0.22893672942932106
6727 2.2951361628270357 0.18624462726578955 1.87995465007181 0.22893688548943636
6728 2.2492689062715545 0.18624445840686193 1.834087733783118 0.22893671408157443
6729 2.753617453144781 0.18624433211153227 2.3384365513409184 0.2289365696923304
6730 3.2513500151314845 0.18624437087944587 2.836168979674946 0.22893666457709277
6731 3.3123605140031196 0.18624409799165764 2.897180079688697 0.22893633632276475
6732 2.9176985317275785 0.18624420492609062 2.502517816236984 0.22893651056450404
6733 2.3873515185748735 0.1862439454228238 1.9721713636035778 0.22893620954847183
6734 2.0815625655762537 0.18624397357708194 1.6663823201279806 0.2289362718711912
6735 2.13648368764756 0.18624383521707208 1.7213037167756098 0.22893613565487794
6736 2.4123288442313364 0.1862437306818096 1.9971490927914703 0.22893602075805664
6737 2.6442843443345163 0.18624371132073742 2.2291045926557893 0.22893604035798923
6738 2.6487848019276368 0.18624352336121178 2.2336054596308776 0.22893581893554735
6739 2.432690737433916 0.1862435429974298 2.0175113101767335 0.22893588425975284
6740 2.152203110048025 0.18624336246168047 1.737024068437385 0.22893567914895932
6741 1.9806448188839503 0.1862433382070926 1.5654658010375755 0.228935679639282
6742 1.9915121507180547 0.18624322549101696 1.5763333552235532 0.22893557000348455
6743 2.1298471921561815 0.1862431275207206 1.7146685963346346 0.2289354683008259
6744 2.271676607142161 0.1862430807144298 1.8564980778586178 0.228935448569113
6745 2.315010207511256 0.18624293766033534 1.899831983756242 0.22893528609467909
6746 2.238520179209704 0.18624291059819786 1.8233419769848578 0.2289352916266481
6747 2.098454546974411 0.18624277493678076 1.6832766310255824 0.2289351410120476
6748 1.9790758383485625 0.1862427195639582 1.563898013084874 0.22893510569973025
6749 1.9367642857223168 0.18624262644404663 1.521586644154219 0.2289350151240512
6750 1.9726162358125725 0.18624252546490994 1.5574387950131912 0.22893491533447152
6751 2.0433656808912373 0.18624247325810292 1.6281883251207379 0.22893488251239652
6752 2.095607613802991 0.18624234472092815 1.680430526067496 0.22893474301456643
6753 2.0982429035065575 0.18624230403559483 1.6830658718633633 0.22893472760759917
6754 2.0550001887056077 0.18624218216810282 1.639823411046191 0.22893459549131392
6755 1.9945744607008689 0.18624212046715954 1.5793977877094707 0.22893455252423844
6756 1.9491329311440113 0.18624203059624145 1.5339564373952554 0.22893446315251453
6757 1.93586435687627 0.1862419334136421 1.5206880515908232 0.2289343718718047
6758 1.950997964997076 0.18624187768486564 1.5358217579672282 0.22893432934498215
6759 1.976589073199602 0.18624175446875124 1.5614131173218129 0.22893420140903809
6760 1.9933591397847459 0.18624171432583356 1.5781832438709202 0.2289341815879922
6761 1.9912608403501462 0.18624158906202024 1.5760852025600882 0.22893404872803777
6762 1.9727032920434733 0.18624153918707104 1.557527735081249 0.22893401777515318
6763 1.9484838718094033 0.18624143463106804 1.5333085264705877 0.22893391070774757
6764 1.930285517497005 0.18624135791256477 1.5151103143865858 0.2289338451978545
6765 1.9244225843812355 0.18624128357669534 1.5092475234210254 0.22893377738351472
6766 1.9297395366865218 0.1862411787553342 1.514564683161947 0.2289336747692405
6767 1.9397505806936777 0.18624112819659544 1.5245758139912429 0.22893363850583928
6768 1.9469633722337474 0.18624100786351278 1.5317888496341872 0.2289335147360473
6769 1.9467522416677334 0.18624096452824343 1.531577788449428 0.22893348869006205
6770 1.9389998447313113 0.18624084672439475 1.523825630779545 0.22893336722737148
6771 1.9272390164472555 0.18624079344839525 1.5120648940620574 0.22893332893680296
6772 1.9162704633376952 0.18624069246863273 1.5010965422706835 0.22893322859837903
6773 1.9097161018160147 0.18624061921267712 1.494542317856965 0.22893316474637268
6774 1.9086365180961802 0.18624054012792077 1.4934628855847314 0.22893309238352796
6775 1.9115883477491915 0.18624044680997717 1.4964148982991539 0.2289330026400605
6776 1.9157596741406062 0.18624038526895864 1.5005863360994345 0.22893295277221312
6777 1.9184374057650926 0.18624027966726212 1.5032642789741213 0.22893284712370915
6778 1.918103016706592 0.18624022571412113 1.5029299840998769 0.2289328068925939
6779 1.9147834170729328 0.186240118625801 1.499610599126349 0.22893269932078275
6780 1.9096939795291596 0.18624006185462647 1.4945212624338031 0.22893265524073003
6781 1.9044882707280326 0.18623996226601072 1.4893157510760362 0.2289325573859858
6782 1.90051408919091 0.18623989582878803 1.4853416927532295 0.22893250060889248
6783 1.8983652729797043 0.1862398080514285 1.483193046923574 0.22893241800470177
6784 1.8978316400533142 0.18623973023819684 1.4826595634157762 0.22893234639934104
6785 1.8981648712493056 0.18623965358355787 1.482992939622349 0.2289322780433987
6786 1.8984809164339183 0.18623956705524347 1.4833091541919543 0.22893219518672048
6787 1.8981143449193336 0.1862394974387565 1.4829427118293181 0.22893213565125892
6788 1.8968066165263318 0.18623940708883466 1.4816351614225787 0.22893204801491845
6789 1.894703412313291 0.18623933939528312 1.4795320823597677 0.22893199055824032
6790 1.8922097946832221 0.18623925003585445 1.4770386401812694 0.22893190446609815
6791 1.8897914328007552 0.18623918015812274 1.4746204089317083 0.22893184371092426
6792 1.8878028797264967 0.18623909491242896 1.4726320215834598 0.22893176323060807
6793 1.8863950267844534 0.18623902084327074 1.4712243093497333 0.22893169659144932
6794 1.885511111241853 0.1862389405867823 1.470340547844633 0.22893162281043766
6795 1.8849504204516472 0.1862388624832235 1.469780007403296 0.22893155056512782
6796 1.8844614363102472 0.18623878619360773 1.469291168051135 0.2289314820655046
6797 1.883827909625247 0.1862387057178054 1.4686577974340198 0.2289314064734218
6798 1.8829234342258685 0.1862386313280235 1.4677534624295943 0.2289313404682506
6799 1.8817262958302103 0.18623855071231699 1.4665564805903508 0.22893126452754245
6800 1.8803010613399584 0.18623847602897695 1.4651313872310923 0.22893119807988915
6801 1.8787606817553997 0.18623839725267088 1.4635911600668436 0.22893112443588506
6802 1.8772253072657537 0.18623832062920911 1.4620559312860006 0.228931055350544
6803 1.8757896964023077 0.18623824492654428 1.4606204658309576 0.22893098564480582
6804 1.8745058096636622 0.18623816556476044 1.4593367312324972 0.22893091286640446
6805 1.873380940131786 0.18623809330491253 1.4582119992475198 0.2289308475793537
6806 1.872387480628602 0.18623801121586625 1.4572186982737592 0.22893077113897684
6807 1.8714789527589875 0.18623794206981856 1.456310300876859 0.22893070981230995
6808 1.870606239281379 0.18623785781461252 1.4554377509835859 0.22893063048318057
6809 1.8697307825419438 0.186237791071052 1.4545624193322255 0.22893057213866636
6810 1.8688319298879033 0.18623770542100787 1.453663733480474 0.2289304909864213
6811 1.867909505810661 0.18623764032248238 1.4527414309183562 0.2289304345698225
6812 1.8669817259675936 0.18623755394789898 1.4518138194769912 0.22893035254270344
6813 1.8660817090070432 0.18623748996280953 1.4509139217639433 0.2289302972802902
6814 1.865253155696711 0.1862374032079024 1.4500855375724937 0.22893021491631477
6815 1.8645482643421212 0.18623734020698732 1.449380763593566 0.2289301605415679
6816 1.8640275079029058 0.18623725295854074 1.4488601771406424 0.22893007780372263
6817 1.8637635598053386 0.18623719130850439 1.4485963438271685 0.22893002466966575
6818 1.863848341000819 0.1862371029295723 1.4486812971984295 0.2289299408728172
6819 1.8644055644846644 0.1862370435444128 1.4492386309386829 0.22892989000156883
6820 1.8656082935052793 0.18623695282430103 1.4504415369117614 0.2289298037692168
6821 1.8677055734545447 0.18623689722844627 1.4525389193191522 0.22892975690694628
6822 1.8710599081474677 0.18623680229139794 1.4558934397700367 0.228929666086033
6823 1.8762038636219083 0.18623675275494506 1.4610374850295316 0.2289296258374316
6824 1.8839230191864798 0.18623665086406987 1.4687568410278713 0.22892952729453853
6825 1.8953832041205805 0.1862366106784083 1.4802170960244059 0.22892949741776616
6826 1.9123225805361943 0.18623649785878413 1.4971566960492753 0.22892938662813492
6827 1.9373496861807715 0.1862364718407605 1.5221838417486988 0.22892937259131224
6828 1.9744021316231328 0.18623634221559981 1.5592365465071405 0.22892924290039235
6829 2.0294652071739208 0.18623633757184965 1.6142996167542225 0.22892925284784843
6830 2.11169453451765 0.18623618224470653 1.6965292580549576 0.2289290942179858
6831 2.2351923902701794 0.18623621001106683 1.820027039672037 0.22892914058707553
6832 2.4218200141299713 0.18623601521491562 2.0066550613984724 0.2289289375165831
6833 2.7056938637358 0.1862360926350108 2.2905287313875684 0.22892903971322073
6834 3.1403916865956036 0.18623583667167443 2.725227082130545 0.22892876779338414
6835 3.810591858872407 0.18623599113811554 3.395426911108236 0.22892895662605534
6836 4.850930426863271 0.1862356392913495 4.435766210752753 0.22892857681916828
6837 6.476734850350017 0.1862359149158068 6.061570033545034 0.2289289018891758
6838 9.034228598306509 0.18623541094709983 8.619064836393935 0.22892835096547293
6839 13.082817535186942 0.18623587955803816 12.667652762594722 0.2289288930341812
6840 19.529843934625934 0.1862351314744484 19.11468073557738 0.22892806757410547
6841 29.85075617420183 0.18623591094380107 29.435591304094736 0.2289289591632949
6842 46.44531040889491 0.1862347674918527 46.03014795224852 0.22892768915453496
6843 73.20378167544352 0.18623605142472519 72.78861647612952 0.2289291478892772
6844 116.37361646967851 0.18623426527443637 115.95845504895719 0.22892715544687803
6845 185.7939486704898 0.1862363665546648 185.37878277110804 0.22892953282711853
6846 296.382484658149 0.1862335465725824 295.96732473257487 0.228926379001553
6847 469.1561433384966 0.18623693970306185 468.7409761916116 0.2289302071819369
6848 729.4611949299081 0.18623253505879694 729.0460371189363 0.22892527591290274
6849 1096.9736921466708 0.18623779829251275 1096.558523148894 0.22893119948437954
6850 1558.7030721731373 0.1862313131924224 1558.287916915062 0.228923944882961
6851 2022.2687994609323 0.18623862495074725 2021.8536286897554 0.22893214622616945
6852 2282.8382949549446 0.18623054576719728 2282.4231412643535 0.2289231448238042
6853 2097.9921035199072 0.18623833002570583 2097.5769333742132 0.22893181566793624
6854 1423.1800309707335 0.1862315425762131 1422.7648750787737 0.22892434938355616
6855 591.5239121266275 0.18623588953575074 591.10874717039 0.228929066701788
6856 104.78500403786198 0.1862343950084914 104.36984200205478 0.2289276407987083
6857 187.54721245454832 0.18623250322865226 187.13205468728017 0.22892526403947594
6858 619.9834403821567 0.1862369650512927 619.5682728265352 0.22893059057010567
6859 959.9771679202008 0.1862305861795644 959.5620141847359 0.22892314928537782
6860 894.40971521197 0.18623720045516587 893.99454714465 0.22893086686485223
6861 483.3032374435573 0.1862314299989859 482.8880818270384 0.22892418651990665
6862 92.11357258760691 0.1862348669003634 91.69840950364639 0.22892821706015976
6863 24.496581882364726 0.18623399995073933 24.08142069631464 0.2289271860993442
6864 244.34618380682141 0.1862321124267635 243.93102660669803 0.22892508769662817
6865 466.05507876893745 0.18623567862824103 465.639913924089 0.22892916622021794
6866 456.0456263601813 0.18623125265272172 455.630470986969 0.22892412055961514
6867 240.10345153791866 0.1862350333863374 239.68828801274717 0.22892849178514868
6868 41.40819692606716 0.1862325325158203 40.99303879735179 0.22892559619954944
6869 30.760208394441786 0.18623300933221798 30.345049146287185 0.22892623882238466
6870 166.64303661609677 0.18623412709549284 166.22787505113766 0.22892743786360348
6871 274.3665164545972 0.1862317367482561 273.95135988741276 0.22892483043617756
6872 239.28546335752586 0.18623424120614943 238.87030151395498 0.22892760236474485
6873 108.09096735267005 0.18623220108507824 107.67580976146711 0.22892539011786456
6874 15.131893999433283 0.1862328875678621 14.716735008577537 0.2289261032878837
6875 32.90062077559741 0.18623347675318666 32.48546043267436 0.22892686616986352
6876 111.54175878711605 0.18623156580756126 111.1266025773979 0.2289246439105831
6877 151.64983530706058 0.18623397839224018 151.23467387112802 0.22892745754032573
6878 111.4651021983366 0.1862314867013722 111.04994611205406 0.22892459958116054
6879 37.44346782161381 0.1862331694148716 37.02830809539047 0.22892655680846663
6880 1.930156953126958 0.18623242261056508 1.5149988218215085 0.22892570869488446
6881 26.457495483362862 0.18623190879219195 26.0423384315742 0.22892514299647101
6882 70.26356965558492 0.18623318591534804 69.84840985081978 0.22892661884979942
6883 82.27947280152439 0.18623134373623113 81.86431693552294 0.22892452226522542
6884 52.813437268538415 0.18623298538737731 52.39827785377516 0.2289264293758718
6885 14.97351419324403 0.18623172743039162 14.558357482707072 0.22892498310656853
6886 4.086692281670533 0.18623211622732688 3.671534689151959 0.22892547629124757
6887 22.85276651099656 0.18623235390047838 22.43760843499574 0.22892572210033987
6888 45.112178803373965 0.1862314561970228 44.69702258878104 0.228924758395902
6889 46.61348368649199 0.1862324349739465 46.19832540925534 0.22892584226270576
6890 27.7842288915522 0.18623149684084594 27.369072559152073 0.2289248355592811
6891 8.487504146777725 0.18623187394742882 8.072347039663274 0.22892523316702185
6892 5.329319101967654 0.18623195687034583 4.914161756783012 0.2289253883142957
6893 16.590599523871454 0.18623121157363542 16.17544380290886 0.22892450938895964
6894 27.484114968052285 0.18623221141248833 27.068957050297623 0.22892570634217566
6895 26.559297771400246 0.18623097929495885 26.144142517018597 0.22892427508669203
6896 15.677497316334858 0.1862319528100358 15.262339923356677 0.22892544016814464
6897 5.6556000619292135 0.18623120381442929 5.240444297845075 0.2289245602697086
6898 4.524881491521407 0.1862314107996836 4.109725229205382 0.22892485151634215
6899 10.72635117821111 0.18623148697271474 10.31119477955604 0.2289249116823547
6900 16.444555154408118 0.18623102949756937 16.029399679042854 0.22892444586769392
6901 15.921250445204262 0.1862314584721618 15.506094078857723 0.22892490787437847
6902 10.216847418190557 0.186231018560676 9.8016919376379 0.2289244619919824
6903 4.899737479420825 0.1862311032922892 4.484581844522767 0.22892453160576798
6904 4.194527621007296 0.18623121684880642 3.77937168740416 0.2289247167543294
6905 7.520595190342392 0.1862306974095205 7.1054403962847195 0.228924096648152
6906 10.972071641886561 0.18623131621018257 10.556915465882966 0.22892485979341198
6907 11.39879197327989 0.1862305003300481 10.983637574910624 0.22892389803921728
6908 8.995298623988218 0.18623116418181448 8.580142741871995 0.2289247179344077
6909 6.480088365811248 0.186230531828575 6.064933875973864 0.22892395800880957
6910 6.289221547370626 0.18623086324089894 5.8740662760099704 0.2289244081197556
6911 8.599830121017098 0.18623060533914093 8.184675451781592 0.22892406389636402
6912 11.68837531664543 0.18623062985461397 11.273220509658737 0.2289241771320789
6913 13.830880907853546 0.18623052864224449 13.415726382793519 0.22892399641778158
6914 14.838806586650566 0.18623058984237562 14.423651827903964 0.2289241689042259
6915 16.045014936808712 0.18623026243613572 15.629860964414965 0.22892370995761266
6916 19.097767732941023 0.18623069789302432 18.682612702000895 0.22892433304710225
6917 24.823261523040102 0.18622991395244753 24.40810828391893 0.22892332516872302
6918 33.0997104798128 0.18623081817606213 32.68455514492034 0.22892451671639497
6919 43.66733857561402 0.1862296101548412 43.25218598086936 0.22892298458981633
6920 57.08577019096688 0.18623086176332976 56.67061470806508 0.2289246211384767
6921 75.10912085238608 0.18622938194133637 74.69396874967259 0.22892272077216194
6922 100.39520150184822 0.18623085697180286 99.9800459631082 0.22892468176821676
6923 135.97298248875964 0.18622914865521817 135.5578309014071 0.22892243869731424
6924 184.98439266379623 0.18623091212040252 184.56923692595802 0.22892482571780817
6925 250.69999567002915 0.1862287935328481 250.2848448740894 0.22892200240691377
6926 336.4268981394628 0.18623111845331475 336.0117418610786 0.2289251599309768
6927 444.4252320289549 0.18622826164181244 444.0100824179939 0.22892134931917446
6928 573.4205226919996 0.18623146230035406 573.0053655630378 0.2289256666614018
6929 714.3241561786241 0.18622762802741966 713.9090079753165 0.22892057528014467
6930 845.945436792016 0.18623177570156327 845.5302788794994 0.22892613681501944
6931 933.4864002399906 0.18622712625509058 933.0712531340316 0.22891997970400074
6932 936.3597291142901 0.18623174429457723 935.9445712031818 0.22892616681370528
6933 827.1802264417647 0.186227088986276 826.7650793527755 0.2289200000030263
6934 616.1467449935429 0.18623107479624995 615.7315885547453 0.22892536400133343
6935 359.55150346556917 0.1862276898923288 359.136354902829 0.2289208728478132
6936 138.56214461739538 0.18622982861020207 138.14699099710137 0.22892379168380086
6937 17.680663493832007 0.18622867175444 17.265512562664554 0.22892225941301275
6938 14.189356187402243 0.18622848270946954 13.774205633374205 0.22892207131857023
6939 97.15956332245244 0.18622951431372467 96.7444103428318 0.22892346530692054
6940 208.98064094729924 0.18622753320641447 208.56549255092114 0.2289208631716766
6941 291.98883450314815 0.18622983260247936 291.5736806945366 0.22892397600906028
6942 309.52937462334427 0.18622720717454483 309.1142269351678 0.2289204810018974
6943 257.5448272334441 0.18622952525460065 257.12967406028287 0.22892364790662673
6944 163.0694364258316 0.18622745508556557 162.65428809693051 0.2289208738155359
6945 68.97237855948597 0.18622876737528107 68.55722708925683 0.22892270285387162
6946 11.747329817790867 0.18622799894962996 11.332180144160732 0.22892167468050503
6947 5.239689592709564 0.1862279172893322 4.824540057590521 0.2289216178297117
6948 38.41415614467368 0.18622847713461735 37.99900527515583 0.22892239238323045
6949 85.32054867883757 0.18622730134551857 84.90540053885229 0.22892083863975823
6950 119.39356916482768 0.18622863993409025 118.97841784183856 0.2289226830550375
6951 124.90461798525273 0.18622706587921467 124.48947034626165 0.2289205731118651
6952 101.75505837206599 0.1862284292169942 101.3399074807623 0.2289224620866924
6953 62.79098089682122 0.18622717338432085 62.37583294636417 0.2289207770727204
6954 25.81754167226199 0.18622795556387498 25.402391840166437 0.22892187653167403
6955 4.63389213208894 0.18622745846838967 4.218743448422551 0.22892122519799984
6956 3.599940537032135 0.1862274199817208 3.184791915673238 0.2289212013771765
6957 17.637334887234807 0.18622771876117022 17.222185530678296 0.22892163779534075
6958 36.41917259219655 0.18622700562334432 36.0040248965423 0.22892069003090826
6959 49.84421628887852 0.1862278078257175 49.42906666815977 0.2289218128930364
6960 52.17563386113955 0.18622680662821064 51.76048658116445 0.2289204733468872
6961 43.5041308277063 0.18622767906926319 43.08898146106529 0.22892168757175058
6962 28.521023395678466 0.18622681670253668 28.105876036944707 0.22892054203122383
6963 13.656254744218659 0.18622738117199525 13.241106032558308 0.22892133048835406
6964 4.080313684315932 0.18622695274437095 3.665165951590175 0.22892077998138588
6965 1.8715492473926285 0.18622702084025755 1.4564013372504703 0.22892088930190074
6966 5.851608512767493 0.18622710015776192 5.436460383452315 0.22892102915741677
6967 12.757696015667905 0.18622670859078014 12.342548791845669 0.2289205152314561
6968 18.946830055867714 0.18622716316534949 18.53168173275329 0.22892115994907516
6969 21.840695622991305 0.18622651520434688 21.42554880436676 0.22892030342019956
6970 20.641050017915408 0.18622709698837744 20.225901806925037 0.22892111400199228
6971 16.230670991438163 0.18622645471240432 15.815524265894046 0.22892027083171482
6972 10.49086935857262 0.1862269139782542 10.075721534173907 0.22892091042045945
6973 5.411803772667264 0.18622649095434582 4.996656914976354 0.22892036673656466
6974 2.367151906755318 0.1862266677811594 1.9520046161153695 0.22892062285878928
6975 1.7724387783777664 0.1862265604065321 1.3572917131533002 0.2289205048179341
6976 3.1559882829008403 0.18622642470534784 2.7408415176450664 0.2289203405504259
6977 5.5139303485875 0.18622660104776373 5.098783145255951 0.22892060228378486
6978 7.756233668794352 0.18622623630603818 7.3410873005379695 0.22892013195034425
6979 9.073113935226454 0.18622657449192306 8.6579667519175 0.22892060881702994
6980 9.124016428623 0.1862261244229 8.708870278708776 0.22892002549132281
6981 8.035471059052588 0.1862264740428628 7.620324068655962 0.22892051635376287
6982 6.255837755199257 0.18622608083651537 5.840691664621536 0.22892000974120552
6983 4.348247717129028 0.18622631938216008 3.933101046287119 0.2289203514597487
6984 2.799142725371222 0.18622607742635627 2.383996600784606 0.22892004716025952
6985 1.8964486408753203 0.18622614323395836 1.4813023400196819 0.22892015762168014
6986 1.6949056212746525 0.1862260805853504 1.2797594475227239 0.22892009316657835
6987 2.0557893137293335 0.18622597691454906 1.6406433604514967 0.22891997636328784
6988 2.729604975521347 0.18622606364887365 2.3144587994702617 0.22892011240221172
6989 3.447088422244865 0.18622584053727215 3.0319427472034426 0.22891983450415027
6990 3.991692241217118 0.18622601331026106 3.5765461408347154 0.2289200870721415
6991 4.239665468521221 0.18622574012252635 3.824519988033988 0.22891974036470736
6992 4.166739851027678 0.18622592956373252 3.7515939045855324 0.22892001687841307
6993 3.829035667200244 0.1862256703014268 3.4138903096991724 0.22891968719964528
6994 3.3303296756637524 0.18622582138558552 2.9151839408235087 0.2289199134546581
6995 2.7871024512001066 0.186225619665499 2.3719571714419536 0.22891966009265433
6996 2.3002653410075573 0.18622570112136236 1.8851198467862542 0.2289197930999408
6997 1.93787112923282 0.1862255760164718 1.5227259104072597 0.22891964280908841
6998 1.729532800132437 0.18622557990801702 1.314387549449509 0.22891967077491113
6999 1.6702627975542548 0.18622552985565272 1.2551176452417485 0.22891962245685346
7000 1.7301861756947245 0.1862254652388921 1.3150411536584932 0.2289195567973393
7001 1.8663896209791286 0.18622547568778197 1.4512445539376446 0.22891959135370202
7002 2.033916448194323 0.18622536059942565 1.6187716313950447 0.22891945619985268
7003 2.194037640838665 0.18622541163988737 1.778892682516676 0.2289195466821016
7004 2.319048136880268 0.1862252663904713 1.9039035006867333 0.2289193698030633
7005 2.3937774575581283 0.18622533827434926 1.9786326302603234 0.22891948902345574
7006 2.41452183433855 0.18622518123921958 1.9993773572215354 0.22891929587779491
7007 2.38641827511263 0.18622525735798068 1.9712735970064656 0.2289194207481838
7008 2.320161530319181 0.18622510308725712 1.9050171956289668 0.22891923160295705
7009 2.228872798480441 0.1862251709905433 1.8137282826824164 0.22891934480748125
7010 2.1255481506769947 0.18622502983812103 1.710403946836591 0.22891917400228273
7011 2.0213521399902397 0.18622508115496797 1.60620779478711 0.22891926404816168
7012 1.92470988510116 0.18622495962808708 1.509565805075572 0.2289191203975008
7013 1.8410954432948956 0.18622498956050193 1.4259512728117847 0.228919180922609
7014 1.7732820269603473 0.18622489089106067 1.3581380675046135 0.22891906856467326
7015 1.7218707678046743 0.1862248976138172 1.3067267727877494 0.2289190974031076
7016 1.685908178360013 0.1862248223646406 1.270764339225067 0.22891901677030552
7017 1.6634843306253546 0.18622480640852823 1.2483405092551378 0.22891901496168873
7018 1.6522332016677672 0.1862247531074193 1.2370894847767167 0.22891896378363136
7019 1.649713510923476 0.18622471669919555 1.234569859664699 0.2289189345595815
7020 1.6536667426100857 0.18622468252969332 1.238523151195759 0.2289189088846334
7021 1.662171041434419 0.1862246288760918 1.247027555908835 0.22891885664949213
7022 1.6737135341945168 0.186224610408961 1.2585700719367525 0.22891885184880315
7023 1.6872040400893822 0.18622454296935428 1.2720607159077324 0.22891878121229545
7024 1.7019534083383272 0.18622453686575574 1.2868100785829586 0.22891879288961273
7025 1.7176309371604863 0.18622445869650903 1.3024877706263385 0.2289187078376388
7026 1.7342191688925275 0.18622446229707043 1.3190759740353837 0.22891873256007336
7027 1.7519713659281324 0.18622437554457666 1.336828354547896 0.2289186358356597
7028 1.7713862968499798 0.18622438728579013 1.3562432379284264 0.22891867163576343
7029 1.7931988888528878 0.1862242928617833 1.378056031640151 0.22891856435095376
7030 1.818400634979755 0.18622431251481297 1.4032577114532552 0.2289186110116869
7031 1.8482849064578917 0.18622420992998232 1.4331422040813295 0.22891849244657994
7032 1.884534878161061 0.18622423871277347 1.4693920878055882 0.2289185516426993
7033 1.9293505175398902 0.18622412599495752 1.5142079724119677 0.22891841913296485
7034 1.985643470625893 0.1862241666493476 1.5705008094292272 0.2289184945473181
7035 2.05730456438929 0.18622404024159173 1.6421621808205056 0.22891834332719285
7036 2.149596441667928 0.1862240971887286 1.73445390359431 0.2289184408848893
7037 2.2696966572103188 0.18622395170817302 1.8545544417667594 0.22891826373538596
7038 2.4274924103778615 0.1862240314053297 2.0123499868602166 0.22891839211231524
7039 2.6366992591917384 0.18622385913468478 2.2215572214071604 0.2289181786498931
7040 2.9165085714765544 0.1862239707689503 2.501366250475422 0.2289183502321821
7041 3.2939437720277276 0.18622376073191496 2.8788019256542294 0.22891808564158314
7042 3.8073589669554204 0.18622391741834246 3.392216731376722 0.2289183181603555
7043 4.511507850405299 0.18622365384108971 4.096366215459489 0.22891798110471986
7044 5.485133741672082 0.18622387456208475 5.069991566841891 0.22891830026810633
7045 6.842073800945326 0.18622353442734133 6.426932406940809 0.2289178595771756
7046 8.748005949308018 0.18622384707260184 8.332863799044851 0.22891830319056508
7047 11.44507854239606 0.18622339631579535 11.029937433366845 0.22891771271341738
7048 15.28918546217308 0.18622384236650977 14.874043282774453 0.228918337032118
7049 20.804630365216017 0.18622323004656974 20.389489607424 0.22891752774544677
7050 28.76640940460952 0.1862238716628484 28.351267115843847 0.22891841710282612
7051 40.3184748885207 0.18622302124420625 39.90333458198172 0.22891728529477917
7052 57.1469221372997 0.18622395156650534 56.7317796195931 0.22891856614009826
7053 81.71337135516099 0.18622274866378843 81.2982316497377 0.22891695675948565
7054 117.56612180021638 0.18622410524119656 117.15097887888993 0.22891881608525616
7055 169.67265414162202 0.1862223832703201 169.25751525524637 0.22891650310532224
7056 244.69025811820305 0.18622435997707537 244.27511455297687 0.2289192052491101
7057 350.77054477540673 0.18622189385734042 350.35540699908967 0.22891588245972128
7058 496.30843897658997 0.18622473065934486 495.89329448896984 0.2289197569607874
7059 686.1597857019747 0.18622127586667717 685.7446493371426 0.22891508896533197
7060 914.1831467837712 0.1862251640796909 913.7680012139408 0.22892040575076764
7061 1151.426512069117 0.18622063435215294 1151.0113771694175 0.2289142653474197
7062 1336.576831268997 0.1862254251343799 1336.1616850018502 0.22892084201239013
7063 1382.6232297270176 0.18622030125636954 1382.2080955598428 0.228913865918458
7064 1219.4915710826094 0.18622505904852596 1219.0764255763368 0.22892044722392466
7065 859.5869216419742 0.18622072391228547 859.171786406199 0.22891451186293366
7066 429.0711435055158 0.18622378993252867 428.65600089330223 0.22891882228104732
7067 106.09659518983807 0.1862219023549087 105.68145708022313 0.22891620726003906
7068 6.162392691115601 0.18622206287388746 5.747254072993789 0.22891655524792529
7069 116.33491394400149 0.18622315894622066 115.91977277370334 0.22891801135192125
7070 321.4730634407126 0.18622071652149338 321.0579279340045 0.22891479018661337
7071 479.56926035391854 0.1862237347445573 479.1541177308234 0.2289188883506343
7072 495.359942049369 0.1862203066978531 494.94480745184336 0.22891429082778814
7073 365.7052293688882 0.18622328664709195 365.2900877085607 0.228918373680406
7074 174.5702132763386 0.1862208707020958 174.1550772870527 0.22891511858378574
7075 33.443055570452124 0.18622208017094874 33.027916671093394 0.2289168191877799
7076 6.62562150680148 0.18622187829289288 6.2104830773993935 0.22891655110919273
7077 78.31781157761478 0.18622084960250934 77.90267550792537 0.22891522008691112
7078 177.32820661059495 0.18622257807768416 176.913066469526 0.22891756299125401
7079 230.10180031369154 0.18622023576547952 229.6866656277365 0.22891445018955908
7080 204.8190312129846 0.18622252521623583 204.40389113540937 0.22891755235901648
7081 123.84405856005341 0.18622040995283817 123.42892340329945 0.22891474680112817
7082 41.23789393933346 0.1862218044476315 40.8227555018361 0.2289166330497311
7083 3.0262486211289956 0.18622105185349155 2.6111118945006684 0.228915674774836
7084 19.316542774318872 0.18622090980090772 18.901406389781403 0.22891547473655896
7085 64.93808238194504 0.18622161109100294 64.52294428663242 0.22891648422161617
7086 102.031930102106 0.18622035077384497 101.61679498089096 0.2289147704411996
7087 105.60107429424912 0.18622170119251696 105.18593594119517 0.2289166518614302
7088 76.23843367810021 0.18622032748613548 75.82329855706654 0.22891479354753502
7089 35.005163443744536 0.18622130602969952 34.59002598068522 0.2289161570296154
7090 6.586298413998507 0.186220679945165 6.171162407966448 0.2289153260868939
7091 3.3554435999859873 0.18622071654598205 2.940307487817698 0.22891539562230695
7092 20.25527787957867 0.18622105479502488 19.84014093923048 0.22891588555316722
7093 41.39413047126702 0.18622028471895793 40.97899533907253 0.2289148474755287
7094 51.69211806540464 0.1862211616132 51.27698082696096 0.2289160768304889
7095 45.57480608910133 0.18622019319732402 45.159671133522785 0.22891476238122443
7096 28.336820465991647 0.18622093453423025 27.92168372053603 0.22891581092138585
7097 10.870776863934282 0.1862203876428786 10.455641409567647 0.22891506672375667
7098 2.182723029875544 0.18622052261611902 1.7675872164155864 0.22891529084383846
7099 4.550331163045615 0.18622065983340164 4.135195026951298 0.2289154762609158
7100 13.604337389079886 0.18622015425794866 13.189202406806093 0.22891482801584379
7101 22.176092768584986 0.18622080146214962 21.7609562601409 0.2289157069819377
7102 24.872554500618588 0.1862199855768731 24.457419879176683 0.22891463586503089
7103 20.682508234264983 0.1862207229271392 20.267371874318368 0.22891563701947434
7104 12.622830551528272 0.1862200302177562 12.207695787713588 0.22891473359692938
7105 5.263706834677642 0.18622047638637165 4.848571020950236 0.22891533734103367
7106 1.9343194657358433 0.18622018471366633 1.5191843006668555 0.22891498035532132
7107 3.199968260530671 0.18622019501079115 2.784833076322261 0.22891498919761882
7108 7.143051636004191 0.1862203102745914 6.727916138633782 0.2289151870958176
7109 10.88458542679908 0.1862200019801748 10.469450664362046 0.22891476045685866
7110 12.26549852279846 0.1862203141610002 11.850362980867162 0.22891522777029785
7111 10.789173595324224 0.18621994852178742 10.374038925744507 0.22891472105792862
7112 7.519354942878463 0.18622018635783533 7.104219667504154 0.22891508901647437
7113 4.220401748620916 0.18622000597516636 3.8052669107401873 0.22891483190556272
7114 2.3407037247190443 0.18621998430659442 1.9255688911356144 0.22891484927683567
7115 2.3761254349139445 0.18622009976992826 1.9609903440068939 0.22891499113712205
7116 3.8374293466488147 0.18621978728143557 3.4222949425285067 0.22891461683887246
7117 5.695933750035309 0.1862201573879134 5.28079849298205 0.2289150996653463
7118 6.983499848670312 0.1862196517005863 6.568365727939757 0.22891446902996834
7119 7.231235865523102 0.18622014317903018 6.816100613727963 0.2289151086161091
7120 6.584043820329072 0.18621958939262867 6.168909808393473 0.22891442254297023
7121 5.617178088230229 0.18622006696586715 5.202042990385425 0.22891503087893772
7122 5.0083631882579995 0.1862195719486268 4.5932291769425 0.22891443936687278
7123 5.248073762332066 0.18621997005424434 4.832938870351606 0.22891492192621488
7124 6.5092019607913425 0.18621955113443692 6.094067954876977 0.2289144547799278
7125 8.700225306275907 0.18621990168533295 8.285090556958844 0.22891484763173187
7126 11.643021440637751 0.18621948143830433 11.227887550862194 0.22891440833725385
7127 15.282817837126544 0.18621989981262577 14.867683079439695 0.22891485787422344
7128 19.853682854823838 0.18621933367710494 19.438549258473007 0.22891426267372555
7129 25.968497166425042 0.18621998415999147 25.55336220554245 0.2289149767226018
7130 34.65233504843413 0.18621909557812205 34.23720194821078 0.22891400464522346
7131 47.36942321956138 0.18622016153085144 46.954287848826375 0.22891520920414715
7132 66.10096376187278 0.18621876221498715 65.68583136687103 0.2289136327867572
7133 93.51200173967842 0.18622043773627153 93.09686574480592 0.22891555713623857
7134 133.1997983164801 0.18621832369052488 132.78466685191165 0.2289131408779233
7135 189.95093024301454 0.1862208271964117 189.53579338342504 0.22891603239308703
7136 269.78691904531075 0.1862177610540139 269.3717887727862 0.22891251147051853
7137 379.3845886118179 0.18622134638314453 378.96945061473093 0.22891665070383274
7138 524.0478613085892 0.18621706911975788 523.6327324979748 0.22891174149474824
7139 703.211584240368 0.1862219656156043 702.7964448982525 0.22891737649989158
7140 902.6932977841867 0.18621633811100727 902.2781705098764 0.22891093619937938
7141 1085.793969783874 0.18622248930430144 1085.378829308899 0.22891798567071003
7142 1190.9841655088626 0.18621589645778464 1190.569039140761 0.22891047164385298
7143 1150.156427587857 0.18622244372121832 1149.7412872044058 0.22891793973017982
7144 932.6955488192215 0.18621629344664076 932.2804215561421 0.22891096963279073
7145 589.8968221684706 0.1862213525966791 589.4816841117022 0.2289167041717384
7146 248.7442278008264 0.18621773105914805 248.32909742143883 0.22891264832841945
7147 40.28768687026999 0.18621945793838224 39.872552848925196 0.2289145634064038
7148 19.711637422532878 0.1862195398181923 19.29650314656168 0.22891473615300312
7149 144.1824876918542 0.18621770787038658 143.76735738326553 0.22891260071828193
7150 310.9191575086641 0.18622074978959707 310.50402063353135 0.22891612534318798
7151 415.6325099483921 0.18621691029633933 415.2173813011938 0.2289117369019487
7152 401.38222457022374 0.1862208053777776 400.9670875770752 0.2289161877707751
7153 282.49982514356026 0.1862173213102496 282.08469556694183 0.22891225530817544
7154 130.79976716015767 0.18621977331688558 130.38463237438495 0.22891501245584217
7155 27.482222451580054 0.18621853381135425 27.06709023943295 0.2289136783357511
7156 13.008770708311323 0.18621835477109921 12.593638944163862 0.22891340937635998
7157 70.16002442502106 0.18621968846981235 69.74488971865748 0.228915017893762
7158 145.17402365506285 0.1862174010689723 144.7588939005127 0.2289123534811848
7159 185.09962173239845 0.1862200929512475 184.68448615516232 0.22891548428487435
7160 167.22661255484857 0.1862173514610349 166.8114828614047 0.2289123419828265
7161 106.89385439485694 0.18621959643035677 106.47871988411228 0.22891491431429745
7162 42.25907305256064 0.18621806359611143 41.843941787866065 0.22891320109846278
7163 7.623587008166156 0.18621859636833413 7.208454638130346 0.22891377366747587
7164 13.591593317597862 0.18621896529367415 13.17646008585793 0.22891426644625867
7165 45.416734157345914 0.1862177297595128 45.00160362940698 0.22891279817942142
7166 76.62968746122893 0.1862194714250891 76.21455312551655 0.22891486428728616
7167 86.45495198567032 0.18621743874259006 86.0398220519342 0.22891249499353403
7168 70.48923375170655 0.18621933324477805 70.07409970591269 0.22891471254908408
7169 40.139549845434125 0.18621775996069678 39.72441918467824 0.22891290079518933
7170 13.154954763358434 0.18621871005923019 12.73982205225959 0.22891400103961473
7171 2.2501536847532413 0.18621837975833477 1.8350216568093647 0.22891364818554177
7172 8.857861169848839 0.18621800661031002 8.442729962184622 0.22891320105390606
7173 24.587064645678723 0.1862188770886317 24.171931520432153 0.22891424815793665
7174 37.82964915468372 0.1862175919942537 37.41451882223805 0.22891274045141322
7175 40.697051659721524 0.18621898409312063 40.281918284528416 0.22891439109998113
7176 32.50165160561495 0.18621760447666597 32.08652122280358 0.22891277833470464
7177 18.68500598536055 0.18621869517672038 18.269873217951055 0.22891407223277419
7178 6.6900181584416565 0.18621793044893556 6.274887046687192 0.22891318130552818
7179 1.6141525339798772 0.1862182131644544 1.1990207925567986 0.2289135282586243
7180 4.022025371619994 0.18621831786245757 3.606893398036084 0.2289136557214524
7181 10.604497251333127 0.18621779688944726 10.189366393984308 0.22891306045937143
7182 16.682053546223962 0.18621853936707233 16.26692106989086 0.22891393696602946
7183 18.841292418466427 0.1862176138855459 18.426161940539654 0.22891286404122732
7184 16.35617348292216 0.18621850172626855 15.941041064939961 0.22891391625593008
7185 10.970381282812358 0.1862176795945196 10.555250645685541 0.2289129575322966
7186 5.516317565705473 0.18621825864590139 5.101185651591805 0.22891365546776665
7187 2.3055204837496994 0.18621788694044755 1.8903893797637645 0.22891321704548753
7188 2.1285724017636074 0.1862179492466096 1.713441136719213 0.22891331579778507
7189 4.2072858756199585 0.18621808753997654 3.792154317629554 0.22891347045042848
7190 6.897673784789618 0.1862177103058497 6.482543018365084 0.22891305611868462
7191 8.634774642184368 0.18621817227180557 8.219642879124365 0.22891359078819712
7192 8.626654977052329 0.18621761298462433 8.211524404494982 0.228912959572722
7193 7.0428922284352815 0.18621811121274684 6.627760574542421 0.22891354268011407
7194 4.7318573772828705 0.18621764777467065 4.316726713593892 0.22891301591430868
7195 2.7021759691063245 0.1862179464059772 2.2870446485857063 0.22891337411464102
7196 1.6508931126419675 0.18621774965287782 1.2357622125129675 0.22891315047612207
7197 1.7324344850770117 0.1862177546903189 1.3173035568360163 0.22891317355067647
7198 2.60991267551644 0.1862178408241393 2.194781561128672 0.22891327356362898
7199 3.6991830896085665 0.18621760537625495 3.284052463220685 0.22891302101162658
7200 4.457844619800592 0.18621786723482797 4.042713429869162 0.22891332269660258
7201 4.590853529497753 0.18621753310121436 4.17572303974711 0.22891295664942868
7202 4.111025557057245 0.18621781461736017 3.6958944612155236 0.22891328122436175
7203 3.2659334140840883 0.18621753296778082 2.850802906087694 0.2289129750286138
7204 2.3920212991181122 0.18621770363792975 1.9768904226858397 0.2289131727943428
7205 1.7693461353994124 0.18621757297524894 1.3542155230074056 0.22891303941675795
7206 1.5314610634606427 0.18621757254646265 1.1163304495448259 0.228913041369354
7207 1.6501342230032559 0.18621761353537086 1.2350035051797246 0.2289131042881605
7208 1.981740547574208 0.18621745794250116 1.5666101605809006 0.2289129290508063
7209 2.3431570732830145 0.1862176242951367 1.928026314252761 0.22891313473511693
7210 2.5830013313303564 0.18621738175941238 2.16787108851238 0.22891286105856415
7211 2.6248705876839966 0.1862175925920116 2.2097398788634544 0.22891311622853056
7212 2.4750913139041724 0.18621734747775143 2.0599611250757146 0.22891284135070628
7213 2.2015467556807184 0.1862175230436702 1.7864161784881611 0.22891305414888705
7214 1.8978968267476528 0.1862173439708856 1.4827666257235605 0.22891285705320666
7215 1.6484741744324776 0.18621743127640905 1.2333437766025668 0.22891296655350168
7216 1.5047070807133949 0.18621735316698942 1.0895768402474155 0.2289128872989898
7217 1.4773649169995673 0.1862173358422751 1.0622347063031925 0.2289128748540996
7218 1.542797754393224 0.18621735769245007 1.1276674846538177 0.2289129120469562
7219 1.6576131461585586 0.18621725163832775 1.242483098293055 0.2289127962271757
7220 1.7752710994173633 0.1862173459557322 1.3601408355156333 0.22891291794599794
7221 1.8593573416074438 0.1862171865075255 1.4442274154054722 0.22891273969444606
7222 1.8907517778807745 0.1862173138706871 1.4756215636904675 0.22891290031961986
7223 1.8683890066531639 0.18621714103530315 1.4532591597273565 0.2289127058905044
7224 1.8051823812410053 0.18621726382173723 1.3900522554515056 0.2289128619677625
7225 1.721486694849681 0.18621711050402498 1.3063568950250202 0.228912689320636
7226 1.6384707743232751 0.1862172021360839 1.2233407619397294 0.22891281024746168
7227 1.5730604341131758 0.18621708767492004 1.1579306648656773 0.2289126815725785
7228 1.535266075876404 0.18621713632122888 1.120136185669659 0.22891275388551618
7229 1.527850981235166 0.1862170653076471 1.1127212417046535 0.22891267422286532
7230 1.5477774446906734 0.18621707293664894 1.1326476712276485 0.22891270052637588
7231 1.58860778313966 0.18621703780114934 1.1734780846134618 0.22891266072504876
7232 1.6430973778695717 0.186217016470019 1.227967705956149 0.22891265544340386
7233 1.7054165099543832 0.18621700181221604 1.2902868710292748 0.22891263711289245
7234 1.772730877749458 0.18621696917344802 1.3576012872124341 0.22891262136357565
7235 1.8461252206307968 0.18621695603704652 1.4309956628629759 0.22891260173077424
7236 1.9310640317595147 0.18621693158054622 1.5159345010929863 0.22891259908598216
7237 2.0376921817181732 0.1862169004793947 1.6225627268768759 0.22891255436190264
7238 2.181359079484152 0.18621690337351648 1.76622958759409 0.22891258851654556
7239 2.3837551599173876 0.18621683550882714 1.9686258293090126 0.22891249509954803
7240 2.675140572182851 0.18621688434397538 2.260011098008727 0.22891258983014903
7241 3.0981882210022045 0.1862167609010929 2.683059036927019 0.22891242317409288
7242 3.7142781871518946 0.18621687532328443 3.2991487072000467 0.22891260462856325
7243 4.613322027562051 0.18621667490997246 4.198193016873691 0.2289123357783876
7244 5.929074627698434 0.18621687909748053 5.513945111469919 0.22891263713103366
7245 7.862568201755282 0.18621657328255556 7.447439401705922 0.228912226766805
7246 10.718501745825195 0.18621690144112174 10.303372148800452 0.2289126955836206
7247 14.960931501292078 0.18621644801432388 14.545802968318808 0.22891208495894674
7248 21.29987022481984 0.18621695248127265 20.88474047816169 0.22891279417687993
7249 30.822842821241807 0.18621628557332884 30.407714643974526 0.22891189169394993
7250 45.19683536451939 0.18621704855960322 44.78170536024167 0.22891295571811018
7251 66.96436251908621 0.1862160644429878 66.54923483719617 0.22891161744705113
7252 99.97358420100325 0.1862172142593619 99.55845377207616 0.22891321466772502
7253 149.9354774327311 0.18621575275287916 149.52035046140858 0.22891121856963742
7254 225.07047996911282 0.1862174820311357 224.65534886986308 0.22891361721860412
7255 336.4915960721145 0.1862153107323678 336.07647012078667 0.22891064059540436
7256 497.6185091822855 0.18621787890295222 497.20337709891345 0.22891420446908942
7257 720.6400959809413 0.18621471595097128 720.2249714124098 0.2289098525804875
7258 1007.417221392514 0.18621836893374355 1007.0020880874263 0.2289149361539003
7259 1331.6317268136522 0.1862140557903893 1331.2166037839736 0.228908973888448
7260 1617.7317563484419 0.18621870747663813 1617.3166221500082 0.22891549095686892
7261 1737.8613367010155 0.18621369741425814 1737.44621449051 0.22890851309094123
7262 1568.1287747603008 0.18621834043513621 1567.713641311036 0.228915108829511
7263 1102.303964922517 0.1862142077096727 1101.888841442342 0.22890927246532475
7264 524.5473886155477 0.1862168917530787 524.1322584900148 0.22891323377978318
7265 113.08612647331115 0.18621560508668844 112.67099957765436 0.2289112905701139
7266 36.574986590137776 0.1862149408999362 36.15986101519708 0.2289106340407583
7267 244.64238332038838 0.18621700679413813 244.22725298858768 0.22891332500653183
7268 530.5526499632965 0.18621357625466795 530.137527573154 0.22890881388782658
7269 675.4107911758656 0.18621743884444858 674.9956597049094 0.2289140321117732
7270 579.0131043127884 0.18621347278351966 578.597982124616 0.2289087153889018
7271 317.12351432617544 0.18621655133524237 316.708384845808 0.2289129290322099
7272 76.19828191576343 0.18621451424757435 75.78315720804906 0.22891019346678299
7273 3.1842726096112983 0.18621493605504336 2.7691468601548546 0.22891081340140057
7274 101.17209654212014 0.18621577861501087 100.75696878724901 0.2289119762561235
7275 252.51602283953162 0.18621368901648702 252.10089996325473 0.22890918726039997
7276 324.49614851079025 0.18621628033818263 324.08101951746505 0.2289127129870273
7277 265.8862308413743 0.18621348201858626 265.4711083828696 0.22890897648615904
7278 131.66329518917135 0.1862157264084982 131.24816745770713 0.2289120050557083
7279 25.459735884162228 0.18621416568597643 25.04461173922555 0.22890997925069995
7280 12.20181611241382 0.18621464814809913 11.786690885937315 0.22891057832840653
7281 75.48972700306707 0.1862149773883897 75.07460088097375 0.22891114470494434
7282 145.5834580134221 0.18621387631629266 145.16833456439804 0.2289095727077712
7283 161.45387761912622 0.18621521253206058 161.0387508980622 0.22891150853195272
7284 114.40695477001128 0.18621384087099005 113.99183134931636 0.22890957982392812
7285 45.25160041255561 0.18621475274124824 44.83647474851913 0.22891091129522803
7286 4.5196374688752865 0.18621434073258797 4.104512805684331 0.2289103224583672
7287 12.364381382993866 0.18621404333879493 11.949257373947914 0.2289099657071574
7288 49.32558281700923 0.1862148140440386 48.910456978572014 0.2289110243931806
7289 78.65216707783352 0.18621363722230735 78.2370440061856 0.22890943442562067
7290 76.73235814630006 0.18621483187757773 76.31723221880567 0.22891109561681258
7291 47.824276503191555 0.18621375372477536 47.409153127565006 0.2289096219017808
7292 15.553397077617419 0.1862143946920842 15.138272146278068 0.2289105366472662
7293 1.7597179900212594 0.18621418831717945 1.3445935544177585 0.22891024728632137
7294 10.833791563686159 0.1862138477272052 10.418667894064653 0.22890982189430092
7295 30.013115727023212 0.18621454483348454 29.597990417450443 0.2289107647392863
7296 41.99025837176653 0.18621355293313196 41.575135368624 0.2289094502094036
7297 38.12414104514637 0.18621456192070965 37.709015668165144 0.22891081506051378
7298 22.81128144812187 0.1862136242624853 22.396158244113348 0.22890957974603793
7299 7.784313153194889 0.1862142721414233 7.369188438127662 0.2289104429258027
7300 2.390031584761529 0.18621390181673916 1.974907692045762 0.22890999089902805
7301 7.541426558742924 0.18621391713348165 7.126302661350616 0.22890998025882642
7302 16.800217075804287 0.18621411996120388 16.38509263748071 0.228910318362373
7303 22.281898146464396 0.18621373238014827 21.866774663046083 0.22890975103816186
7304 20.294459153326063 0.18621411261553011 19.879334706298856 0.22891033441167605
7305 12.96786329006822 0.18621378796940652 12.552739650228737 0.22890985187007631
7306 5.645031114985671 0.18621390339307303 5.229907139542761 0.2289100720498373
7307 2.673231988458999 0.1862139805660226 2.2581078676577384 0.22891014023523795
7308 4.741148913563501 0.1862136459848727 4.326025524493278 0.22890974308535
7309 9.182387094215494 0.18621414130371083 8.767262569627594 0.22891038328418883
7310 12.391917480366489 0.1862134913711626 11.976794433133131 0.2289095558621958
7311 12.328898034349274 0.18621416132099874 11.91377344198218 0.22891043104609646
7312 9.492396293768458 0.18621348981903643 9.077273223759235 0.2289095801901851
7313 6.091233898413696 0.18621404898319766 5.676109554624407 0.22891029480609165
7314 4.322769084566326 0.18621358129638146 3.9076457693821296 0.2289097338878146
7315 5.031185799120088 0.18621389919412298 4.616061795210023 0.22891010471594136
7316 7.491604624592248 0.1862136562242019 7.076481101710321 0.22890986665772492
7317 10.20328268843681 0.1862138161031864 9.788158868800982 0.22891000353264004
7318 11.988901221065042 0.18621363162099613 11.573777724236152 0.22890986520789447
7319 12.678909240869318 0.18621385010909083 12.263785330973842 0.2289100597863843
7320 13.076434785748608 0.18621349175414614 12.661311584803185 0.22890970919127832
7321 14.392138742778242 0.1862139843807566 13.977014509496318 0.22891024890116804
7322 17.608412203220507 0.18621327720223702 17.193289469736396 0.22890945628187356
7323 23.17085485027907 0.1862141656542686 22.755730189256933 0.22891049536786898
7324 31.132232334951592 0.18621304176181194 30.717110109977956 0.22890918321182463
7325 41.598177783932016 0.18621435016842058 41.183052697901545 0.2289107358620507
7326 55.19867304742291 0.1862128105631586 54.783551308481826 0.2289089283779258
7327 73.37598270808115 0.18621453503878463 72.96085721080141 0.2289109622409554
7328 98.42499944802606 0.1862125627273857 98.00987821727152 0.22890866802714918
7329 133.37341883416846 0.1862147609095909 132.9582928480278 0.22891122523106133
7330 181.7858095176265 0.18621224299498138 181.37068894282714 0.22890833180437267
7331 247.50052120867176 0.18621508761154906 247.0853945188337 0.22891160222650844
7332 334.049529220897 0.18621179674187852 333.63440957567616 0.22890784847899392
7333 443.3510563236862 0.18621554812694371 442.9359286367632 0.22891213879602154
7334 573.0871312631664 0.18621122717753041 572.6720128192092 0.2289072167797391
7335 712.6936417632006 0.18621607781705668 712.2785129218121 0.22891276357142637
7336 839.0921189068276 0.18621067869822336 838.6770016248104 0.22890660331905613
7337 916.1424261978377 0.18621642889031928 915.7272965792099 0.22891318973749147
7338 903.5186399511385 0.1862104969735655 903.1035230447595 0.22890640940546803
7339 777.9264960142119 0.1862161912558402 777.5113668803132 0.22891294264291717
7340 556.8691965866622 0.1862110677979826 556.4540784383013 0.2289070805628735
7341 303.7727416951018 0.1862151309722091 303.35761481257373 0.22891175155586108
7342 100.91556416523169 0.18621236720982262 100.50044320873407 0.22890858928779273
7343 6.2716730879551985 0.18621358397667864 5.856549504470764 0.2289099995077551
7344 26.649521127793346 0.18621382541679832 26.234397020582342 0.22891028179420525
7345 122.3521491197733 0.18621222839343973 121.9370284271921 0.22890846418775215
7346 232.0277380056436 0.18621480528447604 231.612611775311 0.2289114250481509
7347 299.9875028523896 0.18621156977001505 299.5723835537119 0.22890772890766362
7348 296.6003831244854 0.1862149644677792 296.1852565352414 0.2289116247762287
7349 227.51044575138874 0.18621176931899783 227.09532600280852 0.22890797926123774
7350 127.88879791503453 0.18621432852289452 127.47367267434004 0.22891091217159404
7351 42.63624978421309 0.1862126054631316 42.22112822038752 0.22890895836244024
7352 3.1000807057893023 0.18621329679983975 2.68495766166176 0.22890974732770256
7353 14.062979028888565 0.1862135649444601 13.647855388466978 0.22891007547712805
7354 56.60947211601766 0.18621241268504862 56.19435094905162 0.22890875428099677
7355 101.63575431579038 0.18621416267712226 101.22062937914137 0.22891077397189163
7356 124.85930686641757 0.18621204181331436 124.44418647256556 0.22890835203869137
7357 116.62725503601598 0.18621417987907352 116.21213005119964 0.228910804937275
7358 83.62106516031717 0.18621224543797896 83.20594430660626 0.2289086082729328
7359 42.960059353800155 0.18621370255892428 42.54493538078112 0.22891027046011325
7360 12.35944079707548 0.18621281041909088 11.944318711357095 0.22890927529929517
7361 1.726994552749115 0.18621303461626046 1.3118719967770758 0.2289095213557788
7362 10.143666831796354 0.1862133925013334 9.728543482386105 0.22890995690891708
7363 28.552471005228448 0.18621250957682897 28.13734955544659 0.22890894020502725
7364 45.50194545545601 0.18621371302520756 45.08682140780472 0.22891033462608057
7365 52.61792750477831 0.18621232197430773 52.202806434644486 0.2289087481595084
7366 47.55534386091959 0.18621367251044113 47.14021989104001 0.22891029736913904
7367 33.76979555954347 0.18621247539934482 33.35467413801009 0.2289089461340346
7368 17.857815021847458 0.18621335110195708 17.442691730402654 0.22890994034284673
7369 6.082199228922973 0.1862128242459982 5.667077040284418 0.22890936439255696
7370 1.7720391208361852 0.1862129349335202 1.3569167070468624 0.2289094788558026
7371 4.55138740840032 0.18621316975480665 4.136264464518793 0.22890977412671965
7372 11.30290788744954 0.1862126095182295 10.887786152500361 0.22890912543095102
7373 18.030166398383003 0.1862133602438112 17.61504303552198 0.22891000261721128
7374 21.632050776772 0.18621247927261558 21.216929299611415 0.22890899788796995
7375 20.912331009697667 0.1862133430650214 20.49720767458158 0.22890999205106488
7376 16.620953540161196 0.18621254582344574 16.205831898914727 0.22890909542302385
7377 10.740244535695934 0.1862131602951335 10.325121582082422 0.22890979331837716
7378 5.462351529695741 0.1862127333226804 5.047229467524528 0.2289093288485323
7379 2.321314348444539 0.18621290877042995 1.906191920607981 0.22890951906612828
7380 1.7739753118879218 0.18621293716489687 1.3588527973913245 0.22890957733170056
7381 3.277769165483227 0.18621268855600745 2.8626471927764396 0.22890928415077982
7382 5.7106670577841365 0.18621307175940743 5.2955442426931985 0.22890974333153052
7383 7.892911230250318 0.1862125638323028 7.477789505413689 0.22890916100432568
7384 9.000575388546832 0.18621309744779127 8.585452508098522 0.22890978300052015
7385 8.757207979532033 0.18621254918163244 8.342086265813379 0.22890916453702148
7386 7.396794566319445 0.18621302213499902 6.981671836891351 0.22890970729309515
7387 5.468629853729792 0.18621261802985503 5.053507973139253 0.22890926256068306
7388 3.588392523380445 0.18621288566919234 3.1732700743638684 0.22890956334738416
7389 2.229548540693678 0.18621272278661552 1.814426418449369 0.22890939945769348
7390 1.611353315234557 0.18621273780457334 1.1962311686101788 0.22890940881980482
7391 1.693239760623781 0.18621281633885076 1.2781174232333072 0.22890952105162304
7392 2.248804068619661 0.18621261915631046 1.8336821594372883 0.22890929002606222
7393 2.975359535092956 0.18621286707350243 2.560237076312269 0.22890959170718422
7394 3.596889144041689 0.1862125509517832 3.1817673626427525 0.22890923044715322
7395 3.9326120819662145 0.18621286418801872 3.517489617702302 0.2289096000758935
7396 3.9214035373660416 0.1862125342467077 3.5062817729099542 0.22890923020937978
7397 3.6077532390355884 0.1862128147941158 3.192630868857764 0.22890955538370866
7398 3.1037316409569162 0.18621255555339564 2.6886098125117943 0.22890927289172627
7399 2.5438097309692593 0.1862127366103772 2.128687515610203 0.22890947874867879
7400 2.046211490280756 0.1862125949074071 1.6310895603678601 0.22890933500548866
7401 1.6887946728858108 0.18621264994576514 1.273672629099114 0.2289093938409314
7402 1.5012726300695898 0.18621263317974934 1.0861506024392917 0.22890939445054873
7403 1.4709136294327683 0.18621257154073273 1.0557917380660529 0.22890931982598256
7404 1.5563756954802779 0.18621265678034693 1.1412536028540667 0.22890943584586432
7405 1.7040086066360711 0.18621251141105488 1.2888868273683471 0.22890926785666907
7406 1.862173534757862 0.18621265930458075 1.4470514231759242 0.22890945227735707
7407 1.990990260537825 0.1862124725378234 1.5758685471281144 0.2289092408718872
7408 2.066831297011577 0.18621264075515995 1.6517092120068873 0.22890944424953014
7409 2.082224918408477 0.18621245245055937 1.6671032304017737 0.22890923555614381
7410 2.0426545199003447 0.18621260544605953 1.627532497299074 0.2289094171552115
7411 1.961853870553141 0.18621244557648356 1.5467321798414995 0.22890924513515803
7412 1.857025587168208 0.18621255962534908 1.4419036490686794 0.22890937847417958
7413 1.744902681833532 0.18621244547361385 1.3297809743747049 0.22890926198521325
7414 1.6391307480370372 0.1862125095101421 1.224008903030378 0.22890933549651696
7415 1.549002063306277 0.18621244645141852 1.133880337361378 0.22890927949348053
7416 1.47932422401703 0.1862124600443167 1.0642024700581818 0.22890929391453146
7417 1.431059037839997 0.18621244443356846 1.0159373003884962 0.22890929301793245
7418 1.4023613495710248 0.1862124143882098 0.9872396779064666 0.22890925727634845
7419 1.3897071513010635 0.18621243715952307 0.9745854140664711 0.22890930007506927
7420 1.388894034519305 0.18621237396919738 0.9737724334612967 0.22890922708881084
7421 1.39580424099031 0.1862124239408961 0.9806825170321788 0.2289093000172353
7422 1.40689173947376 0.18621233885842742 0.9917701973262817 0.22890920328905082
7423 1.4194263206118385 0.1862124052046639 1.0043046219327745 0.2289092934744002
7424 1.431540090021638 0.18621230826043006 1.0164185969269144 0.22890918483429334
7425 1.4421519676972867 0.18621238200710624 1.0270303039155004 0.22890928177468
7426 1.4508176518062716 0.1862122809669584 1.0356962006010382 0.22890917023827498
7427 1.4575646534470417 0.18621235563048338 1.0424430313451039 0.22890926647145438
7428 1.4627311923313893 0.18621225569818264 1.0476097786651826 0.22890915796802408
7429 1.4668402097374635 0.18621232730811396 1.0517186334027147 0.22890924902663495
7430 1.4705026684236897 0.186212231311705 1.0553812904300746 0.22890914668191026
7431 1.4743627776902093 0.18621229807682502 1.0592412489679899 0.2289092306453943
7432 1.4790687478552635 0.18621220689535828 1.063947405629204 0.2289091353307014
7433 1.4852752129349545 0.18621226873085336 1.070153731974676 0.22890921222942517
7434 1.4936609992809462 0.18621218177515514 1.078539694345336 0.22890912316045503
7435 1.5049690796647206 0.1862122398438182 1.0898476454128903 0.22890919440801225
7436 1.5200573382828182 0.1862121554709287 1.1049360731553233 0.22890910965656627
7437 1.5399705932915082 0.18621221182893385 1.1248492038514706 0.22890917761110394
7438 1.5660292133573217 0.1862121276254203 1.1509079912721203 0.22890909445978122
7439 1.5999501010802708 0.18621218501641953 1.1848287539045814 0.22890916215926974
7440 1.6440042591121755 0.1862120979227904 1.2288830839161047 0.22890907727328055
7441 1.7012357435665824 0.18621215973710376 1.2861144354722178 0.22890914835726078
7442 1.7757612333959827 0.18621206600270346 1.3606401096247187 0.22890905776856033
7443 1.8731934225303477 0.18621213641047973 1.4580721495314333 0.22890913658843481
7444 2.001237888405784 0.1862120313674568 1.586116821550178 0.22890903548814934
7445 2.170546833031035 0.18621211564348156 1.7554255899715105 0.22890912741604313
7446 2.3959457421521644 0.1862119932718979 1.9808247391452147 0.22890900973505177
7447 2.6982060284642984 0.18621209835366007 2.2830848084056905 0.2289091217049476
7448 3.106628917196362 0.18621195057801887 2.69150798718729 0.22890897943105326
7449 3.6628160465667476 0.18621208593849012 3.2476948398431986 0.22890912078505918
7450 4.426232635773545 0.1862119015465845 4.011111791309852 0.2289089429171083
7451 5.482398453559447 0.18621208052254967 5.0672772463499465 0.22890912668695076
7452 6.955094823743526 0.18621184352555142 6.53997408256031 0.22890889765766395
7453 9.024460812244207 0.18621208532641007 8.609339584427142 0.2289091424906556
7454 11.954147060188134 0.18621177248007711 11.539026447910025 0.22890883979803342
7455 16.131660361788875 0.1862121052100133 15.716539083743978 0.22890917283488282
7456 22.128936362931938 0.1862116823015238 21.71381591710986 0.2289087635205561
7457 30.79164715171614 0.18621214742407705 30.376525779682346 0.22890922460971908
7458 43.37151910259582 0.1862115638769666 42.95639887852185 0.22890866019700143
7459 61.71542714863397 0.1862122224626964 61.30030561846502 0.2289093077062584
7460 88.5322541307975 0.18621140415762058 88.1171342090337 0.22890851760618042
7461 127.73817216276844 0.18621234433595185 127.32305038332748 0.22890943510499653
7462 184.86599109873012 0.18621118646731813 184.4508715917476 0.22890832051518473
7463 267.3955069965346 0.186212527625628 266.980384849308 0.22890961960098957
7464 384.70810455821015 0.1862108965481382 384.2929856044472 0.22890805721484453
7465 546.8501923562186 0.1862127731285788 546.4350697242024 0.22890985888761697
7466 760.8650641324843 0.18621054698521777 760.4499458407829 0.22890774471628986
7467 1022.7145981641505 0.18621302373650475 1022.299475049686 0.2289100907280952
7468 1304.6100967573843 0.18621024038553902 1304.1949790244641 0.22890749253471385
7469 1542.323832980313 0.18621308209894044 1541.9087097873025 0.2289101109116201
7470 1639.391899136578 0.18621024212622608 1638.9767813213207 0.2289075731313154
7471 1508.020077494983 0.1862126083172896 1507.6049553099983 0.22890957666754003
7472 1143.450643800521 0.18621084883192188 1143.0355246729914 0.22890827869754363
7473 669.1505594363961 0.18621145798657457 668.7354396184942 0.22890835991531544
7474 284.83854387113803 0.1862119601419399 284.4234224326883 0.2289094783078264
7475 139.64740317354543 0.1862100400609699 139.23228622785302 0.22890690563143376
7476 242.22484104824326 0.18621302206134405 241.80971744205857 0.22891058412334778
7477 471.02708546216843 0.18620900361082773 470.61197057634047 0.22890588221716185
7478 653.5237364401914 0.1862134584070341 653.1086119697741 0.22891101201040012
7479 660.8807624345301 0.1862088394880567 660.465647808262 0.22890578678008136
7480 480.4424753832291 0.18621291200551518 480.02735207599983 0.2289103952237802
7481 222.3138211409804 0.18620967753943998 221.89870470551327 0.22890675792770085
7482 38.8212469492263 0.18621156546637183 38.40612646053074 0.22890892322918402
7483 14.289766735867117 0.18621099001428223 13.874647511184294 0.22890823466853938
7484 117.71315332617714 0.18621019992727367 117.29803569455125 0.22890743169861927
7485 244.02930880538227 0.1862119331522173 243.6141875621926 0.22890931003745602
7486 294.9054385683083 0.1862095335120042 294.49032233979074 0.2289066950055391
7487 240.24147800141094 0.18621202423174169 239.82635651526894 0.22890946191024986
7488 127.11095348761908 0.18620974458301473 126.69583683227124 0.22890691076483297
7489 35.61843609234136 0.18621138818981708 35.203315885160436 0.22890881899110596
7490 17.515925317500592 0.1862104367137953 17.10080722395282 0.22890765683397607
7491 65.13701525125525 0.18621060613149662 64.72189664116658 0.22890800395717448
7492 127.91313762956618 0.18621097572767736 127.49801840266576 0.22890825117274688
7493 154.71676211142997 0.1862102270359241 154.30164427548988 0.22890760890415338
7494 128.20798234263424 0.18621098764463828 127.79286306535808 0.22890828963151194
7495 70.43569292804915 0.18621039029898204 70.02057475054876 0.2289077872014145
7496 20.832255174520636 0.1862105593269389 20.417136753314868 0.22890786187883236
7497 6.218417890782473 0.18621082352471788 5.803298817315722 0.22890824994203401
7498 25.172382390426275 0.18621007961436103 24.757264929268327 0.22890738154358492
7499 54.70923204155897 0.18621111532534168 54.29411236733626 0.22890855889736744
7500 69.85483206415091 0.18620990337207294 69.43971493437903 0.22890722639981576
7501 60.42695874785089 0.18621102760599956 60.01183925889499 0.22890846134989953
7502 34.788562898489914 0.18621011720075434 34.37344529373593 0.22890748755323384
7503 10.711047288860055 0.186210622369058 10.295928641125567 0.2289080253654297
7504 1.834595892952926 0.18621053318423975 1.4194773975135502 0.22890796225513596
7505 9.572162760252406 0.18621016550967553 9.15704505762337 0.2289075371193597
7506 24.643677929303134 0.18621086424171718 24.228558723252753 0.2289083418086667
7507 35.1159018256056 0.18620991034100506 34.70078464645812 0.2289072688064766
7508 34.407447035823765 0.18621093043719344 33.992327672150275 0.22890843323629875
7509 24.2909729296265 0.18620993894551063 23.875855682396804 0.22890730828418515
7510 12.097003047414685 0.18621074831451667 11.681884044149143 0.2289082549510236
7511 5.0497051326668725 0.18621014833093455 4.634587440165455 0.22890754417048348
7512 5.847074537064709 0.1862104794217908 5.431956076210748 0.22890798143216945
7513 11.949670901625012 0.18621035173879635 11.534552775083133 0.22890777480308167
7514 18.192780214448458 0.18621030024528 17.777662110850475 0.22890780335270466
7515 20.40242176171742 0.1862104097876073 19.98730350237431 0.22890784955550347
7516 17.650033411576377 0.18621029319317176 17.234915308281124 0.2289078101020811
7517 12.127284830082628 0.18621030133264077 11.712166783636354 0.22890774511363335
7518 7.238067995095836 0.18621042179891256 6.822949610271705 0.228907963025219
7519 5.399257491831013 0.18621010646508956 4.98413983825885 0.22890754710707345
7520 6.880302600050602 0.18621058124411832 6.4651838689473555 0.22890814985912708
7521 10.108033874788745 0.18620993495736649 9.692916566721726 0.22890737310965245
7522 12.934021373773653 0.18621067534426855 12.518902430778757 0.2289082676506278
7523 13.943985854807288 0.1862098559637089 13.528868701823594 0.22890729701998502
7524 13.086784821763707 0.18621066922627533 12.671665873109424 0.22890827942800857
7525 11.437390517112943 0.1862098682873148 11.022273331804442 0.22890731702118497
7526 10.417570219318304 0.18621059550160715 10.002451402915094 0.22890822090160134
7527 11.011314886528194 0.1862099154828712 10.596197599355879 0.22890737168944386
7528 13.393864969210528 0.1862105232731188 12.97874627866418 0.22890816727322819
7529 17.076985877315256 0.18620992588958088 16.661868568472173 0.22890738295350022
7530 21.38476678051409 0.1862105160422621 20.969648076407754 0.22890818806407526
7531 25.948952685800585 0.18620984990459816 25.533835539779663 0.2289072961163238
7532 30.985364852023693 0.18621060428445418 30.57024593003841 0.22890831770082634
7533 37.27669517893081 0.18620967505121844 36.861578407954134 0.22890709592545644
7534 45.96156494731139 0.18621078343338093 45.54644561037319 0.22890855350481504
7535 58.292393035212854 0.18620941682314351 57.87727682184986 0.22890679653984375
7536 75.5187226943441 0.18621103106066272 75.10360278893356 0.22890887434988824
7537 98.93399311082803 0.18620909696653565 98.51887759574835 0.2289064181131393
7538 130.0562653575969 0.18621132822017789 129.64114476581906 0.22890926355768854
7539 170.78900167357872 0.1862087251636529 170.3738869808807 0.228905967534364
7540 223.44692870189132 0.18621167001284794 223.03180731246945 0.22890971940900737
7541 290.4068645413124 0.18620829694125549 289.9917508064634 0.22890543790777956
7542 373.2970590700207 0.18621205491102227 372.88193677424385 0.2289102408657928
7543 471.40445581537125 0.1862078162838733 470.9893431615799 0.22890483750752716
7544 579.5033522460288 0.18621244656248828 579.0882290197355 0.22891077973078697
7545 685.247770398625 0.18620734649652818 684.8326587983108 0.22890425381764948
7546 768.0502373203212 0.18621271513039722 767.635113438846 0.22891116634479286
7547 801.3643622410543 0.18620706613695986 800.9492512510119 0.22890392390542838
7548 761.555010307654 0.1862126172352812 761.139886607236 0.22891108318278097
7549 641.1299891482342 0.18620723622459948 640.7148777229086 0.2289041891011087
7550 459.9720684669782 0.18621193312448847 459.5569462917192 0.22891024213454267
7551 263.1150388868742 0.18620798660122928 262.69992568789706 0.22890521237588463
7552 103.09087737480031 0.1862107264441612 102.67575792297309 0.228908725383061
7553 16.45520199029072 0.18620910947610256 16.04008617059199 0.22890671022262676
7554 10.16378032191405 0.18620937912353713 9.748663911321112 0.22890703146940053
7555 63.7869807138017 0.18621018182664617 63.371862406213936 0.22890812576111555
7556 142.13215660837213 0.18620831154572468 141.71704259102458 0.22890570580183248
7557 209.50337161301334 0.1862108451735406 209.08825176813363 0.22890899970617004
7558 240.57422857550858 0.18620778066555094 240.15911571777585 0.22890507706720956
7559 226.54174424942806 0.18621091990114536 226.12662421893594 0.22890911059095842
7560 175.77665095546052 0.18620785833080009 175.36153786679154 0.2289052303381873
7561 108.77143378708226 0.18621043034798154 108.35631485689356 0.22890849984070716
7562 48.840503172977385 0.1862084170356747 48.425388765197965 0.22890599074374565
7563 12.823529211447873 0.18620960815560547 12.408412130757993 0.22890747253427413
7564 5.92067084155767 0.1862091636683546 5.505554703409565 0.22890697447975075
7565 22.22350125688673 0.1862087828989134 21.80838602097129 0.2289064530165259
7566 49.290144554115834 0.18620978268479177 48.875026992366045 0.2289077790649938
7567 73.86309448292862 0.18620822121526134 73.44798048356449 0.2289057781488602
7568 86.43486808384509 0.18621006817441543 86.01974986584456 0.2289081498261069
7569 83.54652065539584 0.18620804672087465 83.13140701060705 0.22890559806791028
7570 67.69469255686278 0.18620996799111295 67.27957455891686 0.2289080299547969
7571 45.31195376768694 0.18620823536263847 44.89683965849599 0.22890587382830302
7572 23.83695814182163 0.1862095712354555 23.421841030550787 0.22890754003538483
7573 9.013599888914706 0.18620864719664237 8.598484819895893 0.22890642182217227
7574 3.349168214670509 0.18620905398630383 2.934052254324591 0.22890690635961414
7575 6.00936207279701 0.1862090941948457 5.5942459756139655 0.22890700298819844
7576 13.832363219857314 0.18620859711011536 13.417248266467302 0.22890635627989636
7577 22.82536008661938 0.1862094180030571 22.410243247705292 0.2289074209110306
7578 29.54082868167065 0.1862083215338901 29.125714321928 0.2289060382087596
7579 31.95910025131042 0.18620953572944682 31.543983138921167 0.22890757665980824
7580 29.75175812285325 0.18620826603478755 29.336643860705237 0.22890599611322565
7581 24.009768103623234 0.18620944614112347 23.59465118386836 0.2289074736137503
7582 16.628892760407094 0.18620839660508293 16.213778180383077 0.22890618341893665
7583 9.607126421663668 0.18620921039879063 9.192010019855537 0.22890719140934124
7584 4.467835343973646 0.18620863310087188 4.052720212971838 0.22890649790093587
7585 1.9476682330782509 0.18620891896425967 1.532552470263817 0.22890684385017435
7586 1.9723483365441306 0.1862088838039694 1.557232627428653 0.22890682531150813
7587 3.8560382685720103 0.18620865683539423 3.4409230758176044 0.22890653591901167
7588 6.611959999010895 0.18620907549199053 6.196843847339868 0.22890707617903688
7589 9.263185273040017 0.18620848018589578 8.848070457158821 0.22890633569530203
7590 11.074924658095679 0.18620916900631423 10.659808285104681 0.22890720398468348
7591 11.671605944156168 0.1862084093023384 11.256491268267986 0.2289062665858438
7592 11.04170161429459 0.18620915988571776 10.626585249468114 0.22890720494075825
7593 9.456825552945165 0.18620843375336363 9.041710804767234 0.228906314424567
7594 7.346664306125289 0.18620906959354844 6.931548129949607 0.22890710658213345
7595 5.168160655179331 0.1862085236285681 4.753045689856551 0.2289064416942123
7596 3.3011740397544704 0.18620893290127985 2.886058154773586 0.22890695207960438
7597 1.9865534750439713 0.18620864220306024 1.571438229693993 0.228906603146918
7598 1.3098467191109093 0.1862087856360769 0.8947311481387749 0.22890678533605777
7599 1.2216583278124844 0.18620875658680242 0.8065428125360616 0.22890675868962035
7600 1.58027261918619 0.18620865588556187 1.1651573228219567 0.2289066404786715
7601 2.2011797290823583 0.18620884411031974 1.7860640040353242 0.22890688093671452
7602 2.901311908703049 0.18620856003890654 2.4861968113956125 0.22890653726852975
7603 3.5307010076890704 0.18620889405472163 3.115585156537639 0.2289069570967095
7604 3.989085267797901 0.18620850306564565 3.573970283131343 0.22890648160091245
7605 4.228970926858566 0.18620890594904596 3.8138550341445216 0.22890698676499835
7606 4.248583129024206 0.18620848132777604 3.833468178701834 0.22890646899459605
7607 4.079303379621042 0.1862088861967086 3.6641875156428165 0.22890697778151603
7608 3.771319594229943 0.18620848623013136 3.3562046189738965 0.2289064890259152
7609 3.380774949070573 0.1862088444743435 2.9656591627150353 0.228906941881194
7610 2.9598853371882314 0.1862085075590369 2.5447703002850575 0.22890652934413747
7611 2.5509070130772393 0.1862087907750052 2.1357913311461276 0.22890689115610666
7612 2.183478714553426 0.18620853592284983 1.7683636000414942 0.2289065785890817
7613 1.8747600643673397 0.1862087334720378 1.4596444951431697 0.22890683575213228
7614 1.6312635144851868 0.18620856413105197 1.2161483223193943 0.2289066280347404
7615 1.4515760583036073 0.18620867841891453 1.0364605970840561 0.22890678280063667
7616 1.329179283721111 0.18620858763435705 0.914064023971338 0.22890667211541574
7617 1.2549495708199623 0.1862086288703886 0.8398342056270313 0.22890673632254246
7618 1.2190712550801321 0.18620860430486572 0.8039559426056755 0.22890670816959108
7619 1.212331780739047 0.18620858591178574 0.7972164970947548 0.2289066977325064
7620 1.2268558280686337 0.18620861387059515 0.8117404784238726 0.22890673577416584
7621 1.2564102732461628 0.18620854909665094 0.8412950575595641 0.22890666658994785
7622 1.2964214969547625 0.1862086172658469 0.8813061237114771 0.22890675597743848
7623 1.343827044417289 0.1862085170724287 0.9287118860068424 0.22890664133801808
7624 1.3968675732612534 0.1862086160669176 0.9817521865637435 0.2289067706305924
7625 1.454874867091326 0.18620848807002877 1.0397597591369774 0.22890661988431998
7626 1.5181114843297194 0.1862086120931034 1.1029960903241585 0.22890678191245753
7627 1.5876650301859576 0.18620846021301116 1.1725499700025823 0.22890659997036417
7628 1.6654300515278915 0.1862086071879264 1.250314652273553 0.228906792066412
7629 1.754157125188049 0.18620843165276796 1.3390421141996096 0.22890657933567152
7630 1.8576092939815132 0.18620860316004897 1.4424938874944577 0.2289068033270065
7631 1.980803480501169 0.18620840055831414 1.565688524234603 0.2289065557082517
7632 2.130407056870224 0.18620860185287685 1.7152916370155402 0.22890681800180698
7633 2.315279430299152 0.18620836498998525 1.9001645386552921 0.22890652665387484
7634 2.547284843846204 0.18620860531878913 2.1321693998451505 0.22890683868226433
7635 2.84239681428999 0.1862083226730197 2.4272820023162125 0.22890648930075796
7636 3.222325412624394 0.18620861609156153 2.8072099279543528 0.22890686857847944
7637 3.716758246961869 0.18620827066516754 3.301643536366489 0.22890643993021254
7638 4.366657395651443 0.186208637574655 3.9515418460748926 0.22890691200189534
7639 5.228864049283489 0.18620820488473758 4.813749471008459 0.228906373390292
7640 6.382895308809234 0.1862086745919302 5.967779659161867 0.228906975055437
7641 7.940540890723484 0.18620811943231766 7.525426489042173 0.22890628224899287
7642 10.060083410947593 0.1862087341798383 9.644967610136534 0.22890706663122057
7643 12.966490531331774 0.18620800560225845 12.551376370171376 0.22890615555813923
7644 16.981364752808574 0.1862088267294847 16.56624872622579 0.22890719985329938
7645 22.56533182692284 0.1862078504513929 22.15021799940637 0.2289059770650783
7646 30.380453581288823 0.18620896758175484 29.965337219609285 0.22890739409778194
7647 41.376718632154905 0.18620763482798208 40.96160527456891 0.22890572275801394
7648 56.91586524403403 0.1862091790240541 56.50074838747907 0.22890767753090255
7649 78.93223422737758 0.18620733106230627 78.51712153830006 0.228905358015211
7650 110.14348593342896 0.18620949195935968 109.72836835221256 0.22890808925704123
7651 154.26986750777152 0.18620690171613183 153.854755769903 0.22890483615240692
7652 216.22157551806887 0.18620994421819104 215.8064568965736 0.22890867727711842
7653 302.0148219813683 0.1862063046591756 301.5997115716375 0.2289041050716605
7654 418.120861506043 0.18621056589014257 417.7057414600108 0.22890948014208212
7655 569.4151314761984 0.18620551994144718 569.0000228146572 0.22890314159971942
7656 755.0633291236683 0.18621132793649336 754.648207333415 0.22891046231672463
7657 961.4228139209417 0.18620463041762272 961.0077072367604 0.22890205376373363
7658 1154.2672855447431 0.18621202297375306 1153.852162158052 0.22891136371752088
7659 1275.914793002032 0.1862039681676723 1275.499687768641 0.2289012652231655
7660 1260.0562751302746 0.18621214176888443 1259.6411514453084 0.22891154319731272
7661 1068.605389220836 0.18620414040993777 1068.1902835369092 0.2289015435169064
7662 734.8628478579534 0.18621110291814755 734.4477264869724 0.2289102680627941
7663 368.63786473842544 0.18620551596043342 368.2227558787778 0.22890334368724305
7664 102.7288236381145 0.1862090053273472 102.31370696912043 0.22890766366672943
7665 16.178227878350253 0.1862075581988532 15.763114347385025 0.22890597276637337
7666 96.8540984963179 0.1862068019318944 96.4389867643875 0.2289049299985187
7667 261.47640110200666 0.1862092175288502 261.06128378026386 0.22890810421392774
7668 405.04871833605364 0.18620544286245677 404.63360962846764 0.2289032647235782
7669 449.2792147691453 0.186209758576744 448.8640961947557 0.2289088158128918
7670 374.698344447317 0.18620535487735215 374.2832358811734 0.22890321126623273
7671 225.5880364363135 0.18620903797898264 225.1729194714698 0.2289079268647023
7672 80.88403222466107 0.18620634802808006 80.46892134727834 0.22890452935465688
7673 6.350552054012782 0.18620758073753718 5.93543837198512 0.22890610129012498
7674 19.835618201974285 0.18620767001189256 19.420504273722432 0.22890625823996041
7675 90.29732662401751 0.18620626335703647 89.88221590801061 0.22890445264987355
7676 163.7087734449572 0.18620850529505947 163.2936575792734 0.22890736038870566
7677 195.13852359646208 0.18620571744702244 194.72341409313725 0.2289037858778039
7678 170.09424365483326 0.18620845504253264 169.67912786894192 0.228907330848821
7679 106.99109932406084 0.18620605709283441 106.57598901842839 0.22890424853961658
7680 41.92694787619582 0.18620766316663573 41.511833860797736 0.2289063522314456
7681 5.911675527855377 0.18620691253283972 5.496563245940419 0.22890536938211772
7682 8.858398410211 0.18620666252141632 8.443286645342374 0.22890510234721065
7683 38.40837049250382 0.1862077000186118 37.99325638984491 0.22890640264030102
7684 71.01642536785458 0.1862059993399097 70.60131509008993 0.2289042784247448
7685 86.43730901700066 0.1862079900815121 86.02219422614874 0.22890680077040462
7686 77.45095884484849 0.1862059314350884 77.03584870242865 0.2289042109847542
7687 51.04895570820466 0.186207699820867 50.633841550052736 0.22890645833105283
7688 22.084122796770327 0.18620636448273667 21.669011651420572 0.22890478086701752
7689 4.053210721095751 0.18620706566880246 3.6380979795003268 0.2289056759266221
7690 2.4076216219502724 0.18620696875612325 1.9925090853097165 0.22890556788443278
7691 13.433674092387452 0.18620645583853163 13.018562714254909 0.22890492229401255
7692 28.02459638117502 0.18620739806711878 27.609482852039168 0.2289061310687337
7693 37.28216317275983 0.18620614698652801 36.867052475419 0.22890455035429902
7694 36.78122606640267 0.1862074697451315 36.36611235848178 0.2289062381757529
7695 27.764479096668026 0.18620620980039235 27.349368236087955 0.22890465077968
7696 15.379622486697789 0.18620721488082376 14.96450934283753 0.22890592897943562
7697 5.41576075674248 0.18620652470741048 5.000649160703841 0.22890507133122887
7698 1.4311158127890389 0.18620681468642444 1.0160035638885037 0.22890543421411072
7699 3.558706049415586 0.18620688120703932 3.143593624502044 0.22890554370650315
7700 9.173709530574389 0.1862064784233623 8.75859803166964 0.228905020481387
7701 14.66954620945205 0.186207098069457 14.254433274171557 0.2289058372110349
7702 17.270230810157425 0.18620633825672708 16.855119615547515 0.22890485635318364
7703 16.068654301477782 0.18620709896047957 15.653541347544596 0.22890585497270446
7704 12.01859873922163 0.18620640996717938 11.603487367223817 0.22890496203063418
7705 7.127890570393854 0.18620691997986602 6.712778007164099 0.2289056432498892
7706 3.3790608218642335 0.1862066155423177 2.963948968402737 0.22890523791917855
7707 1.9039166561289158 0.18620666599138905 1.4888046542704025 0.22890533586712417
7708 2.701098840477514 0.18620683971838095 2.285986463957289 0.22890553680184406
7709 4.885742538402112 0.18620644811178882 4.470631015553984 0.22890507473633925
7710 7.239140464244713 0.1862069878253259 6.824027738655662 0.22890573776372455
7711 8.763943189877834 0.1862063355254879 8.348831905909893 0.2289049484424512
7712 9.025671438682176 0.18620701929517258 8.610558630495753 0.22890578889125074
7713 8.201109168074039 0.18620633852293372 7.78599785902359 0.22890497052751416
7714 6.888300424502437 0.18620695008585805 6.4731877641935265 0.22890571022305198
7715 5.808131011290584 0.18620641928888904 5.393019498753156 0.22890509324853905
7716 5.537455651603297 0.1862068327325151 5.122343250644734 0.22890556822604777
7717 6.366046569736086 0.18620651743820532 5.950934812017111 0.22890524028076936
7718 8.30248287409563 0.1862067283982945 7.88737070558545 0.22890544011188368
7719 11.194982621686806 0.1862065762877646 10.779870705005218 0.22890534039382354
7720 14.90399100428019 0.18620668431492504 14.488878934988152 0.22890538497711244
7721 19.4669588414297 0.18620655948595297 19.051846933147555 0.2289053487961924
7722 25.218246721965173 0.18620672393207413 24.80313456698382 0.22890543104927674
7723 32.86224914676272 0.18620645446493164 32.44713744059048 0.22890525170731046
7724 43.51845616283442 0.18620684952561925 43.103343734579084 0.22890557872971476
7725 58.77950989753082 0.18620626543432817 58.36439857439699 0.22890505769950004
7726 80.81007592649988 0.1862070522380125 80.39496306114937 0.22890581311249636
7727 112.51419422602365 0.18620600193730596 112.099083440712 0.22890478337435308
7728 157.73808993495405 0.1862073226309413 157.32297649486532 0.22890611745780545
7729 221.43938384323474 0.18620567056572504 221.0242737301498 0.22890444251923198
7730 309.57706387060153 0.1862076531885259 309.16194973977207 0.2289064776409253
7731 428.3357334875478 0.1862052799422486 427.9206241575139 0.22890405009166118
7732 581.896305068993 0.18620802020635713 581.4811901847835 0.2289068640031433
7733 767.9880334745282 0.18620487387902807 767.572924944017 0.22890365663214024
7734 970.7731176017503 0.18620833006175122 970.3580020962206 0.228907175467987
7735 1153.6163210174636 0.1862045994837108 1153.2012129991676 0.22890341881233167
7736 1258.526610122453 0.1862083523344224 1258.1114945985555 0.22890717156286455
7737 1223.7414267838628 0.1862047333199695 1223.3263184281627 0.22890362238008027
7738 1021.3500190736364 0.18620780064769288 1020.934904709438 0.22890656355069697
7739 694.1037185410962 0.18620545849126122 693.688608643224 0.22890443938094548
7740 351.0430157885677 0.1862067027024841 350.62790367739876 0.22890540846647492
7741 111.19315262616675 0.18620650170605718 110.77804057659863 0.22890554786206257
7742 36.532873704906955 0.186205578498533 36.11776384424427 0.22890428216415365
7743 107.0756425326965 0.18620727182544483 106.66052895432409 0.22890630654697286
7744 245.47269035575718 0.18620499793579723 245.05758157498042 0.22890378284096238
7745 362.59525687737255 0.1862073588611093 362.18014321440916 0.22890630410227186
7746 397.7274213057983 0.18620517618336657 397.3123120274522 0.2289041021627179
7747 340.6454655655766 0.18620674541567703 340.23035325294177 0.22890556721914715
7748 228.78432286665287 0.18620591273512604 228.36921197292165 0.2289049809961035
7749 120.4012581099883 0.18620580849722135 119.98614776029204 0.22890454119904682
7750 59.92429783828868 0.1862066946061746 59.50918530684689 0.22890583683561744
7751 57.31633072790313 0.18620510787263891 56.90122177570111 0.2289038443293825
7752 91.1956536602825 0.1862070273645381 90.7805404941379 0.22890613878007562
7753 127.90668431960225 0.18620500570592283 127.49157546818542 0.22890384571090683
7754 142.04728470065538 0.18620673923032907 141.63217222334205 0.22890573808299677
7755 127.5836161521191 0.18620547749074126 127.1685062015015 0.22890447312685486
7756 96.04108057847642 0.18620603108574701 95.62596964687242 0.22890490051825274
7757 65.50927155225045 0.18620617675154855 65.09416006816292 0.2289053073359824
7758 48.63951768898677 0.1862053255808527 48.22440824358029 0.22890411982562894
7759 46.89978792136018 0.18620666872834804 46.484675398843564 0.22890585378827125
7760 52.81870288795378 0.18620499698657406 52.40359408057035 0.22890381039685903
7761 56.7901071906343 0.18620669351335742 56.37499465978711 0.22890583733383385
7762 53.3336983700686 0.18620516469361945 52.91858912433637 0.22890408103861049
7763 43.415591747289696 0.18620628037209602 43.000480146106824 0.22890532081077436
7764 32.39645034135999 0.18620566850143516 31.981339951740942 0.22890472111760482
7765 25.74130910088886 0.18620568635342627 25.3261987936621 0.22890462087333316
7766 25.506541338804595 0.1862061963826875 25.09142978429508 0.2289053581268287
7767 29.55380197417514 0.18620522497444633 29.138692644566532 0.22890410463416103
7768 33.42115921333365 0.18620647387143963 33.006047062284146 0.22890567717807034
7769 33.24530842547127 0.1862050944833124 32.830199337362764 0.22890399362519193
7770 27.901744901619725 0.18620639620022078 27.48663293643027 0.22890556898923853
7771 19.31864335437445 0.186205301354751 18.903533771846007 0.22890428117369277
7772 11.09942447499406 0.1862060469031353 10.684313283216417 0.22890514487450564
7773 6.445890268823929 0.18620569238001772 6.0307798001171316 0.22890477632678
7774 6.579994760304785 0.18620562224848844 6.164884494721249 0.2289046433350475
7775 10.387718947867594 0.1862060575753102 9.972607662495271 0.22890522779701197
7776 15.250795065176542 0.1862053162101907 14.835685454966322 0.22890429400002751
7777 18.453107632196033 0.18620623928432234 18.037995941507628 0.22890545140408639
7778 18.40078357544536 0.18620523323756943 17.985674125354347 0.22890421685344298
7779 15.141108641522898 0.18620619042110742 14.725997055047323 0.22890539605446936
7780 10.078008926491153 0.1862053632604851 9.662899167975203 0.2289043952554644
7781 5.159712215054939 0.18620596980050763 4.744601109404157 0.2289051358502741
7782 1.985842530048819 0.18620561126017912 1.5707322059668178 0.22890471282182207
7783 1.2296470947344986 0.18620569367055878 0.8145365895802105 0.22890481148372938
7784 2.5494763582491102 0.18620585576151485 2.1343654790066795 0.2289050234809158
7785 4.919126624240194 0.1862054743370813 4.504016592475113 0.22890455742799953
7786 7.150653684236577 0.18620600421976694 6.735542463128975 0.22890521688783527
7787 8.362068711237177 0.18620537658509637 7.946958883888733 0.22890445076334726
7788 8.226181546571286 0.18620602155623778 7.811070273381793 0.2289052516332566
7789 6.960197456652782 0.1862054054574316 6.545087554004646 0.2289044971907046
7790 5.123388647623893 0.18620592827696253 4.7082775668334405 0.22890515251349025
7791 3.342570715847736 0.18620552008644542 2.9274605480183267 0.2289046477429638
7792 2.0824708765468527 0.18620577838026076 1.6673601140352434 0.22890498413134855
7793 1.5304194504189097 0.18620566049594398 1.1153089592444998 0.22890483067846606
7794 1.6059527816149504 0.18620563110044638 1.190842333119843 0.22890481739466106
7795 2.058076764648975 0.18620577379400421 1.6429660083014468 0.22890498255352393
7796 2.592806110282274 0.1862055289116233 2.177695877913188 0.22890470345746275
7797 2.9794309151389653 0.18620583010175468 2.564320017901034 0.2289050671361766
7798 3.106101245943924 0.18620548816540308 2.690991095218692 0.2289046625598292
7799 2.9809597913597554 0.1862058256015537 2.5658488866557683 0.2289050791024336
7800 2.694059919460346 0.18620550157174878 2.278949731046483 0.2289046868421141
7801 2.3638927463009347 0.18620577593372228 1.9487819340365375 0.22890503633067477
7802 2.09013885498716 0.18620554764896619 1.6750285559295404 0.22890475140865296
7803 1.9261110852523928 0.18620570539366077 1.5110004126424572 0.22890496721627476
7804 1.8738703802781211 0.1862056016797512 1.4587599513810305 0.22890482721733943
7805 1.8971049672319673 0.1862056368646074 1.4819944315626985 0.22890489880466128
7806 1.9426146572793273 0.18620564411375692 1.5275041221456094 0.2289048910199609
7807 1.961404623340231 0.18620558549843694 1.5462941885590482 0.2289048492827456
7808 1.923070128207437 0.1862056645985913 1.5079595334068012 0.2289049302020445
7809 1.8210709285253406 0.1862055568536105 1.4059605459912647 0.2289048256804653
7810 1.6698044429920762 0.186205661916735 1.2546938382525938 0.22890494282274743
7811 1.4965069685786485 0.18620554847496656 1.081396594485899 0.22890482561778294
7812 1.3315773167102565 0.1862056413175881 0.916466740812885 0.22890493457978323
7813 1.2003256523321781 0.1862055531991325 0.7852152580298575 0.22890484110318815
7814 1.1179222638378012 0.186205610970588 0.7028117381561471 0.22890491471106614
7815 1.087966947090636 0.18620556260183263 0.672856521954791 0.22890486253401238
7816 1.1040773588270811 0.1862055788732293 0.6889668875598579 0.22890489239399398
7817 1.1533101607076917 0.18620556956145967 0.73819970945197 0.22890488169426196
7818 1.2201470243191557 0.18620555091126412 0.8050365989432443 0.22890487446464725
7819 1.2900121814290424 0.18620556955801032 0.87490171857572 0.22890489329531227
7820 1.351706994087569 0.18620553017059588 0.9365965993330339 0.22890486458393933
7821 1.3985680060224912 0.1862055608330893 0.9834575499938918 0.22890489519551024
7822 1.4284894957396557 0.1862055172089743 1.0133791150099607 0.22890486352072062
7823 1.443142930405633 0.18620554380273924 1.0280324988560505 0.2289048877468432
7824 1.4467898971327793 0.18620551085041911 1.03167951623259 0.22890487004977023
7825 1.4450365754770274 0.18620552015682443 1.029926182551442 0.22890487276876081
7826 1.4437895383452946 0.18620550910634634 1.028679147231957 0.22890488200699127
7827 1.448544151365538 0.18620549198110412 1.0334338068460336 0.22890485253840023
7828 1.4640546581466003 0.18620550996017754 1.048944250990265 0.2289048971961578
7829 1.4943414177193184 0.18620546109077002 1.0792311276117579 0.2289048290167905
7830 1.5429837613863355 0.18620551189896975 1.127873335476285 0.22890491401108068
7831 1.6136067682256214 0.18620542862880582 1.1984965362230033 0.22890480337381242
7832 1.7105317192694358 0.186205514191705 1.295421273305701 0.2289049317720299
7833 1.8395408071861274 0.18620539488844526 1.4244306365326804 0.22890477576500184
7834 2.008814376902379 0.18620551698382126 1.5937039090611123 0.22890495085744575
7835 2.2300676938315274 0.18620535927080864 1.81495758930458 0.22890474525613874
7836 2.5200730861708016 0.1862055213055894 2.104962592119017 0.2289049727461952
7837 2.9026954251957027 0.18620532027593967 2.4875853951450657 0.22890470977469732
7838 3.4118319977131475 0.18620552909235277 2.996721468532205 0.22890500008858972
7839 4.095562871718224 0.18620527543124488 3.6804529303157394 0.22890466597123932
7840 5.022315609356358 0.18620554330374228 4.60720502913739 0.22890503691522557
7841 6.289735040627827 0.1862052210699961 5.8746252106775625 0.22890460888026834
7842 8.037968361766252 0.18620556821887368 7.622857704461563 0.22890508908581547
7843 10.468892281126669 0.1862051518740153 10.05378259798526 0.22890453126739466
7844 13.874978336256728 0.18620560997777352 13.459867561200564 0.22890516507838982
7845 18.68096402099475 0.18620506009049748 18.265854538362902 0.22890442254135152
7846 25.506108338573362 0.18620567741712193 25.09099738395791 0.22890527719833337
7847 35.252488095101135 0.1862049343546134 34.83737889360722 0.228904267139299
7848 49.233910086514975 0.1862057831326894 48.81879886023804 0.22890544314424233
7849 69.3488838101854 0.18620475822236915 68.93377500942917 0.22890404253385907
7850 98.31478036599931 0.18620594423336784 97.89966873450595 0.2289056872600022
7851 139.92910909778922 0.18620450926312518 139.51400087049024 0.22890371803586296
7852 199.3235763093 0.1862061806613198 198.9084640899495 0.2289060386891748
7853 282.96749336957794 0.18620416211515955 282.55238594839375 0.22890325906907433
7854 398.09562345414156 0.18620650434779604 397.68051043237506 0.22890651741869242
7855 550.6105255492794 0.18620370591155663 550.1954191921474 0.22890265122045156
7856 740.5961769287333 0.1862068828188076 740.1810629601931 0.22890708572128352
7857 954.1898895883508 0.18620319766121857 953.7747844166167 0.228901974072711
7858 1154.2723689398676 0.18620715902175813 1153.857254243113 0.2289075377329439
7859 1276.740940072846 0.1862028549812594 1276.3258356863607 0.22890153150398376
7860 1248.2859605463086 0.1862069897873712 1247.8708461516237 0.2289074048974003
7861 1031.0254674925657 0.1862030463844477 1030.6103626023769 0.22890184380429612
7862 672.219925974372 0.18620605866931966 671.8048136844297 0.22890623127299953
7863 303.0156152299588 0.18620393427717782 302.6005081519189 0.22890314376275797
7864 66.88066348271863 0.18620455355945428 66.46555468049989 0.22890424865929507
7865 31.658402594361693 0.18620512581597293 31.243292598212946 0.22890487033277437
7866 159.36636529916635 0.18620313207806188 158.95125980546328 0.2289023616250281
7867 342.33980546747966 0.18620596970765071 341.9246933883209 0.22890610945106293
7868 465.22730997673926 0.1862023648740264 464.81220624540936 0.22890136645587453
7869 459.6716788530691 0.1862060185208816 459.2565665841067 0.2289062504415848
7870 334.1809972764846 0.1862024736444393 333.7658932253086 0.22890157753161
7871 164.14062994339642 0.18620524469087615 163.72551944267306 0.2289052560324727
7872 41.349284333328534 0.18620324130425417 40.93417839793371 0.22890269409057346
7873 16.534303004773687 0.18620411360951727 16.119195128057857 0.22890376310631141
7874 75.82422836880455 0.18620408176257003 75.40912038638179 0.22890390066019367
7875 160.9801575983446 0.18620325724161607 160.5650516993324 0.22890264177057068
7876 210.73023331051294 0.18620445177390307 210.31512440713803 0.2289044516010019
7877 195.53767911152843 0.1862030320697256 195.12257369288994 0.22890238656876286
7878 129.16053781327915 0.1862041831018519 128.74542951170713 0.22890411847015296
7879 53.659365315611595 0.18620338074977527 53.24425901362714 0.22890292123467695
7880 9.59969915369046 0.18620351978376462 9.184592397905732 0.2289032360009628
7881 11.990661632167331 0.18620393415072642 11.57555396487927 0.2289037331373358
7882 46.3555977208326 0.18620290042240878 45.94049241063273 0.22890240977745974
7883 83.05648063955154 0.18620427848108306 82.64137211178344 0.22890424928701936
7884 97.22494194279429 0.18620264830749664 96.80983720563358 0.2289020888532098
7885 81.92297970758159 0.18620420836116677 81.5078713112888 0.22890418793163453
7886 48.67877809243861 0.18620281457722151 48.26367293196492 0.22890234589647515
7887 17.403904268872207 0.18620380515127788 16.988796801941493 0.22890366177943908
7888 3.3192586914857287 0.18620320582413627 2.904152572623287 0.22890291303830546
7889 9.179803623439891 0.1862033360666885 8.76469724784829 0.22890303952491464
7890 26.25866696680655 0.18620353797574274 25.843560031824634 0.22890339700617426
7891 41.55996471886743 0.18620305688520514 41.144858986842706 0.2289026751395175
7892 45.80943228546235 0.18620361686822895 45.39432513799913 0.2289035305949902
7893 37.727436090623215 0.1862030698752644 37.31233030968778 0.22890271106017337
7894 23.117335475308153 0.1862034265189579 22.702228756219395 0.2289032925698019
7895 10.31507216917084 0.18620330639560753 9.899965810276367 0.2289030524988642
7896 5.216779458016324 0.1862030973257387 4.801673497294168 0.22890286339641835
7897 8.668202164539226 0.18620360268186884 8.253095089830593 0.2289034720267638
7898 17.10751641729339 0.18620279938503478 16.69241113878217 0.2289024791261835
7899 25.376164350952994 0.18620380918814852 24.96105677975011 0.2289037620147355
7900 29.74373676734035 0.18620263980488433 29.32863183788734 0.2289022896481298
7901 29.577372525423176 0.18620386752908205 29.162264817019842 0.2289038408742514
7902 27.135609267606615 0.18620262053672565 26.720504347274353 0.228902299795537
7903 26.02395452915221 0.18620382322579937 25.60884693620572 0.22890376972069265
7904 29.38483384582674 0.1862026571174185 28.969728793484972 0.22890239522434785
7905 38.806532754070716 0.186203785185227 38.391425272766774 0.2289036961187109
7906 54.35146919611616 0.18620263190995331 53.93636414733326 0.22890241687295335
7907 75.47639621567022 0.18620386509783163 75.06128858014218 0.22890377043020638
7908 102.24495183812991 0.18620244902119093 101.82984715176853 0.22890223734018275
7909 136.24027603676356 0.18620413267251154 135.82516782002986 0.22890408406118892
7910 180.83058893674257 0.18620206512193305 180.41548506889592 0.22890180272472915
7911 240.70594876400725 0.18620460053215934 240.2908395139963 0.22890464947878708
7912 320.7296401465057 0.18620149520145843 320.31453751315894 0.2289011381453304
7913 424.0679758419601 0.18620522235695305 423.65286521770304 0.2289054019001252
7914 549.3617536830293 0.18620081996204368 548.9466525123399 0.2289003507272655
7915 686.9199399191854 0.18620586884950843 686.5048278720624 0.2289061782735613
7916 814.7873529074515 0.18620023014735151 814.372253003347 0.22889967395697375
7917 898.123299123944 0.18620626721271763 897.7081862023924 0.22890665433886365
7918 897.0200551561272 0.18620007606044045 896.6049555624219 0.22889951764483465
7919 786.1254155442977 0.18620601842757206 785.7103031549126 0.22890637095748348
7920 577.8890713137232 0.1862007208304051 577.4739702998183 0.22890029307445162
7921 329.97632392957337 0.1862049167995236 329.5612139102151 0.22890510255875346
7922 122.06246935517618 0.1862021079355167 121.64736532680965 0.22890192043101018
7923 14.5793206266332 0.18620333182857413 14.164214009200272 0.22890328560435247
7924 20.13464577336993 0.1862036341632108 19.719538443971153 0.22890369523556534
7925 104.9386113188343 0.18620196951392914 104.52350761134038 0.22890173798000038
7926 211.42893404432252 0.18620464523460717 211.0138245376658 0.22890486142210614
7927 284.66879386280345 0.18620133888071325 284.25369147857367 0.2289010453490548
7928 292.5018151415282 0.18620480898514233 292.0867052903096 0.22890504223343286
7929 235.45153368181496 0.18620158286365532 235.03643073571655 0.22890136323478255
7930 143.162728821919 0.18620417118251212 142.74762034775634 0.22890430298012668
7931 57.49220418457867 0.18620246243292707 57.077099318476066 0.22890240366967587
7932 10.76451932796974 0.18620314305401936 10.349413057680078 0.2289031272356429
7933 11.839693958480087 0.18620345616504216 11.424586942949539 0.22890355936550644
7934 46.55247076305536 0.18620227284187843 46.13736634166765 0.22890214854583651
7935 88.9960521903114 0.18620407672913916 88.58094384296007 0.22890427062219265
7936 115.41507841987635 0.18620192586152767 114.9999747112402 0.2289017827746341
7937 114.10467384828827 0.18620410880790578 113.6895654417062 0.22890429777417667
7938 88.23912904908975 0.18620215885255173 87.82402480490491 0.2289020853322939
7939 51.70486814994938 0.18620364262865938 51.28976075167883 0.22890375564188786
7940 20.757962102992423 0.18620275564213729 20.342856549969035 0.2289027973812499
7941 6.081191541558997 0.1862029836528527 5.666085554372981 0.22890300353316256
7942 9.054255241667219 0.18620336995726516 8.639148356204478 0.22890351550547622
7943 23.150791713815348 0.1862024680575342 22.735686815886627 0.2289024298711867
7944 38.55916704169627 0.1862037195564036 38.1440594056004 0.22890391653946426
7945 47.13116407088967 0.1862022944423843 46.71605951752045 0.22890225892683425
7946 45.473964345985515 0.18620370151995505 45.058856755777946 0.2289038886876084
7947 35.35158306072193 0.18620246945312632 34.936478100692675 0.22890249057612316
7948 21.82990942048632 0.18620339385968224 21.41480249667718 0.22890352994945795
7949 10.415909288944196 0.18620284846737814 10.000803489610437 0.22890295086638024
7950 4.634221176724459 0.1862029831078554 4.21911513256558 0.22890306105102343
7951 4.994363931431454 0.18620323002451544 4.5792572975518775 0.22890340385506078
7952 9.464073040836324 0.18620265934437888 9.048967678859023 0.22890270263292006
7953 14.872550981715102 0.18620345614296147 14.457443857493876 0.22890366807826465
7954 18.42844294753568 0.18620253408393164 18.013337832652972 0.22890258079877498
7955 18.72052469003847 0.1862034673580197 18.30541754368579 0.22890367899465947
7956 15.943149482555325 0.18620261498984453 15.528044168068288 0.22890269949719483
7957 11.452944568941325 0.18620330141887245 11.037837782069543 0.228903485452908
7958 6.985888669962421 0.18620282861182427 6.570782872436621 0.22890296891397557
7959 3.9155223608858134 0.1862030550276872 3.5004161024130656 0.22890320344506054
7960 2.824067477276309 0.18620306800632863 2.408961147019009 0.22890326225097138
7961 3.4710115228066885 0.18620283262540835 3.055905734482075 0.22890295569920516
7962 5.069944119698987 0.186203241356198 4.654837405706276 0.22890347263651317
7963 6.692619385467369 0.1862027055467725 6.277513855623927 0.22890282429666875
7964 7.6230623145250505 0.18620330158625129 7.207955465867123 0.22890354707167676
7965 7.551052271334399 0.18620269530551856 7.135946744064847 0.22890283196403322
7966 6.5810678754561485 0.18620325090551376 6.1659611337647044 0.2289034907859298
7967 5.100717907463094 0.18620277949917063 4.685612178048038 0.22890294991588567
7968 3.5885305712067033 0.18620312697268243 3.1734240940544844 0.22890335017953617
7969 2.4390528417060686 0.18620291077090426 2.023946810143209 0.22890312079195524
7970 1.8575236453565946 0.18620298122874998 1.442417477209454 0.22890318691839054
7971 1.839591466438625 0.1862030386038606 1.4244851433015149 0.22890328453324948
7972 2.220303717878422 0.18620285892353633 1.8051978045487282 0.22890305440615735
7973 2.75917222390158 0.18620312584948515 2.344065700346839 0.22890339770525628
7974 3.2262473206055042 0.18620278708240617 2.8111415496623517 0.22890298386074645
7975 3.4638624379282987 0.18620315603063942 3.0487558401285897 0.22890344176906952
7976 3.412815975113495 0.18620277184766426 2.997710221737854 0.22890298152797692
7977 3.105322541573308 0.1862031321028467 2.6902159882063734 0.228903421264088
7978 2.6353488520528443 0.1862028027995953 2.220243015154865 0.22890303409838397
7979 2.1204143896446936 0.18620307000850206 1.7053079637072062 0.22890335592898559
7980 1.6669476765713382 0.18620286055089147 1.2518416981279907 0.22890311789245607
7981 1.347164270410583 0.1862029906825409 0.932058008614187 0.22890327111385514
7982 1.190024507062479 0.18620292436007002 0.7749183747528726 0.22890320794953636
7983 1.1846538503941388 0.18620291328173777 0.7695477473627665 0.22890318974963458
7984 1.291946818583872 0.18620297764808583 0.8768405563999079 0.22890328453587833
7985 1.4593945042053504 0.18620285110416224 1.0442885255273124 0.22890312757387576
7986 1.6349025547096145 0.18620301062026903 1.2197962079212135 0.228903336168132
7987 1.7768569422407046 0.1862028103691706 1.361751040097178 0.22890309177435586
7988 1.8594103668284916 0.18620302031721245 1.4443039869344818 0.22890335957679722
7989 1.8732519503485152 0.18620279113495392 1.4581460770495709 0.22890308216399027
7990 1.8230760525907004 0.1862030090280817 1.4079696858193889 0.2289033577432298
7991 1.72316679231397 0.18620278931776485 1.3080609093533857 0.22890309364281938
7992 1.592550813174467 0.18620298207491925 1.1774444938822188 0.2289033372173291
7993 1.4506874810082486 0.18620279890682917 1.0355815632341483 0.22890311886727113
7994 1.3143520626142542 0.1862029457309814 0.8992458112624894 0.22890330562078337
7995 1.195845165549143 0.18620281378892223 0.7807392013269651 0.22890315043325582
7996 1.1024506054161256 0.18620290569660486 0.6873444298872079 0.22890326983231285
7997 1.0368096709241983 0.1862028289251704 0.62170365972576 0.22890318227326772
7998 0.9978763926851667 0.1862028662552505 0.5827702914370808 0.22890323499283535
7999 0.982101885464921 0.186202840875674 0.566995834320096 0.2289032102691511
8000 0.9846007049335872 0.1862028300253844 0.5694946706845013 0.22890320422370145
8001 1.0001273590784234 0.18620284781844523 0.5850212789993909 0.2289032322605873
8002 1.0237886845693038 0.186202798121638 0.6086827076159779 0.22890317883168798
8003 1.0514835144249164 0.18620284926339034 0.6363774174695286 0.2289032476919974
8004 1.0801021292099522 0.18620277052387496 0.6649961999272883 0.22890315875878892
8005 1.1075492314457827 0.18620284564588807 0.6924431286804592 0.2289032571194353
8006 1.1326449707363104 0.18620274649218538 0.7175390811609622 0.22890314308316292
8007 1.1549710091969163 0.18620283793225118 0.7398649095292088 0.22890326173545625
8008 1.1746933085045208 0.1862027249253425 0.7595874531298978 0.22890313044928046
8009 1.192406945368405 0.18620282731038051 0.7773008550590464 0.22890326299897784
8010 1.209005357498859 0.1862027046156381 0.7938995335116401 0.22890311937158098
8011 1.2256010443100176 0.1862028149909779 0.8104949669191848 0.22890326239985512
8012 1.243481983965269 0.186202684392531 0.82837619116976 0.2289031084029779
8013 1.2641247831870979 0.1862028021142575 0.8490187197209941 0.2289032613518463
8014 1.2892437830739936 0.18620266316913353 0.874138023719905 0.22890309618495502
8015 1.3209026598787732 0.18620278974332916 0.9057966089437486 0.22890326119169538
8016 1.3616728780856002 0.18620263991227834 0.9465671567698345 0.22890308140348753
8017 1.4148818174919175 0.1862027789241986 0.9997757753064491 0.2289032632612698
8018 1.4849502087315418 0.18620261355337242 1.0698445325080996 0.22890306267006996
8019 1.577894453930066 0.18620277079916975 1.1627884140721192 0.22890326905877717
8020 1.7020272840961637 0.18620258284741964 1.2869216629143883 0.22890303833435577
8021 1.8690009475274243 0.1862027667720186 1.4538949002951171 0.22890328046028852
8022 2.0953041069192646 0.18620254617377957 1.6801985545286442 0.22890300621684093
8023 2.404510166060118 0.18620276873807887 1.9894040972894742 0.2289033000325648
8024 2.8305731782014063 0.18620250125478377 2.415467713719894 0.22890296322672873
8025 3.4228269335245503 0.18620277941035188 3.007720822631077 0.22890333148312123
8026 4.253428952423916 0.18620244474586486 3.838323602878648 0.22890290479940356
8027 5.42875798568965 0.18620280279471477 5.013651802569604 0.228903380325331
8028 7.1065757931768365 0.18620237162122674 6.691470597508933 0.2289028240466772
8029 9.522505869115092 0.1862028448916981 9.107399569348921 0.22890345487447253
8030 13.030131633207658 0.18620227424351282 12.615026648501667 0.2289027104624778
8031 18.163048441467858 0.18620291471480988 17.74794195903459 0.22890356771845732
8032 25.72845653220526 0.18620214098520058 25.31335184322534 0.22890254799471632
8033 36.950763174624974 0.1862030256514933 36.53565641122968 0.22890373774380232
8034 53.68265742458572 0.18620195436541956 53.26755315780201 0.22890231241828143
8035 78.71659079860979 0.18620319680870154 78.30148360947383 0.2289039923272402
8036 116.20430455874573 0.1862016892824785 115.78920090069099 0.22890196877225835
8037 172.19313933308828 0.18620345243659978 171.77803151334402 0.22890436730767405
8038 255.11587248551322 0.1862013144776777 254.70076969794746 0.22890147308809503
8039 375.9122275312593 0.1862038122386707 375.497118823678 0.22890489534265002
8040 546.6835292792182 0.18620080891878435 546.2684276759687 0.2289007943306793
8041 776.2296606693004 0.1862042510530305 775.8145508646111 0.22890555363626458
8042 1059.4108455257563 0.18620022460684735 1058.9957453009474 0.22890000020187626
8043 1360.1862764415707 0.18620458926803646 1359.771165736652 0.22890611565073873
8044 1595.1677270545538 0.18619982674346544 1594.752627774206 0.22889945360421995
8045 1644.8068075840627 0.18620435932311005 1644.3916972705827 0.22890595415690673
8046 1418.9920796596361 0.1862001445520445 1418.5769796164188 0.22889989866537963
8047 958.8683253923089 0.1862030487427014 958.4532180068486 0.22890433671751645
8048 465.3374053759216 0.1862014697209896 464.9223021434431 0.22890176275751092
8049 180.6050432660835 0.18620087880072 180.18994086850842 0.2289015187743634
8050 215.43209597175044 0.18620324818728087 215.01698846477632 0.228904258786852
8051 486.59453063515053 0.18619882167835103 486.17943297544974 0.22889883802240482
8052 789.9464847955516 0.1862044930195282 789.5313742991498 0.2289060033822401
8053 927.0688605101547 0.1861977757115791 926.6537651949021 0.2288975395410209
8054 819.9600659251662 0.18620444305000036 819.5449555041007 0.2289059780154795
8055 558.2715202612728 0.1861981725843575 557.8564238919281 0.22889819676040757
8056 328.65696565353096 0.18620305753029312 328.24185843550885 0.2289041604918247
8057 264.5461419432931 0.18619955968428215 264.1310422351055 0.22890014850334459
8058 350.308203707157 0.18620130162191068 349.8931005223204 0.22890188321467014
8059 455.867922730495 0.1862007594491587 455.4528201892917 0.2289017817542077
8060 452.9619599631128 0.18620028063206517 452.5468590394544 0.22890064302636465
8061 315.27237235837083 0.18620096676603384 314.85726936584075 0.22890202576403798
8062 129.81763297247343 0.18620029489701834 129.40253184028404 0.22890083729237048
8063 15.31020719790018 0.18620036422393885 14.895105688955615 0.22890114472062587
8064 23.2261543856423 0.18620077254588277 22.81105195339136 0.22890165970505608
8065 109.02477532517884 0.1861997812293286 108.6096752528177 0.22890029113180155
8066 183.9854808243168 0.18620088303074941 183.57037798956964 0.22890195171641006
8067 189.76750966389207 0.18619985694520838 189.35240944649584 0.22890036045101061
8068 135.45790875888827 0.18620028736104396 135.04280723161662 0.22890123991060518
8069 76.18397260655 0.1862005437346226 75.76887076275958 0.22890130005579512
8070 59.50059544666729 0.18619936163267045 59.08549605163299 0.22890003340163778
8071 88.04446199434307 0.1862012511726972 87.62935844486877 0.22890229830160416
8072 125.70074569640838 0.18619877431874138 125.28564767016212 0.22889925192751137
8073 133.50101749104533 0.1862013963059866 133.08591354430925 0.22890255043008256
8074 101.22919568944006 0.18619889657954874 100.81409737892437 0.2288994139361286
8075 51.13128162356588 0.18620086776533729 50.716178858812036 0.22890189698850819
8076 15.56083837772689 0.18619955699944768 15.145738525443353 0.2289002952840896
8077 10.67946117238918 0.18620006038281198 10.264360245079898 0.22890086692647058
8078 27.644248127487128 0.18620024091837797 27.22914668464295 0.22890120192580105
8079 44.565839973602536 0.1861994928352085 44.15074032107033 0.22890015969699753
8080 45.631977935476925 0.1862005313893135 45.21687583055298 0.2289015735346319
8081 31.52835557974965 0.18619939963606882 31.11325608962601 0.22890009048757232
8082 15.26926358923719 0.186200388874316 14.854161838565092 0.22890136179778078
8083 9.579477072898067 0.18619963664032707 9.164376977305425 0.22890045895231523
8084 17.091513882483728 0.18620008632948606 16.67641285451184 0.22890094164239927
8085 30.13496308338975 0.18619987697891507 29.71986238915545 0.2289008172553876
8086 38.23119793847983 0.18619992978862393 37.816097277210424 0.22890073148078308
8087 36.163656793053505 0.18619989273751017 35.748556044364804 0.2289008559511918
8088 26.667362160128274 0.1862000261560701 26.252261257769334 0.22890087620287172
8089 16.919089919020195 0.1861996979182572 16.503989624035988 0.22890059706594784
8090 12.596572039358733 0.18620025599081955 12.18147057376998 0.22890120959793503
8091 14.248118083392697 0.18619947892434854 13.833018306033651 0.2289002984346968
8092 18.042766262826564 0.18620041385722952 17.62766440143757 0.2289014475317647
8093 19.415529803182586 0.1861994159128528 19.000430177729765 0.22890020953997042
8094 16.439096697716806 0.18620037701923625 16.023994900695968 0.2289014200016037
8095 10.65684331932038 0.18619955272285596 10.241743373787356 0.2289003928101676
8096 5.356314796544707 0.1862001780655967 4.941213448406026 0.22890117007308372
8097 3.0048843536193353 0.18619979246973975 2.5897838440454515 0.2289007171041441
8098 3.7659704721735596 0.1861999526413254 3.3508696372878846 0.22890088224434968
8099 5.856330811768128 0.18619999001517185 5.441229837093171 0.22890098465978514
8100 7.105176179275198 0.18619982722348793 6.690075622860948 0.22890072919076246
8101 6.43013207222638 0.18620005678997228 6.01503094062379 0.2289010748126176
8102 4.29325336311727 0.18619983943039928 3.8781527611863167 0.22890076250055347
8103 2.070734475392645 0.1862000047014222 1.6556334667774766 0.2289010039137465
8104 0.9776009069881563 0.18619993503574991 0.5625000637650464 0.22890090818736
8105 1.3268618673349801 0.18619991511614112 0.9117610691821902 0.22890088303664885
8106 2.513205810631065 0.18620002298347765 2.0981047456652817 0.22890104198230565
8107 3.5694250614128666 0.18619987175360483 3.1543243632185938 0.22890082644066828
8108 3.825526649451937 0.1862000395191303 3.4104255327697954 0.22890107716301136
8109 3.2472300821622198 0.1861999094291754 2.8321292912857596 0.22890088144728482
8110 2.322418837448376 0.18619997967141055 1.9073178503017958 0.22890100747516964
8111 1.664118187478236 0.18620000580273294 1.2490171646327366 0.22890101704276647
8112 1.62784926907636 0.1861998851973147 1.2127484933000208 0.22890089057902446
8113 2.1634988407294458 0.18620010922811905 1.7483975694818215 0.22890116201950508
8114 2.9345721735329637 0.18619980755106577 2.519471568510474 0.22890079747142397
8115 3.5765550303190627 0.1862001768750236 3.1614535962331214 0.22890125721091784
8116 3.9176612811144422 0.1861997744490635 3.5025607398866443 0.2289007667787345
8117 4.048701696472045 0.18620019858373385 3.6336002098258646 0.22890128806244653
8118 4.239533491100128 0.18619977815586547 3.824432924205473 0.22890078873879058
8119 4.785517963169215 0.1862001968778868 4.370416481779046 0.2289012845122828
8120 5.886442562156966 0.1861997856813246 5.47134195720485 0.22890081927079098
8121 7.620731338380241 0.1862002097930943 7.205629831220355 0.22890129736679216
8122 10.01427960610496 0.1861997589501017 9.599179039353972 0.22890080780088776
8123 13.157643460782898 0.1862002710553636 12.742541818740555 0.22890137098697927
8124 17.316326814282522 0.18619967094525747 16.901226423721113 0.22890071961615321
8125 23.00306413058174 0.1862003996218063 22.5879622022973 0.22890152866263333
8126 31.01763130683463 0.18619950970374122 30.602531255473004 0.2289005416578876
8127 42.48761963340375 0.18620060213739847 42.07251725569732 0.22890177556903618
8128 58.95032812368102 0.18619927070716494 58.53522858044347 0.2289002725303807
8129 82.50281733219472 0.1862008838268276 82.08771433506168 0.22890211330621346
8130 116.01166487848484 0.18619894485305633 115.596566027293 0.22889990633878501
8131 163.33165787350956 0.18620125867669832 162.9165540608836 0.22890255394923958
8132 229.38525612212143 0.18619851276879984 228.9701581851356 0.2288994242170317
8133 319.8345807393097 0.18620174650392346 319.4194758746673 0.22890311813849062
8134 439.79927186745874 0.18619796056202903 439.384175095231 0.22889881166569015
8135 590.8875912109019 0.18620233761982424 590.4724850784357 0.22890379484625611
8136 765.7625657455739 0.18619734085360098 765.3474702760464 0.22889812867386183
8137 940.918327725334 0.18620290063269984 940.5032203889119 0.22890443578941425
8138 1071.74298441584 0.1861968896735986 1071.3278898832145 0.22889764295208814
8139 1099.4025501950864 0.18620307107035927 1098.9874424944755 0.22890462954039395
8140 978.2144473894062 0.1861970668080972 977.7993524496216 0.2288978729766218
8141 715.9062554825432 0.18620238417218463 715.49114924337 0.22890385500104143
8142 392.5643994071069 0.18619818435243676 392.1493020588657 0.2288991638887144
8143 126.89781942196666 0.18620085054938146 126.48271644008724 0.22890213133002443
8144 7.335461608783315 0.18619985064222702 6.920360694015312 0.22890106412577518
8145 44.81538599650828 0.1861991886552594 44.40028653336743 0.22890027448559294
8146 178.62054105534014 0.18620122255221316 178.20543721566807 0.22890261711988183
8147 317.1766315719547 0.18619818459688192 316.7615342142786 0.22889917307922994
8148 382.97271663917996 0.1862016960511266 382.5576117991269 0.22890314400194373
8149 344.9755260661315 0.18619820633756903 344.56042862377706 0.2288992360169063
8150 229.07401192916996 0.1862011511504804 228.65890825687816 0.2289025211413196
8151 99.35091182822676 0.1861991012865615 98.9358124492648 0.22890027767538665
8152 18.249505380434965 0.18620000730668676 17.834404138398455 0.22890123472982196
8153 11.801379808940109 0.1862002438034341 11.386277983955836 0.22890158118083875
8154 61.98154867593504 0.18619898634249915 61.56644958434423 0.22890010524831347
8155 125.25117257043598 0.1862009558505992 124.83606923474332 0.228902379842065
8156 160.36618798174774 0.18619861634334806 159.9510896403934 0.22889972501099806
8157 149.21404816685643 0.1862009194445856 148.79894492345628 0.22890232395556057
8158 102.13684310544782 0.1861989805342377 101.72174394942012 0.22890017549346967
8159 47.36828407500744 0.18620027492997993 46.95318221344552 0.22890158663193497
8160 12.283862670855978 0.18619974703683798 11.868761855801484 0.22890106801765614
8161 8.46724899928999 0.1861994820455674 8.052148819151883 0.22890069809254
8162 28.64849329152973 0.1862004135619495 28.23339104979983 0.228901828167948
8163 54.632130229200605 0.18619900079454355 54.21703104840406 0.22890018000199955
8164 69.21727837860391 0.18620063024653286 68.80217568455868 0.22890206379870187
8165 64.94460282907805 0.18619903118829761 64.52950354699465 0.22890025089510677
8166 45.96798415646542 0.1862003570884393 45.55288205856601 0.22890174081096956
8167 23.494224909190343 0.18619946293647166 23.07912467272678 0.22890077352708998
8168 8.41793994962756 0.186199823275432 8.00283899559261 0.22890113075951693
8169 5.651799333439742 0.18619999238415116 5.2366979470983175 0.22890139395727355
8170 12.84938547600732 0.18619935371254742 12.434285513762857 0.2289006085319153
8171 23.190962370226245 0.18620032383563995 22.775860272279544 0.22890177411106077
8172 29.8095611010407 0.1861991749279996 29.394461496064817 0.2289004300478828
8173 29.234667493076046 0.18620032290759944 28.819565404041356 0.22890176612709268
8174 22.385313966540668 0.18619932129107047 21.970214018077176 0.22890062717242038
8175 13.179762411773629 0.18620004774157864 12.764660919250224 0.22890144478182642
8176 5.962768890223124 0.1861996599849331 5.547668190213473 0.22890104002471837
8177 3.280505776957531 0.1861996793423917 2.865405073670163 0.2289010239449764
8178 5.02422559337719 0.18619999144464933 4.609124166644446 0.22890143528809456
8179 9.046095186266779 0.18619940648372424 8.630995057298293 0.22890072248476165
8180 12.603891706532659 0.18620016077111431 12.188789910631312 0.22890163513023176
8181 13.75799244392114 0.1861993339394189 13.342892451099937 0.2289006588817844
8182 12.089662804554964 0.18620011967362715 11.674561097377104 0.22890158750423195
8183 8.571384057697744 0.1861994543115664 8.156283783111045 0.22890082027513295
8184 4.84105827372891 0.18619992329310228 4.425956989846325 0.22890136058948266
8185 2.337285809595891 0.1861996771967663 1.922185034341302 0.22890109805782247
8186 1.7107227278966521 0.1861996820837582 1.295621960318433 0.2289010854944611
8187 2.705956677044261 0.18619988766880854 2.290855432519071 0.22890135685638185
8188 4.455394165458062 0.18619950116467182 4.040293779017742 0.2289008852756488
8189 5.9637621802419005 0.1862000009240411 5.548660681172022 0.22890149814583807
8190 6.537301441829184 0.18619943777977968 6.122201178318174 0.22890082573123008
8191 5.996842644115648 0.1861999895422515 5.581741163157275 0.22890149141612107
8192 4.640352121846908 0.18619949030360455 4.22525172828181 0.22890090326149304
8193 3.0285606918269794 0.18619987998346826 2.613459442505348 0.2289013693381631
8194 1.7175290128242318 0.18619961354300862 1.3024283358677957 0.2289010634134274
8195 1.0528576337820414 0.18619972897956283 0.6377567051739983 0.2289011996284802
8196 1.0880007996633307 0.18619974668506048 0.6728998190022066 0.22890123397606368
8197 1.6270455805535948 0.18619959470213807 1.2119449347502764 0.22890105110118053
8198 2.3461108807940456 0.1861998395506575 1.9310096854435885 0.2289013557997994
8199 2.9310073393663543 0.1861995154559998 2.51590685515086 0.2289009687594942
8200 3.1794717067349474 0.18619986747587133 2.764370439159559 0.228901400099517
8201 3.042073752879616 0.18619950177909722 2.626973286400241 0.22890096470027776
8202 2.603665185387071 0.18619983278850682 2.188563982614832 0.22890136998373212
8203 2.0262596180900534 0.18619954050340004 1.611159054528664 0.22890102305798904
8204 1.4815397042896234 0.18619975666814864 1.066438656885947 0.2289012907355278
8205 1.0967830707344488 0.18619960550440873 0.6816823524718411 0.22890111275819888
8206 0.927549360114831 0.18619966721276957 0.5124484971935271 0.22890119570853426
8207 0.9583765329738765 0.1861996694368762 0.5432756621670833 0.228901201369917
8208 1.1239030255650608 0.18619958888283963 0.708802322785125 0.22890111389709614
8209 1.3387835839840239 0.18619971227959628 0.9236826065434951 0.22890126516093248
8210 1.5254821135584604 0.1861995363545425 1.1103815144887246 0.2289010627151932
8211 1.6327613837663935 0.18619972496236475 1.2176603654552591 0.22890129334876963
8212 1.6423449216442187 0.18619951327567286 1.2272443618223408 0.2289010465462052
8213 1.5652611672170038 0.18619970860496926 1.150160171424292 0.2289012871877425
8214 1.4316666288565738 0.18619951461046666 1.0165660547336999 0.22890105951240725
8215 1.2786288501605738 0.18619967111840402 0.8635279230834816 0.22890125595868832
8216 1.1394884147880255 0.18619953062565053 0.724387793989959 0.22890109017241594
8217 1.0370106142083684 0.1861996230710974 0.62190977903744 0.2289012120998309
8218 0.9808699775424612 0.186199550811017 0.5657693005913772 0.228901126140067
8219 0.9688310307785936 0.18619957423667846 0.5537302894008016 0.2289011671411135
8220 0.9902603499815688 0.1861995666757323 0.5751596259248613 0.22890115738097516
8221 1.0304994314138438 0.18619953152574048 0.6153987706233157 0.22890112926478756
8222 1.074872394434657 0.18619957307058843 0.6597716435877795 0.22890117777628904
8223 1.1115744026848429 0.1861994983506569 0.6964738017848264 0.22890110254935958
8224 1.1331708496046047 0.1861995682306855 0.7180700961919374 0.22890118518198177
8225 1.136816135392991 0.18619947505472087 0.7217155728734357 0.22890108746483448
8226 1.1235442137353568 0.18619955300772265 0.7084434801933304 0.22890118053430378
8227 1.097046614946413 0.18619945989447606 0.6819460730318491 0.22890108202008808
8228 1.0623364313580739 0.18619952978931553 0.6472357349835303 0.22890116658522808
8229 1.0245718134595523 0.18619945012546305 0.609471280299476 0.22890108303461332
8230 0.9882087613564947 0.1861995014821331 0.5731081131640685 0.228901146710293
8231 0.9565187402493354 0.18619944289839754 0.5414182101605659 0.228901087190372
8232 0.9314433755276015 0.18619947076672938 0.5163427807276988 0.22890112403317325
8233 0.9136949329924609 0.1861994358386619 0.4985944054399163 0.22890109171388262
8234 0.903010841386244 0.18619943968167432 0.4879103007694381 0.2289011009351316
8235 0.8984677290964133 0.18619942730926672 0.48336720709916126 0.22890109468798528
8236 0.8987896937353473 0.18619940949366556 0.48368920534251336 0.2289010788991684
8237 0.9026059203458638 0.18619941643056537 0.48750540883666504 0.22890109507863343
8238 0.9086381319461042 0.18619938076288547 0.493537692600227 0.22890105858299173
8239 0.9158171005063803 0.18619940295422255 0.5007166049614925 0.2289010925906652
8240 0.9233357044962602 0.1861993535074733 0.5082353109803873 0.22890104000839964
8241 0.930657411580652 0.18619938707979963 0.5155569370448163 0.228901087456036
8242 0.9374924971522328 0.1861993273901815 0.5223921469851373 0.22890102277691407
8243 0.9437623713573524 0.18619936927718683 0.5286619218513924 0.22890108022877315
8244 0.9495579763292495 0.18619930187802577 0.5344576681974663 0.22890100625375742
8245 0.9551078218353974 0.18619935015062752 0.5400074000558319 0.22890107162893805
8246 0.9607542702910392 0.18619927635109285 0.5456540042482302 0.22890098969171616
8247 0.9669503150031622 0.18619933035824776 0.551849922192359 0.2289010624525555
8248 0.9742720282128781 0.186199250154307 0.559171805771766 0.22890097228680506
8249 0.9834602908142137 0.18619931058783254 0.5683599266769904 0.22890105354939072
8250 0.9954891887930629 0.18619922259469135 0.5803890130309163 0.2289009531674553
8251 1.0116828249856733 0.18619929158495 0.5965824875351592 0.22890104586556417
8252 1.033888416818855 0.1861991928874669 0.6187882926121857 0.22890093131920233
8253 1.0647479312632473 0.18619927423202265 0.6496476164793791 0.2289010405518455
8254 1.1081038732494353 0.18619916004860312 0.6930038077618746 0.22890090543895752
8255 1.1696309738955257 0.18619925968539783 0.7545306750601566 0.22890103914997142
8256 1.257800490783063 0.1861991227197507 0.8427004943660942 0.22890087369721818
8257 1.3853928572977314 0.18619924959189735 0.9702925638168215 0.22890104388901253
8258 1.571850941288147 0.18619907889265852 1.156751029034484 0.22890083336100453
8259 1.8470111206229889 0.18619924642862265 1.4319108160395677 0.2289010581547985
8260 2.2569971987117077 0.1861990254704542 1.8418973930517921 0.22890078018946153
8261 2.8736689232416324 0.18619925404420787 2.458568581953226 0.22890108724419847
8262 3.8097345715720827 0.18619895755528337 3.394634906569018 0.22890070744778096
8263 5.243227252496545 0.1861992785322935 4.828126834371908 0.22890113959234362
8264 7.457021263250034 0.186198867275158 7.041921791696154 0.22890060427872239
8265 10.903324635141756 0.18619932964109334 10.488224076729548 0.22890122877111385
8266 16.308210015155122 0.18619874185129673 15.893110820287736 0.22890045301608866
8267 24.842371636048497 0.1861994229861463 24.427270836394072 0.22890137666827923
8268 38.39556573977119 0.18619856050677855 37.9804669543802 0.2289002248842113
8269 60.017294162075814 0.18619958319340685 59.602192960755346 0.22890161812706447
8270 94.59582711786584 0.1861982900590036 94.18072895395343 0.22889987385339317
8271 149.87119264809144 0.1861998468541892 149.45609079545403 0.22890200578323397
8272 237.75813868966046 0.18619788125106712 237.3430414769788 0.22889933143057367
8273 375.7165960906704 0.18620025814170804 375.3014932265428 0.22890260598590878
8274 586.8044968500976 0.1861972786614008 586.3894010515644 0.22889851987177456
8275 895.2488003083347 0.18620082717468084 894.8336960350169 0.2289034461430674
8276 1310.308287762102 0.1861964942702706 1309.8931938151309 0.22889745270096276
8277 1791.5594961845768 0.18620136907212764 1791.1443905157541 0.22890429975053325
8278 2201.835118027727 0.18619584135244763 2201.4200256250974 0.22889656127720004
8279 2307.190690191985 0.18620121637122822 2306.775584701714 0.2289042739002448
8280 1915.378407459002 0.18619612317718354 1914.9633143509964 0.22889698482829393
8281 1124.979936506841 0.1861995386941305 1124.5648347935278 0.22890217461915838
8282 375.13545779314677 0.18619779365202188 374.7203606016489 0.22889939784585847
8283 105.91072976545473 0.18619677811535307 105.49563445334604 0.22889853399333518
8284 376.98750979829 0.18619984780230225 376.57240759399303 0.22890235649464535
8285 856.87653305986 0.18619456858704328 856.4614428683138 0.22889562295901303
8286 1109.4995856314783 0.1862006863925167 1109.084481320126 0.22890362495961689
8287 921.8210612393666 0.18619416534824465 921.4059718770231 0.22889519699514432
8288 469.0762593901139 0.18619950871326935 468.66115776090084 0.22890212049974926
8289 142.45008308118705 0.18619554956708415 142.0349903089439 0.22889722267607834
8290 165.41481705689372 0.18619726097828712 164.99972064553455 0.22889915038091022
8291 409.44538313698035 0.18619713101851174 409.0302865332113 0.22889947275053224
8292 569.0511141570701 0.18619582664933423 568.6360210180253 0.228897312395466
8293 467.6054766943604 0.18619733174521516 467.19037957487495 0.22889978774019998
8294 204.71032094297743 0.18619600243299742 204.29522722844646 0.22889771209796556
8295 23.91934629764507 0.18619620356245278 23.50425185126337 0.22889824281924986
8296 52.71073843278864 0.18619694784508362 52.29564231028545 0.22889917465810075
8297 198.58987018271898 0.18619512621067888 198.1747783023785 0.22889675412977661
8298 278.8761169926228 0.1861972273792465 278.46102007085784 0.2288996943857426
8299 211.91006880115026 0.18619519402932624 211.49497675120665 0.22889685591428763
8300 77.94710518260653 0.18619632744184308 77.53201029874234 0.2288985564223461
8301 11.430816227436432 0.18619619582694405 11.01572176658595 0.228898265023539
8302 57.426226968738376 0.18619505505874345 57.0111350396456 0.22889687403402803
8303 143.3515239589557 0.18619702271504004 142.9364274989841 0.22889943725655096
8304 171.73667368235678 0.1861945024664666 171.3215830127387 0.22889616715160904
8305 119.39619688291779 0.18619689411147042 118.98110069798012 0.2288992908261871
8306 46.27953976984467 0.18619492718352093 45.86444804332066 0.22889679934049117
8307 21.281653197692417 0.1861960737675247 20.866558933877723 0.2288981900471676
8308 52.94452443989597 0.18619565535467927 52.52943094920658 0.22889783533471594
8309 92.91740048931385 0.18619542992591284 92.50230772250394 0.22889733688398578
8310 94.08393683358585 0.18619588972965745 93.66884277080841 0.22889817304778082
8311 56.06666903367322 0.1861954654199005 55.65157613950342 0.22889742874989985
8312 16.86306382384596 0.1861955069658066 16.447970670859807 0.22889764602034496
8313 8.866355480491773 0.18619592104410024 8.45126145645601 0.2288981029916624
8314 28.82568140050621 0.1861950312492364 28.41058938485898 0.22889698439799117
8315 48.01212757402772 0.1861961873216752 47.597032877110166 0.22889850959587577
8316 44.559990679783986 0.18619498079575902 44.14489878738223 0.22889691160599326
8317 22.80127141456262 0.18619596160876214 22.386177224965586 0.22889822798827134
8318 4.007366307348564 0.18619537193246977 3.5922734827986362 0.22889745261745825
8319 2.9831205379566565 0.18619548048601192 2.5680274712815105 0.22889758618913386
8320 15.421495602861297 0.1861958038475556 15.006401748718572 0.2288980502951699
8321 25.66319926730129 0.18619518544036198 25.24810688395054 0.22889719791038945
8322 23.38355980665291 0.1861959144885664 22.96846569015152 0.22889820201282665
8323 11.984995658999804 0.18619526704724165 11.569903062533834 0.2288973294187293
8324 2.727646481633916 0.1861957081344803 2.3125528597712295 0.22889791372820567
8325 2.876970793697353 0.1861955444035452 2.4618775193708116 0.22889772992299684
8326 9.89915068919988 0.18619547506403689 9.484057625964105 0.22889758817173628
8327 15.692515032953626 0.1861957045998491 15.277421363125335 0.22889796522844372
8328 14.939776919196673 0.18619546748568525 14.524683875992734 0.2288975757182528
8329 9.276733022247242 0.18619560876183333 8.86163956989039 0.22889784359501925
8330 4.460267923811758 0.18619568548624044 4.045174362196228 0.22889787612928864
8331 4.492104502300173 0.18619537583318072 4.07701159525245 0.22889753121454276
8332 8.490409771734928 0.18619593449986702 8.075315619257047 0.22889821797801432
8333 12.460154945510347 0.18619521817678952 12.045062402996427 0.2288973243371303
8334 13.3945447893946 0.18619603880902014 12.979450394350556 0.22889835623502255
8335 11.695167970346427 0.1861952333338103 11.28007537706217 0.22889735995044685
8336 10.207468742539794 0.18619599222569083 9.792374468908923 0.22889828140517973
8337 11.406619395626661 0.18619534207937266 10.991526524302067 0.22889752924522103
8338 15.506895818083317 0.18619593120690978 15.091801705104645 0.22889818177176072
8339 20.893584798605186 0.18619538773917702 20.478491794727663 0.22889761613834736
8340 26.040934333074187 0.1861959945819232 25.62584008995671 0.22889824853555288
8341 31.039138162037123 0.18619527618324103 30.62404539355066 0.22889749230322276
8342 37.59045777376842 0.18619621601577058 37.175363031773394 0.22889852597925628
8343 47.83885148310032 0.18619503048718342 47.42375925952443 0.22889719308870338
8344 63.27009756430625 0.1861965300915066 62.85500211470015 0.228898919514594
8345 84.59924030740699 0.1861947348014302 84.1841487328979 0.2288968397076523
8346 112.57518789259576 0.18619685814150905 112.1600917191164 0.22889931533785599
8347 148.88480446574056 0.18619444161537527 148.46971351415283 0.22889650997234723
8348 196.38690188161917 0.18619718336495508 195.9718050122302 0.22889968602402166
8349 258.40659469706975 0.18619413066479193 257.9915043872868 0.2288961791181639
8350 337.3736817623681 0.18619754971027805 336.95858412044254 0.22890009221529645
8351 433.0449624998359 0.18619375298703594 432.6298729710023 0.2288957758465212
8352 540.4431240034145 0.18619798098269247 540.0280254441884 0.22890057824333948
8353 647.5443153816708 0.18619333587998202 647.1292267285075 0.22889531728324944
8354 733.8473530628476 0.1861983681615278 733.4322536656937 0.2289010289923601
8355 772.2352382778902 0.1861930797375348 771.8201501679786 0.22889503017408044
8356 737.3305327791734 0.18619842386093668 736.915433242575 0.2289011127375265
8357 619.7960157817781 0.18619331474645637 619.3809271674085 0.22889529962319477
8358 439.1348805761182 0.18619785305552608 438.71978224048183 0.2289004825807746
8359 242.63802060415847 0.18619420875003134 242.22293006974894 0.22889632565948223
8360 86.16949899920617 0.18619670168163396 85.75440311395626 0.2288991835682692
8361 7.945978056990896 0.1861954921527261 7.5308847621000785 0.22889780273809093
8362 13.25084272221594 0.18619542174410722 12.835749568901688 0.22889773157014473
8363 77.41345773658736 0.18619664180617929 76.99836196572049 0.2288991290606942
8364 160.54054320555716 0.18619450931710937 160.12545199700853 0.22889669923151806
8365 223.92214984056622 0.18619725817045957 223.50705274003653 0.2288998423592286
8366 242.53860768252454 0.18619423587226042 242.1235170454979 0.2288964011543876
8367 211.78669129731657 0.18619719888707698 211.37159431859664 0.22889977983287088
8368 146.93961313107235 0.18619460792548617 146.5245216810849 0.22889684206198452
8369 74.9327261295587 0.18619659170472458 74.51763044514719 0.22889909270677672
8370 21.668121097944855 0.18619537335628641 21.253027996708163 0.22889772788040488
8371 1.280006864423589 0.18619578312731597 0.8649128999365784 0.22889818135969459
8372 12.461252451474046 0.186196146338907 12.0461576900983 0.22889861503683978
8373 42.16169052469785 0.1861951424586404 41.746597914729925 0.22889746750928158
8374 73.12523448422772 0.18619662237087453 72.7101387033772 0.22889915847964878
8375 91.21868844278416 0.18619488168196527 90.80359637250233 0.22889718859986563
8376 90.02396527480755 0.18619668774251905 89.60886935239607 0.22889923466895867
8377 71.77426627894802 0.18619501819335216 71.35917390229312 0.22889735846155204
8378 44.94689861329898 0.18619640788746597 44.531803281944086 0.2288989234674268
8379 19.866673240980376 0.18619541841861312 19.451580000915207 0.22889782164655648
8380 4.356479523676139 0.18619596352465 3.941385128705044 0.22889843144644484
8381 1.2197087613078728 0.18619587978163726 0.8046145324787036 0.2288983490475319
8382 8.223186141653082 0.18619555459221773 7.8080926044508665 0.22889798260999838
8383 20.00156823819626 0.1861962270564675 19.586473265230886 0.22889874590890588
8384 30.665970366193108 0.18619531693740496 30.250877322514935 0.22889772674076808
8385 35.988552868024065 0.18619636978460763 35.57345758462498 0.2288989136144755
8386 34.51376868227796 0.18619529389941047 34.09867567807459 0.22889771030396347
8387 27.475004151269513 0.1861963067882354 27.059908992287532 0.22889885219374229
8388 17.805847578969193 0.18619544962328852 17.39075423642578 0.2288978929201222
8389 8.77700179095297 0.18619610258499633 8.361907055119833 0.2288986332481398
8390 2.813741926530018 0.1861956998019332 2.398648045307133 0.22889818142095147
8391 0.8704154294096302 0.18619585171505681 0.45532121652587926 0.2288983611686942
8392 2.4472789987953023 0.18619594934580616 2.0321845788714805 0.2288984705780155
8393 6.080976048218143 0.1861956415589694 5.665882273602428 0.2288981330567464
8394 10.020231945096308 0.18619612473845917 9.605137142183748 0.2288986781741012
8395 12.821018432758112 0.18619552730705496 12.405924894103261 0.2288980113477958
8396 13.700870857558021 0.18619619047662495 13.285775903741134 0.22889876334026207
8397 12.61194037373004 0.18619552412963353 12.196846835078018 0.22889801452238762
8398 10.085497902019666 0.18619614991430453 9.670403023749355 0.22889872835600744
8399 6.950067774671805 0.18619561228545037 6.534974040638445 0.22889812174790922
8400 4.034692151193569 0.1861960356312434 3.6195975066761523 0.22889860888617358
8401 1.9438156451045023 0.18619575027642163 1.528721608015771 0.22889828681230975
8402 0.9483719366986584 0.18619589373383297 0.5332775860921908 0.22889845687263466
8403 0.9927137290083217 0.18619589159383113 0.577619380587518 0.22889845682697252
8404 1.7849840341494814 0.18619576736053192 1.3698899450158895 0.22889832177306005
8405 2.9246163707031303 0.18619599934581516 2.5095217821645575 0.22889858919275766
8406 4.024094607219391 0.186195685015489 3.6090006854384944 0.22889823676540733
8407 4.796134552906876 0.18619605426453673 4.381039837330594 0.2288986613117462
8408 5.094553022197623 0.18619565645165312 4.679459152261518 0.22889821348445244
8409 4.911990920723493 0.18619605527240463 4.496896193778186 0.22889867167290293
8410 4.346901379758414 0.18619567518885657 3.9318074599586854 0.22889824461087194
8411 3.5560613129640966 0.18619601466016686 3.140966663864538 0.22889863443939165
8412 2.7072740707912657 0.1861957249053311 2.2921800346456274 0.22889831124030718
8413 1.9427742537317954 0.18619595089926985 1.527679731787678 0.22889857104484754
8414 1.3580650213429875 0.18619578668860945 0.9429708432183431 0.22889839143603488
8415 0.9961200239001878 0.1861958819116105 0.5810256397620335 0.22889850222654387
8416 0.8534095501756315 0.18619584471968276 0.4383152384828967 0.22889846697305197
8417 0.8928695952215336 0.18619582071398455 0.4777753316332157 0.2288984428743333
8418 1.0590789559264115 0.1861958891322602 0.6439845401000626 0.2288985266940888
8419 1.2921018482970745 0.18619577400855677 0.8770076738653014 0.2288984004232164
8420 1.537948494081897 0.18619591613846048 1.1228540113721397 0.22889856657129676
8421 1.7549444530213367 0.18619574307831543 1.3398503339299872 0.228898376013034
8422 1.9162948188215059 0.1861959264346129 1.501200304669538 0.22889858771735505
8423 2.0096388459165646 0.18619572577952453 1.5945447532056625 0.22889836693137774
8424 2.0346425192985915 0.1861959231017974 1.6195480023559852 0.22889859384080907
8425 1.9995837837814514 0.1861957185389207 1.5844896962419435 0.2288983690005873
8426 1.917777630140273 0.18619590987198156 1.5026831310607702 0.2288985892075211
8427 1.8043881345952566 0.1861957177429508 1.3892940386794843 0.22889837817282147
8428 1.6739981052130264 0.1861958901104678 1.258903637588145 0.22889857751441336
8429 1.5390217980341125 0.18619572040033133 1.1239276864158205 0.2288983912179607
8430 1.4089394872759557 0.1861958664518507 0.9938450592603676 0.2288985615637376
8431 1.2901631763971613 0.18619572426921752 0.875069046355005 0.22889840577293868
8432 1.1863510046581125 0.18619584083034826 0.7712566204388911 0.2288985433888731
8433 1.0989416788323383 0.18619572773097098 0.6838475309790853 0.2288984201222819
8434 1.0277651481361039 0.1861958146417621 0.6126708090007319 0.2288985244936099
8435 0.9716004353823787 0.18619572962997197 0.5565062727671233 0.2288984329852835
8436 0.92863973845013 0.1861957888754423 0.5135454435653584 0.22889850600932937
8437 0.8968297348596936 0.1861957291798898 0.4817355622569028 0.22889844342290103
8438 0.8741113174981567 0.18619576417046213 0.4590170645979622 0.22889848872973245
8439 0.8585695035094077 0.18619572593726338 0.44347532672554135 0.228898450846603
8440 0.8485228311748385 0.1861957408250174 0.433428617271201 0.2288984730786201
8441 0.8425646843540417 0.18619571979669414 0.4274705095029284 0.22889845505441925
8442 0.8395741587351602 0.18619571880833224 0.4244799808395363 0.22889845908729167
8443 0.8387032552782994 0.18619571096421605 0.4236090880855863 0.22889845622849708
8444 0.8393500983080413 0.18619569780621226 0.42425595407373273 0.22889844642809637
8445 0.8411242680333865 0.18619569989299067 0.4260301132699631 0.2288984548704327
8446 0.8438108452827165 0.18619567730073272 0.4287167334765552 0.22889843450542866
8447 0.8473396171504007 0.1861956871941217 0.43224547826402 0.228898451692259
8448 0.8517628393144352 0.18619565666147325 0.4366687600807295 0.22889842257223236
8449 0.8572468374299271 0.18619567355095726 0.4421527163757114 0.22889844750325847
8450 0.8640774850926546 0.1861956352181491 0.4489834400451943 0.22889840982931123
8451 0.8726845797341094 0.18619565966554372 0.4575904769354197 0.22889844313314595
8452 0.8836846620080312 0.18619561228993128 0.4685906542455417 0.2288983954725582
8453 0.8979511873054054 0.1861956462567394 0.4828571016297005 0.22889843941896554
8454 0.9167162908012298 0.18619558715744988 0.5016223249749635 0.22889837866881652
8455 0.9417235277395913 0.1861956341191903 0.5266294563526277 0.2288984372677733
8456 0.9754484032657461 0.18619555897160192 0.5603544858405028 0.22889835845364137
8457 1.0214282658370697 0.18619562424769884 0.6063342037903163 0.22889843779905447
8458 1.084747274295109 0.186195526593512 0.6696534141549587 0.22889833354663827
8459 1.1727670549130376 0.18619561803629506 0.7576729943018905 0.22889844257485206
8460 1.2962178944637897 0.18619548834974828 0.8811241040448987 0.2288983020691426
8461 1.4708564232878427 0.18619561757726458 1.0557623517670196 0.22889845394355848
8462 1.7199751090595101 0.18619544166476604 1.3048814062711669 0.22889826112357728
8463 2.0782501940415252 0.18619562611406185 1.6631560923709372 0.22889847555652618
8464 2.5976392346548898 0.18619538249617515 2.1825456460069153 0.2288982061517992
8465 3.356510622059203 0.18619564874685135 2.941416460144023 0.22889851316832815
8466 4.47378581429071 0.18619530444293558 4.0586923799215535 0.22889812992622116
8467 6.131013110651016 0.1861956935559979 5.715918841187432 0.22889857590758544
8468 8.606821110050305 0.18619519731625284 8.191727891797552 0.22889802093649975
8469 12.330938862563443 0.1861957733989147 11.915844410857169 0.22889867830735877
8470 17.968613346867667 0.18619504486558103 17.55352044117635 0.22889786082573674
8471 26.552366962392707 0.18619590871477557 26.13727221020547 0.22889884347245976
8472 39.68509888437838 0.18619482132546655 39.270006442547974 0.22889762050493867
8473 59.8483329093241 0.18619613153217462 59.43323767019389 0.2288991075980343
8474 90.85223549414566 0.18619448693112509 90.43714375207823 0.22889725513630593
8475 138.4526400558526 0.18619648960342025 138.03754404165423 0.22889952459496435
8476 211.07890500260737 0.18619398533962048 210.66381431588422 0.22889670138351778
8477 320.39757011039643 0.18619704372590512 319.9824729037969 0.22890016287363693
8478 480.8529612492656 0.1861932572355727 480.4378720987284 0.22889589330160734
8479 706.2500136284498 0.186197830511128 705.8349147352977 0.22890106264096985
8480 999.8931880108059 0.18619231858056423 999.4781008401789 0.2288948520465566
8481 1335.0694106878761 0.18619871612302846 1334.654309902351 0.2289020694021026
8482 1630.338058854279 0.18619149131567153 1629.9229734154176 0.22889394754593634
8483 1746.4626358681307 0.1861991031721073 1746.0475342605891 0.22890250436938803
8484 1550.8222295230048 0.1861916337643335 1550.4071437376374 0.22889415160314977
8485 1049.013183152343 0.18619803177174613 1048.598083831077 0.22890128949409583
8486 457.03547769650345 0.18619343372709307 456.6203880355854 0.22889622719092945
8487 75.14650385747593 0.1861955167095251 74.73140988646894 0.22889845429746664
8488 56.53523865615621 0.18619601439061836 56.120143471204365 0.22889917056122638
8489 309.3238674731725 0.1861931111440124 308.90877860377117 0.2288957582573529
8490 591.6954089996702 0.18619764786707627 591.2803103303055 0.22890102149765976
8491 681.7243330191217 0.1861923086201956 681.3092458140706 0.22889489643097044
8492 516.981761384621 0.18619731404466164 516.5666634432666 0.228900627309676
8493 228.88171552620008 0.18619350035278218 228.46662572291245 0.2288963029348589
8494 28.505940024355265 0.18619536635283174 28.090846255175418 0.22889840282701682
8495 30.420901159312276 0.1861955879811094 30.00580685276014 0.22889871857102265
8496 177.73243971541856 0.1861934212587554 177.31735010378378 0.22889619037601924
8497 315.9547366091332 0.18619686042186953 315.53963955541616 0.22890019329512362
8498 325.8123763987188 0.1861928841789384 325.3972879218041 0.228895592735778
8499 208.16747896926927 0.18619647500648856 207.75238272605364 0.2288997682091324
8500 65.63731971402495 0.1861939029843579 65.22222903544693 0.22889677559366584
8501 4.207121113806697 0.18619497529626414 3.7920280719285735 0.22889806658186015
8502 46.56372092091795 0.18619538876381367 46.14862703731474 0.22889849483940172
8503 129.5306013869409 0.18619371176106994 129.11551104600446 0.2288966291753872
8504 170.71478105099976 0.18619607450897926 170.29968567269327 0.2288993037974939
8505 137.08999253719844 0.18619358770039726 136.6749024603346 0.2288964891634383
8506 62.396013371266015 0.18619557421839142 61.98091903688871 0.22889876015891653
8507 8.099080162491353 0.18619443608920813 7.683988268127712 0.22889745827443198
8508 8.501193434173551 0.18619452094340386 8.086101329901815 0.22889758332833204
8509 48.25163893110565 0.1861953444828019 47.836545088028785 0.22889849859406125
8510 84.25864721488462 0.18619386827572684 83.84355648824092 0.22889685836797166
8511 85.03033276303624 0.18619554040282463 84.61523849177004 0.22889873086337154
8512 53.144014283635094 0.18619405334192307 52.72892314687166 0.2288970834215116
8513 16.71041746369981 0.18619497803506815 16.29532438280008 0.22889810286466067
8514 2.278935313258004 0.18619475940471403 1.8638426555892573 0.22889789826403253
8515 14.248360123915173 0.18619422874733876 13.833268630840237 0.2288972643275981
8516 35.85476917079503 0.18619531554573412 35.43967531530702 0.22889853994227938
8517 46.3736605245606 0.18619390247546194 45.958569713279964 0.22889690880517813
8518 37.81034041813426 0.18619529860343403 37.395246591798774 0.22889852773204938
8519 18.500348877850243 0.18619416428434668 18.08525749019505 0.2288972233708433
8520 3.536263348730465 0.18619480710335523 3.1211705667986593 0.22889797482845028
8521 1.9534166176279693 0.18619470050883605 1.5383240670550227 0.22889785006411056
8522 11.120495562936705 0.1861942794861513 10.705403902428415 0.22889738102213758
8523 21.057637545752108 0.18619505524003946 20.642544221186103 0.22889826932596716
8524 23.305305421462467 0.18619409068401108 22.890214157132142 0.2288971736463125
8525 16.824914757129182 0.18619500185437796 16.409821532313615 0.2288982229611898
8526 7.252982112806384 0.18619428920467737 6.837890415520794 0.2288974080809127
8527 1.4451182467689172 0.18619465808721533 1.030025743600969 0.22889784508073277
8528 2.2638872366576694 0.18619463386922788 1.8487947931640651 0.22889780962437647
8529 7.332152723303025 0.18619432496608462 6.917060919771428 0.228897478565512
8530 11.7861576013088 0.18619483142312312 11.371064725661373 0.22889804422430374
8531 12.201814116013942 0.1861942300087014 11.786722503296472 0.22889738270877028
8532 8.687194138941914 0.1861947563336328 8.272101413818456 0.22889796878982477
8533 4.084178090974884 0.1861943841420117 3.669086136660017 0.22889757017285497
8534 1.451906898186963 0.1861945000007524 1.0368147109638095 0.22889768722240109
8535 1.9317251635180261 0.18619462342665433 1.5166326856148 0.22889785447657188
8536 4.3678023831039425 0.18619425846443002 3.9527107020804175 0.22889742255909482
8537 6.554189050282231 0.18619476088131187 6.139096266496585 0.2288980229043333
8538 6.915094809139301 0.18619417526798915 6.500003295772167 0.2288973380991446
8539 5.41161595499962 0.1861947175487712 4.996523251710382 0.22889798574046738
8540 3.2506792586537623 0.1861942577728415 2.8355875588075627 0.2288974420733576
8541 1.8485079099371773 0.18619455011995326 1.4334155520994967 0.22889780771772733
8542 1.8813647869850423 0.18619440302905682 1.4662727668774882 0.22889761707849732
8543 3.0124964521873077 0.18619438371347455 2.59740443697539 0.22889763149844286
8544 4.31834107753327 0.18619448847078476 3.9032488657176 0.22889772334488492
8545 4.991154827375543 0.18619431716603768 4.576062940330138 0.22889756987936788
8546 4.820963050160937 0.18619445279126107 4.405870906571475 0.22889769079820066
8547 4.211305874492552 0.18619436849297802 3.796213862287672 0.2288976437119019
8548 3.824410406973683 0.1861943183561275 3.409318544087407 0.2288975445301486
8549 4.154592052514886 0.18619448401556019 3.739499776156208 0.22889779234311708
8550 5.303236752599045 0.18619415658725838 4.888145230694195 0.22889736531759242
8551 7.0472589299727115 0.18619458898214952 6.632166409646395 0.22889793134416683
8552 9.100110358790937 0.1861940319561294 8.685019101063217 0.22889722577159152
8553 11.379527063750949 0.18619463873025072 10.964434414139566 0.22889801088113226
8554 14.138587016645921 0.18619396320505344 13.723495907387804 0.2288971460530645
8555 17.9347820927825 0.18619464055591292 17.51968941144499 0.22889804078159331
8556 23.513717132729152 0.18619391911541613 23.098626124746563 0.22889708886717108
8557 31.727056927172654 0.1861946421413493 31.311964207431448 0.2288980775998594
8558 43.56535989592266 0.18619384119420535 43.15026906966234 0.22889698506611716
8559 60.32903967068497 0.18619470241959998 59.913946776509924 0.2288981917554495
8560 83.88478255587634 0.18619367287682623 83.46969211630687 0.22889676669263953
8561 116.95185662256664 0.18619486537660365 116.53676331921753 0.2288984379725006
8562 163.309960287354 0.1861933779790878 162.8948705212927 0.22889638808221072
8563 227.86020994469584 0.1861951472037086 227.445115957073 0.2288988404191377
8564 316.25184050141763 0.1861929459654047 315.8367517222553 0.2288958331969545
8565 433.7681354495569 0.18619552911351567 433.35304053815094 0.22889938229248175
8566 582.5837620844627 0.18619240077251117 582.1686745529017 0.22889513078851867
8567 756.9894637129877 0.1861959310657929 756.5743678139697 0.22889996795215467
8568 936.338295591701 0.18619184229014366 935.9232093344903 0.22889441492062082
8569 1079.8264728280817 0.18619615039067267 1079.411376342588 0.22890033510297006
8570 1130.1876044492565 0.1861915126161854 1129.7725189170053 0.22889401963502287
8571 1037.2122285247615 0.1861958525595935 1036.7971326427064 0.22890002949545582
8572 795.7285766965391 0.18619173158489158 795.3134905719639 0.2288943929902117
8573 471.67225134039774 0.18619483384028182 471.2571577575277 0.22889874902980442
8574 179.75697514676256 0.18619254894565904 179.34188699089478 0.22889560692212071
8575 19.8931827321696 0.1861933944995746 19.47809246453401 0.2288968731360131
8576 22.14224753971812 0.1861935349189517 21.72715694654277 0.22889705825639678
8577 140.72480499145246 0.1861921577129018 140.3097175885855 0.22889524515407517
8578 288.4500487446218 0.18619412637993066 288.03495664974247 0.22889796849941574
8579 381.20708018030064 0.18619156210191617 380.7919941412506 0.2288944769481195
8580 373.3158489669502 0.18619401117750156 372.9007570458105 0.22889790996222487
8581 274.3096483443632 0.18619169667757204 273.89456193542253 0.22889471226314137
8582 139.48166798142165 0.18619325964662084 139.06657775681612 0.22889696495892986
8583 35.63336752096286 0.1861923087719672 35.21827959541046 0.2288956167804324
8584 2.9790451883274764 0.18619229692266256 2.563957189818873 0.22889570158594089
8585 37.8763505634276 0.1861929238992591 37.46126110415964 0.22889653536870122
8586 103.31387550357795 0.18619161054741157 102.89878910236685 0.2288947906636829
8587 154.51654532908555 0.18619314384062668 154.10145527053837 0.22889691470655169
8588 162.86166594336038 0.18619144572853247 162.44657991278777 0.2288945848440855
8589 127.40746611648171 0.18619285871954602 126.99237666363956 0.22889659412259958
8590 70.6118146610817 0.18619173848672327 70.19672790858121 0.22889501401375556
8591 22.44552640331442 0.18619226154933646 22.030438316531693 0.228895825233392
8592 2.9937325282054874 0.18619220335365563 2.578644631685173 0.22889569316665825
8593 13.729209741412001 0.18619169377898614 13.31412297617785 0.22889507145516452
8594 40.58903064237956 0.18619251845216703 40.17394194669001 0.22889617723739103
8595 64.43254464438952 0.18619141666875288 64.01745852871439 0.2288946990063854
8596 71.71420715994071 0.18619250832673692 71.29911843425418 0.2288962173597954
8597 60.08655961851262 0.18619148775130914 59.67147332939692 0.22889480136438825
8598 37.330102420463454 0.1861922085651167 36.91501436060879 0.22889585128954842
8599 15.407592191339518 0.18619177959200128 14.99250519634708 0.22889521540043584
8600 3.5992331460060183 0.18619180663310708 3.1841460119208076 0.22889532745210373
8601 4.42553802513721 0.18619208081873842 4.01045028957652 0.22889565474195198
8602 13.854260229837426 0.18619150989429084 13.439173790187347 0.22889492975578812
8603 24.674343125165656 0.18619222004519065 24.259255024094085 0.22889588102638078
8604 30.61615646991557 0.1861914309900169 30.201070218719476 0.22889482020607516
8605 29.089649203356625 0.18619214378918703 28.674561246123417 0.22889581344402019
8606 21.59304530687772 0.18619155460924738 21.177958764051297 0.22889498821717424
8607 12.137352568708259 0.18619191770101018 11.722265117577429 0.22889553342982008
8608 4.848812657437171 0.18619177448982893 4.433725587156513 0.22889529579082965
8609 2.054277807341768 0.18619166897514253 1.6391909285151842 0.22889520985144152
8610 3.624362368012678 0.18619196271436472 3.209274835285344 0.22889557001296923
8611 7.577149092339881 0.18619151052784796 7.162062584135899 0.22889499767613405
8612 11.359718925094107 0.18619203342886706 10.944631200762748 0.2288956909024918
8613 13.074367043290138 0.18619149101744906 12.65928058364526 0.22889496862742736
8614 12.136035865840574 0.1861919722136542 11.720948260230312 0.22889563339660773
8615 9.220597281865553 0.18619158866468474 8.805510593584291 0.22889509961657706
8616 5.698777676710182 0.18619182628053976 5.283690394149835 0.22889545627980634
8617 2.9134173081299237 0.18619173733629435 2.4983302654029047 0.2288953053907247
8618 1.6388926184186532 0.18619166983861946 1.2238056913498347 0.228895257230199
8619 1.899233251346333 0.18619186433844354 1.484145898300493 0.22889548870739657
8620 3.129764580741162 0.18619156601322603 2.7146778926676447 0.2288951220602911
8621 4.530719745333541 0.18619192147998864 4.115632241014961 0.2288955828385921
8622 5.425479204165748 0.18619154347680122 5.010392568294721 0.22889509239422537
8623 5.4850519894370064 0.1861918983230745 5.069964520504263 0.22889557060966836
8624 4.768110240307527 0.18619159373410124 4.353023486118179 0.22889516045524674
8625 3.609061621245909 0.18619181712945884 3.1939743252846995 0.228895478831751
8626 2.4332095321217073 0.18619168355062443 2.0181225641599503 0.22889528441113258
8627 1.5847841680162607 0.1861917165657205 1.1696970940609772 0.22889535738956282
8628 1.2256104258517841 0.1861917730689631 0.8105232407301535 0.22889541205266759
8629 1.3220786968623517 0.18619163351345386 0.9069918080714211 0.22889525527747673
8630 1.7018817096355745 0.18619183137027104 1.2867943765433552 0.22889550172194828
8631 2.142982921296945 0.18619159051386394 1.7278961271915652 0.228895203591516
8632 2.456685743923942 0.18619184465185706 2.0415983655472205 0.22889553372486438
8633 2.5391719884651756 0.18619159189615384 2.1240851868071378 0.2288952097618841
8634 2.383427401126403 0.18619181632790435 1.9683400737652 0.22889551103329878
8635 2.0581939863420318 0.18619162719330948 1.643107097671592 0.22889526147713038
8636 1.6693098621753113 0.1861917614604457 1.2542226483721126 0.228895452342753
8637 1.3197145436792717 0.18619167828833305 0.9046275296108931 0.2288953357800454
8638 1.0804760379937846 0.1861916990817561 0.665388956763334 0.22889538214869445
8639 0.978272823879507 0.18619172678746013 0.5631856883604838 0.2288954087315631
8640 0.9985175113777656 0.18619164553568593 0.5834305438744093 0.22889532196767035
8641 1.0989781740280264 0.18619175927211395 0.6838909522958451 0.22889546246006756
8642 1.2272953147077728 0.18619161063306788 0.8122084189548326 0.2288952851198723
8643 1.336634483317206 0.1861917695327153 0.9215472254798731 0.22889548830461753
8644 1.3958735111378209 0.18619159688527323 0.9807866387459592 0.2288952755065886
8645 1.3932607308553389 0.18619175812033206 0.9781734863181407 0.2288954864168662
8646 1.334421012666274 0.18619160099008358 0.9193341223014847 0.22889528937470577
8647 1.2368149470310348 0.186191730239722 0.8217277536593999 0.2288954631319129
8648 1.122930985501934 0.186191616359763 0.7078440506222315 0.22889531851993963
8649 1.014183670629096 0.18619169312244097 0.5990965499113722 0.22889542759528303
8650 0.9266666933130914 0.1861916356411119 0.5115797041184675 0.22889535355351193
8651 0.869187020627759 0.1861916537557456 0.4540999780707254 0.22889538880128796
8652 0.8433237671843448 0.18619165257890719 0.4282367282439671 0.22889538636147044
8653 0.8449163223490855 0.1861916174300889 0.429829351254559 0.2288953536644376
8654 0.866250515485121 0.1861916629923806 0.4511634410642594 0.22889541142848102
8655 0.8983011387467952 0.18619158717792206 0.4832142253306908 0.22889532623818237
8656 0.9325837011519248 0.18619166495026837 0.5174966100846617 0.22889542611699462
8657 0.962381207245096 0.18619156391308866 0.5472943354833545 0.22889530784865283
8658 0.9833226040316471 0.18619165839960897 0.5682355154084374 0.2288954302236007
8659 0.9934014086989782 0.18619154697355403 0.5783145639595977 0.22889529776582657
8660 0.9926193591315408 0.18619164453841916 0.5775322894055519 0.22889542518756972
8661 0.9824201619642329 0.1861915347887488 0.5673333331235199 0.22889529405196418
8662 0.9650872574207844 0.18619162516835253 0.5500002189919019 0.22889541326052992
8663 0.9431979204994981 0.18619152547697124 0.5281111006905301 0.22889529433199676
8664 0.9192134849159256 0.1861916021728837 0.5041264859130101 0.22889539683003185
8665 0.8952082404745788 0.18619151727511027 0.4801214268450079 0.2288952963544606
8666 0.8727423261824159 0.18619157717891544 0.4576553710275968 0.22889537797590367
8667 0.8528364715418087 0.18619150878110724 0.4377496644474535 0.22889529831324804
8668 0.8360268629229491 0.18619155139566612 0.420939953272821 0.228895358254462
8669 0.8224563995033634 0.18619149903809185 0.40736960150065954 0.22889529896461194
8670 0.8119848074704876 0.1861915255894963 0.396897943221969 0.22889533865902228
8671 0.8042908839185019 0.1861914875098619 0.38920409880650836 0.22889529760213162
8672 0.7989620041318757 0.18619150014265046 0.38387518429884415 0.22889531969038107
8673 0.7955607891046438 0.1861914739981099 0.38047402115215123 0.22889529395438268
8674 0.793672716876133 0.18619147514931034 0.37858594024959025 0.2288953014772325
8675 0.7929340384647316 0.1861914585414455 0.37784729186599 0.22889528805729614
8676 0.7930461860611002 0.18619145051533387 0.3779594516429419 0.22889528390282435
8677 0.7937793151222228 0.1861914413222337 0.3786925936646605 0.2288952801353286
8678 0.7949697379947169 0.18619142604214403 0.3798830452404064 0.22889526671216653
8679 0.7965141246849992 0.1861914225943859 0.38142743158166126 0.228895270508952
8680 0.7983627150823946 0.18619140148674246 0.3832760640067102 0.22889524958894203
8681 0.800513983243028 0.18619140263578815 0.3854273210735391 0.22889525953370074
8682 0.8030109441688755 0.18619137659741486 0.3879243353703373 0.22889523220112343
8683 0.805941543432745 0.1861913817234711 0.39085491414054335 0.22889524756873061
8684 0.8094422082346988 0.1861913511285726 0.3943556428867742 0.22889521421935208
8685 0.8137077868926923 0.18619136012730703 0.3986211917955704 0.22889523496981487
8686 0.819006853204596 0.18619132483921239 0.40392033305190117 0.22889519531348235
8687 0.8257074393447327 0.18619133811798216 0.4106208791250524 0.22889522210169816
8688 0.8343133373989505 0.18619129747869914 0.4192268647886485 0.22889517513160296
8689 0.8455196879938414 0.18619131598632438 0.4304331626409152 0.22889520936660188
8690 0.8602914773239425 0.18619126876176423 0.4452050552988787 0.22889515326329962
8691 0.8799812141646094 0.18619129407312382 0.46489472284283034 0.22889519724865517
8692 0.9064981289522085 0.1861912383322394 0.4914117614345213 0.22889512918544783
8693 0.9425617797613586 0.18619127281105283 0.52747532057251 0.22889518637779574
8694 0.9920737594482294 0.18619120571221898 0.576987451551552 0.22889510218445852
8695 1.0606787805965745 0.18619125278314122 0.6455923501920532 0.22889517762138004
8696 1.156601354589779 0.18619117022987794 0.7415151131167078 0.22889507124319344
8697 1.2919214073287422 0.18619123480564836 0.8768350003051963 0.22889517221789768
8698 1.4845057795575947 0.1861911309145758 1.0694196137702725 0.22889503487274634
8699 1.76098632233745 0.1861912200473053 1.3458999303145185 0.22889517197562634
8700 2.161331396631711 0.18619108634146844 1.746245319432775 0.22889499085746778
8701 2.7459764750580344 0.18619121020153104 2.3308900852859584 0.22889517957054517
8702 3.606902532095302 0.18619103439890008 3.1918165618322467 0.22889493586415496
8703 4.885106550893534 0.18619120773136616 4.470020144170548 0.22889519899161906
8704 6.798008346406807 0.18619097194080306 6.382922509623506 0.2288948648424978
8705 9.683055677718365 0.18619121620012927 9.267969225328228 0.2288952361900079
8706 14.06648989885011 0.18619089427956123 13.651404234449561 0.22889477012098725
8707 20.773145725345877 0.18619124065413567 20.358059184734273 0.22889529995746905
8708 31.09883961967967 0.1861907945042131 30.68375418505045 0.22889464012500418
8709 47.08296570438864 0.18619128783275152 46.66787901370086 0.22889540285503124
8710 71.92438771107666 0.18619066280829993 71.50930259035914 0.22889445790922006
8711 110.60901354698134 0.1861913652878425 110.19392662054638 0.22889556114712092
8712 170.77305957808449 0.18619048689891354 170.35797489019507 0.2288942009905061
8713 263.78139470072944 0.186191476130818 263.3663074351218 0.22889578947678454
8714 405.57311183772345 0.18619025792043487 405.1580277307283 0.22889384907470783
8715 616.2086462970287 0.18619159894305162 615.7935586225724 0.2288960755133024
8716 915.0315689321475 0.18618999651744061 914.6164855132084 0.2288934224216106
8717 1306.9076747149945 0.18619162789987925 1306.4925867912566 0.22889629583810192
8718 1754.2693426314468 0.18618982749380059 1753.8542597046528 0.2288930993001279
8719 2144.748358681981 0.1861912666406585 2144.3332713688824 0.22889604645782455
8720 2293.4830769386376 0.18619006285755668 2293.0679935061244 0.22889336965601978
8721 2046.1026973373075 0.1861900990224182 2045.6876125572298 0.22889468105509173
8722 1455.0165382762632 0.18619097651836433 1454.601452574703 0.22889472504165204
8723 838.1105525667574 0.1861881915445068 837.6954722064053 0.22889216880765173
8724 563.6094757679009 0.18619227253026702 563.1943867382337 0.22889675713687233
8725 749.9813658072475 0.186186360468078 749.5662898045986 0.22888964218081798
8726 1175.2891863066163 0.18619310580719525 1174.874095017337 0.22889818347216548
8727 1436.5364760901573 0.18618555268130796 1436.121402031494 0.22888850598202282
8728 1243.6994192820232 0.18619249018277845 1243.2843291927118 0.22889759912871258
8729 680.9473122889498 0.18618642131229884 680.5322361332902 0.22888973434731721
8730 163.09979124896196 0.18619020023136423 162.68470637753285 0.22889467119776374
8731 38.30995351706707 0.1861884719422108 37.89487243507879 0.22889261004607153
8732 271.4619005321191 0.18618760533499198 271.0468216157386 0.22889131104549632
8733 539.9489911882558 0.18619005333165067 539.533906349762 0.22889478516219153
8734 568.1718011298739 0.18618626867983706 567.7567251512842 0.22888970990985325
8735 362.6728032435179 0.18619005344498274 362.2577184458727 0.22889474420023137
8736 156.11108141092433 0.1861865364935773 155.6960045535102 0.22889032092055023
8737 137.08448299810303 0.18618884363400948 136.66940109152335 0.2288930629456775
8738 265.4127903582676 0.18618749248413383 264.99771109204477 0.22889177373872752
8739 353.14325497039647 0.1861876778133232 352.72817573843935 0.2288915541437977
8740 281.14634279468544 0.1861879654094324 280.7312624225508 0.2288924067252284
8741 113.03351019397333 0.18618730263327063 112.61843163631572 0.2288912550243316
8742 6.643712283526465 0.18618771828003527 6.228632616790584 0.22889194845584596
8743 40.15115790759725 0.18618744263889261 39.73607877633241 0.22889168862595352
8744 146.59271393103197 0.18618738102083232 146.17763516807977 0.22889138193135625
8745 204.15021149037656 0.18618739442451573 203.7351323268839 0.22889176906816244
8746 162.5961172525096 0.18618748551790593 162.18103823537723 0.2288915316144783
8747 76.75421301450923 0.1861869285862878 76.33913494209867 0.22889114382428635
8748 31.211959737245532 0.18618787565193687 30.79687968652519 0.22889217506840615
8749 50.87878877791436 0.18618649279788174 50.46371180556474 0.22889047955173447
8750 89.80758238080564 0.18618798583700133 89.39250194061673 0.22889245435192657
8751 93.00943562205296 0.18618658860752643 92.5943584835399 0.2288905499055346
8752 54.45703157143852 0.18618752308124806 54.04195214555263 0.2288919028046387
8753 14.370763499614032 0.18618719006079282 13.955684947775277 0.22889136177796238
8754 10.003559738721506 0.1861867995823024 9.588481998643676 0.22889094049552808
8755 38.14355905768699 0.18618778997380678 37.72847906782798 0.22889219988519885
8756 64.696043010801 0.1861863798456905 64.28096625688386 0.2288903740714538
8757 62.76435700505315 0.18618791660180112 62.349276702793055 0.2288923856582893
8758 36.82162831589731 0.1861865197021921 36.40655121695585 0.22889057923926934
8759 12.4682981996345 0.18618755875752543 12.05321874261703 0.22889189825994413
8760 8.18083878876819 0.18618699427467447 7.765760555460593 0.22889123903292186
8761 19.68896200808351 0.18618709751339532 19.273883632585573 0.22889127798454084
8762 29.20603698769351 0.18618738058580844 28.790957853731836 0.22889175337586445
8763 25.369815276524513 0.18618688865170724 24.954737360845122 0.22889102702768285
8764 12.75058774605898 0.18618746019070456 12.33550846357896 0.22889182228931496
8765 4.172377479143888 0.18618697246015087 3.7572993167561215 0.22889118992761545
8766 6.686365452099673 0.18618734523419184 6.271286485102153 0.2288916217633281
8767 15.758149382456892 0.18618713807203585 15.343070794497468 0.228891449887388
8768 21.473758359771637 0.18618727283229342 21.058679583817298 0.22889150312204787
8769 18.573245903325667 0.186187188961964 18.15816719479708 0.22889151956662263
8770 10.325268892334211 0.18618734647308266 9.910189929746391 0.2288916161147366
8771 3.9582016931338746 0.18618712428342 3.5431231656713726 0.22889140317908213
8772 3.4881599645091805 0.18618747535650118 3.073080667861022 0.22889182129165714
8773 6.91631628996949 0.18618708745906132 6.501237884290554 0.22889131821987482
8774 9.353996131115638 0.18618751018242957 8.938916728437206 0.22889189249600106
8775 8.016844273800299 0.18618718854539568 7.6017656514809575 0.22889143377394594
8776 4.272019526541696 0.1861874048147789 3.856940365704117 0.2288917560227997
8777 1.5674774933042412 0.1861873979909747 1.1523983828622337 0.22889171245103268
8778 1.9391036258509586 0.18618725001492573 1.5240248353347332 0.22889154050129967
8779 4.453454326062054 0.1861875897652701 4.0383747636281555 0.2288919726686279
8780 6.538596193191157 0.1861871739449713 6.123517587245091 0.22889143200109457
8781 6.45906187764455 0.18618766273747617 6.043982147704787 0.22889206720228772
8782 4.589891779023465 0.1861872282161347 4.1748130440041695 0.22889150680316123
8783 2.666869599089906 0.18618761934939293 2.2517899810545043 0.22889199868600865
8784 2.06664832756648 0.18618736128320246 1.6515692750919184 0.2288916911913589
8785 2.7534806181760376 0.18618754269644502 2.3384011887670084 0.22889188671258398
8786 3.6181783596623127 0.18618748048651657 3.2030990274297335 0.22889185174606236
8787 3.6279074514282206 0.18618751328828817 3.212828091119645 0.22889184702028728
8788 2.670285528215988 0.18618753256248882 2.2552060828660556 0.2288919127874437
8789 1.470503690795446 0.18618754842501944 1.0554242392479714 0.22889190312245522
8790 0.8462459008686947 0.18618753373046484 0.43116646732088354 0.22889189981734628
8791 1.0388425208319825 0.1861876066391524 0.6237629212848766 0.2288919929079535
8792 1.6368538150266614 0.18618753727686113 1.2217743857662826 0.22889189198351764
8793 2.026255893252401 0.18618763667452212 1.6111762160199454 0.22889204055793308
8794 1.9030184730225708 0.18618758039258768 1.4879389482543899 0.2288919443755933
8795 1.4380185698216916 0.18618762172756836 1.0229389268563203 0.228892021237803
8796 1.0430141229329564 0.18618765751657684 0.6279344164182121 0.22889204899816737
8797 1.0031565528358777 0.1861875856357884 0.5880769972703335 0.22889196992975586
8798 1.2837698008940983 0.18618773371964248 0.8686899126727293 0.22889215450172654
8799 1.6190458018397549 0.1861875655570166 1.2039662949283 0.22889194135443824
8800 1.7551608145854753 0.18618777775119183 1.3400808220401301 0.22889221479415345
8801 1.6340924921408464 0.18618758061305415 1.2190129475703873 0.22889196395740494
8802 1.3959155400013836 0.18618778506275982 0.980835532112445 0.22889222282617874
8803 1.2371696662547669 0.18618762116313778 0.8220900210391034 0.22889202405252568
8804 1.2588659575709957 0.18618777597982378 0.84378597364791 0.22889220794326198
8805 1.4151383607082262 0.18618766137409146 1.0000586151405184 0.22889208419361645
8806 1.576993453625951 0.18618777632153982 1.161913469728692 0.2288922075757191
8807 1.641030640738405 0.18618768033178995 1.225950846289554 0.22889211411706106
8808 1.5974136590232624 0.1861877987974753 1.1823336202211947 0.22889224000459218
8809 1.5190604999717396 0.18618767470229766 1.1039807159919257 0.22889210927751624
8810 1.496888564896446 0.1861878380857982 1.081808429706028 0.22889229710461995
8811 1.5771631102165609 0.18618765615456404 1.1620833669704516 0.22889208709154515
8812 1.742922557978142 0.18618787947537407 1.3278423215336095 0.22889235696915833
8813 1.9424106840948612 0.18618763909069105 1.527330975973874 0.22889206903029607
8814 2.135723711584613 0.18618791184690547 1.720643396850575 0.22889240288713256
8815 2.3255430661747973 0.1861876293795199 1.9104633726196087 0.22889206417566887
8816 2.5563174208989 0.18618793539664977 2.141237050923045 0.22889243457920508
8817 2.8903778625511696 0.18618762112568765 2.475298176875653 0.22889206454982902
8818 3.3828570074412267 0.18618796055969947 2.9677765803579628 0.22889246652356415
8819 4.073452496345036 0.18618760122492634 3.6583728432224767 0.2288920518976324
8820 4.999429234906853 0.1861880013552966 4.584348715461207 0.2288925180903492
8821 6.221107734562965 0.18618755646620194 5.8060281698413325 0.22889200825542982
8822 7.847527580764336 0.18618806921687497 7.432446907225756 0.22889260432170377
8823 10.05508031946005 0.1861874776298508 9.640000919646337 0.2288919221838619
8824 13.102050924913284 0.18618817155463582 12.686970019811637 0.22889273354701248
8825 17.348629464326173 0.18618735819336146 16.93355031892463 0.2288917872081816
8826 23.295030930954344 0.18618831540080305 22.879949703222938 0.22889291233060413
8827 31.64586872391974 0.18618718899373105 31.230789940453562 0.2288915944724471
8828 43.407726187290784 0.1861885135023105 42.99264451989698 0.22889315389149828
8829 60.01884113114812 0.18618695220803977 59.60376285445748 0.22889132448260044
8830 83.51366271763288 0.1861887892841292 83.0985804434642 0.2288934848845545
8831 116.70178179592463 0.18618661824403404 116.28670423477784 0.22889094290274492
8832 163.32949393053994 0.18618917690142642 162.91441080801374 0.22889394562476803
8833 228.08693037996713 0.1861861501003212 227.67185382390636 0.2288904059604305
8834 316.23477267511066 0.186189709615394 315.8196883895864 0.22889457590881523
8835 432.316518914929 0.18618552589462523 431.90144370131867 0.2288896877156957
8836 577.3334118813725 0.18619037964481555 576.9183261345523 0.22889536717535863
8837 743.646877645276 0.18618480336086957 743.2318039855381 0.22888885637697037
8838 908.4714437126505 0.18619104275660722 908.0563565191986 0.2288961506953342
8839 1029.6494139895299 0.1861842414031037 1029.2343415325533 0.22888821557363448
8840 1052.6363068898656 0.18619129952241778 1052.2212191291571 0.22889646118614962
8841 935.7773627419689 0.1861843500703282 935.3622900337867 0.22888835811178765
8842 686.970010503798 0.18619062125395136 686.5549241954691 0.22889568707505342
8843 380.39699677061196 0.18618551139383646 379.9819215359008 0.2288897233172945
8844 126.05120802792288 0.1861889601605759 125.63612529476096 0.22889377300134345
8845 7.148955303302196 0.18618736086475424 6.733876052790397 0.22889188964704368
8846 36.41094730563467 0.18618705017371046 35.995868692532156 0.2288915629288102
8847 159.9497734902544 0.1861890008609353 159.53469067008666 0.22889381930678593
8848 293.5524995477271 0.18618575742648896 293.1374237280878 0.22889006221285352
8849 363.52705244893707 0.18618973434972025 363.11196801601324 0.22889469857408629
8850 336.84814533475856 0.18618555156857747 336.43306995928583 0.2288898239041458
8851 232.54221931650972 0.18618933260409704 232.12713572774973 0.22889425615588255
8852 107.4451713526265 0.186186386754669 107.03009416567598 0.22889080019585598
8853 21.580460409736524 0.18618813002166792 21.165379404656097 0.22889287505875974
8854 4.85983283692258 0.18618767694304078 4.4447528450241975 0.22889231495534232
8855 46.331657199809456 0.18618686791426484 45.91657891944587 0.22889141244932115
8856 108.00913925879973 0.18618866973098377 107.59405709534333 0.2288934937254155
8857 149.54674271145615 0.18618618872825055 149.1316659033817 0.22889061934621652
8858 148.83794452512723 0.1861889101596527 148.42286181425132 0.22889380071627785
8859 109.90318599157185 0.18618632045071004 109.48810890138337 0.22889076973775263
8860 56.3331702880279 0.1861884001817211 55.91808865785935 0.2288932299868273
8861 15.386379830393851 0.1861870437804899 14.971301170404026 0.2288916162093344
8862 2.7922834293707917 0.18618753174111746 2.377203666475456 0.22889223115421875
8863 16.74595358165877 0.18618786731403936 16.330873123764153 0.228892590580579
8864 42.5113592878091 0.1861868115005046 42.09628108296398 0.22889139334460962
8865 62.63099244868122 0.18618834855566488 62.215910925403236 0.22889317472231907
8866 66.20107413275363 0.18618656244447765 65.78599647157503 0.22889109873412072
8867 52.9365153942753 0.18618831049893092 52.52143392871022 0.2288931550661468
8868 31.163338972431166 0.18618680792577688 30.748260781725115 0.2288913827802756
8869 11.912465003367663 0.18618786788572106 11.497384477698617 0.22889265778332415
8870 2.8477168139936926 0.1861873235924141 2.4326375001773743 0.228891990223904
8871 5.18543520880174 0.18618731166352592 4.770355879252558 0.22889201788565616
8872 14.50129345234577 0.18618780062529247 14.086213089328742 0.22889256239173444
8873 24.08878459935692 0.18618692370673484 23.673706110171924 0.22889156547826237
8874 28.61733728486357 0.18618801836800067 28.202256428345237 0.22889283815033384
8875 26.30508112808551 0.18618684258732177 25.890002817644366 0.22889146785382583
8876 18.962358638819396 0.1861879258634593 18.547277961211364 0.22889275174456994
8877 10.371635752680517 0.1861870355360763 9.956557023940904 0.22889169320353653
8878 4.125869585197478 0.18618762411812947 3.710789545574386 0.22889241550496295
8879 2.0447257808459476 0.1861873538338259 1.6296463548925566 0.22889207211956505
8880 3.7619315591789424 0.18618728446757074 3.346852247616583 0.22889202709478879
8881 7.382925174166269 0.18618762785213505 6.967845139420667 0.22889240689346774
8882 10.651027392972118 0.18618705418700318 10.235948578724349 0.22889176006076564
8883 11.986182949639927 0.18618774706725844 11.57110263719835 0.22889256537431882
8884 10.98730112978051 0.18618699908318015 10.572222435258219 0.22889169543911103
8885 8.323227395648555 0.1861876911900148 7.908147185146095 0.22889251931244625
8886 5.208901855274997 0.18618709751290624 4.793822945305928 0.22889181245616202
8887 2.785668174016881 0.18618751507861608 2.370588330000678 0.22889232893758688
8888 1.6823396377138662 0.1861872717387005 1.267260342767722 0.2288920232074437
8889 1.8891745880371718 0.18618730726166044 1.474095184786821 0.22889209598869034
8890 2.9136812542874093 0.1861874335288124 2.4986015957366643 0.2288922250219327
8891 4.083047973418553 0.18618714615109186 3.6679689143874046 0.2288919128800572
8892 4.837783279366371 0.18618752107755454 4.422703414389478 0.22889234389933807
8893 4.908188435622306 0.1861870730014384 4.493109532292738 0.22889183032812999
8894 4.339689013351156 0.18618751466785294 3.9246091447448257 0.22889235393847718
8895 3.3981196559021067 0.18618708713228166 2.9830407182951886 0.2288918504746366
8896 2.421374271236756 0.1861874320489087 2.006294565974407 0.22889227321344055
8897 1.6844348556440452 0.18618715783417966 1.269355758163178 0.22889193964668753
8898 1.3216883517487907 0.18618731180903453 0.906608894687022 0.2288921452527343
8899 1.317546405611625 0.18618724336321585 0.9024671123203781 0.22889204992803097
8900 1.5496588331014065 0.18618719440964562 1.1345796215025972 0.2288920171891638
8901 1.855411823765218 0.18618730800505578 1.4403323766668426 0.2288921390933196
8902 2.093277240182797 0.18618710839783637 1.6781982083876943 0.2288919233972663
8903 2.180679745264799 0.18618733175599284 1.7656002311273744 0.22889218238143136
8904 2.103133754514774 0.1861870649326015 1.6880548110682885 0.22889187851388387
8905 1.9001266582210228 0.18618731180394676 1.4850471715522855 0.22889217486479058
8906 1.6387922533239467 0.1861870596102913 1.2237133147644408 0.22889187894921462
8907 1.386925994104772 0.1861872581809582 0.9718466090036215 0.2288921269201923
8908 1.1934918211326253 0.18618707847333274 0.7784128331977171 0.2288919094615754
8909 1.0801378445298113 0.1861871869707446 0.6650586009525403 0.22889205660652637
8910 1.0428160491817895 0.18618710489140125 0.6277369932755273 0.22889195101486084
8911 1.0600218716287153 0.18618711399042825 0.6449427753038957 0.2288919823343914
8912 1.103316561038452 0.1861871249149221 0.6882374490304038 0.22889198709312622
8913 1.146569612725324 0.18618705067579738 0.7314906441395276 0.22889191790999897
8914 1.1718258642552801 0.1861871300482323 0.756746727053666 0.2288920071533819
8915 1.1713065645072456 0.18618700258353366 0.7562276913840996 0.22889187053961224
8916 1.1462410465419173 0.18618711758596665 0.7311619216796298 0.2288920072763209
8917 1.1038216019811398 0.18618696997223647 0.6887427907442818 0.22889184126462156
8918 1.0536525603483031 0.1861870893302656 0.6385734821335807 0.22889198888445692
8919 1.004716625127396 0.18618694952719703 0.589637848800506 0.22889182679969294
8920 0.9634455932387743 0.1861870496446697 0.5483665869939229 0.22889195660018175
8921 0.932983148453246 0.18618693634203823 0.5179043903495681 0.22889182176163966
8922 0.9134441172947045 0.18618700360122395 0.4983651975709688 0.22889191612251172
8923 0.9027716467309663 0.18618692555121147 0.4876929006073697 0.2288918205723852
8924 0.897817028181578 0.18618695565025822 0.4827381998865197 0.22889187264480007
8925 0.8953175403696567 0.18618691334149723 0.48023880833641536 0.22889181869174413
8926 0.8926016073972222 0.18618690893303325 0.4775228684795203 0.2288918299846686
8927 0.8879516817324368 0.1861868973426718 0.47287297124057576 0.22889181314918927
8928 0.8806660269721494 0.1861868651440841 0.4655873714816738 0.22889179034639145
8929 0.8709009727567174 0.18618687655580152 0.45582229366683846 0.22889180253407743
8930 0.8593982970740187 0.18618682475189305 0.4443197178094746 0.22889175451265098
8931 0.8471877122184639 0.1861868510255764 0.43210907452313096 0.22889178666975654
8932 0.8353273154465072 0.1861867873806541 0.420248805820472 0.22889172224538104
8933 0.8247199096215659 0.18618682143626752 0.40964132200965125 0.2288917661756471
8934 0.8160094874472595 0.18618675220248884 0.4009310425236136 0.22889169272115711
8935 0.8095542785628412 0.1861867887508445 0.3944757477533505 0.2288917420586462
8936 0.8054508492370548 0.18618671825224228 0.3903724660903763 0.22889166489443616
8937 0.8035944655310148 0.18618675395075449 0.3885159961735526 0.22889171540670766
8938 0.803748925431243 0.1861866846324862 0.38867060305429174 0.22889163774446503
8939 0.8056186424939865 0.18618671788653093 0.3905402374042727 0.22889168720318281
8940 0.8089064543501086 0.18618665061412853 0.3938281933301197 0.22889161040586029
8941 0.813360703010078 0.1861866812216078 0.39828236354132596 0.2288916582471443
8942 0.8188040906688393 0.18618661565706504 0.40372589280529914 0.22889158220647507
8943 0.8251542853511271 0.18618664444105681 0.41007601175934133 0.22889162915072897
8944 0.832432711665475 0.18618657937969638 0.4173545796426885 0.22889155264309
8945 0.8407734112292538 0.1861866078979876 0.42569520294733126 0.22889160038393494
8946 0.8504286998646073 0.18618654150158295 0.4353506370412858 0.2288915213217386
8947 0.8617836081142116 0.18618657187746715 0.44670546389250293 0.22889157234424154
8948 0.8753751123877248 0.1861865017750363 0.460297122732005 0.2288914878806836
8949 0.8919290923570149 0.1861865366668385 0.4768510102520152 0.22889154543816126
8950 0.9124113009434449 0.18618645991238145 0.49733338912707153 0.22889145190399185
8951 0.9381091594092041 0.18618650262992584 0.5230311366076387 0.22889152017163966
8952 0.9707435974758449 0.1861864155074548 0.5556657691442677 0.22889141282412237
8953 1.0126371421773592 0.18618647029010468 0.5975591746320306 0.22889149725522395
8954 1.066945797269246 0.18618636794266136 0.6518680595235303 0.2288913698030542
8955 1.1380011626554938 0.18618644043412932 0.7229232444827126 0.22889147773865184
8956 1.2317904710551595 0.18618631626554946 0.8167128332175478 0.22889132157206224
8957 1.356664557703774 0.186186414256311 0.9415866802478614 0.22889146319960146
8958 1.5243488757635044 0.18618625900951927 1.1092713505559018 0.22889126619808334
8959 1.7514438719470145 0.18618639357317776 1.3363660223485223 0.2288914560253144
8960 2.061601507075924 0.1861861939192467 1.6465241124303074 0.22889120072636998
8961 2.4887831264435714 0.18618638115489985 2.07370528544146 0.22889145984721154
8962 3.08204897064072 0.1861861175188395 2.6669717325018354 0.22889112062004507
8963 3.9127928606760833 0.18618638124502063 3.49771499920899 0.2288914802220729
8964 5.0854924646374835 0.18618602442438656 4.670415421342355 0.2288910188707426
8965 6.754081691039837 0.18618640037782977 6.339003764958429 0.22889152570357857
8966 9.146448664555944 0.18618590624669107 8.73137187372524 0.22889088458401294
8967 12.601938930633235 0.18618644865167386 12.18686087246761 0.22889160951395124
8968 17.627487575717286 0.1861857498553125 17.212411125110886 0.2288907007510885
8969 24.983356534955202 0.1861865416511939 24.568278241228256 0.22889175207575263
8970 35.80970581476199 0.1861855347200371 35.39462983918347 0.2288904408584753
8971 51.815991261362875 0.18618670311091412 51.40091257370661 0.22889198454534943
8972 75.54725740553343 0.1861852292084251 75.13218211210145 0.22889006422356464
8973 110.75458849080499 0.18618696771286344 110.33950917048467 0.22889235260745344
8974 162.83568561377217 0.18618478688714718 162.42061131536616 0.2288895115188744
8975 239.27964153514114 0.18618738053171058 238.86456123851002 0.22889291609939502
8976 349.73283947974363 0.18618414873564035 349.31776662263223 0.22888870837575945
8977 505.0355024854566 0.1861879801071189 504.62042077768547 0.22889372766406196
8978 713.5351446543035 0.18618327259608775 713.1200737765037 0.22888760520375415
8979 972.9025154493644 0.18618872923937446 972.4874319767667 0.22889474335832335
8980 1255.7580302506979 0.18618224053666263 1255.3429616902831 0.22888631987802047
8981 1495.2882147309588 0.18618934717369612 1494.8731297822594 0.228895601525644
8982 1587.637272177204 0.1861814618504515 1587.222205309288 0.22888540606552404
8983 1439.2774667103472 0.18618918197320197 1438.8623820843293 0.22889544404471315
8984 1051.2353660714512 0.18618164397748216 1050.8202986217332 0.22888580574048728
8985 569.0777202872749 0.18618770274613833 568.6626390285423 0.2288935559864548
8986 212.48996852989947 0.18618299086860146 212.07489778050382 0.2288877585270561
8987 127.109423910981 0.18618544399182121 126.69434783195209 0.2288906350370869
8988 294.66254118008777 0.18618459300868148 294.2474665672074 0.2288900198716596
8989 563.7895690879049 0.18618365976654458 563.3744970896199 0.2288883385183958
8990 748.4949967536717 0.18618526845983768 748.0799204498954 0.2288910353163074
8991 731.1012291717725 0.1861831744560061 730.6861582240971 0.22888777321944703
8992 529.6638500709447 0.18618451730537836 529.2487754111053 0.2288901425340552
8993 282.4044255923513 0.18618395897049123 281.989352705026 0.22888892835475036
8994 142.43809511229622 0.18618286692716698 142.02302422856357 0.22888801680548657
8995 164.54283047300103 0.1861851480757877 164.1277546868112 0.22889063811404414
8996 280.6610794790568 0.18618147229486456 280.2460118070634 0.22888619969854948
8997 368.60121160874155 0.18618565489729139 368.18613452047725 0.22889143336697929
8998 346.23140867043475 0.18618118741233444 345.8163416378829 0.22888584513954244
8999 224.23824109525103 0.1861849635749934 223.82316550210558 0.22889062957045717
9000 85.96951991818685 0.18618204193045373 85.55445087771902 0.22888699853737773
9001 15.405069924897882 0.1861834935785071 14.98999764854215 0.22888878277722344
9002 34.99123444517394 0.18618326743617722 34.5761625431692 0.22888863456856537
9003 100.82569803547402 0.18618220597542026 100.41062866228432 0.22888716721427751
9004 147.11412839812522 0.18618395485687303 146.69905489546775 0.22888954780057974
9005 137.05799625132957 0.1861817606815406 136.64292782827206 0.2288866623759728
9006 83.47785507633081 0.1861837579635448 83.06278203429734 0.22888928406991588
9007 30.02437854506558 0.1861821219374244 29.609309203005086 0.22888722012306875
9008 13.16158729908096 0.1861830320546564 12.746515948356565 0.22888831866973938
9009 36.56756984390846 0.1861827236657289 36.152499039781816 0.22888808046091508
9010 74.61594525292226 0.18618243222669162 74.20087529386714 0.22888752682842994
9011 96.16772251832535 0.18618297086161584 95.7526510970418 0.22888845042191974
9012 87.47610508566272 0.1861823661570178 87.06103526457858 0.2288874549271331
9013 58.522008060519205 0.1861826764317369 58.10693730013759 0.22888808394987975
9014 31.462776618405584 0.18618276657513727 31.047705839218274 0.2288880126121748
9015 22.6702668968678 0.18618210974649446 22.25519744443366 0.2288873426876507
9016 32.39398612369693 0.1861832427444951 31.978914207776032 0.22888867317639963
9017 47.87681173299369 0.18618170040419604 47.46174322868403 0.22888680390546115
9018 54.850145162948124 0.18618342074277452 54.43507280821393 0.22888893399142263
9019 47.67767641644125 0.18618169595747291 47.26260791824697 0.2288868022368054
9020 31.549569699834354 0.186183202518793 31.134497833780443 0.22888866353511633
9021 16.857205374019326 0.1861820307510781 16.442136091565605 0.22888725170264435
9022 11.16700832440672 0.186182781896496 10.751937422356685 0.228888120153539
9023 14.732030085210317 0.18618243070412993 14.31695986801772 0.22888778648846625
9024 21.820499827817304 0.18618245268949293 21.405429679003152 0.22888769612465826
9025 25.705693268101697 0.18618263660027587 25.29062257014952 0.2288880613519023
9026 23.24403278442598 0.18618238988200386 22.8289627688071 0.22888762573687654
9027 16.172893523081033 0.18618257072099015 15.757822978820627 0.22888797353941404
9028 8.9927556477971 0.1861825650807068 8.5776852115939 0.22888787112249354
9029 5.523665805026693 0.18618234555573676 5.108595785725804 0.2288876737451522
9030 6.617877348142626 0.1861828118805299 6.202806327044685 0.2288882092174112
9031 10.230442892004298 0.18618214648910605 9.815373335343512 0.22888741017167935
9032 13.280755799600781 0.18618296147474114 12.865684424056324 0.22888841406971644
9033 13.753921939261364 0.18618209706740116 13.338852493537216 0.2288873486567472
9034 11.706606301761033 0.18618294811607577 11.291534955695264 0.22888839794969473
9035 8.811240480635975 0.18618219750108683 8.396170793196895 0.22888748993799393
9036 7.0372195651218385 0.18618282654491397 6.62214850454648 0.22888823403044417
9037 7.445751982715645 0.1861823520689808 7.030681924354191 0.2288877062924736
9038 9.788731738604495 0.18618271224421395 9.373660949923545 0.22888807643673587
9039 12.968210149011115 0.18618244558769578 12.553139859062556 0.22888784436086354
9040 15.901164693415293 0.18618270056920214 15.486093940659023 0.22888805218706876
9041 18.211426832913777 0.18618241218031978 17.79635660344581 0.2288878172876477
9042 20.405489314326317 0.1861828195794318 19.990418296929064 0.22888819781782002
9043 23.56334692718173 0.1861822577768462 23.148277034724593 0.22888763468029039
9044 28.838023812383955 0.1861830345665869 28.422952312754568 0.22888846506280194
9045 37.103078857754454 0.18618203484565538 36.6880094539052 0.2288873690035932
9046 48.930553227159926 0.18618328734535244 48.51548116647053 0.22888877334404706
9047 64.86849565553277 0.18618179619833902 64.45342676524747 0.2288870940869616
9048 85.8384777285166 0.1861835394294587 85.42340512139496 0.22888906769216555
9049 113.44591748033552 0.18618155991380791 113.0308490823286 0.22888683809311886
9050 150.07366463556468 0.1861837936307345 149.65859149385648 0.228889348077462
9051 198.70012455122196 0.18618130338107777 198.28505667316037 0.22888657468051157
9052 262.42604496498376 0.18618408384895774 262.01097122377234 0.22888965736246455
9053 343.6081032696821 0.1861809887184989 343.19303602660756 0.22888625435603105
9054 442.4181640874347 0.18618443452600736 442.0030896211765 0.22889003173217648
9055 554.6406121158891 0.1861806157784857 554.2255456315237 0.2288858685869016
9056 668.9129743797191 0.18618479627860282 668.4978991591091 0.22889042433142492
9057 764.6807856679881 0.18618029177187076 764.2657198451967 0.22888553101949113
9058 813.5834658568996 0.1861849852477304 813.1683902363484 0.2288906353034776
9059 787.6053740486151 0.18618026119059566 787.1903082761183 0.2288855113062426
9060 673.9662117435822 0.18618472473767456 673.5511366604268 0.22889035841779326
9061 489.4528744510823 0.18618076694325836 489.0378076055704 0.2288860785686597
9062 281.2923992046466 0.18618389222081733 280.8773258552472 0.22888945717860243
9063 108.59948242607373 0.18618175799387615 108.18441349302016 0.22888717505969064
9064 14.708385012523314 0.18618274705906174 14.29331404735952 0.22888821810473156
9065 9.356768887573782 0.18618283686395884 8.94169769095639 0.22888835975343405
9066 69.95182401814456 0.18618175359890432 69.53675511120395 0.2288871533417196
9067 156.13232632709102 0.18618357796195723 155.7172535845625 0.22888916456654992
9068 226.9178653799406 0.18618124370933561 226.50279751120243 0.2288866250288131
9069 254.1153412933171 0.18618376247350774 253.70026817554387 0.22888935529972484
9070 229.90804611677393 0.18618131319541883 229.49297807278478 0.22888673079372762
9071 167.2530584759655 0.18618340470040748 166.83798611383656 0.22888895742851148
9072 92.4756301903291 0.18618183232249913 92.06056103926761 0.22888731873898793
9073 32.76818147671019 0.18618273586501036 32.35311050788741 0.2288882329577716
9074 4.799530026830702 0.18618249802911305 4.3844594786057565 0.22888805019583308
9075 9.891644374701158 0.18618209195116134 9.476574730365353 0.22888755238464364
9076 36.73778809730998 0.1861829977069 36.322716515422606 0.22888858418047328
9077 68.50837497683438 0.1861817266313544 68.09330606262819 0.22888718757482474
9078 90.26619177773922 0.18618316164260765 89.85111987161143 0.22888874448518576
9079 93.95944519452794 0.18618171728625088 93.5443762655174 0.2288872117243017
9080 79.92908879480326 0.18618299484049602 79.51401725073241 0.22888854923035787
9081 55.13073733847435 0.1861819828296686 54.71566783089741 0.22888752474726992
9082 29.2466191335013 0.1861826330699199 28.831548344163863 0.22888815626752076
9083 10.52307408862765 0.18618235111549317 10.108003805114041 0.22888793239811606
9084 3.0206539912085226 0.18618226108735245 2.605583960613037 0.2288877695081333
9085 6.067458196493604 0.18618265013326107 5.652387297696493 0.2288882486638495
9086 15.57741809817111 0.18618202156371752 15.16234853760709 0.2288875390003035
9087 26.242981730005113 0.18618278070148434 25.827910575460002 0.22888837384362787
9088 33.589214440569656 0.18618196646748772 33.1741449628493 0.22888751125286957
9089 35.245810913656506 0.18618273464802215 34.830739869196876 0.2288883098116054
9090 31.237093723178738 0.1861820643761571 30.822024016584713 0.22888764221786803
9091 23.43884969930195 0.1861825705568194 23.02377900013799 0.22888812860714342
9092 14.571192710521592 0.18618223729066666 14.156122631854437 0.2288878413764895
9093 7.152638935811427 0.18618237334019228 6.737568637074374 0.22888792539686056
9094 2.7638733716707122 0.18618240275215858 2.3488029497028045 0.22888801921574947
9095 1.7789884876591726 0.18618221534050883 1.3639184964255526 0.2288877758931111
9096 3.5303947343808195 0.18618250534248454 3.1153241084650167 0.2288881205733183
9097 6.740821959074798 0.18618213326885763 6.325752112403451 0.228887713402489
9098 10.022173289684154 0.18618252780620337 9.607102627908112 0.22888813396983893
9099 12.280677217744591 0.18618212668441764 11.865607360715654 0.22888773034452006
9100 12.941967640183575 0.18618248395015063 12.52689707543901 0.22888808079441583
9101 11.983682793573971 0.18618217105078272 11.568612827440784 0.22888779508240453
9102 9.81585446868332 0.18618240331525776 9.400784068797034 0.22888799657102848
9103 7.079121760475362 0.18618223437458073 6.6640516548503985 0.22888787125038224
9104 4.431922950654752 0.1861823162803249 4.016852720145133 0.22888791422929405
9105 2.3844156365367333 0.18618229009547968 1.9693454148651584 0.2288879315760951
9106 1.2085310221155812 0.18618224418108556 0.7934609237832568 0.2288878541512386
9107 0.92758396489392 0.18618232333534843 0.5125136780786742 0.22888796347989737
9108 1.3671252270303433 0.18618219594957156 0.9520552090503709 0.22888782203040084
9109 2.2388930309526405 0.1861823308660018 1.8238227326081256 0.22888796747851292
9110 3.2294515595185938 0.18618217019213779 2.814381576674531 0.22888781265192512
9111 4.072146665826764 0.18618231727281986 3.6570763968429025 0.22888795171104234
9112 4.590980868930014 0.18618215990648576 4.175910893002019 0.22888781602150932
9113 4.714436762634226 0.18618229024793112 4.299366546245236 0.2288879261410596
9114 4.464556755616848 0.18618215705028412 4.049486775919222 0.2288878226473418
9115 3.930021825011602 0.18618225698177765 3.514951669427161 0.22888789860266345
9116 3.2332470384387055 0.18618215541582434 2.818177056599519 0.22888782642336256
9117 2.499477513393855 0.18618222232636575 2.0844074178390217 0.2288878732284674
9118 1.8336225227366458 0.18618215158569298 1.4185525460310708 0.22888782511988212
9119 1.3070035124763115 0.18618218851849253 0.8919334731930149 0.22888785076480414
9120 0.9538389924793814 0.18618214452388246 0.5387690286229241 0.22888781933257485
9121 0.7752438259584133 0.1861821558618344 0.3601738402097097 0.22888782988686918
9122 0.7478190621119365 0.1861821345728588 0.3327491166284293 0.22888781091064833
9123 0.8338844279256248 0.18618212372438772 0.4188144955335063 0.2288878086677308
9124 0.9910397906251869 0.1861821224781314 0.5759698665177178 0.22888780162933775
9125 1.1796083435784603 0.1861820913766054 0.7645384665585259 0.22888778564332898
9126 1.3673726700729683 0.18618210876592914 0.9523027688477869 0.22888779245925217
9127 1.5317011935177383 0.18618205845046337 1.116631374792172 0.22888776027510294
9128 1.6595743545302901 0.18618209352708492 1.2445044775738336 0.2288877834293716
9129 1.7462266337340617 0.1861820250245846 1.3311568758145773 0.2288877328948997
9130 1.7930714638817904 0.18618207649689952 1.378001613500706 0.22888777388418483
9131 1.8054996758517179 0.18618199146831388 1.3904299800287365 0.2288877043546676
9132 1.7909004043452044 0.18618205727118567 1.3758305841807112 0.22888776289330748
9133 1.7571430923185598 0.1861819582039034 1.342073458505329 0.2288876756093272
9134 1.7115445940508098 0.18618203552463608 1.2964748089005962 0.22888774962557745
9135 1.6603112803269389 0.18618192550583731 1.2452417074311772 0.22888764738992431
9136 1.6083333081767106 0.1861820111549378 1.1932635634338553 0.22888773358791753
9137 1.5592412508860678 0.18618189339301489 1.1441717374606328 0.22888762003242008
9138 1.5156034207382258 0.18618198433248986 1.1005337216956947 0.2288877147100413
9139 1.479194807775681 0.18618186161478048 1.0641253527074066 0.22888759345349372
9140 1.4512733778033076 0.18618195547442803 1.03620372901993 0.2288876933089497
9141 1.4328382133835849 0.18618182969988012 1.0177688164597318 0.22888756722397288
9142 1.4248565579209895 0.18618192517905008 1.0097869627530442 0.22888766998889523
9143 1.428463606099857 0.18618179702822807 1.0133942683908435 0.2288875406807856
9144 1.445149822886268 0.18618189415705028 1.0300802831987725 0.2288876455304452
9145 1.4769526044077996 0.1861817628911594 1.061883328488143 0.22888751302849739
9146 1.5266792252046961 0.18618186318694738 1.1116097412100725 0.2288876208076761
9147 1.5981867247352404 0.18618172651749246 1.1831175148185595 0.22888748339918832
9148 1.696756883887625 0.1861818331110502 1.2816874540210432 0.22888759675553177
9149 1.8296113794837687 0.186181687053258 1.4145422415750846 0.22888745085542617
9150 2.0066302568414316 0.1861818048802654 1.5915608775645562 0.22888757439661012
9151 2.2413666451402965 0.18618164348851987 1.8262975873212615 0.2288874143305155
9152 2.5524792858973133 0.18618177965345165 2.1374099513127782 0.22888755493108348
9153 2.965784030321996 0.18618159452396116 2.5507150632964573 0.22888737250157726
9154 3.517176140856994 0.18618175896038658 3.102106842001165 0.22888753989544283
9155 4.256863008018423 0.1861815383628414 3.841794146070805 0.2288873235847763
9156 5.2554447879334285 0.18618174494618686 4.840375511583089 0.22888753140415258
9157 6.61280636778914 0.18618147240119062 6.197737630358518 0.22888726502943157
9158 8.470975887566683 0.18618174072751142 8.055906614338388 0.22888753250078286
9159 11.033052422188241 0.1861813927725599 10.617983836344267 0.22888719307141261
9160 14.590639239649848 0.18618175090179948 14.175569941092261 0.22888754765578775
9161 19.564260476802477 0.1861812936909212 19.14919208101705 0.22888710209450777
9162 26.56154209146546 0.1861817822415122 26.146472725786563 0.2288875834373854
9163 36.46197316064102 0.18618116655597247 36.04690501031293 0.2288869837721157
9164 50.53563676369696 0.1861818445124311 50.12056726989935 0.22888764928517397
9165 70.60933197350617 0.1861809989430846 70.19426414843616 0.22888682612692382
9166 99.28080784790004 0.18618195097544316 98.86573813899759 0.2288877579270185
9167 140.18092773425252 0.1861807742291096 139.76586034673127 0.22888661329212967
9168 198.21687866258716 0.1861821168688377 197.80180862202283 0.22888792369547903
9169 279.6741953967673 0.1861804746477442 279.25912859328326 0.22888632883627888
9170 391.7957131372044 0.18618235058051297 391.3806426332556 0.22888815336832982
9171 541.2596108631459 0.18618009594415344 540.8445447962569 0.22888597094491697
9172 730.4319786731216 0.18618262470802358 730.0169076318069 0.22888841660666503
9173 950.6578410478922 0.18617969007245247 950.2427757618539 0.2288855959659229
9174 1172.945258833497 0.1861828118426969 1172.5301874406632 0.22888858099133258
9175 1341.9074152423834 0.18617943834534362 1341.4923504122314 0.22888539180673054
9176 1384.10031086508 0.18618262863973467 1383.6852398790788 0.2288883573614112
9177 1242.9497419789734 0.18617964491279965 1242.534676667561 0.22888566649979294
9178 928.5144493965935 0.18618179262302667 928.0993801380131 0.22888746595728024
9179 540.4830911175275 0.18618044372901577 540.0680241333627 0.228886540435837
9180 224.53167974756389 0.18618043610548018 224.11661324789156 0.2288860635668592
9181 87.05103561483327 0.18618149144941737 86.63596648695803 0.22888763642583076
9182 137.6048173659935 0.18617913888556828 137.18975346598842 0.22888476111953746
9183 296.7282972063979 0.18618221520176964 296.31322663246067 0.22888835873544977
9184 447.27325580064854 0.18617845725044338 446.8581932175663 0.2288841258318527
9185 493.763616819569 0.1861821909064045 493.34854634861983 0.2288882800427917
9186 407.4482935879744 0.18617866868685495 407.0332304833066 0.22888443598086053
9187 237.97453971986772 0.1861813169361074 237.55947109993883 0.22888730299277557
9188 79.13847178996609 0.1861796250569795 78.72340663630621 0.2288855286029078
9189 7.438201663539506 0.1861799905591167 7.023135818020158 0.22888585496023184
9190 38.32354554798821 0.18618073006428065 37.90847805498008 0.22888676294385024
9191 127.75172919235258 0.1861788886585618 127.3366656415495 0.2288846621445181
9192 207.9197145704501 0.18618135911324538 207.50464574193123 0.228887469405631
9193 228.61880488655197 0.1861784841482848 228.20374217088232 0.2288842315213534
9194 182.04697195925849 0.1861812311612643 181.6319033803981 0.22888734769913713
9195 100.81915097337772 0.1861788316828939 100.40408752022105 0.22888462147376942
9196 32.60673930653194 0.18618050733661853 32.19167222701491 0.22888657218041392
9197 9.120403868553538 0.18617957516670358 8.705338846479783 0.22888544690705226
9198 30.168099111882864 0.18617966749869674 29.753033781886433 0.22888566249773348
9199 70.1409439413701 0.1861801992514211 69.72587759323102 0.22888614888764863
9200 97.98867910499024 0.18617916219165606 97.57361483421701 0.2288851085815852
9201 96.03648118129 0.186180375863834 95.62141443539169 0.22888637003449464
9202 67.50192652923877 0.18617915239725372 67.08686228878685 0.22888508805466296
9203 30.72390732245967 0.18618010781045372 30.30884110455464 0.22888611009457338
9204 5.724285774749684 0.1861794876652273 5.309220845546567 0.22888544153789017
9205 2.3305671100434675 0.18617965410987694 1.9155018098867393 0.22888564604685102
9206 16.588130060392963 0.18617985593175634 16.17306437043051 0.22888583403069895
9207 35.76173246520065 0.1861793230068337 35.34666783282553 0.22888530936828413
9208 47.126760730048495 0.18617999993166437 46.71169474139457 0.2288859887222582
9209 44.866279524486345 0.18617928192329297 44.451214961780245 0.22888528078280498
9210 31.79539367381518 0.1861798503336873 31.380327992791397 0.22888583069009477
9211 16.083145362173603 0.18617949831332148 15.66808033794482 0.22888552591546
9212 5.753944119888566 0.18617952115153816 5.33887911663601 0.22888548210101894
9213 4.419627231697978 0.1861798023728704 4.004561566772675 0.22888586255243276
9214 10.286530714656987 0.18617920567275037 9.871466358616223 0.22888515036801235
9215 18.227883550683938 0.18618001013255517 17.81281744723295 0.22888609331843177
9216 23.12270124288548 0.1861790526013728 22.707637195369003 0.22888499491510553
9217 22.459286325910877 0.18618002448467083 22.04422018698895 0.22888611443725493
9218 17.060398534162182 0.1861790986617011 16.645334380841085 0.22888505465939754
9219 9.98499857245072 0.1861798653024356 9.569932759121363 0.22888594802692255
9220 4.549837503388656 0.18617927493566447 4.134772973694326 0.22888525475866542
9221 2.6490689787823687 0.18617963406892182 2.234003640663868 0.22888570404957861
9222 4.136690673366277 0.1861794637395859 3.7216257417678786 0.2288854678588128
9223 7.330547132479337 0.1861794454280766 6.915482180461881 0.22888550658937917
9224 10.132285930561263 0.1861795668610762 9.717220775969427 0.22888558773076087
9225 11.089625771374097 0.18617936885757003 10.67456097160174 0.228885430914788
9226 9.922191390468921 0.18617954694174346 9.507126269629218 0.22888557389795972
9227 7.397476588866833 0.18617940796495155 6.982411699766741 0.22888548113513982
9228 4.763551490680309 0.18617942893701678 4.348486608618603 0.22888545312469005
9229 3.096609180660831 0.1861795158731935 2.6815440579268914 0.228885606860746
9230 2.8723546295817184 0.1861792726293809 2.4572900672565785 0.22888528969575875
9231 3.8970534011912434 0.18617962926458728 3.4819880318993683 0.22888574002728782
9232 5.542061581206355 0.1861791366642986 5.126997297965147 0.22888514657691014
9233 7.1099229165076565 0.18617970076779558 6.694857385828154 0.2288858299117064
9234 8.148398887053752 0.18617905274836172 7.733334776774093 0.22888505753129643
9235 8.598377690336392 0.1861797158593438 8.183312113055843 0.22888586142120526
9236 8.758046680268055 0.1861790180838595 8.34298264331105 0.22888501887314608
9237 9.125585520614058 0.1861796919661179 8.710519974428165 0.22888585421977642
9238 10.21519380612964 0.186179003167974 9.800129805209265 0.22888499775240262
9239 12.431139538447432 0.1861796657740191 12.016074023477692 0.22888584919572244
9240 16.04156023639405 0.18617896689522473 15.62649632121291 0.22888494828591704
9241 21.250726047838505 0.1861796775478993 20.835660478540785 0.22888589174982257
9242 28.333850500849323 0.18617887048309678 27.918786803982847 0.2288848263833787
9243 37.79555897254494 0.18617975996681876 37.3804931925823 0.22888601999581856
9244 50.51610210645477 0.18617868455358205 50.10103882475468 0.22888459714650278
9245 67.8815839529002 0.18617993475792835 67.46651775673432 0.2288862614079532
9246 91.89069598432609 0.1861783883936499 91.47563336206085 0.22888423387158396
9247 125.26058225954081 0.18618021529383674 124.84551540846866 0.2288866357783276
9248 171.48080646390855 0.18617796519483018 171.06574478557005 0.22888371314366984
9249 234.77189326500945 0.18618060845940287 234.35682549993516 0.22888715661487574
9250 319.67160378223696 0.18617740211463035 319.2565433633758 0.22888301674652103
9251 429.98486421359934 0.18618110315396816 429.5697952949535 0.22888781549190007
9252 566.3869140631564 0.1861767113279176 565.9718551911502 0.2288821606782175
9253 722.5258900495488 0.18618162612025646 722.1108198988202 0.22888852460831985
9254 879.6535921802754 0.18617599307278473 879.2385349090749 0.22888127812772177
9255 1003.2279175504891 0.18618195929162595 1002.8128465829103 0.22888900828721964
9256 1046.58635511491 0.18617552335177429 1046.1712988580834 0.22888073347477061
9257 969.215776442069 0.18618171321764043 968.8007059665339 0.22888876231753547
9258 765.1386497491364 0.18617570260852084 764.723592995245 0.22888105128304806
9259 483.3094938278475 0.18618058947712535 482.8944258498173 0.22888738855306504
9260 213.87045081008972 0.18617667784078606 213.45539172023808 0.22888241201084325
9261 42.68778931977316 0.18617882407955696 42.2727253146113 0.22888518108230274
9262 6.788079998629442 0.18617803358367763 6.373017713673959 0.2288842513718048
9263 82.80045074585189 0.18617709801161425 82.38539062602216 0.2288830218181223
9264 207.76454279784994 0.18617910579043453 207.34947799405492 0.22888569800458686
9265 311.60983510206296 0.18617598957185066 311.19477744734957 0.22888166514155814
9266 345.2188404248466 0.18617943033353698 344.80377483449115 0.22888616002191148
9267 297.22058409831067 0.1861757485964263 296.8055269121361 0.22888143757813112
9268 195.07979085779533 0.18617889917323657 194.6647264508719 0.22888550775019814
9269 88.09325833938202 0.18617628245706894 87.6781998475047 0.22888220942025078
9270 20.434901754837917 0.18617780981080406 20.019839810511566 0.22888413451554673
9271 10.083661852797883 0.18617716766546896 9.668601271044434 0.2288834140879791
9272 45.108281056425426 0.18617669760534064 44.6932216178786 0.2288827409414896
9273 95.54132231106324 0.1861778832259821 95.12626005711141 0.22888437072585643
9274 130.90883645348217 0.18617599938462517 130.49377855872476 0.22888189537279088
9275 134.10116945834824 0.18617809584514922 133.686106706294 0.22888465620909862
9276 106.568942862984 0.18617588069750557 106.15388517510006 0.22888180718643286
9277 64.20729197578096 0.18617777147882622 63.79222996508336 0.22888423921878065
9278 27.074723064179512 0.18617623521996318 26.659664503865393 0.22888232509415407
9279 8.958761433103358 0.18617713469331826 8.543700875479917 0.22888342293012193
9280 12.082183933389459 0.1861767747006198 11.667124096900837 0.22888306178800266
9281 28.558134321111087 0.186176506857597 28.143075182195645 0.22888263205784526
9282 46.25505752530407 0.18617719662888194 45.83999670690711 0.22888362176807386
9283 55.226236530649764 0.18617612713307627 54.81117822585137 0.22888217766531918
9284 51.70853970220035 0.18617732756590497 51.293478587768575 0.22888378686586205
9285 38.498201713863814 0.18617607266385727 38.08314348804966 0.2288821531503038
9286 22.32140842798499 0.18617716685270191 21.906347693976596 0.22888356715569572
9287 9.967905263037379 0.18617627107410364 9.552846538971215 0.22888245299205962
9288 5.2214516457159705 0.18617684253230868 4.806391663567004 0.22888313961665857
9289 7.815272375167366 0.1861765662426472 7.400212944617616 0.2288828643071027
9290 14.421062456492143 0.1861765192575601 14.006003211910217 0.22888272532436724
9291 20.738741689798896 0.18617680524562089 20.32368169957952 0.2288831849737577
9292 23.51900668772288 0.1861763161280234 23.103947891002093 0.2288824805927642
9293 21.69406924089816 0.18617690193188363 21.279009032741882 0.2288833062243917
9294 16.359548838835522 0.18617627240797574 15.944490114017727 0.2288824524098187
9295 9.878623238709984 0.1861768534385434 9.463563154068193 0.22888323120324827
9296 4.661598233783848 0.18617635600436136 4.246539286216815 0.22888259156267096
9297 2.192096627017264 0.1861767169816788 1.777036868085846 0.22888304194973966
9298 2.6343307027458276 0.18617649587412624 2.219271408553461 0.2288827983182404
9299 5.0428267418554 0.18617656816113343 4.627767330825078 0.2288828428691885
9300 7.947689573650422 0.18617662051005004 7.5326299777087815 0.22888297543159064
9301 10.002199949723359 0.18617646488428755 9.587140772576117 0.2288827122629551
9302 10.43939116384208 0.18617668569379978 10.024331413150609 0.22888306499767022
9303 9.21910244763709 0.18617643087764965 8.804043336246567 0.22888268051287272
9304 6.888796016379674 0.18617668321374853 6.473736274335278 0.22888305883064755
9305 4.272932728824504 0.18617645766859556 3.8578735376790445 0.22888273347686433
9306 2.1393640832675174 0.18617663305907406 1.7243044633515183 0.22888298685692499
9307 0.9604064023533436 0.18617651722107545 0.5453470546094866 0.2288828305227816
9308 0.8260825156226795 0.18617656725997048 0.41102305361819136 0.2288828947445177
9309 1.499872206004289 0.1861765774920926 1.0848127021226341 0.22888292638956234
9310 2.5630494625493676 0.18617651433753712 2.1479901255742844 0.2288828226375459
9311 3.5795210923765435 0.1861766147511109 3.1644614894710292 0.22888298815440328
9312 4.225440668486134 0.18617649025096153 3.810381385408582 0.22888279282659024
9313 4.354344331939663 0.18617661930263335 3.939284709856756 0.22888300278027263
9314 3.995608378940514 0.18617649681810217 3.5805490744385513 0.22888280768386007
9315 3.3045247238658355 0.18617659469470949 2.889465153495673 0.22888297567545282
9316 2.4904513011927167 0.18617652527744524 2.0753919211986216 0.22888285471664982
9317 1.7489463113809252 0.18617655277927075 1.3338868348966941 0.22888292370496036
9318 1.2149266935639287 0.18617656195671936 0.7998672170443674 0.22888291456284207
9319 0.943746045081784 0.18617650761228002 0.5286866707316102 0.2288828667378937
9320 0.9173287741773816 0.18617659362755457 0.5022692120236364 0.22888296852619064
9321 1.0668302080073546 0.18617647059942266 0.6517709164611878 0.2288828209467442
9322 1.3014710076615086 0.18617661107544506 0.8864113930186845 0.2288830035673789
9323 1.5347286354792373 0.18617644804171243 1.1196693920371874 0.22888279540033746
9324 1.7024227049838319 0.18617661042673977 1.287363080430566 0.22888301412652606
9325 1.7708060836194444 0.18617644097658123 1.3557468508286508 0.22888279181421242
9326 1.735790765483754 0.18617659260227007 1.3207311715466827 0.22888300133480124
9327 1.616027846183147 0.18617644649577259 1.2009685933343923 0.22888280635298217
9328 1.4432237265026449 0.18617656168656121 1.0281641940749018 0.22888297074118186
9329 1.2525000515389828 0.18617645961874935 0.837440759697376 0.22888283222285732
9330 1.074839035987522 0.18617652302258017 0.6597795832859651 0.22888292967897667
9331 0.9324635976978787 0.18617647503495516 0.5174042605644674 0.2288828620984561
9332 0.8372074820466894 0.1861764816234225 0.4221481153464067 0.2288828850768601
9333 0.791248153581469 0.1861764883409587 0.37618877538660545 0.22888288985390487
9334 0.7893477651042878 0.18617644119029642 0.37428848181136254 0.22888284210262888
9335 0.8217173873783795 0.18617649666913272 0.40665797926248937 0.2288829114467575
9336 0.8768025239648857 0.18617640375344577 0.4617433165512337 0.22888280366020622
9337 0.9435433325846276 0.1861764987931937 0.5284839087205531 0.22888292507088082
9338 1.0129002646170968 0.18617636977809138 0.5978411243126351 0.22888277052637043
9339 1.0786585414106549 0.18617649489189045 0.6635991156882662 0.2288829308304981
9340 1.137623696439394 0.18617633851694954 0.7225646160905171 0.22888274183192725
9341 1.1894226816372806 0.1861764861666937 0.7743632652633339 0.228882930207253
9342 1.2360840759448957 0.18617630841464877 0.8210250519069344 0.22888271562331233
9343 1.2816055801112238 0.18617647447202731 0.8665461801008126 0.22888292553838382
9344 1.331611426126427 0.18617627743060017 0.9165524593725469 0.2288826893232797
9345 1.3932405579401363 0.18617646206081134 0.9781811762344884 0.22888291964483673
9346 1.4752993125100142 0.18617624320788723 1.0602404093089142 0.22888265999321283
9347 1.5887945842604492 0.1861764514989944 1.1737352170830628 0.22888291567839195
9348 1.7478844249045875 0.18617620305674873 1.3328255974899423 0.22888262435789644
9349 1.9714301611942269 0.1861764457737329 1.556370798206051 0.22888291721444282
9350 2.2852991056041922 0.18617615373627064 1.8702403732898223 0.2288825785780996
9351 2.7258151719926995 0.18617644861543606 2.3107557947702086 0.22888292860705467
9352 3.344800082185332 0.18617609100772645 2.9297414734293814 0.22888251774822438
9353 4.217095636672968 0.1861764650737077 3.8020362159553946 0.22888295564386504
9354 5.451686184626714 0.1861760089002453 5.036627740666647 0.22888243505982167
9355 7.208424074782698 0.18617650242838568 6.793364565768796 0.22888300658551658
9356 9.723010424868898 0.18617589857887182 9.307952205776195 0.22888232051383176
9357 13.344700335935785 0.18617657157013595 12.929640670629892 0.22888309373575655
9358 18.592674715268696 0.1861757466543741 18.177616809607585 0.22888215900673572
9359 26.240545680610545 0.18617668901178036 25.82548575587985 0.22888323571891567
9360 37.440701859718644 0.18617553279974322 37.025644399271776 0.2288819276471214
9361 53.90501349971006 0.18617687953669965 53.48995315970996 0.22888346046339547
9362 78.1558716590885 0.1861752269367433 77.74081483953196 0.22888159261979515
9363 113.85523267598936 0.18617717858654717 113.44017168954812 0.2288838078546895
9364 166.1739923810161 0.18617478806819532 165.758936484954 0.22888110799389155
9365 242.07173946370233 0.18617762996719978 241.6566775067354 0.228884326999706
9366 350.10528755288345 0.18617417323280128 349.69023295347245 0.2288804261781927
9367 498.97642416329387 0.18617826333377668 498.5613608495568 0.22888505040325763
9368 693.3646830210116 0.18617338268973624 692.9496300886195 0.22887954970230143
9369 925.4300872491127 0.186179011747849 925.0150223372038 0.22888590016101912
9370 1162.1269147187752 0.18617259112811038 1161.711863447575 0.228878680072032
9371 1335.5830975994113 0.1861795320946642 1335.1680315816498 0.22888648566683095
9372 1354.5975465873819 0.18617233294560612 1354.1824958305488 0.22887842388731838
9373 1155.2124277241744 0.18617912983448254 1154.797362569935 0.22888602440475966
9374 770.9561600883679 0.1861732970193488 770.5411072387465 0.22887955260214007
9375 350.84962858951985 0.1861773901628197 350.4345671427158 0.22888405664119327
9376 76.18028084737277 0.18617537713365073 75.76522353333102 0.2288819369081018
9377 39.47614560216104 0.1861750341685452 39.06108917045355 0.2288813975389459
9378 195.6225650416735 0.18617743662415454 195.20750331246364 0.22888429258573087
9379 407.84196466708613 0.18617331507181148 407.4269118901174 0.22887946189691125
9380 532.6408354749616 0.1861783836525499 532.2257717072159 0.22888538409310724
9381 494.9866448790974 0.18617302276888276 494.5715927102859 0.228879146042621
9382 325.6188560189567 0.1861777900042151 325.2037935013019 0.22888472765059703
9383 135.1444822968737 0.1861741454595158 134.7294277167684 0.2288804346457507
9384 33.693029892363946 0.1861761582754467 33.27797084030847 0.22888289378002982
9385 57.16875516887406 0.1861757497959439 56.753697149365756 0.22888226971236106
9386 156.2830731754467 0.18617466398036073 155.86801729836188 0.22888121310448173
9387 243.81103591789062 0.186176689304261 243.39597587702227 0.2288833515640849
9388 256.14155912530157 0.18617420215956237 255.7265042214611 0.2288807016809157
9389 189.71672339918652 0.18617644848506248 189.30166385513328 0.22888309556817762
9390 94.1972400217428 0.18617485475380735 93.78218371479032 0.2288814521986761
9391 30.860435115400684 0.18617536161261447 30.44537787261919 0.22888188116887886
9392 29.129679618333807 0.18617595701032708 28.714620950032526 0.22888271129095505
9393 72.73049691843629 0.18617427610021278 72.31544197507247 0.22888066726360093
9394 119.34472668368548 0.18617666377758146 118.92966649746342 0.22888352244447813
9395 133.20401202230306 0.18617387657652987 132.7889579166937 0.22888022903281574
9396 107.08550212755038 0.1861765537237184 106.67044216479164 0.2288834090350394
9397 61.85937088244659 0.18617427274615644 61.444315919241745 0.22888069045868553
9398 27.627113102914766 0.18617581848164527 27.212054695761537 0.2288825886715836
9399 22.056304387748387 0.1861750291757655 21.641247800657457 0.22888155791516443
9400 41.18087771753716 0.1861750353572462 40.765820966778364 0.22888171540154764
9401 66.30606383692003 0.18617555006514572 65.89100613066535 0.22888215618953883
9402 78.96920294260416 0.18617470421900273 78.55414688229084 0.22888135609432664
9403 72.66814220683642 0.18617550864869167 72.25308458341662 0.2288821147711057
9404 54.713181179483904 0.18617493902123475 54.29812460003823 0.22888164042444328
9405 38.96954618287821 0.1861749961711446 38.55448964993285 0.22888153677421755
9406 35.87006451970778 0.1861754800686263 35.4550067648739 0.22888227476525785
9407 46.62248312674471 0.18617437398055406 46.20742792188315 0.22888083088100275
9408 64.43750848282237 0.18617593823114226 64.02244972533269 0.22888281925852672
9409 80.46786225236075 0.18617398487222714 80.05280788275375 0.22888038473476227
9410 89.80122654494123 0.18617606649303572 89.38616748333239 0.22888299511581445
9411 93.87282632526673 0.1861739454210026 93.4577720499365 0.2288803299092353
9412 98.6217139237409 0.18617587779883818 98.20665522797363 0.2288828179684427
9413 110.3181949204664 0.18617412290638752 109.9031402818484 0.22888051571160523
9414 132.04719727692367 0.18617558300028908 131.63213916646163 0.22888252746177679
9415 162.72606011913854 0.1861742636261845 162.31100520063427 0.22888065487808829
9416 198.68340066477177 0.186175421135818 198.2683428489896 0.228882394646347
9417 236.16948523978317 0.18617417029566327 235.75443054403354 0.22888052545396584
9418 273.1290139963241 0.18617550362331867 272.7139559484219 0.22888254427884364
9419 309.11582579052634 0.18617381283497966 308.70077187981605 0.22888009787531693
9420 343.7922833119149 0.18617575981799822 343.377224660837 0.22888289125992692
9421 374.8979620082798 0.18617332839892162 374.48290914323087 0.22887953665002658
9422 397.35003707757363 0.1861759877990442 396.93497789333054 0.2288831964440394
9423 403.9610436959022 0.18617293763807363 403.54599165238835 0.22887910587584406
9424 388.1254233337613 0.18617596728156177 387.71036417141613 0.228883195063618
9425 346.97318531395604 0.1861728275995792 346.5581334539838 0.22887903237259405
9426 283.8341608732818 0.18617558366384698 283.4191025459083 0.22888274370965608
9427 208.10889305849244 0.18617304813274885 207.6938406325013 0.2288793778583773
9428 132.665233542139 0.18617490489850608 132.2501767187736 0.22888191846690337
9429 69.63283508556057 0.18617348018137414 69.21778161091801 0.22887999446118573
9430 26.882059107429995 0.1861741434990605 26.467003987621865 0.22888097630907012
9431 6.547660990745498 0.18617391707699374 6.132606451599558 0.2288806220689456
9432 5.8232283148304855 0.18617351768578705 5.408174608557281 0.22888018858741802
9433 18.992857047448798 0.1861741949050039 18.577801801615088 0.2288810509287055
9434 39.501153585076175 0.18617313539225372 39.0861007526465 0.2288796970374201
9435 61.35739070683711 0.18617426122376865 60.942335237287544 0.22888120832579362
9436 79.80820223316792 0.18617298119902947 79.3931497576272 0.22887949434168525
9437 91.58026248497292 0.18617415765368303 91.16520718952607 0.22888113779317282
9438 94.95561031732247 0.18617297285306283 94.54055785490574 0.22887948956366683
9439 89.81510022775628 0.1861739646855969 89.40004533010503 0.22888093296565115
9440 77.53096600636161 0.18617302427079957 77.11591340078633 0.22887958130448263
9441 60.65028701198364 0.18617375338518818 60.235232577588086 0.22888068101036385
9442 42.29924862310921 0.18617308210776154 41.88419584058214 0.22887970041930372
9443 25.479830963984796 0.18617356149847297 25.064776968104603 0.22888043438171915
9444 12.434796634326334 0.18617313166312124 12.019743683661156 0.2288798190020573
9445 4.293435424575244 0.18617339391022597 3.8783818214142434 0.2288802092507742
9446 1.0554053285569085 0.18617318186002837 0.6403522100907508 0.2288799366061293
9447 1.858832567355303 0.18617323886201834 1.4437793271461454 0.2288800013471393
9448 5.385096202611983 0.18617324386378922 4.9700429002382345 0.22888005850995996
9449 10.249739004170513 0.18617308712816752 9.834686110932491 0.228879806109854
9450 15.27851774488128 0.18617331628792821 14.863464248992512 0.2288801796008399
9451 19.63665514657628 0.18617294289113492 19.221602572807434 0.2288796308777136
9452 22.83745423176459 0.18617338300767114 22.422400567623054 0.22888028113386383
9453 24.67870933188202 0.18617282233224827 24.263657015523766 0.22887949402600272
9454 25.161363499711623 0.1861734214663282 24.74630973924692 0.2288803389983716
9455 24.416720402364255 0.18617274381896604 24.00166824380454 0.2288794147407497
9456 22.659434976605617 0.18617341446900373 22.24438122597602 0.2288803361605916
9457 20.153896903775326 0.18617271723228784 19.73884478486352 0.2288794016795182
9458 17.190744528998817 0.18617335838118085 16.775690899288062 0.2288802713295771
9459 14.05907510715849 0.18617273856930225 13.644022921123483 0.2288794474657046
9460 11.019256259656808 0.1861732641354975 10.604202835869833 0.22888015965147748
9461 8.27609745031846 0.1861727917173415 7.861045127403783 0.22887953119733534
9462 5.962616164848769 0.18617315182346267 5.54756298678067 0.22888002624463702
9463 4.136032859814187 0.18617285523976299 3.7209803780795063 0.22887962649491775
9464 2.7880001270514994 0.1861730425321939 2.37294718778354 0.22887989673576534
9465 1.8638917529211942 0.18617291011534953 1.448839132360292 0.22887971044555258
9466 1.2857279965930708 0.18617295145806556 0.8706752557444906 0.22887978939051457
9467 0.972405016539587 0.18617294497776055 0.5573523020313059 0.2288797695305206
9468 0.8535604114610019 0.1861728846900245 0.43850781523545335 0.2288797115355241
9469 0.8758679801765543 0.18617295745998835 0.4608152217054563 0.22887980101110955
9470 1.003044003879204 0.18617283983588645 0.5879915036269543 0.22887966041636326
9471 1.2121265579603155 0.18617295226195946 0.7970737951478192 0.22887981055053677
9472 1.4887349406279058 0.18617280912080045 1.0736825046299452 0.22887962687716015
9473 1.8233448353413362 0.1861729376160587 1.4082920896919926 0.22887980803328495
9474 2.209491119534622 0.18617278313041224 1.794438736658681 0.22887959974552913
9475 2.6439274505676225 0.1861729218567197 2.228874725160641 0.2288798035502615
9476 3.1280358219613573 0.186172753751435 2.712983498950069 0.22887956925985317
9477 3.669828845122019 0.1861729111966188 3.25477612911564 0.22887980480976003
9478 4.285792395060186 0.18617271561441914 3.8707401506993704 0.22887952874639647
9479 5.002598576878857 0.1861729090375642 4.587545851498887 0.22887981634240517
9480 5.8585641921229925 0.18617266605925714 5.443512051488655 0.2288794745750801
9481 6.905758991822384 0.1861729165414984 6.490706235100954 0.228879840179931
9482 8.212887611890501 0.18617260408454941 7.797835602880566 0.228879404925386
9483 9.870402411400073 0.18617293390336015 9.455349600129926 0.22887987736678567
9484 11.997710175232006 0.18617252885828522 11.582658328349254 0.22887931802446626
9485 14.754592079814001 0.18617296177443202 14.339539188364258 0.22887992967531215
9486 18.356237754831046 0.18617243824575408 17.941186106206004 0.22887921037928505
9487 23.095484597388438 0.18617300245480053 22.680431593841735 0.2288800010919021
9488 29.370828991950678 0.18617232759388025 28.95577758907634 0.22887907528045548
9489 37.726493436408305 0.1861730606509218 37.31144027691714 0.22888009884024613
9490 48.900135750583104 0.18617218884779996 48.48508466004894 0.2288789016863629
9491 63.88770864613433 0.18617314361870443 63.47265526880346 0.2288802337121712
9492 84.00940175899419 0.18617201012674942 83.5943510751573 0.22887867371012527
9493 110.98484768902492 0.18617326018060507 110.5697940098258 0.2288804190185055
9494 146.96054130323486 0.1861717764081096 146.5454911551488 0.22887837167795247
9495 194.47445569685883 0.18617341708582055 194.05940161368517 0.22888066608784444
9496 256.181799692386 0.18617147343246032 255.76675024119908 0.22887797775447552
9497 334.26652259933235 0.18617360911578257 333.85146801885145 0.22888097136510907
9498 429.15180997803577 0.18617109974714274 428.7367613853093 0.22887749297933735
9499 537.5610553345435 0.18617379731650222 537.146000250198 0.2288812870290562
9500 649.7548537122678 0.1861706935145404 649.3398060439029 0.22887697485043865
9501 747.5000867670827 0.1861738762225608 747.0850314161551 0.22888147470503242
9502 804.469035899393 0.18617036770774528 804.0539889453426 0.22887658634272812
9503 793.0622034001022 0.18617366682498376 792.6471484435975 0.22888128967978455
9504 697.291091161506 0.18617029963093742 696.8760442822262 0.22887657964882402
9505 527.4408295841181 0.186173019352875 527.0257760514263 0.228880513338983
9506 323.73419424880245 0.18617060022988685 323.3191465414867 0.22887710708583922
9507 142.51056752570977 0.18617200515472188 142.0955162992247 0.22887922133033198
9508 30.50740565406262 0.18617115714390145 30.092356500228338 0.22887799669037917
9509 4.962631094116714 0.18617093497740578 4.547582331089887 0.22887782804942175
9510 50.71749321954989 0.18617168365428585 50.302442700926235 0.22887883496936615
9511 131.81719977043028 0.18617012728345364 131.40215286794682 0.22887677520001995
9512 207.76697519635482 0.18617191492142313 207.35192402650682 0.22887925492657835
9513 247.29281932325463 0.18616974543031603 246.87777327777337 0.22887630005095733
9514 237.1116091405004 0.18617172326005563 236.69655833228663 0.2288790849537311
9515 184.33933436128163 0.18616980052508855 183.92428813207763 0.2288764286789169
9516 111.68151338265453 0.18617115782927063 111.2664638348791 0.228878389946167
9517 46.51897235811683 0.18617016544833376 46.10392520540813 0.22887698726036507
9518 9.058911933974498 0.18617043099329605 8.643864047015688 0.2288774559655126
9519 5.302063438419931 0.1861706112028283 4.887015172094992 0.22887765512211003
9520 27.433626079187572 0.186169800397498 27.018579642314336 0.22887663647574008
9521 59.715055034039175 0.18617091232079044 59.30000600217639 0.22887811954199488
9522 85.98622151695648 0.1861694376756927 85.57117590679314 0.22887617248764208
9523 95.59878567891566 0.18617094035007314 95.18373653306408 0.2288782055015111
9524 86.17268028153192 0.18616938802660685 85.75763476128692 0.22887613221838946
9525 62.946361770223504 0.18617069455414917 62.53131316328783 0.22887791238152547
9526 35.44300266628722 0.18616958811428852 35.027956646743505 0.22887643142942665
9527 13.115712335606172 0.1861702829119572 12.700664666296804 0.2288773863974115
9528 1.8147973102357697 0.1861699040139341 1.3997505204353418 0.22887688578649373
9529 2.3646355490069606 0.18616985961880828 1.9495888518147029 0.22887683757344962
9530 11.340610875079847 0.18617018999093604 10.925563390110426 0.22887729497848583
9531 23.205126816153406 0.1861695506156222 22.790080826211785 0.22887643932599713
9532 32.66733451188169 0.18617034455482998 32.25228664623859 0.228877521088273
9533 36.39586647653374 0.18616941430081804 35.980820788545124 0.22887627368779265
9534 33.69400491979797 0.1861703356708324 33.27895706246611 0.22887752166102487
9535 26.16146050956079 0.18616944243520647 25.746414736390015 0.2288763307355661
9536 16.685591564930128 0.1861701950443721 16.270544029312976 0.22887734057278109
9537 8.225498347980334 0.18616958015903123 7.8104522324503165 0.22887653537098612
9538 2.8447590127026356 0.1861699921713166 2.429711947718143 0.22887707281317615
9539 1.2539329373091412 0.186169753363338 0.8388863982392784 0.22887678570652498
9540 2.89400923843803 0.18616980047888088 2.478962619001136 0.22887681895801296
9541 6.394529267006632 0.1861698961744711 5.979482379107073 0.2288769917250885
9542 10.163365542574585 0.18616967132714587 9.748319221428522 0.2288766498189161
9543 12.89430767029025 0.18616996908379932 12.479260601071408 0.22887710013504278
9544 13.866182612504266 0.18616962469960716 13.451136394483619 0.2288765933210406
9545 13.005912787186128 0.186169963446165 12.590865723782622 0.22887709995734118
9546 10.757948671184758 0.18616965328104831 10.342902378268608 0.2288766396351027
9547 7.847282243546881 0.18616989520042387 7.432235334755891 0.22887701359056636
9548 5.024801548463164 0.1861697326577036 4.6097550607458 0.2288767550596601
9549 2.8695881303862634 0.1861697930408791 2.4545414566335557 0.22887688071182824
9550 1.6846639816494975 0.18616983271664383 1.2696172510353214 0.22887689789753213
9551 1.4896054060828186 0.18616968615625165 1.0745589782095784 0.22887674171698852
9552 2.085240963663674 0.1861699272366364 1.6701940045510506 0.228877031875987
9553 3.1543613374325687 0.18616959561210336 2.7393151157999114 0.22887662602055422
9554 4.36379972513353 0.18616999969279724 3.948752591283942 0.22887713415679112
9555 5.4435185715733905 0.18616953096394964 5.028472493235472 0.22887654737396904
9556 6.2318002094594265 0.18617004486803698 5.81675296718892 0.22887719740246895
9557 6.68657462011128 0.18616949103952407 6.271528624197127 0.22887650487462902
9558 6.8714488991864355 0.18617006735780334 6.4564016042917824 0.22887722753684983
9559 6.9271900144756895 0.18616946675358587 6.512144060869643 0.22887648685246073
9560 7.040839747728518 0.1861700786037914 6.6257924295962765 0.2288772395284501
9561 7.420743472399562 0.18616944418966422 7.005697552962581 0.2288764752473163
9562 8.28432884700984 0.18617009390673134 7.869281499936683 0.22887725316642463
9563 9.860812500568716 0.18616940690510997 9.44576664464448 0.22887644901912477
9564 12.41066134721052 0.18617013044397399 11.995613926597747 0.22887729016879735
9565 16.261316563362424 0.18616933692763674 15.846270840604294 0.2288763858304911
9566 21.860988102482853 0.1861702068354492 21.445940522336237 0.22887737331116745
9567 29.8523303102477 0.1861692142720291 29.43728483421273 0.22887626176294276
9568 41.171733865977615 0.18617034426878026 40.756685994130194 0.22887752757864108
9569 57.179313672126476 0.1861690152417102 56.76426860746881 0.22887604941595557
9570 79.82488185324084 0.18617056848066033 79.40983350228262 0.22887778247755666
9571 111.84192772398337 0.18616871071260876 111.42688329742263 0.22887571584813093
9572 156.93537356941974 0.18617091030975327 156.52032448628512 0.22887817282487546
9573 219.85518559228538 0.18616826825613567 219.44014209917856 0.22887522485070955
9574 306.12122689338315 0.18617139807156838 305.70617676504634 0.2288787302652409
9575 420.9236198491031 0.18616766918777974 420.50857762367707 0.22887455623819875
9576 566.483863756491 0.18617202434916572 566.0688122864415 0.2288794457003755
9577 737.0966220270434 0.18616696516928244 736.6815812917966 0.22887377007745702
9578 912.173431857315 0.18617265857254706 911.758379028382 0.22888017036046718
9579 1050.677069251246 0.1861663941745146 1050.2620297195313 0.22887313754016334
9580 1095.5658794723547 0.18617292704938865 1095.1508260640321 0.228880481273178
9581 997.6196597996263 0.18616644381938421 997.2046201462855 0.22887320952148432
9582 754.6508315342352 0.1861723102757378 754.2357794297229 0.22887979423645893
9583 435.81530583448335 0.1861675085824596 435.4002638994042 0.22887442649669412
9584 156.67705990037524 0.18617072744708132 156.26201115170693 0.22887802122123285
9585 13.392079925630986 0.18616926441727494 12.977034241922029 0.22887641929168154
9586 29.56092022385477 0.18616888079353752 29.14587539022867 0.22887595283256076
9587 153.91615223067853 0.18617082747332475 153.50110321233996 0.22887819086524921
9588 297.2524324554287 0.18616763794821112 296.83739024957003 0.2288745679104588
9589 377.6189016856145 0.18617149437257915 377.2038512443472 0.22887894689473282
9590 355.1789836636702 0.18616747279538404 354.7639417885857 0.2288744022890568
9591 247.069476549047 0.18617103928082399 246.65442707530826 0.22887843445793182
9592 113.81225749048636 0.18616833021376744 113.39721376933883 0.2288753909337674
9593 21.55816767643527 0.18616981178189274 21.143120813665895 0.22887705098748357
9594 4.160660787160655 0.18616960623090567 3.7456143314555552 0.2288768494741937
9595 50.01266315178946 0.1861685677329095 49.59761893332439 0.22887565073216568
9596 117.07639639868394 0.18617054103858352 116.66134793885112 0.2288779187942441
9597 160.7320533338211 0.1861679448119761 160.31701043386764 0.22887495514150602
9598 157.1908991973889 0.1861706962904147 156.7758503976713 0.2288781034271655
9599 112.29754146518376 0.18616814295022133 111.88249813206318 0.22887519017036242
9600 53.54114025483609 0.18617011194047284 53.126092693159386 0.22887744973623164
9601 11.386500556577346 0.18616890022955726 10.971455597915742 0.22887605843204684
9602 1.9734715834410523 0.18616922063835176 1.5584259150522661 0.22887644775043442
9603 21.09728216816407 0.18616969501263628 20.682235503952167 0.2288769691992672
9604 50.589165313245765 0.186168541344132 50.17412108687031 0.2288756850313228
9605 70.68863790935222 0.18617009177129243 70.27359038830323 0.2288774292777004
9606 70.56579902275298 0.18616837079963808 70.15075515394796 0.2288754980053891
9607 52.150726091585085 0.18616995441102305 51.735678852593914 0.22887728458015358
9608 26.676691406915243 0.18616868234058287 26.261646867927926 0.22887585664673496
9609 7.03544723268991 0.18616945024399276 6.620401057975581 0.22887672447033588
9610 0.7503747478603184 0.18616920542806692 0.3353290876188344 0.22887645481341715
9611 7.200225750394935 0.18616890268341374 6.785180732921661 0.22887611478986114
9612 19.62807630640803 0.18616961748457 19.21302976136942 0.22887692755403993
9613 29.78498291978557 0.18616858648395437 29.369938566788935 0.22887576651267957
9614 32.27617557852203 0.1861697228904479 31.861128802085435 0.2288770535461444
9615 26.580453033132173 0.1861686007731563 26.165408640398077 0.22887579196093932
9616 16.296356659834377 0.18616951853984035 15.881310311989422 0.22887682930511327
9617 6.564681786798907 0.18616886297825927 6.149636826053061 0.22887609776758772
9618 1.2942780138308918 0.18616915095626183 0.879232442317136 0.22887642055749408
9619 1.5733818589074777 0.18616918959987516 1.1583361929138698 0.22887647639373282
9620 5.76081873939135 0.1861688113500123 5.345773884496122 0.22887604354521604
9621 10.819584261638365 0.18616940775389357 10.40453812153171 0.2288767323527607
9622 13.981191813046408 0.18616863392148003 13.566147329069025 0.22887585005590363
9623 13.914121086352086 0.18616943301898317 13.49907488306099 0.2288767702721124
9624 10.998454028596276 0.18616864896886723 10.583409505331536 0.22887587429587428
9625 6.794759981152092 0.18616928516034034 6.379714083315957 0.22887661267579512
9626 3.121197602627324 0.18616879511120615 2.706152760838211 0.22887604667790704
9627 1.2272102316050093 0.186169054248 0.8121648157198853 0.2288763616371238
9628 1.394881481006547 0.1861689678400729 0.9798362643921514 0.22887624877432278
9629 3.03533856716348 0.18616884496523856 2.6202935863845114 0.2288761358137302
9630 5.120335981783015 0.1861690742129252 4.705290532381103 0.2288763751889861
9631 6.691502443735994 0.18616872947755597 6.276457697088238 0.22887601717019926
9632 7.22559192510364 0.18616906747722303 6.810546484929608 0.2288763726968085
9633 6.749157929746316 0.18616872752943242 6.334113173735582 0.2288760284813018
9634 5.720810446240725 0.186168952576909 5.305765247255693 0.22887624640812324
9635 4.784532875572408 0.18616881358287504 4.369487920513456 0.22887614147607693
9636 4.520929320439973 0.1861687693281585 4.105884510483269 0.22887604062854533
9637 5.294127875986893 0.18616893998080725 4.879082632823518 0.22887630318256763
9638 7.233193121708013 0.18616856616205485 6.8181487465327715 0.22887580901318771
9639 10.331630174636242 0.18616906284596516 9.91658464636278 0.22887646542749668
9640 14.614641917758613 0.18616837691913637 14.199597952727844 0.22887558811163344
9641 20.322488660949492 0.1861691602929797 19.90744289492873 0.22887660572778062
9642 28.0757311501189 0.1861682080695034 27.660687559446757 0.2288753826026406
9643 39.02288120211072 0.18616923896735865 38.60783522802464 0.22887673511871945
9644 54.99133430330486 0.186168036791279 54.57629110380618 0.22887516270740163
9645 78.69033799985624 0.18616933069545247 78.27529177420598 0.22887689495480315
9646 113.98806612194599 0.18616781619463055 113.57302343602557 0.22887486972580087
9647 166.27954479044277 0.18616948243457376 165.86449816193004 0.22887714607816922
9648 242.79167278357352 0.18616748480446946 242.3766308716588 0.22887442711025865
9649 352.5440970722279 0.18616973814205293 352.12904978639926 0.22887754768656873
9650 505.0411564163933 0.1861669852912621 504.6261156659856 0.2288737651164455
9651 706.4450465797852 0.1861700977704973 706.0299983767071 0.22887810530750424
9652 950.9604623507958 0.18616631642028247 950.5454231418054 0.22887289257000967
9653 1207.6983964703365 0.18617042273158008 1207.2833474035579 0.22887864404723648
9654 1408.244711985367 0.18616565090220696 1407.8296742736325 0.22887206083241576
9655 1454.9385885654349 0.1861703205896624 1454.5235396038086 0.22887864103684558
9656 1269.2937768602435 0.18616541703899056 1268.8787395658496 0.22887187735482808
9657 870.571530429115 0.186169322737568 870.1564836697813 0.22887743659612725
9658 407.4157642346344 0.18616596847325553 407.00072543655403 0.2288728296071635
9659 80.41756341520941 0.18616754279867273 80.00252073152612 0.2288751408846227
9660 7.066647281499272 0.186167002850099 6.651605827161113 0.22887445148805946
9661 154.9001691215738 0.1861657938759721 154.48513047155308 0.22887285614476563
9662 382.55412561983064 0.18616773122548289 382.13908226734026 0.2288756212648751
9663 531.4505893286519 0.18616481078423877 531.0355529053442 0.2288716125234706
9664 510.25955014163026 0.18616755474463598 509.8445070611471 0.22887552573850659
9665 340.0034934575763 0.1861648323400202 339.58845685933983 0.22887176589648525
9666 133.35971072036745 0.18616647662382915 132.944670078449 0.2288741652946122
9667 11.968249464464904 0.18616554398250482 11.553211040984454 0.22887287949794607
9668 23.91186205544124 0.18616514103791976 23.49682449742365 0.22887241697967423
9669 124.69897670183296 0.18616622574628422 124.28393653874242 0.22887393734424358
9670 223.16914254792374 0.18616429142301164 222.7541069406377 0.2288713158630121
9671 247.14958821682183 0.1861662725259872 246.73454784115796 0.2288741031378696
9672 185.61063129226653 0.1861642414246025 185.19559573691507 0.22887131392685997
9673 86.21643568961098 0.18616560439928218 85.80139681897406 0.22887326623763596
9674 14.247212820326727 0.1861647788175675 13.832175917941898 0.22887212356726302
9675 5.59340282987056 0.18616466853551417 5.178366124099177 0.22887203723586902
9676 48.20748897660879 0.18616535929934008 47.7924506319774 0.228872985332052
9677 99.46167098382831 0.18616403379825444 99.04663574560557 0.22887120442448827
9678 119.76355150097852 0.18616550806512153 119.34851274969543 0.22887324321797484
9679 97.44127117845744 0.18616397548775118 97.02623604493533 0.22887115803437075
9680 51.14476776926696 0.18616512913832914 50.72972987450066 0.2288727656279696
9681 12.063394139880879 0.18616437143776376 11.648358034418795 0.22887173402432115
9682 1.098624996474486 0.18616450852518357 0.6835885439873292 0.22887194396197336
9683 17.234983493037586 0.18616484818402657 16.81994622991847 0.22887241493508573
9684 42.60068279757896 0.18616404520022656 42.185647423561 0.22887132881773392
9685 57.21874331428874 0.18616505939519137 56.80370553100104 0.22887272389250357
9686 51.969078465709515 0.18616396299443633 51.5540432697563 0.22887123295878187
9687 32.145534318284064 0.18616490191885993 31.730496895384803 0.22887252098040195
9688 11.294486029247196 0.18616421635424554 10.8794502175297 0.22887159536324944
9689 1.1064775775202476 0.1861645328044499 0.6914410219441511 0.2288720227716466
9690 4.520010840000105 0.18616457531166428 4.104974167148934 0.22887209753950707
9691 15.704955081679284 0.18616421169366204 15.28991928237631 0.22887158760931287
9692 25.4062548644834 0.1861648001687349 24.99121765507799 0.22887240923667737
9693 27.194562471436388 0.18616411391501786 26.779526898655497 0.22887145886587162
9694 20.70552158706877 0.18616478779596493 20.290484408890382 0.2288723903824225
9695 10.611263100615911 0.18616424828828076 10.196227203162653 0.22887164916497776
9696 2.841482235521122 0.18616460294094378 2.4264455008258805 0.22887213175429763
9697 0.8582319060565793 0.18616449194260537 0.4431954265033331 0.22887198761064073
9698 4.162509969222274 0.18616439959789566 3.747473722767944 0.2288718468564345
9699 9.401476349108114 0.1861646894530371 8.98643940079612 0.2288722588589569
9700 12.851908439734617 0.18616430763328315 12.43687241588962 0.2288717162117128
9701 12.569419538029875 0.1861647482757232 12.154382453936226 0.22887233581792576
9702 9.087114890177203 0.18616436517290685 8.672078731830972 0.22887179317332443
9703 4.605989373730783 0.18616467640489287 4.1909524668257205 0.22887223050017
9704 1.4515621437956558 0.18616452059290026 1.0365256172640533 0.2288720059387021
9705 0.7987737963948183 0.1861645537478573 0.38373718857418637 0.22887205407277467
9706 2.289896685872078 0.1861646812252706 1.874859779041037 0.22887222560577003
9707 4.5447280006665745 0.1861644700038884 4.129691599269435 0.22887193139325115
9708 6.089165962822208 0.18616477178906904 5.674128843176744 0.22887234785639562
9709 6.12566666369993 0.1861644739996158 5.710630258876531 0.22887193082378346
9710 4.790384528314431 0.1861647697424884 4.3753474168835425 0.22887234168840012
9711 2.885409362545579 0.18616455872947968 2.4703727607841284 0.22887204303197076
9712 1.3405897067229455 0.18616470443764088 0.9255527544237536 0.22887224786155103
9713 0.732256574671504 0.18616467828708022 0.31721969200113603 0.22887220438328773
9714 1.080943812742888 0.18616462961948838 0.6659070421986224 0.2288721409247773
9715 1.9602221859430171 0.1861647792303805 1.5451850659477557 0.22887234076488097
9716 2.7916334204358075 0.18616459082050169 2.376596745395061 0.22887208422024505
9717 3.143571757245137 0.18616482770421308 2.7285345242097065 0.22887240533121744
9718 2.895221639766355 0.18616460583387345 2.4801849312297803 0.22887210270270095
9719 2.2230861290411923 0.18616482047508418 1.8080489149128756 0.2288723936532328
9720 1.4580113304452205 0.1861646636105971 1.042974485612536 0.2288721812220873
9721 0.9069885230297248 0.18616477885333746 0.49195140895501377 0.2288723352213735
9722 0.7259844150685575 0.18616473629890937 0.31094739754691325 0.2288722812227349
9723 0.8865759789127998 0.18616473299636352 0.4715389741312255 0.22887227178521088
9724 1.2279289262043647 0.18616479531382685 0.8128917677518884 0.2288723631386494
9725 1.551661386763207 0.18616470661718398 1.1366244439162128 0.22887223622981026
9726 1.710037663705044 0.18616482344065016 1.2950004370651658 0.2288724031992281
9727 1.6533106342537391 0.1861647088606166 1.238273684120825 0.22887224127229755
9728 1.427338856700215 0.18616481893414322 1.0123016387137458 0.22887239905232595
9729 1.13455923618398 0.18616473454755683 0.7195222219003249 0.2288722797360984
9730 0.8824960417092049 0.18616479215324294 0.46745888448316897 0.22887236507279302
9731 0.7424716227117341 0.1861647700086438 0.3274345200651325 0.2288723326379578
9732 0.7315127004863619 0.18616475829119938 0.3164756198763744 0.22887232231878804
9733 0.818323063063066 0.1861648004978372 0.403285883061103 0.22887237950412576
9734 0.9451226596721019 0.1861647303281511 0.5300856405471491 0.22887228879680172
9735 1.0535673376109 0.18616481590120665 0.6385301154110856 0.22887240629860783
9736 1.104636686382956 0.18616471491324657 0.6895996977179472 0.22887227375176233
9737 1.08720336388633 0.18616481313194297 0.6721661420314127 0.22887240872297454
9738 1.0152707848096187 0.1861647117728239 0.6002337962070822 0.22887227682971262
9739 0.9177270892791607 0.18616479534869415 0.5026899028199847 0.22887239111048188
9740 0.8258617677905641 0.18616471567683557 0.4108247613107976 0.22887229080293095
9741 0.7632360815677242 0.18616476927349285 0.3481989495915496 0.2288723627026816
9742 0.7404602695446636 0.18616471942198917 0.32542324439774567 0.2288723057249287
9743 0.7552210320087505 0.18616474217355516 0.34018395636891235 0.2288723334662829
9744 0.7961795944488089 0.18616471648272948 0.38114256533567603 0.22887231263040336
9745 0.8486015446846131 0.1861647196783472 0.4335645139498461 0.22887231105641992
9746 0.8996772194759934 0.1861647025459791 0.4846402112453368 0.2288723056846776
9747 0.9421886912119555 0.18616470491681988 0.5271516867032267 0.2288722995919089
9748 0.9760707535236587 0.18616467575707285 0.561033795215506 0.2288722825510798
9749 1.008187140144031 0.18616469886124457 0.593150141196641 0.22887230008614537
9750 1.0511339346528565 0.18616463594392849 0.6360970553466135 0.22887224336231451
9751 1.1220449489011293 0.18616470145746902 0.7070079354962182 0.22887231194744206
9752 1.2423148671485917 0.18616458326097815 0.8272780949635222 0.22887218892409134
9753 1.43900187845153 0.1861647131074681 1.023964830413397 0.22887233493066464
9754 1.7485693168593768 0.18616451662625963 1.3335326815452277 0.22887211868788943
9755 2.223741990796787 0.18616473624614888 1.8087048833991055 0.22887237115153242
9756 2.944628976691461 0.18616443210075956 2.5295925158584893 0.22887202873221227
9757 4.036167730272837 0.18616477701588957 3.6211305261370645 0.22887242711988304
9758 5.6953138696182295 0.18616432107072917 5.280277638929515 0.22887190961798498
9759 8.23391276945126 0.18616484732305252 7.818875406017577 0.22887251611063053
9760 12.146663552528453 0.18616416780579434 11.731627641099504 0.22887174362315524
9761 18.21973744336238 0.18616496781875522 17.80469981403309 0.22887266151053778
9762 27.703524237894694 0.18616394574178266 27.28848879155938 0.22887150059353037
9763 42.586125977929264 0.18616517246222863 42.17108790355098 0.22887290191604928
9764 66.01627962355909 0.18616361194577447 65.6012448798331 0.2288711317802033
9765 102.93665788595338 0.18616551467511572 102.5216190732775 0.22887329800076645
9766 160.9595156685765 0.1861631009968325 160.54448200448152 0.22887056309816572
9767 251.40405960704962 0.1861660708679952 250.98901959987427 0.22887393630736197
9768 389.99656022371823 0.18616232852120118 389.5815281955976 0.2288696995993951
9769 595.7868195510172 0.18616691886048214 595.3717777279334 0.22887490422333617
9770 884.8280744975002 0.18616124855972851 884.413044757241 0.22886849169947054
9771 1253.095464082491 0.18616801212398687 1252.680419924176 0.2288761461908491
9772 1645.1397424148 0.18616008455264282 1644.7247151318456 0.22886719840143302
9773 1924.1672324465399 0.18616882076759994 1923.7521865678057 0.22887705796656302
9774 1898.0877140119132 0.18615974722528694 1897.6726874110525 0.2288668536355783
9775 1459.9192345777003 0.18616811302289615 1459.5041902110831 0.2288762535943316
9776 761.3277399130882 0.18616142078417916 760.91270971368 0.22886877862398727
9777 177.83129254185275 0.1861653545615951 177.41625403909012 0.2288731482010488
9778 12.249600144790781 0.18616452422035154 11.834563317987174 0.22887230258325564
9779 252.98467062273554 0.1861622493933778 252.5696387102962 0.2288696630459303
9780 621.211973322595 0.18616681671836113 620.7969316090824 0.2288748967941898
9781 796.9485955076011 0.18616092484180446 796.5335663810724 0.22886820168681543
9782 642.277966945748 0.1861667281260494 641.8629254284979 0.22887478912397857
9783 294.4000519311047 0.18616213940017562 293.98502017838155 0.2288696133230223
9784 35.561686090511905 0.18616449380468952 35.14664933683846 0.22887225986875812
9785 35.08079958085282 0.18616461005082266 34.66576253446242 0.2288724363395816
9786 221.30381272009024 0.18616217761727696 220.88878089770068 0.22886964477224997
9787 383.5832939648903 0.18616607473855468 383.16825377907423 0.22887411107753786
9788 369.53957874996763 0.18616165329835987 369.12454803107136 0.22886906559790648
9789 203.71336747833777 0.18616544043111824 203.29832863551707 0.22887340238957316
9790 40.70992720545279 0.1861630363806237 40.29489351993352 0.22887064913864563
9791 7.626718151166383 0.18616355409867294 7.211683324090964 0.2288712729767462
9792 95.37499120826725 0.18616476628620554 94.95995381519482 0.2288726267862185
9793 192.17654524706654 0.186162242690825 191.76151321315658 0.22886979121914838
9794 200.34162201891013 0.18616524888798636 199.92658357742738 0.22887319259475056
9795 119.06832322738981 0.18616249322937106 118.65329065724858 0.22887007691185718
9796 28.224012349034403 0.18616427678138042 27.80897596135513 0.22887211089789208
9797 2.4937173764518525 0.1861637465384865 2.0786821316476822 0.2288714982656838
9798 45.37056776728279 0.18616297253387756 44.95553414470009 0.22887065004882876
9799 99.73954569555146 0.18616465646529257 99.32450850523935 0.22887253384681033
9800 109.84770133274525 0.18616253716356215 109.43266862745567 0.22887016812600627
9801 69.90230727813402 0.1861644507441201 69.48727051695917 0.2288723104307296
9802 19.782919274210236 0.1861631666199649 19.367885220442687 0.22887088714758094
9803 1.210045667860678 0.18616349654125391 0.7950109284488618 0.2288712428705622
9804 20.6053659354488 0.1861640761075981 20.190329938804734 0.22887192053646568
9805 50.41437360122408 0.18616275623744366 49.999340426894506 0.22887041809213168
9806 59.727713902427446 0.18616438591124015 59.31267724167117 0.2288722748450392
9807 41.595516871760516 0.18616281710789767 41.18048355537598 0.22887049927663686
9808 14.342949105692066 0.18616390946958128 13.927913455915634 0.22887174030684967
9809 0.8645081927259949 0.18616346069557277 0.44947349345646315 0.2288712385739589
9810 8.071148505474383 0.18616317378211894 7.656114418353781 0.22887091333848336
9811 24.167245047750296 0.1861640120361254 23.75220916318156 0.22887187253260954
9812 32.339860502540525 0.18616282148208463 31.924827160296832 0.22887052076160574
9813 25.84777893551063 0.18616400976367076 25.432743046225163 0.22887187952179366
9814 11.63711420015415 0.18616304313903181 11.222080378895892 0.2288707781192241
9815 1.8348672014892855 0.18616354649849173 1.4198322905463088 0.22887136444448516
9816 2.661564744595131 0.18616351538247913 2.2465299095485065 0.22887131966414587
9817 10.491039789063066 0.18616307435316282 10.076005876119163 0.2288708385907398
9818 16.788579638096643 0.18616377701079848 16.373544237262866 0.22887162382297754
9819 16.007219888292926 0.1861629555967558 15.592186220892849 0.22887071180332172
9820 9.445987422948546 0.18616363485085993 9.030952316062761 0.22887147203492464
9821 2.8310262796839796 0.1861631897378841 2.415992106167056 0.22887098377903906
9822 0.8641329836892009 0.18616325964598165 0.44909866690603534 0.22887105713718386
9823 3.7099118420970316 0.1861634936261711 3.294877013852751 0.2288713346181094
9824 7.783148852584733 0.18616297031720783 7.368115142776576 0.22887073949094977
9825 9.295328689922886 0.1861635872666512 8.880293654695608 0.22887144796062672
9826 7.216857897396985 0.18616295073960282 6.801824219772614 0.22887072688476776
9827 3.503820129223296 0.1861634110100948 3.088785461724835 0.22887125648836645
9828 0.9998892113986332 0.18616313781304158 0.584855125649965 0.22887094793562657
9829 1.1034415050561983 0.1861631225181034 0.6884074440720325 0.2288709384660624
9830 3.0107700147599297 0.18616332396889887 2.5957355228066312 0.22887116798439935
9831 4.761213231849174 0.1861629294506387 4.346179573752917 0.2288707286456179
9832 4.917596353998152 0.18616334483587677 4.502561807922829 0.22887120123944604
9833 3.508918424509431 0.18616292391772404 3.093884769441906 0.22887073114980108
9834 1.708039770816745 0.18616319061411496 1.2930055435467966 0.22887103665583322
9835 0.751303965313057 0.18616304125314384 0.33627005120932396 0.22887087285058919
9836 1.0408032525662574 0.18616297839642462 0.6257694675457424 0.22887080662409046
9837 2.0295684530881912 0.1861631418175666 1.6145343154069185 0.22887099586370607
9838 2.799641134630501 0.18616283994129307 2.384607634571507 0.22887066011770124
9839 2.7763561092008953 0.1861631267617286 2.3613219940199195 0.2288709884192469
9840 2.05339442411854 0.18616282598434813 1.6383609436108573 0.22887065452333458
9841 1.190389131832025 0.186162997389713 0.7753552824808386 0.22887085196147341
9842 0.73672043773096 0.18616288991337507 0.32168681064170185 0.22887073717588305
9843 0.863806155602078 0.18616283129509786 0.44877265014048345 0.2288706741664967
9844 1.3285571013902475 0.18616294175526363 0.9135233532396326 0.22887080639535115
9845 1.7190991614826068 0.18616271263127399 1.3040658987274287 0.22887055012390412
9846 1.7585594080075797 0.18616291817638986 1.3435256992076796 0.22887079062351007
9847 1.4560605779682687 0.18616267500850212 1.0410273851778218 0.2288705177819447
9848 1.0413784486810744 0.1861628178527347 0.6263449424190715 0.2288706884092681
9849 0.7730837936531016 0.18616269135298155 0.358050555828203 0.22887054647191707
9850 0.7699526241294625 0.18616268812705508 0.3549193826704666 0.22887055333194092
9851 0.9663155139888555 0.1861627050368893 0.5512822368614946 0.22887057209047174
9852 1.1914742074889046 0.18616258414851167 0.7764411755121305 0.2288704478282625
9853 1.2966262807349007 0.1861626717932002 0.8815930644743323 0.22887054446736838
9854 1.2415044849492451 0.18616253341940486 0.8264715483938311 0.22887040313600931
9855 1.0978168113283469 0.18616258341919328 0.682783773775061 0.22887045413409246
9856 0.986537939730206 0.18616252627973273 0.5715050048830156 0.2288704085674576
9857 1.0015928091303734 0.18616246349877258 0.5865600181852876 0.2288703274463133
9858 1.1685337525747097 0.1861625313190588 0.7535007922707525 0.2288704289848983
9859 1.455615794372759 0.18616234496006098 1.0405832482634554 0.2288702011492428
9860 1.821312397557388 0.18616252015994014 1.4062794444922466 0.22887043290520104
9861 2.266643938017334 0.18616224721549088 1.8516115943744813 0.22887009642736214
9862 2.8676539937920418 0.18616248503723423 2.4526210962369235 0.22887041251788381
9863 3.783575997972013 0.18616216568958802 3.3685438253997044 0.2288700068827201
9864 5.2563715710428704 0.18616244165525997 4.84133874222616 0.2288703871614497
9865 7.626987274354645 0.18616207549366443 7.211955296476007 0.22886990238497384
9866 11.393572903767527 0.18616242059302598 10.978540089147575 0.22887039402692566
9867 17.331100126282006 0.18616194208312611 16.916068443576954 0.22886974062192633
9868 26.693421885459852 0.1861624563680332 26.278388952592834 0.22887047649898298
9869 41.52613588825563 0.186161729173876 41.111104683812606 0.22886947526915066
9870 65.14652203167032 0.18616258226951585 64.73148876995553 0.2288706794452649
9871 102.85729275591434 0.18616139762055717 102.44226230463188 0.2288690536619117
9872 162.97979753418076 0.1861628326190013 162.5647636482378 0.2288710533239439
9873 258.13214220140605 0.18616089659035567 257.71711289869944 0.22886840611623896
9874 406.3597010417388 0.18616324177287408 405.94466614607086 0.2288716538950323
9875 630.4220741092635 0.18616016409200054 630.0070464954555 0.22886744971599265
9876 951.5684227563705 0.18616380046637993 951.153386469242 0.228872486662099
9877 1370.2352866554847 0.1861591959468948 1369.8202612727935 0.2288661867443747
9878 1828.8188120603518 0.18616427841174765 1828.4037745107096 0.2288732712305065
9879 2170.372377331668 0.18615828735232684 2169.9573540015326 0.22886504278290268
9880 2162.8181472846377 0.1861639492019446 2162.4031102911304 0.22887304430550276
9881 1665.522591208644 0.18615821216437559 1665.1075678701336 0.22886512634594458
9882 853.8108612286616 0.18616206329421403 853.3958284441735 0.2288707211938512
9883 182.80810835584347 0.18615936718101378 182.39308199207048 0.22886699659197865
9884 15.460737506219232 0.18615930507778855 15.045711061092053 0.22886714004938938
9885 321.41415248750855 0.18616073244515127 320.9991225942973 0.22886916076603867
9886 748.3596921277425 0.18615734381595855 747.9446701915365 0.22886459239007192
9887 914.7740285315232 0.1861608221778911 914.3589981557082 0.22886955363719294
9888 687.6988345916816 0.18615710152057818 687.2838130765579 0.22886441360308651
9889 274.740743416712 0.18615921208570513 274.32571663120075 0.22886757342555802
9890 20.60398691899789 0.18615817391577485 20.18896265504547 0.22886609003664576
9891 81.62138040264058 0.18615709916650905 81.20635848530115 0.22886481817292795
9892 316.1125510215886 0.18615907538315885 315.6975244061932 0.22886754001224996
9893 460.5892676124392 0.18615605921748382 460.1742480755044 0.22886347771729856
9894 378.6712567055442 0.18615860434873344 378.2562310084455 0.22886709274992612
9895 162.96629798246735 0.1861565259670559 162.55127724615593 0.2288642103443669
9896 16.235893773857235 0.18615702664081601 15.820871671354283 0.22886507586213678
9897 43.289624748651875 0.18615758237408944 42.874601391571304 0.22886577470648717
9898 170.31317267430504 0.18615570423233269 169.89815363049814 0.2288633395745476
9899 246.58475920863754 0.18615790144449604 246.16973496964982 0.22886633754321806
9900 197.2190969606351 0.18615559198366108 196.80407814373103 0.22886322492043065
9901 79.44763757572252 0.1861570526737855 79.03261523208339 0.22886529096534916
9902 5.937267038727296 0.1861564348002808 5.522246185946784 0.22886441798023177
9903 28.086607841379546 0.18615582936777142 27.67158832008687 0.22886369192490785
9904 98.91185662179184 0.1861571735109778 98.49683397122394 0.22886547705693255
9905 135.64470283025105 0.18615528708155768 135.22968456089632 0.22886298227315735
9906 103.30458332047805 0.18615702715118224 102.88956095863188 0.22886533469498183
9907 38.398999881912985 0.18615570774229243 37.98398060724985 0.22886356692084345
9908 1.7060014447200826 0.1861561886049733 1.2909810153456074 0.22886424076950213
9909 16.936403783321683 0.18615649209733906 16.5213826504299 0.22886464079444419
9910 55.845103422397486 0.18615547991200398 55.430084638879215 0.22886330360626467
9911 74.31404182298506 0.1861568399048559 73.89901986232825 0.22886512075196536
9912 55.71629640309814 0.1861554666726059 55.301277641473526 0.22886329495200694
9913 20.7511024017114 0.18615650618420337 20.336081218509726 0.22886467701746915
9914 1.3313202237238468 0.18615601414908287 0.9163001743763207 0.22886403519844345
9915 9.355591655288189 0.1861559168258585 8.940571853241433 0.22886388522089607
9916 29.9290684232136 0.18615654496096365 29.514047136419546 0.2288647418330915
9917 40.096686588212776 0.18615564163439297 39.68166742969503 0.22886351688335294
9918 30.92000764694804 0.1861566280657597 30.5049861825645 0.22886483631778096
9919 12.60413289755016 0.18615586367697118 12.189113215933974 0.22886381793921476
9920 1.6090047280841873 0.18615632339338928 1.1939839983149134 0.22886440637588445
9921 4.827762261740561 0.18615631429098325 4.412741528882039 0.22886441856753886
9922 15.444734643117934 0.18615601594077444 15.02971464925078 0.22886397792638113
9923 21.647715654160177 0.18615660059014086 21.232694268738893 0.22886478483114314
9924 17.878664523251395 0.18615600382809755 17.463644563873498 0.2288639555497963
9925 8.378913869759602 0.18615656698891847 7.963892591635237 0.22886471113544704
9926 1.583711641763203 0.18615626917355602 1.1686910628852376 0.2288643097044092
9927 2.065253457774573 0.18615637074920158 1.6502326690732578 0.22886441795211354
9928 7.409754827138356 0.18615656960988194 6.994733552854571 0.22886470467390266
9929 11.637843246768561 0.186156269326015 11.222822717310368 0.22886426013217886
9930 10.909480043264985 0.18615669310914834 10.494458499384885 0.22886485077095003
9931 6.281766210880872 0.18615637786893588 5.866745438212486 0.22886439479945087
9932 1.8601170220996888 0.18615662888020215 1.4450956566930184 0.22886473652646822
9933 0.8255369752043631 0.18615660855298016 0.41051566830121894 0.22886469835016407
9934 3.032977142932609 0.18615652812256536 2.617956042121835 0.22886457268820884
9935 5.796047034248917 0.18615679000269864 5.38102531149511 0.2288649327511088
9936 6.545606205891887 0.18615653816511743 6.1305851035854175 0.22886456414135195
9937 4.840570875267132 0.18615682727357713 4.425549081295569 0.22886496669798656
9938 2.278488593736947 0.186156681501162 1.8634671693840972 0.22886474285168787
9939 0.8263210815475996 0.18615676363992845 0.4112994580336244 0.2288648598740468
9940 1.21404994646869 0.18615686469276294 0.7990281019816996 0.22886497979422749
9941 2.6245512745068904 0.1861567154456318 2.2095297857983582 0.22886477326290053
9942 3.637388618882585 0.18615697673060982 3.2223665210110464 0.22886512114092855
9943 3.432747973268063 0.18615676312111734 3.0177263909584795 0.22886481918846618
9944 2.2864376577923164 0.18615698007192089 1.871415563716886 0.22886511400350926
9945 1.137018938488367 0.1861568957228755 0.721997058599973 0.22886498416551868
9946 0.7497439252344943 0.18615692529978112 0.33472197313520213 0.2288650267995111
9947 1.1849689024621655 0.18615703740880982 0.7699467003191922 0.2288651647341635
9948 1.8965111954395788 0.18615689503050667 1.4814893277289443 0.22886497268012798
9949 2.251202430449992 0.1861571162673563 1.8361800520376328 0.22886526214500275
9950 2.0020304992838227 0.18615693647070597 1.5870085458330594 0.2288650169800572
9951 1.3855875182808004 0.18615711557978165 0.9705651498116018 0.22886525288941706
9952 0.8560254323923546 0.1861570351618343 0.441003256539727 0.2288651406907934
9953 0.7222106917523048 0.18615707427067946 0.3071884279385996 0.22886518954302573
9954 0.9627442185665954 0.18615713803820066 0.5477218087807472 0.22886527174764765
9955 1.3081145564377166 0.18615704801193428 0.8930923606175097 0.22886514780827258
9956 1.4749721825744742 0.18615719767670488 1.0599496392730434 0.22886534562472588
9957 1.3597647428190272 0.1861570680431049 0.944742504553815 0.2288651702221073
9958 1.070287898315271 0.18615720253393345 0.6552653490870963 0.22886534669424116
9959 0.8098827433271099 0.1861571264350556 0.39486037102347354 0.22886524586858065
9960 0.7235970635969247 0.18615717614961647 0.308574580326237 0.22886530712107117
9961 0.8156471531694529 0.1861571905515204 0.4006246324836974 0.22886533013423507
9962 0.975984900625365 0.18615715357957416 0.5609624723502659 0.22886527469552492
9963 1.0745161354848634 0.18615722974263307 0.6594935244810761 0.22886538126115422
9964 1.0477327049062883 0.1861571564492605 0.632710269700234 0.22886527875679377
9965 0.9246906611234961 0.18615723410204046 0.509668041070988 0.2288653859504677
9966 0.7896011352703287 0.18615718296967415 0.37457863574782563 0.22886531655282896
9967 0.7184128381900089 0.18615721546103972 0.3033902621058359 0.22886536062313328
9968 0.7341291034095859 0.18615721502765928 0.3191065253684681 0.22886536301345856
9969 0.8038279903201568 0.18615719466163758 0.38880546170664926 0.22886533395186995
9970 0.8698156277897686 0.18615723336922238 0.45479300280349566 0.22886539161705055
9971 0.8887033554316298 0.1861571866735143 0.4736808422912434 0.22886532646687208
9972 0.8536276999714624 0.18615722955810762 0.43860507963723677 0.22886539077611798
9973 0.7904786855370235 0.1861571931548215 0.37545615201964994 0.22886534036255204
9974 0.7362008956793276 0.18615720843016106 0.32117832009321806 0.22886536715594852
9975 0.7155919008287375 0.18615720477931744 0.3005693333336004 0.22886536271581961
9976 0.7300181540049737 0.18615718213342433 0.31499563440168754 0.2288653374698618
9977 0.7616118663999702 0.1861572092931209 0.34658928052669596 0.2288653765801534
9978 0.7870901645815185 0.18615716149224817 0.3720676864721182 0.22886531661715218
9979 0.7914572245859918 0.1861571991813008 0.3764346538758685 0.2288653715288225
9980 0.7742281880166381 0.18615715033583646 0.35920572779651616 0.22886530988428538
9981 0.746586281854988 0.18615717477521307 0.33156375915846237 0.2288653479213125
9982 0.7230574700315021 0.18615714510718592 0.3080350125281481 0.22886531239616809
9983 0.7133073878780262 0.18615714232081937 0.2982849313043746 0.22886531425283224
9984 0.718245988436185 0.18615713850107599 0.3032235358245488 0.22886531411056024
9985 0.7314201104133526 0.18615710941138783 0.3163977201123746 0.2288652808895902
9986 0.7437640144813654 0.18615712411417296 0.32874158415991994 0.22886530620727255
9987 0.7485714574000588 0.18615708090466876 0.333549122032072 0.22886525446331807
9988 0.74420910448146 0.1861570994462329 0.32918671982413666 0.22886528521109045
9989 0.733789548001202 0.1861570572698728 0.3187672551368739 0.22886523559445537
9990 0.7226786241048169 0.18615706620115816 0.30765630449572584 0.2288652534079329
9991 0.7155162189075843 0.1861570354943109 0.30049396328369365 0.22886522012957974
9992 0.714249874483597 0.18615702849237056 0.2992276296037558 0.22886521638747054
9993 0.7178373098127879 0.18615701138423485 0.30281509613221796 0.22886520229633509
9994 0.723355754566944 0.1861569904056261 0.30833358445746706 0.22886517970385076
9995 0.7276873381453168 0.18615698178301987 0.31266517861613 0.2288651777461669
9996 0.728903305844822 0.18615695424160866 0.3138812051374705 0.22886514646574285
9997 0.7268216834797729 0.18615694571582952 0.31179959264035306 0.22886514512359035
9998 0.7226994849843212 0.18615692003631382 0.30767744827093596 0.2288651166770715
9999 0.7183994350344103 0.1861569042606145 0.3033774248849648 0.22886510588883105


==> data/high_frequency/pinn_predictions_eigenvalues.dat <==
# Time-series Predictions from PINN
# Columns: Time (s), Delta (rad), Omega (rad/s), Voltage (pu)
t d omega v
0.000000e+00  4.876101e-05  5.346535e-06  9.999726e-01
4.004004e-03  2.241488e-04  4.330150e-04  1.000383e+00
8.008008e-03  3.996256e-04  8.605470e-04  1.000792e+00
1.201201e-02  5.751983e-04  1.287940e-03  1.001200e+00
1.601602e-02  7.508738e-04  1.715193e-03  1.001607e+00
2.002002e-02  9.266589e-04  2.142302e-03  1.002012e+00
2.402402e-02  1.102561e-03  2.569266e-03  1.002416e+00
2.802803e-02  1.278586e-03  2.996083e-03  1.002819e+00
3.203203e-02  1.454741e-03  3.422750e-03  1.003221e+00
3.603604e-02  1.631033e-03  3.849266e-03  1.003622e+00
4.004004e-02  1.807470e-03  4.275628e-03  1.004021e+00
4.404404e-02  1.984057e-03  4.701834e-03  1.004420e+00
4.804805e-02  2.160801e-03  5.127881e-03  1.004817e+00
5.205205e-02  2.337711e-03  5.553769e-03  1.005213e+00
5.605606e-02  2.514791e-03  5.979494e-03  1.005608e+00
6.006006e-02  2.692050e-03  6.405055e-03  1.006001e+00
6.406406e-02  2.869493e-03  6.830449e-03  1.006394e+00
6.806807e-02  3.047128e-03  7.255675e-03  1.006785e+00
7.207207e-02  3.224962e-03  7.680729e-03  1.007175e+00
7.607608e-02  3.403001e-03  8.105611e-03  1.007565e+00
8.008008e-02  3.581252e-03  8.530318e-03  1.007953e+00
8.408408e-02  3.759723e-03  8.954848e-03  1.008340e+00
8.808809e-02  3.938419e-03  9.379198e-03  1.008725e+00
9.209209e-02  4.117347e-03  9.803367e-03  1.009110e+00
9.609610e-02  4.296514e-03  1.022735e-02  1.009494e+00
1.001001e-01  4.475928e-03  1.065115e-02  1.009877e+00
1.041041e-01  4.655594e-03  1.107477e-02  1.010258e+00
1.081081e-01  4.835520e-03  1.149819e-02  1.010639e+00
1.121121e-01  5.015712e-03  1.192142e-02  1.011018e+00
1.161161e-01  5.196177e-03  1.234446e-02  1.011397e+00
1.201201e-01  5.376921e-03  1.276730e-02  1.011774e+00
1.241241e-01  5.557952e-03  1.318995e-02  1.012150e+00
1.281281e-01  5.739276e-03  1.361239e-02  1.012526e+00
1.321321e-01  5.920900e-03  1.403464e-02  1.012900e+00
1.361361e-01  6.102830e-03  1.445667e-02  1.013274e+00
1.401401e-01  6.285073e-03  1.487851e-02  1.013646e+00
1.441441e-01  6.467636e-03  1.530013e-02  1.014017e+00
1.481481e-01  6.650525e-03  1.572155e-02  1.014388e+00
1.521522e-01  6.833747e-03  1.614275e-02  1.014757e+00
1.561562e-01  7.017309e-03  1.656374e-02  1.015126e+00
1.601602e-01  7.201217e-03  1.698452e-02  1.015493e+00
1.641642e-01  7.385478e-03  1.740507e-02  1.015860e+00
1.681682e-01  7.570098e-03  1.782541e-02  1.016226e+00
1.721722e-01  7.755085e-03  1.824552e-02  1.016590e+00
1.761762e-01  7.940443e-03  1.866541e-02  1.016954e+00
1.801802e-01  8.126181e-03  1.908508e-02  1.017317e+00
1.841842e-01  8.312305e-03  1.950451e-02  1.017679e+00
1.881882e-01  8.498821e-03  1.992372e-02  1.018040e+00
1.921922e-01  8.685736e-03  2.034270e-02  1.018401e+00
1.961962e-01  8.873056e-03  2.076144e-02  1.018760e+00
2.002002e-01  9.060787e-03  2.117994e-02  1.019119e+00
2.042042e-01  9.248937e-03  2.159821e-02  1.019476e+00
2.082082e-01  9.437511e-03  2.201624e-02  1.019833e+00
2.122122e-01  9.626517e-03  2.243403e-02  1.020189e+00
2.162162e-01  9.815960e-03  2.285158e-02  1.020544e+00
2.202202e-01  1.000585e-02  2.326888e-02  1.020898e+00
2.242242e-01  1.019618e-02  2.368593e-02  1.021252e+00
2.282282e-01  1.038698e-02  2.410273e-02  1.021605e+00
2.322322e-01  1.057824e-02  2.451929e-02  1.021957e+00
2.362362e-01  1.076996e-02  2.493559e-02  1.022308e+00
2.402402e-01  1.096217e-02  2.535163e-02  1.022658e+00
2.442442e-01  1.115485e-02  2.576742e-02  1.023007e+00
2.482482e-01  1.134803e-02  2.618295e-02  1.023356e+00
2.522523e-01  1.154169e-02  2.659822e-02  1.023704e+00
2.562563e-01  1.173586e-02  2.701323e-02  1.024051e+00
2.602603e-01  1.193054e-02  2.742798e-02  1.024398e+00
2.642643e-01  1.212573e-02  2.784246e-02  1.024744e+00
2.682683e-01  1.232144e-02  2.825667e-02  1.025089e+00
2.722723e-01  1.251768e-02  2.867061e-02  1.025433e+00
2.762763e-01  1.271445e-02  2.908428e-02  1.025777e+00
2.802803e-01  1.291176e-02  2.949768e-02  1.026119e+00
2.842843e-01  1.310961e-02  2.991081e-02  1.026462e+00
2.882883e-01  1.330801e-02  3.032365e-02  1.026803e+00
2.922923e-01  1.350697e-02  3.073622e-02  1.027144e+00
2.962963e-01  1.370649e-02  3.114851e-02  1.027484e+00
3.003003e-01  1.390659e-02  3.156052e-02  1.027824e+00
3.043043e-01  1.410726e-02  3.197224e-02  1.028163e+00
3.083083e-01  1.430850e-02  3.238368e-02  1.028501e+00
3.123123e-01  1.451034e-02  3.279483e-02  1.028838e+00
3.163163e-01  1.471277e-02  3.320569e-02  1.029175e+00
3.203203e-01  1.491580e-02  3.361626e-02  1.029512e+00
3.243243e-01  1.511944e-02  3.402654e-02  1.029847e+00
3.283283e-01  1.532368e-02  3.443652e-02  1.030183e+00
3.323323e-01  1.552855e-02  3.484621e-02  1.030517e+00
3.363363e-01  1.573404e-02  3.525560e-02  1.030851e+00
3.403403e-01  1.594015e-02  3.566469e-02  1.031184e+00
3.443443e-01  1.614691e-02  3.607348e-02  1.031517e+00
3.483483e-01  1.635430e-02  3.648196e-02  1.031849e+00
3.523524e-01  1.656234e-02  3.689015e-02  1.032181e+00
3.563564e-01  1.677103e-02  3.729802e-02  1.032512e+00
3.603604e-01  1.698038e-02  3.770559e-02  1.032843e+00
3.643644e-01  1.719040e-02  3.811285e-02  1.033173e+00
3.683684e-01  1.740108e-02  3.851980e-02  1.033502e+00
3.723724e-01  1.761245e-02  3.892643e-02  1.033831e+00
3.763764e-01  1.782449e-02  3.933275e-02  1.034160e+00
3.803804e-01  1.803722e-02  3.973876e-02  1.034488e+00
3.843844e-01  1.825065e-02  4.014444e-02  1.034816e+00
3.883884e-01  1.846477e-02  4.054981e-02  1.035143e+00
3.923924e-01  1.867960e-02  4.095485e-02  1.035469e+00
3.963964e-01  1.889513e-02  4.135958e-02  1.035795e+00
4.004004e-01  1.911139e-02  4.176398e-02  1.036121e+00
4.044044e-01  1.932836e-02  4.216805e-02  1.036446e+00
4.084084e-01  1.954606e-02  4.257179e-02  1.036771e+00
4.124124e-01  1.976449e-02  4.297521e-02  1.037095e+00
4.164164e-01  1.998366e-02  4.337830e-02  1.037419e+00
4.204204e-01  2.020358e-02  4.378105e-02  1.037743e+00
4.244244e-01  2.042424e-02  4.418347e-02  1.038066e+00
4.284284e-01  2.064566e-02  4.458555e-02  1.038389e+00
4.324324e-01  2.086784e-02  4.498730e-02  1.038711e+00
4.364364e-01  2.109078e-02  4.538871e-02  1.039033e+00
4.404404e-01  2.131449e-02  4.578978e-02  1.039355e+00
4.444444e-01  2.153898e-02  4.619051e-02  1.039676e+00
4.484484e-01  2.176425e-02  4.659089e-02  1.039997e+00
4.524525e-01  2.199031e-02  4.699093e-02  1.040318e+00
4.564565e-01  2.221716e-02  4.739062e-02  1.040638e+00
4.604605e-01  2.244480e-02  4.778997e-02  1.040958e+00
4.644645e-01  2.267325e-02  4.818897e-02  1.041277e+00
4.684685e-01  2.290251e-02  4.858761e-02  1.041597e+00
4.724725e-01  2.313257e-02  4.898591e-02  1.041915e+00
4.764765e-01  2.336346e-02  4.938385e-02  1.042234e+00
4.804805e-01  2.359517e-02  4.978144e-02  1.042553e+00
4.844845e-01  2.382771e-02  5.017866e-02  1.042871e+00
4.884885e-01  2.406108e-02  5.057554e-02  1.043188e+00
4.924925e-01  2.429529e-02  5.097205e-02  1.043506e+00
4.964965e-01  2.453034e-02  5.136820e-02  1.043823e+00
5.005005e-01  2.476624e-02  5.176399e-02  1.044140e+00
5.045045e-01  2.500299e-02  5.215941e-02  1.044457e+00
5.085085e-01  2.524061e-02  5.255447e-02  1.044774e+00
5.125125e-01  2.547908e-02  5.294917e-02  1.045090e+00
5.165165e-01  2.571843e-02  5.334349e-02  1.045406e+00
5.205205e-01  2.595864e-02  5.373745e-02  1.045722e+00
5.245245e-01  2.619974e-02  5.413104e-02  1.046038e+00
5.285285e-01  2.644172e-02  5.452425e-02  1.046353e+00
5.325325e-01  2.668459e-02  5.491709e-02  1.046669e+00
5.365365e-01  2.692834e-02  5.530955e-02  1.046984e+00
5.405405e-01  2.717300e-02  5.570164e-02  1.047299e+00
5.445445e-01  2.741856e-02  5.609336e-02  1.047614e+00
5.485485e-01  2.766502e-02  5.648469e-02  1.047928e+00
5.525526e-01  2.791240e-02  5.687564e-02  1.048243e+00
5.565566e-01  2.816069e-02  5.726621e-02  1.048557e+00
5.605606e-01  2.840990e-02  5.765640e-02  1.048872e+00
5.645646e-01  2.866004e-02  5.804620e-02  1.049186e+00
5.685686e-01  2.891111e-02  5.843562e-02  1.049500e+00
5.725726e-01  2.916311e-02  5.882465e-02  1.049814e+00
5.765766e-01  2.941606e-02  5.921330e-02  1.050128e+00
5.805806e-01  2.966994e-02  5.960155e-02  1.050441e+00
5.845846e-01  2.992478e-02  5.998941e-02  1.050755e+00
5.885886e-01  3.018056e-02  6.037689e-02  1.051069e+00
5.925926e-01  3.043730e-02  6.076396e-02  1.051382e+00
5.965966e-01  3.069501e-02  6.115065e-02  1.051696e+00
6.006006e-01  3.095368e-02  6.153694e-02  1.052009e+00
6.046046e-01  3.121332e-02  6.192283e-02  1.052322e+00
6.086086e-01  3.147393e-02  6.230832e-02  1.052636e+00
6.126126e-01  3.173553e-02  6.269341e-02  1.052949e+00
6.166166e-01  3.199810e-02  6.307811e-02  1.053262e+00
6.206206e-01  3.226166e-02  6.346240e-02  1.053576e+00
6.246246e-01  3.252622e-02  6.384628e-02  1.053889e+00
6.286286e-01  3.279177e-02  6.422977e-02  1.054202e+00
6.326326e-01  3.305832e-02  6.461284e-02  1.054515e+00
6.366366e-01  3.332587e-02  6.499552e-02  1.054829e+00
6.406406e-01  3.359443e-02  6.537778e-02  1.055142e+00
6.446446e-01  3.386400e-02  6.575963e-02  1.055455e+00
6.486486e-01  3.413459e-02  6.614108e-02  1.055769e+00
6.526527e-01  3.440620e-02  6.652211e-02  1.056082e+00
6.566567e-01  3.467883e-02  6.690273e-02  1.056396e+00
6.606607e-01  3.495249e-02  6.728294e-02  1.056709e+00
6.646647e-01  3.522718e-02  6.766273e-02  1.057023e+00
6.686687e-01  3.550291e-02  6.804210e-02  1.057337e+00
6.726727e-01  3.577968e-02  6.842106e-02  1.057650e+00
6.766767e-01  3.605749e-02  6.879960e-02  1.057964e+00
6.806807e-01  3.633635e-02  6.917772e-02  1.058278e+00
6.846847e-01  3.661626e-02  6.955542e-02  1.058592e+00
6.886887e-01  3.689722e-02  6.993270e-02  1.058907e+00
6.926927e-01  3.717924e-02  7.030956e-02  1.059221e+00
6.966967e-01  3.746233e-02  7.068599e-02  1.059535e+00
7.007007e-01  3.774648e-02  7.106200e-02  1.059850e+00
7.047047e-01  3.803170e-02  7.143758e-02  1.060165e+00
7.087087e-01  3.831799e-02  7.181274e-02  1.060480e+00
7.127127e-01  3.860536e-02  7.218747e-02  1.060795e+00
7.167167e-01  3.889381e-02  7.256176e-02  1.061110e+00
7.207207e-01  3.918335e-02  7.293563e-02  1.061425e+00
7.247247e-01  3.947397e-02  7.330907e-02  1.061741e+00
7.287287e-01  3.976568e-02  7.368208e-02  1.062056e+00
7.327327e-01  4.005849e-02  7.405465e-02  1.062372e+00
7.367367e-01  4.035239e-02  7.442679e-02  1.062688e+00
7.407407e-01  4.064739e-02  7.479849e-02  1.063005e+00
7.447447e-01  4.094350e-02  7.516976e-02  1.063321e+00
7.487487e-01  4.124072e-02  7.554059e-02  1.063638e+00
7.527528e-01  4.153905e-02  7.591098e-02  1.063955e+00
7.567568e-01  4.183849e-02  7.628093e-02  1.064272e+00
7.607608e-01  4.213905e-02  7.665044e-02  1.064589e+00
7.647648e-01  4.244073e-02  7.701951e-02  1.064907e+00
7.687688e-01  4.274353e-02  7.738814e-02  1.065225e+00
7.727728e-01  4.304746e-02  7.775633e-02  1.065543e+00
7.767768e-01  4.335252e-02  7.812407e-02  1.065862e+00
7.807808e-01  4.365872e-02  7.849137e-02  1.066180e+00
7.847848e-01  4.396605e-02  7.885823e-02  1.066499e+00
7.887888e-01  4.427452e-02  7.922463e-02  1.066819e+00
7.927928e-01  4.458413e-02  7.959059e-02  1.067138e+00
7.967968e-01  4.489489e-02  7.995610e-02  1.067458e+00
8.008008e-01  4.520679e-02  8.032116e-02  1.067778e+00
8.048048e-01  4.551985e-02  8.068577e-02  1.068099e+00
8.088088e-01  4.583406e-02  8.104993e-02  1.068419e+00
8.128128e-01  4.614943e-02  8.141364e-02  1.068740e+00
8.168168e-01  4.646595e-02  8.177689e-02  1.069062e+00
8.208208e-01  4.678364e-02  8.213969e-02  1.069384e+00
8.248248e-01  4.710250e-02  8.250204e-02  1.069706e+00
8.288288e-01  4.742252e-02  8.286393e-02  1.070028e+00
8.328328e-01  4.774371e-02  8.322536e-02  1.070351e+00
8.368368e-01  4.806608e-02  8.358634e-02  1.070674e+00
8.408408e-01  4.838962e-02  8.394686e-02  1.070998e+00
8.448448e-01  4.871434e-02  8.430692e-02  1.071322e+00
8.488488e-01  4.904024e-02  8.466652e-02  1.071646e+00
8.528529e-01  4.936733e-02  8.502566e-02  1.071971e+00
8.568569e-01  4.969560e-02  8.538434e-02  1.072296e+00
8.608609e-01  5.002507e-02  8.574256e-02  1.072621e+00
8.648649e-01  5.035572e-02  8.610031e-02  1.072947e+00
8.688689e-01  5.068756e-02  8.645760e-02  1.073273e+00
8.728729e-01  5.102061e-02  8.681443e-02  1.073600e+00
8.768769e-01  5.135485e-02  8.717079e-02  1.073927e+00
8.808809e-01  5.169029e-02  8.752668e-02  1.074255e+00
8.848849e-01  5.202694e-02  8.788211e-02  1.074583e+00
8.888889e-01  5.236479e-02  8.823707e-02  1.074911e+00
8.928929e-01  5.270385e-02  8.859156e-02  1.075240e+00
8.968969e-01  5.304411e-02  8.894558e-02  1.075569e+00
9.009009e-01  5.338560e-02  8.929914e-02  1.075899e+00
9.049049e-01  5.372829e-02  8.965222e-02  1.076229e+00
9.089089e-01  5.407220e-02  9.000483e-02  1.076560e+00
9.129129e-01  5.441734e-02  9.035697e-02  1.076891e+00
9.169169e-01  5.476369e-02  9.070864e-02  1.077223e+00
9.209209e-01  5.511126e-02  9.105983e-02  1.077555e+00
9.249249e-01  5.546006e-02  9.141055e-02  1.077888e+00
9.289289e-01  5.581009e-02  9.176080e-02  1.078221e+00
9.329329e-01  5.616134e-02  9.211057e-02  1.078555e+00
9.369369e-01  5.651383e-02  9.245986e-02  1.078889e+00
9.409409e-01  5.686755e-02  9.280868e-02  1.079223e+00
9.449449e-01  5.722250e-02  9.315702e-02  1.079559e+00
9.489489e-01  5.757870e-02  9.350488e-02  1.079894e+00
9.529530e-01  5.793612e-02  9.385226e-02  1.080230e+00
9.569570e-01  5.829479e-02  9.419916e-02  1.080567e+00
9.609610e-01  5.865471e-02  9.454559e-02  1.080904e+00
9.649650e-01  5.901586e-02  9.489153e-02  1.081242e+00
9.689690e-01  5.937826e-02  9.523699e-02  1.081581e+00
9.729730e-01  5.974191e-02  9.558197e-02  1.081920e+00
9.769770e-01  6.010681e-02  9.592647e-02  1.082259e+00
9.809810e-01  6.047295e-02  9.627048e-02  1.082599e+00
9.849850e-01  6.084035e-02  9.661401e-02  1.082940e+00
9.889890e-01  6.120901e-02  9.695706e-02  1.083281e+00
9.929930e-01  6.157892e-02  9.729962e-02  1.083623e+00
9.969970e-01  6.195008e-02  9.764169e-02  1.083965e+00
1.001001e+00  6.232250e-02  9.798328e-02  1.084308e+00
1.005005e+00  6.269619e-02  9.832438e-02  1.084652e+00
1.009009e+00  6.307113e-02  9.866500e-02  1.084996e+00
1.013013e+00  6.344734e-02  9.900513e-02  1.085341e+00
1.017017e+00  6.382481e-02  9.934476e-02  1.085686e+00
1.021021e+00  6.420355e-02  9.968391e-02  1.086032e+00
1.025025e+00  6.458355e-02  1.000226e-01  1.086378e+00
1.029029e+00  6.496482e-02  1.003607e-01  1.086726e+00
1.033033e+00  6.534736e-02  1.006984e-01  1.087074e+00
1.037037e+00  6.573117e-02  1.010356e-01  1.087422e+00
1.041041e+00  6.611625e-02  1.013723e-01  1.087771e+00
1.045045e+00  6.650261e-02  1.017085e-01  1.088121e+00
1.049049e+00  6.689024e-02  1.020442e-01  1.088471e+00
1.053053e+00  6.727914e-02  1.023794e-01  1.088822e+00
1.057057e+00  6.766933e-02  1.027142e-01  1.089174e+00
1.061061e+00  6.806078e-02  1.030484e-01  1.089526e+00
1.065065e+00  6.845352e-02  1.033821e-01  1.089879e+00
1.069069e+00  6.884754e-02  1.037154e-01  1.090233e+00
1.073073e+00  6.924283e-02  1.040481e-01  1.090588e+00
1.077077e+00  6.963941e-02  1.043804e-01  1.090943e+00
1.081081e+00  7.003727e-02  1.047121e-01  1.091298e+00
1.085085e+00  7.043642e-02  1.050434e-01  1.091655e+00
1.089089e+00  7.083685e-02  1.053741e-01  1.092012e+00
1.093093e+00  7.123856e-02  1.057044e-01  1.092370e+00
1.097097e+00  7.164156e-02  1.060342e-01  1.092728e+00
1.101101e+00  7.204585e-02  1.063634e-01  1.093087e+00
1.105105e+00  7.245142e-02  1.066922e-01  1.093447e+00
1.109109e+00  7.285828e-02  1.070205e-01  1.093808e+00
1.113113e+00  7.326643e-02  1.073482e-01  1.094169e+00
1.117117e+00  7.367587e-02  1.076755e-01  1.094531e+00
1.121121e+00  7.408661e-02  1.080022e-01  1.094894e+00
1.125125e+00  7.449863e-02  1.083285e-01  1.095258e+00
1.129129e+00  7.491194e-02  1.086543e-01  1.095622e+00
1.133133e+00  7.532655e-02  1.089795e-01  1.095987e+00
1.137137e+00  7.574245e-02  1.093043e-01  1.096353e+00
1.141141e+00  7.615964e-02  1.096285e-01  1.096719e+00
1.145145e+00  7.657813e-02  1.099523e-01  1.097086e+00
1.149149e+00  7.699791e-02  1.102755e-01  1.097454e+00
1.153153e+00  7.741898e-02  1.105983e-01  1.097823e+00
1.157157e+00  7.784135e-02  1.109205e-01  1.098192e+00
1.161161e+00  7.826502e-02  1.112422e-01  1.098563e+00
1.165165e+00  7.868998e-02  1.115635e-01  1.098934e+00
1.169169e+00  7.911624e-02  1.118842e-01  1.099305e+00
1.173173e+00  7.954380e-02  1.122044e-01  1.099678e+00
1.177177e+00  7.997265e-02  1.125241e-01  1.100051e+00
1.181181e+00  8.040281e-02  1.128433e-01  1.100425e+00
1.185185e+00  8.083426e-02  1.131620e-01  1.100800e+00
1.189189e+00  8.126700e-02  1.134802e-01  1.101176e+00
1.193193e+00  8.170105e-02  1.137979e-01  1.101552e+00
1.197197e+00  8.213639e-02  1.141151e-01  1.101929e+00
1.201201e+00  8.257303e-02  1.144317e-01  1.102307e+00
1.205205e+00  8.301097e-02  1.147479e-01  1.102686e+00
1.209209e+00  8.345021e-02  1.150635e-01  1.103066e+00
1.213213e+00  8.389075e-02  1.153787e-01  1.103446e+00
1.217217e+00  8.433259e-02  1.156933e-01  1.103828e+00
1.221221e+00  8.477573e-02  1.160074e-01  1.104210e+00
1.225225e+00  8.522016e-02  1.163210e-01  1.104592e+00
1.229229e+00  8.566590e-02  1.166341e-01  1.104976e+00
1.233233e+00  8.611293e-02  1.169467e-01  1.105361e+00
1.237237e+00  8.656127e-02  1.172588e-01  1.105746e+00
1.241241e+00  8.701090e-02  1.175704e-01  1.106132e+00
1.245245e+00  8.746183e-02  1.178814e-01  1.106519e+00
1.249249e+00  8.791406e-02  1.181920e-01  1.106907e+00
1.253253e+00  8.836759e-02  1.185020e-01  1.107296e+00
1.257257e+00  8.882241e-02  1.188115e-01  1.107685e+00
1.261261e+00  8.927854e-02  1.191205e-01  1.108075e+00
1.265265e+00  8.973596e-02  1.194290e-01  1.108467e+00
1.269269e+00  9.019468e-02  1.197370e-01  1.108859e+00
1.273273e+00  9.065470e-02  1.200445e-01  1.109251e+00
1.277277e+00  9.111601e-02  1.203515e-01  1.109645e+00
1.281281e+00  9.157862e-02  1.206579e-01  1.110040e+00
1.285285e+00  9.204253e-02  1.209638e-01  1.110435e+00
1.289289e+00  9.250774e-02  1.212693e-01  1.110832e+00
1.293293e+00  9.297424e-02  1.215742e-01  1.111229e+00
1.297297e+00  9.344203e-02  1.218786e-01  1.111627e+00
1.301301e+00  9.391112e-02  1.221824e-01  1.112026e+00
1.305305e+00  9.438151e-02  1.224858e-01  1.112425e+00
1.309309e+00  9.485319e-02  1.227886e-01  1.112826e+00
1.313313e+00  9.532616e-02  1.230910e-01  1.113228e+00
1.317317e+00  9.580043e-02  1.233928e-01  1.113630e+00
1.321321e+00  9.627599e-02  1.236941e-01  1.114033e+00
1.325325e+00  9.675284e-02  1.239949e-01  1.114437e+00
1.329329e+00  9.723098e-02  1.242952e-01  1.114842e+00
1.333333e+00  9.771041e-02  1.245949e-01  1.115248e+00
1.337337e+00  9.819113e-02  1.248942e-01  1.115655e+00
1.341341e+00  9.867315e-02  1.251929e-01  1.116063e+00
1.345345e+00  9.915645e-02  1.254911e-01  1.116472e+00
1.349349e+00  9.964104e-02  1.257888e-01  1.116881e+00
1.353353e+00  1.001269e-01  1.260860e-01  1.117291e+00
1.357357e+00  1.006141e-01  1.263826e-01  1.117703e+00
1.361361e+00  1.011025e-01  1.266788e-01  1.118115e+00
1.365365e+00  1.015923e-01  1.269744e-01  1.118528e+00
1.369369e+00  1.020833e-01  1.272695e-01  1.118942e+00
1.373373e+00  1.025756e-01  1.275641e-01  1.119357e+00
1.377377e+00  1.030692e-01  1.278582e-01  1.119773e+00
1.381381e+00  1.035640e-01  1.281517e-01  1.120190e+00
1.385385e+00  1.040602e-01  1.284448e-01  1.120607e+00
1.389389e+00  1.045576e-01  1.287373e-01  1.121026e+00
1.393393e+00  1.050563e-01  1.290293e-01  1.121445e+00
1.397397e+00  1.055563e-01  1.293208e-01  1.121866e+00
1.401401e+00  1.060576e-01  1.296118e-01  1.122287e+00
1.405405e+00  1.065601e-01  1.299022e-01  1.122710e+00
1.409409e+00  1.070639e-01  1.301921e-01  1.123133e+00
1.413413e+00  1.075690e-01  1.304816e-01  1.123557e+00
1.417417e+00  1.080754e-01  1.307705e-01  1.123982e+00
1.421421e+00  1.085830e-01  1.310588e-01  1.124408e+00
1.425425e+00  1.090919e-01  1.313467e-01  1.124835e+00
1.429429e+00  1.096021e-01  1.316341e-01  1.125263e+00
1.433433e+00  1.101135e-01  1.319209e-01  1.125692e+00
1.437437e+00  1.106263e-01  1.322072e-01  1.126121e+00
1.441441e+00  1.111402e-01  1.324930e-01  1.126552e+00
1.445445e+00  1.116555e-01  1.327783e-01  1.126984e+00
1.449449e+00  1.121720e-01  1.330630e-01  1.127416e+00
1.453453e+00  1.126898e-01  1.333473e-01  1.127850e+00
1.457457e+00  1.132088e-01  1.336310e-01  1.128284e+00
1.461461e+00  1.137291e-01  1.339142e-01  1.128720e+00
1.465465e+00  1.142506e-01  1.341969e-01  1.129156e+00
1.469469e+00  1.147735e-01  1.344790e-01  1.129593e+00
1.473473e+00  1.152975e-01  1.347607e-01  1.130031e+00
1.477477e+00  1.158228e-01  1.350418e-01  1.130471e+00
1.481481e+00  1.163494e-01  1.353224e-01  1.130911e+00
1.485485e+00  1.168773e-01  1.356025e-01  1.131352e+00
1.489489e+00  1.174063e-01  1.358820e-01  1.131794e+00
1.493493e+00  1.179367e-01  1.361611e-01  1.132237e+00
1.497497e+00  1.184683e-01  1.364396e-01  1.132681e+00
1.501502e+00  1.190011e-01  1.367176e-01  1.133126e+00
1.505506e+00  1.195352e-01  1.369951e-01  1.133572e+00
1.509510e+00  1.200705e-01  1.372721e-01  1.134019e+00
1.513514e+00  1.206070e-01  1.375486e-01  1.134466e+00
1.517518e+00  1.211448e-01  1.378245e-01  1.134915e+00
1.521522e+00  1.216839e-01  1.380999e-01  1.135365e+00
1.525526e+00  1.222242e-01  1.383748e-01  1.135816e+00
1.529530e+00  1.227657e-01  1.386492e-01  1.136267e+00
1.533534e+00  1.233084e-01  1.389231e-01  1.136720e+00
1.537538e+00  1.238524e-01  1.391965e-01  1.137174e+00
1.541542e+00  1.243976e-01  1.394693e-01  1.137628e+00
1.545546e+00  1.249441e-01  1.397416e-01  1.138084e+00
1.549550e+00  1.254917e-01  1.400134e-01  1.138540e+00
1.553554e+00  1.260406e-01  1.402847e-01  1.138998e+00
1.557558e+00  1.265908e-01  1.405554e-01  1.139456e+00
1.561562e+00  1.271421e-01  1.408257e-01  1.139916e+00
1.565566e+00  1.276947e-01  1.410954e-01  1.140376e+00
1.569570e+00  1.282485e-01  1.413646e-01  1.140837e+00
1.573574e+00  1.288035e-01  1.416333e-01  1.141300e+00
1.577578e+00  1.293597e-01  1.419014e-01  1.141763e+00
1.581582e+00  1.299172e-01  1.421691e-01  1.142227e+00
1.585586e+00  1.304758e-01  1.424362e-01  1.142693e+00
1.589590e+00  1.310357e-01  1.427029e-01  1.143159e+00
1.593594e+00  1.315968e-01  1.429690e-01  1.143626e+00
1.597598e+00  1.321591e-01  1.432345e-01  1.144095e+00
1.601602e+00  1.327226e-01  1.434996e-01  1.144564e+00
1.605606e+00  1.332872e-01  1.437641e-01  1.145034e+00
1.609610e+00  1.338531e-01  1.440282e-01  1.145505e+00
1.613614e+00  1.344202e-01  1.442917e-01  1.145977e+00
1.617618e+00  1.349885e-01  1.445547e-01  1.146450e+00
1.621622e+00  1.355580e-01  1.448172e-01  1.146924e+00
1.625626e+00  1.361287e-01  1.450791e-01  1.147400e+00
1.629630e+00  1.367006e-01  1.453406e-01  1.147876e+00
1.633634e+00  1.372737e-01  1.456015e-01  1.148353e+00
1.637638e+00  1.378479e-01  1.458619e-01  1.148831e+00
1.641642e+00  1.384234e-01  1.461218e-01  1.149310e+00
1.645646e+00  1.390000e-01  1.463812e-01  1.149790e+00
1.649650e+00  1.395778e-01  1.466401e-01  1.150271e+00
1.653654e+00  1.401568e-01  1.468984e-01  1.150753e+00
1.657658e+00  1.407370e-01  1.471563e-01  1.151236e+00
1.661662e+00  1.413183e-01  1.474136e-01  1.151720e+00
1.665666e+00  1.419009e-01  1.476704e-01  1.152205e+00
1.669670e+00  1.424846e-01  1.479267e-01  1.152690e+00
1.673674e+00  1.430694e-01  1.481825e-01  1.153177e+00
1.677678e+00  1.436555e-01  1.484377e-01  1.153665e+00
1.681682e+00  1.442427e-01  1.486925e-01  1.154154e+00
1.685686e+00  1.448310e-01  1.489467e-01  1.154644e+00
1.689690e+00  1.454205e-01  1.492004e-01  1.155135e+00
1.693694e+00  1.460112e-01  1.494536e-01  1.155627e+00
1.697698e+00  1.466031e-01  1.497063e-01  1.156120e+00
1.701702e+00  1.471961e-01  1.499585e-01  1.156613e+00
1.705706e+00  1.477902e-01  1.502102e-01  1.157108e+00
1.709710e+00  1.483855e-01  1.504613e-01  1.157604e+00
1.713714e+00  1.489820e-01  1.507119e-01  1.158101e+00
1.717718e+00  1.495796e-01  1.509621e-01  1.158598e+00
1.721722e+00  1.501783e-01  1.512117e-01  1.159097e+00
1.725726e+00  1.507782e-01  1.514608e-01  1.159597e+00
1.729730e+00  1.513792e-01  1.517094e-01  1.160097e+00
1.733734e+00  1.519814e-01  1.519574e-01  1.160599e+00
1.737738e+00  1.525847e-01  1.522050e-01  1.161102e+00
1.741742e+00  1.531891e-01  1.524520e-01  1.161605e+00
1.745746e+00  1.537947e-01  1.526986e-01  1.162110e+00
1.749750e+00  1.544014e-01  1.529446e-01  1.162616e+00
1.753754e+00  1.550092e-01  1.531901e-01  1.163122e+00
1.757758e+00  1.556181e-01  1.534351e-01  1.163630e+00
1.761762e+00  1.562282e-01  1.536796e-01  1.164138e+00
1.765766e+00  1.568394e-01  1.539236e-01  1.164648e+00
1.769770e+00  1.574516e-01  1.541670e-01  1.165158e+00
1.773774e+00  1.580651e-01  1.544100e-01  1.165670e+00
1.777778e+00  1.586796e-01  1.546524e-01  1.166182e+00
1.781782e+00  1.592952e-01  1.548944e-01  1.166696e+00
1.785786e+00  1.599119e-01  1.551358e-01  1.167210e+00
1.789790e+00  1.605298e-01  1.553767e-01  1.167726e+00
1.793794e+00  1.611487e-01  1.556171e-01  1.168242e+00
1.797798e+00  1.617688e-01  1.558570e-01  1.168760e+00
1.801802e+00  1.623899e-01  1.560964e-01  1.169278e+00
1.805806e+00  1.630121e-01  1.563353e-01  1.169797e+00
1.809810e+00  1.636355e-01  1.565737e-01  1.170318e+00
1.813814e+00  1.642599e-01  1.568116e-01  1.170839e+00
1.817818e+00  1.648854e-01  1.570489e-01  1.171361e+00
1.821822e+00  1.655119e-01  1.572858e-01  1.171884e+00
1.825826e+00  1.661396e-01  1.575221e-01  1.172409e+00
1.829830e+00  1.667684e-01  1.577580e-01  1.172934e+00
1.833834e+00  1.673982e-01  1.579933e-01  1.173460e+00
1.837838e+00  1.680291e-01  1.582281e-01  1.173987e+00
1.841842e+00  1.686610e-01  1.584624e-01  1.174515e+00
1.845846e+00  1.692941e-01  1.586962e-01  1.175044e+00
1.849850e+00  1.699282e-01  1.589295e-01  1.175574e+00
1.853854e+00  1.705634e-01  1.591623e-01  1.176106e+00
1.857858e+00  1.711996e-01  1.593946e-01  1.176638e+00
1.861862e+00  1.718369e-01  1.596264e-01  1.177170e+00
1.865866e+00  1.724752e-01  1.598577e-01  1.177704e+00
1.869870e+00  1.731146e-01  1.600885e-01  1.178239e+00
1.873874e+00  1.737551e-01  1.603188e-01  1.178775e+00
1.877878e+00  1.743966e-01  1.605485e-01  1.179312e+00
1.881882e+00  1.750391e-01  1.607778e-01  1.179850e+00
1.885886e+00  1.756827e-01  1.610066e-01  1.180389e+00
1.889890e+00  1.763273e-01  1.612348e-01  1.180928e+00
1.893894e+00  1.769730e-01  1.614626e-01  1.181469e+00
1.897898e+00  1.776197e-01  1.616899e-01  1.182011e+00
1.901902e+00  1.782674e-01  1.619166e-01  1.182553e+00
1.905906e+00  1.789162e-01  1.621429e-01  1.183097e+00
1.909910e+00  1.795659e-01  1.623686e-01  1.183641e+00
1.913914e+00  1.802167e-01  1.625939e-01  1.184187e+00
1.917918e+00  1.808686e-01  1.628186e-01  1.184733e+00
1.921922e+00  1.815214e-01  1.630429e-01  1.185281e+00
1.925926e+00  1.821753e-01  1.632666e-01  1.185829e+00
1.929930e+00  1.828302e-01  1.634898e-01  1.186378e+00
1.933934e+00  1.834861e-01  1.637126e-01  1.186929e+00
1.937938e+00  1.841430e-01  1.639348e-01  1.187480e+00
1.941942e+00  1.848009e-01  1.641566e-01  1.188032e+00
1.945946e+00  1.854598e-01  1.643778e-01  1.188585e+00
1.949950e+00  1.861197e-01  1.645986e-01  1.189139e+00
1.953954e+00  1.867806e-01  1.648188e-01  1.189694e+00
1.957958e+00  1.874424e-01  1.650386e-01  1.190250e+00
1.961962e+00  1.881053e-01  1.652578e-01  1.190807e+00
1.965966e+00  1.887692e-01  1.654766e-01  1.191365e+00
1.969970e+00  1.894341e-01  1.656949e-01  1.191924e+00
1.973974e+00  1.900999e-01  1.659126e-01  1.192483e+00
1.977978e+00  1.907667e-01  1.661299e-01  1.193044e+00
1.981982e+00  1.914345e-01  1.663467e-01  1.193606e+00
1.985986e+00  1.921033e-01  1.665630e-01  1.194168e+00
1.989990e+00  1.927730e-01  1.667787e-01  1.194732e+00
1.993994e+00  1.934437e-01  1.669940e-01  1.195296e+00
1.997998e+00  1.941154e-01  1.672088e-01  1.195862e+00
2.002002e+00  1.947880e-01  1.674231e-01  1.196428e+00
2.006006e+00  1.954616e-01  1.676369e-01  1.196995e+00
2.010010e+00  1.961362e-01  1.678502e-01  1.197563e+00
2.014014e+00  1.968117e-01  1.680630e-01  1.198132e+00
2.018018e+00  1.974881e-01  1.682754e-01  1.198702e+00
2.022022e+00  1.981655e-01  1.684872e-01  1.199273e+00
2.026026e+00  1.988439e-01  1.686985e-01  1.199845e+00
2.030030e+00  1.995232e-01  1.689094e-01  1.200418e+00
2.034034e+00  2.002034e-01  1.691197e-01  1.200992e+00
2.038038e+00  2.008846e-01  1.693296e-01  1.201566e+00
2.042042e+00  2.015667e-01  1.695390e-01  1.202142e+00
2.046046e+00  2.022497e-01  1.697479e-01  1.202718e+00
2.050050e+00  2.029336e-01  1.699562e-01  1.203296e+00
2.054054e+00  2.036185e-01  1.701641e-01  1.203874e+00
2.058058e+00  2.043043e-01  1.703716e-01  1.204453e+00
2.062062e+00  2.049910e-01  1.705785e-01  1.205033e+00
2.066066e+00  2.056787e-01  1.707849e-01  1.205614e+00
2.070070e+00  2.063672e-01  1.709909e-01  1.206196e+00
2.074074e+00  2.070567e-01  1.711963e-01  1.206779e+00
2.078078e+00  2.077471e-01  1.714013e-01  1.207363e+00
2.082082e+00  2.084383e-01  1.716058e-01  1.207948e+00
2.086086e+00  2.091305e-01  1.718098e-01  1.208533e+00
2.090090e+00  2.098236e-01  1.720133e-01  1.209120e+00
2.094094e+00  2.105175e-01  1.722163e-01  1.209707e+00
2.098098e+00  2.112124e-01  1.724188e-01  1.210295e+00
2.102102e+00  2.119081e-01  1.726209e-01  1.210885e+00
2.106106e+00  2.126048e-01  1.728225e-01  1.211475e+00
2.110110e+00  2.133023e-01  1.730235e-01  1.212066e+00
2.114114e+00  2.140007e-01  1.732241e-01  1.212657e+00
2.118118e+00  2.146999e-01  1.734243e-01  1.213250e+00
2.122122e+00  2.154001e-01  1.736239e-01  1.213844e+00
2.126126e+00  2.161011e-01  1.738230e-01  1.214438e+00
2.130130e+00  2.168030e-01  1.740217e-01  1.215034e+00
2.134134e+00  2.175057e-01  1.742199e-01  1.215630e+00
2.138138e+00  2.182093e-01  1.744176e-01  1.216227e+00
2.142142e+00  2.189138e-01  1.746148e-01  1.216825e+00
2.146146e+00  2.196191e-01  1.748115e-01  1.217424e+00
2.150150e+00  2.203253e-01  1.750078e-01  1.218024e+00
2.154154e+00  2.210323e-01  1.752036e-01  1.218625e+00
2.158158e+00  2.217402e-01  1.753989e-01  1.219227e+00
2.162162e+00  2.224489e-01  1.755937e-01  1.219829e+00
2.166166e+00  2.231585e-01  1.757880e-01  1.220432e+00
2.170170e+00  2.238689e-01  1.759819e-01  1.221037e+00
2.174174e+00  2.245801e-01  1.761753e-01  1.221642e+00
2.178178e+00  2.252922e-01  1.763682e-01  1.222248e+00
2.182182e+00  2.260051e-01  1.765606e-01  1.222854e+00
2.186186e+00  2.267188e-01  1.767526e-01  1.223462e+00
2.190190e+00  2.274333e-01  1.769440e-01  1.224071e+00
2.194194e+00  2.281487e-01  1.771350e-01  1.224680e+00
2.198198e+00  2.288648e-01  1.773255e-01  1.225290e+00
2.202202e+00  2.295818e-01  1.775156e-01  1.225901e+00
2.206206e+00  2.302996e-01  1.777052e-01  1.226513e+00
2.210210e+00  2.310182e-01  1.778943e-01  1.227126e+00
2.214214e+00  2.317376e-01  1.780829e-01  1.227740e+00
2.218218e+00  2.324578e-01  1.782710e-01  1.228354e+00
2.222222e+00  2.331788e-01  1.784587e-01  1.228970e+00
2.226226e+00  2.339006e-01  1.786459e-01  1.229586e+00
2.230230e+00  2.346232e-01  1.788326e-01  1.230203e+00
2.234234e+00  2.353466e-01  1.790189e-01  1.230821e+00
2.238238e+00  2.360708e-01  1.792047e-01  1.231440e+00
2.242242e+00  2.367957e-01  1.793900e-01  1.232059e+00
2.246246e+00  2.375214e-01  1.795748e-01  1.232680e+00
2.250250e+00  2.382479e-01  1.797592e-01  1.233301e+00
2.254254e+00  2.389752e-01  1.799431e-01  1.233923e+00
2.258258e+00  2.397033e-01  1.801266e-01  1.234546e+00
2.262262e+00  2.404321e-01  1.803095e-01  1.235170e+00
2.266266e+00  2.411617e-01  1.804920e-01  1.235794e+00
2.270270e+00  2.418920e-01  1.806740e-01  1.236420e+00
2.274274e+00  2.426231e-01  1.808556e-01  1.237046e+00
2.278278e+00  2.433549e-01  1.810367e-01  1.237673e+00
2.282282e+00  2.440875e-01  1.812173e-01  1.238301e+00
2.286286e+00  2.448209e-01  1.813975e-01  1.238930e+00
2.290290e+00  2.455550e-01  1.815772e-01  1.239559e+00
2.294294e+00  2.462898e-01  1.817564e-01  1.240190e+00
2.298298e+00  2.470254e-01  1.819352e-01  1.240821e+00
2.302302e+00  2.477617e-01  1.821135e-01  1.241453e+00
2.306306e+00  2.484987e-01  1.822913e-01  1.242085e+00
2.310310e+00  2.492365e-01  1.824687e-01  1.242719e+00
2.314314e+00  2.499750e-01  1.826456e-01  1.243353e+00
2.318318e+00  2.507142e-01  1.828220e-01  1.243989e+00
2.322322e+00  2.514541e-01  1.829980e-01  1.244625e+00
2.326326e+00  2.521948e-01  1.831736e-01  1.245261e+00
2.330330e+00  2.529362e-01  1.833486e-01  1.245899e+00
2.334334e+00  2.536782e-01  1.835232e-01  1.246537e+00
2.338338e+00  2.544210e-01  1.836974e-01  1.247176e+00
2.342342e+00  2.551645e-01  1.838710e-01  1.247816e+00
2.346346e+00  2.559087e-01  1.840443e-01  1.248457e+00
2.350350e+00  2.566536e-01  1.842170e-01  1.249099e+00
2.354354e+00  2.573992e-01  1.843893e-01  1.249741e+00
2.358358e+00  2.581455e-01  1.845612e-01  1.250384e+00
2.362362e+00  2.588924e-01  1.847325e-01  1.251028e+00
2.366366e+00  2.596401e-01  1.849035e-01  1.251673e+00
2.370370e+00  2.603884e-01  1.850740e-01  1.252318e+00
2.374374e+00  2.611374e-01  1.852440e-01  1.252964e+00
2.378378e+00  2.618871e-01  1.854135e-01  1.253611e+00
2.382382e+00  2.626375e-01  1.855826e-01  1.254259e+00
2.386386e+00  2.633885e-01  1.857513e-01  1.254908e+00
2.390390e+00  2.641402e-01  1.859195e-01  1.255557e+00
2.394394e+00  2.648926e-01  1.860872e-01  1.256207e+00
2.398398e+00  2.656456e-01  1.862545e-01  1.256858e+00
2.402402e+00  2.663993e-01  1.864213e-01  1.257509e+00
2.406406e+00  2.671537e-01  1.865877e-01  1.258162e+00
2.410410e+00  2.679087e-01  1.867537e-01  1.258815e+00
2.414414e+00  2.686643e-01  1.869191e-01  1.259469e+00
2.418418e+00  2.694206e-01  1.870842e-01  1.260123e+00
2.422422e+00  2.701775e-01  1.872488e-01  1.260779e+00
2.426426e+00  2.709351e-01  1.874129e-01  1.261435e+00
2.430430e+00  2.716933e-01  1.875766e-01  1.262092e+00
2.434434e+00  2.724521e-01  1.877398e-01  1.262749e+00
2.438438e+00  2.732116e-01  1.879026e-01  1.263408e+00
2.442442e+00  2.739717e-01  1.880649e-01  1.264067e+00
2.446446e+00  2.747324e-01  1.882268e-01  1.264726e+00
2.450450e+00  2.754937e-01  1.883882e-01  1.265387e+00
2.454454e+00  2.762557e-01  1.885492e-01  1.266048e+00
2.458458e+00  2.770182e-01  1.887098e-01  1.266710e+00
2.462462e+00  2.777814e-01  1.888699e-01  1.267373e+00
2.466466e+00  2.785452e-01  1.890295e-01  1.268037e+00
2.470470e+00  2.793096e-01  1.891887e-01  1.268701e+00
2.474474e+00  2.800746e-01  1.893475e-01  1.269366e+00
2.478478e+00  2.808402e-01  1.895058e-01  1.270031e+00
2.482482e+00  2.816064e-01  1.896637e-01  1.270698e+00
2.486486e+00  2.823731e-01  1.898211e-01  1.271365e+00
2.490490e+00  2.831405e-01  1.899781e-01  1.272033e+00
2.494494e+00  2.839085e-01  1.901347e-01  1.272701e+00
2.498498e+00  2.846770e-01  1.902908e-01  1.273370e+00
2.502503e+00  2.854461e-01  1.904464e-01  1.274040e+00
2.506507e+00  2.862158e-01  1.906017e-01  1.274711e+00
2.510511e+00  2.869861e-01  1.907565e-01  1.275382e+00
2.514515e+00  2.877569e-01  1.909108e-01  1.276054e+00
2.518519e+00  2.885283e-01  1.910647e-01  1.276727e+00
2.522523e+00  2.893003e-01  1.912182e-01  1.277401e+00
2.526527e+00  2.900728e-01  1.913712e-01  1.278075e+00
2.530531e+00  2.908459e-01  1.915238e-01  1.278750e+00
2.534535e+00  2.916196e-01  1.916760e-01  1.279425e+00
2.538539e+00  2.923938e-01  1.918277e-01  1.280101e+00
2.542543e+00  2.931685e-01  1.919790e-01  1.280778e+00
2.546547e+00  2.939438e-01  1.921299e-01  1.281456e+00
2.550551e+00  2.947197e-01  1.922803e-01  1.282134e+00
2.554555e+00  2.954960e-01  1.924303e-01  1.282813e+00
2.558559e+00  2.962730e-01  1.925798e-01  1.283493e+00
2.562563e+00  2.970504e-01  1.927289e-01  1.284173e+00
2.566567e+00  2.978284e-01  1.928776e-01  1.284854e+00
2.570571e+00  2.986069e-01  1.930259e-01  1.285536e+00
2.574575e+00  2.993859e-01  1.931737e-01  1.286218e+00
2.578579e+00  3.001655e-01  1.933211e-01  1.286901e+00
2.582583e+00  3.009456e-01  1.934681e-01  1.287584e+00
2.586587e+00  3.017261e-01  1.936146e-01  1.288269e+00
2.590591e+00  3.025072e-01  1.937607e-01  1.288954e+00
2.594595e+00  3.032889e-01  1.939064e-01  1.289639e+00
2.598599e+00  3.040710e-01  1.940516e-01  1.290326e+00
2.602603e+00  3.048536e-01  1.941964e-01  1.291013e+00
2.606607e+00  3.056367e-01  1.943408e-01  1.291700e+00
2.610611e+00  3.064203e-01  1.944848e-01  1.292388e+00
2.614615e+00  3.072044e-01  1.946283e-01  1.293077e+00
2.618619e+00  3.079890e-01  1.947714e-01  1.293767e+00
2.622623e+00  3.087741e-01  1.949141e-01  1.294457e+00
2.626627e+00  3.095597e-01  1.950564e-01  1.295148e+00
2.630631e+00  3.103458e-01  1.951982e-01  1.295839e+00
2.634635e+00  3.111323e-01  1.953396e-01  1.296531e+00
2.638639e+00  3.119193e-01  1.954806e-01  1.297224e+00
2.642643e+00  3.127068e-01  1.956212e-01  1.297917e+00
2.646647e+00  3.134948e-01  1.957613e-01  1.298611e+00
2.650651e+00  3.142832e-01  1.959010e-01  1.299306e+00
2.654655e+00  3.150721e-01  1.960403e-01  1.300001e+00
2.658659e+00  3.158614e-01  1.961792e-01  1.300697e+00
2.662663e+00  3.166512e-01  1.963177e-01  1.301394e+00
2.666667e+00  3.174415e-01  1.964557e-01  1.302091e+00
2.670671e+00  3.182322e-01  1.965933e-01  1.302788e+00
2.674675e+00  3.190234e-01  1.967305e-01  1.303487e+00
2.678679e+00  3.198150e-01  1.968673e-01  1.304186e+00
2.682683e+00  3.206071e-01  1.970037e-01  1.304885e+00
2.686687e+00  3.213996e-01  1.971396e-01  1.305585e+00
2.690691e+00  3.221925e-01  1.972751e-01  1.306286e+00
2.694695e+00  3.229858e-01  1.974103e-01  1.306988e+00
2.698699e+00  3.237796e-01  1.975450e-01  1.307690e+00
2.702703e+00  3.245739e-01  1.976792e-01  1.308392e+00
2.706707e+00  3.253685e-01  1.978131e-01  1.309095e+00
2.710711e+00  3.261636e-01  1.979466e-01  1.309799e+00
2.714715e+00  3.269591e-01  1.980796e-01  1.310503e+00
2.718719e+00  3.277550e-01  1.982123e-01  1.311208e+00
2.722723e+00  3.285513e-01  1.983445e-01  1.311914e+00
2.726727e+00  3.293480e-01  1.984763e-01  1.312620e+00
2.730731e+00  3.301452e-01  1.986077e-01  1.313327e+00
2.734735e+00  3.309427e-01  1.987387e-01  1.314034e+00
2.738739e+00  3.317407e-01  1.988692e-01  1.314742e+00
2.742743e+00  3.325390e-01  1.989994e-01  1.315450e+00
2.746747e+00  3.333378e-01  1.991292e-01  1.316159e+00
2.750751e+00  3.341369e-01  1.992585e-01  1.316869e+00
2.754755e+00  3.349364e-01  1.993875e-01  1.317579e+00
2.758759e+00  3.357363e-01  1.995160e-01  1.318290e+00
2.762763e+00  3.365366e-01  1.996441e-01  1.319001e+00
2.766767e+00  3.373373e-01  1.997718e-01  1.319713e+00
2.770771e+00  3.381384e-01  1.998992e-01  1.320425e+00
2.774775e+00  3.389398e-01  2.000261e-01  1.321138e+00
2.778779e+00  3.397416e-01  2.001526e-01  1.321852e+00
2.782783e+00  3.405438e-01  2.002787e-01  1.322566e+00
2.786787e+00  3.413463e-01  2.004044e-01  1.323280e+00
2.790791e+00  3.421492e-01  2.005297e-01  1.323995e+00
2.794795e+00  3.429525e-01  2.006546e-01  1.324711e+00
2.798799e+00  3.437561e-01  2.007791e-01  1.325427e+00
2.802803e+00  3.445601e-01  2.009032e-01  1.326144e+00
2.806807e+00  3.453644e-01  2.010269e-01  1.326862e+00
2.810811e+00  3.461691e-01  2.011501e-01  1.327579e+00
2.814815e+00  3.469741e-01  2.012730e-01  1.328298e+00
2.818819e+00  3.477795e-01  2.013955e-01  1.329017e+00
2.822823e+00  3.485852e-01  2.015176e-01  1.329736e+00
2.826827e+00  3.493912e-01  2.016393e-01  1.330456e+00
2.830831e+00  3.501976e-01  2.017606e-01  1.331177e+00
2.834835e+00  3.510043e-01  2.018815e-01  1.331898e+00
2.838839e+00  3.518114e-01  2.020020e-01  1.332620e+00
2.842843e+00  3.526187e-01  2.021221e-01  1.333342e+00
2.846847e+00  3.534264e-01  2.022418e-01  1.334064e+00
2.850851e+00  3.542344e-01  2.023612e-01  1.334787e+00
2.854855e+00  3.550428e-01  2.024801e-01  1.335511e+00
2.858859e+00  3.558514e-01  2.025986e-01  1.336235e+00
2.862863e+00  3.566604e-01  2.027168e-01  1.336960e+00
2.866867e+00  3.574697e-01  2.028345e-01  1.337685e+00
2.870871e+00  3.582792e-01  2.029519e-01  1.338411e+00
2.874875e+00  3.590891e-01  2.030688e-01  1.339137e+00
2.878879e+00  3.598993e-01  2.031854e-01  1.339864e+00
2.882883e+00  3.607098e-01  2.033016e-01  1.340591e+00
2.886887e+00  3.615206e-01  2.034174e-01  1.341318e+00
2.890891e+00  3.623316e-01  2.035328e-01  1.342047e+00
2.894895e+00  3.631430e-01  2.036478e-01  1.342775e+00
2.898899e+00  3.639546e-01  2.037624e-01  1.343504e+00
2.902903e+00  3.647666e-01  2.038767e-01  1.344234e+00
2.906907e+00  3.655788e-01  2.039905e-01  1.344964e+00
2.910911e+00  3.663913e-01  2.041040e-01  1.345695e+00
2.914915e+00  3.672040e-01  2.042171e-01  1.346426e+00
2.918919e+00  3.680171e-01  2.043297e-01  1.347158e+00
2.922923e+00  3.688304e-01  2.044421e-01  1.347890e+00
2.926927e+00  3.696440e-01  2.045540e-01  1.348622e+00
2.930931e+00  3.704578e-01  2.046655e-01  1.349355e+00
2.934935e+00  3.712719e-01  2.047767e-01  1.350089e+00
2.938939e+00  3.720863e-01  2.048875e-01  1.350822e+00
2.942943e+00  3.729009e-01  2.049979e-01  1.351557e+00
2.946947e+00  3.737158e-01  2.051079e-01  1.352292e+00
2.950951e+00  3.745309e-01  2.052175e-01  1.353027e+00
2.954955e+00  3.753463e-01  2.053268e-01  1.353763e+00
2.958959e+00  3.761619e-01  2.054356e-01  1.354499e+00
2.962963e+00  3.769778e-01  2.055441e-01  1.355236e+00
2.966967e+00  3.777939e-01  2.056523e-01  1.355973e+00
2.970971e+00  3.786102e-01  2.057600e-01  1.356710e+00
2.974975e+00  3.794268e-01  2.058674e-01  1.357448e+00
2.978979e+00  3.802436e-01  2.059743e-01  1.358187e+00
2.982983e+00  3.810607e-01  2.060810e-01  1.358926e+00
2.986987e+00  3.818780e-01  2.061872e-01  1.359665e+00
2.990991e+00  3.826955e-01  2.062930e-01  1.360405e+00
2.994995e+00  3.835132e-01  2.063985e-01  1.361145e+00
2.998999e+00  3.843311e-01  2.065036e-01  1.361886e+00
3.003003e+00  3.851493e-01  2.066084e-01  1.362627e+00
3.007007e+00  3.859676e-01  2.067127e-01  1.363368e+00
3.011011e+00  3.867862e-01  2.068167e-01  1.364110e+00
3.015015e+00  3.876050e-01  2.069204e-01  1.364853e+00
3.019019e+00  3.884240e-01  2.070236e-01  1.365596e+00
3.023023e+00  3.892432e-01  2.071265e-01  1.366339e+00
3.027027e+00  3.900626e-01  2.072290e-01  1.367082e+00
3.031031e+00  3.908822e-01  2.073311e-01  1.367827e+00
3.035035e+00  3.917020e-01  2.074329e-01  1.368571e+00
3.039039e+00  3.925219e-01  2.075343e-01  1.369316e+00
3.043043e+00  3.933421e-01  2.076353e-01  1.370061e+00
3.047047e+00  3.941625e-01  2.077360e-01  1.370807e+00
3.051051e+00  3.949830e-01  2.078363e-01  1.371553e+00
3.055055e+00  3.958037e-01  2.079362e-01  1.372300e+00
3.059059e+00  3.966247e-01  2.080358e-01  1.373046e+00
3.063063e+00  3.974457e-01  2.081350e-01  1.373794e+00
3.067067e+00  3.982670e-01  2.082339e-01  1.374541e+00
3.071071e+00  3.990884e-01  2.083323e-01  1.375290e+00
3.075075e+00  3.999100e-01  2.084305e-01  1.376038e+00
3.079079e+00  4.007318e-01  2.085282e-01  1.376787e+00
3.083083e+00  4.015537e-01  2.086256e-01  1.377536e+00
3.087087e+00  4.023758e-01  2.087226e-01  1.378286e+00
3.091091e+00  4.031981e-01  2.088193e-01  1.379036e+00
3.095095e+00  4.040205e-01  2.089156e-01  1.379786e+00
3.099099e+00  4.048430e-01  2.090116e-01  1.380537e+00
3.103103e+00  4.056658e-01  2.091071e-01  1.381288e+00
3.107107e+00  4.064886e-01  2.092024e-01  1.382040e+00
3.111111e+00  4.073116e-01  2.092972e-01  1.382792e+00
3.115115e+00  4.081348e-01  2.093918e-01  1.383544e+00
3.119119e+00  4.089581e-01  2.094859e-01  1.384297e+00
3.123123e+00  4.097815e-01  2.095797e-01  1.385050e+00
3.127127e+00  4.106051e-01  2.096732e-01  1.385803e+00
3.131131e+00  4.114288e-01  2.097663e-01  1.386557e+00
3.135135e+00  4.122526e-01  2.098590e-01  1.387311e+00
3.139139e+00  4.130766e-01  2.099514e-01  1.388066e+00
3.143143e+00  4.139007e-01  2.100434e-01  1.388821e+00
3.147147e+00  4.147249e-01  2.101351e-01  1.389576e+00
3.151151e+00  4.155492e-01  2.102264e-01  1.390331e+00
3.155155e+00  4.163737e-01  2.103174e-01  1.391087e+00
3.159159e+00  4.171983e-01  2.104080e-01  1.391844e+00
3.163163e+00  4.180230e-01  2.104983e-01  1.392600e+00
3.167167e+00  4.188478e-01  2.105882e-01  1.393357e+00
3.171171e+00  4.196727e-01  2.106778e-01  1.394114e+00
3.175175e+00  4.204977e-01  2.107670e-01  1.394872e+00
3.179179e+00  4.213228e-01  2.108559e-01  1.395630e+00
3.183183e+00  4.221480e-01  2.109444e-01  1.396388e+00
3.187187e+00  4.229733e-01  2.110326e-01  1.397147e+00
3.191191e+00  4.237987e-01  2.111204e-01  1.397906e+00
3.195195e+00  4.246243e-01  2.112079e-01  1.398665e+00
3.199199e+00  4.254499e-01  2.112951e-01  1.399425e+00
3.203203e+00  4.262756e-01  2.113819e-01  1.400185e+00
3.207207e+00  4.271013e-01  2.114683e-01  1.400945e+00
3.211211e+00  4.279272e-01  2.115544e-01  1.401706e+00
3.215215e+00  4.287531e-01  2.116402e-01  1.402467e+00
3.219219e+00  4.295792e-01  2.117256e-01  1.403228e+00
3.223223e+00  4.304053e-01  2.118107e-01  1.403989e+00
3.227227e+00  4.312315e-01  2.118955e-01  1.404751e+00
3.231231e+00  4.320577e-01  2.119799e-01  1.405513e+00
3.235235e+00  4.328840e-01  2.120639e-01  1.406276e+00
3.239239e+00  4.337104e-01  2.121476e-01  1.407039e+00
3.243243e+00  4.345369e-01  2.122310e-01  1.407802e+00
3.247247e+00  4.353634e-01  2.123141e-01  1.408565e+00
3.251251e+00  4.361900e-01  2.123968e-01  1.409329e+00
3.255255e+00  4.370166e-01  2.124792e-01  1.410093e+00
3.259259e+00  4.378433e-01  2.125612e-01  1.410857e+00
3.263263e+00  4.386701e-01  2.126429e-01  1.411622e+00
3.267267e+00  4.394969e-01  2.127243e-01  1.412387e+00
3.271271e+00  4.403238e-01  2.128053e-01  1.413152e+00
3.275275e+00  4.411507e-01  2.128860e-01  1.413917e+00
3.279279e+00  4.419776e-01  2.129663e-01  1.414683e+00
3.283283e+00  4.428046e-01  2.130464e-01  1.415449e+00
3.287287e+00  4.436316e-01  2.131261e-01  1.416215e+00
3.291291e+00  4.444587e-01  2.132054e-01  1.416982e+00
3.295295e+00  4.452858e-01  2.132845e-01  1.417749e+00
3.299299e+00  4.461129e-01  2.133632e-01  1.418516e+00
3.303303e+00  4.469401e-01  2.134415e-01  1.419284e+00
3.307307e+00  4.477673e-01  2.135196e-01  1.420051e+00
3.311311e+00  4.485945e-01  2.135973e-01  1.420819e+00
3.315315e+00  4.494218e-01  2.136747e-01  1.421587e+00
3.319319e+00  4.502490e-01  2.137517e-01  1.422356e+00
3.323323e+00  4.510763e-01  2.138284e-01  1.423125e+00
3.327327e+00  4.519036e-01  2.139048e-01  1.423894e+00
3.331331e+00  4.527310e-01  2.139809e-01  1.424663e+00
3.335335e+00  4.535583e-01  2.140567e-01  1.425433e+00
3.339339e+00  4.543856e-01  2.141321e-01  1.426202e+00
3.343343e+00  4.552130e-01  2.142072e-01  1.426972e+00
3.347347e+00  4.560404e-01  2.142820e-01  1.427743e+00
3.351351e+00  4.568677e-01  2.143564e-01  1.428513e+00
3.355355e+00  4.576951e-01  2.144306e-01  1.429284e+00
3.359359e+00  4.585225e-01  2.145044e-01  1.430055e+00
3.363363e+00  4.593498e-01  2.145779e-01  1.430826e+00
3.367367e+00  4.601772e-01  2.146510e-01  1.431598e+00
3.371371e+00  4.610045e-01  2.147239e-01  1.432370e+00
3.375375e+00  4.618319e-01  2.147964e-01  1.433142e+00
3.379379e+00  4.626592e-01  2.148686e-01  1.433914e+00
3.383383e+00  4.634866e-01  2.149405e-01  1.434687e+00
3.387387e+00  4.643139e-01  2.150121e-01  1.435459e+00
3.391391e+00  4.651411e-01  2.150833e-01  1.436232e+00
3.395395e+00  4.659684e-01  2.151542e-01  1.437005e+00
3.399399e+00  4.667957e-01  2.152249e-01  1.437779e+00
3.403403e+00  4.676229e-01  2.152952e-01  1.438553e+00
3.407407e+00  4.684501e-01  2.153652e-01  1.439326e+00
3.411411e+00  4.692773e-01  2.154348e-01  1.440101e+00
3.415415e+00  4.701044e-01  2.155042e-01  1.440875e+00
3.419419e+00  4.709315e-01  2.155732e-01  1.441649e+00
3.423423e+00  4.717586e-01  2.156420e-01  1.442424e+00
3.427427e+00  4.725856e-01  2.157104e-01  1.443199e+00
3.431431e+00  4.734126e-01  2.157785e-01  1.443974e+00
3.435435e+00  4.742396e-01  2.158463e-01  1.444750e+00
3.439439e+00  4.750665e-01  2.159138e-01  1.445525e+00
3.443443e+00  4.758933e-01  2.159810e-01  1.446301e+00
3.447447e+00  4.767202e-01  2.160478e-01  1.447077e+00
3.451451e+00  4.775469e-01  2.161144e-01  1.447853e+00
3.455455e+00  4.783737e-01  2.161806e-01  1.448630e+00
3.459459e+00  4.792003e-01  2.162466e-01  1.449406e+00
3.463463e+00  4.800269e-01  2.163122e-01  1.450183e+00
3.467467e+00  4.808535e-01  2.163776e-01  1.450960e+00
3.471471e+00  4.816800e-01  2.164426e-01  1.451737e+00
3.475475e+00  4.825064e-01  2.165073e-01  1.452515e+00
3.479479e+00  4.833328e-01  2.165717e-01  1.453292e+00
3.483483e+00  4.841591e-01  2.166358e-01  1.454070e+00
3.487487e+00  4.849853e-01  2.166996e-01  1.454848e+00
3.491491e+00  4.858115e-01  2.167631e-01  1.455626e+00
3.495495e+00  4.866376e-01  2.168263e-01  1.456404e+00
3.499499e+00  4.874636e-01  2.168892e-01  1.457183e+00
3.503504e+00  4.882895e-01  2.169518e-01  1.457961e+00
3.507508e+00  4.891154e-01  2.170141e-01  1.458740e+00
3.511512e+00  4.899412e-01  2.170761e-01  1.459519e+00
3.515516e+00  4.907669e-01  2.171378e-01  1.460298e+00
3.519520e+00  4.915925e-01  2.171992e-01  1.461078e+00
3.523524e+00  4.924181e-01  2.172603e-01  1.461857e+00
3.527528e+00  4.932435e-01  2.173211e-01  1.462637e+00
3.531532e+00  4.940689e-01  2.173816e-01  1.463417e+00
3.535536e+00  4.948941e-01  2.174418e-01  1.464197e+00
3.539540e+00  4.957193e-01  2.175018e-01  1.464977e+00
3.543544e+00  4.965444e-01  2.175614e-01  1.465757e+00
3.547548e+00  4.973694e-01  2.176207e-01  1.466538e+00
3.551552e+00  4.981942e-01  2.176797e-01  1.467319e+00
3.555556e+00  4.990190e-01  2.177385e-01  1.468099e+00
3.559560e+00  4.998437e-01  2.177969e-01  1.468880e+00
3.563564e+00  5.006683e-01  2.178551e-01  1.469661e+00
3.567568e+00  5.014927e-01  2.179129e-01  1.470443e+00
3.571572e+00  5.023171e-01  2.179705e-01  1.471224e+00
3.575576e+00  5.031413e-01  2.180277e-01  1.472006e+00
3.579580e+00  5.039655e-01  2.180847e-01  1.472787e+00
3.583584e+00  5.047895e-01  2.181414e-01  1.473569e+00
3.587588e+00  5.056134e-01  2.181978e-01  1.474351e+00
3.591592e+00  5.064372e-01  2.182539e-01  1.475133e+00
3.595596e+00  5.072608e-01  2.183098e-01  1.475916e+00
3.599600e+00  5.080844e-01  2.183653e-01  1.476698e+00
3.603604e+00  5.089078e-01  2.184206e-01  1.477480e+00
3.607608e+00  5.097311e-01  2.184755e-01  1.478263e+00
3.611612e+00  5.105542e-01  2.185302e-01  1.479046e+00
3.615616e+00  5.113773e-01  2.185846e-01  1.479829e+00
3.619620e+00  5.122002e-01  2.186387e-01  1.480612e+00
3.623624e+00  5.130229e-01  2.186926e-01  1.481395e+00
3.627628e+00  5.138456e-01  2.187461e-01  1.482178e+00
3.631632e+00  5.146681e-01  2.187994e-01  1.482962e+00
3.635636e+00  5.154904e-01  2.188523e-01  1.483745e+00
3.639640e+00  5.163126e-01  2.189050e-01  1.484529e+00
3.643644e+00  5.171347e-01  2.189575e-01  1.485313e+00
3.647648e+00  5.179566e-01  2.190096e-01  1.486097e+00
3.651652e+00  5.187784e-01  2.190614e-01  1.486881e+00
3.655656e+00  5.196001e-01  2.191130e-01  1.487665e+00
3.659660e+00  5.204215e-01  2.191643e-01  1.488449e+00
3.663664e+00  5.212429e-01  2.192153e-01  1.489233e+00
3.667668e+00  5.220641e-01  2.192661e-01  1.490018e+00
3.671672e+00  5.228851e-01  2.193165e-01  1.490802e+00
3.675676e+00  5.237060e-01  2.193667e-01  1.491587e+00
3.679680e+00  5.245267e-01  2.194166e-01  1.492371e+00
3.683684e+00  5.253472e-01  2.194663e-01  1.493156e+00
3.687688e+00  5.261676e-01  2.195156e-01  1.493941e+00
3.691692e+00  5.269878e-01  2.195647e-01  1.494726e+00
3.695696e+00  5.278079e-01  2.196135e-01  1.495511e+00
3.699700e+00  5.286278e-01  2.196621e-01  1.496297e+00
3.703704e+00  5.294475e-01  2.197104e-01  1.497082e+00
3.707708e+00  5.302670e-01  2.197583e-01  1.497867e+00
3.711712e+00  5.310864e-01  2.198061e-01  1.498653e+00
3.715716e+00  5.319056e-01  2.198535e-01  1.499438e+00
3.719720e+00  5.327247e-01  2.199007e-01  1.500224e+00
3.723724e+00  5.335435e-01  2.199476e-01  1.501010e+00
3.727728e+00  5.343622e-01  2.199943e-01  1.501795e+00
3.731732e+00  5.351807e-01  2.200406e-01  1.502581e+00
3.735736e+00  5.359990e-01  2.200868e-01  1.503367e+00
3.739740e+00  5.368171e-01  2.201326e-01  1.504153e+00
3.743744e+00  5.376350e-01  2.201782e-01  1.504939e+00
3.747748e+00  5.384528e-01  2.202235e-01  1.505726e+00
3.751752e+00  5.392703e-01  2.202685e-01  1.506512e+00
3.755756e+00  5.400877e-01  2.203133e-01  1.507298e+00
3.759760e+00  5.409049e-01  2.203578e-01  1.508084e+00
3.763764e+00  5.417219e-01  2.204020e-01  1.508871e+00
3.767768e+00  5.425387e-01  2.204460e-01  1.509657e+00
3.771772e+00  5.433552e-01  2.204898e-01  1.510444e+00
3.775776e+00  5.441716e-01  2.205332e-01  1.511231e+00
3.779780e+00  5.449878e-01  2.205764e-01  1.512017e+00
3.783784e+00  5.458038e-01  2.206193e-01  1.512804e+00
3.787788e+00  5.466196e-01  2.206620e-01  1.513591e+00
3.791792e+00  5.474351e-01  2.207044e-01  1.514378e+00
3.795796e+00  5.482505e-01  2.207466e-01  1.515165e+00
3.799800e+00  5.490657e-01  2.207885e-01  1.515952e+00
3.803804e+00  5.498806e-01  2.208301e-01  1.516739e+00
3.807808e+00  5.506954e-01  2.208715e-01  1.517526e+00
3.811812e+00  5.515099e-01  2.209126e-01  1.518313e+00
3.815816e+00  5.523242e-01  2.209535e-01  1.519100e+00
3.819820e+00  5.531383e-01  2.209941e-01  1.519887e+00
3.823824e+00  5.539521e-01  2.210345e-01  1.520674e+00
3.827828e+00  5.547658e-01  2.210746e-01  1.521462e+00
3.831832e+00  5.555792e-01  2.211144e-01  1.522249e+00
3.835836e+00  5.563924e-01  2.211540e-01  1.523036e+00
3.839840e+00  5.572054e-01  2.211933e-01  1.523824e+00
3.843844e+00  5.580181e-01  2.212324e-01  1.524611e+00
3.847848e+00  5.588307e-01  2.212713e-01  1.525399e+00
3.851852e+00  5.596430e-01  2.213098e-01  1.526186e+00
3.855856e+00  5.604550e-01  2.213482e-01  1.526974e+00
3.859860e+00  5.612668e-01  2.213862e-01  1.527761e+00
3.863864e+00  5.620784e-01  2.214241e-01  1.528549e+00
3.867868e+00  5.628898e-01  2.214617e-01  1.529336e+00
3.871872e+00  5.637009e-01  2.214990e-01  1.530124e+00
3.875876e+00  5.645118e-01  2.215361e-01  1.530912e+00
3.879880e+00  5.653225e-01  2.215729e-01  1.531699e+00
3.883884e+00  5.661329e-01  2.216095e-01  1.532487e+00
3.887888e+00  5.669430e-01  2.216458e-01  1.533275e+00
3.891892e+00  5.677529e-01  2.216819e-01  1.534062e+00
3.895896e+00  5.685626e-01  2.217178e-01  1.534850e+00
3.899900e+00  5.693720e-01  2.217534e-01  1.535638e+00
3.903904e+00  5.701812e-01  2.217887e-01  1.536425e+00
3.907908e+00  5.709901e-01  2.218239e-01  1.537213e+00
3.911912e+00  5.717988e-01  2.218587e-01  1.538001e+00
3.915916e+00  5.726072e-01  2.218934e-01  1.538789e+00
3.919920e+00  5.734154e-01  2.219277e-01  1.539577e+00
3.923924e+00  5.742233e-01  2.219619e-01  1.540364e+00
3.927928e+00  5.750309e-01  2.219958e-01  1.541152e+00
3.931932e+00  5.758383e-01  2.220295e-01  1.541940e+00
3.935936e+00  5.766454e-01  2.220629e-01  1.542728e+00
3.939940e+00  5.774523e-01  2.220961e-01  1.543515e+00
3.943944e+00  5.782589e-01  2.221290e-01  1.544303e+00
3.947948e+00  5.790652e-01  2.221617e-01  1.545091e+00
3.951952e+00  5.798713e-01  2.221942e-01  1.545879e+00
3.955956e+00  5.806771e-01  2.222264e-01  1.546666e+00
3.959960e+00  5.814826e-01  2.222584e-01  1.547454e+00
3.963964e+00  5.822879e-01  2.222902e-01  1.548242e+00
3.967968e+00  5.830929e-01  2.223217e-01  1.549030e+00
3.971972e+00  5.838976e-01  2.223530e-01  1.549817e+00
3.975976e+00  5.847020e-01  2.223841e-01  1.550605e+00
3.979980e+00  5.855062e-01  2.224149e-01  1.551393e+00
3.983984e+00  5.863101e-01  2.224455e-01  1.552180e+00
3.987988e+00  5.871137e-01  2.224758e-01  1.552968e+00
3.991992e+00  5.879170e-01  2.225060e-01  1.553756e+00
3.995996e+00  5.887200e-01  2.225358e-01  1.554543e+00
4.000000e+00  5.895228e-01  2.225655e-01  1.555331e+00


==> data/high_frequency/reversed_eigenvalues_kan.dat <==
K_11 K_22 K_33
-1.264693e-14  -2.279679e-14  -1.336579e-10  
3.021977e-15  1.369410e-14  3.402850e-11  
1.124550e-14  8.828870e-13  2.001208e-10  
2.819840e-13  1.906122e-12  3.077260e-10  
1.294079e-12  1.777334e-10  1.610047e-07  
1.197161e-08  5.085918e-10  2.866269e-07  
5.566214e-08  2.608627e-09  1.921934e-06  
1.395533e-07  6.906204e-09  2.255929e-06  
2.665580e-07  3.415662e-08  3.614253e-06  
3.892486e-07  6.711445e-08  6.481447e-06  
6.383728e-07  1.256457e-07  7.349353e-06  
1.247123e-06  1.990874e-07  1.237845e-05  
3.414538e-06  4.243443e-07  1.460463e-05  
6.035499e-06  3.138141e-06  3.319469e-05  
6.766582e-06  9.716824e-06  5.110036e-05  
1.014005e-05  3.001484e-05  8.576922e-05  
1.233690e-05  5.545268e-05  3.363768e-04  
1.795890e-05  1.232639e-04  7.803971e-04  
2.067037e-05  2.637435e-04  1.215583e-03  
2.333309e-05  4.298055e-04  1.751086e-03  
5.802343e-05  8.537679e-04  1.965610e-03  
7.366863e-05  1.329556e-03  2.144618e-03  
8.492036e-05  1.341869e-03  3.043332e-03  
1.526660e-04  1.465603e-03  6.404251e-03  
2.757334e-04  1.827593e-03  9.539317e-03  
3.173921e-04  3.059350e-03  1.023580e-02  
3.735508e-04  3.405853e-03  1.723900e-02  
4.201696e-04  3.727545e-03  2.114197e-02  
5.108398e-04  4.079670e-03  2.259344e-02  
6.583400e-04  4.412592e-03  4.135890e-02  
7.619423e-04  5.021334e-03  4.513714e-02  
1.054273e-03  5.583434e-03  5.195555e-02  
1.175607e-03  8.221157e-03  7.714582e-02  
1.505039e-03  8.530843e-03  1.012702e-01  
1.745225e-03  9.358429e-03  1.064182e-01  
1.924393e-03  1.040059e-02  1.171490e-01  
2.224318e-03  1.128244e-02  1.339026e-01  
2.720988e-03  1.226392e-02  1.401787e-01  
3.635557e-03  1.328928e-02  1.572709e-01  
3.762522e-03  1.626814e-02  1.870846e-01  
4.579431e-03  1.844680e-02  2.194286e-01  
4.908974e-03  2.133796e-02  2.464599e-01  
5.398821e-03  2.384456e-02  3.128224e-01  
6.200356e-03  2.397720e-02  3.288081e-01  
7.036958e-03  2.920555e-02  4.271999e-01  
7.744084e-03  3.138061e-02  5.812882e-01  
9.086420e-03  3.765852e-02  6.010153e-01  
1.113082e-02  3.999037e-02  6.340888e-01  
1.275411e-02  4.421061e-02  6.873396e-01  
1.489658e-02  5.391807e-02  7.562021e-01  
1.640633e-02  5.833474e-02  9.109546e-01  
1.840193e-02  6.321520e-02  1.003519e+00  
2.511366e-02  8.591439e-02  1.146521e+00  
3.174998e-02  9.474230e-02  1.365629e+00  
3.617564e-02  1.062334e-01  2.242206e+00  
3.935331e-02  1.727755e-01  2.890508e+00  
4.433735e-02  1.826756e-01  3.211151e+00  
4.991134e-02  1.842148e-01  4.030502e+00  
5.690383e-02  2.213401e-01  4.396527e+00  
7.078437e-02  2.426961e-01  4.594859e+00  
7.687305e-02  2.798346e-01  5.528426e+00  
8.758668e-02  2.982764e-01  6.108733e+00  
9.912032e-02  3.480637e-01  7.108712e+00  
1.220662e-01  4.224313e-01  9.086754e+00  
1.273748e-01  5.272588e-01  1.418055e+01  
2.065226e-01  7.077623e-01  1.500793e+01  
2.280053e-01  7.784413e-01  1.986693e+01  
2.700587e-01  9.712169e-01  2.649023e+01  
4.955268e-01  1.422917e+00  3.564325e+01  
5.381608e-01  1.621346e+00  5.093399e+01  
8.240909e-01  2.535685e+00  7.221129e+01  
1.036249e+00  2.625419e+00  1.422330e+02  
1.410462e+00  3.915428e+00  2.021206e+02  
2.471997e+00  4.875976e+00  2.426449e+02  
3.204309e+00  6.503332e+00  3.012124e+02  
4.185301e+00  8.550156e+00  6.070758e+02  
6.058789e+00  1.026536e+01  9.722500e+02  
7.750695e+00  2.541013e+01  1.162597e+03  
1.310123e+01  2.728469e+01  2.007733e+03  
1.940433e+01  3.552774e+01  2.843686e+03  
2.810527e+01  5.655071e+01  3.847130e+03  
3.226833e+01  6.715122e+01  6.229376e+03  
3.426067e+01  8.087595e+01  7.816121e+03  
5.435185e+01  9.492420e+01  1.020671e+04  
7.215856e+01  1.013980e+02  1.627607e+04  
1.075179e+02  1.423193e+02  2.135374e+04  
1.222083e+02  1.543424e+02  3.643449e+04  
2.052053e+02  1.915236e+02  4.508834e+04  
2.224966e+02  2.315226e+02  6.919434e+04  
2.635973e+02  2.804248e+02  9.845196e+04  
2.754901e+02  3.214580e+02  1.621352e+05  
3.121893e+02  3.436177e+02  2.219711e+05  
3.256084e+02  4.050194e+02  2.708507e+05  
3.666843e+02  4.320485e+02  3.684976e+05  
4.692459e+02  4.642502e+02  4.809738e+05  
4.720076e+02  5.383491e+02  7.750033e+05  
5.577750e+02  6.395273e+02  1.150300e+06  
6.026715e+02  8.616196e+02  1.473191e+06  
6.383233e+02  1.041834e+03  2.498710e+06  
1.293508e+03  2.771833e+03  2.751886e+07 


==> data/high_frequency/reversed_eigenvalues_pinn.dat <==
K_11 K_22 K_33
-1.584209e-13  -2.134283e-14  -5.661432e-09  
-1.408284e-13  -1.914086e-14  -5.436655e-09  
-1.337809e-13  -1.854429e-14  -4.441339e-09  
-1.180258e-13  -1.672165e-14  -3.870174e-09  
-1.093816e-13  -1.513208e-14  -3.198957e-09  
-8.731820e-14  -1.452891e-14  -2.591621e-09  
-7.540782e-14  -1.282978e-14  -2.450725e-09  
-5.966366e-14  -1.115534e-14  -2.226964e-09  
-5.424533e-14  -9.851413e-15  -2.226964e-09  
-4.641651e-14  -8.133009e-15  -1.886472e-09  
-3.947257e-14  -6.216281e-15  -1.632241e-09  
-3.947257e-14  -6.216281e-15  -1.632241e-09  
-3.123726e-14  -4.529654e-15  -1.117514e-09  
-1.725605e-14  -3.109786e-15  -7.917354e-10  
-1.725605e-14  -2.158096e-15  -6.444326e-10  
-9.640392e-15  -4.426521e-16  -4.208342e-10  
-9.640392e-15  -8.166108e-17  -2.676314e-10  
-4.635912e-15  -8.166108e-17  -2.676314e-10  
-4.635912e-15  1.460813e-15  1.587749e-11  
6.573832e-16  1.460813e-15  2.183738e-11  
4.322799e-15  1.868757e-15  2.183738e-11  
7.914959e-15  4.434544e-15  4.929937e-10  
1.750990e-14  4.776206e-15  6.457634e-10  
3.041060e-14  5.575185e-15  6.457634e-10  
3.041060e-14  6.124582e-15  9.441065e-10  
3.984804e-14  7.945217e-15  9.441065e-10  
3.984804e-14  8.704706e-15  1.172951e-09  
5.078039e-14  8.704706e-15  1.408725e-09  
5.615350e-14  1.010246e-14  1.828974e-09  
7.861969e-14  1.102333e-14  1.944228e-09  
7.861969e-14  1.102333e-14  2.170817e-09  
8.428573e-14  1.150130e-14  2.388857e-09  
1.036347e-13  1.438528e-14  2.673564e-09  
1.143519e-13  1.724509e-14  3.289016e-09  
1.243442e-13  1.849708e-14  3.342892e-09  
1.347011e-13  1.959944e-14  4.027592e-09  
1.433670e-13  2.270751e-14  5.185285e-09  
1.433670e-13  3.092158e-14  5.899592e-09  
8.914715e-13  6.416880e-13  7.738595e-09  
3.149189e-11  2.482556e-11  1.646057e-07  
5.704733e-10  3.121523e-10  5.048577e-06  
1.748537e-08  1.129605e-08  2.679894e-04  
4.686639e-07  2.805911e-07  3.767833e-03  
1.054974e-05  5.963784e-06  1.605444e-01  
2.406460e-04  9.141979e-05  4.544176e+00  
1.163729e-02  5.887063e-03  7.971168e+01  
1.895124e-01  5.749105e-02  3.825299e+03  
5.116476e+00  1.047283e+00  1.314597e+05  
1.292785e+02  2.372764e+01  2.327898e+06  
2.124715e+03  3.228817e+02  5.239687e+07 



==> data/high_frequency/y_all_inverter.dat <==
ind  y0_true  y0_pinn  y1_true  y1_pinn  y2_true  y2_pinn  y3_true  y3_pinn  y4_true  y4_pinn  y5_true  y5_pinn  y6_true  y6_pinn  y7_true  y7_pinn  y8_true  y8_pinn  y9_true  y9_pinn  y10_true  y10_pinn
0  0.000000e+00  -2.128511e-04  0.000000e+00  -2.708539e-02  1.000000e+00  2.752546e+00  0.000000e+00  -2.866860e-01  0.000000e+00  5.873343e-03  0.000000e+00  -6.177540e-04  0.000000e+00  7.158134e-04  0.000000e+00  -2.484158e-05  1.000000e+00  9.605481e-01  0.000000e+00  6.506077e-03  1.000000e+00  1.585117e+00
1  7.150800e-24  -2.122852e-04  3.144737e-03  -2.400035e-02  9.377107e-01  2.752560e+00  -2.997871e-03  -2.867012e-01  -9.694269e-06  5.872900e-03  1.524731e-08  -6.178331e-04  2.455014e-09  7.168556e-04  -1.654046e-15  -2.469223e-05  9.995144e-01  9.604772e-01  -6.179747e-10  6.508020e-03  9.999927e-01  1.585086e+00
2  5.262151e-23  -2.117195e-04  6.289475e-03  -2.091538e-02  8.772294e-01  2.752574e+00  -5.711606e-03  -2.867163e-01  -1.876939e-05  5.872457e-03  5.906932e-08  -6.179121e-04  9.628869e-09  7.178984e-04  -2.252643e-14  -2.454290e-05  9.990568e-01  9.604064e-01  -4.266865e-09  6.509963e-03  9.999711e-01  1.585056e+00
3  1.401902e-22  -2.111540e-04  9.434212e-03  -1.783046e-02  8.185090e-01  2.752588e+00  -8.155188e-03  -2.867314e-01  -2.724349e-05  5.872015e-03  1.286922e-07  -6.179910e-04  2.125367e-08  7.189416e-04  -1.049753e-13  -2.439359e-05  9.986247e-01  9.603355e-01  -1.326848e-08  6.511906e-03  9.999356e-01  1.585025e+00
4  2.492850e-22  -2.105887e-04  1.257895e-02  -1.474560e-02  7.615036e-01  2.752602e+00  -1.034206e-02  -2.867466e-01  -3.513420e-05  5.871572e-03  2.214795e-07  -6.180699e-04  3.708541e-08  7.199854e-04  -3.122973e-13  -2.424430e-05  9.982158e-01  9.602647e-01  -2.949307e-08  6.513848e-03  9.998866e-01  1.584994e+00
5  3.359818e-22  -2.100237e-04  1.572369e-02  -1.166081e-02  7.061686e-01  2.752616e+00  -1.228515e-02  -2.867617e-01  -4.245869e-05  5.871130e-03  3.349264e-07  -6.181487e-04  5.690242e-08  7.210298e-04  -7.244619e-13  -2.409503e-05  9.978281e-01  9.601938e-01  -5.440981e-08  6.515791e-03  9.998244e-01  1.584963e+00
6  4.807954e-22  -2.094589e-04  1.886842e-02  -8.576065e-03  6.524606e-01  2.752630e+00  -1.399687e-02  -2.867769e-01  -4.923366e-05  5.870688e-03  4.666552e-07  -6.182274e-04  8.050388e-08  7.220747e-04  -1.434335e-12  -2.394577e-05  9.974594e-01  9.601230e-01  -8.913367e-08  6.517733e-03  9.997493e-01  1.584933e+00
7  6.331018e-22  -2.088943e-04  2.201316e-02  -5.491384e-03  6.003373e-01  2.752644e+00  -1.548916e-02  -2.867920e-01  -5.547536e-05  5.870247e-03  6.144100e-07  -6.183061e-04  1.077085e-07  7.231201e-04  -2.544353e-12  -2.379654e-05  9.971079e-01  9.600521e-01  -1.344691e-07  6.519675e-03  9.996618e-01  1.584902e+00
8  7.720463e-22  -2.083299e-04  2.515790e-02  -2.406763e-03  5.497572e-01  2.752658e+00  -1.677349e-02  -2.868071e-01  -6.119962e-05  5.869806e-03  7.760518e-07  -6.183847e-04  1.383530e-07  7.241660e-04  -4.163623e-12  -2.364732e-05  9.967718e-01  9.599813e-01  -1.909504e-07  6.521616e-03  9.995621e-01  1.584871e+00
9  9.793194e-22  -2.077658e-04  2.830264e-02  6.777999e-04  5.006804e-01  2.752671e+00  -1.786087e-02  -2.868223e-01  -6.642181e-05  5.869365e-03  9.495545e-07  -6.184633e-04  1.722913e-07  7.252125e-04  -6.405402e-12  -2.349812e-05  9.964495e-01  9.599104e-01  -2.588791e-07  6.523557e-03  9.994506e-01  1.584841e+00
10  1.168161e-21  -2.072018e-04  3.144737e-02  3.762304e-03  4.530676e-01  2.752685e+00  -1.876188e-02  -2.868374e-01  -7.115692e-05  5.868924e-03  1.133000e-06  -6.185417e-04  2.093928e-07  7.262595e-04  -9.384944e-12  -2.334894e-05  9.961395e-01  9.598396e-01  -3.383579e-07  6.525499e-03  9.993276e-01  1.584810e+00
11  1.441055e-21  -2.066381e-04  3.459211e-02  6.846748e-03  4.068807e-01  2.752699e+00  -1.948669e-02  -2.868526e-01  -7.541953e-05  5.868484e-03  1.324573e-06  -6.186201e-04  2.495419e-07  7.273070e-04  -1.321767e-11  -2.319978e-05  9.958404e-01  9.597688e-01  -4.293226e-07  6.527439e-03  9.991934e-01  1.584779e+00
12  1.713383e-21  -2.060746e-04  3.773685e-02  9.931134e-03  3.620826e-01  2.752713e+00  -2.004503e-02  -2.868677e-01  -7.922382e-05  5.868044e-03  1.522560e-06  -6.186984e-04  2.926366e-07  7.283551e-04  -1.801765e-11  -2.305064e-05  9.955508e-01  9.596979e-01  -5.315708e-07  6.529380e-03  9.990482e-01  1.584749e+00
13  1.890704e-21  -2.055114e-04  4.088159e-02  1.301546e-02  3.186369e-01  2.752727e+00  -2.044627e-02  -2.868828e-01  -8.258360e-05  5.867604e-03  1.725340e-06  -6.187767e-04  3.385874e-07  7.294037e-04  -2.389634e-11  -2.290151e-05  9.952695e-01  9.596271e-01  -6.447879e-07  6.531320e-03  9.988925e-01  1.584718e+00
14  2.075703e-21  -2.049483e-04  4.402632e-02  1.609973e-02  2.765086e-01  2.752741e+00  -2.069939e-02  -2.868980e-01  -8.551232e-05  5.867165e-03  1.931387e-06  -6.188549e-04  3.873169e-07  7.304528e-04  -3.096159e-11  -2.275241e-05  9.949954e-01  9.595562e-01  -7.685711e-07  6.533260e-03  9.987265e-01  1.584687e+00
15  2.263248e-21  -2.043855e-04  4.717106e-02  1.918394e-02  2.356631e-01  2.752755e+00  -2.081300e-02  -2.869131e-01  -8.802303e-05  5.866726e-03  2.139261e-06  -6.189330e-04  4.387585e-07  7.315025e-04  -3.931685e-11  -2.260332e-05  9.947275e-01  9.594854e-01  -9.024507e-07  6.535200e-03  9.985504e-01  1.584657e+00
16  2.466266e-21  -2.038229e-04  5.031580e-02  2.226809e-02  1.960670e-01  2.752769e+00  -2.079537e-02  -2.869283e-01  -9.012849e-05  5.866287e-03  2.347608e-06  -6.190110e-04  4.928558e-07  7.325527e-04  -4.906064e-11  -2.245425e-05  9.944647e-01  9.594146e-01  -1.045910e-06  6.537140e-03  9.983645e-01  1.584626e+00
17  2.650007e-21  -2.032605e-04  5.346054e-02  2.535218e-02  1.576877e-01  2.752783e+00  -2.065440e-02  -2.869434e-01  -9.184106e-05  5.865848e-03  2.555152e-06  -6.190890e-04  5.495617e-07  7.336034e-04  -6.028613e-11  -2.230520e-05  9.942061e-01  9.593438e-01  -1.198402e-06  6.539079e-03  9.981692e-01  1.584595e+00
18  2.906498e-21  -2.026984e-04  5.660527e-02  2.843621e-02  1.204934e-01  2.752797e+00  -2.039771e-02  -2.869585e-01  -9.317282e-05  5.865410e-03  2.760699e-06  -6.191669e-04  6.088381e-07  7.346547e-04  -7.308093e-11  -2.215617e-05  9.939510e-01  9.592729e-01  -1.359364e-06  6.541018e-03  9.979646e-01  1.584565e+00
19  3.179476e-21  -2.021364e-04  5.975001e-02  3.152018e-02  8.445305e-02  2.752811e+00  -2.003256e-02  -2.869737e-01  -9.413549e-05  5.864972e-03  2.963126e-06  -6.192448e-04  6.706547e-07  7.357065e-04  -8.752702e-11  -2.200715e-05  9.936985e-01  9.592021e-01  -1.528235e-06  6.542957e-03  9.977511e-01  1.584534e+00
20  3.458650e-21  -2.015747e-04  6.289475e-02  3.460409e-02  4.953649e-02  2.752825e+00  -1.956592e-02  -2.869888e-01  -9.474050e-05  5.864534e-03  3.161382e-06  -6.193226e-04  7.349887e-07  7.367588e-04  -1.037008e-10  -2.185816e-05  9.934479e-01  9.591313e-01  -1.704463e-06  6.544896e-03  9.975289e-01  1.584503e+00
21  3.358272e-21  -2.010132e-04  6.603949e-02  3.768795e-02  1.571428e-02  2.752839e+00  -1.900448e-02  -2.870040e-01  -9.499896e-05  5.864097e-03  3.354485e-06  -6.194003e-04  8.018240e-07  7.378117e-04  -1.216732e-10  -2.170918e-05  9.931986e-01  9.590605e-01  -1.887518e-06  6.546834e-03  9.972984e-01  1.584473e+00
22  2.536160e-21  -2.004520e-04  6.918422e-02  4.077174e-02  -1.704225e-02  2.752853e+00  -1.835462e-02  -2.870191e-01  -9.492169e-05  5.863660e-03  3.541519e-06  -6.194779e-04  8.711509e-07  7.388651e-04  -1.415100e-10  -2.156023e-05  9.929500e-01  9.589896e-01  -2.076900e-06  6.548773e-03  9.970601e-01  1.584442e+00
23  1.459089e-21  -1.998909e-04  7.232896e-02  4.385548e-02  -4.876104e-02  2.752867e+00  -1.762246e-02  -2.870342e-01  -9.451922e-05  5.863223e-03  3.721629e-06  -6.195555e-04  9.429656e-07  7.399190e-04  -1.632723e-10  -2.141129e-05  9.927014e-01  9.589188e-01  -2.272148e-06  6.550710e-03  9.968163e-01  1.584411e+00
24  2.647321e-22  -1.993301e-04  7.547370e-02  4.693915e-02  -7.946934e-02  2.752881e+00  -1.681386e-02  -2.870494e-01  -9.380180e-05  5.862787e-03  3.894020e-06  -6.196330e-04  1.017269e-06  7.409734e-04  -1.870167e-10  -2.126237e-05  9.924526e-01  9.588480e-01  -2.472845e-06  6.552648e-03  9.965748e-01  1.584381e+00
25  -7.916723e-22  -1.987695e-04  7.861843e-02  5.002277e-02  -1.091937e-01  2.752895e+00  -1.593442e-02  -2.870645e-01  -9.277940e-05  5.862350e-03  4.057956e-06  -6.197104e-04  1.094068e-06  7.420284e-04  -2.127957e-10  -2.111346e-05  9.922028e-01  9.587772e-01  -2.678626e-06  6.554586e-03  9.963401e-01  1.584350e+00
26  -1.904017e-21  -1.982091e-04  8.176317e-02  5.310633e-02  -1.379599e-01  2.752908e+00  -1.498950e-02  -2.870797e-01  -9.146174e-05  5.861914e-03  4.212755e-06  -6.197877e-04  1.173373e-06  7.430840e-04  -2.406587e-10  -2.096458e-05  9.919518e-01  9.587064e-01  -2.889179e-06  6.556523e-03  9.961127e-01  1.584319e+00
27  -2.985329e-21  -1.976489e-04  8.490791e-02  5.618983e-02  -1.657933e-01  2.752922e+00  -1.398421e-02  -2.870948e-01  -8.985825e-05  5.861479e-03  4.357787e-06  -6.198650e-04  1.255199e-06  7.441400e-04  -2.706522e-10  -2.081571e-05  9.916992e-01  9.586355e-01  -3.104248e-06  6.558460e-03  9.958925e-01  1.584289e+00
28  -4.029985e-21  -1.970890e-04  8.805265e-02  5.927327e-02  -1.927184e-01  2.752936e+00  -1.292344e-02  -2.871100e-01  -8.797814e-05  5.861043e-03  4.492472e-06  -6.199423e-04  1.339563e-06  7.451966e-04  -3.028203e-10  -2.066687e-05  9.914445e-01  9.585647e-01  -3.323641e-06  6.560396e-03  9.956794e-01  1.584258e+00
29  -4.952152e-21  -1.965293e-04  9.119738e-02  6.235665e-02  -2.187592e-01  2.752950e+00  -1.181188e-02  -2.871251e-01  -8.583035e-05  5.860608e-03  4.616278e-06  -6.200194e-04  1.426487e-06  7.462538e-04  -3.372055e-10  -2.051804e-05  9.911876e-01  9.584939e-01  -3.547226e-06  6.562333e-03  9.954732e-01  1.584227e+00
30  -5.640710e-21  -1.959698e-04  9.434212e-02  6.543997e-02  -2.439389e-01  2.752964e+00  -1.065397e-02  -2.871402e-01  -8.342359e-05  5.860174e-03  4.728720e-06  -6.200965e-04  1.515996e-06  7.473114e-04  -3.738496e-10  -2.036923e-05  9.909280e-01  9.584231e-01  -3.774934e-06  6.564269e-03  9.952738e-01  1.584197e+00
31  -6.271922e-21  -1.954105e-04  9.748686e-02  6.852324e-02  -2.682804e-01  2.752978e+00  -9.453984e-03  -2.871554e-01  -8.076633e-05  5.859739e-03  4.829355e-06  -6.201735e-04  1.608117e-06  7.483696e-04  -4.127935e-10  -2.022044e-05  9.906657e-01  9.583523e-01  -4.006760e-06  6.566205e-03  9.950810e-01  1.584166e+00
32  -6.959793e-21  -1.948515e-04  1.006316e-01  7.160644e-02  -2.918058e-01  2.752992e+00  -8.215973e-03  -2.871705e-01  -7.786684e-05  5.859305e-03  4.917781e-06  -6.202505e-04  1.702880e-06  7.494284e-04  -4.540789e-10  -2.007166e-05  9.904002e-01  9.582815e-01  -4.242763e-06  6.568141e-03  9.948946e-01  1.584135e+00
33  -7.608912e-21  -1.942926e-04  1.037763e-01  7.468958e-02  -3.145368e-01  2.753006e+00  -6.943812e-03  -2.871857e-01  -7.473312e-05  5.858871e-03  4.993639e-06  -6.203273e-04  1.800316e-06  7.504876e-04  -4.977481e-10  -1.992291e-05  9.901315e-01  9.582107e-01  -4.483063e-06  6.570076e-03  9.947145e-01  1.584105e+00
34  -8.082095e-21  -1.937340e-04  1.069211e-01  7.777267e-02  -3.364943e-01  2.753020e+00  -5.641192e-03  -2.872008e-01  -7.137300e-05  5.858437e-03  5.056605e-06  -6.204041e-04  1.900459e-06  7.515474e-04  -5.438448e-10  -1.977417e-05  9.898594e-01  9.581399e-01  -4.727842e-06  6.572011e-03  9.945405e-01  1.584074e+00
35  -8.577067e-21  -1.931756e-04  1.100658e-01  8.085570e-02  -3.576990e-01  2.753034e+00  -4.311629e-03  -2.872159e-01  -6.779408e-05  5.858004e-03  5.106391e-06  -6.204809e-04  2.003343e-06  7.526077e-04  -5.924153e-10  -1.962545e-05  9.895836e-01  9.580691e-01  -4.977343e-06  6.573946e-03  9.943724e-01  1.584043e+00
36  -8.972899e-21  -1.926175e-04  1.132105e-01  8.393866e-02  -3.781708e-01  2.753048e+00  -2.958469e-03  -2.872311e-01  -6.400375e-05  5.857571e-03  5.142745e-06  -6.205575e-04  2.109007e-06  7.536686e-04  -6.435081e-10  -1.947675e-05  9.893042e-01  9.579983e-01  -5.231864e-06  6.575881e-03  9.942101e-01  1.584012e+00
37  -9.396919e-21  -1.920595e-04  1.163553e-01  8.702157e-02  -3.979293e-01  2.753062e+00  -1.584900e-03  -2.872462e-01  -6.000922e-05  5.857138e-03  5.165446e-06  -6.206341e-04  2.217487e-06  7.547300e-04  -6.971753e-10  -1.932807e-05  9.890209e-01  9.579275e-01  -5.491763e-06  6.577816e-03  9.940535e-01  1.583982e+00
38  -9.720080e-21  -1.915018e-04  1.195000e-01  9.010442e-02  -4.169935e-01  2.753076e+00  -1.939485e-04  -2.872614e-01  -5.581748e-05  5.856706e-03  5.174306e-06  -6.207107e-04  2.328822e-06  7.557919e-04  -7.534726e-10  -1.917941e-05  9.887337e-01  9.578567e-01  -5.757448e-06  6.579750e-03  9.939023e-01  1.583951e+00
39  -9.963464e-21  -1.909443e-04  1.226448e-01  9.318721e-02  -4.353818e-01  2.753090e+00  1.211505e-03  -2.872765e-01  -5.143536e-05  5.856274e-03  5.169164e-06  -6.207871e-04  2.443053e-06  7.568544e-04  -8.124603e-10  -1.903077e-05  9.884424e-01  9.577859e-01  -6.029378e-06  6.581684e-03  9.937564e-01  1.583920e+00
40  -1.022392e-20  -1.903870e-04  1.257895e-01  9.626994e-02  -4.531124e-01  2.753104e+00  2.628726e-03  -2.872916e-01  -4.686948e-05  5.855842e-03  5.149890e-06  -6.208635e-04  2.560219e-06  7.579174e-04  -8.742034e-10  -1.888214e-05  9.881471e-01  9.577151e-01  -6.308059e-06  6.583618e-03  9.936157e-01  1.583890e+00
41  -1.054514e-20  -1.898300e-04  1.289342e-01  9.935261e-02  -4.702029e-01  2.753117e+00  4.055118e-03  -2.873068e-01  -4.212630e-05  5.855410e-03  5.116379e-06  -6.209399e-04  2.680362e-06  7.589809e-04  -9.387721e-10  -1.873353e-05  9.878477e-01  9.576443e-01  -6.594044e-06  6.585551e-03  9.934801e-01  1.583859e+00
42  -1.074714e-20  -1.892731e-04  1.320790e-01  1.024352e-01  -4.866704e-01  2.753131e+00  5.488220e-03  -2.873219e-01  -3.721210e-05  5.854979e-03  5.068552e-06  -6.210161e-04  2.803523e-06  7.600450e-04  -1.006243e-09  -1.858495e-05  9.875441e-01  9.575735e-01  -6.887924e-06  6.587484e-03  9.933494e-01  1.583828e+00
43  -1.090140e-20  -1.887165e-04  1.352237e-01  1.055178e-01  -5.025316e-01  2.753145e+00  6.925696e-03  -2.873371e-01  -3.213299e-05  5.854548e-03  5.006352e-06  -6.210923e-04  2.929743e-06  7.611096e-04  -1.076697e-09  -1.843637e-05  9.872363e-01  9.575027e-01  -7.190330e-06  6.589417e-03  9.932235e-01  1.583798e+00
44  -1.103734e-20  -1.881601e-04  1.383684e-01  1.086003e-01  -5.178029e-01  2.753159e+00  8.365337e-03  -2.873522e-01  -2.689490e-05  5.854117e-03  4.929747e-06  -6.211684e-04  3.059066e-06  7.621747e-04  -1.150224e-09  -1.828782e-05  9.869244e-01  9.574319e-01  -7.501928e-06  6.591350e-03  9.931022e-01  1.583767e+00
45  -1.130717e-20  -1.876040e-04  1.415132e-01  1.116827e-01  -5.325002e-01  2.753173e+00  9.805049e-03  -2.873673e-01  -2.150363e-05  5.853687e-03  4.838726e-06  -6.212445e-04  3.191532e-06  7.632404e-04  -1.226919e-09  -1.813929e-05  9.866082e-01  9.573612e-01  -7.823414e-06  6.593283e-03  9.929854e-01  1.583736e+00
46  -1.172873e-20  -1.870480e-04  1.446579e-01  1.147651e-01  -5.466388e-01  2.753187e+00  1.124285e-02  -2.873825e-01  -1.596479e-05  5.853257e-03  4.733298e-06  -6.213205e-04  3.327184e-06  7.643065e-04  -1.306884e-09  -1.799077e-05  9.862879e-01  9.572904e-01  -8.155513e-06  6.595215e-03  9.928731e-01  1.583706e+00
47  -1.288696e-20  -1.864923e-04  1.478027e-01  1.178474e-01  -5.602340e-01  2.753201e+00  1.267688e-02  -2.873976e-01  -1.028386e-05  5.852827e-03  4.613491e-06  -6.213964e-04  3.466063e-06  7.653733e-04  -1.390230e-09  -1.784228e-05  9.859633e-01  9.572196e-01  -8.498972e-06  6.597147e-03  9.927650e-01  1.583675e+00
48  -1.416302e-20  -1.859368e-04  1.509474e-01  1.209297e-01  -5.733005e-01  2.753215e+00  1.410538e-02  -2.874128e-01  -4.466158e-06  5.852398e-03  4.479353e-06  -6.214722e-04  3.608212e-06  7.664405e-04  -1.477074e-09  -1.769380e-05  9.856347e-01  9.571488e-01  -8.854562e-06  6.599079e-03  9.926612e-01  1.583644e+00
49  -1.560226e-20  -1.853815e-04  1.540921e-01  1.240119e-01  -5.858525e-01  2.753229e+00  1.552666e-02  -2.874279e-01  1.483133e-06  5.851968e-03  4.330947e-06  -6.215480e-04  3.753671e-06  7.675083e-04  -1.567542e-09  -1.754534e-05  9.853019e-01  9.570780e-01  -9.223071e-06  6.601011e-03  9.925613e-01  1.583614e+00
50  -1.667402e-20  -1.848264e-04  1.572369e-01  1.270940e-01  -5.979041e-01  2.753243e+00  1.693919e-02  -2.874430e-01  7.558978e-06  5.851539e-03  4.168352e-06  -6.216237e-04  3.902481e-06  7.685767e-04  -1.661766e-09  -1.739690e-05  9.849651e-01  9.570072e-01  -9.605299e-06  6.602942e-03  9.924655e-01  1.583583e+00
51  -1.739463e-20  -1.842716e-04  1.603816e-01  1.301761e-01  -6.094689e-01  2.753257e+00  1.834147e-02  -2.874582e-01  1.375648e-05  5.851111e-03  3.991664e-06  -6.216993e-04  4.054683e-06  7.696455e-04  -1.759888e-09  -1.724847e-05  9.846242e-01  9.569365e-01  -1.000206e-05  6.604873e-03  9.923734e-01  1.583552e+00
52  -1.906400e-20  -1.837170e-04  1.635263e-01  1.332581e-01  -6.205601e-01  2.753271e+00  1.973212e-02  -2.874733e-01  2.007087e-05  5.850682e-03  3.800992e-06  -6.217749e-04  4.210317e-06  7.707149e-04  -1.862059e-09  -1.710007e-05  9.842794e-01  9.568657e-01  -1.041418e-05  6.606804e-03  9.922851e-01  1.583522e+00
53  -2.064343e-20  -1.831626e-04  1.666711e-01  1.363401e-01  -6.311907e-01  2.753285e+00  2.110985e-02  -2.874885e-01  2.649752e-05  5.850254e-03  3.596459e-06  -6.218504e-04  4.369423e-06  7.717848e-04  -1.968434e-09  -1.695168e-05  9.839306e-01  9.567949e-01  -1.084247e-05  6.608734e-03  9.922005e-01  1.583491e+00
54  -2.200988e-20  -1.826084e-04  1.698158e-01  1.394220e-01  -6.413734e-01  2.753298e+00  2.247344e-02  -2.875036e-01  3.303192e-05  5.849827e-03  3.378201e-06  -6.219258e-04  4.532039e-06  7.728553e-04  -2.079182e-09  -1.680331e-05  9.835780e-01  9.567241e-01  -1.128777e-05  6.610665e-03  9.921193e-01  1.583460e+00
55  -2.323015e-20  -1.820544e-04  1.729606e-01  1.425038e-01  -6.511203e-01  2.753312e+00  2.382176e-02  -2.875187e-01  3.966970e-05  5.849399e-03  3.146363e-06  -6.220012e-04  4.698204e-06  7.739263e-04  -2.194475e-09  -1.665496e-05  9.832216e-01  9.566534e-01  -1.175090e-05  6.612595e-03  9.920416e-01  1.583430e+00
56  -2.411288e-20  -1.815007e-04  1.761053e-01  1.455856e-01  -6.604436e-01  2.753326e+00  2.515374e-02  -2.875339e-01  4.640657e-05  5.848972e-03  2.901106e-06  -6.220765e-04  4.867955e-06  7.749978e-04  -2.314497e-09  -1.650663e-05  9.828615e-01  9.565826e-01  -1.223269e-05  6.614525e-03  9.919673e-01  1.583399e+00
57  -2.519303e-20  -1.809472e-04  1.792500e-01  1.486673e-01  -6.693548e-01  2.753340e+00  2.646839e-02  -2.875490e-01  5.323841e-05  5.848545e-03  2.642596e-06  -6.221517e-04  5.041329e-06  7.760699e-04  -2.439439e-09  -1.635832e-05  9.824977e-01  9.565118e-01  -1.273394e-05  6.616454e-03  9.918962e-01  1.583368e+00
58  -2.573591e-20  -1.803939e-04  1.823948e-01  1.517490e-01  -6.778654e-01  2.753354e+00  2.776479e-02  -2.875642e-01  6.016119e-05  5.848118e-03  2.371011e-06  -6.222268e-04  5.218363e-06  7.771424e-04  -2.569499e-09  -1.621003e-05  9.821303e-01  9.564411e-01  -1.325547e-05  6.618384e-03  9.918283e-01  1.583338e+00
59  -2.633997e-20  -1.798408e-04  1.855395e-01  1.548306e-01  -6.859864e-01  2.753368e+00  2.904208e-02  -2.875793e-01  6.717098e-05  5.847692e-03  2.086540e-06  -6.223019e-04  5.399092e-06  7.782156e-04  -2.704884e-09  -1.606175e-05  9.817595e-01  9.563703e-01  -1.379807e-05  6.620313e-03  9.917634e-01  1.583307e+00
60  -2.669622e-20  -1.792880e-04  1.886842e-01  1.579121e-01  -6.937287e-01  2.753382e+00  3.029949e-02  -2.875944e-01  7.426398e-05  5.847266e-03  1.789376e-06  -6.223769e-04  5.583551e-06  7.792892e-04  -2.845809e-09  -1.591349e-05  9.813852e-01  9.562995e-01  -1.436252e-05  6.622242e-03  9.917015e-01  1.583276e+00
61  -2.716979e-20  -1.787354e-04  1.918290e-01  1.609936e-01  -7.011027e-01  2.753396e+00  3.153627e-02  -2.876096e-01  8.143648e-05  5.846840e-03  1.479722e-06  -6.224519e-04  5.771772e-06  7.803634e-04  -2.992497e-09  -1.576525e-05  9.810075e-01  9.562288e-01  -1.494958e-05  6.624170e-03  9.916426e-01  1.583246e+00
62  -2.730010e-20  -1.781830e-04  1.949737e-01  1.640751e-01  -7.081188e-01  2.753410e+00  3.275176e-02  -2.876247e-01  8.868489e-05  5.846415e-03  1.157788e-06  -6.225268e-04  5.963791e-06  7.814381e-04  -3.145178e-09  -1.561703e-05  9.806267e-01  9.561580e-01  -1.555999e-05  6.626099e-03  9.915864e-01  1.583215e+00
63  -2.725441e-20  -1.776308e-04  1.981185e-01  1.671564e-01  -7.147869e-01  2.753424e+00  3.394533e-02  -2.876399e-01  9.600571e-05  5.845990e-03  8.237893e-07  -6.226016e-04  6.159638e-06  7.825134e-04  -3.304089e-09  -1.546883e-05  9.802426e-01  9.560873e-01  -1.619448e-05  6.628027e-03  9.915330e-01  1.583184e+00
64  -2.713436e-20  -1.770788e-04  2.012632e-01  1.702377e-01  -7.211169e-01  2.753438e+00  3.511643e-02  -2.876550e-01  1.033955e-04  5.845565e-03  4.779488e-07  -6.226763e-04  6.359345e-06  7.835892e-04  -3.469475e-09  -1.532064e-05  9.798554e-01  9.560165e-01  -1.685375e-05  6.629955e-03  9.914823e-01  1.583154e+00
65  -2.667884e-20  -1.765271e-04  2.044079e-01  1.733190e-01  -7.271181e-01  2.753452e+00  3.626455e-02  -2.876702e-01  1.108511e-04  5.845140e-03  1.204933e-07  -6.227510e-04  6.562942e-06  7.846655e-04  -3.641586e-09  -1.517248e-05  9.794653e-01  9.559457e-01  -1.753848e-05  6.631882e-03  9.914342e-01  1.583123e+00
66  -2.588444e-20  -1.759756e-04  2.075527e-01  1.764002e-01  -7.328000e-01  2.753465e+00  3.738922e-02  -2.876853e-01  1.183691e-04  5.844716e-03  -2.483449e-07  -6.228256e-04  6.770460e-06  7.857424e-04  -3.820682e-09  -1.502433e-05  9.790722e-01  9.558750e-01  -1.824932e-05  6.633810e-03  9.913886e-01  1.583092e+00
67  -2.481596e-20  -1.754243e-04  2.106974e-01  1.794813e-01  -7.381714e-01  2.753479e+00  3.849002e-02  -2.877004e-01  1.259465e-04  5.844292e-03  -6.283293e-07  -6.229001e-04  6.981927e-06  7.868198e-04  -4.007027e-09  -1.487620e-05  9.786763e-01  9.558042e-01  -1.898689e-05  6.635737e-03  9.913454e-01  1.583062e+00
68  -2.357841e-20  -1.748732e-04  2.138421e-01  1.825624e-01  -7.432411e-01  2.753493e+00  3.956659e-02  -2.877156e-01  1.335802e-04  5.843868e-03  -1.019219e-06  -6.229746e-04  7.197370e-06  7.878977e-04  -4.200892e-09  -1.472809e-05  9.782777e-01  9.557335e-01  -1.975179e-05  6.637664e-03  9.913047e-01  1.583031e+00
69  -2.294634e-20  -1.743223e-04  2.169869e-01  1.856434e-01  -7.480178e-01  2.753507e+00  4.061859e-02  -2.877307e-01  1.412673e-04  5.843445e-03  -1.420771e-06  -6.230490e-04  7.416817e-06  7.889761e-04  -4.402552e-09  -1.458000e-05  9.778764e-01  9.556627e-01  -2.054458e-05  6.639590e-03  9.912662e-01  1.583000e+00
70  -2.112647e-20  -1.737717e-04  2.201316e-01  1.887244e-01  -7.525098e-01  2.753521e+00  4.164572e-02  -2.877459e-01  1.490049e-04  5.843022e-03  -1.832737e-06  -6.231233e-04  7.640294e-06  7.900551e-04  -4.612289e-09  -1.443192e-05  9.774725e-01  9.555920e-01  -2.136579e-05  6.641517e-03  9.912300e-01  1.582970e+00
71  -1.939863e-20  -1.732213e-04  2.232764e-01  1.918053e-01  -7.567253e-01  2.753535e+00  4.264775e-02  -2.877610e-01  1.567903e-04  5.842599e-03  -2.254868e-06  -6.231975e-04  7.867825e-06  7.911346e-04  -4.830392e-09  -1.428387e-05  9.770662e-01  9.555212e-01  -2.221592e-05  6.643443e-03  9.911960e-01  1.582939e+00
72  -1.748418e-20  -1.726711e-04  2.264211e-01  1.948861e-01  -7.606720e-01  2.753549e+00  4.362445e-02  -2.877761e-01  1.646207e-04  5.842176e-03  -2.686911e-06  -6.232717e-04  8.099437e-06  7.922147e-04  -5.057150e-09  -1.413583e-05  9.766575e-01  9.554505e-01  -2.309544e-05  6.645369e-03  9.911641e-01  1.582908e+00
73  -1.509148e-20  -1.721211e-04  2.295658e-01  1.979669e-01  -7.643579e-01  2.753563e+00  4.457565e-02  -2.877913e-01  1.724935e-04  5.841754e-03  -3.128613e-06  -6.233458e-04  8.335151e-06  7.932953e-04  -5.292862e-09  -1.398781e-05  9.762465e-01  9.553798e-01  -2.400479e-05  6.647295e-03  9.911343e-01  1.582878e+00
74  -1.305349e-20  -1.715714e-04  2.327106e-01  2.010476e-01  -7.677903e-01  2.753577e+00  4.550119e-02  -2.878064e-01  1.804062e-04  5.841332e-03  -3.579717e-06  -6.234199e-04  8.574990e-06  7.943764e-04  -5.537828e-09  -1.383981e-05  9.758332e-01  9.553090e-01  -2.494436e-05  6.649220e-03  9.911064e-01  1.582847e+00
75  -1.178957e-20  -1.710218e-04  2.358553e-01  2.041282e-01  -7.709767e-01  2.753591e+00  4.640096e-02  -2.878216e-01  1.883563e-04  5.840910e-03  -4.039966e-06  -6.234939e-04  8.818977e-06  7.954581e-04  -5.792351e-09  -1.369182e-05  9.754178e-01  9.552383e-01  -2.591451e-05  6.651145e-03  9.910806e-01  1.582816e+00
76  -1.042991e-20  -1.704725e-04  2.390000e-01  2.072088e-01  -7.739241e-01  2.753605e+00  4.727488e-02  -2.878367e-01  1.963413e-04  5.840489e-03  -4.509103e-06  -6.235678e-04  9.067132e-06  7.965402e-04  -6.056740e-09  -1.354386e-05  9.750004e-01  9.551675e-01  -2.691557e-05  6.653070e-03  9.910566e-01  1.582786e+00
77  -9.341229e-21  -1.699234e-04  2.421448e-01  2.102894e-01  -7.766395e-01  2.753618e+00  4.812288e-02  -2.878518e-01  2.043590e-04  5.840068e-03  -4.986869e-06  -6.236416e-04  9.319476e-06  7.976230e-04  -6.331305e-09  -1.339591e-05  9.745811e-01  9.550968e-01  -2.794783e-05  6.654995e-03  9.910344e-01  1.582755e+00
78  -8.095690e-21  -1.693746e-04  2.452895e-01  2.133699e-01  -7.791298e-01  2.753632e+00  4.894494e-02  -2.878670e-01  2.124071e-04  5.839647e-03  -5.473004e-06  -6.237154e-04  9.576027e-06  7.987062e-04  -6.616361e-09  -1.324798e-05  9.741598e-01  9.550261e-01  -2.901154e-05  6.656919e-03  9.910140e-01  1.582724e+00
79  -7.517524e-21  -1.688259e-04  2.484343e-01  2.164503e-01  -7.814014e-01  2.753646e+00  4.974106e-02  -2.878821e-01  2.204834e-04  5.839227e-03  -5.967249e-06  -6.237891e-04  9.836803e-06  7.997900e-04  -6.912222e-09  -1.310008e-05  9.737368e-01  9.549553e-01  -3.010691e-05  6.658844e-03  9.909954e-01  1.582694e+00
80  -6.585678e-21  -1.682775e-04  2.515790e-01  2.195307e-01  -7.834609e-01  2.753660e+00  5.051125e-02  -2.878973e-01  2.285857e-04  5.838807e-03  -6.469344e-06  -6.238627e-04  1.010182e-05  8.008743e-04  -7.219208e-09  -1.295218e-05  9.733120e-01  9.548846e-01  -3.123413e-05  6.660767e-03  9.909784e-01  1.582663e+00
81  -4.194343e-21  -1.677293e-04  2.547237e-01  2.226110e-01  -7.853145e-01  2.753674e+00  5.125555e-02  -2.879124e-01  2.367121e-04  5.838387e-03  -6.979031e-06  -6.239363e-04  1.037110e-05  8.019592e-04  -7.537637e-09  -1.280431e-05  9.728856e-01  9.548139e-01  -3.239334e-05  6.662691e-03  9.909631e-01  1.582632e+00
82  -1.283214e-21  -1.671813e-04  2.578685e-01  2.256912e-01  -7.869683e-01  2.753688e+00  5.197404e-02  -2.879275e-01  2.448603e-04  5.837967e-03  -7.496051e-06  -6.240098e-04  1.064466e-05  8.030446e-04  -7.867830e-09  -1.265646e-05  9.724576e-01  9.547431e-01  -3.358463e-05  6.664615e-03  9.909494e-01  1.582601e+00
83  1.909765e-21  -1.666336e-04  2.610132e-01  2.287714e-01  -7.884282e-01  2.753702e+00  5.266679e-02  -2.879427e-01  2.530286e-04  5.837548e-03  -8.020147e-06  -6.240832e-04  1.092251e-05  8.041305e-04  -8.210109e-09  -1.250862e-05  9.720282e-01  9.546724e-01  -3.480807e-05  6.666538e-03  9.909371e-01  1.582571e+00
84  4.438355e-21  -1.660861e-04  2.641579e-01  2.318515e-01  -7.897002e-01  2.753716e+00  5.333391e-02  -2.879578e-01  2.612150e-04  5.837129e-03  -8.551061e-06  -6.241566e-04  1.120466e-05  8.052169e-04  -8.564796e-09  -1.236080e-05  9.715974e-01  9.546017e-01  -3.606368e-05  6.668461e-03  9.909264e-01  1.582540e+00
85  7.426278e-21  -1.655387e-04  2.673027e-01  2.349316e-01  -7.907897e-01  2.753730e+00  5.397553e-02  -2.879730e-01  2.694176e-04  5.836710e-03  -9.088538e-06  -6.242299e-04  1.149113e-05  8.063039e-04  -8.932212e-09  -1.221300e-05  9.711652e-01  9.545309e-01  -3.735147e-05  6.670384e-03  9.909171e-01  1.582509e+00
86  9.270377e-21  -1.649916e-04  2.704474e-01  2.380116e-01  -7.917023e-01  2.753744e+00  5.459178e-02  -2.879881e-01  2.776348e-04  5.836291e-03  -9.632325e-06  -6.243031e-04  1.178194e-05  8.073914e-04  -9.312680e-09  -1.206522e-05  9.707318e-01  9.544602e-01  -3.867138e-05  6.672306e-03  9.909093e-01  1.582479e+00
87  1.086424e-20  -1.644448e-04  2.735922e-01  2.410915e-01  -7.924433e-01  2.753758e+00  5.518283e-02  -2.880032e-01  2.858647e-04  5.835873e-03  -1.018217e-05  -6.243763e-04  1.207709e-05  8.084795e-04  -9.706521e-09  -1.191746e-05  9.702972e-01  9.543895e-01  -4.002333e-05  6.674228e-03  9.909028e-01  1.582448e+00
88  1.310203e-20  -1.638981e-04  2.767369e-01  2.441714e-01  -7.930180e-01  2.753771e+00  5.574883e-02  -2.880184e-01  2.941057e-04  5.835455e-03  -1.073781e-05  -6.244493e-04  1.237659e-05  8.095681e-04  -1.011405e-08  -1.176971e-05  9.698615e-01  9.543188e-01  -4.140719e-05  6.676150e-03  9.908976e-01  1.582417e+00
89  1.587739e-20  -1.633517e-04  2.798816e-01  2.472513e-01  -7.934315e-01  2.753785e+00  5.628999e-02  -2.880335e-01  3.023562e-04  5.835038e-03  -1.129902e-05  -6.245224e-04  1.268046e-05  8.106572e-04  -1.053560e-08  -1.162198e-05  9.694248e-01  9.542481e-01  -4.282282e-05  6.678072e-03  9.908937e-01  1.582387e+00
90  1.802308e-20  -1.628055e-04  2.830264e-01  2.503310e-01  -7.936886e-01  2.753799e+00  5.680650e-02  -2.880487e-01  3.106145e-04  5.834621e-03  -1.186553e-05  -6.245953e-04  1.298871e-05  8.117468e-04  -1.097147e-08  -1.147427e-05  9.689871e-01  9.541773e-01  -4.427002e-05  6.679994e-03  9.908910e-01  1.582356e+00
91  2.143915e-20  -1.622595e-04  2.861711e-01  2.534107e-01  -7.937942e-01  2.753813e+00  5.729857e-02  -2.880638e-01  3.188792e-04  5.834204e-03  -1.243710e-05  -6.246682e-04  1.330134e-05  8.128370e-04  -1.142199e-08  -1.132658e-05  9.685485e-01  9.541066e-01  -4.574857e-05  6.681915e-03  9.908895e-01  1.582325e+00
92  2.409020e-20  -1.617137e-04  2.893158e-01  2.564904e-01  -7.937530e-01  2.753827e+00  5.776643e-02  -2.880790e-01  3.271488e-04  5.833787e-03  -1.301349e-05  -6.247410e-04  1.361837e-05  8.139277e-04  -1.188746e-08  -1.117891e-05  9.681091e-01  9.540359e-01  -4.725820e-05  6.683836e-03  9.908892e-01  1.582295e+00
93  2.734437e-20  -1.611682e-04  2.924606e-01  2.595700e-01  -7.935696e-01  2.753841e+00  5.821031e-02  -2.880941e-01  3.354218e-04  5.833370e-03  -1.359446e-05  -6.248137e-04  1.393980e-05  8.150190e-04  -1.236820e-08  -1.103126e-05  9.676689e-01  9.539652e-01  -4.879862e-05  6.685757e-03  9.908900e-01  1.582264e+00
94  3.149337e-20  -1.606229e-04  2.956053e-01  2.626495e-01  -7.932484e-01  2.753855e+00  5.863046e-02  -2.881092e-01  3.436968e-04  5.832954e-03  -1.417977e-05  -6.248864e-04  1.426564e-05  8.161108e-04  -1.286452e-08  -1.088362e-05  9.672280e-01  9.538945e-01  -5.036950e-05  6.687677e-03  9.908920e-01  1.582233e+00
95  3.563068e-20  -1.600778e-04  2.987501e-01  2.657290e-01  -7.927937e-01  2.753869e+00  5.902713e-02  -2.881244e-01  3.519726e-04  5.832538e-03  -1.476919e-05  -6.249590e-04  1.459590e-05  8.172031e-04  -1.337670e-08  -1.073600e-05  9.667864e-01  9.538238e-01  -5.197049e-05  6.689597e-03  9.908950e-01  1.582203e+00
96  3.994902e-20  -1.595329e-04  3.018948e-01  2.688084e-01  -7.922098e-01  2.753883e+00  5.940060e-02  -2.881395e-01  3.602477e-04  5.832123e-03  -1.536247e-05  -6.250315e-04  1.493058e-05  8.182959e-04  -1.390507e-08  -1.058841e-05  9.663443e-01  9.537531e-01  -5.360118e-05  6.691518e-03  9.908990e-01  1.582172e+00
97  4.489358e-20  -1.589882e-04  3.050395e-01  2.718878e-01  -7.915007e-01  2.753896e+00  5.975113e-02  -2.881547e-01  3.685209e-04  5.831708e-03  -1.595940e-05  -6.251040e-04  1.526969e-05  8.193893e-04  -1.444990e-08  -1.044082e-05  9.659016e-01  9.536824e-01  -5.526117e-05  6.693437e-03  9.909040e-01  1.582141e+00
98  4.997988e-20  -1.584438e-04  3.081843e-01  2.749671e-01  -7.906706e-01  2.753910e+00  6.007900e-02  -2.881698e-01  3.767911e-04  5.831293e-03  -1.655974e-05  -6.251764e-04  1.561323e-05  8.204832e-04  -1.501149e-08  -1.029326e-05  9.654585e-01  9.536116e-01  -5.694998e-05  6.695357e-03  9.909100e-01  1.582111e+00
99  5.631461e-20  -1.578995e-04  3.113290e-01  2.780463e-01  -7.897231e-01  2.753924e+00  6.038450e-02  -2.881849e-01  3.850569e-04  5.830878e-03  -1.716326e-05  -6.252487e-04  1.596121e-05  8.215777e-04  -1.559013e-08  -1.014572e-05  9.650150e-01  9.535409e-01  -5.866715e-05  6.697276e-03  9.909169e-01  1.582080e+00
100  6.086828e-20  -1.573556e-04  3.144737e-01  2.811255e-01  -7.886622e-01  2.753938e+00  6.066793e-02  -2.882001e-01  3.933173e-04  5.830464e-03  -1.776975e-05  -6.253210e-04  1.631364e-05  8.226726e-04  -1.618610e-08  -9.998191e-06  9.645711e-01  9.534702e-01  -6.041216e-05  6.699195e-03  9.909247e-01  1.582049e+00
101  6.680614e-20  -1.568118e-04  3.176185e-01  2.842046e-01  -7.874916e-01  2.753952e+00  6.092958e-02  -2.882152e-01  4.015712e-04  5.830050e-03  -1.837899e-05  -6.253932e-04  1.667050e-05  8.237682e-04  -1.679968e-08  -9.850683e-06  9.641269e-01  9.533995e-01  -6.218446e-05  6.701114e-03  9.909334e-01  1.582019e+00
102  7.262489e-20  -1.562682e-04  3.207632e-01  2.872836e-01  -7.862148e-01  2.753966e+00  6.116975e-02  -2.882304e-01  4.098175e-04  5.829636e-03  -1.899075e-05  -6.254653e-04  1.703182e-05  8.248642e-04  -1.743112e-08  -9.703193e-06  9.636824e-01  9.533288e-01  -6.398350e-05  6.703033e-03  9.909429e-01  1.581988e+00
103  7.844281e-20  -1.557249e-04  3.239080e-01  2.903626e-01  -7.848353e-01  2.753980e+00  6.138876e-02  -2.882455e-01  4.180550e-04  5.829222e-03  -1.960484e-05  -6.255373e-04  1.739758e-05  8.259608e-04  -1.808071e-08  -9.555721e-06  9.632378e-01  9.532581e-01  -6.580867e-05  6.704951e-03  9.909533e-01  1.581957e+00
104  8.539092e-20  -1.551818e-04  3.270527e-01  2.934416e-01  -7.833566e-01  2.753994e+00  6.158693e-02  -2.882606e-01  4.262829e-04  5.828809e-03  -2.022102e-05  -6.256093e-04  1.776780e-05  8.270579e-04  -1.874870e-08  -9.408268e-06  9.627930e-01  9.531874e-01  -6.765937e-05  6.706869e-03  9.909644e-01  1.581927e+00
105  9.147246e-20  -1.546389e-04  3.301974e-01  2.965205e-01  -7.817818e-01  2.754008e+00  6.176456e-02  -2.882758e-01  4.345002e-04  5.828396e-03  -2.083911e-05  -6.256812e-04  1.814247e-05  8.281555e-04  -1.943534e-08  -9.260832e-06  9.623481e-01  9.531167e-01  -6.953495e-05  6.708787e-03  9.909763e-01  1.581896e+00
106  9.862576e-20  -1.540962e-04  3.333422e-01  2.995993e-01  -7.801144e-01  2.754021e+00  6.192199e-02  -2.882909e-01  4.427059e-04  5.827984e-03  -2.145890e-05  -6.257531e-04  1.852159e-05  8.292537e-04  -2.014087e-08  -9.113415e-06  9.619031e-01  9.530461e-01  -7.143473e-05  6.710704e-03  9.909890e-01  1.581865e+00
107  1.045674e-19  -1.535538e-04  3.364869e-01  3.026781e-01  -7.783574e-01  2.754035e+00  6.205953e-02  -2.883061e-01  4.508991e-04  5.827571e-03  -2.208018e-05  -6.258248e-04  1.890517e-05  8.303524e-04  -2.086554e-08  -8.966016e-06  9.614582e-01  9.529754e-01  -7.335804e-05  6.712622e-03  9.910023e-01  1.581835e+00
108  1.100542e-19  -1.530115e-04  3.396316e-01  3.057568e-01  -7.765138e-01  2.754049e+00  6.217751e-02  -2.883212e-01  4.590789e-04  5.827159e-03  -2.270275e-05  -6.258965e-04  1.929320e-05  8.314517e-04  -2.160958e-08  -8.818636e-06  9.610132e-01  9.529047e-01  -7.530415e-05  6.714539e-03  9.910164e-01  1.581804e+00
109  1.145244e-19  -1.524695e-04  3.427764e-01  3.088354e-01  -7.745867e-01  2.754063e+00  6.227625e-02  -2.883363e-01  4.672444e-04  5.826747e-03  -2.332644e-05  -6.259682e-04  1.968568e-05  8.325515e-04  -2.237321e-08  -8.671273e-06  9.605684e-01  9.528340e-01  -7.727235e-05  6.716456e-03  9.910311e-01  1.581773e+00
110  1.198702e-19  -1.519277e-04  3.459211e-01  3.119140e-01  -7.725789e-01  2.754077e+00  6.235610e-02  -2.883515e-01  4.753950e-04  5.826336e-03  -2.395103e-05  -6.260398e-04  2.008262e-05  8.336518e-04  -2.315664e-08  -8.523929e-06  9.601236e-01  9.527633e-01  -7.926187e-05  6.718372e-03  9.910465e-01  1.581743e+00
111  1.249140e-19  -1.513862e-04  3.490659e-01  3.149925e-01  -7.704933e-01  2.754091e+00  6.241738e-02  -2.883666e-01  4.835296e-04  5.825925e-03  -2.457635e-05  -6.261113e-04  2.048401e-05  8.347526e-04  -2.396010e-08  -8.376603e-06  9.596791e-01  9.526926e-01  -8.127194e-05  6.720289e-03  9.910625e-01  1.581712e+00
112  1.305173e-19  -1.508448e-04  3.522106e-01  3.180710e-01  -7.683325e-01  2.754105e+00  6.246043e-02  -2.883818e-01  4.916477e-04  5.825514e-03  -2.520222e-05  -6.261827e-04  2.088985e-05  8.358540e-04  -2.478378e-08  -8.229295e-06  9.592347e-01  9.526219e-01  -8.330178e-05  6.722205e-03  9.910791e-01  1.581681e+00
113  1.349791e-19  -1.503037e-04  3.553553e-01  3.211494e-01  -7.660993e-01  2.754119e+00  6.248558e-02  -2.883969e-01  4.997485e-04  5.825103e-03  -2.582845e-05  -6.262540e-04  2.130013e-05  8.369559e-04  -2.562787e-08  -8.082005e-06  9.587906e-01  9.525512e-01  -8.535058e-05  6.724120e-03  9.910963e-01  1.581651e+00
114  1.405367e-19  -1.497628e-04  3.585001e-01  3.242277e-01  -7.637963e-01  2.754133e+00  6.249315e-02  -2.884120e-01  5.078311e-04  5.824693e-03  -2.645486e-05  -6.263253e-04  2.171486e-05  8.380584e-04  -2.649256e-08  -7.934734e-06  9.583467e-01  9.524806e-01  -8.741751e-05  6.726036e-03  9.911141e-01  1.581620e+00
115  1.451323e-19  -1.492221e-04  3.616448e-01  3.273060e-01  -7.614259e-01  2.754146e+00  6.248350e-02  -2.884272e-01  5.158951e-04  5.824283e-03  -2.708128e-05  -6.263966e-04  2.213403e-05  8.391613e-04  -2.737802e-08  -7.787480e-06  9.579032e-01  9.524099e-01  -8.950173e-05  6.727951e-03  9.911324e-01  1.581589e+00
116  1.496827e-19  -1.486816e-04  3.647895e-01  3.303842e-01  -7.589907e-01  2.754160e+00  6.245695e-02  -2.884423e-01  5.239396e-04  5.823873e-03  -2.770754e-05  -6.264677e-04  2.255764e-05  8.402648e-04  -2.828444e-08  -7.640245e-06  9.574600e-01  9.523392e-01  -9.160240e-05  6.729867e-03  9.911512e-01  1.581559e+00
117  1.536187e-19  -1.481414e-04  3.679343e-01  3.334624e-01  -7.564930e-01  2.754174e+00  6.241384e-02  -2.884575e-01  5.319641e-04  5.823464e-03  -2.833348e-05  -6.265388e-04  2.298568e-05  8.413689e-04  -2.921196e-08  -7.493028e-06  9.570172e-01  9.522685e-01  -9.371864e-05  6.731781e-03  9.911705e-01  1.581528e+00
118  1.577492e-19  -1.476014e-04  3.710790e-01  3.365405e-01  -7.539351e-01  2.754188e+00  6.235450e-02  -2.884726e-01  5.399680e-04  5.823055e-03  -2.895892e-05  -6.266098e-04  2.341815e-05  8.424735e-04  -3.016074e-08  -7.345829e-06  9.565748e-01  9.521978e-01  -9.584957e-05  6.733696e-03  9.911903e-01  1.581497e+00
119  1.618215e-19  -1.470616e-04  3.742237e-01  3.396186e-01  -7.513194e-01  2.754202e+00  6.227926e-02  -2.884878e-01  5.479505e-04  5.822646e-03  -2.958371e-05  -6.266808e-04  2.385505e-05  8.435786e-04  -3.113091e-08  -7.198648e-06  9.561328e-01  9.521272e-01  -9.799431e-05  6.735610e-03  9.912106e-01  1.581467e+00
120  1.645889e-19  -1.465220e-04  3.773685e-01  3.426966e-01  -7.486479e-01  2.754216e+00  6.218846e-02  -2.885029e-01  5.559113e-04  5.822237e-03  -3.020769e-05  -6.267516e-04  2.429637e-05  8.446842e-04  -3.212263e-08  -7.051486e-06  9.556914e-01  9.520565e-01  -1.001519e-04  6.737525e-03  9.912313e-01  1.581436e+00
121  1.675055e-19  -1.459826e-04  3.805132e-01  3.457745e-01  -7.459229e-01  2.754230e+00  6.208243e-02  -2.885180e-01  5.638497e-04  5.821829e-03  -3.083071e-05  -6.268224e-04  2.474211e-05  8.457904e-04  -3.313600e-08  -6.904341e-06  9.552504e-01  9.519858e-01  -1.023216e-04  6.739438e-03  9.912524e-01  1.581405e+00
122  1.705139e-19  -1.454435e-04  3.836580e-01  3.488524e-01  -7.431464e-01  2.754244e+00  6.196149e-02  -2.885332e-01  5.717652e-04  5.821421e-03  -3.145262e-05  -6.268932e-04  2.519226e-05  8.468971e-04  -3.417114e-08  -6.757215e-06  9.548100e-01  9.519152e-01  -1.045022e-04  6.741352e-03  9.912740e-01  1.581375e+00
123  1.728614e-19  -1.449046e-04  3.868027e-01  3.519302e-01  -7.403205e-01  2.754257e+00  6.182597e-02  -2.885483e-01  5.796573e-04  5.821013e-03  -3.207326e-05  -6.269639e-04  2.564681e-05  8.480043e-04  -3.522817e-08  -6.610107e-06  9.543701e-01  9.518445e-01  -1.066930e-04  6.743265e-03  9.912960e-01  1.581344e+00
124  1.751186e-19  -1.443659e-04  3.899474e-01  3.550079e-01  -7.374471e-01  2.754271e+00  6.167621e-02  -2.885635e-01  5.875254e-04  5.820606e-03  -3.269250e-05  -6.270345e-04  2.610577e-05  8.491121e-04  -3.630717e-08  -6.463017e-06  9.539308e-01  9.517738e-01  -1.088930e-04  6.745179e-03  9.913183e-01  1.581313e+00
125  1.783173e-19  -1.438274e-04  3.930922e-01  3.580856e-01  -7.345281e-01  2.754285e+00  6.151251e-02  -2.885786e-01  5.953692e-04  5.820199e-03  -3.331019e-05  -6.271050e-04  2.656912e-05  8.502204e-04  -3.740824e-08  -6.315945e-06  9.534922e-01  9.517032e-01  -1.111013e-04  6.747092e-03  9.913410e-01  1.581283e+00
126  1.821781e-19  -1.432892e-04  3.962369e-01  3.611633e-01  -7.315654e-01  2.754299e+00  6.133521e-02  -2.885937e-01  6.031882e-04  5.819792e-03  -3.392620e-05  -6.271755e-04  2.703685e-05  8.513293e-04  -3.853145e-08  -6.168891e-06  9.530541e-01  9.516325e-01  -1.133168e-04  6.749004e-03  9.913641e-01  1.581252e+00
127  1.846987e-19  -1.427511e-04  3.993816e-01  3.642408e-01  -7.285608e-01  2.754313e+00  6.114463e-02  -2.886089e-01  6.109820e-04  5.819386e-03  -3.454038e-05  -6.272458e-04  2.750897e-05  8.524386e-04  -3.967686e-08  -6.021856e-06  9.526168e-01  9.515618e-01  -1.155387e-04  6.750917e-03  9.913875e-01  1.581221e+00
128  1.873300e-19  -1.422133e-04  4.025264e-01  3.673183e-01  -7.255161e-01  2.754327e+00  6.094108e-02  -2.886240e-01  6.187500e-04  5.818979e-03  -3.515262e-05  -6.273162e-04  2.798547e-05  8.535485e-04  -4.084455e-08  -5.874838e-06  9.521801e-01  9.514912e-01  -1.177659e-04  6.752829e-03  9.914113e-01  1.581191e+00
129  1.904492e-19  -1.416757e-04  4.056711e-01  3.703958e-01  -7.224329e-01  2.754341e+00  6.072488e-02  -2.886392e-01  6.264921e-04  5.818574e-03  -3.576278e-05  -6.273864e-04  2.846633e-05  8.546590e-04  -4.203455e-08  -5.727839e-06  9.517442e-01  9.514205e-01  -1.199975e-04  6.754741e-03  9.914353e-01  1.581160e+00
130  1.932937e-19  -1.411384e-04  4.088159e-01  3.734732e-01  -7.193130e-01  2.754355e+00  6.049633e-02  -2.886543e-01  6.342076e-04  5.818168e-03  -3.637074e-05  -6.274566e-04  2.895155e-05  8.557700e-04  -4.324691e-08  -5.580858e-06  9.513090e-01  9.513499e-01  -1.222326e-04  6.756652e-03  9.914597e-01  1.581129e+00
131  1.960620e-19  -1.406012e-04  4.119606e-01  3.765505e-01  -7.161579e-01  2.754368e+00  6.025575e-02  -2.886694e-01  6.418964e-04  5.817763e-03  -3.697637e-05  -6.275267e-04  2.944112e-05  8.568815e-04  -4.448166e-08  -5.433894e-06  9.508745e-01  9.512792e-01  -1.244701e-04  6.758564e-03  9.914844e-01  1.581099e+00
132  2.011708e-19  -1.400643e-04  4.151053e-01  3.796278e-01  -7.129692e-01  2.754382e+00  6.000345e-02  -2.886846e-01  6.495580e-04  5.817358e-03  -3.757956e-05  -6.275968e-04  2.993504e-05  8.579935e-04  -4.573881e-08  -5.286949e-06  9.504408e-01  9.512085e-01  -1.267091e-04  6.760475e-03  9.915093e-01  1.581068e+00
133  2.055671e-19  -1.395276e-04  4.182501e-01  3.827050e-01  -7.097485e-01  2.754396e+00  5.973972e-02  -2.886997e-01  6.571921e-04  5.816953e-03  -3.818018e-05  -6.276668e-04  3.043329e-05  8.591061e-04  -4.701838e-08  -5.140023e-06  9.500079e-01  9.511379e-01  -1.289486e-04  6.762386e-03  9.915345e-01  1.581037e+00
134  2.097020e-19  -1.389911e-04  4.213948e-01  3.857822e-01  -7.064971e-01  2.754410e+00  5.946488e-02  -2.887149e-01  6.647983e-04  5.816548e-03  -3.877814e-05  -6.277367e-04  3.093588e-05  8.602192e-04  -4.832036e-08  -4.993114e-06  9.495758e-01  9.510672e-01  -1.311876e-04  6.764296e-03  9.915599e-01  1.581007e+00
135  2.142538e-19  -1.384548e-04  4.245395e-01  3.888593e-01  -7.032167e-01  2.754424e+00  5.917921e-02  -2.887300e-01  6.723765e-04  5.816144e-03  -3.937331e-05  -6.278065e-04  3.144278e-05  8.613328e-04  -4.964475e-08  -4.846223e-06  9.491446e-01  9.509966e-01  -1.334251e-04  6.766207e-03  9.915856e-01  1.580976e+00
136  2.175759e-19  -1.379188e-04  4.276843e-01  3.919363e-01  -6.999085e-01  2.754438e+00  5.888301e-02  -2.887451e-01  6.799263e-04  5.815740e-03  -3.996559e-05  -6.278763e-04  3.195400e-05  8.624470e-04  -5.099153e-08  -4.699351e-06  9.487142e-01  9.509259e-01  -1.356603e-04  6.768117e-03  9.916115e-01  1.580945e+00
137  2.213033e-19  -1.373830e-04  4.308290e-01  3.950133e-01  -6.965740e-01  2.754452e+00  5.857657e-02  -2.887603e-01  6.874473e-04  5.815337e-03  -4.055488e-05  -6.279460e-04  3.246952e-05  8.635617e-04  -5.236066e-08  -4.552496e-06  9.482846e-01  9.508553e-01  -1.378920e-04  6.770027e-03  9.916376e-01  1.580915e+00
138  2.263859e-19  -1.368473e-04  4.339738e-01  3.980902e-01  -6.932144e-01  2.754466e+00  5.826018e-02  -2.887754e-01  6.949395e-04  5.814933e-03  -4.114108e-05  -6.280156e-04  3.298934e-05  8.646769e-04  -5.375212e-08  -4.405660e-06  9.478560e-01  9.507847e-01  -1.401194e-04  6.771937e-03  9.916640e-01  1.580884e+00
139  2.308472e-19  -1.363120e-04  4.371185e-01  4.011671e-01  -6.898310e-01  2.754479e+00  5.793412e-02  -2.887906e-01  7.024024e-04  5.814530e-03  -4.172408e-05  -6.280852e-04  3.351344e-05  8.657927e-04  -5.516584e-08  -4.258841e-06  9.474282e-01  9.507140e-01  -1.423414e-04  6.773846e-03  9.916905e-01  1.580853e+00
140  2.345485e-19  -1.357768e-04  4.402632e-01  4.042439e-01  -6.864251e-01  2.754493e+00  5.759868e-02  -2.888057e-01  7.098358e-04  5.814128e-03  -4.230379e-05  -6.281547e-04  3.404183e-05  8.669090e-04  -5.660177e-08  -4.112041e-06  9.470013e-01  9.506434e-01  -1.445571e-04  6.775755e-03  9.917172e-01  1.580823e+00
141  2.384006e-19  -1.352419e-04  4.434080e-01  4.073206e-01  -6.829979e-01  2.754507e+00  5.725412e-02  -2.888209e-01  7.172396e-04  5.813725e-03  -4.288013e-05  -6.282241e-04  3.457448e-05  8.680259e-04  -5.805985e-08  -3.965259e-06  9.465754e-01  9.505727e-01  -1.467656e-04  6.777664e-03  9.917441e-01  1.580792e+00
142  2.425367e-19  -1.347071e-04  4.465527e-01  4.103973e-01  -6.795506e-01  2.754521e+00  5.690074e-02  -2.888360e-01  7.246136e-04  5.813323e-03  -4.345299e-05  -6.282935e-04  3.511138e-05  8.691432e-04  -5.954000e-08  -3.818495e-06  9.461504e-01  9.505021e-01  -1.489658e-04  6.779573e-03  9.917712e-01  1.580761e+00
143  2.465869e-19  -1.341726e-04  4.496974e-01  4.134740e-01  -6.760843e-01  2.754535e+00  5.653878e-02  -2.888511e-01  7.319574e-04  5.812921e-03  -4.402229e-05  -6.283628e-04  3.565254e-05  8.702611e-04  -6.104212e-08  -3.671749e-06  9.457264e-01  9.504314e-01  -1.511568e-04  6.781481e-03  9.917984e-01  1.580731e+00
144  2.504498e-19  -1.336384e-04  4.528422e-01  4.165505e-01  -6.726001e-01  2.754549e+00  5.616853e-02  -2.888663e-01  7.392710e-04  5.812520e-03  -4.458795e-05  -6.284320e-04  3.619794e-05  8.713796e-04  -6.256612e-08  -3.525021e-06  9.453033e-01  9.503608e-01  -1.533377e-04  6.783390e-03  9.918258e-01  1.580700e+00
145  2.534871e-19  -1.331043e-04  4.559869e-01  4.196270e-01  -6.690991e-01  2.754563e+00  5.579025e-02  -2.888814e-01  7.465541e-04  5.812118e-03  -4.514989e-05  -6.285012e-04  3.674757e-05  8.724985e-04  -6.411191e-08  -3.378311e-06  9.448812e-01  9.502902e-01  -1.555075e-04  6.785298e-03  9.918533e-01  1.580669e+00
146  2.578573e-19  -1.325705e-04  4.591317e-01  4.227035e-01  -6.655823e-01  2.754576e+00  5.540419e-02  -2.888966e-01  7.538066e-04  5.811717e-03  -4.570803e-05  -6.285703e-04  3.730142e-05  8.736180e-04  -6.567935e-08  -3.231620e-06  9.444600e-01  9.502195e-01  -1.576653e-04  6.787205e-03  9.918810e-01  1.580639e+00
147  2.612413e-19  -1.320368e-04  4.622764e-01  4.257799e-01  -6.620508e-01  2.754590e+00  5.501061e-02  -2.889117e-01  7.610283e-04  5.811317e-03  -4.626228e-05  -6.286393e-04  3.785948e-05  8.747381e-04  -6.726832e-08  -3.084946e-06  9.440399e-01  9.501489e-01  -1.598101e-04  6.789113e-03  9.919088e-01  1.580608e+00
148  2.655865e-19  -1.315034e-04  4.654211e-01  4.288562e-01  -6.585056e-01  2.754604e+00  5.460976e-02  -2.889268e-01  7.682190e-04  5.810916e-03  -4.681258e-05  -6.287082e-04  3.842174e-05  8.758587e-04  -6.887870e-08  -2.938290e-06  9.436208e-01  9.500783e-01  -1.619411e-04  6.791020e-03  9.919367e-01  1.580577e+00
149  2.688271e-19  -1.309703e-04  4.685659e-01  4.319324e-01  -6.549476e-01  2.754618e+00  5.420189e-02  -2.889420e-01  7.753787e-04  5.810516e-03  -4.735886e-05  -6.287771e-04  3.898819e-05  8.769798e-04  -7.051034e-08  -2.791653e-06  9.432026e-01  9.500077e-01  -1.640572e-04  6.792927e-03  9.919647e-01  1.580547e+00
150  2.712792e-19  -1.304373e-04  4.717106e-01  4.350087e-01  -6.513777e-01  2.754632e+00  5.378724e-02  -2.889571e-01  7.825071e-04  5.810116e-03  -4.790104e-05  -6.288459e-04  3.955882e-05  8.781014e-04  -7.216308e-08  -2.645033e-06  9.427855e-01  9.499370e-01  -1.661577e-04  6.794834e-03  9.919928e-01  1.580516e+00
151  2.757131e-19  -1.299046e-04  4.748553e-01  4.380848e-01  -6.477968e-01  2.754646e+00  5.336607e-02  -2.889723e-01  7.896043e-04  5.809717e-03  -4.843906e-05  -6.289147e-04  4.013362e-05  8.792236e-04  -7.383676e-08  -2.498432e-06  9.423695e-01  9.498664e-01  -1.682416e-04  6.796740e-03  9.920210e-01  1.580485e+00
152  2.811490e-19  -1.293721e-04  4.780001e-01  4.411609e-01  -6.442058e-01  2.754660e+00  5.293859e-02  -2.889874e-01  7.966699e-04  5.809318e-03  -4.897285e-05  -6.289833e-04  4.071258e-05  8.803463e-04  -7.553122e-08  -2.351848e-06  9.419545e-01  9.497958e-01  -1.703079e-04  6.798646e-03  9.920493e-01  1.580455e+00
153  2.854571e-19  -1.288398e-04  4.811448e-01  4.442369e-01  -6.406056e-01  2.754674e+00  5.250505e-02  -2.890025e-01  8.037041e-04  5.808919e-03  -4.950235e-05  -6.290519e-04  4.129569e-05  8.814695e-04  -7.724627e-08  -2.205283e-06  9.415405e-01  9.497252e-01  -1.723559e-04  6.800552e-03  9.920777e-01  1.580424e+00
154  2.906159e-19  -1.283077e-04  4.842896e-01  4.473129e-01  -6.369970e-01  2.754687e+00  5.206567e-02  -2.890177e-01  8.107065e-04  5.808520e-03  -5.002751e-05  -6.291205e-04  4.188293e-05  8.825933e-04  -7.898173e-08  -2.058736e-06  9.411275e-01  9.496545e-01  -1.743847e-04  6.802458e-03  9.921062e-01  1.580393e+00
155  2.951035e-19  -1.277758e-04  4.874343e-01  4.503888e-01  -6.333807e-01  2.754701e+00  5.162069e-02  -2.890328e-01  8.176773e-04  5.808122e-03  -5.054826e-05  -6.291889e-04  4.247431e-05  8.837176e-04  -8.073739e-08  -1.912206e-06  9.407157e-01  9.495839e-01  -1.763933e-04  6.804364e-03  9.921347e-01  1.580363e+00
156  3.000942e-19  -1.272442e-04  4.905790e-01  4.534647e-01  -6.297576e-01  2.754715e+00  5.117032e-02  -2.890480e-01  8.246162e-04  5.807724e-03  -5.106455e-05  -6.292573e-04  4.306980e-05  8.848424e-04  -8.251305e-08  -1.765695e-06  9.403049e-01  9.495133e-01  -1.783810e-04  6.806269e-03  9.921633e-01  1.580332e+00
157  3.043739e-19  -1.267128e-04  4.937238e-01  4.565404e-01  -6.261284e-01  2.754729e+00  5.071478e-02  -2.890631e-01  8.315232e-04  5.807326e-03  -5.157633e-05  -6.293257e-04  4.366940e-05  8.859678e-04  -8.430851e-08  -1.619202e-06  9.398951e-01  9.494427e-01  -1.803469e-04  6.808174e-03  9.921920e-01  1.580301e+00
158  3.093301e-19  -1.261816e-04  4.968685e-01  4.596162e-01  -6.224938e-01  2.754743e+00  5.025428e-02  -2.890782e-01  8.383983e-04  5.806929e-03  -5.208354e-05  -6.293939e-04  4.427310e-05  8.870937e-04  -8.612353e-08  -1.472727e-06  9.394865e-01  9.493721e-01  -1.822901e-04  6.810079e-03  9.922207e-01  1.580271e+00
159  3.140445e-19  -1.256506e-04  5.000132e-01  4.626919e-01  -6.188546e-01  2.754757e+00  4.978905e-02  -2.890934e-01  8.452414e-04  5.806531e-03  -5.258614e-05  -6.294621e-04  4.488088e-05  8.882201e-04  -8.795788e-08  -1.326269e-06  9.390789e-01  9.493015e-01  -1.842098e-04  6.811983e-03  9.922494e-01  1.580240e+00
160  3.210002e-19  -1.251199e-04  5.031580e-01  4.657675e-01  -6.152114e-01  2.754771e+00  4.931928e-02  -2.891085e-01  8.520523e-04  5.806134e-03  -5.308408e-05  -6.295302e-04  4.549274e-05  8.893471e-04  -8.981133e-08  -1.179830e-06  9.386724e-01  9.492308e-01  -1.861053e-04  6.813887e-03  9.922782e-01  1.580209e+00
161  3.281069e-19  -1.245893e-04  5.063027e-01  4.688430e-01  -6.115648e-01  2.754784e+00  4.884517e-02  -2.891237e-01  8.588312e-04  5.805738e-03  -5.357731e-05  -6.295983e-04  4.610866e-05  8.904746e-04  -9.168363e-08  -1.033409e-06  9.382670e-01  9.491602e-01  -1.879757e-04  6.815791e-03  9.923071e-01  1.580179e+00
162  3.365531e-19  -1.240590e-04  5.094475e-01  4.719185e-01  -6.079156e-01  2.754798e+00  4.836694e-02  -2.891388e-01  8.655779e-04  5.805342e-03  -5.406580e-05  -6.296663e-04  4.672863e-05  8.916026e-04  -9.357452e-08  -8.870060e-07  9.378628e-01  9.490896e-01  -1.898202e-04  6.817695e-03  9.923359e-01  1.580148e+00
163  3.441741e-19  -1.235289e-04  5.125922e-01  4.749940e-01  -6.042643e-01  2.754812e+00  4.788477e-02  -2.891540e-01  8.722924e-04  5.804946e-03  -5.454950e-05  -6.297342e-04  4.735264e-05  8.927312e-04  -9.548374e-08  -7.406209e-07  9.374596e-01  9.490190e-01  -1.916380e-04  6.819599e-03  9.923648e-01  1.580117e+00
164  3.515747e-19  -1.229991e-04  5.157369e-01  4.780693e-01  -6.006115e-01  2.754826e+00  4.739886e-02  -2.891691e-01  8.789747e-04  5.804550e-03  -5.502838e-05  -6.298020e-04  4.798069e-05  8.938603e-04  -9.741103e-08  -5.942538e-07  9.370575e-01  9.489484e-01  -1.934284e-04  6.821502e-03  9.923938e-01  1.580087e+00
165  3.600008e-19  -1.224694e-04  5.188817e-01  4.811446e-01  -5.969579e-01  2.754840e+00  4.690939e-02  -2.891842e-01  8.856248e-04  5.804154e-03  -5.550239e-05  -6.298698e-04  4.861275e-05  8.949899e-04  -9.935609e-08  -4.479047e-07  9.366565e-01  9.488778e-01  -1.951907e-04  6.823405e-03  9.924227e-01  1.580056e+00
166  3.688979e-19  -1.219400e-04  5.220264e-01  4.842199e-01  -5.933040e-01  2.754854e+00  4.641656e-02  -2.891994e-01  8.922426e-04  5.803759e-03  -5.597150e-05  -6.299375e-04  4.924882e-05  8.961201e-04  -1.013187e-07  -3.015736e-07  9.362566e-01  9.488072e-01  -1.969241e-04  6.825308e-03  9.924516e-01  1.580026e+00
167  3.760513e-19  -1.214108e-04  5.251711e-01  4.872951e-01  -5.896503e-01  2.754867e+00  4.592054e-02  -2.892145e-01  8.988282e-04  5.803364e-03  -5.643568e-05  -6.300051e-04  4.988889e-05  8.972508e-04  -1.032984e-07  -1.552604e-07  9.358578e-01  9.487366e-01  -1.986278e-04  6.827210e-03  9.924806e-01  1.579995e+00
168  3.843777e-19  -1.208818e-04  5.283159e-01  4.903702e-01  -5.859973e-01  2.754881e+00  4.542151e-02  -2.892297e-01  9.053815e-04  5.802970e-03  -5.689490e-05  -6.300727e-04  5.053295e-05  8.983820e-04  -1.052951e-07  -8.965304e-09  9.354602e-01  9.486660e-01  -2.003011e-04  6.829112e-03  9.925095e-01  1.579964e+00
169  3.930962e-19  -1.203530e-04  5.314606e-01  4.934453e-01  -5.823457e-01  2.754895e+00  4.491966e-02  -2.892448e-01  9.119026e-04  5.802576e-03  -5.734912e-05  -6.301402e-04  5.118098e-05  8.995138e-04  -1.073083e-07  1.373118e-07  9.350637e-01  9.485954e-01  -2.019434e-04  6.831014e-03  9.925385e-01  1.579934e+00
170  4.013056e-19  -1.198245e-04  5.346054e-01  4.965203e-01  -5.786958e-01  2.754909e+00  4.441514e-02  -2.892599e-01  9.183914e-04  5.802182e-03  -5.779833e-05  -6.302076e-04  5.183297e-05  9.006461e-04  -1.093379e-07  2.835710e-07  9.346682e-01  9.485248e-01  -2.035539e-04  6.832916e-03  9.925674e-01  1.579903e+00
171  4.107150e-19  -1.192962e-04  5.377501e-01  4.995953e-01  -5.750482e-01  2.754923e+00  4.390813e-02  -2.892751e-01  9.248479e-04  5.801788e-03  -5.824249e-05  -6.302750e-04  5.248891e-05  9.017789e-04  -1.113834e-07  4.298122e-07  9.342739e-01  9.484542e-01  -2.051320e-04  6.834818e-03  9.925964e-01  1.579872e+00
172  4.218407e-19  -1.187681e-04  5.408948e-01  5.026702e-01  -5.714033e-01  2.754937e+00  4.339879e-02  -2.892902e-01  9.312722e-04  5.801395e-03  -5.868158e-05  -6.303423e-04  5.314880e-05  9.029122e-04  -1.134445e-07  5.760353e-07  9.338808e-01  9.483836e-01  -2.066770e-04  6.836719e-03  9.926253e-01  1.579842e+00
173  4.342563e-19  -1.182402e-04  5.440396e-01  5.057450e-01  -5.677616e-01  2.754951e+00  4.288729e-02  -2.893054e-01  9.376643e-04  5.801001e-03  -5.911558e-05  -6.304095e-04  5.381262e-05  9.040461e-04  -1.155210e-07  7.222406e-07  9.334887e-01  9.483130e-01  -2.081882e-04  6.838620e-03  9.926542e-01  1.579811e+00
174  4.463494e-19  -1.177125e-04  5.471843e-01  5.088198e-01  -5.641235e-01  2.754964e+00  4.237378e-02  -2.893205e-01  9.440243e-04  5.800609e-03  -5.954446e-05  -6.304767e-04  5.448036e-05  9.051806e-04  -1.176123e-07  8.684278e-07  9.330978e-01  9.482424e-01  -2.096650e-04  6.840521e-03  9.926831e-01  1.579780e+00
175  4.555779e-19  -1.171851e-04  5.503290e-01  5.118945e-01  -5.604894e-01  2.754978e+00  4.185841e-02  -2.893356e-01  9.503520e-04  5.800216e-03  -5.996821e-05  -6.305438e-04  5.515200e-05  9.063155e-04  -1.197183e-07  1.014597e-06  9.327080e-01  9.481719e-01  -2.111068e-04  6.842421e-03  9.927120e-01  1.579750e+00
176  4.669211e-19  -1.166578e-04  5.534738e-01  5.149692e-01  -5.568598e-01  2.754992e+00  4.134135e-02  -2.893508e-01  9.566477e-04  5.799824e-03  -6.038681e-05  -6.306108e-04  5.582754e-05  9.074510e-04  -1.218386e-07  1.160748e-06  9.323193e-01  9.481013e-01  -2.125130e-04  6.844322e-03  9.927409e-01  1.579719e+00
177  4.779694e-19  -1.161308e-04  5.566185e-01  5.180438e-01  -5.532349e-01  2.755006e+00  4.082274e-02  -2.893659e-01  9.629112e-04  5.799432e-03  -6.080024e-05  -6.306777e-04  5.650697e-05  9.085871e-04  -1.239727e-07  1.306882e-06  9.319317e-01  9.480307e-01  -2.138829e-04  6.846222e-03  9.927697e-01  1.579688e+00
178  4.897448e-19  -1.156040e-04  5.597633e-01  5.211183e-01  -5.496153e-01  2.755020e+00  4.030271e-02  -2.893811e-01  9.691427e-04  5.799040e-03  -6.120848e-05  -6.307446e-04  5.719027e-05  9.097236e-04  -1.261204e-07  1.452997e-06  9.315452e-01  9.479601e-01  -2.152160e-04  6.848121e-03  9.927985e-01  1.579658e+00
179  5.019980e-19  -1.150775e-04  5.629080e-01  5.241928e-01  -5.460013e-01  2.755034e+00  3.978143e-02  -2.893962e-01  9.753423e-04  5.798649e-03  -6.161153e-05  -6.308114e-04  5.787743e-05  9.108607e-04  -1.282812e-07  1.599095e-06  9.311599e-01  9.478895e-01  -2.165117e-04  6.850021e-03  9.928272e-01  1.579627e+00
180  5.118214e-19  -1.145511e-04  5.660527e-01  5.272672e-01  -5.423931e-01  2.755047e+00  3.925901e-02  -2.894114e-01  9.815098e-04  5.798258e-03  -6.200937e-05  -6.308782e-04  5.856844e-05  9.119983e-04  -1.304548e-07  1.745174e-06  9.307757e-01  9.478189e-01  -2.177694e-04  6.851920e-03  9.928559e-01  1.579596e+00
181  5.217964e-19  -1.140250e-04  5.691975e-01  5.303416e-01  -5.387912e-01  2.755061e+00  3.873561e-02  -2.894265e-01  9.876455e-04  5.797867e-03  -6.240198e-05  -6.309448e-04  5.926330e-05  9.131365e-04  -1.326409e-07  1.891236e-06  9.303926e-01  9.477484e-01  -2.189887e-04  6.853819e-03  9.928846e-01  1.579566e+00
182  5.319883e-19  -1.134991e-04  5.723422e-01  5.334159e-01  -5.351959e-01  2.755075e+00  3.821135e-02  -2.894416e-01  9.937493e-04  5.797477e-03  -6.278937e-05  -6.310114e-04  5.996198e-05  9.142752e-04  -1.348389e-07  2.037279e-06  9.300107e-01  9.476778e-01  -2.201688e-04  6.855718e-03  9.929132e-01  1.579535e+00
183  5.419517e-19  -1.129734e-04  5.754869e-01  5.364901e-01  -5.316076e-01  2.755089e+00  3.768636e-02  -2.894568e-01  9.998214e-04  5.797087e-03  -6.317152e-05  -6.310780e-04  6.066448e-05  9.154144e-04  -1.370485e-07  2.183305e-06  9.296298e-01  9.476072e-01  -2.213095e-04  6.857617e-03  9.929418e-01  1.579504e+00
184  5.520856e-19  -1.124480e-04  5.786317e-01  5.395643e-01  -5.280264e-01  2.755103e+00  3.716077e-02  -2.894719e-01  1.005862e-03  5.796697e-03  -6.354842e-05  -6.311444e-04  6.137079e-05  9.165542e-04  -1.392694e-07  2.329312e-06  9.292501e-01  9.475366e-01  -2.224100e-04  6.859515e-03  9.929704e-01  1.579474e+00
185  5.619740e-19  -1.119227e-04  5.817764e-01  5.426385e-01  -5.244527e-01  2.755117e+00  3.663471e-02  -2.894871e-01  1.011870e-03  5.796307e-03  -6.392007e-05  -6.312108e-04  6.208089e-05  9.176945e-04  -1.415010e-07  2.475302e-06  9.288715e-01  9.474661e-01  -2.234700e-04  6.861413e-03  9.929989e-01  1.579443e+00
186  5.685009e-19  -1.113977e-04  5.849212e-01  5.457125e-01  -5.208869e-01  2.755131e+00  3.610829e-02  -2.895022e-01  1.017847e-03  5.795918e-03  -6.428646e-05  -6.312772e-04  6.279478e-05  9.188353e-04  -1.437431e-07  2.621274e-06  9.284940e-01  9.473955e-01  -2.244890e-04  6.863311e-03  9.930273e-01  1.579412e+00
187  5.762907e-19  -1.108729e-04  5.880659e-01  5.487865e-01  -5.173291e-01  2.755144e+00  3.558163e-02  -2.895173e-01  1.023793e-03  5.795529e-03  -6.464759e-05  -6.313434e-04  6.351244e-05  9.199767e-04  -1.459952e-07  2.767228e-06  9.281176e-01  9.473249e-01  -2.254664e-04  6.865208e-03  9.930557e-01  1.579382e+00
188  5.845788e-19  -1.103483e-04  5.912106e-01  5.518605e-01  -5.137796e-01  2.755158e+00  3.505485e-02  -2.895325e-01  1.029707e-03  5.795140e-03  -6.500346e-05  -6.314096e-04  6.423386e-05  9.211186e-04  -1.482568e-07  2.913164e-06  9.277423e-01  9.472543e-01  -2.264019e-04  6.867106e-03  9.930840e-01  1.579351e+00
189  5.937992e-19  -1.098240e-04  5.943554e-01  5.549344e-01  -5.102388e-01  2.755172e+00  3.452807e-02  -2.895476e-01  1.035590e-03  5.794752e-03  -6.535407e-05  -6.314757e-04  6.495904e-05  9.222610e-04  -1.505276e-07  3.059082e-06  9.273682e-01  9.471838e-01  -2.272950e-04  6.869003e-03  9.931123e-01  1.579320e+00
190  6.002438e-19  -1.092998e-04  5.975001e-01  5.580082e-01  -5.067067e-01  2.755186e+00  3.400138e-02  -2.895628e-01  1.041441e-03  5.794363e-03  -6.569942e-05  -6.315418e-04  6.568795e-05  9.234040e-04  -1.528071e-07  3.204982e-06  9.269951e-01  9.471132e-01  -2.281452e-04  6.870900e-03  9.931405e-01  1.579290e+00
191  6.076552e-19  -1.087759e-04  6.006448e-01  5.610820e-01  -5.031837e-01  2.755200e+00  3.347490e-02  -2.895779e-01  1.047261e-03  5.793976e-03  -6.603950e-05  -6.316078e-04  6.642059e-05  9.245474e-04  -1.550949e-07  3.350864e-06  9.266231e-01  9.470426e-01  -2.289522e-04  6.872796e-03  9.931687e-01  1.579259e+00
192  6.163717e-19  -1.082522e-04  6.037896e-01  5.641557e-01  -4.996701e-01  2.755214e+00  3.294874e-02  -2.895930e-01  1.053050e-03  5.793588e-03  -6.637432e-05  -6.316737e-04  6.715695e-05  9.256915e-04  -1.573906e-07  3.496729e-06  9.262523e-01  9.469721e-01  -2.297156e-04  6.874692e-03  9.931967e-01  1.579228e+00
193  6.273737e-19  -1.077287e-04  6.069343e-01  5.672293e-01  -4.961659e-01  2.755227e+00  3.242299e-02  -2.896082e-01  1.058808e-03  5.793201e-03  -6.670389e-05  -6.317395e-04  6.789702e-05  9.268360e-04  -1.596937e-07  3.642575e-06  9.258825e-01  9.469015e-01  -2.304350e-04  6.876589e-03  9.932248e-01  1.579198e+00
194  6.392472e-19  -1.072055e-04  6.100791e-01  5.703029e-01  -4.926715e-01  2.755241e+00  3.189776e-02  -2.896233e-01  1.064536e-03  5.792814e-03  -6.702821e-05  -6.318053e-04  6.864078e-05  9.279811e-04  -1.620038e-07  3.788404e-06  9.255139e-01  9.468310e-01  -2.311099e-04  6.878484e-03  9.932527e-01  1.579167e+00
195  6.468212e-19  -1.066824e-04  6.132238e-01  5.733764e-01  -4.891869e-01  2.755255e+00  3.137314e-02  -2.896385e-01  1.070232e-03  5.792427e-03  -6.734728e-05  -6.318710e-04  6.938823e-05  9.291267e-04  -1.643204e-07  3.934214e-06  9.251463e-01  9.467604e-01  -2.317401e-04  6.880380e-03  9.932806e-01  1.579136e+00
196  6.562009e-19  -1.061596e-04  6.163685e-01  5.764499e-01  -4.857125e-01  2.755269e+00  3.084922e-02  -2.896536e-01  1.075897e-03  5.792041e-03  -6.766110e-05  -6.319367e-04  7.013935e-05  9.302729e-04  -1.666430e-07  4.080007e-06  9.247799e-01  9.466898e-01  -2.323251e-04  6.882275e-03  9.933084e-01  1.579106e+00
197  6.647352e-19  -1.056370e-04  6.195133e-01  5.795233e-01  -4.822484e-01  2.755283e+00  3.032611e-02  -2.896687e-01  1.081532e-03  5.791655e-03  -6.796970e-05  -6.320022e-04  7.089413e-05  9.314196e-04  -1.689714e-07  4.225782e-06  9.244145e-01  9.466193e-01  -2.328647e-04  6.884170e-03  9.933361e-01  1.579075e+00
198  6.720942e-19  -1.051146e-04  6.226580e-01  5.825967e-01  -4.787948e-01  2.755297e+00  2.980388e-02  -2.896839e-01  1.087136e-03  5.791269e-03  -6.827307e-05  -6.320677e-04  7.165257e-05  9.325668e-04  -1.713048e-07  4.371539e-06  9.240502e-01  9.465487e-01  -2.333586e-04  6.886065e-03  9.933638e-01  1.579044e+00
199  6.825191e-19  -1.045925e-04  6.258027e-01  5.856700e-01  -4.753518e-01  2.755310e+00  2.928262e-02  -2.896990e-01  1.092710e-03  5.790883e-03  -6.857122e-05  -6.321332e-04  7.241465e-05  9.337146e-04  -1.736431e-07  4.517278e-06  9.236870e-01  9.464782e-01  -2.338063e-04  6.887960e-03  9.933914e-01  1.579014e+00
200  6.943450e-19  -1.040705e-04  6.289475e-01  5.887432e-01  -4.719196e-01  2.755324e+00  2.876243e-02  -2.897142e-01  1.098253e-03  5.790498e-03  -6.886416e-05  -6.321985e-04  7.318035e-05  9.348629e-04  -1.759855e-07  4.662999e-06  9.233249e-01  9.464076e-01  -2.342077e-04  6.889854e-03  9.934189e-01  1.578983e+00
201  7.051086e-19  -1.035488e-04  6.320922e-01  5.918164e-01  -4.684984e-01  2.755338e+00  2.824338e-02  -2.897293e-01  1.103766e-03  5.790113e-03  -6.915191e-05  -6.322638e-04  7.394968e-05  9.360117e-04  -1.783317e-07  4.808702e-06  9.229638e-01  9.463371e-01  -2.345624e-04  6.891748e-03  9.934463e-01  1.578952e+00
202  7.147333e-19  -1.030273e-04  6.352370e-01  5.948895e-01  -4.650884e-01  2.755352e+00  2.772555e-02  -2.897445e-01  1.109248e-03  5.789728e-03  -6.943448e-05  -6.323291e-04  7.472262e-05  9.371610e-04  -1.806813e-07  4.954388e-06  9.226038e-01  9.462665e-01  -2.348701e-04  6.893642e-03  9.934737e-01  1.578922e+00
203  7.235531e-19  -1.025060e-04  6.383817e-01  5.979625e-01  -4.616895e-01  2.755366e+00  2.720902e-02  -2.897596e-01  1.114701e-03  5.789344e-03  -6.971187e-05  -6.323942e-04  7.549915e-05  9.383109e-04  -1.830337e-07  5.100055e-06  9.222449e-01  9.461960e-01  -2.351307e-04  6.895536e-03  9.935009e-01  1.578891e+00
204  7.324504e-19  -1.019850e-04  6.415264e-01  6.010355e-01  -4.583021e-01  2.755379e+00  2.669386e-02  -2.897747e-01  1.120124e-03  5.788960e-03  -6.998410e-05  -6.324593e-04  7.627927e-05  9.394614e-04  -1.853885e-07  5.245705e-06  9.218871e-01  9.461254e-01  -2.353438e-04  6.897429e-03  9.935281e-01  1.578860e+00
205  7.422115e-19  -1.014641e-04  6.446712e-01  6.041084e-01  -4.549262e-01  2.755393e+00  2.618016e-02  -2.897899e-01  1.125517e-03  5.788576e-03  -7.025118e-05  -6.325243e-04  7.706297e-05  9.406123e-04  -1.877451e-07  5.391336e-06  9.215303e-01  9.460549e-01  -2.355092e-04  6.899322e-03  9.935552e-01  1.578830e+00
206  7.537730e-19  -1.009435e-04  6.478159e-01  6.071813e-01  -4.515620e-01  2.755407e+00  2.566798e-02  -2.898050e-01  1.130880e-03  5.788193e-03  -7.051313e-05  -6.325893e-04  7.785023e-05  9.417638e-04  -1.901032e-07  5.536950e-06  9.211746e-01  9.459844e-01  -2.356267e-04  6.901215e-03  9.935823e-01  1.578799e+00
207  7.652761e-19  -1.004231e-04  6.509606e-01  6.102541e-01  -4.482095e-01  2.755421e+00  2.515739e-02  -2.898202e-01  1.136213e-03  5.787810e-03  -7.076997e-05  -6.326541e-04  7.864105e-05  9.429158e-04  -1.924622e-07  5.682546e-06  9.208199e-01  9.459138e-01  -2.356961e-04  6.903107e-03  9.936092e-01  1.578768e+00
208  7.774137e-19  -9.990293e-05  6.541054e-01  6.133269e-01  -4.448689e-01  2.755435e+00  2.464846e-02  -2.898353e-01  1.141517e-03  5.787427e-03  -7.102170e-05  -6.327190e-04  7.943542e-05  9.440684e-04  -1.948217e-07  5.828125e-06  9.204663e-01  9.458433e-01  -2.357171e-04  6.905000e-03  9.936361e-01  1.578738e+00
209  7.896093e-19  -9.938297e-05  6.572501e-01  6.163996e-01  -4.415402e-01  2.755449e+00  2.414125e-02  -2.898504e-01  1.146791e-03  5.787044e-03  -7.126835e-05  -6.327837e-04  8.023331e-05  9.452215e-04  -1.971811e-07  5.973685e-06  9.201138e-01  9.457727e-01  -2.356897e-04  6.906892e-03  9.936628e-01  1.578707e+00
210  8.019353e-19  -9.886324e-05  6.603949e-01  6.194722e-01  -4.382237e-01  2.755462e+00  2.363583e-02  -2.898656e-01  1.152036e-03  5.786662e-03  -7.150993e-05  -6.328484e-04  8.103474e-05  9.463751e-04  -1.995400e-07  6.119227e-06  9.197622e-01  9.457022e-01  -2.356135e-04  6.908784e-03  9.936895e-01  1.578676e+00
211  8.129556e-19  -9.834372e-05  6.635396e-01  6.225448e-01  -4.349194e-01  2.755476e+00  2.313226e-02  -2.898807e-01  1.157252e-03  5.786280e-03  -7.174646e-05  -6.329130e-04  8.183967e-05  9.475292e-04  -2.018979e-07  6.264752e-06  9.194118e-01  9.456317e-01  -2.354885e-04  6.910675e-03  9.937161e-01  1.578646e+00
212  8.251554e-19  -9.782442e-05  6.666843e-01  6.256173e-01  -4.316273e-01  2.755490e+00  2.263060e-02  -2.898959e-01  1.162438e-03  5.785898e-03  -7.197796e-05  -6.329775e-04  8.264811e-05  9.486839e-04  -2.042543e-07  6.410259e-06  9.190623e-01  9.455611e-01  -2.353144e-04  6.912567e-03  9.937426e-01  1.578615e+00
213  8.384581e-19  -9.730534e-05  6.698291e-01  6.286898e-01  -4.283476e-01  2.755504e+00  2.213090e-02  -2.899110e-01  1.167596e-03  5.785517e-03  -7.220445e-05  -6.330420e-04  8.346004e-05  9.498391e-04  -2.066088e-07  6.555748e-06  9.187139e-01  9.454906e-01  -2.350912e-04  6.914458e-03  9.937690e-01  1.578585e+00
214  8.508757e-19  -9.678648e-05  6.729738e-01  6.317622e-01  -4.250804e-01  2.755518e+00  2.163323e-02  -2.899261e-01  1.172725e-03  5.785136e-03  -7.242594e-05  -6.331064e-04  8.427546e-05  9.509949e-04  -2.089607e-07  6.701219e-06  9.183666e-01  9.454201e-01  -2.348187e-04  6.916349e-03  9.937954e-01  1.578554e+00
215  8.637671e-19  -9.626784e-05  6.761185e-01  6.348345e-01  -4.218256e-01  2.755532e+00  2.113763e-02  -2.899413e-01  1.177825e-03  5.784755e-03  -7.264246e-05  -6.331707e-04  8.509434e-05  9.521512e-04  -2.113097e-07  6.846672e-06  9.180202e-01  9.453496e-01  -2.344967e-04  6.918239e-03  9.938216e-01  1.578523e+00
216  8.770218e-19  -9.574942e-05  6.792633e-01  6.379068e-01  -4.185835e-01  2.755545e+00  2.064416e-02  -2.899564e-01  1.182896e-03  5.784374e-03  -7.285403e-05  -6.332350e-04  8.591669e-05  9.533080e-04  -2.136552e-07  6.992108e-06  9.176749e-01  9.452790e-01  -2.341253e-04  6.920130e-03  9.938478e-01  1.578493e+00
217  8.896442e-19  -9.523123e-05  6.824080e-01  6.409790e-01  -4.153540e-01  2.755559e+00  2.015287e-02  -2.899716e-01  1.187939e-03  5.783994e-03  -7.306067e-05  -6.332992e-04  8.674249e-05  9.544654e-04  -2.159967e-07  7.137525e-06  9.173306e-01  9.452085e-01  -2.337041e-04  6.922020e-03  9.938738e-01  1.578462e+00
218  9.038384e-19  -9.471325e-05  6.855528e-01  6.440512e-01  -4.121373e-01  2.755573e+00  1.966381e-02  -2.899867e-01  1.192954e-03  5.783614e-03  -7.326239e-05  -6.333633e-04  8.757173e-05  9.556232e-04  -2.183338e-07  7.282925e-06  9.169873e-01  9.451380e-01  -2.332333e-04  6.923910e-03  9.938998e-01  1.578431e+00
219  9.172073e-19  -9.419549e-05  6.886975e-01  6.471233e-01  -4.089333e-01  2.755587e+00  1.917703e-02  -2.900019e-01  1.197940e-03  5.783234e-03  -7.345923e-05  -6.334273e-04  8.840440e-05  9.567817e-04  -2.206659e-07  7.428307e-06  9.166450e-01  9.450675e-01  -2.327126e-04  6.925799e-03  9.939256e-01  1.578401e+00
220  9.308713e-19  -9.367795e-05  6.918422e-01  6.501953e-01  -4.057422e-01  2.755601e+00  1.869256e-02  -2.900170e-01  1.202898e-03  5.782855e-03  -7.365120e-05  -6.334913e-04  8.924050e-05  9.579406e-04  -2.229925e-07  7.573671e-06  9.163037e-01  9.449969e-01  -2.321420e-04  6.927688e-03  9.939514e-01  1.578370e+00
221  9.433928e-19  -9.316063e-05  6.949870e-01  6.532673e-01  -4.025640e-01  2.755614e+00  1.821046e-02  -2.900321e-01  1.207828e-03  5.782476e-03  -7.383834e-05  -6.335552e-04  9.008000e-05  9.591001e-04  -2.253132e-07  7.719018e-06  9.159634e-01  9.449264e-01  -2.315215e-04  6.929578e-03  9.939771e-01  1.578339e+00
222  9.549714e-19  -9.264353e-05  6.981317e-01  6.563392e-01  -3.993987e-01  2.755628e+00  1.773077e-02  -2.900473e-01  1.212730e-03  5.782097e-03  -7.402065e-05  -6.336191e-04  9.092291e-05  9.602601e-04  -2.276274e-07  7.864346e-06  9.156241e-01  9.448559e-01  -2.308510e-04  6.931466e-03  9.940027e-01  1.578309e+00
223  9.713284e-19  -9.212665e-05  7.012764e-01  6.594111e-01  -3.962464e-01  2.755642e+00  1.725353e-02  -2.900624e-01  1.217604e-03  5.781718e-03  -7.419816e-05  -6.336829e-04  9.176920e-05  9.614207e-04  -2.299347e-07  8.009657e-06  9.152858e-01  9.447854e-01  -2.301305e-04  6.933355e-03  9.940282e-01  1.578278e+00
224  9.870645e-19  -9.161000e-05  7.044212e-01  6.624829e-01  -3.931071e-01  2.755656e+00  1.677877e-02  -2.900776e-01  1.222450e-03  5.781340e-03  -7.437091e-05  -6.337466e-04  9.261888e-05  9.625817e-04  -2.322345e-07  8.154950e-06  9.149485e-01  9.447149e-01  -2.293598e-04  6.935243e-03  9.940536e-01  1.578247e+00
225  1.000779e-18  -9.109356e-05  7.075659e-01  6.655546e-01  -3.899809e-01  2.755670e+00  1.630654e-02  -2.900927e-01  1.227269e-03  5.780962e-03  -7.453891e-05  -6.338102e-04  9.347193e-05  9.637434e-04  -2.345263e-07  8.300225e-06  9.146122e-01  9.446444e-01  -2.285391e-04  6.937132e-03  9.940789e-01  1.578217e+00
226  1.014120e-18  -9.057734e-05  7.107107e-01  6.686263e-01  -3.868678e-01  2.755684e+00  1.583687e-02  -2.901078e-01  1.232061e-03  5.780585e-03  -7.470218e-05  -6.338738e-04  9.432834e-05  9.649055e-04  -2.368096e-07  8.445482e-06  9.142768e-01  9.445739e-01  -2.276682e-04  6.939019e-03  9.941041e-01  1.578186e+00
227  1.029486e-18  -9.006134e-05  7.138554e-01  6.716979e-01  -3.837679e-01  2.755697e+00  1.536979e-02  -2.901230e-01  1.236825e-03  5.780207e-03  -7.486076e-05  -6.339373e-04  9.518811e-05  9.660682e-04  -2.390840e-07  8.590722e-06  9.139425e-01  9.445033e-01  -2.267472e-04  6.940907e-03  9.941292e-01  1.578155e+00
228  1.042987e-18  -8.954556e-05  7.170001e-01  6.747695e-01  -3.806811e-01  2.755711e+00  1.490535e-02  -2.901381e-01  1.241562e-03  5.779830e-03  -7.501467e-05  -6.340007e-04  9.605121e-05  9.672314e-04  -2.413490e-07  8.735944e-06  9.136091e-01  9.444328e-01  -2.257761e-04  6.942794e-03  9.941542e-01  1.578125e+00
229  1.054609e-18  -8.903000e-05  7.201449e-01  6.778410e-01  -3.776075e-01  2.755725e+00  1.444357e-02  -2.901533e-01  1.246272e-03  5.779453e-03  -7.516394e-05  -6.340641e-04  9.691765e-05  9.683952e-04  -2.436039e-07  8.881148e-06  9.132766e-01  9.443623e-01  -2.247549e-04  6.944681e-03  9.941791e-01  1.578094e+00
230  1.067690e-18  -8.851466e-05  7.232896e-01  6.809124e-01  -3.745470e-01  2.755739e+00  1.398448e-02  -2.901684e-01  1.250955e-03  5.779077e-03  -7.530859e-05  -6.341274e-04  9.778741e-05  9.695594e-04  -2.458484e-07  9.026334e-06  9.129452e-01  9.442918e-01  -2.236836e-04  6.946568e-03  9.942039e-01  1.578063e+00
231  1.079107e-18  -8.799954e-05  7.264343e-01  6.839838e-01  -3.714999e-01  2.755753e+00  1.352812e-02  -2.901835e-01  1.255611e-03  5.778701e-03  -7.544864e-05  -6.341906e-04  9.866049e-05  9.707243e-04  -2.480819e-07  9.171502e-06  9.126146e-01  9.442213e-01  -2.225622e-04  6.948455e-03  9.942287e-01  1.578033e+00
232  1.090553e-18  -8.748464e-05  7.295791e-01  6.870551e-01  -3.684659e-01  2.755766e+00  1.307451e-02  -2.901987e-01  1.260241e-03  5.778325e-03  -7.558413e-05  -6.342538e-04  9.953687e-05  9.718896e-04  -2.503039e-07  9.316653e-06  9.122851e-01  9.441508e-01  -2.213908e-04  6.950341e-03  9.942533e-01  1.578002e+00
233  1.105357e-18  -8.696996e-05  7.327238e-01  6.901264e-01  -3.654452e-01  2.755780e+00  1.262367e-02  -2.902138e-01  1.264844e-03  5.777949e-03  -7.571509e-05  -6.343169e-04  1.004165e-04  9.730555e-04  -2.525140e-07  9.461786e-06  9.119565e-01  9.440803e-01  -2.201694e-04  6.952227e-03  9.942778e-01  1.577971e+00
234  1.121012e-18  -8.645550e-05  7.358685e-01  6.931976e-01  -3.624378e-01  2.755794e+00  1.217564e-02  -2.902290e-01  1.269420e-03  5.777574e-03  -7.584153e-05  -6.343799e-04  1.012995e-04  9.742219e-04  -2.547116e-07  9.606901e-06  9.116288e-01  9.440098e-01  -2.188981e-04  6.954113e-03  9.943023e-01  1.577941e+00
235  1.135271e-18  -8.594126e-05  7.390133e-01  6.962687e-01  -3.594437e-01  2.755808e+00  1.173044e-02  -2.902441e-01  1.273970e-03  5.777199e-03  -7.596349e-05  -6.344428e-04  1.021857e-04  9.753888e-04  -2.568962e-07  9.751998e-06  9.113020e-01  9.439393e-01  -2.175770e-04  6.955999e-03  9.943266e-01  1.577910e+00
236  1.148886e-18  -8.542723e-05  7.421580e-01  6.993398e-01  -3.564628e-01  2.755822e+00  1.128809e-02  -2.902593e-01  1.278494e-03  5.776824e-03  -7.608099e-05  -6.345057e-04  1.030752e-04  9.765563e-04  -2.590673e-07  9.897078e-06  9.109762e-01  9.438688e-01  -2.162060e-04  6.957884e-03  9.943508e-01  1.577879e+00
237  1.162423e-18  -8.491343e-05  7.453028e-01  7.024108e-01  -3.534953e-01  2.755835e+00  1.084862e-02  -2.902744e-01  1.282992e-03  5.776450e-03  -7.619407e-05  -6.345685e-04  1.039680e-04  9.777243e-04  -2.612244e-07  1.004214e-05  9.106514e-01  9.437983e-01  -2.147854e-04  6.959769e-03  9.943750e-01  1.577849e+00
238  1.175560e-18  -8.439985e-05  7.484475e-01  7.054818e-01  -3.505410e-01  2.755849e+00  1.041204e-02  -2.902895e-01  1.287464e-03  5.776076e-03  -7.630276e-05  -6.346313e-04  1.048640e-04  9.788929e-04  -2.633671e-07  1.018718e-05  9.103274e-01  9.437278e-01  -2.133150e-04  6.961654e-03  9.943990e-01  1.577818e+00
239  1.188716e-18  -8.388649e-05  7.515922e-01  7.085527e-01  -3.476000e-01  2.755863e+00  9.978376e-03  -2.903047e-01  1.291910e-03  5.775702e-03  -7.640707e-05  -6.346940e-04  1.057632e-04  9.800620e-04  -2.654948e-07  1.033221e-05  9.100044e-01  9.436574e-01  -2.117952e-04  6.963539e-03  9.944230e-01  1.577787e+00
240  1.201662e-18  -8.337335e-05  7.547370e-01  7.116235e-01  -3.446723e-01  2.755877e+00  9.547647e-03  -2.903198e-01  1.296331e-03  5.775328e-03  -7.650704e-05  -6.347566e-04  1.066657e-04  9.812316e-04  -2.676071e-07  1.047722e-05  9.096823e-01  9.435869e-01  -2.102259e-04  6.965423e-03  9.944468e-01  1.577757e+00
241  1.214482e-18  -8.286043e-05  7.578817e-01  7.146943e-01  -3.417579e-01  2.755891e+00  9.119871e-03  -2.903350e-01  1.300726e-03  5.774955e-03  -7.660270e-05  -6.348191e-04  1.075714e-04  9.824017e-04  -2.697034e-07  1.062221e-05  9.093611e-01  9.435164e-01  -2.086073e-04  6.967307e-03  9.944706e-01  1.577726e+00
242  1.229061e-18  -8.234772e-05  7.610264e-01  7.177650e-01  -3.388568e-01  2.755904e+00  8.695063e-03  -2.903501e-01  1.305095e-03  5.774582e-03  -7.669407e-05  -6.348816e-04  1.084803e-04  9.835724e-04  -2.717833e-07  1.076718e-05  9.090408e-01  9.434459e-01  -2.069394e-04  6.969191e-03  9.944942e-01  1.577696e+00
243  1.245322e-18  -8.183524e-05  7.641712e-01  7.208357e-01  -3.359689e-01  2.755918e+00  8.273242e-03  -2.903652e-01  1.309439e-03  5.774209e-03  -7.678120e-05  -6.349440e-04  1.093924e-04  9.847436e-04  -2.738462e-07  1.091214e-05  9.087214e-01  9.433754e-01  -2.052225e-04  6.971075e-03  9.945178e-01  1.577665e+00
244  1.261225e-18  -8.132298e-05  7.673159e-01  7.239063e-01  -3.330943e-01  2.755932e+00  7.854420e-03  -2.903804e-01  1.313758e-03  5.773837e-03  -7.686410e-05  -6.350063e-04  1.103077e-04  9.859154e-04  -2.758917e-07  1.105707e-05  9.084029e-01  9.433049e-01  -2.034566e-04  6.972958e-03  9.945412e-01  1.577634e+00
245  1.275051e-18  -8.081093e-05  7.704607e-01  7.269769e-01  -3.302329e-01  2.755946e+00  7.438612e-03  -2.903955e-01  1.318052e-03  5.773465e-03  -7.694280e-05  -6.350686e-04  1.112262e-04  9.870876e-04  -2.779192e-07  1.120199e-05  9.080854e-01  9.432344e-01  -2.016418e-04  6.974841e-03  9.945646e-01  1.577604e+00
246  1.288040e-18  -8.029911e-05  7.736054e-01  7.300473e-01  -3.273848e-01  2.755960e+00  7.025832e-03  -2.904107e-01  1.322321e-03  5.773093e-03  -7.701734e-05  -6.351308e-04  1.121478e-04  9.882605e-04  -2.799284e-07  1.134690e-05  9.077687e-01  9.431640e-01  -1.997783e-04  6.976724e-03  9.945878e-01  1.577573e+00
247  1.302827e-18  -7.978751e-05  7.767501e-01  7.331178e-01  -3.245498e-01  2.755973e+00  6.616091e-03  -2.904258e-01  1.326565e-03  5.772721e-03  -7.708775e-05  -6.351929e-04  1.130726e-04  9.894338e-04  -2.819186e-07  1.149178e-05  9.074528e-01  9.430935e-01  -1.978663e-04  6.978607e-03  9.946110e-01  1.577542e+00
248  1.319214e-18  -7.927612e-05  7.798949e-01  7.361881e-01  -3.217281e-01  2.755987e+00  6.209400e-03  -2.904410e-01  1.330784e-03  5.772350e-03  -7.715405e-05  -6.352549e-04  1.140006e-04  9.906077e-04  -2.838895e-07  1.163665e-05  9.071379e-01  9.430230e-01  -1.959058e-04  6.980489e-03  9.946341e-01  1.577512e+00
249  1.335413e-18  -7.876496e-05  7.830396e-01  7.392584e-01  -3.189196e-01  2.756001e+00  5.805770e-03  -2.904561e-01  1.334979e-03  5.771979e-03  -7.721628e-05  -6.353169e-04  1.149317e-04  9.917821e-04  -2.858405e-07  1.178150e-05  9.068239e-01  9.429525e-01  -1.938971e-04  6.982371e-03  9.946570e-01  1.577481e+00
250  1.351242e-18  -7.825401e-05  7.861843e-01  7.423287e-01  -3.161242e-01  2.756015e+00  5.405209e-03  -2.904712e-01  1.339150e-03  5.771609e-03  -7.727446e-05  -6.353788e-04  1.158660e-04  9.929570e-04  -2.877712e-07  1.192633e-05  9.065107e-01  9.428821e-01  -1.918403e-04  6.984253e-03  9.946799e-01  1.577450e+00
251  1.368006e-18  -7.774329e-05  7.893291e-01  7.453989e-01  -3.133420e-01  2.756029e+00  5.007728e-03  -2.904864e-01  1.343296e-03  5.771238e-03  -7.732863e-05  -6.354407e-04  1.168034e-04  9.941325e-04  -2.896810e-07  1.207114e-05  9.061984e-01  9.428116e-01  -1.897356e-04  6.986135e-03  9.947027e-01  1.577420e+00
252  1.385271e-18  -7.723278e-05  7.924738e-01  7.484690e-01  -3.105728e-01  2.756042e+00  4.613333e-03  -2.905015e-01  1.347418e-03  5.770868e-03  -7.737881e-05  -6.355025e-04  1.177439e-04  9.953085e-04  -2.915695e-07  1.221594e-05  9.058869e-01  9.427411e-01  -1.875831e-04  6.988016e-03  9.947254e-01  1.577389e+00
253  1.401287e-18  -7.672249e-05  7.956186e-01  7.515391e-01  -3.078168e-01  2.756056e+00  4.222032e-03  -2.905167e-01  1.351516e-03  5.770498e-03  -7.742505e-05  -6.355642e-04  1.186875e-04  9.964851e-04  -2.934362e-07  1.236072e-05  9.055763e-01  9.426706e-01  -1.853831e-04  6.989897e-03  9.947479e-01  1.577358e+00
254  1.415746e-18  -7.621243e-05  7.987633e-01  7.546091e-01  -3.050738e-01  2.756070e+00  3.833830e-03  -2.905318e-01  1.355589e-03  5.770129e-03  -7.746735e-05  -6.356258e-04  1.196343e-04  9.976621e-04  -2.952807e-07  1.250548e-05  9.052666e-01  9.426002e-01  -1.831356e-04  6.991778e-03  9.947704e-01  1.577328e+00
255  1.432260e-18  -7.570258e-05  8.019080e-01  7.576790e-01  -3.023439e-01  2.756084e+00  3.448734e-03  -2.905469e-01  1.359639e-03  5.769760e-03  -7.750577e-05  -6.356874e-04  1.205841e-04  9.988397e-04  -2.971025e-07  1.265022e-05  9.049577e-01  9.425297e-01  -1.808410e-04  6.993659e-03  9.947928e-01  1.577297e+00
256  1.450693e-18  -7.519295e-05  8.050528e-01  7.607489e-01  -2.996270e-01  2.756098e+00  3.066748e-03  -2.905621e-01  1.363666e-03  5.769391e-03  -7.754033e-05  -6.357489e-04  1.215370e-04  1.000018e-03  -2.989010e-07  1.279494e-05  9.046497e-01  9.424592e-01  -1.784994e-04  6.995539e-03  9.948151e-01  1.577266e+00
257  1.468190e-18  -7.468354e-05  8.081975e-01  7.638188e-01  -2.969231e-01  2.756111e+00  2.687876e-03  -2.905772e-01  1.367669e-03  5.769022e-03  -7.757105e-05  -6.358103e-04  1.224930e-04  1.001197e-03  -3.006759e-07  1.293965e-05  9.043425e-01  9.423888e-01  -1.761110e-04  6.997419e-03  9.948373e-01  1.577236e+00
258  1.483727e-18  -7.417436e-05  8.113422e-01  7.668885e-01  -2.942321e-01  2.756125e+00  2.312122e-03  -2.905924e-01  1.371648e-03  5.768654e-03  -7.759797e-05  -6.358717e-04  1.234521e-04  1.002376e-03  -3.024266e-07  1.308434e-05  9.040361e-01  9.423183e-01  -1.736760e-04  6.999299e-03  9.948594e-01  1.577205e+00
259  1.499563e-18  -7.366539e-05  8.144870e-01  7.699582e-01  -2.915540e-01  2.756139e+00  1.939488e-03  -2.906075e-01  1.375604e-03  5.768286e-03  -7.762113e-05  -6.359330e-04  1.244142e-04  1.003556e-03  -3.041527e-07  1.322901e-05  9.037306e-01  9.422479e-01  -1.711947e-04  7.001179e-03  9.948814e-01  1.577174e+00
260  1.517828e-18  -7.315664e-05  8.176317e-01  7.730279e-01  -2.888888e-01  2.756153e+00  1.569975e-03  -2.906226e-01  1.379537e-03  5.767918e-03  -7.764054e-05  -6.359942e-04  1.253794e-04  1.004736e-03  -3.058537e-07  1.337367e-05  9.034259e-01  9.421774e-01  -1.686671e-04  7.003058e-03  9.949033e-01  1.577144e+00
261  1.537665e-18  -7.264811e-05  8.207765e-01  7.760975e-01  -2.862365e-01  2.756167e+00  1.203587e-03  -2.906378e-01  1.383447e-03  5.767551e-03  -7.765625e-05  -6.360554e-04  1.263476e-04  1.005917e-03  -3.075293e-07  1.351830e-05  9.031220e-01  9.421069e-01  -1.660936e-04  7.004937e-03  9.949251e-01  1.577113e+00
262  1.556636e-18  -7.213980e-05  8.239212e-01  7.791670e-01  -2.835970e-01  2.756180e+00  8.403224e-04  -2.906529e-01  1.387333e-03  5.767184e-03  -7.766828e-05  -6.361165e-04  1.273189e-04  1.007098e-03  -3.091788e-07  1.366292e-05  9.028190e-01  9.420365e-01  -1.634744e-04  7.006816e-03  9.949468e-01  1.577082e+00
263  1.575793e-18  -7.163171e-05  8.270659e-01  7.822365e-01  -2.809703e-01  2.756194e+00  4.801824e-04  -2.906681e-01  1.391197e-03  5.766817e-03  -7.767667e-05  -6.361775e-04  1.282932e-04  1.008280e-03  -3.108019e-07  1.380752e-05  9.025167e-01  9.419660e-01  -1.608097e-04  7.008695e-03  9.949685e-01  1.577052e+00
264  1.595111e-18  -7.112384e-05  8.302107e-01  7.853059e-01  -2.783563e-01  2.756208e+00  1.231661e-04  -2.906832e-01  1.395038e-03  5.766450e-03  -7.768144e-05  -6.362384e-04  1.292705e-04  1.009462e-03  -3.123981e-07  1.395211e-05  9.022153e-01  9.418956e-01  -1.580997e-04  7.010573e-03  9.949900e-01  1.577021e+00
265  1.615711e-18  -7.061618e-05  8.333554e-01  7.883752e-01  -2.757551e-01  2.756222e+00  -2.307273e-04  -2.906984e-01  1.398857e-03  5.766084e-03  -7.768262e-05  -6.362993e-04  1.302508e-04  1.010645e-03  -3.139669e-07  1.409667e-05  9.019147e-01  9.418251e-01  -1.553446e-04  7.012451e-03  9.950114e-01  1.576991e+00
266  1.637597e-18  -7.010875e-05  8.365001e-01  7.914445e-01  -2.731665e-01  2.756236e+00  -5.814996e-04  -2.907135e-01  1.402653e-03  5.765718e-03  -7.768025e-05  -6.363601e-04  1.312342e-04  1.011829e-03  -3.155079e-07  1.424122e-05  9.016149e-01  9.417547e-01  -1.525448e-04  7.014329e-03  9.950328e-01  1.576960e+00
267  1.657676e-18  -6.960154e-05  8.396449e-01  7.945138e-01  -2.705906e-01  2.756249e+00  -9.291530e-04  -2.907286e-01  1.406427e-03  5.765352e-03  -7.767436e-05  -6.364209e-04  1.322205e-04  1.013013e-03  -3.170207e-07  1.438575e-05  9.013158e-01  9.416842e-01  -1.497005e-04  7.016207e-03  9.950540e-01  1.576929e+00
268  1.680072e-18  -6.909455e-05  8.427896e-01  7.975829e-01  -2.680272e-01  2.756263e+00  -1.273690e-03  -2.907438e-01  1.410178e-03  5.764987e-03  -7.766498e-05  -6.364816e-04  1.332098e-04  1.014197e-03  -3.185048e-07  1.453026e-05  9.010176e-01  9.416138e-01  -1.468118e-04  7.018084e-03  9.950752e-01  1.576899e+00
269  1.701263e-18  -6.858777e-05  8.459344e-01  8.006520e-01  -2.654764e-01  2.756277e+00  -1.615114e-03  -2.907589e-01  1.413908e-03  5.764622e-03  -7.765213e-05  -6.365422e-04  1.342021e-04  1.015382e-03  -3.199597e-07  1.467476e-05  9.007202e-01  9.415433e-01  -1.438791e-04  7.019961e-03  9.950962e-01  1.576868e+00
270  1.721253e-18  -6.808122e-05  8.490791e-01  8.037211e-01  -2.629381e-01  2.756291e+00  -1.953429e-03  -2.907741e-01  1.417615e-03  5.764257e-03  -7.763585e-05  -6.366027e-04  1.351974e-04  1.016568e-03  -3.213851e-07  1.481924e-05  9.004236e-01  9.414729e-01  -1.409025e-04  7.021838e-03  9.951172e-01  1.576837e+00
271  1.741434e-18  -6.757488e-05  8.522238e-01  8.067901e-01  -2.604123e-01  2.756304e+00  -2.288639e-03  -2.907892e-01  1.421301e-03  5.763892e-03  -7.761617e-05  -6.366632e-04  1.361956e-04  1.017754e-03  -3.227804e-07  1.496370e-05  9.001277e-01  9.414025e-01  -1.378825e-04  7.023715e-03  9.951381e-01  1.576807e+00
272  1.761114e-18  -6.706877e-05  8.553686e-01  8.098590e-01  -2.578989e-01  2.756318e+00  -2.620749e-03  -2.908043e-01  1.424964e-03  5.763528e-03  -7.759313e-05  -6.367236e-04  1.371968e-04  1.018941e-03  -3.241453e-07  1.510814e-05  8.998326e-01  9.413320e-01  -1.348191e-04  7.025591e-03  9.951589e-01  1.576776e+00
273  1.782184e-18  -6.656287e-05  8.585133e-01  8.129279e-01  -2.553980e-01  2.756332e+00  -2.949764e-03  -2.908195e-01  1.428607e-03  5.763164e-03  -7.756674e-05  -6.367839e-04  1.382010e-04  1.020128e-03  -3.254794e-07  1.525256e-05  8.995383e-01  9.412616e-01  -1.317127e-04  7.027467e-03  9.951796e-01  1.576745e+00
274  1.804640e-18  -6.605719e-05  8.616580e-01  8.159967e-01  -2.529093e-01  2.756346e+00  -3.275689e-03  -2.908346e-01  1.432227e-03  5.762801e-03  -7.753705e-05  -6.368442e-04  1.392081e-04  1.021316e-03  -3.267821e-07  1.539697e-05  8.992448e-01  9.411911e-01  -1.285636e-04  7.029343e-03  9.952001e-01  1.576715e+00
275  1.826121e-18  -6.555174e-05  8.648028e-01  8.190655e-01  -2.504330e-01  2.756360e+00  -3.598531e-03  -2.908498e-01  1.435826e-03  5.762437e-03  -7.750407e-05  -6.369044e-04  1.402181e-04  1.022504e-03  -3.280531e-07  1.554136e-05  8.989520e-01  9.411207e-01  -1.253720e-04  7.031219e-03  9.952207e-01  1.576684e+00
276  1.846326e-18  -6.504650e-05  8.679475e-01  8.221341e-01  -2.479689e-01  2.756373e+00  -3.918296e-03  -2.908649e-01  1.439404e-03  5.762074e-03  -7.746785e-05  -6.369645e-04  1.412311e-04  1.023693e-03  -3.292919e-07  1.568573e-05  8.986600e-01  9.410503e-01  -1.221381e-04  7.033094e-03  9.952411e-01  1.576653e+00
277  1.866278e-18  -6.454148e-05  8.710923e-01  8.252028e-01  -2.455170e-01  2.756387e+00  -4.234991e-03  -2.908801e-01  1.442961e-03  5.761712e-03  -7.742841e-05  -6.370245e-04  1.422469e-04  1.024882e-03  -3.304981e-07  1.583009e-05  8.983687e-01  9.409798e-01  -1.188624e-04  7.034969e-03  9.952614e-01  1.576623e+00
278  1.885778e-18  -6.403668e-05  8.742370e-01  8.282714e-01  -2.430773e-01  2.756401e+00  -4.548623e-03  -2.908952e-01  1.446497e-03  5.761349e-03  -7.738579e-05  -6.370845e-04  1.432657e-04  1.026072e-03  -3.316714e-07  1.597442e-05  8.980782e-01  9.409094e-01  -1.155449e-04  7.036844e-03  9.952816e-01  1.576592e+00
279  1.905273e-18  -6.353210e-05  8.773817e-01  8.313399e-01  -2.406497e-01  2.756415e+00  -4.859201e-03  -2.909103e-01  1.450011e-03  5.760987e-03  -7.734001e-05  -6.371445e-04  1.442874e-04  1.027262e-03  -3.328112e-07  1.611874e-05  8.977885e-01  9.408390e-01  -1.121861e-04  7.038719e-03  9.953018e-01  1.576561e+00
280  1.925785e-18  -6.302774e-05  8.805265e-01  8.344083e-01  -2.382341e-01  2.756428e+00  -5.166731e-03  -2.909255e-01  1.453505e-03  5.760625e-03  -7.729110e-05  -6.372043e-04  1.453120e-04  1.028453e-03  -3.339172e-07  1.626304e-05  8.974995e-01  9.407685e-01  -1.087862e-04  7.040593e-03  9.953218e-01  1.576531e+00
281  1.945720e-18  -6.252360e-05  8.836712e-01  8.374767e-01  -2.358307e-01  2.756442e+00  -5.471223e-03  -2.909406e-01  1.456978e-03  5.760263e-03  -7.723909e-05  -6.372641e-04  1.463395e-04  1.029645e-03  -3.349890e-07  1.640733e-05  8.972112e-01  9.406981e-01  -1.053454e-04  7.042467e-03  9.953418e-01  1.576500e+00
282  1.964354e-18  -6.201968e-05  8.868159e-01  8.405450e-01  -2.334391e-01  2.756456e+00  -5.772686e-03  -2.909558e-01  1.460431e-03  5.759902e-03  -7.718402e-05  -6.373238e-04  1.473698e-04  1.030837e-03  -3.360261e-07  1.655159e-05  8.969237e-01  9.406277e-01  -1.018642e-04  7.044341e-03  9.953617e-01  1.576469e+00
283  1.983002e-18  -6.151598e-05  8.899607e-01  8.436133e-01  -2.310595e-01  2.756470e+00  -6.071128e-03  -2.909709e-01  1.463863e-03  5.759541e-03  -7.712591e-05  -6.373834e-04  1.484031e-04  1.032029e-03  -3.370282e-07  1.669584e-05  8.966369e-01  9.405573e-01  -9.834266e-05  7.046215e-03  9.953815e-01  1.576439e+00
284  2.001625e-18  -6.101249e-05  8.931054e-01  8.466815e-01  -2.286918e-01  2.756484e+00  -6.366559e-03  -2.909860e-01  1.467275e-03  5.759180e-03  -7.706479e-05  -6.374430e-04  1.494392e-04  1.033222e-03  -3.379948e-07  1.684007e-05  8.963508e-01  9.404868e-01  -9.478119e-05  7.048088e-03  9.954012e-01  1.576408e+00
285  2.020287e-18  -6.050923e-05  8.962502e-01  8.497497e-01  -2.263360e-01  2.756497e+00  -6.658989e-03  -2.910012e-01  1.470666e-03  5.758820e-03  -7.700069e-05  -6.375025e-04  1.504781e-04  1.034416e-03  -3.389255e-07  1.698429e-05  8.960655e-01  9.404164e-01  -9.118007e-05  7.049961e-03  9.954208e-01  1.576378e+00
286  2.038439e-18  -6.000619e-05  8.993949e-01  8.528178e-01  -2.239919e-01  2.756511e+00  -6.948428e-03  -2.910163e-01  1.474037e-03  5.758460e-03  -7.693365e-05  -6.375620e-04  1.515199e-04  1.035610e-03  -3.398201e-07  1.712848e-05  8.957809e-01  9.403460e-01  -8.753958e-05  7.051834e-03  9.954403e-01  1.576347e+00
287  2.057309e-18  -5.950336e-05  9.025396e-01  8.558858e-01  -2.216596e-01  2.756525e+00  -7.234886e-03  -2.910315e-01  1.477388e-03  5.758100e-03  -7.686369e-05  -6.376213e-04  1.525646e-04  1.036805e-03  -3.406780e-07  1.727266e-05  8.954970e-01  9.402756e-01  -8.386003e-05  7.053707e-03  9.954597e-01  1.576316e+00
288  2.074159e-18  -5.900076e-05  9.056844e-01  8.589538e-01  -2.193389e-01  2.756539e+00  -7.518374e-03  -2.910466e-01  1.480720e-03  5.757740e-03  -7.679084e-05  -6.376806e-04  1.536121e-04  1.038000e-03  -3.414988e-07  1.741682e-05  8.952138e-01  9.402052e-01  -8.014170e-05  7.055579e-03  9.954791e-01  1.576286e+00
289  2.089770e-18  -5.849837e-05  9.088291e-01  8.620217e-01  -2.170299e-01  2.756552e+00  -7.798903e-03  -2.910617e-01  1.484031e-03  5.757381e-03  -7.671513e-05  -6.377398e-04  1.546624e-04  1.039196e-03  -3.422823e-07  1.756096e-05  8.949314e-01  9.401348e-01  -7.638491e-05  7.057451e-03  9.954983e-01  1.576255e+00
290  2.106666e-18  -5.799620e-05  9.119738e-01  8.650896e-01  -2.147325e-01  2.756566e+00  -8.076485e-03  -2.910769e-01  1.487323e-03  5.757022e-03  -7.663658e-05  -6.377990e-04  1.557155e-04  1.040392e-03  -3.430279e-07  1.770509e-05  8.946496e-01  9.400643e-01  -7.258995e-05  7.059323e-03  9.955175e-01  1.576224e+00
291  2.122886e-18  -5.749425e-05  9.151186e-01  8.681574e-01  -2.124466e-01  2.756580e+00  -8.351130e-03  -2.910920e-01  1.490595e-03  5.756663e-03  -7.655524e-05  -6.378581e-04  1.567715e-04  1.041589e-03  -3.437354e-07  1.784920e-05  8.943686e-01  9.399939e-01  -6.875712e-05  7.061195e-03  9.955366e-01  1.576194e+00
292  2.139923e-18  -5.699253e-05  9.182633e-01  8.712251e-01  -2.101722e-01  2.756594e+00  -8.622850e-03  -2.911072e-01  1.493848e-03  5.756305e-03  -7.647112e-05  -6.379171e-04  1.578303e-04  1.042786e-03  -3.444043e-07  1.799329e-05  8.940882e-01  9.399235e-01  -6.488673e-05  7.063066e-03  9.955556e-01  1.576163e+00
293  2.158706e-18  -5.649102e-05  9.214081e-01  8.742928e-01  -2.079092e-01  2.756608e+00  -8.891658e-03  -2.911223e-01  1.497081e-03  5.755947e-03  -7.638426e-05  -6.379761e-04  1.588919e-04  1.043984e-03  -3.450343e-07  1.813736e-05  8.938085e-01  9.398531e-01  -6.097909e-05  7.064937e-03  9.955745e-01  1.576132e+00
294  2.174515e-18  -5.598973e-05  9.245528e-01  8.773604e-01  -2.056577e-01  2.756621e+00  -9.157566e-03  -2.911375e-01  1.500295e-03  5.755589e-03  -7.629469e-05  -6.380350e-04  1.599562e-04  1.045182e-03  -3.456250e-07  1.828141e-05  8.935296e-01  9.397827e-01  -5.703449e-05  7.066808e-03  9.955933e-01  1.576102e+00
295  2.187991e-18  -5.548866e-05  9.276975e-01  8.804279e-01  -2.034174e-01  2.756635e+00  -9.420586e-03  -2.911526e-01  1.503490e-03  5.755232e-03  -7.620243e-05  -6.380938e-04  1.610234e-04  1.046381e-03  -3.461760e-07  1.842545e-05  8.932513e-01  9.397123e-01  -5.305326e-05  7.068679e-03  9.956121e-01  1.576071e+00
296  2.203094e-18  -5.498780e-05  9.308423e-01  8.834954e-01  -2.011885e-01  2.756649e+00  -9.680731e-03  -2.911677e-01  1.506666e-03  5.754874e-03  -7.610751e-05  -6.381525e-04  1.620933e-04  1.047581e-03  -3.466870e-07  1.856947e-05  8.929737e-01  9.396419e-01  -4.903569e-05  7.070549e-03  9.956307e-01  1.576040e+00
297  2.218486e-18  -5.448717e-05  9.339870e-01  8.865629e-01  -1.989708e-01  2.756663e+00  -9.938014e-03  -2.911829e-01  1.509823e-03  5.754517e-03  -7.600996e-05  -6.382112e-04  1.631661e-04  1.048781e-03  -3.471576e-07  1.871347e-05  8.926968e-01  9.395715e-01  -4.498210e-05  7.072419e-03  9.956493e-01  1.576010e+00
298  2.232795e-18  -5.398676e-05  9.371317e-01  8.896302e-01  -1.967643e-01  2.756676e+00  -1.019245e-02  -2.911980e-01  1.512961e-03  5.754161e-03  -7.590981e-05  -6.382698e-04  1.642416e-04  1.049981e-03  -3.475874e-07  1.885746e-05  8.924206e-01  9.395011e-01  -4.089280e-05  7.074289e-03  9.956678e-01  1.575979e+00
299  2.245826e-18  -5.348656e-05  9.402765e-01  8.926976e-01  -1.945689e-01  2.756690e+00  -1.044405e-02  -2.912132e-01  1.516080e-03  5.753804e-03  -7.580708e-05  -6.383283e-04  1.653198e-04  1.051182e-03  -3.479761e-07  1.900143e-05  8.921450e-01  9.394307e-01  -3.676809e-05  7.076159e-03  9.956862e-01  1.575948e+00
300  2.259302e-18  -5.298659e-05  9.434212e-01  8.957648e-01  -1.923846e-01  2.756704e+00  -1.069282e-02  -2.912283e-01  1.519181e-03  5.753448e-03  -7.570181e-05  -6.383868e-04  1.664008e-04  1.052384e-03  -3.483234e-07  1.914538e-05  8.918701e-01  9.393603e-01  -3.260831e-05  7.078028e-03  9.957046e-01  1.575918e+00
301  2.271552e-18  -5.248683e-05  9.465660e-01  8.988320e-01  -1.902114e-01  2.756718e+00  -1.093879e-02  -2.912434e-01  1.522263e-03  5.753093e-03  -7.559402e-05  -6.384452e-04  1.674846e-04  1.053586e-03  -3.486288e-07  1.928931e-05  8.915959e-01  9.392899e-01  -2.841375e-05  7.079897e-03  9.957228e-01  1.575887e+00
302  2.284037e-18  -5.198730e-05  9.497107e-01  9.018991e-01  -1.880491e-01  2.756731e+00  -1.118196e-02  -2.912586e-01  1.525327e-03  5.752737e-03  -7.548374e-05  -6.385035e-04  1.685711e-04  1.054789e-03  -3.488921e-07  1.943322e-05  8.913223e-01  9.392195e-01  -2.418473e-05  7.081766e-03  9.957410e-01  1.575857e+00
303  2.296825e-18  -5.148798e-05  9.528554e-01  9.049662e-01  -1.858977e-01  2.756745e+00  -1.142235e-02  -2.912737e-01  1.528373e-03  5.752382e-03  -7.537100e-05  -6.385618e-04  1.696603e-04  1.055992e-03  -3.491129e-07  1.957712e-05  8.910494e-01  9.391491e-01  -1.992156e-05  7.083635e-03  9.957590e-01  1.575826e+00
304  2.308953e-18  -5.098888e-05  9.560002e-01  9.080332e-01  -1.837572e-01  2.756759e+00  -1.165997e-02  -2.912889e-01  1.531400e-03  5.752027e-03  -7.525582e-05  -6.386200e-04  1.707523e-04  1.057196e-03  -3.492908e-07  1.972100e-05  8.907772e-01  9.390787e-01  -1.562457e-05  7.085503e-03  9.957770e-01  1.575795e+00
305  2.320758e-18  -5.049000e-05  9.591449e-01  9.111002e-01  -1.816276e-01  2.756773e+00  -1.189485e-02  -2.913040e-01  1.534409e-03  5.751672e-03  -7.513824e-05  -6.386781e-04  1.718469e-04  1.058400e-03  -3.494256e-07  1.986486e-05  8.905056e-01  9.390083e-01  -1.129406e-05  7.087371e-03  9.957950e-01  1.575765e+00
306  2.332736e-18  -4.999134e-05  9.622896e-01  9.141671e-01  -1.795087e-01  2.756787e+00  -1.212698e-02  -2.913192e-01  1.537400e-03  5.751318e-03  -7.501827e-05  -6.387362e-04  1.729443e-04  1.059605e-03  -3.495168e-07  2.000871e-05  8.902346e-01  9.389379e-01  -6.930358e-06  7.089239e-03  9.958128e-01  1.575734e+00
307  2.345061e-18  -4.949290e-05  9.654344e-01  9.172339e-01  -1.774006e-01  2.756800e+00  -1.235639e-02  -2.913343e-01  1.540373e-03  5.750964e-03  -7.489595e-05  -6.387942e-04  1.740444e-04  1.060810e-03  -3.495642e-07  2.015253e-05  8.899643e-01  9.388676e-01  -2.533774e-06  7.091107e-03  9.958305e-01  1.575703e+00
308  2.356665e-18  -4.899468e-05  9.685791e-01  9.203007e-01  -1.753031e-01  2.756814e+00  -1.258309e-02  -2.913494e-01  1.543329e-03  5.750610e-03  -7.477131e-05  -6.388521e-04  1.751472e-04  1.062016e-03  -3.495675e-07  2.029634e-05  8.896947e-01  9.387972e-01  1.895372e-06  7.092974e-03  9.958482e-01  1.575673e+00
309  2.366829e-18  -4.849667e-05  9.717239e-01  9.233674e-01  -1.732162e-01  2.756828e+00  -1.280710e-02  -2.913646e-01  1.546267e-03  5.750257e-03  -7.464436e-05  -6.389099e-04  1.762528e-04  1.063222e-03  -3.495262e-07  2.044013e-05  8.894257e-01  9.387268e-01  6.356765e-06  7.094841e-03  9.958658e-01  1.575642e+00
310  2.376854e-18  -4.799889e-05  9.748686e-01  9.264341e-01  -1.711399e-01  2.756842e+00  -1.302843e-02  -2.913797e-01  1.549187e-03  5.749904e-03  -7.451514e-05  -6.389677e-04  1.773609e-04  1.064429e-03  -3.494401e-07  2.058391e-05  8.891573e-01  9.386564e-01  1.085009e-05  7.096708e-03  9.958833e-01  1.575611e+00
311  2.387133e-18  -4.750132e-05  9.780133e-01  9.295007e-01  -1.690742e-01  2.756855e+00  -1.324709e-02  -2.913949e-01  1.552090e-03  5.749551e-03  -7.438367e-05  -6.390254e-04  1.784718e-04  1.065637e-03  -3.493088e-07  2.072767e-05  8.888895e-01  9.385860e-01  1.537502e-05  7.098574e-03  9.959008e-01  1.575581e+00
312  2.395701e-18  -4.700398e-05  9.811581e-01  9.325672e-01  -1.670189e-01  2.756869e+00  -1.346311e-02  -2.914100e-01  1.554975e-03  5.749198e-03  -7.424998e-05  -6.390831e-04  1.795854e-04  1.066845e-03  -3.491322e-07  2.087141e-05  8.886224e-01  9.385156e-01  1.993124e-05  7.100441e-03  9.959181e-01  1.575550e+00
313  2.406462e-18  -4.650685e-05  9.843028e-01  9.356337e-01  -1.649740e-01  2.756883e+00  -1.367649e-02  -2.914251e-01  1.557843e-03  5.748846e-03  -7.411410e-05  -6.391407e-04  1.807016e-04  1.068053e-03  -3.489097e-07  2.101513e-05  8.883559e-01  9.384453e-01  2.451844e-05  7.102307e-03  9.959354e-01  1.575519e+00
314  2.417900e-18  -4.600994e-05  9.874475e-01  9.387001e-01  -1.629394e-01  2.756897e+00  -1.388726e-02  -2.914403e-01  1.560694e-03  5.748494e-03  -7.397605e-05  -6.391982e-04  1.818205e-04  1.069262e-03  -3.486412e-07  2.115883e-05  8.880901e-01  9.383749e-01  2.913630e-05  7.104173e-03  9.959526e-01  1.575489e+00
315  2.427911e-18  -4.551326e-05  9.905923e-01  9.417665e-01  -1.609152e-01  2.756910e+00  -1.409542e-02  -2.914554e-01  1.563527e-03  5.748143e-03  -7.383585e-05  -6.392556e-04  1.829420e-04  1.070472e-03  -3.483263e-07  2.130252e-05  8.878248e-01  9.383045e-01  3.378450e-05  7.106038e-03  9.959697e-01  1.575458e+00
316  2.437511e-18  -4.501679e-05  9.937370e-01  9.448328e-01  -1.589012e-01  2.756924e+00  -1.430099e-02  -2.914706e-01  1.566344e-03  5.747791e-03  -7.369354e-05  -6.393130e-04  1.840662e-04  1.071682e-03  -3.479647e-07  2.144619e-05  8.875602e-01  9.382341e-01  3.846272e-05  7.107904e-03  9.959868e-01  1.575427e+00
317  2.446093e-18  -4.452053e-05  9.968818e-01  9.478990e-01  -1.568975e-01  2.756938e+00  -1.450400e-02  -2.914857e-01  1.569144e-03  5.747440e-03  -7.354913e-05  -6.393703e-04  1.851931e-04  1.072893e-03  -3.475562e-07  2.158984e-05  8.872961e-01  9.381638e-01  4.317065e-05  7.109769e-03  9.960038e-01  1.575397e+00
318  2.454519e-18  -4.402450e-05  1.000026e+00  9.509652e-01  -1.549039e-01  2.756952e+00  -1.470444e-02  -2.915009e-01  1.571927e-03  5.747089e-03  -7.340266e-05  -6.394275e-04  1.863226e-04  1.074104e-03  -3.471004e-07  2.173347e-05  8.870327e-01  9.380934e-01  4.790796e-05  7.111634e-03  9.960207e-01  1.575366e+00
319  2.462062e-18  -4.352869e-05  1.003171e+00  9.540313e-01  -1.529204e-01  2.756965e+00  -1.490235e-02  -2.915160e-01  1.574693e-03  5.746739e-03  -7.325415e-05  -6.394847e-04  1.874547e-04  1.075315e-03  -3.465970e-07  2.187709e-05  8.867699e-01  9.380230e-01  5.267434e-05  7.113498e-03  9.960375e-01  1.575336e+00
320  2.465333e-18  -4.303310e-05  1.006316e+00  9.570974e-01  -1.509469e-01  2.756979e+00  -1.509773e-02  -2.915311e-01  1.577443e-03  5.746389e-03  -7.310362e-05  -6.395417e-04  1.885894e-04  1.076528e-03  -3.460457e-07  2.202069e-05  8.865077e-01  9.379527e-01  5.746948e-05  7.115362e-03  9.960542e-01  1.575305e+00
321  2.471867e-18  -4.253772e-05  1.009461e+00  9.601634e-01  -1.489835e-01  2.756993e+00  -1.529061e-02  -2.915463e-01  1.580176e-03  5.746039e-03  -7.295109e-05  -6.395988e-04  1.897268e-04  1.077741e-03  -3.454463e-07  2.216427e-05  8.862461e-01  9.378823e-01  6.229305e-05  7.117227e-03  9.960709e-01  1.575274e+00
322  2.476332e-18  -4.204257e-05  1.012605e+00  9.632293e-01  -1.470300e-01  2.757007e+00  -1.548099e-02  -2.915614e-01  1.582893e-03  5.745689e-03  -7.279660e-05  -6.396557e-04  1.908668e-04  1.078954e-03  -3.447985e-07  2.230784e-05  8.859851e-01  9.378119e-01  6.714474e-05  7.119090e-03  9.960875e-01  1.575244e+00
323  2.483912e-18  -4.154763e-05  1.015750e+00  9.662952e-01  -1.450864e-01  2.757020e+00  -1.566889e-02  -2.915766e-01  1.585593e-03  5.745340e-03  -7.264017e-05  -6.397126e-04  1.920094e-04  1.080168e-03  -3.441020e-07  2.245139e-05  8.857247e-01  9.377416e-01  7.202424e-05  7.120954e-03  9.961040e-01  1.575213e+00
324  2.490245e-18  -4.105291e-05  1.018895e+00  9.693610e-01  -1.431527e-01  2.757034e+00  -1.585434e-02  -2.915917e-01  1.588278e-03  5.744991e-03  -7.248182e-05  -6.397694e-04  1.931546e-04  1.081382e-03  -3.433565e-07  2.259491e-05  8.854649e-01  9.376712e-01  7.693123e-05  7.122817e-03  9.961205e-01  1.575182e+00
325  2.498418e-18  -4.055841e-05  1.022040e+00  9.724267e-01  -1.412287e-01  2.757048e+00  -1.603734e-02  -2.916068e-01  1.590946e-03  5.744642e-03  -7.232158e-05  -6.398262e-04  1.943024e-04  1.082597e-03  -3.425617e-07  2.273843e-05  8.852056e-01  9.376009e-01  8.186540e-05  7.124680e-03  9.961368e-01  1.575152e+00
326  2.506680e-18  -4.006413e-05  1.025184e+00  9.754924e-01  -1.393145e-01  2.757062e+00  -1.621791e-02  -2.916220e-01  1.593598e-03  5.744293e-03  -7.215947e-05  -6.398828e-04  1.954528e-04  1.083812e-03  -3.417175e-07  2.288192e-05  8.849470e-01  9.375305e-01  8.682643e-05  7.126543e-03  9.961531e-01  1.575121e+00
327  2.514279e-18  -3.957007e-05  1.028329e+00  9.785581e-01  -1.374100e-01  2.757075e+00  -1.639607e-02  -2.916371e-01  1.596234e-03  5.743945e-03  -7.199551e-05  -6.399395e-04  1.966057e-04  1.085028e-03  -3.408234e-07  2.302540e-05  8.846889e-01  9.374601e-01  9.181400e-05  7.128406e-03  9.961693e-01  1.575090e+00
328  2.521555e-18  -3.907623e-05  1.031474e+00  9.816237e-01  -1.355151e-01  2.757089e+00  -1.657184e-02  -2.916523e-01  1.598854e-03  5.743597e-03  -7.182973e-05  -6.399960e-04  1.977613e-04  1.086245e-03  -3.398793e-07  2.316886e-05  8.844314e-01  9.373898e-01  9.682781e-05  7.130268e-03  9.961855e-01  1.575060e+00
329  2.529945e-18  -3.858261e-05  1.034619e+00  9.846892e-01  -1.336299e-01  2.757103e+00  -1.674522e-02  -2.916674e-01  1.601458e-03  5.743250e-03  -7.166215e-05  -6.400525e-04  1.989194e-04  1.087462e-03  -3.388848e-07  2.331230e-05  8.841745e-01  9.373194e-01  1.018675e-04  7.132130e-03  9.962016e-01  1.575029e+00
330  2.536818e-18  -3.808920e-05  1.037763e+00  9.877546e-01  -1.317542e-01  2.757117e+00  -1.691624e-02  -2.916826e-01  1.604047e-03  5.742902e-03  -7.149280e-05  -6.401089e-04  2.000801e-04  1.088680e-03  -3.378398e-07  2.345573e-05  8.839181e-01  9.372491e-01  1.069329e-04  7.133992e-03  9.962176e-01  1.574998e+00
331  2.536753e-18  -3.759602e-05  1.040908e+00  9.908200e-01  -1.298879e-01  2.757130e+00  -1.708492e-02  -2.916977e-01  1.606620e-03  5.742555e-03  -7.132169e-05  -6.401652e-04  2.012434e-04  1.089898e-03  -3.367439e-07  2.359913e-05  8.836623e-01  9.371787e-01  1.120235e-04  7.135854e-03  9.962335e-01  1.574968e+00
332  2.540152e-18  -3.710305e-05  1.044053e+00  9.938854e-01  -1.280312e-01  2.757144e+00  -1.725126e-02  -2.917128e-01  1.609178e-03  5.742209e-03  -7.114886e-05  -6.402215e-04  2.024092e-04  1.091116e-03  -3.355970e-07  2.374252e-05  8.834071e-01  9.371084e-01  1.171392e-04  7.137715e-03  9.962494e-01  1.574937e+00
333  2.544702e-18  -3.661030e-05  1.047198e+00  9.969506e-01  -1.261838e-01  2.757158e+00  -1.741529e-02  -2.917280e-01  1.611720e-03  5.741862e-03  -7.097432e-05  -6.402777e-04  2.035776e-04  1.092336e-03  -3.343987e-07  2.388590e-05  8.831524e-01  9.370380e-01  1.222795e-04  7.139576e-03  9.962652e-01  1.574906e+00
334  2.548874e-18  -3.611777e-05  1.050342e+00  1.000016e+00  -1.243458e-01  2.757172e+00  -1.757702e-02  -2.917431e-01  1.614247e-03  5.741516e-03  -7.079810e-05  -6.403338e-04  2.047485e-04  1.093555e-03  -3.331489e-07  2.402925e-05  8.828984e-01  9.369677e-01  1.274442e-04  7.141437e-03  9.962809e-01  1.574876e+00
335  2.552798e-18  -3.562546e-05  1.053487e+00  1.003081e+00  -1.225170e-01  2.757185e+00  -1.773647e-02  -2.917583e-01  1.616759e-03  5.741170e-03  -7.062022e-05  -6.403898e-04  2.059220e-04  1.094776e-03  -3.318472e-07  2.417259e-05  8.826448e-01  9.368973e-01  1.326329e-04  7.143297e-03  9.962965e-01  1.574845e+00
336  2.555265e-18  -3.513337e-05  1.056632e+00  1.006146e+00  -1.206975e-01  2.757199e+00  -1.789365e-02  -2.917734e-01  1.619256e-03  5.740825e-03  -7.044070e-05  -6.404458e-04  2.070979e-04  1.095996e-03  -3.304935e-07  2.431591e-05  8.823918e-01  9.368270e-01  1.378454e-04  7.145158e-03  9.963121e-01  1.574815e+00
337  2.555406e-18  -3.464150e-05  1.059777e+00  1.009211e+00  -1.188872e-01  2.757213e+00  -1.804858e-02  -2.917885e-01  1.621737e-03  5.740479e-03  -7.025956e-05  -6.405018e-04  2.082765e-04  1.097218e-03  -3.290874e-07  2.445921e-05  8.821394e-01  9.367567e-01  1.430814e-04  7.147018e-03  9.963276e-01  1.574784e+00
338  2.560259e-18  -3.414984e-05  1.062921e+00  1.012276e+00  -1.170861e-01  2.757227e+00  -1.820128e-02  -2.918037e-01  1.624204e-03  5.740134e-03  -7.007684e-05  -6.405576e-04  2.094575e-04  1.098440e-03  -3.276289e-07  2.460250e-05  8.818875e-01  9.366863e-01  1.483405e-04  7.148877e-03  9.963431e-01  1.574753e+00
339  2.566412e-18  -3.365841e-05  1.066066e+00  1.015341e+00  -1.152940e-01  2.757240e+00  -1.835176e-02  -2.918188e-01  1.626656e-03  5.739790e-03  -6.989254e-05  -6.406134e-04  2.106411e-04  1.099662e-03  -3.261176e-07  2.474577e-05  8.816362e-01  9.366160e-01  1.536224e-04  7.150737e-03  9.963584e-01  1.574723e+00
340  2.567865e-18  -3.316719e-05  1.069211e+00  1.018406e+00  -1.135110e-01  2.757254e+00  -1.850004e-02  -2.918340e-01  1.629093e-03  5.739445e-03  -6.970669e-05  -6.406691e-04  2.118272e-04  1.100885e-03  -3.245533e-07  2.488902e-05  8.813854e-01  9.365457e-01  1.589269e-04  7.152596e-03  9.963738e-01  1.574692e+00
341  2.568670e-18  -3.267620e-05  1.072355e+00  1.021471e+00  -1.117370e-01  2.757268e+00  -1.864614e-02  -2.918491e-01  1.631515e-03  5.739101e-03  -6.951932e-05  -6.407247e-04  2.130157e-04  1.102108e-03  -3.229358e-07  2.503225e-05  8.811351e-01  9.364753e-01  1.642536e-04  7.154455e-03  9.963890e-01  1.574661e+00
342  2.573553e-18  -3.218542e-05  1.075500e+00  1.024535e+00  -1.099720e-01  2.757282e+00  -1.879006e-02  -2.918643e-01  1.633923e-03  5.738757e-03  -6.933044e-05  -6.407803e-04  2.142068e-04  1.103332e-03  -3.212649e-07  2.517546e-05  8.808854e-01  9.364050e-01  1.696023e-04  7.156314e-03  9.964042e-01  1.574631e+00
343  2.578226e-18  -3.169486e-05  1.078645e+00  1.027600e+00  -1.082159e-01  2.757295e+00  -1.893184e-02  -2.918794e-01  1.636316e-03  5.738414e-03  -6.914008e-05  -6.408358e-04  2.154004e-04  1.104557e-03  -3.195403e-07  2.531866e-05  8.806362e-01  9.363347e-01  1.749726e-04  7.158173e-03  9.964193e-01  1.574600e+00
344  2.582750e-18  -3.120452e-05  1.081790e+00  1.030665e+00  -1.064686e-01  2.757309e+00  -1.907148e-02  -2.918945e-01  1.638694e-03  5.738071e-03  -6.894825e-05  -6.408913e-04  2.165965e-04  1.105782e-03  -3.177618e-07  2.546184e-05  8.803876e-01  9.362643e-01  1.803642e-04  7.160031e-03  9.964343e-01  1.574569e+00
345  2.587835e-18  -3.071439e-05  1.084934e+00  1.033729e+00  -1.047301e-01  2.757323e+00  -1.920900e-02  -2.919097e-01  1.641059e-03  5.737728e-03  -6.875498e-05  -6.409466e-04  2.177951e-04  1.107007e-03  -3.159293e-07  2.560501e-05  8.801395e-01  9.361940e-01  1.857769e-04  7.161889e-03  9.964493e-01  1.574539e+00
346  2.596486e-18  -3.022449e-05  1.088079e+00  1.036794e+00  -1.030004e-01  2.757337e+00  -1.934442e-02  -2.919248e-01  1.643409e-03  5.737385e-03  -6.856029e-05  -6.410019e-04  2.189961e-04  1.108234e-03  -3.140425e-07  2.574815e-05  8.798919e-01  9.361237e-01  1.912103e-04  7.163747e-03  9.964642e-01  1.574508e+00
347  2.601067e-18  -2.973480e-05  1.091224e+00  1.039858e+00  -1.012794e-01  2.757350e+00  -1.947775e-02  -2.919400e-01  1.645745e-03  5.737043e-03  -6.836420e-05  -6.410572e-04  2.201996e-04  1.109460e-03  -3.121012e-07  2.589128e-05  8.796448e-01  9.360533e-01  1.966641e-04  7.165604e-03  9.964790e-01  1.574477e+00
348  2.599798e-18  -2.924534e-05  1.094369e+00  1.042923e+00  -9.956709e-02  2.757364e+00  -1.960901e-02  -2.919551e-01  1.648066e-03  5.736701e-03  -6.816672e-05  -6.411123e-04  2.214056e-04  1.110687e-03  -3.101052e-07  2.603439e-05  8.793982e-01  9.359830e-01  2.021382e-04  7.167462e-03  9.964938e-01  1.574447e+00
349  2.603127e-18  -2.875609e-05  1.097513e+00  1.045987e+00  -9.786338e-02  2.757378e+00  -1.973821e-02  -2.919702e-01  1.650374e-03  5.736359e-03  -6.796789e-05  -6.411674e-04  2.226141e-04  1.111915e-03  -3.080543e-07  2.617749e-05  8.791522e-01  9.359127e-01  2.076320e-04  7.169319e-03  9.965085e-01  1.574416e+00
350  2.607008e-18  -2.826706e-05  1.100658e+00  1.049051e+00  -9.616824e-02  2.757391e+00  -1.986538e-02  -2.919854e-01  1.652668e-03  5.736018e-03  -6.776772e-05  -6.412224e-04  2.238250e-04  1.113143e-03  -3.059484e-07  2.632057e-05  8.789067e-01  9.358424e-01  2.131455e-04  7.171175e-03  9.965231e-01  1.574386e+00
351  2.611823e-18  -2.777825e-05  1.103803e+00  1.052115e+00  -9.448162e-02  2.757405e+00  -1.999052e-02  -2.920005e-01  1.654948e-03  5.735676e-03  -6.756623e-05  -6.412774e-04  2.250384e-04  1.114372e-03  -3.037871e-07  2.646362e-05  8.786617e-01  9.357721e-01  2.186782e-04  7.173032e-03  9.965377e-01  1.574355e+00
352  2.616499e-18  -2.728966e-05  1.106948e+00  1.055180e+00  -9.280349e-02  2.757419e+00  -2.011365e-02  -2.920157e-01  1.657214e-03  5.735336e-03  -6.736345e-05  -6.413323e-04  2.262542e-04  1.115601e-03  -3.015703e-07  2.660667e-05  8.784172e-01  9.357017e-01  2.242299e-04  7.174888e-03  9.965522e-01  1.574324e+00
353  2.621359e-18  -2.680129e-05  1.110092e+00  1.058244e+00  -9.113378e-02  2.757433e+00  -2.023480e-02  -2.920308e-01  1.659466e-03  5.734995e-03  -6.715938e-05  -6.413871e-04  2.274725e-04  1.116831e-03  -2.992979e-07  2.674969e-05  8.781732e-01  9.356314e-01  2.298003e-04  7.176744e-03  9.965666e-01  1.574294e+00
354  2.626415e-18  -2.631313e-05  1.113237e+00  1.061308e+00  -8.947246e-02  2.757446e+00  -2.035397e-02  -2.920460e-01  1.661705e-03  5.734655e-03  -6.695405e-05  -6.414418e-04  2.286932e-04  1.118062e-03  -2.969697e-07  2.689270e-05  8.779297e-01  9.355611e-01  2.353891e-04  7.178600e-03  9.965810e-01  1.574263e+00
355  2.633976e-18  -2.582520e-05  1.116382e+00  1.064372e+00  -8.781948e-02  2.757460e+00  -2.047117e-02  -2.920611e-01  1.663930e-03  5.734315e-03  -6.674748e-05  -6.414965e-04  2.299163e-04  1.119293e-03  -2.945854e-07  2.703569e-05  8.776867e-01  9.354908e-01  2.409961e-04  7.180456e-03  9.965953e-01  1.574232e+00
356  2.643456e-18  -2.533748e-05  1.119527e+00  1.067435e+00  -8.617479e-02  2.757474e+00  -2.058644e-02  -2.920762e-01  1.666142e-03  5.733975e-03  -6.653969e-05  -6.415511e-04  2.311419e-04  1.120524e-03  -2.921449e-07  2.717866e-05  8.774442e-01  9.354205e-01  2.466209e-04  7.182311e-03  9.966096e-01  1.574202e+00
357  2.646673e-18  -2.484998e-05  1.122671e+00  1.070499e+00  -8.453835e-02  2.757488e+00  -2.069978e-02  -2.920914e-01  1.668341e-03  5.733635e-03  -6.633070e-05  -6.416057e-04  2.323699e-04  1.121756e-03  -2.896480e-07  2.732162e-05  8.772023e-01  9.353502e-01  2.522633e-04  7.184166e-03  9.966238e-01  1.574171e+00
358  2.650250e-18  -2.436270e-05  1.125816e+00  1.073563e+00  -8.291011e-02  2.757501e+00  -2.081120e-02  -2.921065e-01  1.670526e-03  5.733296e-03  -6.612053e-05  -6.416601e-04  2.336003e-04  1.122989e-03  -2.870945e-07  2.746455e-05  8.769608e-01  9.352799e-01  2.579229e-04  7.186021e-03  9.966379e-01  1.574140e+00
359  2.656675e-18  -2.387564e-05  1.128961e+00  1.076627e+00  -8.129002e-02  2.757515e+00  -2.092073e-02  -2.921217e-01  1.672697e-03  5.732958e-03  -6.590919e-05  -6.417145e-04  2.348331e-04  1.124222e-03  -2.844843e-07  2.760747e-05  8.767198e-01  9.352096e-01  2.635995e-04  7.187875e-03  9.966520e-01  1.574110e+00
360  2.661653e-18  -2.338880e-05  1.132105e+00  1.079690e+00  -7.967805e-02  2.757529e+00  -2.102838e-02  -2.921368e-01  1.674856e-03  5.732619e-03  -6.569671e-05  -6.417689e-04  2.360684e-04  1.125455e-03  -2.818172e-07  2.775038e-05  8.764793e-01  9.351392e-01  2.692929e-04  7.189729e-03  9.966660e-01  1.574079e+00
361  2.665430e-18  -2.290217e-05  1.135250e+00  1.082754e+00  -7.807414e-02  2.757543e+00  -2.113416e-02  -2.921519e-01  1.677002e-03  5.732281e-03  -6.548310e-05  -6.418231e-04  2.373060e-04  1.126689e-03  -2.790930e-07  2.789326e-05  8.762392e-01  9.350689e-01  2.750027e-04  7.191583e-03  9.966799e-01  1.574049e+00
362  2.669777e-18  -2.241577e-05  1.138395e+00  1.085818e+00  -7.647825e-02  2.757556e+00  -2.123810e-02  -2.921671e-01  1.679135e-03  5.731943e-03  -6.526838e-05  -6.418773e-04  2.385460e-04  1.127924e-03  -2.763116e-07  2.803613e-05  8.759997e-01  9.349986e-01  2.807287e-04  7.193437e-03  9.966938e-01  1.574018e+00
363  2.674345e-18  -2.192958e-05  1.141540e+00  1.088881e+00  -7.489034e-02  2.757570e+00  -2.134019e-02  -2.921822e-01  1.681254e-03  5.731605e-03  -6.505258e-05  -6.419315e-04  2.397885e-04  1.129159e-03  -2.734727e-07  2.817898e-05  8.757606e-01  9.349283e-01  2.864706e-04  7.195291e-03  9.967076e-01  1.573987e+00
364  2.678035e-18  -2.144361e-05  1.144684e+00  1.091944e+00  -7.331036e-02  2.757584e+00  -2.144047e-02  -2.921974e-01  1.683361e-03  5.731268e-03  -6.483570e-05  -6.419855e-04  2.410333e-04  1.130395e-03  -2.705764e-07  2.832182e-05  8.755221e-01  9.348580e-01  2.922281e-04  7.197144e-03  9.967214e-01  1.573957e+00
365  2.679243e-18  -2.095787e-05  1.147829e+00  1.095008e+00  -7.173827e-02  2.757597e+00  -2.153895e-02  -2.922125e-01  1.685455e-03  5.730931e-03  -6.461776e-05  -6.420395e-04  2.422805e-04  1.131631e-03  -2.676223e-07  2.846463e-05  8.752840e-01  9.347877e-01  2.980010e-04  7.198997e-03  9.967351e-01  1.573926e+00
366  2.684644e-18  -2.047233e-05  1.150974e+00  1.098071e+00  -7.017402e-02  2.757611e+00  -2.163564e-02  -2.922277e-01  1.687537e-03  5.730594e-03  -6.439879e-05  -6.420934e-04  2.435301e-04  1.132868e-03  -2.646103e-07  2.860743e-05  8.750464e-01  9.347174e-01  3.037889e-04  7.200850e-03  9.967487e-01  1.573895e+00
367  2.689579e-18  -1.998702e-05  1.154119e+00  1.101134e+00  -6.861757e-02  2.757625e+00  -2.173055e-02  -2.922428e-01  1.689606e-03  5.730257e-03  -6.417881e-05  -6.421473e-04  2.447821e-04  1.134105e-03  -2.615404e-07  2.875021e-05  8.748092e-01  9.346472e-01  3.095916e-04  7.202702e-03  9.967623e-01  1.573865e+00
368  2.694678e-18  -1.950193e-05  1.157263e+00  1.104198e+00  -6.706887e-02  2.757639e+00  -2.182371e-02  -2.922579e-01  1.691662e-03  5.729921e-03  -6.395782e-05  -6.422011e-04  2.460365e-04  1.135343e-03  -2.584122e-07  2.889298e-05  8.745725e-01  9.345769e-01  3.154089e-04  7.204554e-03  9.967758e-01  1.573834e+00
369  2.701510e-18  -1.901705e-05  1.160408e+00  1.107261e+00  -6.552789e-02  2.757652e+00  -2.191513e-02  -2.922731e-01  1.693706e-03  5.729585e-03  -6.373585e-05  -6.422548e-04  2.472932e-04  1.136581e-03  -2.552258e-07  2.903572e-05  8.743363e-01  9.345066e-01  3.212405e-04  7.206406e-03  9.967893e-01  1.573803e+00
370  2.706841e-18  -1.853239e-05  1.163553e+00  1.110324e+00  -6.399458e-02  2.757666e+00  -2.200481e-02  -2.922882e-01  1.695737e-03  5.729250e-03  -6.351291e-05  -6.423084e-04  2.485522e-04  1.137820e-03  -2.519810e-07  2.917845e-05  8.741006e-01  9.344363e-01  3.270861e-04  7.208258e-03  9.968027e-01  1.573773e+00
371  2.710297e-18  -1.804796e-05  1.166698e+00  1.113387e+00  -6.246889e-02  2.757680e+00  -2.209279e-02  -2.923034e-01  1.697756e-03  5.728914e-03  -6.328902e-05  -6.423620e-04  2.498137e-04  1.139060e-03  -2.486775e-07  2.932117e-05  8.738653e-01  9.343660e-01  3.329455e-04  7.210109e-03  9.968160e-01  1.573742e+00
372  2.718694e-18  -1.756374e-05  1.169842e+00  1.116450e+00  -6.095079e-02  2.757693e+00  -2.217906e-02  -2.923185e-01  1.699763e-03  5.728579e-03  -6.306420e-05  -6.424155e-04  2.510775e-04  1.140300e-03  -2.453153e-07  2.946386e-05  8.736305e-01  9.342957e-01  3.388183e-04  7.211961e-03  9.968293e-01  1.573711e+00
373  2.726656e-18  -1.707973e-05  1.172987e+00  1.119513e+00  -5.944022e-02  2.757707e+00  -2.226366e-02  -2.923336e-01  1.701758e-03  5.728244e-03  -6.283846e-05  -6.424689e-04  2.523436e-04  1.141540e-03  -2.418943e-07  2.960654e-05  8.733961e-01  9.342254e-01  3.447044e-04  7.213812e-03  9.968425e-01  1.573681e+00
374  2.736065e-18  -1.659595e-05  1.176132e+00  1.122575e+00  -5.793716e-02  2.757721e+00  -2.234658e-02  -2.923488e-01  1.703740e-03  5.727910e-03  -6.261183e-05  -6.425223e-04  2.536121e-04  1.142781e-03  -2.384143e-07  2.974920e-05  8.731622e-01  9.341551e-01  3.506035e-04  7.215662e-03  9.968557e-01  1.573650e+00
375  2.747595e-18  -1.611239e-05  1.179277e+00  1.125638e+00  -5.644155e-02  2.757735e+00  -2.242785e-02  -2.923639e-01  1.705711e-03  5.727576e-03  -6.238431e-05  -6.425756e-04  2.548829e-04  1.144023e-03  -2.348752e-07  2.989184e-05  8.729288e-01  9.340848e-01  3.565153e-04  7.217513e-03  9.968688e-01  1.573620e+00
376  2.754110e-18  -1.562904e-05  1.182421e+00  1.128701e+00  -5.495335e-02  2.757748e+00  -2.250749e-02  -2.923791e-01  1.707669e-03  5.727242e-03  -6.215592e-05  -6.426288e-04  2.561560e-04  1.145265e-03  -2.312768e-07  3.003447e-05  8.726958e-01  9.340146e-01  3.624395e-04  7.219363e-03  9.968819e-01  1.573589e+00
377  2.760646e-18  -1.514591e-05  1.185566e+00  1.131763e+00  -5.347253e-02  2.757762e+00  -2.258549e-02  -2.923942e-01  1.709616e-03  5.726908e-03  -6.192669e-05  -6.426820e-04  2.574315e-04  1.146508e-03  -2.276191e-07  3.017708e-05  8.724632e-01  9.339443e-01  3.683760e-04  7.221213e-03  9.968949e-01  1.573558e+00
378  2.766242e-18  -1.466300e-05  1.188711e+00  1.134826e+00  -5.199903e-02  2.757776e+00  -2.266189e-02  -2.924094e-01  1.711551e-03  5.726575e-03  -6.169662e-05  -6.427351e-04  2.587093e-04  1.147751e-03  -2.239019e-07  3.031967e-05  8.722311e-01  9.338740e-01  3.743244e-04  7.223063e-03  9.969078e-01  1.573528e+00
379  2.769326e-18  -1.418031e-05  1.191855e+00  1.137889e+00  -5.053283e-02  2.757789e+00  -2.273670e-02  -2.924245e-01  1.713474e-03  5.726242e-03  -6.146573e-05  -6.427881e-04  2.599895e-04  1.148994e-03  -2.201251e-07  3.046224e-05  8.719995e-01  9.338037e-01  3.802846e-04  7.224912e-03  9.969207e-01  1.573497e+00
380  2.775621e-18  -1.369784e-05  1.195000e+00  1.140951e+00  -4.907387e-02  2.757803e+00  -2.280992e-02  -2.924396e-01  1.715385e-03  5.725909e-03  -6.123404e-05  -6.428411e-04  2.612719e-04  1.150239e-03  -2.162885e-07  3.060480e-05  8.717683e-01  9.337335e-01  3.862562e-04  7.226761e-03  9.969335e-01  1.573466e+00
381  2.782050e-18  -1.321558e-05  1.198145e+00  1.144013e+00  -4.762212e-02  2.757817e+00  -2.288157e-02  -2.924548e-01  1.717285e-03  5.725577e-03  -6.100157e-05  -6.428939e-04  2.625567e-04  1.151483e-03  -2.123922e-07  3.074734e-05  8.715375e-01  9.336632e-01  3.922391e-04  7.228610e-03  9.969463e-01  1.573436e+00
382  2.786156e-18  -1.273355e-05  1.201290e+00  1.147076e+00  -4.617753e-02  2.757831e+00  -2.295168e-02  -2.924699e-01  1.719173e-03  5.725245e-03  -6.076832e-05  -6.429468e-04  2.638437e-04  1.152729e-03  -2.084359e-07  3.088986e-05  8.713072e-01  9.335929e-01  3.982329e-04  7.230459e-03  9.969590e-01  1.573405e+00
383  2.791141e-18  -1.225173e-05  1.204434e+00  1.150138e+00  -4.474007e-02  2.757844e+00  -2.302024e-02  -2.924851e-01  1.721050e-03  5.724913e-03  -6.053431e-05  -6.429995e-04  2.651331e-04  1.153975e-03  -2.044195e-07  3.103237e-05  8.710773e-01  9.335226e-01  4.042374e-04  7.232307e-03  9.969717e-01  1.573374e+00
384  2.792523e-18  -1.177013e-05  1.207579e+00  1.153200e+00  -4.330969e-02  2.757858e+00  -2.308729e-02  -2.925002e-01  1.722916e-03  5.724581e-03  -6.029957e-05  -6.430522e-04  2.664248e-04  1.155221e-03  -2.003430e-07  3.117486e-05  8.708478e-01  9.334524e-01  4.102525e-04  7.234156e-03  9.969843e-01  1.573344e+00
385  2.796433e-18  -1.128875e-05  1.210724e+00  1.156262e+00  -4.188636e-02  2.757872e+00  -2.315282e-02  -2.925154e-01  1.724770e-03  5.724250e-03  -6.006410e-05  -6.431048e-04  2.677187e-04  1.156468e-03  -1.962062e-07  3.131733e-05  8.706188e-01  9.333821e-01  4.162777e-04  7.236004e-03  9.969968e-01  1.573313e+00
386  2.802367e-18  -1.080759e-05  1.213869e+00  1.159324e+00  -4.047003e-02  2.757885e+00  -2.321685e-02  -2.925305e-01  1.726612e-03  5.723919e-03  -5.982792e-05  -6.431573e-04  2.690150e-04  1.157715e-03  -1.920091e-07  3.145978e-05  8.703902e-01  9.333118e-01  4.223130e-04  7.237851e-03  9.970093e-01  1.573283e+00
387  2.807140e-18  -1.032665e-05  1.217013e+00  1.162386e+00  -3.906066e-02  2.757899e+00  -2.327940e-02  -2.925456e-01  1.728444e-03  5.723589e-03  -5.959104e-05  -6.432098e-04  2.703135e-04  1.158963e-03  -1.877515e-07  3.160222e-05  8.701620e-01  9.332416e-01  4.283581e-04  7.239699e-03  9.970218e-01  1.573252e+00
388  2.809965e-18  -9.845920e-06  1.220158e+00  1.165448e+00  -3.765822e-02  2.757913e+00  -2.334049e-02  -2.925608e-01  1.730264e-03  5.723258e-03  -5.935348e-05  -6.432622e-04  2.716143e-04  1.160212e-03  -1.834333e-07  3.174463e-05  8.699343e-01  9.331713e-01  4.344127e-04  7.241546e-03  9.970342e-01  1.573221e+00
389  2.813910e-18  -9.365412e-06  1.223303e+00  1.168510e+00  -3.626267e-02  2.757927e+00  -2.340012e-02  -2.925759e-01  1.732074e-03  5.722928e-03  -5.911525e-05  -6.433145e-04  2.729174e-04  1.161461e-03  -1.790545e-07  3.188704e-05  8.697070e-01  9.331011e-01  4.404766e-04  7.243393e-03  9.970465e-01  1.573191e+00
390  2.821649e-18  -8.885123e-06  1.226448e+00  1.171572e+00  -3.487396e-02  2.757940e+00  -2.345830e-02  -2.925911e-01  1.733872e-03  5.722598e-03  -5.887637e-05  -6.433668e-04  2.742228e-04  1.162710e-03  -1.746149e-07  3.202942e-05  8.694801e-01  9.330308e-01  4.465496e-04  7.245239e-03  9.970588e-01  1.573160e+00
391  2.827825e-18  -8.405052e-06  1.229592e+00  1.174634e+00  -3.349205e-02  2.757954e+00  -2.351506e-02  -2.926062e-01  1.735659e-03  5.722269e-03  -5.863686e-05  -6.434190e-04  2.755304e-04  1.163960e-03  -1.701145e-07  3.217179e-05  8.692536e-01  9.329605e-01  4.526315e-04  7.247086e-03  9.970711e-01  1.573129e+00
392  2.831103e-18  -7.925200e-06  1.232737e+00  1.177696e+00  -3.211692e-02  2.757968e+00  -2.357041e-02  -2.926213e-01  1.737436e-03  5.721940e-03  -5.839672e-05  -6.434711e-04  2.768403e-04  1.165211e-03  -1.655532e-07  3.231414e-05  8.690276e-01  9.328903e-01  4.587219e-04  7.248932e-03  9.970832e-01  1.573099e+00
393  2.836161e-18  -7.445565e-06  1.235882e+00  1.180757e+00  -3.074851e-02  2.757981e+00  -2.362436e-02  -2.926365e-01  1.739202e-03  5.721611e-03  -5.815596e-05  -6.435232e-04  2.781525e-04  1.166462e-03  -1.609309e-07  3.245647e-05  8.688019e-01  9.328200e-01  4.648208e-04  7.250778e-03  9.970954e-01  1.573068e+00
394  2.842443e-18  -6.966149e-06  1.239027e+00  1.183819e+00  -2.938680e-02  2.757995e+00  -2.367691e-02  -2.926516e-01  1.740956e-03  5.721282e-03  -5.791462e-05  -6.435752e-04  2.794669e-04  1.167714e-03  -1.562474e-07  3.259879e-05  8.685767e-01  9.327498e-01  4.709278e-04  7.252624e-03  9.971075e-01  1.573037e+00
395  2.846163e-18  -6.486952e-06  1.242171e+00  1.186881e+00  -2.803174e-02  2.758009e+00  -2.372810e-02  -2.926668e-01  1.742701e-03  5.720954e-03  -5.767268e-05  -6.436271e-04  2.807836e-04  1.168966e-03  -1.515028e-07  3.274108e-05  8.683519e-01  9.326795e-01  4.770427e-04  7.254469e-03  9.971195e-01  1.573007e+00
396  2.848987e-18  -6.007972e-06  1.245316e+00  1.189942e+00  -2.668329e-02  2.758023e+00  -2.377792e-02  -2.926819e-01  1.744434e-03  5.720626e-03  -5.743018e-05  -6.436789e-04  2.821025e-04  1.170219e-03  -1.466970e-07  3.288336e-05  8.681275e-01  9.326093e-01  4.831654e-04  7.256314e-03  9.971315e-01  1.572976e+00
397  2.853272e-18  -5.529211e-06  1.248461e+00  1.193004e+00  -2.534142e-02  2.758036e+00  -2.382639e-02  -2.926971e-01  1.746157e-03  5.720298e-03  -5.718713e-05  -6.437307e-04  2.834237e-04  1.171472e-03  -1.418298e-07  3.302563e-05  8.679035e-01  9.325390e-01  4.892955e-04  7.258159e-03  9.971434e-01  1.572946e+00
398  2.857109e-18  -5.050668e-06  1.251605e+00  1.196065e+00  -2.400609e-02  2.758050e+00  -2.387353e-02  -2.927122e-01  1.747870e-03  5.719970e-03  -5.694353e-05  -6.437824e-04  2.847471e-04  1.172726e-03  -1.369013e-07  3.316787e-05  8.676799e-01  9.324688e-01  4.954330e-04  7.260004e-03  9.971553e-01  1.572915e+00
399  2.861529e-18  -4.572343e-06  1.254750e+00  1.199126e+00  -2.267726e-02  2.758064e+00  -2.391935e-02  -2.927273e-01  1.749572e-03  5.719643e-03  -5.669940e-05  -6.438341e-04  2.860727e-04  1.173981e-03  -1.319112e-07  3.331010e-05  8.674567e-01  9.323985e-01  5.015775e-04  7.261848e-03  9.971671e-01  1.572884e+00
400  2.864957e-18  -4.094236e-06  1.257895e+00  1.202187e+00  -2.135489e-02  2.758077e+00  -2.396386e-02  -2.927425e-01  1.751264e-03  5.719316e-03  -5.645476e-05  -6.438856e-04  2.874006e-04  1.175235e-03  -1.268597e-07  3.345232e-05  8.672339e-01  9.323283e-01  5.077288e-04  7.263692e-03  9.971789e-01  1.572854e+00
401  2.869256e-18  -3.616348e-06  1.261040e+00  1.205249e+00  -2.003895e-02  2.758091e+00  -2.400707e-02  -2.927576e-01  1.752945e-03  5.718990e-03  -5.620961e-05  -6.439372e-04  2.887307e-04  1.176491e-03  -1.217465e-07  3.359451e-05  8.670115e-01  9.322580e-01  5.138868e-04  7.265536e-03  9.971906e-01  1.572823e+00
402  2.876772e-18  -3.138678e-06  1.264184e+00  1.208310e+00  -1.872941e-02  2.758105e+00  -2.404900e-02  -2.927728e-01  1.754617e-03  5.718664e-03  -5.596398e-05  -6.439886e-04  2.900630e-04  1.177747e-03  -1.165716e-07  3.373669e-05  8.667895e-01  9.321878e-01  5.200512e-04  7.267380e-03  9.972023e-01  1.572792e+00
403  2.882601e-18  -2.661226e-06  1.267329e+00  1.211371e+00  -1.742621e-02  2.758119e+00  -2.408965e-02  -2.927879e-01  1.756278e-03  5.718338e-03  -5.571786e-05  -6.440400e-04  2.913976e-04  1.179003e-03  -1.113350e-07  3.387885e-05  8.665680e-01  9.321176e-01  5.262218e-04  7.269223e-03  9.972139e-01  1.572762e+00
404  2.885627e-18  -2.183992e-06  1.270474e+00  1.214432e+00  -1.612933e-02  2.758132e+00  -2.412905e-02  -2.928030e-01  1.757928e-03  5.718012e-03  -5.547128e-05  -6.440913e-04  2.927343e-04  1.180260e-03  -1.060366e-07  3.402099e-05  8.663468e-01  9.320473e-01  5.323984e-04  7.271066e-03  9.972255e-01  1.572731e+00
405  2.887854e-18  -1.706976e-06  1.273619e+00  1.217493e+00  -1.483874e-02  2.758146e+00  -2.416720e-02  -2.928182e-01  1.759569e-03  5.717686e-03  -5.522425e-05  -6.441425e-04  2.940733e-04  1.181518e-03  -1.006764e-07  3.416312e-05  8.661260e-01  9.319771e-01  5.385808e-04  7.272909e-03  9.972370e-01  1.572700e+00
406  2.889332e-18  -1.230179e-06  1.276763e+00  1.220554e+00  -1.355438e-02  2.758160e+00  -2.420412e-02  -2.928333e-01  1.761200e-03  5.717361e-03  -5.497678e-05  -6.441936e-04  2.954145e-04  1.182776e-03  -9.525420e-08  3.430523e-05  8.659056e-01  9.319068e-01  5.447688e-04  7.274752e-03  9.972485e-01  1.572670e+00
407  2.889772e-18  -7.535994e-07  1.279908e+00  1.223615e+00  -1.227624e-02  2.758173e+00  -2.423982e-02  -2.928485e-01  1.762821e-03  5.717036e-03  -5.472887e-05  -6.442447e-04  2.967579e-04  1.184035e-03  -8.977007e-08  3.444732e-05  8.656855e-01  9.318366e-01  5.509622e-04  7.276594e-03  9.972599e-01  1.572639e+00
408  2.892965e-18  -2.772382e-07  1.283053e+00  1.226675e+00  -1.100427e-02  2.758187e+00  -2.427431e-02  -2.928636e-01  1.764432e-03  5.716712e-03  -5.448056e-05  -6.442958e-04  2.981035e-04  1.185294e-03  -8.422391e-08  3.458939e-05  8.654659e-01  9.317664e-01  5.571607e-04  7.278436e-03  9.972713e-01  1.572609e+00
409  2.897030e-18  1.989050e-07  1.286198e+00  1.229736e+00  -9.738438e-03  2.758201e+00  -2.430760e-02  -2.928788e-01  1.766033e-03  5.716388e-03  -5.423184e-05  -6.443467e-04  2.994513e-04  1.186554e-03  -7.861568e-08  3.473145e-05  8.652467e-01  9.316962e-01  5.633643e-04  7.280278e-03  9.972826e-01  1.572578e+00
410  2.897962e-18  6.748300e-07  1.289342e+00  1.232797e+00  -8.478707e-03  2.758214e+00  -2.433970e-02  -2.928939e-01  1.767624e-03  5.716064e-03  -5.398272e-05  -6.443976e-04  3.008012e-04  1.187814e-03  -7.294533e-08  3.487349e-05  8.650278e-01  9.316259e-01  5.695726e-04  7.282120e-03  9.972939e-01  1.572547e+00
411  2.900607e-18  1.150537e-06  1.292487e+00  1.235857e+00  -7.225044e-03  2.758228e+00  -2.437064e-02  -2.929090e-01  1.769206e-03  5.715740e-03  -5.373323e-05  -6.444484e-04  3.021534e-04  1.189075e-03  -6.721281e-08  3.501551e-05  8.648093e-01  9.315557e-01  5.757855e-04  7.283961e-03  9.973052e-01  1.572517e+00
412  2.905828e-18  1.626026e-06  1.295632e+00  1.238918e+00  -5.977412e-03  2.758242e+00  -2.440041e-02  -2.929242e-01  1.770778e-03  5.715417e-03  -5.348337e-05  -6.444992e-04  3.035078e-04  1.190336e-03  -6.141808e-08  3.515752e-05  8.645912e-01  9.314855e-01  5.820028e-04  7.285802e-03  9.973164e-01  1.572486e+00
413  2.912041e-18  2.101296e-06  1.298777e+00  1.241978e+00  -4.735778e-03  2.758255e+00  -2.442903e-02  -2.929393e-01  1.772340e-03  5.715094e-03  -5.323315e-05  -6.445498e-04  3.048643e-04  1.191598e-03  -5.556109e-08  3.529951e-05  8.643735e-01  9.314152e-01  5.882242e-04  7.287643e-03  9.973275e-01  1.572455e+00
414  2.918985e-18  2.576349e-06  1.301921e+00  1.245039e+00  -3.500106e-03  2.758269e+00  -2.445651e-02  -2.929545e-01  1.773893e-03  5.714771e-03  -5.298258e-05  -6.446004e-04  3.062230e-04  1.192860e-03  -4.964180e-08  3.544148e-05  8.641561e-01  9.313450e-01  5.944497e-04  7.289484e-03  9.973386e-01  1.572425e+00
415  2.925826e-18  3.051184e-06  1.305066e+00  1.248099e+00  -2.270363e-03  2.758283e+00  -2.448287e-02  -2.929696e-01  1.775437e-03  5.714448e-03  -5.273168e-05  -6.446510e-04  3.075839e-04  1.194123e-03  -4.366018e-08  3.558343e-05  8.639392e-01  9.312748e-01  6.006790e-04  7.291324e-03  9.973497e-01  1.572394e+00
416  2.932582e-18  3.525800e-06  1.308211e+00  1.251159e+00  -1.046514e-03  2.758297e+00  -2.450812e-02  -2.929848e-01  1.776971e-03  5.714126e-03  -5.248045e-05  -6.447014e-04  3.089470e-04  1.195386e-03  -3.761619e-08  3.572537e-05  8.637226e-01  9.312046e-01  6.069119e-04  7.293164e-03  9.973607e-01  1.572363e+00
417  2.938999e-18  4.000199e-06  1.311355e+00  1.254220e+00  1.714751e-04  2.758310e+00  -2.453226e-02  -2.929999e-01  1.778495e-03  5.713804e-03  -5.222892e-05  -6.447519e-04  3.103122e-04  1.196650e-03  -3.150978e-08  3.586729e-05  8.635063e-01  9.311344e-01  6.131483e-04  7.295004e-03  9.973717e-01  1.572333e+00
418  2.945853e-18  4.474379e-06  1.314500e+00  1.257280e+00  1.383638e-03  2.758324e+00  -2.455531e-02  -2.930150e-01  1.780010e-03  5.713483e-03  -5.197708e-05  -6.448022e-04  3.116796e-04  1.197915e-03  -2.534093e-08  3.600919e-05  8.632905e-01  9.310641e-01  6.193879e-04  7.296843e-03  9.973826e-01  1.572302e+00
419  2.952860e-18  4.948342e-06  1.317645e+00  1.260340e+00  2.590009e-03  2.758338e+00  -2.457728e-02  -2.930302e-01  1.781516e-03  5.713161e-03  -5.172495e-05  -6.448524e-04  3.130491e-04  1.199180e-03  -1.910961e-08  3.615108e-05  8.630750e-01  9.309939e-01  6.256305e-04  7.298683e-03  9.973934e-01  1.572272e+00
420  2.959629e-18  5.422086e-06  1.320790e+00  1.263400e+00  3.790620e-03  2.758351e+00  -2.459818e-02  -2.930453e-01  1.783013e-03  5.712840e-03  -5.147254e-05  -6.449026e-04  3.144208e-04  1.200445e-03  -1.281579e-08  3.629295e-05  8.628599e-01  9.309237e-01  6.318760e-04  7.300522e-03  9.974043e-01  1.572241e+00
421  2.966284e-18  5.895612e-06  1.323934e+00  1.266460e+00  4.985506e-03  2.758365e+00  -2.461802e-02  -2.930605e-01  1.784501e-03  5.712520e-03  -5.121986e-05  -6.449528e-04  3.157946e-04  1.201711e-03  -6.459432e-09  3.643480e-05  8.626451e-01  9.308535e-01  6.381243e-04  7.302361e-03  9.974151e-01  1.572210e+00
422  2.971164e-18  6.368921e-06  1.327079e+00  1.269520e+00  6.174699e-03  2.758379e+00  -2.463682e-02  -2.930756e-01  1.785979e-03  5.712199e-03  -5.096692e-05  -6.450028e-04  3.171706e-04  1.202978e-03  -4.051766e-11  3.657663e-05  8.624307e-01  9.307833e-01  6.443750e-04  7.304199e-03  9.974258e-01  1.572180e+00
423  2.976997e-18  6.842011e-06  1.330224e+00  1.272580e+00  7.358232e-03  2.758392e+00  -2.465458e-02  -2.930907e-01  1.787449e-03  5.711879e-03  -5.071373e-05  -6.450528e-04  3.185488e-04  1.204245e-03  6.440978e-09  3.671845e-05  8.622167e-01  9.307131e-01  6.506281e-04  7.306037e-03  9.974365e-01  1.572149e+00
424  2.984540e-18  7.314884e-06  1.333369e+00  1.275639e+00  8.536139e-03  2.758406e+00  -2.467132e-02  -2.931059e-01  1.788909e-03  5.711559e-03  -5.046031e-05  -6.451027e-04  3.199291e-04  1.205513e-03  1.298508e-08  3.686025e-05  8.620030e-01  9.306429e-01  6.568834e-04  7.307875e-03  9.974471e-01  1.572118e+00
425  2.990769e-18  7.787538e-06  1.336513e+00  1.278699e+00  9.708451e-03  2.758420e+00  -2.468704e-02  -2.931210e-01  1.790361e-03  5.711239e-03  -5.020665e-05  -6.451526e-04  3.213115e-04  1.206781e-03  1.959180e-08  3.700203e-05  8.617897e-01  9.305727e-01  6.631406e-04  7.309713e-03  9.974578e-01  1.572088e+00
426  2.994694e-18  8.259975e-06  1.339658e+00  1.281759e+00  1.087520e-02  2.758433e+00  -2.470176e-02  -2.931362e-01  1.791804e-03  5.710920e-03  -4.995278e-05  -6.452024e-04  3.226960e-04  1.208050e-03  2.626117e-08  3.714380e-05  8.615767e-01  9.305025e-01  6.693997e-04  7.311551e-03  9.974683e-01  1.572057e+00
427  2.995636e-18  8.732193e-06  1.342803e+00  1.284819e+00  1.203642e-02  2.758447e+00  -2.471549e-02  -2.931513e-01  1.793237e-03  5.710601e-03  -4.969870e-05  -6.452521e-04  3.240827e-04  1.209319e-03  3.299320e-08  3.728555e-05  8.613641e-01  9.304323e-01  6.756604e-04  7.313388e-03  9.974788e-01  1.572026e+00
428  3.002177e-18  9.204194e-06  1.345948e+00  1.287878e+00  1.319214e-02  2.758461e+00  -2.472824e-02  -2.931665e-01  1.794663e-03  5.710282e-03  -4.944442e-05  -6.453017e-04  3.254715e-04  1.210589e-03  3.978791e-08  3.742728e-05  8.611519e-01  9.303621e-01  6.819225e-04  7.315225e-03  9.974893e-01  1.571996e+00
429  3.012881e-18  9.675976e-06  1.349092e+00  1.290938e+00  1.434240e-02  2.758475e+00  -2.474001e-02  -2.931816e-01  1.796079e-03  5.709964e-03  -4.918995e-05  -6.453513e-04  3.268625e-04  1.211859e-03  4.664531e-08  3.756899e-05  8.609400e-01  9.302919e-01  6.881860e-04  7.317062e-03  9.974997e-01  1.571965e+00
430  3.022031e-18  1.014754e-05  1.352237e+00  1.293997e+00  1.548722e-02  2.758488e+00  -2.475083e-02  -2.931967e-01  1.797487e-03  5.709646e-03  -4.893530e-05  -6.454008e-04  3.282555e-04  1.213130e-03  5.356542e-08  3.771069e-05  8.607284e-01  9.302217e-01  6.944506e-04  7.318898e-03  9.975101e-01  1.571935e+00
431  3.035112e-18  1.061889e-05  1.355382e+00  1.297056e+00  1.662664e-02  2.758502e+00  -2.476070e-02  -2.932119e-01  1.798886e-03  5.709328e-03  -4.868048e-05  -6.454502e-04  3.296507e-04  1.214402e-03  6.054823e-08  3.785237e-05  8.605172e-01  9.301515e-01  7.007162e-04  7.320735e-03  9.975205e-01  1.571904e+00
432  3.043314e-18  1.109002e-05  1.358527e+00  1.300116e+00  1.776069e-02  2.758516e+00  -2.476962e-02  -2.932270e-01  1.800276e-03  5.709011e-03  -4.842550e-05  -6.454996e-04  3.310480e-04  1.215674e-03  6.759377e-08  3.799403e-05  8.603064e-01  9.300813e-01  7.069826e-04  7.322571e-03  9.975308e-01  1.571873e+00
433  3.046528e-18  1.156093e-05  1.361671e+00  1.303175e+00  1.888940e-02  2.758529e+00  -2.477762e-02  -2.932422e-01  1.801658e-03  5.708693e-03  -4.817038e-05  -6.455489e-04  3.324473e-04  1.216946e-03  7.470204e-08  3.813568e-05  8.600959e-01  9.300111e-01  7.132496e-04  7.324406e-03  9.975411e-01  1.571843e+00
434  3.054931e-18  1.203162e-05  1.364816e+00  1.306234e+00  2.001280e-02  2.758543e+00  -2.478470e-02  -2.932573e-01  1.803032e-03  5.708376e-03  -4.791511e-05  -6.455981e-04  3.338488e-04  1.218219e-03  8.187305e-08  3.827731e-05  8.598857e-01  9.299409e-01  7.195171e-04  7.326242e-03  9.975513e-01  1.571812e+00
435  3.068635e-18  1.250210e-05  1.367961e+00  1.309293e+00  2.113092e-02  2.758557e+00  -2.479087e-02  -2.932725e-01  1.804397e-03  5.708060e-03  -4.765970e-05  -6.456473e-04  3.352524e-04  1.219493e-03  8.910679e-08  3.841892e-05  8.596759e-01  9.298707e-01  7.257850e-04  7.328077e-03  9.975615e-01  1.571781e+00
436  3.078962e-18  1.297235e-05  1.371106e+00  1.312352e+00  2.224380e-02  2.758570e+00  -2.479614e-02  -2.932876e-01  1.805754e-03  5.707743e-03  -4.740418e-05  -6.456964e-04  3.366581e-04  1.220767e-03  9.640328e-08  3.856052e-05  8.594664e-01  9.298005e-01  7.320530e-04  7.329912e-03  9.975716e-01  1.571751e+00
437  3.084788e-18  1.344239e-05  1.374250e+00  1.315411e+00  2.335145e-02  2.758584e+00  -2.480052e-02  -2.933027e-01  1.807102e-03  5.707427e-03  -4.714853e-05  -6.457454e-04  3.380659e-04  1.222041e-03  1.037625e-07  3.870209e-05  8.592572e-01  9.297303e-01  7.383210e-04  7.331747e-03  9.975817e-01  1.571720e+00
438  3.093382e-18  1.391222e-05  1.377395e+00  1.318470e+00  2.445392e-02  2.758598e+00  -2.480402e-02  -2.933179e-01  1.808442e-03  5.707112e-03  -4.689279e-05  -6.457943e-04  3.394758e-04  1.223317e-03  1.111845e-07  3.884365e-05  8.590484e-01  9.296601e-01  7.445889e-04  7.333581e-03  9.975918e-01  1.571690e+00
439  3.106664e-18  1.438182e-05  1.380540e+00  1.321529e+00  2.555124e-02  2.758611e+00  -2.480665e-02  -2.933330e-01  1.809774e-03  5.706796e-03  -4.663694e-05  -6.458432e-04  3.408878e-04  1.224592e-03  1.186692e-07  3.898520e-05  8.588400e-01  9.295900e-01  7.508564e-04  7.335416e-03  9.976018e-01  1.571659e+00
440  3.121953e-18  1.485121e-05  1.383684e+00  1.324588e+00  2.664342e-02  2.758625e+00  -2.480842e-02  -2.933482e-01  1.811098e-03  5.706481e-03  -4.638101e-05  -6.458920e-04  3.423018e-04  1.225869e-03  1.262166e-07  3.912672e-05  8.586318e-01  9.295198e-01  7.571236e-04  7.337250e-03  9.976118e-01  1.571628e+00
441  3.134201e-18  1.532037e-05  1.386829e+00  1.327647e+00  2.773051e-02  2.758639e+00  -2.480935e-02  -2.933633e-01  1.812414e-03  5.706166e-03  -4.612500e-05  -6.459408e-04  3.437180e-04  1.227145e-03  1.338268e-07  3.926823e-05  8.584240e-01  9.294496e-01  7.633901e-04  7.339083e-03  9.976217e-01  1.571598e+00
442  3.145801e-18  1.578932e-05  1.389974e+00  1.330706e+00  2.881253e-02  2.758652e+00  -2.480943e-02  -2.933784e-01  1.813721e-03  5.705851e-03  -4.586891e-05  -6.459895e-04  3.451362e-04  1.228423e-03  1.414997e-07  3.940973e-05  8.582165e-01  9.293794e-01  7.696558e-04  7.340917e-03  9.976316e-01  1.571567e+00
443  3.161290e-18  1.625806e-05  1.393119e+00  1.333764e+00  2.988952e-02  2.758666e+00  -2.480868e-02  -2.933936e-01  1.815021e-03  5.705537e-03  -4.561276e-05  -6.460381e-04  3.465565e-04  1.229700e-03  1.492353e-07  3.955120e-05  8.580094e-01  9.293092e-01  7.759207e-04  7.342750e-03  9.976414e-01  1.571536e+00
444  3.177039e-18  1.672657e-05  1.396263e+00  1.336823e+00  3.096149e-02  2.758680e+00  -2.480711e-02  -2.934087e-01  1.816312e-03  5.705223e-03  -4.535656e-05  -6.460866e-04  3.479788e-04  1.230979e-03  1.570337e-07  3.969266e-05  8.578026e-01  9.292391e-01  7.821845e-04  7.344583e-03  9.976513e-01  1.571506e+00
445  3.192589e-18  1.719487e-05  1.399408e+00  1.339881e+00  3.202849e-02  2.758693e+00  -2.480473e-02  -2.934239e-01  1.817596e-03  5.704909e-03  -4.510031e-05  -6.461351e-04  3.494033e-04  1.232258e-03  1.648947e-07  3.983410e-05  8.575961e-01  9.291689e-01  7.884471e-04  7.346416e-03  9.976610e-01  1.571475e+00
446  3.208091e-18  1.766295e-05  1.402553e+00  1.342940e+00  3.309053e-02  2.758707e+00  -2.480154e-02  -2.934390e-01  1.818872e-03  5.704596e-03  -4.484402e-05  -6.461835e-04  3.508298e-04  1.233537e-03  1.728184e-07  3.997552e-05  8.573899e-01  9.290987e-01  7.947084e-04  7.348248e-03  9.976708e-01  1.571444e+00
447  3.223356e-18  1.813081e-05  1.405698e+00  1.345998e+00  3.414766e-02  2.758721e+00  -2.479756e-02  -2.934542e-01  1.820140e-03  5.704283e-03  -4.458770e-05  -6.462318e-04  3.522583e-04  1.234817e-03  1.808048e-07  4.011693e-05  8.571841e-01  9.290285e-01  8.009682e-04  7.350080e-03  9.976805e-01  1.571414e+00
448  3.237162e-18  1.859845e-05  1.408842e+00  1.349057e+00  3.519989e-02  2.758734e+00  -2.479280e-02  -2.934693e-01  1.821400e-03  5.703970e-03  -4.433136e-05  -6.462801e-04  3.536889e-04  1.236097e-03  1.888538e-07  4.025832e-05  8.569786e-01  9.289584e-01  8.072264e-04  7.351912e-03  9.976901e-01  1.571383e+00
449  3.250377e-18  1.906588e-05  1.411987e+00  1.352115e+00  3.624726e-02  2.758748e+00  -2.478726e-02  -2.934844e-01  1.822652e-03  5.703657e-03  -4.407500e-05  -6.463283e-04  3.551216e-04  1.237379e-03  1.969654e-07  4.039969e-05  8.567734e-01  9.288882e-01  8.134829e-04  7.353744e-03  9.976998e-01  1.571353e+00
450  3.264140e-18  1.953309e-05  1.415132e+00  1.355173e+00  3.728979e-02  2.758762e+00  -2.478096e-02  -2.934996e-01  1.823897e-03  5.703345e-03  -4.381864e-05  -6.463764e-04  3.565563e-04  1.238660e-03  2.051397e-07  4.054105e-05  8.565685e-01  9.288180e-01  8.197374e-04  7.355575e-03  9.977093e-01  1.571322e+00
451  3.277574e-18  2.000008e-05  1.418277e+00  1.358231e+00  3.832751e-02  2.758775e+00  -2.477390e-02  -2.935147e-01  1.825134e-03  5.703033e-03  -4.356227e-05  -6.464244e-04  3.579931e-04  1.239942e-03  2.133766e-07  4.068239e-05  8.563640e-01  9.287479e-01  8.259900e-04  7.357407e-03  9.977189e-01  1.571291e+00
452  3.286562e-18  2.046685e-05  1.421421e+00  1.361290e+00  3.936045e-02  2.758789e+00  -2.476609e-02  -2.935299e-01  1.826364e-03  5.702721e-03  -4.330592e-05  -6.464724e-04  3.594319e-04  1.241225e-03  2.216761e-07  4.082371e-05  8.561597e-01  9.286777e-01  8.322403e-04  7.359238e-03  9.977284e-01  1.571261e+00
453  3.295897e-18  2.093341e-05  1.424566e+00  1.364348e+00  4.038864e-02  2.758803e+00  -2.475753e-02  -2.935450e-01  1.827586e-03  5.702410e-03  -4.304958e-05  -6.465203e-04  3.608728e-04  1.242508e-03  2.300381e-07  4.096501e-05  8.559558e-01  9.286075e-01  8.384884e-04  7.361068e-03  9.977379e-01  1.571230e+00
454  3.309760e-18  2.139974e-05  1.427711e+00  1.367406e+00  4.141211e-02  2.758816e+00  -2.474825e-02  -2.935602e-01  1.828800e-03  5.702099e-03  -4.279326e-05  -6.465682e-04  3.623157e-04  1.243792e-03  2.384626e-07  4.110630e-05  8.557522e-01  9.285374e-01  8.447340e-04  7.362899e-03  9.977473e-01  1.571199e+00
455  3.324553e-18  2.186586e-05  1.430856e+00  1.370464e+00  4.243088e-02  2.758830e+00  -2.473825e-02  -2.935753e-01  1.830007e-03  5.701788e-03  -4.253697e-05  -6.466160e-04  3.637606e-04  1.245076e-03  2.469496e-07  4.124757e-05  8.555489e-01  9.284672e-01  8.509771e-04  7.364729e-03  9.977567e-01  1.571169e+00
456  3.340448e-18  2.233177e-05  1.434000e+00  1.373521e+00  4.344498e-02  2.758844e+00  -2.472753e-02  -2.935904e-01  1.831207e-03  5.701477e-03  -4.228071e-05  -6.466637e-04  3.652076e-04  1.246361e-03  2.554992e-07  4.138883e-05  8.553459e-01  9.283971e-01  8.572175e-04  7.366559e-03  9.977661e-01  1.571138e+00
457  3.356658e-18  2.279745e-05  1.437145e+00  1.376579e+00  4.445444e-02  2.758857e+00  -2.471611e-02  -2.936056e-01  1.832399e-03  5.701167e-03  -4.202451e-05  -6.467113e-04  3.666566e-04  1.247646e-03  2.641111e-07  4.153006e-05  8.551433e-01  9.283269e-01  8.634551e-04  7.368388e-03  9.977754e-01  1.571108e+00
458  3.372145e-18  2.326292e-05  1.440290e+00  1.379637e+00  4.545928e-02  2.758871e+00  -2.470399e-02  -2.936207e-01  1.833584e-03  5.700857e-03  -4.176835e-05  -6.467589e-04  3.681076e-04  1.248932e-03  2.727856e-07  4.167128e-05  8.549409e-01  9.282568e-01  8.696897e-04  7.370218e-03  9.977847e-01  1.571077e+00
459  3.387338e-18  2.372817e-05  1.443434e+00  1.382695e+00  4.645953e-02  2.758885e+00  -2.469118e-02  -2.936359e-01  1.834762e-03  5.700548e-03  -4.151225e-05  -6.468064e-04  3.695607e-04  1.250218e-03  2.815223e-07  4.181249e-05  8.547388e-01  9.281866e-01  8.759213e-04  7.372047e-03  9.977939e-01  1.571046e+00
460  3.402561e-18  2.419320e-05  1.446579e+00  1.385752e+00  4.745522e-02  2.758898e+00  -2.467769e-02  -2.936510e-01  1.835932e-03  5.700238e-03  -4.125622e-05  -6.468538e-04  3.710158e-04  1.251505e-03  2.903215e-07  4.195367e-05  8.545371e-01  9.281164e-01  8.821497e-04  7.373876e-03  9.978031e-01  1.571016e+00
461  3.415209e-18  2.465801e-05  1.449724e+00  1.388810e+00  4.844638e-02  2.758912e+00  -2.466353e-02  -2.936661e-01  1.837095e-03  5.699929e-03  -4.100025e-05  -6.469012e-04  3.724729e-04  1.252792e-03  2.991830e-07  4.209484e-05  8.543357e-01  9.280463e-01  8.883748e-04  7.375704e-03  9.978123e-01  1.570985e+00
462  3.429319e-18  2.512261e-05  1.452869e+00  1.391867e+00  4.943303e-02  2.758926e+00  -2.464871e-02  -2.936813e-01  1.838251e-03  5.699620e-03  -4.074437e-05  -6.469485e-04  3.739320e-04  1.254080e-03  3.081068e-07  4.223599e-05  8.541345e-01  9.279761e-01  8.945964e-04  7.377533e-03  9.978214e-01  1.570954e+00
463  3.446194e-18  2.558699e-05  1.456013e+00  1.394925e+00  5.041520e-02  2.758939e+00  -2.463323e-02  -2.936964e-01  1.839400e-03  5.699312e-03  -4.048857e-05  -6.469957e-04  3.753931e-04  1.255369e-03  3.170928e-07  4.237713e-05  8.539337e-01  9.279060e-01  9.008145e-04  7.379361e-03  9.978306e-01  1.570924e+00
464  3.461949e-18  2.605115e-05  1.459158e+00  1.397982e+00  5.139291e-02  2.758953e+00  -2.461710e-02  -2.937116e-01  1.840542e-03  5.699004e-03  -4.023286e-05  -6.470429e-04  3.768562e-04  1.256658e-03  3.261411e-07  4.251824e-05  8.537332e-01  9.278359e-01  9.070289e-04  7.381189e-03  9.978396e-01  1.570893e+00
465  3.477086e-18  2.651509e-05  1.462303e+00  1.401040e+00  5.236619e-02  2.758967e+00  -2.460033e-02  -2.937267e-01  1.841677e-03  5.698696e-03  -3.997725e-05  -6.470899e-04  3.783214e-04  1.257947e-03  3.352515e-07  4.265934e-05  8.535329e-01  9.277657e-01  9.132395e-04  7.383016e-03  9.978487e-01  1.570862e+00
466  3.491119e-18  2.697882e-05  1.465448e+00  1.404097e+00  5.333507e-02  2.758980e+00  -2.458293e-02  -2.937419e-01  1.842804e-03  5.698388e-03  -3.972175e-05  -6.471370e-04  3.797885e-04  1.259237e-03  3.444241e-07  4.280043e-05  8.533330e-01  9.276956e-01  9.194462e-04  7.384844e-03  9.978577e-01  1.570832e+00
467  3.504485e-18  2.744233e-05  1.468592e+00  1.407154e+00  5.429957e-02  2.758994e+00  -2.456491e-02  -2.937570e-01  1.843925e-03  5.698081e-03  -3.946635e-05  -6.471839e-04  3.812576e-04  1.260528e-03  3.536589e-07  4.294149e-05  8.531334e-01  9.276254e-01  9.256489e-04  7.386671e-03  9.978666e-01  1.570801e+00
468  3.517902e-18  2.790562e-05  1.471737e+00  1.410211e+00  5.525972e-02  2.759008e+00  -2.454627e-02  -2.937721e-01  1.845039e-03  5.697774e-03  -3.921107e-05  -6.472308e-04  3.827288e-04  1.261819e-03  3.629556e-07  4.308254e-05  8.529340e-01  9.275553e-01  9.318475e-04  7.388498e-03  9.978755e-01  1.570771e+00
469  3.531344e-18  2.836869e-05  1.474882e+00  1.413268e+00  5.621554e-02  2.759021e+00  -2.452703e-02  -2.937873e-01  1.846146e-03  5.697467e-03  -3.895592e-05  -6.472776e-04  3.842019e-04  1.263111e-03  3.723145e-07  4.322358e-05  8.527350e-01  9.274851e-01  9.380418e-04  7.390324e-03  9.978844e-01  1.570740e+00
470  3.544833e-18  2.883155e-05  1.478027e+00  1.416325e+00  5.716705e-02  2.759035e+00  -2.450718e-02  -2.938024e-01  1.847247e-03  5.697161e-03  -3.870089e-05  -6.473244e-04  3.856770e-04  1.264403e-03  3.817352e-07  4.336459e-05  8.525362e-01  9.274150e-01  9.442318e-04  7.392151e-03  9.978933e-01  1.570709e+00
471  3.558320e-18  2.929419e-05  1.481171e+00  1.419382e+00  5.811429e-02  2.759049e+00  -2.448674e-02  -2.938176e-01  1.848340e-03  5.696855e-03  -3.844600e-05  -6.473710e-04  3.871541e-04  1.265696e-03  3.912180e-07  4.350559e-05  8.523378e-01  9.273449e-01  9.504173e-04  7.393977e-03  9.979021e-01  1.570679e+00
472  3.571688e-18  2.975661e-05  1.484316e+00  1.422439e+00  5.905728e-02  2.759062e+00  -2.446571e-02  -2.938327e-01  1.849427e-03  5.696549e-03  -3.819125e-05  -6.474176e-04  3.886332e-04  1.266989e-03  4.007626e-07  4.364657e-05  8.521396e-01  9.272747e-01  9.565982e-04  7.395803e-03  9.979109e-01  1.570648e+00
473  3.585055e-18  3.021881e-05  1.487461e+00  1.425496e+00  5.999604e-02  2.759076e+00  -2.444411e-02  -2.938479e-01  1.850507e-03  5.696243e-03  -3.793665e-05  -6.474642e-04  3.901143e-04  1.268283e-03  4.103691e-07  4.378754e-05  8.519417e-01  9.272046e-01  9.627745e-04  7.397628e-03  9.979197e-01  1.570617e+00
474  3.599500e-18  3.068080e-05  1.490606e+00  1.428553e+00  6.093060e-02  2.759090e+00  -2.442193e-02  -2.938630e-01  1.851580e-03  5.695938e-03  -3.768219e-05  -6.475106e-04  3.915974e-04  1.269577e-03  4.200374e-07  4.392848e-05  8.517441e-01  9.271345e-01  9.689460e-04  7.399453e-03  9.979284e-01  1.570587e+00
475  3.618752e-18  3.114256e-05  1.493750e+00  1.431610e+00  6.186098e-02  2.759103e+00  -2.439919e-02  -2.938781e-01  1.852647e-03  5.695633e-03  -3.742790e-05  -6.475570e-04  3.930824e-04  1.270872e-03  4.297674e-07  4.406942e-05  8.515468e-01  9.270644e-01  9.751126e-04  7.401279e-03  9.979371e-01  1.570556e+00
476  3.636603e-18  3.160411e-05  1.496895e+00  1.434666e+00  6.278721e-02  2.759117e+00  -2.437590e-02  -2.938933e-01  1.853708e-03  5.695328e-03  -3.717377e-05  -6.476034e-04  3.945694e-04  1.272168e-03  4.395591e-07  4.421033e-05  8.513498e-01  9.269942e-01  9.812742e-04  7.403103e-03  9.979457e-01  1.570526e+00
477  3.653599e-18  3.206545e-05  1.500040e+00  1.437723e+00  6.370931e-02  2.759131e+00  -2.435205e-02  -2.939084e-01  1.854761e-03  5.695024e-03  -3.691981e-05  -6.476496e-04  3.960584e-04  1.273463e-03  4.494125e-07  4.435123e-05  8.511531e-01  9.269241e-01  9.874307e-04  7.404928e-03  9.979544e-01  1.570495e+00
478  3.671490e-18  3.252656e-05  1.503184e+00  1.440779e+00  6.462731e-02  2.759144e+00  -2.432767e-02  -2.939236e-01  1.855808e-03  5.694720e-03  -3.666603e-05  -6.476958e-04  3.975493e-04  1.274760e-03  4.593275e-07  4.449211e-05  8.509567e-01  9.268540e-01  9.935820e-04  7.406752e-03  9.979630e-01  1.570464e+00
479  3.687976e-18  3.298746e-05  1.506329e+00  1.443836e+00  6.554122e-02  2.759158e+00  -2.430274e-02  -2.939387e-01  1.856849e-03  5.694416e-03  -3.641242e-05  -6.477419e-04  3.990422e-04  1.276057e-03  4.693040e-07  4.463297e-05  8.507605e-01  9.267839e-01  9.997281e-04  7.408576e-03  9.979715e-01  1.570434e+00
480  3.701955e-18  3.344814e-05  1.509474e+00  1.446892e+00  6.645108e-02  2.759172e+00  -2.427730e-02  -2.939539e-01  1.857884e-03  5.694113e-03  -3.615900e-05  -6.477880e-04  4.005371e-04  1.277354e-03  4.793420e-07  4.477382e-05  8.505646e-01  9.267137e-01  1.005869e-03  7.410400e-03  9.979801e-01  1.570403e+00
481  3.714906e-18  3.390861e-05  1.512619e+00  1.449949e+00  6.735690e-02  2.759185e+00  -2.425133e-02  -2.939690e-01  1.858912e-03  5.693809e-03  -3.590577e-05  -6.478340e-04  4.020339e-04  1.278653e-03  4.894415e-07  4.491464e-05  8.503690e-01  9.266436e-01  1.012004e-03  7.412224e-03  9.979885e-01  1.570372e+00
482  3.726628e-18  3.436885e-05  1.515763e+00  1.453005e+00  6.825872e-02  2.759199e+00  -2.422484e-02  -2.939841e-01  1.859933e-03  5.693506e-03  -3.565274e-05  -6.478799e-04  4.035327e-04  1.279951e-03  4.996024e-07  4.505546e-05  8.501737e-01  9.265735e-01  1.018133e-03  7.414047e-03  9.979970e-01  1.570342e+00
483  3.741670e-18  3.482888e-05  1.518908e+00  1.456061e+00  6.915654e-02  2.759213e+00  -2.419785e-02  -2.939993e-01  1.860948e-03  5.693204e-03  -3.539991e-05  -6.479257e-04  4.050334e-04  1.281250e-03  5.098245e-07  4.519625e-05  8.499787e-01  9.265034e-01  1.024257e-03  7.415870e-03  9.980054e-01  1.570311e+00
484  3.758524e-18  3.528869e-05  1.522053e+00  1.459118e+00  7.005041e-02  2.759226e+00  -2.417036e-02  -2.940144e-01  1.861958e-03  5.692901e-03  -3.514729e-05  -6.479715e-04  4.065361e-04  1.282550e-03  5.201080e-07  4.533703e-05  8.497839e-01  9.264333e-01  1.030375e-03  7.417693e-03  9.980138e-01  1.570281e+00
485  3.774323e-18  3.574829e-05  1.525198e+00  1.462174e+00  7.094034e-02  2.759240e+00  -2.414238e-02  -2.940296e-01  1.862960e-03  5.692599e-03  -3.489487e-05  -6.480172e-04  4.080408e-04  1.283850e-03  5.304527e-07  4.547779e-05  8.495894e-01  9.263631e-01  1.036488e-03  7.419515e-03  9.980222e-01  1.570250e+00
486  3.789418e-18  3.620766e-05  1.528342e+00  1.465230e+00  7.182634e-02  2.759254e+00  -2.411391e-02  -2.940447e-01  1.863957e-03  5.692298e-03  -3.464268e-05  -6.480628e-04  4.095473e-04  1.285151e-03  5.408585e-07  4.561854e-05  8.493952e-01  9.262930e-01  1.042594e-03  7.421337e-03  9.980305e-01  1.570219e+00
487  3.803246e-18  3.666682e-05  1.531487e+00  1.468286e+00  7.270846e-02  2.759267e+00  -2.408495e-02  -2.940598e-01  1.864947e-03  5.691996e-03  -3.439070e-05  -6.481084e-04  4.110559e-04  1.286452e-03  5.513254e-07  4.575926e-05  8.492013e-01  9.262229e-01  1.048694e-03  7.423159e-03  9.980388e-01  1.570189e+00
488  3.816677e-18  3.712576e-05  1.534632e+00  1.471342e+00  7.358671e-02  2.759281e+00  -2.405553e-02  -2.940750e-01  1.865932e-03  5.691695e-03  -3.413895e-05  -6.481539e-04  4.125663e-04  1.287754e-03  5.618533e-07  4.589997e-05  8.490076e-01  9.261528e-01  1.054788e-03  7.424981e-03  9.980471e-01  1.570158e+00
489  3.831267e-18  3.758449e-05  1.537777e+00  1.474398e+00  7.446110e-02  2.759294e+00  -2.402564e-02  -2.940901e-01  1.866910e-03  5.691394e-03  -3.388743e-05  -6.481993e-04  4.140787e-04  1.289056e-03  5.724423e-07  4.604067e-05  8.488142e-01  9.260827e-01  1.060876e-03  7.426803e-03  9.980553e-01  1.570127e+00
490  3.846687e-18  3.804300e-05  1.540921e+00  1.477453e+00  7.533167e-02  2.759308e+00  -2.399528e-02  -2.941053e-01  1.867882e-03  5.691093e-03  -3.363615e-05  -6.482447e-04  4.155931e-04  1.290359e-03  5.830921e-07  4.618135e-05  8.486211e-01  9.260126e-01  1.066958e-03  7.428624e-03  9.980636e-01  1.570097e+00
491  3.864781e-18  3.850129e-05  1.544066e+00  1.480509e+00  7.619844e-02  2.759322e+00  -2.396447e-02  -2.941204e-01  1.868849e-03  5.690793e-03  -3.338510e-05  -6.482900e-04  4.171093e-04  1.291663e-03  5.938028e-07  4.632201e-05  8.484283e-01  9.259425e-01  1.073033e-03  7.430445e-03  9.980717e-01  1.570066e+00
492  3.884872e-18  3.895936e-05  1.547211e+00  1.483565e+00  7.706143e-02  2.759335e+00  -2.393322e-02  -2.941356e-01  1.869809e-03  5.690493e-03  -3.313430e-05  -6.483352e-04  4.186275e-04  1.292967e-03  6.045742e-07  4.646265e-05  8.482357e-01  9.258724e-01  1.079102e-03  7.432266e-03  9.980799e-01  1.570036e+00
493  3.900706e-18  3.941721e-05  1.550356e+00  1.486620e+00  7.792066e-02  2.759349e+00  -2.390152e-02  -2.941507e-01  1.870763e-03  5.690193e-03  -3.288375e-05  -6.483804e-04  4.201477e-04  1.294271e-03  6.154064e-07  4.660327e-05  8.480434e-01  9.258023e-01  1.085164e-03  7.434086e-03  9.980880e-01  1.570005e+00
494  3.913202e-18  3.987485e-05  1.553500e+00  1.489676e+00  7.877615e-02  2.759363e+00  -2.386939e-02  -2.941658e-01  1.871712e-03  5.689894e-03  -3.263345e-05  -6.484255e-04  4.216697e-04  1.295576e-03  6.262992e-07  4.674388e-05  8.478513e-01  9.257322e-01  1.091220e-03  7.435906e-03  9.980961e-01  1.569974e+00
495  3.928252e-18  4.033227e-05  1.556645e+00  1.492732e+00  7.962793e-02  2.759376e+00  -2.383682e-02  -2.941810e-01  1.872654e-03  5.689595e-03  -3.238341e-05  -6.484705e-04  4.231937e-04  1.296882e-03  6.372526e-07  4.688448e-05  8.476595e-01  9.256621e-01  1.097269e-03  7.437726e-03  9.981042e-01  1.569944e+00
496  3.949279e-18  4.078947e-05  1.559790e+00  1.495787e+00  8.047601e-02  2.759390e+00  -2.380384e-02  -2.941961e-01  1.873591e-03  5.689296e-03  -3.213364e-05  -6.485154e-04  4.247196e-04  1.298188e-03  6.482665e-07  4.702505e-05  8.474680e-01  9.255920e-01  1.103311e-03  7.439546e-03  9.981122e-01  1.569913e+00
497  3.971369e-18  4.124646e-05  1.562934e+00  1.498842e+00  8.132043e-02  2.759404e+00  -2.377043e-02  -2.942113e-01  1.874522e-03  5.688997e-03  -3.188412e-05  -6.485603e-04  4.262474e-04  1.299494e-03  6.593409e-07  4.716561e-05  8.472767e-01  9.255219e-01  1.109346e-03  7.441365e-03  9.981202e-01  1.569882e+00
498  3.988399e-18  4.170323e-05  1.566079e+00  1.501898e+00  8.216119e-02  2.759417e+00  -2.373662e-02  -2.942264e-01  1.875447e-03  5.688699e-03  -3.163488e-05  -6.486051e-04  4.277771e-04  1.300801e-03  6.704756e-07  4.730615e-05  8.470858e-01  9.254518e-01  1.115374e-03  7.443184e-03  9.981281e-01  1.569852e+00
499  4.001525e-18  4.215978e-05  1.569224e+00  1.504953e+00  8.299833e-02  2.759431e+00  -2.370240e-02  -2.942416e-01  1.876367e-03  5.688401e-03  -3.138592e-05  -6.486499e-04  4.293087e-04  1.302109e-03  6.816707e-07  4.744668e-05  8.468950e-01  9.253817e-01  1.121395e-03  7.445003e-03  9.981361e-01  1.569821e+00
500  4.017099e-18  4.261612e-05  1.572369e+00  1.508008e+00  8.383185e-02  2.759445e+00  -2.366778e-02  -2.942567e-01  1.877280e-03  5.688104e-03  -3.113723e-05  -6.486945e-04  4.308423e-04  1.303417e-03  6.929259e-07  4.758719e-05  8.467046e-01  9.253116e-01  1.127409e-03  7.446822e-03  9.981440e-01  1.569791e+00
501  4.034885e-18  4.307223e-05  1.575513e+00  1.511063e+00  8.466180e-02  2.759458e+00  -2.363277e-02  -2.942718e-01  1.878189e-03  5.687806e-03  -3.088882e-05  -6.487391e-04  4.323777e-04  1.304726e-03  7.042414e-07  4.772768e-05  8.465143e-01  9.252415e-01  1.133416e-03  7.448640e-03  9.981519e-01  1.569760e+00
502  4.052670e-18  4.352813e-05  1.578658e+00  1.514119e+00  8.548817e-02  2.759472e+00  -2.359736e-02  -2.942870e-01  1.879091e-03  5.687509e-03  -3.064071e-05  -6.487837e-04  4.339150e-04  1.306035e-03  7.156169e-07  4.786815e-05  8.463244e-01  9.251715e-01  1.139416e-03  7.450459e-03  9.981597e-01  1.569729e+00
503  4.070852e-18  4.398381e-05  1.581803e+00  1.517174e+00  8.631101e-02  2.759485e+00  -2.356158e-02  -2.943021e-01  1.879988e-03  5.687212e-03  -3.039288e-05  -6.488281e-04  4.354543e-04  1.307345e-03  7.270525e-07  4.800861e-05  8.461347e-01  9.251014e-01  1.145408e-03  7.452277e-03  9.981676e-01  1.569699e+00
504  4.090284e-18  4.443928e-05  1.584948e+00  1.520229e+00  8.713032e-02  2.759499e+00  -2.352542e-02  -2.943173e-01  1.880879e-03  5.686916e-03  -3.014535e-05  -6.488725e-04  4.369954e-04  1.308655e-03  7.385480e-07  4.814905e-05  8.459452e-01  9.250313e-01  1.151393e-03  7.454094e-03  9.981753e-01  1.569668e+00
505  4.110146e-18  4.489453e-05  1.588092e+00  1.523283e+00  8.794613e-02  2.759513e+00  -2.348889e-02  -2.943324e-01  1.881765e-03  5.686620e-03  -2.989811e-05  -6.489169e-04  4.385385e-04  1.309966e-03  7.501034e-07  4.828947e-05  8.457561e-01  9.249612e-01  1.157371e-03  7.455912e-03  9.981831e-01  1.569637e+00
506  4.127543e-18  4.534956e-05  1.591237e+00  1.526338e+00  8.875845e-02  2.759526e+00  -2.345199e-02  -2.943476e-01  1.882646e-03  5.686324e-03  -2.965118e-05  -6.489611e-04  4.400834e-04  1.311278e-03  7.617186e-07  4.842988e-05  8.455671e-01  9.248911e-01  1.163340e-03  7.457729e-03  9.981909e-01  1.569607e+00
507  4.145569e-18  4.580437e-05  1.594382e+00  1.529393e+00  8.956732e-02  2.759540e+00  -2.341473e-02  -2.943627e-01  1.883521e-03  5.686028e-03  -2.940455e-05  -6.490053e-04  4.416302e-04  1.312590e-03  7.733935e-07  4.857027e-05  8.453785e-01  9.248210e-01  1.169303e-03  7.459546e-03  9.981986e-01  1.569576e+00
508  4.166631e-18  4.625897e-05  1.597527e+00  1.532448e+00  9.037274e-02  2.759554e+00  -2.337712e-02  -2.943778e-01  1.884390e-03  5.685733e-03  -2.915823e-05  -6.490494e-04  4.431789e-04  1.313902e-03  7.851280e-07  4.871064e-05  8.451900e-01  9.247510e-01  1.175257e-03  7.461362e-03  9.982062e-01  1.569546e+00
509  4.185491e-18  4.671335e-05  1.600671e+00  1.535503e+00  9.117474e-02  2.759567e+00  -2.333916e-02  -2.943930e-01  1.885254e-03  5.685438e-03  -2.891223e-05  -6.490935e-04  4.447295e-04  1.315215e-03  7.969221e-07  4.885100e-05  8.450019e-01  9.246809e-01  1.181204e-03  7.463179e-03  9.982139e-01  1.569515e+00
510  4.203108e-18  4.716751e-05  1.603816e+00  1.538557e+00  9.197334e-02  2.759581e+00  -2.330086e-02  -2.944081e-01  1.886113e-03  5.685143e-03  -2.866654e-05  -6.491374e-04  4.462820e-04  1.316529e-03  8.087757e-07  4.899134e-05  8.448139e-01  9.246108e-01  1.187143e-03  7.464995e-03  9.982215e-01  1.569484e+00
511  4.216138e-18  4.762146e-05  1.606961e+00  1.541612e+00  9.276857e-02  2.759595e+00  -2.326222e-02  -2.944233e-01  1.886967e-03  5.684848e-03  -2.842117e-05  -6.491814e-04  4.478363e-04  1.317843e-03  8.206887e-07  4.913166e-05  8.446263e-01  9.245407e-01  1.193075e-03  7.466811e-03  9.982291e-01  1.569454e+00
512  4.227798e-18  4.807519e-05  1.610106e+00  1.544666e+00  9.356043e-02  2.759608e+00  -2.322324e-02  -2.944384e-01  1.887815e-03  5.684554e-03  -2.817612e-05  -6.492252e-04  4.493926e-04  1.319157e-03  8.326611e-07  4.927197e-05  8.444388e-01  9.244707e-01  1.198998e-03  7.468626e-03  9.982367e-01  1.569423e+00
513  4.241519e-18  4.852870e-05  1.613250e+00  1.547721e+00  9.434894e-02  2.759622e+00  -2.318394e-02  -2.944536e-01  1.888658e-03  5.684260e-03  -2.793140e-05  -6.492690e-04  4.509507e-04  1.320472e-03  8.446927e-07  4.941226e-05  8.442516e-01  9.244006e-01  1.204913e-03  7.470442e-03  9.982442e-01  1.569392e+00
514  4.252354e-18  4.898199e-05  1.616395e+00  1.550775e+00  9.513414e-02  2.759635e+00  -2.314431e-02  -2.944687e-01  1.889495e-03  5.683967e-03  -2.768701e-05  -6.493127e-04  4.525107e-04  1.321788e-03  8.567834e-07  4.955253e-05  8.440647e-01  9.243305e-01  1.210820e-03  7.472257e-03  9.982518e-01  1.569362e+00
515  4.265556e-18  4.943507e-05  1.619540e+00  1.553829e+00  9.591604e-02  2.759649e+00  -2.310437e-02  -2.944838e-01  1.890328e-03  5.683674e-03  -2.744295e-05  -6.493563e-04  4.540725e-04  1.323104e-03  8.689333e-07  4.969278e-05  8.438780e-01  9.242605e-01  1.216720e-03  7.474071e-03  9.982592e-01  1.569331e+00
516  4.280112e-18  4.988793e-05  1.622684e+00  1.556884e+00  9.669465e-02  2.759663e+00  -2.306412e-02  -2.944990e-01  1.891155e-03  5.683381e-03  -2.719923e-05  -6.493999e-04  4.556362e-04  1.324421e-03  8.811421e-07  4.983302e-05  8.436916e-01  9.241904e-01  1.222610e-03  7.475886e-03  9.982667e-01  1.569301e+00
517  4.293673e-18  5.034057e-05  1.625829e+00  1.559938e+00  9.747000e-02  2.759676e+00  -2.302355e-02  -2.945141e-01  1.891978e-03  5.683088e-03  -2.695585e-05  -6.494434e-04  4.572018e-04  1.325738e-03  8.934099e-07  4.997324e-05  8.435054e-01  9.241203e-01  1.228493e-03  7.477700e-03  9.982741e-01  1.569270e+00
518  4.306017e-18  5.079299e-05  1.628974e+00  1.562992e+00  9.824210e-02  2.759690e+00  -2.298269e-02  -2.945293e-01  1.892795e-03  5.682795e-03  -2.671281e-05  -6.494868e-04  4.587692e-04  1.327056e-03  9.057366e-07  5.011345e-05  8.433194e-01  9.240503e-01  1.234368e-03  7.479514e-03  9.982816e-01  1.569239e+00
519  4.314886e-18  5.124520e-05  1.632119e+00  1.566046e+00  9.901098e-02  2.759704e+00  -2.294153e-02  -2.945444e-01  1.893607e-03  5.682503e-03  -2.647012e-05  -6.495302e-04  4.603386e-04  1.328374e-03  9.181220e-07  5.025364e-05  8.431337e-01  9.239802e-01  1.240234e-03  7.481328e-03  9.982889e-01  1.569209e+00
520  4.325389e-18  5.169719e-05  1.635263e+00  1.569100e+00  9.977665e-02  2.759717e+00  -2.290007e-02  -2.945596e-01  1.894414e-03  5.682211e-03  -2.622778e-05  -6.495734e-04  4.619097e-04  1.329693e-03  9.305661e-07  5.039381e-05  8.429482e-01  9.239102e-01  1.246091e-03  7.483142e-03  9.982963e-01  1.569178e+00
521  4.336020e-18  5.214897e-05  1.638408e+00  1.572154e+00  1.005391e-01  2.759731e+00  -2.285833e-02  -2.945747e-01  1.895216e-03  5.681920e-03  -2.598578e-05  -6.496167e-04  4.634827e-04  1.331013e-03  9.430687e-07  5.053396e-05  8.427630e-01  9.238401e-01  1.251941e-03  7.484955e-03  9.983036e-01  1.569147e+00
522  4.344914e-18  5.260053e-05  1.641553e+00  1.575208e+00  1.012985e-01  2.759744e+00  -2.281630e-02  -2.945898e-01  1.896013e-03  5.681629e-03  -2.574415e-05  -6.496598e-04  4.650576e-04  1.332333e-03  9.556299e-07  5.067410e-05  8.425780e-01  9.237700e-01  1.257781e-03  7.486768e-03  9.983109e-01  1.569117e+00
523  4.357112e-18  5.305187e-05  1.644698e+00  1.578262e+00  1.020546e-01  2.759758e+00  -2.277400e-02  -2.946050e-01  1.896805e-03  5.681338e-03  -2.550286e-05  -6.497029e-04  4.666343e-04  1.333653e-03  9.682495e-07  5.081422e-05  8.423933e-01  9.237000e-01  1.263613e-03  7.488581e-03  9.983182e-01  1.569086e+00
524  4.370254e-18  5.350299e-05  1.647842e+00  1.581315e+00  1.028077e-01  2.759772e+00  -2.273142e-02  -2.946201e-01  1.897592e-03  5.681047e-03  -2.526194e-05  -6.497459e-04  4.682129e-04  1.334974e-03  9.809274e-07  5.095432e-05  8.422087e-01  9.236299e-01  1.269437e-03  7.490393e-03  9.983255e-01  1.569056e+00
525  4.383431e-18  5.395390e-05  1.650987e+00  1.584369e+00  1.035576e-01  2.759785e+00  -2.268857e-02  -2.946353e-01  1.898374e-03  5.680757e-03  -2.502139e-05  -6.497889e-04  4.697933e-04  1.336296e-03  9.936636e-07  5.109441e-05  8.420245e-01  9.235599e-01  1.275252e-03  7.492206e-03  9.983327e-01  1.569025e+00
526  4.397214e-18  5.440459e-05  1.654132e+00  1.587423e+00  1.043044e-01  2.759799e+00  -2.264546e-02  -2.946504e-01  1.899152e-03  5.680467e-03  -2.478119e-05  -6.498317e-04  4.713756e-04  1.337618e-03  1.006458e-06  5.123448e-05  8.418404e-01  9.234898e-01  1.281058e-03  7.494018e-03  9.983399e-01  1.568994e+00
527  4.412086e-18  5.485506e-05  1.657277e+00  1.590476e+00  1.050482e-01  2.759813e+00  -2.260209e-02  -2.946655e-01  1.899924e-03  5.680177e-03  -2.454137e-05  -6.498745e-04  4.729597e-04  1.338940e-03  1.019310e-06  5.137453e-05  8.416566e-01  9.234198e-01  1.286855e-03  7.495829e-03  9.983471e-01  1.568964e+00
528  4.427684e-18  5.530531e-05  1.660421e+00  1.593530e+00  1.057888e-01  2.759826e+00  -2.255846e-02  -2.946807e-01  1.900692e-03  5.679887e-03  -2.430192e-05  -6.499173e-04  4.745456e-04  1.340263e-03  1.032221e-06  5.151457e-05  8.414730e-01  9.233497e-01  1.292644e-03  7.497641e-03  9.983542e-01  1.568933e+00
529  4.445615e-18  5.575535e-05  1.663566e+00  1.596583e+00  1.065265e-01  2.759840e+00  -2.251459e-02  -2.946958e-01  1.901455e-03  5.679598e-03  -2.406284e-05  -6.499599e-04  4.761334e-04  1.341587e-03  1.045189e-06  5.165459e-05  8.412897e-01  9.232797e-01  1.298423e-03  7.499452e-03  9.983614e-01  1.568902e+00
530  4.463285e-18  5.620517e-05  1.666711e+00  1.599637e+00  1.072611e-01  2.759853e+00  -2.247046e-02  -2.947110e-01  1.902214e-03  5.679309e-03  -2.382413e-05  -6.500025e-04  4.777230e-04  1.342911e-03  1.058215e-06  5.179459e-05  8.411066e-01  9.232096e-01  1.304194e-03  7.501263e-03  9.983685e-01  1.568872e+00
531  4.477360e-18  5.665478e-05  1.669856e+00  1.602690e+00  1.079928e-01  2.759867e+00  -2.242610e-02  -2.947261e-01  1.902967e-03  5.679021e-03  -2.358581e-05  -6.500451e-04  4.793144e-04  1.344236e-03  1.071299e-06  5.193458e-05  8.409237e-01  9.231396e-01  1.309956e-03  7.503074e-03  9.983755e-01  1.568841e+00
532  4.490970e-18  5.710416e-05  1.673000e+00  1.605743e+00  1.087214e-01  2.759881e+00  -2.238150e-02  -2.947413e-01  1.903716e-03  5.678732e-03  -2.334787e-05  -6.500875e-04  4.809077e-04  1.345561e-03  1.084441e-06  5.207455e-05  8.407410e-01  9.230696e-01  1.315709e-03  7.504884e-03  9.983826e-01  1.568811e+00
533  4.504413e-18  5.755334e-05  1.676145e+00  1.608797e+00  1.094471e-01  2.759894e+00  -2.233666e-02  -2.947564e-01  1.904460e-03  5.678444e-03  -2.311031e-05  -6.501299e-04  4.825028e-04  1.346887e-03  1.097640e-06  5.221450e-05  8.405586e-01  9.229995e-01  1.321452e-03  7.506695e-03  9.983896e-01  1.568780e+00
534  4.518235e-18  5.800229e-05  1.679290e+00  1.611850e+00  1.101698e-01  2.759908e+00  -2.229160e-02  -2.947715e-01  1.905200e-03  5.678156e-03  -2.287313e-05  -6.501722e-04  4.840997e-04  1.348213e-03  1.110896e-06  5.235444e-05  8.403764e-01  9.229295e-01  1.327187e-03  7.508505e-03  9.983966e-01  1.568749e+00
535  4.533195e-18  5.845103e-05  1.682435e+00  1.614903e+00  1.108896e-01  2.759922e+00  -2.224631e-02  -2.947867e-01  1.905935e-03  5.677869e-03  -2.263635e-05  -6.502145e-04  4.856985e-04  1.349540e-03  1.124210e-06  5.249436e-05  8.401944e-01  9.228594e-01  1.332912e-03  7.510314e-03  9.984036e-01  1.568719e+00
536  4.548693e-18  5.889955e-05  1.685579e+00  1.617956e+00  1.116064e-01  2.759935e+00  -2.220080e-02  -2.948018e-01  1.906665e-03  5.677582e-03  -2.239995e-05  -6.502567e-04  4.872990e-04  1.350868e-03  1.137581e-06  5.263426e-05  8.400127e-01  9.227894e-01  1.338629e-03  7.512124e-03  9.984106e-01  1.568688e+00
537  4.564189e-18  5.934785e-05  1.688724e+00  1.621009e+00  1.123204e-01  2.759949e+00  -2.215507e-02  -2.948170e-01  1.907391e-03  5.677295e-03  -2.216395e-05  -6.502988e-04  4.889014e-04  1.352195e-03  1.151009e-06  5.277415e-05  8.398312e-01  9.227194e-01  1.344336e-03  7.513933e-03  9.984175e-01  1.568657e+00
538  4.579699e-18  5.979593e-05  1.691869e+00  1.624062e+00  1.130315e-01  2.759962e+00  -2.210913e-02  -2.948321e-01  1.908113e-03  5.677008e-03  -2.192834e-05  -6.503408e-04  4.905056e-04  1.353524e-03  1.164495e-06  5.291402e-05  8.396499e-01  9.226493e-01  1.350034e-03  7.515742e-03  9.984244e-01  1.568627e+00
539  4.594148e-18  6.024380e-05  1.695013e+00  1.627115e+00  1.137397e-01  2.759976e+00  -2.206299e-02  -2.948473e-01  1.908830e-03  5.676722e-03  -2.169313e-05  -6.503828e-04  4.921116e-04  1.354853e-03  1.178037e-06  5.305387e-05  8.394689e-01  9.225793e-01  1.355722e-03  7.517551e-03  9.984313e-01  1.568596e+00
540  4.604622e-18  6.069146e-05  1.698158e+00  1.630167e+00  1.144450e-01  2.759990e+00  -2.201664e-02  -2.948624e-01  1.909542e-03  5.676436e-03  -2.145832e-05  -6.504247e-04  4.937194e-04  1.356182e-03  1.191636e-06  5.319371e-05  8.392880e-01  9.225093e-01  1.361401e-03  7.519359e-03  9.984381e-01  1.568566e+00
541  4.616548e-18  6.113889e-05  1.701303e+00  1.633220e+00  1.151476e-01  2.760003e+00  -2.197009e-02  -2.948775e-01  1.910250e-03  5.676150e-03  -2.122391e-05  -6.504666e-04  4.953291e-04  1.357512e-03  1.205292e-06  5.333353e-05  8.391074e-01  9.224393e-01  1.367071e-03  7.521167e-03  9.984450e-01  1.568535e+00
542  4.633543e-18  6.158611e-05  1.704448e+00  1.636273e+00  1.158473e-01  2.760017e+00  -2.192334e-02  -2.948927e-01  1.910954e-03  5.675865e-03  -2.098990e-05  -6.505083e-04  4.969405e-04  1.358843e-03  1.219005e-06  5.347333e-05  8.389270e-01  9.223692e-01  1.372732e-03  7.522975e-03  9.984518e-01  1.568504e+00
543  4.651086e-18  6.203311e-05  1.707592e+00  1.639326e+00  1.165442e-01  2.760030e+00  -2.187640e-02  -2.949078e-01  1.911653e-03  5.675580e-03  -2.075630e-05  -6.505500e-04  4.985538e-04  1.360174e-03  1.232774e-06  5.361311e-05  8.387468e-01  9.222992e-01  1.378383e-03  7.524783e-03  9.984586e-01  1.568474e+00
544  4.664460e-18  6.247990e-05  1.710737e+00  1.642378e+00  1.172383e-01  2.760044e+00  -2.182927e-02  -2.949230e-01  1.912348e-03  5.675295e-03  -2.052311e-05  -6.505917e-04  5.001688e-04  1.361506e-03  1.246600e-06  5.375288e-05  8.385669e-01  9.222292e-01  1.384024e-03  7.526590e-03  9.984654e-01  1.568443e+00
545  4.676598e-18  6.292647e-05  1.713882e+00  1.645431e+00  1.179297e-01  2.760058e+00  -2.178196e-02  -2.949381e-01  1.913038e-03  5.675011e-03  -2.029033e-05  -6.506332e-04  5.017857e-04  1.362838e-03  1.260482e-06  5.389263e-05  8.383872e-01  9.221592e-01  1.389656e-03  7.528397e-03  9.984721e-01  1.568412e+00
546  4.689886e-18  6.337282e-05  1.717027e+00  1.648483e+00  1.186183e-01  2.760071e+00  -2.173447e-02  -2.949533e-01  1.913725e-03  5.674726e-03  -2.005795e-05  -6.506747e-04  5.034043e-04  1.364171e-03  1.274421e-06  5.403237e-05  8.382077e-01  9.220891e-01  1.395278e-03  7.530204e-03  9.984788e-01  1.568382e+00
547  4.703233e-18  6.381895e-05  1.720171e+00  1.651535e+00  1.193042e-01  2.760085e+00  -2.168680e-02  -2.949684e-01  1.914407e-03  5.674442e-03  -1.982599e-05  -6.507161e-04  5.050247e-04  1.365504e-03  1.288416e-06  5.417209e-05  8.380284e-01  9.220191e-01  1.400891e-03  7.532011e-03  9.984855e-01  1.568351e+00
548  4.715260e-18  6.426487e-05  1.723316e+00  1.654588e+00  1.199874e-01  2.760099e+00  -2.163895e-02  -2.949835e-01  1.915084e-03  5.674159e-03  -1.959445e-05  -6.507575e-04  5.066470e-04  1.366838e-03  1.302467e-06  5.431179e-05  8.378493e-01  9.219491e-01  1.406494e-03  7.533817e-03  9.984922e-01  1.568321e+00
549  4.726556e-18  6.471057e-05  1.726461e+00  1.657640e+00  1.206678e-01  2.760112e+00  -2.159094e-02  -2.949987e-01  1.915758e-03  5.673875e-03  -1.936332e-05  -6.507988e-04  5.082710e-04  1.368172e-03  1.316574e-06  5.445148e-05  8.376704e-01  9.218791e-01  1.412088e-03  7.535623e-03  9.984989e-01  1.568290e+00
550  4.739242e-18  6.515606e-05  1.729606e+00  1.660692e+00  1.213456e-01  2.760126e+00  -2.154276e-02  -2.950138e-01  1.916427e-03  5.673592e-03  -1.913261e-05  -6.508400e-04  5.098968e-04  1.369507e-03  1.330737e-06  5.459114e-05  8.374918e-01  9.218091e-01  1.417672e-03  7.537429e-03  9.985055e-01  1.568259e+00
551  4.754959e-18  6.560132e-05  1.732750e+00  1.663744e+00  1.220207e-01  2.760139e+00  -2.149442e-02  -2.950290e-01  1.917092e-03  5.673309e-03  -1.890232e-05  -6.508811e-04  5.115244e-04  1.370842e-03  1.344956e-06  5.473080e-05  8.373134e-01  9.217391e-01  1.423246e-03  7.539235e-03  9.985121e-01  1.568229e+00
552  4.768965e-18  6.604637e-05  1.735895e+00  1.666796e+00  1.226932e-01  2.760153e+00  -2.144592e-02  -2.950441e-01  1.917753e-03  5.673027e-03  -1.867245e-05  -6.509222e-04  5.131538e-04  1.372178e-03  1.359230e-06  5.487043e-05  8.371352e-01  9.216691e-01  1.428810e-03  7.541040e-03  9.985187e-01  1.568198e+00
553  4.782398e-18  6.649121e-05  1.739040e+00  1.669848e+00  1.233630e-01  2.760167e+00  -2.139726e-02  -2.950593e-01  1.918410e-03  5.672745e-03  -1.844301e-05  -6.509632e-04  5.147850e-04  1.373515e-03  1.373560e-06  5.501005e-05  8.369572e-01  9.215991e-01  1.434365e-03  7.542845e-03  9.985253e-01  1.568168e+00
554  4.798208e-18  6.693583e-05  1.742185e+00  1.672900e+00  1.240302e-01  2.760180e+00  -2.134845e-02  -2.950744e-01  1.919063e-03  5.672463e-03  -1.821399e-05  -6.510042e-04  5.164179e-04  1.374852e-03  1.387946e-06  5.514965e-05  8.367794e-01  9.215291e-01  1.439910e-03  7.544650e-03  9.985318e-01  1.568137e+00
555  4.811509e-18  6.738023e-05  1.745329e+00  1.675952e+00  1.246948e-01  2.760194e+00  -2.129950e-02  -2.950895e-01  1.919712e-03  5.672181e-03  -1.798539e-05  -6.510450e-04  5.180527e-04  1.376189e-03  1.402387e-06  5.528924e-05  8.366018e-01  9.214590e-01  1.445444e-03  7.546454e-03  9.985383e-01  1.568106e+00
556  4.829947e-18  6.782441e-05  1.748474e+00  1.679004e+00  1.253568e-01  2.760207e+00  -2.125039e-02  -2.951047e-01  1.920357e-03  5.671900e-03  -1.775723e-05  -6.510858e-04  5.196892e-04  1.377527e-03  1.416884e-06  5.542880e-05  8.364244e-01  9.213890e-01  1.450970e-03  7.548259e-03  9.985448e-01  1.568076e+00
557  4.851667e-18  6.826838e-05  1.751619e+00  1.682056e+00  1.260162e-01  2.760221e+00  -2.120115e-02  -2.951198e-01  1.920997e-03  5.671619e-03  -1.752950e-05  -6.511266e-04  5.213274e-04  1.378866e-03  1.431436e-06  5.556836e-05  8.362473e-01  9.213190e-01  1.456485e-03  7.550063e-03  9.985513e-01  1.568045e+00
558  4.867107e-18  6.871213e-05  1.754763e+00  1.685107e+00  1.266730e-01  2.760235e+00  -2.115177e-02  -2.951350e-01  1.921634e-03  5.671338e-03  -1.730219e-05  -6.511672e-04  5.229675e-04  1.380205e-03  1.446043e-06  5.570789e-05  8.360704e-01  9.212490e-01  1.461990e-03  7.551867e-03  9.985578e-01  1.568014e+00
559  4.879202e-18  6.915566e-05  1.757908e+00  1.688159e+00  1.273273e-01  2.760248e+00  -2.110225e-02  -2.951501e-01  1.922267e-03  5.671058e-03  -1.707532e-05  -6.512078e-04  5.246093e-04  1.381545e-03  1.460705e-06  5.584741e-05  8.358936e-01  9.211790e-01  1.467485e-03  7.553670e-03  9.985642e-01  1.567984e+00
560  4.890558e-18  6.959898e-05  1.761053e+00  1.691211e+00  1.279791e-01  2.760262e+00  -2.105261e-02  -2.951653e-01  1.922895e-03  5.670778e-03  -1.684888e-05  -6.512484e-04  5.262529e-04  1.382885e-03  1.475422e-06  5.598691e-05  8.357171e-01  9.211090e-01  1.472971e-03  7.555473e-03  9.985706e-01  1.567953e+00
561  4.901577e-18  7.004208e-05  1.764198e+00  1.694262e+00  1.286284e-01  2.760275e+00  -2.100283e-02  -2.951804e-01  1.923520e-03  5.670498e-03  -1.662288e-05  -6.512888e-04  5.278983e-04  1.384226e-03  1.490194e-06  5.612640e-05  8.355408e-01  9.210390e-01  1.478446e-03  7.557276e-03  9.985770e-01  1.567923e+00
562  4.912164e-18  7.048496e-05  1.767342e+00  1.697314e+00  1.292751e-01  2.760289e+00  -2.095293e-02  -2.951955e-01  1.924141e-03  5.670218e-03  -1.639732e-05  -6.513292e-04  5.295454e-04  1.385567e-03  1.505020e-06  5.626586e-05  8.353647e-01  9.209691e-01  1.483912e-03  7.559079e-03  9.985834e-01  1.567892e+00
563  4.922908e-18  7.092763e-05  1.770487e+00  1.700365e+00  1.299194e-01  2.760303e+00  -2.090290e-02  -2.952107e-01  1.924758e-03  5.669939e-03  -1.617219e-05  -6.513695e-04  5.311943e-04  1.386909e-03  1.519902e-06  5.640532e-05  8.351888e-01  9.208991e-01  1.489367e-03  7.560882e-03  9.985897e-01  1.567861e+00
564  4.934120e-18  7.137008e-05  1.773632e+00  1.703416e+00  1.305612e-01  2.760316e+00  -2.085276e-02  -2.952258e-01  1.925371e-03  5.669660e-03  -1.594750e-05  -6.514098e-04  5.328449e-04  1.388251e-03  1.534837e-06  5.654475e-05  8.350131e-01  9.208291e-01  1.494812e-03  7.562684e-03  9.985961e-01  1.567831e+00
565  4.945213e-18  7.181232e-05  1.776777e+00  1.706468e+00  1.312005e-01  2.760330e+00  -2.080250e-02  -2.952410e-01  1.925981e-03  5.669381e-03  -1.572325e-05  -6.514499e-04  5.344973e-04  1.389594e-03  1.549828e-06  5.668417e-05  8.348376e-01  9.207591e-01  1.500247e-03  7.564486e-03  9.986024e-01  1.567800e+00
566  4.956312e-18  7.225433e-05  1.779921e+00  1.709519e+00  1.318374e-01  2.760343e+00  -2.075213e-02  -2.952561e-01  1.926586e-03  5.669103e-03  -1.549945e-05  -6.514901e-04  5.361515e-04  1.390937e-03  1.564872e-06  5.682357e-05  8.346623e-01  9.206891e-01  1.505672e-03  7.566288e-03  9.986087e-01  1.567769e+00
567  4.966530e-18  7.269613e-05  1.783066e+00  1.712570e+00  1.324719e-01  2.760357e+00  -2.070165e-02  -2.952713e-01  1.927188e-03  5.668825e-03  -1.527609e-05  -6.515301e-04  5.378074e-04  1.392281e-03  1.579971e-06  5.696296e-05  8.344873e-01  9.206191e-01  1.511087e-03  7.568089e-03  9.986150e-01  1.567739e+00
568  4.975180e-18  7.313772e-05  1.786211e+00  1.715621e+00  1.331039e-01  2.760371e+00  -2.065107e-02  -2.952864e-01  1.927786e-03  5.668547e-03  -1.505317e-05  -6.515701e-04  5.394650e-04  1.393625e-03  1.595124e-06  5.710232e-05  8.343124e-01  9.205491e-01  1.516492e-03  7.569890e-03  9.986212e-01  1.567708e+00
569  4.983893e-18  7.357909e-05  1.789356e+00  1.718672e+00  1.337336e-01  2.760384e+00  -2.060038e-02  -2.953015e-01  1.928381e-03  5.668269e-03  -1.483070e-05  -6.516100e-04  5.411244e-04  1.394970e-03  1.610331e-06  5.724168e-05  8.341377e-01  9.204791e-01  1.521887e-03  7.571691e-03  9.986274e-01  1.567678e+00
570  4.993555e-18  7.402024e-05  1.792500e+00  1.721723e+00  1.343608e-01  2.760398e+00  -2.054959e-02  -2.953167e-01  1.928971e-03  5.667992e-03  -1.460867e-05  -6.516498e-04  5.427856e-04  1.396316e-03  1.625593e-06  5.738101e-05  8.339632e-01  9.204092e-01  1.527272e-03  7.573492e-03  9.986337e-01  1.567647e+00
571  5.003957e-18  7.446117e-05  1.795645e+00  1.724774e+00  1.349857e-01  2.760411e+00  -2.049870e-02  -2.953318e-01  1.929558e-03  5.667715e-03  -1.438709e-05  -6.516896e-04  5.444485e-04  1.397662e-03  1.640907e-06  5.752033e-05  8.337890e-01  9.203392e-01  1.532646e-03  7.575292e-03  9.986398e-01  1.567616e+00
572  5.015140e-18  7.490189e-05  1.798790e+00  1.727825e+00  1.356083e-01  2.760425e+00  -2.044771e-02  -2.953470e-01  1.930141e-03  5.667439e-03  -1.416596e-05  -6.517293e-04  5.461131e-04  1.399009e-03  1.656276e-06  5.765963e-05  8.336149e-01  9.202692e-01  1.538010e-03  7.577093e-03  9.986460e-01  1.567586e+00
573  5.028917e-18  7.534239e-05  1.801935e+00  1.730876e+00  1.362285e-01  2.760439e+00  -2.039664e-02  -2.953621e-01  1.930721e-03  5.667162e-03  -1.394528e-05  -6.517689e-04  5.477795e-04  1.400356e-03  1.671698e-06  5.779892e-05  8.334410e-01  9.201992e-01  1.543364e-03  7.578893e-03  9.986522e-01  1.567555e+00
574  5.043846e-18  7.578268e-05  1.805079e+00  1.733927e+00  1.368463e-01  2.760452e+00  -2.034547e-02  -2.953773e-01  1.931297e-03  5.666886e-03  -1.372505e-05  -6.518084e-04  5.494476e-04  1.401703e-03  1.687174e-06  5.793819e-05  8.332674e-01  9.201292e-01  1.548707e-03  7.580692e-03  9.986583e-01  1.567525e+00
575  5.056372e-18  7.622275e-05  1.808224e+00  1.736977e+00  1.374619e-01  2.760466e+00  -2.029422e-02  -2.953924e-01  1.931869e-03  5.666610e-03  -1.350527e-05  -6.518479e-04  5.511175e-04  1.403051e-03  1.702704e-06  5.807744e-05  8.330939e-01  9.200593e-01  1.554041e-03  7.582492e-03  9.986644e-01  1.567494e+00
576  5.064046e-18  7.666260e-05  1.811369e+00  1.740028e+00  1.380751e-01  2.760479e+00  -2.024289e-02  -2.954075e-01  1.932438e-03  5.666335e-03  -1.328594e-05  -6.518874e-04  5.527891e-04  1.404400e-03  1.718286e-06  5.821667e-05  8.329206e-01  9.199893e-01  1.559364e-03  7.584291e-03  9.986705e-01  1.567463e+00
577  5.070507e-18  7.710223e-05  1.814513e+00  1.743078e+00  1.386861e-01  2.760493e+00  -2.019148e-02  -2.954227e-01  1.933003e-03  5.666060e-03  -1.306707e-05  -6.519267e-04  5.544624e-04  1.405749e-03  1.733922e-06  5.835589e-05  8.327476e-01  9.199193e-01  1.564677e-03  7.586090e-03  9.986766e-01  1.567433e+00
578  5.080085e-18  7.754165e-05  1.817658e+00  1.746129e+00  1.392947e-01  2.760507e+00  -2.013998e-02  -2.954378e-01  1.933565e-03  5.665785e-03  -1.284865e-05  -6.519660e-04  5.561375e-04  1.407099e-03  1.749611e-06  5.849509e-05  8.325747e-01  9.198493e-01  1.569979e-03  7.587888e-03  9.986826e-01  1.567402e+00
579  5.087468e-18  7.798086e-05  1.820803e+00  1.749179e+00  1.399012e-01  2.760520e+00  -2.008842e-02  -2.954530e-01  1.934123e-03  5.665510e-03  -1.263068e-05  -6.520052e-04  5.578143e-04  1.408450e-03  1.765353e-06  5.863428e-05  8.324020e-01  9.197794e-01  1.575271e-03  7.589687e-03  9.986887e-01  1.567371e+00
580  5.094053e-18  7.841984e-05  1.823948e+00  1.752230e+00  1.405053e-01  2.760534e+00  -2.003677e-02  -2.954681e-01  1.934678e-03  5.665236e-03  -1.241317e-05  -6.520443e-04  5.594928e-04  1.409800e-03  1.781148e-06  5.877345e-05  8.322295e-01  9.197094e-01  1.580553e-03  7.591485e-03  9.986947e-01  1.567341e+00
581  5.103921e-18  7.885861e-05  1.827092e+00  1.755280e+00  1.411073e-01  2.760547e+00  -1.998506e-02  -2.954833e-01  1.935229e-03  5.664962e-03  -1.219612e-05  -6.520834e-04  5.611731e-04  1.411152e-03  1.796996e-06  5.891260e-05  8.320572e-01  9.196394e-01  1.585825e-03  7.593283e-03  9.987007e-01  1.567310e+00
582  5.111565e-18  7.929716e-05  1.830237e+00  1.758330e+00  1.417070e-01  2.760561e+00  -1.993329e-02  -2.954984e-01  1.935777e-03  5.664688e-03  -1.197952e-05  -6.521224e-04  5.628550e-04  1.412504e-03  1.812896e-06  5.905174e-05  8.318851e-01  9.195695e-01  1.591086e-03  7.595080e-03  9.987067e-01  1.567280e+00
583  5.118366e-18  7.973550e-05  1.833382e+00  1.761380e+00  1.423045e-01  2.760574e+00  -1.988144e-02  -2.955135e-01  1.936321e-03  5.664415e-03  -1.176339e-05  -6.521613e-04  5.645387e-04  1.413856e-03  1.828849e-06  5.919086e-05  8.317132e-01  9.194995e-01  1.596337e-03  7.596878e-03  9.987126e-01  1.567249e+00
584  5.128276e-18  8.017362e-05  1.836527e+00  1.764431e+00  1.428998e-01  2.760588e+00  -1.982954e-02  -2.955287e-01  1.936862e-03  5.664142e-03  -1.154771e-05  -6.522002e-04  5.662241e-04  1.415209e-03  1.844855e-06  5.932996e-05  8.315415e-01  9.194296e-01  1.601577e-03  7.598675e-03  9.987186e-01  1.567218e+00
585  5.141096e-18  8.061153e-05  1.839671e+00  1.767481e+00  1.434929e-01  2.760602e+00  -1.977757e-02  -2.955438e-01  1.937400e-03  5.663869e-03  -1.133249e-05  -6.522390e-04  5.679113e-04  1.416563e-03  1.860913e-06  5.946904e-05  8.313700e-01  9.193596e-01  1.606807e-03  7.600472e-03  9.987245e-01  1.567188e+00
586  5.154977e-18  8.104921e-05  1.842816e+00  1.770531e+00  1.440838e-01  2.760615e+00  -1.972555e-02  -2.955590e-01  1.937934e-03  5.663596e-03  -1.111773e-05  -6.522777e-04  5.696001e-04  1.417917e-03  1.877023e-06  5.960811e-05  8.311987e-01  9.192896e-01  1.612027e-03  7.602268e-03  9.987304e-01  1.567157e+00
587  5.168513e-18  8.148668e-05  1.845961e+00  1.773581e+00  1.446726e-01  2.760629e+00  -1.967347e-02  -2.955741e-01  1.938465e-03  5.663324e-03  -1.090343e-05  -6.523164e-04  5.712907e-04  1.419271e-03  1.893186e-06  5.974717e-05  8.310275e-01  9.192197e-01  1.617236e-03  7.604065e-03  9.987363e-01  1.567127e+00
588  5.182267e-18  8.192394e-05  1.849106e+00  1.776631e+00  1.452593e-01  2.760642e+00  -1.962134e-02  -2.955893e-01  1.938992e-03  5.663052e-03  -1.068959e-05  -6.523550e-04  5.729829e-04  1.420626e-03  1.909400e-06  5.988620e-05  8.308566e-01  9.191497e-01  1.622435e-03  7.605861e-03  9.987422e-01  1.567096e+00
589  5.196851e-18  8.236098e-05  1.852250e+00  1.779680e+00  1.458438e-01  2.760656e+00  -1.956916e-02  -2.956044e-01  1.939516e-03  5.662780e-03  -1.047622e-05  -6.523935e-04  5.746769e-04  1.421982e-03  1.925667e-06  6.002522e-05  8.306858e-01  9.190798e-01  1.627623e-03  7.607656e-03  9.987480e-01  1.567065e+00
590  5.212575e-18  8.279780e-05  1.855395e+00  1.782730e+00  1.464262e-01  2.760670e+00  -1.951694e-02  -2.956195e-01  1.940037e-03  5.662509e-03  -1.026331e-05  -6.524319e-04  5.763726e-04  1.423338e-03  1.941985e-06  6.016423e-05  8.305153e-01  9.190098e-01  1.632801e-03  7.609452e-03  9.987538e-01  1.567035e+00
591  5.229011e-18  8.323440e-05  1.858540e+00  1.785780e+00  1.470065e-01  2.760683e+00  -1.946466e-02  -2.956347e-01  1.940555e-03  5.662238e-03  -1.005086e-05  -6.524703e-04  5.780700e-04  1.424695e-03  1.958355e-06  6.030321e-05  8.303449e-01  9.189399e-01  1.637969e-03  7.611247e-03  9.987597e-01  1.567004e+00
592  5.245984e-18  8.367079e-05  1.861685e+00  1.788829e+00  1.475846e-01  2.760697e+00  -1.941235e-02  -2.956498e-01  1.941069e-03  5.661967e-03  -9.838871e-06  -6.525086e-04  5.797691e-04  1.426052e-03  1.974777e-06  6.044218e-05  8.301747e-01  9.188699e-01  1.643126e-03  7.613042e-03  9.987655e-01  1.566973e+00
593  5.262801e-18  8.410697e-05  1.864829e+00  1.791879e+00  1.481608e-01  2.760710e+00  -1.935999e-02  -2.956650e-01  1.941581e-03  5.661697e-03  -9.627350e-06  -6.525469e-04  5.814699e-04  1.427410e-03  1.991251e-06  6.058113e-05  8.300047e-01  9.188000e-01  1.648273e-03  7.614837e-03  9.987712e-01  1.566943e+00
594  5.275236e-18  8.454292e-05  1.867974e+00  1.794929e+00  1.487348e-01  2.760724e+00  -1.930760e-02  -2.956801e-01  1.942089e-03  5.661426e-03  -9.416292e-06  -6.525851e-04  5.831724e-04  1.428768e-03  2.007776e-06  6.072007e-05  8.298349e-01  9.187300e-01  1.653409e-03  7.616632e-03  9.987770e-01  1.566912e+00
595  5.286408e-18  8.497866e-05  1.871119e+00  1.797978e+00  1.493068e-01  2.760737e+00  -1.925516e-02  -2.956953e-01  1.942593e-03  5.661156e-03  -9.205700e-06  -6.526232e-04  5.848766e-04  1.430127e-03  2.024352e-06  6.085899e-05  8.296653e-01  9.186601e-01  1.658535e-03  7.618426e-03  9.987827e-01  1.566882e+00
596  5.300942e-18  8.541419e-05  1.874263e+00  1.801027e+00  1.498767e-01  2.760751e+00  -1.920270e-02  -2.957104e-01  1.943095e-03  5.660887e-03  -8.995573e-06  -6.526612e-04  5.865825e-04  1.431486e-03  2.040980e-06  6.099790e-05  8.294958e-01  9.185902e-01  1.663650e-03  7.620220e-03  9.987885e-01  1.566851e+00
597  5.319463e-18  8.584949e-05  1.877408e+00  1.804077e+00  1.504446e-01  2.760765e+00  -1.915020e-02  -2.957255e-01  1.943593e-03  5.660618e-03  -8.785913e-06  -6.526992e-04  5.882901e-04  1.432846e-03  2.057658e-06  6.113678e-05  8.293266e-01  9.185202e-01  1.668755e-03  7.622014e-03  9.987942e-01  1.566820e+00
598  5.338618e-18  8.628459e-05  1.880553e+00  1.807126e+00  1.510105e-01  2.760778e+00  -1.909768e-02  -2.957407e-01  1.944089e-03  5.660348e-03  -8.576718e-06  -6.527371e-04  5.899994e-04  1.434207e-03  2.074388e-06  6.127565e-05  8.291575e-01  9.184503e-01  1.673849e-03  7.623807e-03  9.987999e-01  1.566790e+00
599  5.355480e-18  8.671946e-05  1.883698e+00  1.810175e+00  1.515744e-01  2.760792e+00  -1.904512e-02  -2.957558e-01  1.944581e-03  5.660080e-03  -8.367990e-06  -6.527749e-04  5.917104e-04  1.435568e-03  2.091169e-06  6.141451e-05  8.289886e-01  9.183803e-01  1.678933e-03  7.625600e-03  9.988056e-01  1.566759e+00
600  5.374493e-18  8.715412e-05  1.886842e+00  1.813224e+00  1.521363e-01  2.760805e+00  -1.899254e-02  -2.957710e-01  1.945070e-03  5.659811e-03  -8.159729e-06  -6.528126e-04  5.934231e-04  1.436929e-03  2.108000e-06  6.155334e-05  8.288199e-01  9.183104e-01  1.684006e-03  7.627393e-03  9.988112e-01  1.566729e+00
601  5.394369e-18  8.758856e-05  1.889987e+00  1.816274e+00  1.526961e-01  2.760819e+00  -1.893994e-02  -2.957861e-01  1.945556e-03  5.659543e-03  -7.951935e-06  -6.528503e-04  5.951374e-04  1.438291e-03  2.124883e-06  6.169217e-05  8.286514e-01  9.182405e-01  1.689069e-03  7.629186e-03  9.988169e-01  1.566698e+00
602  5.411288e-18  8.802279e-05  1.893132e+00  1.819323e+00  1.532541e-01  2.760832e+00  -1.888732e-02  -2.958013e-01  1.946039e-03  5.659275e-03  -7.744609e-06  -6.528880e-04  5.968535e-04  1.439654e-03  2.141815e-06  6.183097e-05  8.284831e-01  9.181705e-01  1.694122e-03  7.630978e-03  9.988225e-01  1.566667e+00
603  5.427025e-18  8.845680e-05  1.896277e+00  1.822372e+00  1.538100e-01  2.760846e+00  -1.883468e-02  -2.958164e-01  1.946519e-03  5.659008e-03  -7.537750e-06  -6.529255e-04  5.985712e-04  1.441017e-03  2.158799e-06  6.196976e-05  8.283149e-01  9.181006e-01  1.699164e-03  7.632771e-03  9.988281e-01  1.566637e+00
604  5.442984e-18  8.889059e-05  1.899421e+00  1.825421e+00  1.543640e-01  2.760860e+00  -1.878202e-02  -2.958315e-01  1.946996e-03  5.658740e-03  -7.331360e-06  -6.529630e-04  6.002906e-04  1.442380e-03  2.175833e-06  6.210853e-05  8.281469e-01  9.180307e-01  1.704195e-03  7.634563e-03  9.988337e-01  1.566606e+00
605  5.458780e-18  8.932417e-05  1.902566e+00  1.828469e+00  1.549161e-01  2.760873e+00  -1.872934e-02  -2.958467e-01  1.947470e-03  5.658473e-03  -7.125438e-06  -6.530004e-04  6.020117e-04  1.443745e-03  2.192917e-06  6.224728e-05  8.279792e-01  9.179607e-01  1.709216e-03  7.636354e-03  9.988393e-01  1.566575e+00
606  5.471720e-18  8.975753e-05  1.905711e+00  1.831518e+00  1.554662e-01  2.760887e+00  -1.867666e-02  -2.958618e-01  1.947942e-03  5.658207e-03  -6.919985e-06  -6.530377e-04  6.037345e-04  1.445109e-03  2.210051e-06  6.238602e-05  8.278115e-01  9.178908e-01  1.714226e-03  7.638146e-03  9.988448e-01  1.566545e+00
607  5.483067e-18  9.019068e-05  1.908856e+00  1.834567e+00  1.560144e-01  2.760900e+00  -1.862396e-02  -2.958770e-01  1.948410e-03  5.657940e-03  -6.715000e-06  -6.530750e-04  6.054589e-04  1.446475e-03  2.227236e-06  6.252474e-05  8.276441e-01  9.178209e-01  1.719226e-03  7.639937e-03  9.988504e-01  1.566514e+00
608  5.496553e-18  9.062361e-05  1.912000e+00  1.837616e+00  1.565607e-01  2.760914e+00  -1.857125e-02  -2.958921e-01  1.948875e-03  5.657674e-03  -6.510484e-06  -6.531122e-04  6.071850e-04  1.447840e-03  2.244470e-06  6.266345e-05  8.274769e-01  9.177510e-01  1.724216e-03  7.641728e-03  9.988559e-01  1.566484e+00
609  5.510700e-18  9.105632e-05  1.915145e+00  1.840664e+00  1.571052e-01  2.760927e+00  -1.851854e-02  -2.959073e-01  1.949337e-03  5.657408e-03  -6.306438e-06  -6.531494e-04  6.089128e-04  1.449207e-03  2.261754e-06  6.280214e-05  8.273098e-01  9.176811e-01  1.729195e-03  7.643518e-03  9.988614e-01  1.566453e+00
610  5.522684e-18  9.148881e-05  1.918290e+00  1.843713e+00  1.576477e-01  2.760941e+00  -1.846582e-02  -2.959224e-01  1.949796e-03  5.657143e-03  -6.102860e-06  -6.531864e-04  6.106423e-04  1.450573e-03  2.279089e-06  6.294081e-05  8.271429e-01  9.176111e-01  1.734164e-03  7.645309e-03  9.988669e-01  1.566422e+00
611  5.533833e-18  9.192110e-05  1.921435e+00  1.846761e+00  1.581884e-01  2.760955e+00  -1.841309e-02  -2.959375e-01  1.950253e-03  5.656877e-03  -5.899752e-06  -6.532234e-04  6.123734e-04  1.451941e-03  2.296472e-06  6.307947e-05  8.269762e-01  9.175412e-01  1.739122e-03  7.647099e-03  9.988724e-01  1.566392e+00
612  5.545302e-18  9.235316e-05  1.924579e+00  1.849810e+00  1.587272e-01  2.760968e+00  -1.836037e-02  -2.959527e-01  1.950706e-03  5.656612e-03  -5.697114e-06  -6.532603e-04  6.141062e-04  1.453309e-03  2.313906e-06  6.321811e-05  8.268096e-01  9.174713e-01  1.744069e-03  7.648889e-03  9.988778e-01  1.566361e+00
613  5.557079e-18  9.278501e-05  1.927724e+00  1.852858e+00  1.592641e-01  2.760982e+00  -1.830764e-02  -2.959678e-01  1.951157e-03  5.656348e-03  -5.494945e-06  -6.532972e-04  6.158407e-04  1.454677e-03  2.331389e-06  6.335673e-05  8.266433e-01  9.174014e-01  1.749006e-03  7.650678e-03  9.988833e-01  1.566331e+00
614  5.568670e-18  9.321664e-05  1.930869e+00  1.855906e+00  1.597993e-01  2.760995e+00  -1.825492e-02  -2.959830e-01  1.951605e-03  5.656083e-03  -5.293246e-06  -6.533340e-04  6.175768e-04  1.456046e-03  2.348921e-06  6.349533e-05  8.264771e-01  9.173315e-01  1.753933e-03  7.652468e-03  9.988887e-01  1.566300e+00
615  5.579523e-18  9.364806e-05  1.934013e+00  1.858955e+00  1.603326e-01  2.761009e+00  -1.820220e-02  -2.959981e-01  1.952050e-03  5.655819e-03  -5.092016e-06  -6.533707e-04  6.193146e-04  1.457416e-03  2.366502e-06  6.363392e-05  8.263111e-01  9.172616e-01  1.758849e-03  7.654257e-03  9.988941e-01  1.566269e+00
616  5.589661e-18  9.407926e-05  1.937158e+00  1.862003e+00  1.608640e-01  2.761022e+00  -1.814949e-02  -2.960133e-01  1.952492e-03  5.655556e-03  -4.891256e-06  -6.534074e-04  6.210541e-04  1.458786e-03  2.384133e-06  6.377250e-05  8.261452e-01  9.171916e-01  1.763755e-03  7.656046e-03  9.988995e-01  1.566239e+00
617  5.599947e-18  9.451024e-05  1.940303e+00  1.865051e+00  1.613937e-01  2.761036e+00  -1.809678e-02  -2.960284e-01  1.952932e-03  5.655292e-03  -4.690966e-06  -6.534439e-04  6.227952e-04  1.460156e-03  2.401813e-06  6.391105e-05  8.259796e-01  9.171217e-01  1.768650e-03  7.657834e-03  9.989049e-01  1.566208e+00
618  5.611148e-18  9.494101e-05  1.943448e+00  1.868099e+00  1.619216e-01  2.761050e+00  -1.804409e-02  -2.960435e-01  1.953368e-03  5.655029e-03  -4.491146e-06  -6.534805e-04  6.245380e-04  1.461527e-03  2.419541e-06  6.404960e-05  8.258141e-01  9.170518e-01  1.773535e-03  7.659623e-03  9.989103e-01  1.566177e+00
619  5.622857e-18  9.537156e-05  1.946592e+00  1.871147e+00  1.624477e-01  2.761063e+00  -1.799140e-02  -2.960587e-01  1.953802e-03  5.654766e-03  -4.291795e-06  -6.535169e-04  6.262824e-04  1.462899e-03  2.437319e-06  6.418812e-05  8.256488e-01  9.169819e-01  1.778409e-03  7.661411e-03  9.989156e-01  1.566147e+00
620  5.634354e-18  9.580189e-05  1.949737e+00  1.874195e+00  1.629720e-01  2.761077e+00  -1.793873e-02  -2.960738e-01  1.954234e-03  5.654503e-03  -4.092914e-06  -6.535533e-04  6.280285e-04  1.464271e-03  2.455145e-06  6.432663e-05  8.254836e-01  9.169120e-01  1.783273e-03  7.663198e-03  9.989210e-01  1.566116e+00
621  5.645397e-18  9.623201e-05  1.952882e+00  1.877243e+00  1.634945e-01  2.761090e+00  -1.788607e-02  -2.960890e-01  1.954662e-03  5.654241e-03  -3.894502e-06  -6.535896e-04  6.297762e-04  1.465644e-03  2.473020e-06  6.446512e-05  8.253187e-01  9.168421e-01  1.788126e-03  7.664986e-03  9.989263e-01  1.566086e+00
622  5.660268e-18  9.666192e-05  1.956027e+00  1.880291e+00  1.640153e-01  2.761104e+00  -1.783342e-02  -2.961041e-01  1.955088e-03  5.653979e-03  -3.696561e-06  -6.536258e-04  6.315256e-04  1.467017e-03  2.490943e-06  6.460359e-05  8.251539e-01  9.167722e-01  1.792969e-03  7.666773e-03  9.989316e-01  1.566055e+00
623  5.676602e-18  9.709160e-05  1.959171e+00  1.883338e+00  1.645344e-01  2.761117e+00  -1.778079e-02  -2.961193e-01  1.955511e-03  5.653717e-03  -3.499088e-06  -6.536620e-04  6.332767e-04  1.468391e-03  2.508915e-06  6.474205e-05  8.249892e-01  9.167023e-01  1.797802e-03  7.668560e-03  9.989369e-01  1.566024e+00
624  5.689770e-18  9.752107e-05  1.962316e+00  1.886386e+00  1.650517e-01  2.761131e+00  -1.772819e-02  -2.961344e-01  1.955932e-03  5.653456e-03  -3.302085e-06  -6.536981e-04  6.350293e-04  1.469765e-03  2.526935e-06  6.488049e-05  8.248248e-01  9.166324e-01  1.802624e-03  7.670347e-03  9.989422e-01  1.565994e+00
625  5.700709e-18  9.795033e-05  1.965461e+00  1.889434e+00  1.655673e-01  2.761145e+00  -1.767560e-02  -2.961495e-01  1.956350e-03  5.653195e-03  -3.105552e-06  -6.537341e-04  6.367837e-04  1.471140e-03  2.545004e-06  6.501892e-05  8.246605e-01  9.165625e-01  1.807436e-03  7.672134e-03  9.989474e-01  1.565963e+00
626  5.712424e-18  9.837937e-05  1.968606e+00  1.892481e+00  1.660812e-01  2.761158e+00  -1.762303e-02  -2.961647e-01  1.956765e-03  5.652934e-03  -2.909487e-06  -6.537701e-04  6.385396e-04  1.472515e-03  2.563120e-06  6.515733e-05  8.244964e-01  9.164926e-01  1.812237e-03  7.673920e-03  9.989527e-01  1.565933e+00
627  5.725322e-18  9.880819e-05  1.971750e+00  1.895529e+00  1.665934e-01  2.761172e+00  -1.757049e-02  -2.961798e-01  1.957177e-03  5.652673e-03  -2.713891e-06  -6.538060e-04  6.402973e-04  1.473891e-03  2.581285e-06  6.529572e-05  8.243324e-01  9.164227e-01  1.817028e-03  7.675706e-03  9.989579e-01  1.565902e+00
628  5.738821e-18  9.923680e-05  1.974895e+00  1.898576e+00  1.671039e-01  2.761185e+00  -1.751797e-02  -2.961950e-01  1.957587e-03  5.652413e-03  -2.518765e-06  -6.538418e-04  6.420565e-04  1.475268e-03  2.599497e-06  6.543409e-05  8.241687e-01  9.163528e-01  1.821808e-03  7.677491e-03  9.989631e-01  1.565871e+00
629  5.751358e-18  9.966519e-05  1.978040e+00  1.901624e+00  1.676127e-01  2.761199e+00  -1.746548e-02  -2.962101e-01  1.957995e-03  5.652153e-03  -2.324106e-06  -6.538775e-04  6.438174e-04  1.476645e-03  2.617757e-06  6.557245e-05  8.240051e-01  9.162829e-01  1.826579e-03  7.679277e-03  9.989684e-01  1.565841e+00
630  5.763012e-18  1.000934e-04  1.981185e+00  1.904671e+00  1.681199e-01  2.761212e+00  -1.741302e-02  -2.962253e-01  1.958400e-03  5.651893e-03  -2.129917e-06  -6.539132e-04  6.455799e-04  1.478022e-03  2.636065e-06  6.571080e-05  8.238416e-01  9.162130e-01  1.831338e-03  7.681062e-03  9.989735e-01  1.565810e+00
631  5.774052e-18  1.005213e-04  1.984329e+00  1.907718e+00  1.686254e-01  2.761226e+00  -1.736059e-02  -2.962404e-01  1.958802e-03  5.651634e-03  -1.936195e-06  -6.539488e-04  6.473441e-04  1.479400e-03  2.654421e-06  6.584912e-05  8.236784e-01  9.161432e-01  1.836088e-03  7.682847e-03  9.989787e-01  1.565780e+00
632  5.785194e-18  1.009491e-04  1.987474e+00  1.910765e+00  1.691292e-01  2.761239e+00  -1.730818e-02  -2.962555e-01  1.959202e-03  5.651375e-03  -1.742942e-06  -6.539844e-04  6.491099e-04  1.480779e-03  2.672824e-06  6.598743e-05  8.235153e-01  9.160733e-01  1.840827e-03  7.684632e-03  9.989839e-01  1.565749e+00
633  5.796352e-18  1.013766e-04  1.990619e+00  1.913813e+00  1.696314e-01  2.761253e+00  -1.725582e-02  -2.962707e-01  1.959599e-03  5.651116e-03  -1.550156e-06  -6.540198e-04  6.508773e-04  1.482158e-03  2.691274e-06  6.612573e-05  8.233523e-01  9.160034e-01  1.845555e-03  7.686416e-03  9.989890e-01  1.565718e+00
634  5.807012e-18  1.018039e-04  1.993764e+00  1.916860e+00  1.701319e-01  2.761267e+00  -1.720348e-02  -2.962858e-01  1.959994e-03  5.650857e-03  -1.357838e-06  -6.540552e-04  6.526464e-04  1.483537e-03  2.709772e-06  6.626400e-05  8.231896e-01  9.159335e-01  1.850274e-03  7.688200e-03  9.989942e-01  1.565688e+00
635  5.812203e-18  1.022310e-04  1.996908e+00  1.919907e+00  1.706309e-01  2.761280e+00  -1.715118e-02  -2.963010e-01  1.960386e-03  5.650599e-03  -1.165987e-06  -6.540906e-04  6.544171e-04  1.484917e-03  2.728317e-06  6.640226e-05  8.230269e-01  9.158636e-01  1.854982e-03  7.689984e-03  9.989993e-01  1.565657e+00
636  5.815387e-18  1.026579e-04  2.000053e+00  1.922954e+00  1.711282e-01  2.761294e+00  -1.709891e-02  -2.963161e-01  1.960776e-03  5.650341e-03  -9.746032e-07  -6.541258e-04  6.561894e-04  1.486298e-03  2.746909e-06  6.654051e-05  8.228645e-01  9.157937e-01  1.859679e-03  7.691768e-03  9.990044e-01  1.565626e+00
637  5.823255e-18  1.030845e-04  2.003198e+00  1.926001e+00  1.716239e-01  2.761307e+00  -1.704669e-02  -2.963313e-01  1.961163e-03  5.650084e-03  -7.836859e-07  -6.541610e-04  6.579633e-04  1.487679e-03  2.765547e-06  6.667874e-05  8.227022e-01  9.157239e-01  1.864367e-03  7.693551e-03  9.990095e-01  1.565596e+00
638  5.836078e-18  1.035110e-04  2.006342e+00  1.929048e+00  1.721181e-01  2.761321e+00  -1.699450e-02  -2.963464e-01  1.961548e-03  5.649826e-03  -5.932351e-07  -6.541962e-04  6.597389e-04  1.489061e-03  2.784233e-06  6.681695e-05  8.225401e-01  9.156540e-01  1.869044e-03  7.695335e-03  9.990146e-01  1.565565e+00
639  5.848512e-18  1.039372e-04  2.009487e+00  1.932094e+00  1.726106e-01  2.761334e+00  -1.694235e-02  -2.963615e-01  1.961930e-03  5.649569e-03  -4.032503e-07  -6.542312e-04  6.615161e-04  1.490443e-03  2.802966e-06  6.695514e-05  8.223782e-01  9.155841e-01  1.873710e-03  7.697117e-03  9.990196e-01  1.565535e+00
640  5.861009e-18  1.043632e-04  2.012632e+00  1.935141e+00  1.731016e-01  2.761348e+00  -1.689025e-02  -2.963767e-01  1.962310e-03  5.649312e-03  -2.137312e-07  -6.542662e-04  6.632949e-04  1.491826e-03  2.821745e-06  6.709332e-05  8.222164e-01  9.155142e-01  1.878367e-03  7.698900e-03  9.990247e-01  1.565504e+00
641  5.874158e-18  1.047890e-04  2.015777e+00  1.938188e+00  1.735910e-01  2.761361e+00  -1.683819e-02  -2.963918e-01  1.962688e-03  5.649056e-03  -2.467753e-08  -6.543011e-04  6.650753e-04  1.493210e-03  2.840571e-06  6.723148e-05  8.220548e-01  9.154444e-01  1.883013e-03  7.700682e-03  9.990297e-01  1.565473e+00
642  5.888278e-18  1.052146e-04  2.018921e+00  1.941234e+00  1.740788e-01  2.761375e+00  -1.678617e-02  -2.964070e-01  1.963063e-03  5.648800e-03  1.639111e-07  -6.543360e-04  6.668573e-04  1.494593e-03  2.859443e-06  6.736963e-05  8.218933e-01  9.153745e-01  1.887649e-03  7.702464e-03  9.990347e-01  1.565443e+00
643  5.902443e-18  1.056400e-04  2.022066e+00  1.944281e+00  1.745651e-01  2.761389e+00  -1.673420e-02  -2.964221e-01  1.963436e-03  5.648544e-03  3.520351e-07  -6.543708e-04  6.686410e-04  1.495978e-03  2.878361e-06  6.750776e-05  8.217321e-01  9.153046e-01  1.892275e-03  7.704246e-03  9.990397e-01  1.565412e+00
644  5.915702e-18  1.060651e-04  2.025211e+00  1.947327e+00  1.750499e-01  2.761402e+00  -1.668227e-02  -2.964373e-01  1.963807e-03  5.648288e-03  5.396948e-07  -6.544055e-04  6.704263e-04  1.497363e-03  2.897326e-06  6.764587e-05  8.215709e-01  9.152348e-01  1.896890e-03  7.706028e-03  9.990447e-01  1.565382e+00
645  5.929034e-18  1.064901e-04  2.028356e+00  1.950374e+00  1.755331e-01  2.761416e+00  -1.663040e-02  -2.964524e-01  1.964175e-03  5.648033e-03  7.268907e-07  -6.544401e-04  6.722132e-04  1.498748e-03  2.916337e-06  6.778397e-05  8.214100e-01  9.151649e-01  1.901496e-03  7.707809e-03  9.990497e-01  1.565351e+00
646  5.942779e-18  1.069148e-04  2.031500e+00  1.953420e+00  1.760148e-01  2.761429e+00  -1.657857e-02  -2.964675e-01  1.964541e-03  5.647778e-03  9.136231e-07  -6.544747e-04  6.740016e-04  1.500134e-03  2.935394e-06  6.792205e-05  8.212492e-01  9.150950e-01  1.906091e-03  7.709590e-03  9.990547e-01  1.565320e+00
647  5.956492e-18  1.073393e-04  2.034645e+00  1.956466e+00  1.764950e-01  2.761443e+00  -1.652679e-02  -2.964827e-01  1.964905e-03  5.647523e-03  1.099892e-06  -6.545092e-04  6.757918e-04  1.501521e-03  2.954497e-06  6.806011e-05  8.210885e-01  9.150252e-01  1.910676e-03  7.711371e-03  9.990597e-01  1.565290e+00
648  5.966473e-18  1.077636e-04  2.037790e+00  1.959513e+00  1.769737e-01  2.761456e+00  -1.647507e-02  -2.964978e-01  1.965266e-03  5.647269e-03  1.285699e-06  -6.545436e-04  6.775835e-04  1.502908e-03  2.973646e-06  6.819816e-05  8.209280e-01  9.149553e-01  1.915250e-03  7.713152e-03  9.990646e-01  1.565259e+00
649  5.970262e-18  1.081877e-04  2.040935e+00  1.962559e+00  1.774509e-01  2.761470e+00  -1.642340e-02  -2.965130e-01  1.965625e-03  5.647015e-03  1.471044e-06  -6.545780e-04  6.793768e-04  1.504296e-03  2.992840e-06  6.833619e-05  8.207677e-01  9.148854e-01  1.919815e-03  7.714932e-03  9.990695e-01  1.565229e+00
650  5.974739e-18  1.086115e-04  2.044079e+00  1.965605e+00  1.779266e-01  2.761483e+00  -1.637178e-02  -2.965281e-01  1.965982e-03  5.646761e-03  1.655927e-06  -6.546123e-04  6.811717e-04  1.505684e-03  3.012080e-06  6.847421e-05  8.206075e-01  9.148156e-01  1.924369e-03  7.716712e-03  9.990744e-01  1.565198e+00
651  5.985751e-18  1.090352e-04  2.047224e+00  1.968651e+00  1.784009e-01  2.761497e+00  -1.632021e-02  -2.965433e-01  1.966336e-03  5.646507e-03  1.840348e-06  -6.546465e-04  6.829682e-04  1.507072e-03  3.031366e-06  6.861220e-05  8.204475e-01  9.147457e-01  1.928914e-03  7.718492e-03  9.990794e-01  1.565167e+00
652  5.997396e-18  1.094586e-04  2.050369e+00  1.971697e+00  1.788736e-01  2.761510e+00  -1.626871e-02  -2.965584e-01  1.966688e-03  5.646254e-03  2.024309e-06  -6.546807e-04  6.847663e-04  1.508462e-03  3.050697e-06  6.875019e-05  8.202877e-01  9.146759e-01  1.933448e-03  7.720271e-03  9.990842e-01  1.565137e+00
653  6.008761e-18  1.098818e-04  2.053514e+00  1.974743e+00  1.793450e-01  2.761524e+00  -1.621726e-02  -2.965736e-01  1.967038e-03  5.646001e-03  2.207810e-06  -6.547148e-04  6.865661e-04  1.509851e-03  3.070074e-06  6.888815e-05  8.201280e-01  9.146060e-01  1.937972e-03  7.722050e-03  9.990891e-01  1.565106e+00
654  6.021265e-18  1.103048e-04  2.056658e+00  1.977789e+00  1.798148e-01  2.761537e+00  -1.616586e-02  -2.965887e-01  1.967386e-03  5.645748e-03  2.390850e-06  -6.547488e-04  6.883674e-04  1.511242e-03  3.089496e-06  6.902610e-05  8.199685e-01  9.145362e-01  1.942486e-03  7.723829e-03  9.990940e-01  1.565076e+00
655  6.039009e-18  1.107276e-04  2.059803e+00  1.980835e+00  1.802833e-01  2.761551e+00  -1.611453e-02  -2.966038e-01  1.967732e-03  5.645496e-03  2.573432e-06  -6.547828e-04  6.901703e-04  1.512632e-03  3.108962e-06  6.916404e-05  8.198091e-01  9.144663e-01  1.946990e-03  7.725608e-03  9.990988e-01  1.565045e+00
656  6.061609e-18  1.111501e-04  2.062948e+00  1.983880e+00  1.807503e-01  2.761565e+00  -1.606326e-02  -2.966190e-01  1.968075e-03  5.645244e-03  2.755555e-06  -6.548166e-04  6.919748e-04  1.514024e-03  3.128474e-06  6.930195e-05  8.196499e-01  9.143965e-01  1.951484e-03  7.727387e-03  9.991037e-01  1.565014e+00
657  6.082713e-18  1.115725e-04  2.066092e+00  1.986926e+00  1.812158e-01  2.761578e+00  -1.601205e-02  -2.966341e-01  1.968416e-03  5.644992e-03  2.937219e-06  -6.548505e-04  6.937809e-04  1.515416e-03  3.148031e-06  6.943985e-05  8.194908e-01  9.143266e-01  1.955967e-03  7.729165e-03  9.991085e-01  1.564984e+00
658  6.097735e-18  1.119946e-04  2.069237e+00  1.989972e+00  1.816800e-01  2.761592e+00  -1.596090e-02  -2.966493e-01  1.968755e-03  5.644740e-03  3.118426e-06  -6.548842e-04  6.955886e-04  1.516808e-03  3.167633e-06  6.957774e-05  8.193319e-01  9.142568e-01  1.960441e-03  7.730943e-03  9.991133e-01  1.564953e+00
659  6.113553e-18  1.124165e-04  2.072382e+00  1.993017e+00  1.821427e-01  2.761605e+00  -1.590982e-02  -2.966644e-01  1.969092e-03  5.644489e-03  3.299176e-06  -6.549179e-04  6.973979e-04  1.518201e-03  3.187279e-06  6.971560e-05  8.191732e-01  9.141869e-01  1.964905e-03  7.732721e-03  9.991181e-01  1.564922e+00
660  6.130883e-18  1.128382e-04  2.075527e+00  1.996063e+00  1.826041e-01  2.761619e+00  -1.585880e-02  -2.966796e-01  1.969427e-03  5.644238e-03  3.479469e-06  -6.549515e-04  6.992088e-04  1.519595e-03  3.206970e-06  6.985345e-05  8.190146e-01  9.141171e-01  1.969359e-03  7.734498e-03  9.991229e-01  1.564892e+00
661  6.148681e-18  1.132597e-04  2.078671e+00  1.999108e+00  1.830640e-01  2.761632e+00  -1.580784e-02  -2.966947e-01  1.969760e-03  5.643988e-03  3.659306e-06  -6.549850e-04  7.010212e-04  1.520989e-03  3.226706e-06  6.999129e-05  8.188561e-01  9.140472e-01  1.973802e-03  7.736275e-03  9.991277e-01  1.564861e+00
662  6.166760e-18  1.136810e-04  2.081816e+00  2.002154e+00  1.835226e-01  2.761646e+00  -1.575695e-02  -2.967098e-01  1.970090e-03  5.643737e-03  3.838688e-06  -6.550185e-04  7.028353e-04  1.522383e-03  3.246486e-06  7.012911e-05  8.186978e-01  9.139774e-01  1.978236e-03  7.738052e-03  9.991325e-01  1.564831e+00
663  6.185286e-18  1.141020e-04  2.084961e+00  2.005199e+00  1.839798e-01  2.761659e+00  -1.570613e-02  -2.967250e-01  1.970419e-03  5.643487e-03  4.017615e-06  -6.550519e-04  7.046509e-04  1.523778e-03  3.266310e-06  7.026691e-05  8.185397e-01  9.139076e-01  1.982660e-03  7.739829e-03  9.991372e-01  1.564800e+00
664  6.203687e-18  1.145229e-04  2.088106e+00  2.008244e+00  1.844357e-01  2.761673e+00  -1.565538e-02  -2.967401e-01  1.970745e-03  5.643237e-03  4.196088e-06  -6.550852e-04  7.064681e-04  1.525174e-03  3.286179e-06  7.040470e-05  8.183817e-01  9.138377e-01  1.987074e-03  7.741605e-03  9.991420e-01  1.564769e+00
665  6.221709e-18  1.149435e-04  2.091250e+00  2.011289e+00  1.848902e-01  2.761686e+00  -1.560469e-02  -2.967553e-01  1.971070e-03  5.642988e-03  4.374107e-06  -6.551185e-04  7.082869e-04  1.526570e-03  3.306091e-06  7.054247e-05  8.182239e-01  9.137679e-01  1.991478e-03  7.743381e-03  9.991467e-01  1.564739e+00
666  6.241077e-18  1.153639e-04  2.094395e+00  2.014335e+00  1.853433e-01  2.761700e+00  -1.555408e-02  -2.967704e-01  1.971392e-03  5.642739e-03  4.551673e-06  -6.551516e-04  7.101073e-04  1.527967e-03  3.326048e-06  7.068022e-05  8.180663e-01  9.136981e-01  1.995873e-03  7.745157e-03  9.991514e-01  1.564708e+00
667  6.261834e-18  1.157841e-04  2.097540e+00  2.017380e+00  1.857951e-01  2.761713e+00  -1.550354e-02  -2.967856e-01  1.971712e-03  5.642490e-03  4.728787e-06  -6.551848e-04  7.119292e-04  1.529364e-03  3.346049e-06  7.081796e-05  8.179087e-01  9.136282e-01  2.000257e-03  7.746933e-03  9.991562e-01  1.564678e+00
668  6.283599e-18  1.162041e-04  2.100685e+00  2.020425e+00  1.862456e-01  2.761727e+00  -1.545307e-02  -2.968007e-01  1.972031e-03  5.642241e-03  4.905449e-06  -6.552178e-04  7.137527e-04  1.530762e-03  3.366093e-06  7.095568e-05  8.177514e-01  9.135584e-01  2.004631e-03  7.748708e-03  9.991608e-01  1.564647e+00
669  6.302427e-18  1.166238e-04  2.103829e+00  2.023470e+00  1.866947e-01  2.761741e+00  -1.540267e-02  -2.968158e-01  1.972347e-03  5.641993e-03  5.081660e-06  -6.552508e-04  7.155778e-04  1.532160e-03  3.386181e-06  7.109338e-05  8.175942e-01  9.134886e-01  2.008996e-03  7.750483e-03  9.991655e-01  1.564616e+00
670  6.316475e-18  1.170434e-04  2.106974e+00  2.026515e+00  1.871425e-01  2.761754e+00  -1.535234e-02  -2.968310e-01  1.972661e-03  5.641745e-03  5.257420e-06  -6.552837e-04  7.174045e-04  1.533559e-03  3.406313e-06  7.123107e-05  8.174371e-01  9.134187e-01  2.013351e-03  7.752258e-03  9.991702e-01  1.564586e+00
671  6.331126e-18  1.174627e-04  2.110119e+00  2.029559e+00  1.875890e-01  2.761768e+00  -1.530209e-02  -2.968461e-01  1.972973e-03  5.641497e-03  5.432731e-06  -6.553166e-04  7.192327e-04  1.534958e-03  3.426489e-06  7.136874e-05  8.172802e-01  9.133489e-01  2.017696e-03  7.754033e-03  9.991749e-01  1.564555e+00
672  6.351247e-18  1.178818e-04  2.113264e+00  2.032604e+00  1.880342e-01  2.761781e+00  -1.525192e-02  -2.968613e-01  1.973283e-03  5.641250e-03  5.607593e-06  -6.553493e-04  7.210625e-04  1.536358e-03  3.446707e-06  7.150640e-05  8.171234e-01  9.132791e-01  2.022031e-03  7.755807e-03  9.991795e-01  1.564525e+00
673  6.373136e-18  1.183007e-04  2.116408e+00  2.035649e+00  1.884781e-01  2.761795e+00  -1.520182e-02  -2.968764e-01  1.973592e-03  5.641003e-03  5.782006e-06  -6.553820e-04  7.228939e-04  1.537758e-03  3.466970e-06  7.164404e-05  8.169668e-01  9.132093e-01  2.026357e-03  7.757581e-03  9.991842e-01  1.564494e+00
674  6.394181e-18  1.187194e-04  2.119553e+00  2.038694e+00  1.889207e-01  2.761808e+00  -1.515180e-02  -2.968916e-01  1.973898e-03  5.640756e-03  5.955972e-06  -6.554147e-04  7.247269e-04  1.539159e-03  3.487275e-06  7.178166e-05  8.168104e-01  9.131394e-01  2.030672e-03  7.759355e-03  9.991888e-01  1.564463e+00
675  6.413560e-18  1.191379e-04  2.122698e+00  2.041738e+00  1.893621e-01  2.761822e+00  -1.510185e-02  -2.969067e-01  1.974202e-03  5.640509e-03  6.129491e-06  -6.554472e-04  7.265614e-04  1.540561e-03  3.507624e-06  7.191927e-05  8.166541e-01  9.130696e-01  2.034978e-03  7.761128e-03  9.991934e-01  1.564433e+00
676  6.430931e-18  1.195561e-04  2.125842e+00  2.044783e+00  1.898022e-01  2.761835e+00  -1.505199e-02  -2.969218e-01  1.974505e-03  5.640263e-03  6.302563e-06  -6.554797e-04  7.283975e-04  1.541963e-03  3.528015e-06  7.205686e-05  8.164979e-01  9.129998e-01  2.039275e-03  7.762902e-03  9.991980e-01  1.564402e+00
677  6.447105e-18  1.199741e-04  2.128987e+00  2.047827e+00  1.902410e-01  2.761849e+00  -1.500220e-02  -2.969370e-01  1.974805e-03  5.640017e-03  6.475190e-06  -6.555121e-04  7.302351e-04  1.543365e-03  3.548450e-06  7.219443e-05  8.163419e-01  9.129300e-01  2.043562e-03  7.764675e-03  9.992026e-01  1.564372e+00
678  6.462037e-18  1.203920e-04  2.132132e+00  2.050872e+00  1.906785e-01  2.761862e+00  -1.495249e-02  -2.969521e-01  1.975104e-03  5.639771e-03  6.647372e-06  -6.555445e-04  7.320743e-04  1.544768e-03  3.568928e-06  7.233199e-05  8.161860e-01  9.128602e-01  2.047839e-03  7.766447e-03  9.992072e-01  1.564341e+00
679  6.475634e-18  1.208096e-04  2.135277e+00  2.053916e+00  1.911148e-01  2.761876e+00  -1.490286e-02  -2.969673e-01  1.975401e-03  5.639526e-03  6.819110e-06  -6.555768e-04  7.339151e-04  1.546172e-03  3.589448e-06  7.246953e-05  8.160303e-01  9.127904e-01  2.052106e-03  7.768220e-03  9.992118e-01  1.564310e+00
680  6.488875e-18  1.212270e-04  2.138421e+00  2.056960e+00  1.915499e-01  2.761889e+00  -1.485332e-02  -2.969824e-01  1.975696e-03  5.639281e-03  6.990404e-06  -6.556090e-04  7.357574e-04  1.547576e-03  3.610011e-06  7.260706e-05  8.158748e-01  9.127206e-01  2.056364e-03  7.769992e-03  9.992163e-01  1.564280e+00
681  6.502312e-18  1.216441e-04  2.141566e+00  2.060004e+00  1.919837e-01  2.761903e+00  -1.480386e-02  -2.969976e-01  1.975989e-03  5.639036e-03  7.161256e-06  -6.556412e-04  7.376013e-04  1.548981e-03  3.630616e-06  7.274456e-05  8.157194e-01  9.126507e-01  2.060612e-03  7.771764e-03  9.992209e-01  1.564249e+00
682  6.515678e-18  1.220611e-04  2.144711e+00  2.063049e+00  1.924163e-01  2.761916e+00  -1.475447e-02  -2.970127e-01  1.976280e-03  5.638792e-03  7.331665e-06  -6.556732e-04  7.394467e-04  1.550386e-03  3.651264e-06  7.288206e-05  8.155641e-01  9.125809e-01  2.064851e-03  7.773536e-03  9.992254e-01  1.564219e+00
683  6.529657e-18  1.224778e-04  2.147856e+00  2.066093e+00  1.928477e-01  2.761930e+00  -1.470518e-02  -2.970278e-01  1.976569e-03  5.638547e-03  7.501634e-06  -6.557053e-04  7.412937e-04  1.551792e-03  3.671955e-06  7.301953e-05  8.154090e-01  9.125111e-01  2.069080e-03  7.775307e-03  9.992300e-01  1.564188e+00
684  6.549863e-18  1.228944e-04  2.151000e+00  2.069137e+00  1.932779e-01  2.761943e+00  -1.465596e-02  -2.970430e-01  1.976857e-03  5.638304e-03  7.671162e-06  -6.557372e-04  7.431422e-04  1.553198e-03  3.692687e-06  7.315699e-05  8.152540e-01  9.124413e-01  2.073299e-03  7.777078e-03  9.992345e-01  1.564157e+00
685  6.572597e-18  1.233107e-04  2.154145e+00  2.072181e+00  1.937068e-01  2.761957e+00  -1.460684e-02  -2.970581e-01  1.977142e-03  5.638060e-03  7.840251e-06  -6.557691e-04  7.449923e-04  1.554605e-03  3.713462e-06  7.329444e-05  8.150992e-01  9.123715e-01  2.077509e-03  7.778849e-03  9.992390e-01  1.564127e+00
686  6.592163e-18  1.237268e-04  2.157290e+00  2.075225e+00  1.941346e-01  2.761970e+00  -1.455779e-02  -2.970733e-01  1.977426e-03  5.637817e-03  8.008901e-06  -6.558009e-04  7.468439e-04  1.556012e-03  3.734279e-06  7.343186e-05  8.149445e-01  9.123017e-01  2.081710e-03  7.780620e-03  9.992435e-01  1.564096e+00
687  6.605869e-18  1.241426e-04  2.160435e+00  2.078269e+00  1.945612e-01  2.761984e+00  -1.450884e-02  -2.970884e-01  1.977708e-03  5.637574e-03  8.177112e-06  -6.558326e-04  7.486971e-04  1.557420e-03  3.755138e-06  7.356928e-05  8.147900e-01  9.122319e-01  2.085901e-03  7.782390e-03  9.992480e-01  1.564065e+00
688  6.618789e-18  1.245583e-04  2.163579e+00  2.081312e+00  1.949866e-01  2.761998e+00  -1.445997e-02  -2.971036e-01  1.977988e-03  5.637331e-03  8.344887e-06  -6.558643e-04  7.505518e-04  1.558828e-03  3.776039e-06  7.370667e-05  8.146356e-01  9.121621e-01  2.090082e-03  7.784161e-03  9.992524e-01  1.564035e+00
689  6.631599e-18  1.249738e-04  2.166724e+00  2.084356e+00  1.954108e-01  2.762011e+00  -1.441118e-02  -2.971187e-01  1.978267e-03  5.637088e-03  8.512225e-06  -6.558959e-04  7.524081e-04  1.560237e-03  3.796981e-06  7.384405e-05  8.144813e-01  9.120923e-01  2.094254e-03  7.785930e-03  9.992569e-01  1.564004e+00
690  6.644658e-18  1.253890e-04  2.169869e+00  2.087400e+00  1.958338e-01  2.762025e+00  -1.436249e-02  -2.971339e-01  1.978543e-03  5.636846e-03  8.679127e-06  -6.559274e-04  7.542659e-04  1.561647e-03  3.817966e-06  7.398141e-05  8.143272e-01  9.120225e-01  2.098417e-03  7.787700e-03  9.992614e-01  1.563974e+00
691  6.661809e-18  1.258040e-04  2.173014e+00  2.090443e+00  1.962557e-01  2.762038e+00  -1.431388e-02  -2.971490e-01  1.978818e-03  5.636604e-03  8.845594e-06  -6.559588e-04  7.561253e-04  1.563057e-03  3.838992e-06  7.411876e-05  8.141733e-01  9.119527e-01  2.102571e-03  7.789469e-03  9.992658e-01  1.563943e+00
692  6.683210e-18  1.262188e-04  2.176158e+00  2.093487e+00  1.966764e-01  2.762052e+00  -1.426537e-02  -2.971641e-01  1.979091e-03  5.636363e-03  9.011628e-06  -6.559902e-04  7.579862e-04  1.564467e-03  3.860059e-06  7.425609e-05  8.140194e-01  9.118829e-01  2.106715e-03  7.791239e-03  9.992702e-01  1.563912e+00
693  6.704040e-18  1.266334e-04  2.179303e+00  2.096530e+00  1.970960e-01  2.762065e+00  -1.421694e-02  -2.971793e-01  1.979363e-03  5.636121e-03  9.177228e-06  -6.560215e-04  7.598486e-04  1.565878e-03  3.881168e-06  7.439340e-05  8.138658e-01  9.118131e-01  2.110849e-03  7.793007e-03  9.992747e-01  1.563882e+00
694  6.719430e-18  1.270478e-04  2.182448e+00  2.099574e+00  1.975144e-01  2.762079e+00  -1.416860e-02  -2.971944e-01  1.979633e-03  5.635880e-03  9.342396e-06  -6.560528e-04  7.617126e-04  1.567290e-03  3.902318e-06  7.453070e-05  8.137123e-01  9.117433e-01  2.114975e-03  7.794776e-03  9.992791e-01  1.563851e+00
695  6.726427e-18  1.274619e-04  2.185592e+00  2.102617e+00  1.979317e-01  2.762092e+00  -1.412036e-02  -2.972096e-01  1.979901e-03  5.635640e-03  9.507132e-06  -6.560840e-04  7.635781e-04  1.568702e-03  3.923510e-06  7.466798e-05  8.135589e-01  9.116736e-01  2.119091e-03  7.796544e-03  9.992835e-01  1.563821e+00
696  6.729614e-18  1.278759e-04  2.188737e+00  2.105661e+00  1.983479e-01  2.762106e+00  -1.407220e-02  -2.972247e-01  1.980167e-03  5.635399e-03  9.671438e-06  -6.561151e-04  7.654451e-04  1.570115e-03  3.944743e-06  7.480525e-05  8.134056e-01  9.116038e-01  2.123198e-03  7.798312e-03  9.992879e-01  1.563790e+00
697  6.734942e-18  1.282896e-04  2.191882e+00  2.108704e+00  1.987630e-01  2.762119e+00  -1.402414e-02  -2.972399e-01  1.980432e-03  5.635159e-03  9.835313e-06  -6.561461e-04  7.673137e-04  1.571528e-03  3.966016e-06  7.494250e-05  8.132525e-01  9.115340e-01  2.127295e-03  7.800080e-03  9.992923e-01  1.563759e+00
698  6.747010e-18  1.287031e-04  2.195027e+00  2.111747e+00  1.991769e-01  2.762133e+00  -1.397617e-02  -2.972550e-01  1.980694e-03  5.634919e-03  9.998760e-06  -6.561771e-04  7.691838e-04  1.572942e-03  3.987331e-06  7.507973e-05  8.130996e-01  9.114642e-01  2.131384e-03  7.801848e-03  9.992966e-01  1.563729e+00
699  6.760972e-18  1.291164e-04  2.198171e+00  2.114790e+00  1.995897e-01  2.762146e+00  -1.392829e-02  -2.972701e-01  1.980956e-03  5.634680e-03  1.016178e-05  -6.562080e-04  7.710555e-04  1.574356e-03  4.008687e-06  7.521695e-05  8.129468e-01  9.113944e-01  2.135463e-03  7.803615e-03  9.993010e-01  1.563698e+00
700  6.775864e-18  1.295295e-04  2.201316e+00  2.117833e+00  2.000014e-01  2.762160e+00  -1.388051e-02  -2.972853e-01  1.981215e-03  5.634441e-03  1.032437e-05  -6.562388e-04  7.729286e-04  1.575771e-03  4.030083e-06  7.535415e-05  8.127941e-01  9.113246e-01  2.139533e-03  7.805382e-03  9.993054e-01  1.563668e+00
701  6.792050e-18  1.299424e-04  2.204461e+00  2.120876e+00  2.004121e-01  2.762173e+00  -1.383282e-02  -2.973004e-01  1.981473e-03  5.634202e-03  1.048653e-05  -6.562696e-04  7.748033e-04  1.577186e-03  4.051520e-06  7.549133e-05  8.126416e-01  9.112549e-01  2.143594e-03  7.807149e-03  9.993097e-01  1.563637e+00
702  6.811032e-18  1.303550e-04  2.207606e+00  2.123919e+00  2.008216e-01  2.762187e+00  -1.378523e-02  -2.973156e-01  1.981730e-03  5.633963e-03  1.064827e-05  -6.563003e-04  7.766795e-04  1.578602e-03  4.072998e-06  7.562850e-05  8.124892e-01  9.111851e-01  2.147645e-03  7.808915e-03  9.993140e-01  1.563606e+00
703  6.834520e-18  1.307674e-04  2.210750e+00  2.126962e+00  2.012300e-01  2.762200e+00  -1.373773e-02  -2.973307e-01  1.981984e-03  5.633725e-03  1.080959e-05  -6.563309e-04  7.785573e-04  1.580018e-03  4.094516e-06  7.576565e-05  8.123369e-01  9.111153e-01  2.151688e-03  7.810682e-03  9.993184e-01  1.563576e+00
704  6.858196e-18  1.311797e-04  2.213895e+00  2.130005e+00  2.016374e-01  2.762214e+00  -1.369032e-02  -2.973459e-01  1.982237e-03  5.633487e-03  1.097048e-05  -6.563615e-04  7.804366e-04  1.581435e-03  4.116075e-06  7.590279e-05  8.121848e-01  9.110455e-01  2.155721e-03  7.812448e-03  9.993227e-01  1.563545e+00
705  6.877369e-18  1.315917e-04  2.217040e+00  2.133048e+00  2.020437e-01  2.762227e+00  -1.364301e-02  -2.973610e-01  1.982489e-03  5.633249e-03  1.113095e-05  -6.563920e-04  7.823174e-04  1.582853e-03  4.137673e-06  7.603991e-05  8.120328e-01  9.109758e-01  2.159746e-03  7.814213e-03  9.993270e-01  1.563515e+00
706  6.888990e-18  1.320035e-04  2.220185e+00  2.136090e+00  2.024490e-01  2.762241e+00  -1.359580e-02  -2.973761e-01  1.982739e-03  5.633011e-03  1.129099e-05  -6.564224e-04  7.841997e-04  1.584271e-03  4.159313e-06  7.617701e-05  8.118810e-01  9.109060e-01  2.163761e-03  7.815979e-03  9.993313e-01  1.563484e+00
707  6.896576e-18  1.324150e-04  2.223329e+00  2.139133e+00  2.028532e-01  2.762254e+00  -1.354869e-02  -2.973913e-01  1.982987e-03  5.632774e-03  1.145062e-05  -6.564527e-04  7.860835e-04  1.585689e-03  4.180992e-06  7.631410e-05  8.117293e-01  9.108362e-01  2.167768e-03  7.817744e-03  9.993356e-01  1.563453e+00
708  6.904658e-18  1.328264e-04  2.226474e+00  2.142176e+00  2.032563e-01  2.762268e+00  -1.350167e-02  -2.974064e-01  1.983233e-03  5.632537e-03  1.160982e-05  -6.564830e-04  7.879689e-04  1.587108e-03  4.202711e-06  7.645117e-05  8.115778e-01  9.107664e-01  2.171765e-03  7.819509e-03  9.993398e-01  1.563423e+00
709  6.917739e-18  1.332375e-04  2.229619e+00  2.145218e+00  2.036584e-01  2.762281e+00  -1.345475e-02  -2.974216e-01  1.983479e-03  5.632301e-03  1.176861e-05  -6.565132e-04  7.898557e-04  1.588528e-03  4.224471e-06  7.658822e-05  8.114264e-01  9.106967e-01  2.175754e-03  7.821274e-03  9.993441e-01  1.563392e+00
710  6.940035e-18  1.336485e-04  2.232764e+00  2.148261e+00  2.040594e-01  2.762295e+00  -1.340793e-02  -2.974367e-01  1.983722e-03  5.632064e-03  1.192697e-05  -6.565433e-04  7.917441e-04  1.589948e-03  4.246270e-06  7.672526e-05  8.112751e-01  9.106269e-01  2.179733e-03  7.823038e-03  9.993484e-01  1.563362e+00
711  6.968783e-18  1.340592e-04  2.235908e+00  2.151303e+00  2.044594e-01  2.762308e+00  -1.336121e-02  -2.974519e-01  1.983964e-03  5.631828e-03  1.208492e-05  -6.565734e-04  7.936340e-04  1.591369e-03  4.268109e-06  7.686229e-05  8.111239e-01  9.105571e-01  2.183704e-03  7.824802e-03  9.993526e-01  1.563331e+00
712  6.997569e-18  1.344697e-04  2.239053e+00  2.154345e+00  2.048584e-01  2.762322e+00  -1.331458e-02  -2.974670e-01  1.984205e-03  5.631593e-03  1.224246e-05  -6.566034e-04  7.955254e-04  1.592790e-03  4.289988e-06  7.699929e-05  8.109729e-01  9.104874e-01  2.187666e-03  7.826566e-03  9.993569e-01  1.563300e+00
713  7.019985e-18  1.348800e-04  2.242198e+00  2.157388e+00  2.052564e-01  2.762335e+00  -1.326806e-02  -2.974822e-01  1.984444e-03  5.631357e-03  1.239957e-05  -6.566333e-04  7.974183e-04  1.594212e-03  4.311906e-06  7.713628e-05  8.108221e-01  9.104176e-01  2.191619e-03  7.828330e-03  9.993611e-01  1.563270e+00
714  7.037308e-18  1.352900e-04  2.245342e+00  2.160430e+00  2.056534e-01  2.762349e+00  -1.322163e-02  -2.974973e-01  1.984681e-03  5.631122e-03  1.255628e-05  -6.566632e-04  7.993127e-04  1.595634e-03  4.333864e-06  7.727326e-05  8.106714e-01  9.103479e-01  2.195563e-03  7.830093e-03  9.993653e-01  1.563239e+00
715  7.054924e-18  1.356999e-04  2.248487e+00  2.163472e+00  2.060493e-01  2.762362e+00  -1.317531e-02  -2.975124e-01  1.984917e-03  5.630887e-03  1.271256e-05  -6.566930e-04  8.012087e-04  1.597057e-03  4.355861e-06  7.741021e-05  8.105208e-01  9.102781e-01  2.199498e-03  7.831856e-03  9.993695e-01  1.563209e+00
716  7.074009e-18  1.361095e-04  2.251632e+00  2.166514e+00  2.064443e-01  2.762376e+00  -1.312908e-02  -2.975276e-01  1.985151e-03  5.630652e-03  1.286844e-05  -6.567227e-04  8.031061e-04  1.598480e-03  4.377898e-06  7.754716e-05  8.103703e-01  9.102084e-01  2.203424e-03  7.833619e-03  9.993737e-01  1.563178e+00
717  7.095655e-18  1.365189e-04  2.254777e+00  2.169556e+00  2.068382e-01  2.762389e+00  -1.308296e-02  -2.975427e-01  1.985384e-03  5.630418e-03  1.302390e-05  -6.567524e-04  8.050051e-04  1.599904e-03  4.399974e-06  7.768408e-05  8.102200e-01  9.101386e-01  2.207342e-03  7.835382e-03  9.993779e-01  1.563147e+00
718  7.112137e-18  1.369281e-04  2.257921e+00  2.172598e+00  2.072312e-01  2.762403e+00  -1.303693e-02  -2.975579e-01  1.985616e-03  5.630184e-03  1.317896e-05  -6.567820e-04  8.069055e-04  1.601328e-03  4.422089e-06  7.782099e-05  8.100698e-01  9.100688e-01  2.211251e-03  7.837144e-03  9.993821e-01  1.563117e+00
719  7.122057e-18  1.373371e-04  2.261066e+00  2.175640e+00  2.076232e-01  2.762416e+00  -1.299101e-02  -2.975730e-01  1.985845e-03  5.629951e-03  1.333360e-05  -6.568115e-04  8.088075e-04  1.602753e-03  4.444243e-06  7.795788e-05  8.099198e-01  9.099991e-01  2.215151e-03  7.838906e-03  9.993863e-01  1.563086e+00
720  7.131402e-18  1.377459e-04  2.264211e+00  2.178682e+00  2.080142e-01  2.762430e+00  -1.294519e-02  -2.975882e-01  1.986074e-03  5.629717e-03  1.348783e-05  -6.568409e-04  8.107109e-04  1.604179e-03  4.466436e-06  7.809476e-05  8.097699e-01  9.099293e-01  2.219043e-03  7.840668e-03  9.993905e-01  1.563056e+00
721  7.146159e-18  1.381545e-04  2.267356e+00  2.181724e+00  2.084042e-01  2.762443e+00  -1.289948e-02  -2.976033e-01  1.986301e-03  5.629484e-03  1.364166e-05  -6.568703e-04  8.126159e-04  1.605605e-03  4.488668e-06  7.823162e-05  8.096201e-01  9.098596e-01  2.222926e-03  7.842429e-03  9.993946e-01  1.563025e+00
722  7.169956e-18  1.385628e-04  2.270500e+00  2.184765e+00  2.087932e-01  2.762457e+00  -1.285386e-02  -2.976184e-01  1.986527e-03  5.629251e-03  1.379508e-05  -6.568996e-04  8.145223e-04  1.607031e-03  4.510939e-06  7.836847e-05  8.094705e-01  9.097898e-01  2.226800e-03  7.844191e-03  9.993988e-01  1.562994e+00
723  7.199128e-18  1.389710e-04  2.273645e+00  2.187807e+00  2.091813e-01  2.762470e+00  -1.280835e-02  -2.976336e-01  1.986751e-03  5.629019e-03  1.394809e-05  -6.569288e-04  8.164303e-04  1.608458e-03  4.533249e-06  7.850530e-05  8.093210e-01  9.097201e-01  2.230666e-03  7.845952e-03  9.994029e-01  1.562964e+00
724  7.228620e-18  1.393789e-04  2.276790e+00  2.190849e+00  2.095685e-01  2.762484e+00  -1.276294e-02  -2.976487e-01  1.986973e-03  5.628786e-03  1.410070e-05  -6.569580e-04  8.183397e-04  1.609886e-03  4.555597e-06  7.864211e-05  8.091716e-01  9.096504e-01  2.234523e-03  7.847712e-03  9.994071e-01  1.562933e+00
725  7.253462e-18  1.397866e-04  2.279935e+00  2.193890e+00  2.099547e-01  2.762497e+00  -1.271764e-02  -2.976639e-01  1.987195e-03  5.628555e-03  1.425290e-05  -6.569871e-04  8.202507e-04  1.611314e-03  4.577984e-06  7.877890e-05  8.090224e-01  9.095806e-01  2.238371e-03  7.849473e-03  9.994112e-01  1.562903e+00
726  7.276637e-18  1.401941e-04  2.283079e+00  2.196932e+00  2.103399e-01  2.762511e+00  -1.267244e-02  -2.976790e-01  1.987415e-03  5.628323e-03  1.440470e-05  -6.570161e-04  8.221631e-04  1.612743e-03  4.600409e-06  7.891568e-05  8.088733e-01  9.095109e-01  2.242211e-03  7.851233e-03  9.994153e-01  1.562872e+00
727  7.301539e-18  1.406013e-04  2.286224e+00  2.199973e+00  2.107242e-01  2.762524e+00  -1.262734e-02  -2.976942e-01  1.987633e-03  5.628092e-03  1.455610e-05  -6.570451e-04  8.240770e-04  1.614172e-03  4.622873e-06  7.905245e-05  8.087243e-01  9.094411e-01  2.246043e-03  7.852993e-03  9.994194e-01  1.562841e+00
728  7.327618e-18  1.410084e-04  2.289369e+00  2.203015e+00  2.111076e-01  2.762538e+00  -1.258235e-02  -2.977093e-01  1.987850e-03  5.627861e-03  1.470709e-05  -6.570740e-04  8.259925e-04  1.615601e-03  4.645375e-06  7.918920e-05  8.085755e-01  9.093714e-01  2.249866e-03  7.854753e-03  9.994235e-01  1.562811e+00
729  7.354316e-18  1.414152e-04  2.292514e+00  2.206056e+00  2.114901e-01  2.762551e+00  -1.253746e-02  -2.977244e-01  1.988066e-03  5.627630e-03  1.485769e-05  -6.571028e-04  8.279094e-04  1.617032e-03  4.667915e-06  7.932593e-05  8.084268e-01  9.093017e-01  2.253680e-03  7.856512e-03  9.994276e-01  1.562780e+00
730  7.380234e-18  1.418219e-04  2.295658e+00  2.209097e+00  2.118716e-01  2.762565e+00  -1.249267e-02  -2.977396e-01  1.988280e-03  5.627399e-03  1.500788e-05  -6.571316e-04  8.298278e-04  1.618463e-03  4.690494e-06  7.946265e-05  8.082782e-01  9.092319e-01  2.257487e-03  7.858272e-03  9.994317e-01  1.562750e+00
731  7.404730e-18  1.422283e-04  2.298803e+00  2.212138e+00  2.122522e-01  2.762578e+00  -1.244799e-02  -2.977547e-01  1.988493e-03  5.627169e-03  1.515768e-05  -6.571602e-04  8.317476e-04  1.619894e-03  4.713110e-06  7.959935e-05  8.081298e-01  9.091622e-01  2.261284e-03  7.860031e-03  9.994358e-01  1.562719e+00
732  7.428002e-18  1.426345e-04  2.301948e+00  2.215179e+00  2.126319e-01  2.762592e+00  -1.240342e-02  -2.977699e-01  1.988705e-03  5.626939e-03  1.530708e-05  -6.571888e-04  8.336690e-04  1.621326e-03  4.735765e-06  7.973603e-05  8.079815e-01  9.090925e-01  2.265074e-03  7.861789e-03  9.994398e-01  1.562688e+00
733  7.450252e-18  1.430404e-04  2.305093e+00  2.218220e+00  2.130107e-01  2.762605e+00  -1.235895e-02  -2.977850e-01  1.988915e-03  5.626710e-03  1.545609e-05  -6.572174e-04  8.355919e-04  1.622758e-03  4.758457e-06  7.987270e-05  8.078333e-01  9.090227e-01  2.268855e-03  7.863548e-03  9.994439e-01  1.562658e+00
734  7.475860e-18  1.434462e-04  2.308237e+00  2.221261e+00  2.133886e-01  2.762619e+00  -1.231459e-02  -2.978002e-01  1.989124e-03  5.626480e-03  1.560470e-05  -6.572459e-04  8.375162e-04  1.624191e-03  4.781187e-06  8.000935e-05  8.076853e-01  9.089530e-01  2.272627e-03  7.865306e-03  9.994479e-01  1.562627e+00
735  7.505731e-18  1.438518e-04  2.311382e+00  2.224302e+00  2.137656e-01  2.762632e+00  -1.227033e-02  -2.978153e-01  1.989331e-03  5.626251e-03  1.575291e-05  -6.572743e-04  8.394420e-04  1.625624e-03  4.803955e-06  8.014598e-05  8.075374e-01  9.088833e-01  2.276392e-03  7.867064e-03  9.994520e-01  1.562597e+00
736  7.534913e-18  1.442571e-04  2.314527e+00  2.227343e+00  2.141417e-01  2.762646e+00  -1.222618e-02  -2.978305e-01  1.989538e-03  5.626023e-03  1.590073e-05  -6.573026e-04  8.413693e-04  1.627058e-03  4.826761e-06  8.028260e-05  8.073896e-01  9.088136e-01  2.280148e-03  7.868821e-03  9.994560e-01  1.562566e+00
737  7.558457e-18  1.446622e-04  2.317671e+00  2.230384e+00  2.145169e-01  2.762659e+00  -1.218214e-02  -2.978456e-01  1.989742e-03  5.625794e-03  1.604816e-05  -6.573309e-04  8.432981e-04  1.628493e-03  4.849604e-06  8.041921e-05  8.072419e-01  9.087438e-01  2.283896e-03  7.870579e-03  9.994600e-01  1.562535e+00
738  7.579533e-18  1.450671e-04  2.320816e+00  2.233425e+00  2.148913e-01  2.762673e+00  -1.213820e-02  -2.978607e-01  1.989946e-03  5.625566e-03  1.619520e-05  -6.573591e-04  8.452283e-04  1.629928e-03  4.872484e-06  8.055579e-05  8.070944e-01  9.086741e-01  2.287635e-03  7.872336e-03  9.994641e-01  1.562505e+00
739  7.606137e-18  1.454718e-04  2.323961e+00  2.236465e+00  2.152647e-01  2.762686e+00  -1.209437e-02  -2.978759e-01  1.990148e-03  5.625338e-03  1.634184e-05  -6.573872e-04  8.471600e-04  1.631364e-03  4.895402e-06  8.069236e-05  8.069470e-01  9.086044e-01  2.291367e-03  7.874093e-03  9.994681e-01  1.562474e+00
740  7.634590e-18  1.458763e-04  2.327106e+00  2.239506e+00  2.156373e-01  2.762700e+00  -1.205065e-02  -2.978910e-01  1.990349e-03  5.625111e-03  1.648810e-05  -6.574153e-04  8.490932e-04  1.632800e-03  4.918357e-06  8.082892e-05  8.067998e-01  9.085347e-01  2.295090e-03  7.875849e-03  9.994721e-01  1.562444e+00
741  7.661092e-18  1.462806e-04  2.330250e+00  2.242547e+00  2.160091e-01  2.762713e+00  -1.200704e-02  -2.979062e-01  1.990549e-03  5.624883e-03  1.663397e-05  -6.574432e-04  8.510279e-04  1.634236e-03  4.941350e-06  8.096546e-05  8.066527e-01  9.084650e-01  2.298805e-03  7.877606e-03  9.994761e-01  1.562413e+00
742  7.686511e-18  1.466846e-04  2.333395e+00  2.245587e+00  2.163799e-01  2.762727e+00  -1.196353e-02  -2.979213e-01  1.990748e-03  5.624656e-03  1.677945e-05  -6.574712e-04  8.529640e-04  1.635674e-03  4.964380e-06  8.110198e-05  8.065057e-01  9.083952e-01  2.302512e-03  7.879362e-03  9.994801e-01  1.562382e+00
743  7.718091e-18  1.470884e-04  2.336540e+00  2.248628e+00  2.167500e-01  2.762740e+00  -1.192013e-02  -2.979365e-01  1.990945e-03  5.624430e-03  1.692454e-05  -6.574990e-04  8.549017e-04  1.637111e-03  4.987446e-06  8.123849e-05  8.063588e-01  9.083255e-01  2.306211e-03  7.881117e-03  9.994840e-01  1.562352e+00
744  7.751275e-18  1.474921e-04  2.339685e+00  2.251668e+00  2.171191e-01  2.762754e+00  -1.187683e-02  -2.979516e-01  1.991141e-03  5.624203e-03  1.706925e-05  -6.575268e-04  8.568407e-04  1.638549e-03  5.010550e-06  8.137498e-05  8.062121e-01  9.082558e-01  2.309902e-03  7.882873e-03  9.994880e-01  1.562321e+00
745  7.780923e-18  1.478955e-04  2.342829e+00  2.254708e+00  2.174875e-01  2.762767e+00  -1.183365e-02  -2.979667e-01  1.991335e-03  5.623977e-03  1.721358e-05  -6.575545e-04  8.587813e-04  1.639988e-03  5.033691e-06  8.151145e-05  8.060655e-01  9.081861e-01  2.313585e-03  7.884628e-03  9.994920e-01  1.562291e+00
746  7.805447e-18  1.482986e-04  2.345974e+00  2.257749e+00  2.178550e-01  2.762781e+00  -1.179057e-02  -2.979819e-01  1.991529e-03  5.623751e-03  1.735752e-05  -6.575821e-04  8.607233e-04  1.641428e-03  5.056868e-06  8.164791e-05  8.059190e-01  9.081164e-01  2.317260e-03  7.886383e-03  9.994959e-01  1.562260e+00
747  7.836834e-18  1.487016e-04  2.349119e+00  2.260789e+00  2.182216e-01  2.762794e+00  -1.174760e-02  -2.979970e-01  1.991721e-03  5.623526e-03  1.750108e-05  -6.576097e-04  8.626668e-04  1.642867e-03  5.080082e-06  8.178436e-05  8.057726e-01  9.080467e-01  2.320927e-03  7.888138e-03  9.994999e-01  1.562229e+00
748  7.872223e-18  1.491044e-04  2.352264e+00  2.263829e+00  2.185875e-01  2.762808e+00  -1.170474e-02  -2.980122e-01  1.991912e-03  5.623301e-03  1.764426e-05  -6.576372e-04  8.646118e-04  1.644308e-03  5.103333e-06  8.192078e-05  8.056264e-01  9.079770e-01  2.324586e-03  7.889892e-03  9.995038e-01  1.562199e+00
749  7.906502e-18  1.495069e-04  2.355408e+00  2.266869e+00  2.189525e-01  2.762821e+00  -1.166199e-02  -2.980273e-01  1.992102e-03  5.623076e-03  1.778706e-05  -6.576646e-04  8.665582e-04  1.645749e-03  5.126620e-06  8.205719e-05  8.054803e-01  9.079073e-01  2.328237e-03  7.891647e-03  9.995078e-01  1.562168e+00
750  7.935354e-18  1.499093e-04  2.358553e+00  2.269909e+00  2.193167e-01  2.762835e+00  -1.161935e-02  -2.980425e-01  1.992290e-03  5.622851e-03  1.792947e-05  -6.576920e-04  8.685060e-04  1.647190e-03  5.149944e-06  8.219359e-05  8.053344e-01  9.078376e-01  2.331880e-03  7.893401e-03  9.995117e-01  1.562138e+00
751  7.965000e-18  1.503114e-04  2.361698e+00  2.272949e+00  2.196800e-01  2.762848e+00  -1.157681e-02  -2.980576e-01  1.992478e-03  5.622627e-03  1.807152e-05  -6.577193e-04  8.704554e-04  1.648632e-03  5.173305e-06  8.232997e-05  8.051885e-01  9.077679e-01  2.335516e-03  7.895154e-03  9.995156e-01  1.562107e+00
752  7.996866e-18  1.507133e-04  2.364843e+00  2.275989e+00  2.200426e-01  2.762861e+00  -1.153439e-02  -2.980728e-01  1.992664e-03  5.622403e-03  1.821318e-05  -6.577465e-04  8.724062e-04  1.650075e-03  5.196701e-06  8.246633e-05  8.050428e-01  9.076982e-01  2.339143e-03  7.896908e-03  9.995195e-01  1.562076e+00
753  8.029510e-18  1.511149e-04  2.367987e+00  2.279029e+00  2.204044e-01  2.762875e+00  -1.149207e-02  -2.980879e-01  1.992849e-03  5.622179e-03  1.835447e-05  -6.577737e-04  8.743584e-04  1.651518e-03  5.220134e-06  8.260268e-05  8.048972e-01  9.076285e-01  2.342763e-03  7.898661e-03  9.995234e-01  1.562046e+00
754  8.061494e-18  1.515164e-04  2.371132e+00  2.282069e+00  2.207653e-01  2.762888e+00  -1.144986e-02  -2.981030e-01  1.993032e-03  5.621956e-03  1.849538e-05  -6.578008e-04  8.763121e-04  1.652961e-03  5.243603e-06  8.273901e-05  8.047518e-01  9.075588e-01  2.346375e-03  7.900414e-03  9.995273e-01  1.562015e+00
755  8.092855e-18  1.519177e-04  2.374277e+00  2.285108e+00  2.211255e-01  2.762902e+00  -1.140777e-02  -2.981182e-01  1.993215e-03  5.621732e-03  1.863592e-05  -6.578278e-04  8.782673e-04  1.654405e-03  5.267109e-06  8.287532e-05  8.046065e-01  9.074891e-01  2.349979e-03  7.902167e-03  9.995312e-01  1.561985e+00
756  8.124194e-18  1.523187e-04  2.377421e+00  2.288148e+00  2.214849e-01  2.762915e+00  -1.136578e-02  -2.981333e-01  1.993396e-03  5.621510e-03  1.877608e-05  -6.578547e-04  8.802239e-04  1.655850e-03  5.290650e-06  8.301162e-05  8.044613e-01  9.074194e-01  2.353575e-03  7.903919e-03  9.995351e-01  1.561954e+00
757  8.155371e-18  1.527195e-04  2.380566e+00  2.291187e+00  2.218435e-01  2.762929e+00  -1.132390e-02  -2.981485e-01  1.993577e-03  5.621287e-03  1.891587e-05  -6.578816e-04  8.821820e-04  1.657295e-03  5.314227e-06  8.314790e-05  8.043162e-01  9.073497e-01  2.357164e-03  7.905671e-03  9.995390e-01  1.561923e+00
758  8.186246e-18  1.531201e-04  2.383711e+00  2.294227e+00  2.222013e-01  2.762942e+00  -1.128213e-02  -2.981636e-01  1.993756e-03  5.621065e-03  1.905530e-05  -6.579084e-04  8.841415e-04  1.658741e-03  5.337840e-06  8.328417e-05  8.041712e-01  9.072800e-01  2.360745e-03  7.907423e-03  9.995428e-01  1.561893e+00
759  8.216188e-18  1.535205e-04  2.386856e+00  2.297266e+00  2.225583e-01  2.762956e+00  -1.124047e-02  -2.981788e-01  1.993934e-03  5.620843e-03  1.919435e-05  -6.579352e-04  8.861025e-04  1.660187e-03  5.361489e-06  8.342042e-05  8.040264e-01  9.072103e-01  2.364318e-03  7.909175e-03  9.995467e-01  1.561862e+00
760  8.244376e-18  1.539207e-04  2.390000e+00  2.300306e+00  2.229146e-01  2.762969e+00  -1.119892e-02  -2.981939e-01  1.994111e-03  5.620621e-03  1.933303e-05  -6.579618e-04  8.880649e-04  1.661634e-03  5.385174e-06  8.355665e-05  8.038817e-01  9.071406e-01  2.367884e-03  7.910926e-03  9.995506e-01  1.561832e+00
761  8.271427e-18  1.543207e-04  2.393145e+00  2.303345e+00  2.232701e-01  2.762983e+00  -1.115747e-02  -2.982090e-01  1.994286e-03  5.620400e-03  1.947135e-05  -6.579884e-04  8.900288e-04  1.663081e-03  5.408894e-06  8.369287e-05  8.037371e-01  9.070709e-01  2.371442e-03  7.912677e-03  9.995544e-01  1.561801e+00
762  8.298008e-18  1.547204e-04  2.396290e+00  2.306384e+00  2.236248e-01  2.762996e+00  -1.111614e-02  -2.982242e-01  1.994461e-03  5.620178e-03  1.960929e-05  -6.580150e-04  8.919941e-04  1.664529e-03  5.432650e-06  8.382907e-05  8.035927e-01  9.070012e-01  2.374993e-03  7.914428e-03  9.995582e-01  1.561770e+00
763  8.324845e-18  1.551200e-04  2.399435e+00  2.309424e+00  2.239788e-01  2.763010e+00  -1.107492e-02  -2.982393e-01  1.994634e-03  5.619958e-03  1.974688e-05  -6.580414e-04  8.939609e-04  1.665977e-03  5.456442e-06  8.396526e-05  8.034484e-01  9.069316e-01  2.378536e-03  7.916178e-03  9.995621e-01  1.561740e+00
764  8.352617e-18  1.555193e-04  2.402579e+00  2.312463e+00  2.243320e-01  2.763023e+00  -1.103381e-02  -2.982545e-01  1.994807e-03  5.619737e-03  1.988410e-05  -6.580678e-04  8.959291e-04  1.667426e-03  5.480269e-06  8.410143e-05  8.033042e-01  9.068619e-01  2.382071e-03  7.917929e-03  9.995659e-01  1.561709e+00
765  8.380787e-18  1.559184e-04  2.405724e+00  2.315502e+00  2.246845e-01  2.763037e+00  -1.099281e-02  -2.982696e-01  1.994978e-03  5.619517e-03  2.002095e-05  -6.580941e-04  8.978987e-04  1.668876e-03  5.504131e-06  8.423758e-05  8.031601e-01  9.067922e-01  2.385599e-03  7.919679e-03  9.995697e-01  1.561679e+00
766  8.408640e-18  1.563173e-04  2.408869e+00  2.318541e+00  2.250362e-01  2.763050e+00  -1.095192e-02  -2.982848e-01  1.995148e-03  5.619297e-03  2.015744e-05  -6.581204e-04  8.998698e-04  1.670326e-03  5.528028e-06  8.437372e-05  8.030162e-01  9.067225e-01  2.389120e-03  7.921429e-03  9.995735e-01  1.561648e+00
767  8.435478e-18  1.567160e-04  2.412014e+00  2.321580e+00  2.253872e-01  2.763064e+00  -1.091114e-02  -2.982999e-01  1.995317e-03  5.619077e-03  2.029357e-05  -6.581466e-04  9.018423e-04  1.671776e-03  5.551961e-06  8.450984e-05  8.028723e-01  9.066528e-01  2.392633e-03  7.923178e-03  9.995773e-01  1.561617e+00
768  8.466231e-18  1.571144e-04  2.415158e+00  2.324619e+00  2.257375e-01  2.763077e+00  -1.087046e-02  -2.983151e-01  1.995485e-03  5.618858e-03  2.042934e-05  -6.581727e-04  9.038163e-04  1.673227e-03  5.575929e-06  8.464595e-05  8.027286e-01  9.065832e-01  2.396139e-03  7.924927e-03  9.995811e-01  1.561587e+00
769  8.502110e-18  1.575127e-04  2.418303e+00  2.327658e+00  2.260870e-01  2.763091e+00  -1.082990e-02  -2.983302e-01  1.995652e-03  5.618639e-03  2.056475e-05  -6.581987e-04  9.057917e-04  1.674679e-03  5.599932e-06  8.478204e-05  8.025851e-01  9.065135e-01  2.399637e-03  7.926676e-03  9.995849e-01  1.561556e+00
770  8.538729e-18  1.579107e-04  2.421448e+00  2.330697e+00  2.264358e-01  2.763104e+00  -1.078945e-02  -2.983453e-01  1.995818e-03  5.618420e-03  2.069980e-05  -6.582247e-04  9.077685e-04  1.676131e-03  5.623970e-06  8.491812e-05  8.024416e-01  9.064438e-01  2.403128e-03  7.928425e-03  9.995887e-01  1.561526e+00
771  8.571704e-18  1.583085e-04  2.424593e+00  2.333735e+00  2.267839e-01  2.763117e+00  -1.074911e-02  -2.983605e-01  1.995982e-03  5.618202e-03  2.083450e-05  -6.582506e-04  9.097468e-04  1.677584e-03  5.648043e-06  8.505417e-05  8.022983e-01  9.063742e-01  2.406612e-03  7.930173e-03  9.995925e-01  1.561495e+00
772  8.600567e-18  1.587062e-04  2.427737e+00  2.336774e+00  2.271312e-01  2.763131e+00  -1.070888e-02  -2.983756e-01  1.996146e-03  5.617983e-03  2.096883e-05  -6.582764e-04  9.117265e-04  1.679037e-03  5.672150e-06  8.519022e-05  8.021551e-01  9.063045e-01  2.410089e-03  7.931922e-03  9.995963e-01  1.561464e+00
773  8.634953e-18  1.591035e-04  2.430882e+00  2.339813e+00  2.274779e-01  2.763144e+00  -1.066876e-02  -2.983908e-01  1.996309e-03  5.617765e-03  2.110282e-05  -6.583022e-04  9.137077e-04  1.680490e-03  5.696293e-06  8.532624e-05  8.020120e-01  9.062348e-01  2.413558e-03  7.933670e-03  9.996000e-01  1.561434e+00
774  8.671767e-18  1.595007e-04  2.434027e+00  2.342851e+00  2.278238e-01  2.763158e+00  -1.062875e-02  -2.984059e-01  1.996470e-03  5.617548e-03  2.123645e-05  -6.583279e-04  9.156903e-04  1.681945e-03  5.720470e-06  8.546225e-05  8.018690e-01  9.061652e-01  2.417020e-03  7.935417e-03  9.996038e-01  1.561403e+00
775  8.706673e-18  1.598977e-04  2.437171e+00  2.345890e+00  2.281690e-01  2.763171e+00  -1.058885e-02  -2.984211e-01  1.996631e-03  5.617331e-03  2.136972e-05  -6.583535e-04  9.176743e-04  1.683399e-03  5.744681e-06  8.559825e-05  8.017262e-01  9.060955e-01  2.420475e-03  7.937165e-03  9.996075e-01  1.561373e+00
776  8.735520e-18  1.602944e-04  2.440316e+00  2.348928e+00  2.285136e-01  2.763185e+00  -1.054906e-02  -2.984362e-01  1.996790e-03  5.617114e-03  2.150264e-05  -6.583791e-04  9.196597e-04  1.684855e-03  5.768928e-06  8.573423e-05  8.015835e-01  9.060258e-01  2.423922e-03  7.938912e-03  9.996113e-01  1.561342e+00
777  8.762499e-18  1.606910e-04  2.443461e+00  2.351966e+00  2.288574e-01  2.763198e+00  -1.050938e-02  -2.984513e-01  1.996949e-03  5.616897e-03  2.163521e-05  -6.584046e-04  9.216466e-04  1.686311e-03  5.793208e-06  8.587019e-05  8.014409e-01  9.059562e-01  2.427363e-03  7.940659e-03  9.996150e-01  1.561311e+00
778  8.790910e-18  1.610873e-04  2.446606e+00  2.355005e+00  2.292005e-01  2.763212e+00  -1.046981e-02  -2.984665e-01  1.997106e-03  5.616680e-03  2.176744e-05  -6.584300e-04  9.236349e-04  1.687767e-03  5.817523e-06  8.600614e-05  8.012984e-01  9.058865e-01  2.430796e-03  7.942405e-03  9.996188e-01  1.561281e+00
779  8.820586e-18  1.614834e-04  2.449750e+00  2.358043e+00  2.295430e-01  2.763225e+00  -1.043035e-02  -2.984816e-01  1.997263e-03  5.616464e-03  2.189931e-05  -6.584553e-04  9.256246e-04  1.689224e-03  5.841873e-06  8.614207e-05  8.011560e-01  9.058168e-01  2.434222e-03  7.944152e-03  9.996225e-01  1.561250e+00
780  8.851359e-18  1.618793e-04  2.452895e+00  2.361081e+00  2.298847e-01  2.763239e+00  -1.039100e-02  -2.984968e-01  1.997418e-03  5.616248e-03  2.203083e-05  -6.584806e-04  9.276157e-04  1.690681e-03  5.866256e-06  8.627798e-05  8.010138e-01  9.057472e-01  2.437641e-03  7.945898e-03  9.996262e-01  1.561220e+00
781  8.882482e-18  1.622749e-04  2.456040e+00  2.364119e+00  2.302258e-01  2.763252e+00  -1.035176e-02  -2.985119e-01  1.997573e-03  5.616033e-03  2.216201e-05  -6.585058e-04  9.296083e-04  1.692139e-03  5.890674e-06  8.641388e-05  8.008717e-01  9.056775e-01  2.441053e-03  7.947644e-03  9.996299e-01  1.561189e+00
782  8.912446e-18  1.626704e-04  2.459185e+00  2.367157e+00  2.305662e-01  2.763266e+00  -1.031264e-02  -2.985271e-01  1.997726e-03  5.615817e-03  2.229284e-05  -6.585310e-04  9.316023e-04  1.693598e-03  5.915126e-06  8.654977e-05  8.007297e-01  9.056079e-01  2.444459e-03  7.949389e-03  9.996336e-01  1.561159e+00
783  8.941957e-18  1.630657e-04  2.462329e+00  2.370195e+00  2.309059e-01  2.763279e+00  -1.027362e-02  -2.985422e-01  1.997879e-03  5.615603e-03  2.242333e-05  -6.585560e-04  9.335977e-04  1.695057e-03  5.939612e-06  8.668563e-05  8.005878e-01  9.055382e-01  2.447857e-03  7.951135e-03  9.996373e-01  1.561128e+00
784  8.971875e-18  1.634607e-04  2.465474e+00  2.373233e+00  2.312450e-01  2.763292e+00  -1.023471e-02  -2.985574e-01  1.998030e-03  5.615388e-03  2.255347e-05  -6.585810e-04  9.355945e-04  1.696516e-03  5.964133e-06  8.682148e-05  8.004461e-01  9.054686e-01  2.451248e-03  7.952880e-03  9.996410e-01  1.561097e+00
785  9.003017e-18  1.638555e-04  2.468619e+00  2.376271e+00  2.315834e-01  2.763306e+00  -1.019591e-02  -2.985725e-01  1.998181e-03  5.615173e-03  2.268327e-05  -6.586060e-04  9.375928e-04  1.697976e-03  5.988686e-06  8.695732e-05  8.003045e-01  9.053989e-01  2.454632e-03  7.954624e-03  9.996447e-01  1.561067e+00
786  9.033312e-18  1.642501e-04  2.471764e+00  2.379309e+00  2.319211e-01  2.763319e+00  -1.015722e-02  -2.985876e-01  1.998330e-03  5.614959e-03  2.281273e-05  -6.586308e-04  9.395924e-04  1.699437e-03  6.013274e-06  8.709314e-05  8.001629e-01  9.053293e-01  2.458010e-03  7.956369e-03  9.996484e-01  1.561036e+00
787  9.061726e-18  1.646445e-04  2.474908e+00  2.382347e+00  2.322582e-01  2.763333e+00  -1.011865e-02  -2.986028e-01  1.998479e-03  5.614746e-03  2.294185e-05  -6.586556e-04  9.415935e-04  1.700898e-03  6.037896e-06  8.722894e-05  8.000216e-01  9.052596e-01  2.461380e-03  7.958113e-03  9.996521e-01  1.561006e+00
788  9.088998e-18  1.650387e-04  2.478053e+00  2.385384e+00  2.325946e-01  2.763346e+00  -1.008018e-02  -2.986179e-01  1.998627e-03  5.614532e-03  2.307063e-05  -6.586804e-04  9.435960e-04  1.702360e-03  6.062551e-06  8.736473e-05  7.998803e-01  9.051900e-01  2.464744e-03  7.959857e-03  9.996558e-01  1.560975e+00
789  9.115868e-18  1.654326e-04  2.481198e+00  2.388422e+00  2.329304e-01  2.763360e+00  -1.004182e-02  -2.986331e-01  1.998773e-03  5.614319e-03  2.319907e-05  -6.587050e-04  9.455999e-04  1.703822e-03  6.087240e-06  8.750050e-05  7.997391e-01  9.051203e-01  2.468100e-03  7.961601e-03  9.996594e-01  1.560944e+00
790  9.142117e-18  1.658264e-04  2.484343e+00  2.391460e+00  2.332655e-01  2.763373e+00  -1.000357e-02  -2.986482e-01  1.998919e-03  5.614106e-03  2.332717e-05  -6.587296e-04  9.476052e-04  1.705285e-03  6.111963e-06  8.763626e-05  7.995981e-01  9.050507e-01  2.471451e-03  7.963345e-03  9.996631e-01  1.560914e+00
791  9.164522e-18  1.662199e-04  2.487487e+00  2.394497e+00  2.336000e-01  2.763387e+00  -9.965435e-03  -2.986634e-01  1.999064e-03  5.613893e-03  2.345494e-05  -6.587541e-04  9.496119e-04  1.706748e-03  6.136719e-06  8.777200e-05  7.994572e-01  9.049811e-01  2.474794e-03  7.965088e-03  9.996667e-01  1.560883e+00
792  9.185397e-18  1.666132e-04  2.490632e+00  2.397535e+00  2.339338e-01  2.763400e+00  -9.927406e-03  -2.986785e-01  1.999208e-03  5.613681e-03  2.358237e-05  -6.587786e-04  9.516201e-04  1.708212e-03  6.161508e-06  8.790772e-05  7.993164e-01  9.049114e-01  2.478130e-03  7.966831e-03  9.996704e-01  1.560853e+00
793  9.207823e-18  1.670063e-04  2.493777e+00  2.400572e+00  2.342670e-01  2.763414e+00  -9.889488e-03  -2.986936e-01  1.999351e-03  5.613469e-03  2.370946e-05  -6.588029e-04  9.536296e-04  1.709676e-03  6.186331e-06  8.804343e-05  7.991757e-01  9.048418e-01  2.481460e-03  7.968573e-03  9.996740e-01  1.560822e+00
794  9.234882e-18  1.673992e-04  2.496921e+00  2.403609e+00  2.345996e-01  2.763427e+00  -9.851678e-03  -2.987088e-01  1.999493e-03  5.613257e-03  2.383623e-05  -6.588272e-04  9.556406e-04  1.711141e-03  6.211187e-06  8.817912e-05  7.990352e-01  9.047722e-01  2.484783e-03  7.970316e-03  9.996777e-01  1.560791e+00
795  9.265939e-18  1.677919e-04  2.500066e+00  2.406647e+00  2.349316e-01  2.763440e+00  -9.813979e-03  -2.987239e-01  1.999634e-03  5.613046e-03  2.396266e-05  -6.588515e-04  9.576530e-04  1.712607e-03  6.236076e-06  8.831480e-05  7.988947e-01  9.047025e-01  2.488100e-03  7.972058e-03  9.996813e-01  1.560761e+00
796  9.297019e-18  1.681843e-04  2.503211e+00  2.409684e+00  2.352629e-01  2.763454e+00  -9.776389e-03  -2.987391e-01  1.999774e-03  5.612834e-03  2.408876e-05  -6.588757e-04  9.596667e-04  1.714073e-03  6.260999e-06  8.845046e-05  7.987544e-01  9.046329e-01  2.491410e-03  7.973800e-03  9.996849e-01  1.560730e+00
797  9.328231e-18  1.685766e-04  2.506356e+00  2.412721e+00  2.355936e-01  2.763467e+00  -9.738908e-03  -2.987542e-01  1.999914e-03  5.612623e-03  2.421453e-05  -6.588998e-04  9.616819e-04  1.715539e-03  6.285954e-06  8.858610e-05  7.986142e-01  9.045633e-01  2.494713e-03  7.975542e-03  9.996885e-01  1.560700e+00
798  9.359721e-18  1.689686e-04  2.509500e+00  2.415758e+00  2.359237e-01  2.763481e+00  -9.701537e-03  -2.987694e-01  2.000052e-03  5.612413e-03  2.433997e-05  -6.589238e-04  9.636985e-04  1.717006e-03  6.310943e-06  8.872173e-05  7.984741e-01  9.044936e-01  2.498010e-03  7.977283e-03  9.996921e-01  1.560669e+00
799  9.391813e-18  1.693604e-04  2.512645e+00  2.418795e+00  2.362532e-01  2.763494e+00  -9.664275e-03  -2.987845e-01  2.000190e-03  5.612203e-03  2.446508e-05  -6.589477e-04  9.657164e-04  1.718474e-03  6.335964e-06  8.885735e-05  7.983342e-01  9.044240e-01  2.501300e-03  7.979024e-03  9.996957e-01  1.560638e+00
800  9.428429e-18  1.697520e-04  2.515790e+00  2.421832e+00  2.365820e-01  2.763508e+00  -9.627122e-03  -2.987997e-01  2.000327e-03  5.611993e-03  2.458987e-05  -6.589716e-04  9.677358e-04  1.719942e-03  6.361019e-06  8.899294e-05  7.981943e-01  9.043544e-01  2.504584e-03  7.980765e-03  9.996994e-01  1.560608e+00
801  9.468582e-18  1.701434e-04  2.518935e+00  2.424869e+00  2.369103e-01  2.763521e+00  -9.590079e-03  -2.988148e-01  2.000462e-03  5.611783e-03  2.471433e-05  -6.589955e-04  9.697566e-04  1.721411e-03  6.386106e-06  8.912852e-05  7.980546e-01  9.042848e-01  2.507861e-03  7.982505e-03  9.997029e-01  1.560577e+00
802  9.508871e-18  1.705346e-04  2.522079e+00  2.427906e+00  2.372380e-01  2.763535e+00  -9.553144e-03  -2.988299e-01  2.000597e-03  5.611573e-03  2.483846e-05  -6.590192e-04  9.717788e-04  1.722880e-03  6.411226e-06  8.926409e-05  7.979150e-01  9.042151e-01  2.511132e-03  7.984246e-03  9.997065e-01  1.560547e+00
803  9.545899e-18  1.709255e-04  2.525224e+00  2.430942e+00  2.375650e-01  2.763548e+00  -9.516318e-03  -2.988451e-01  2.000731e-03  5.611364e-03  2.496227e-05  -6.590429e-04  9.738023e-04  1.724349e-03  6.436379e-06  8.939964e-05  7.977755e-01  9.041455e-01  2.514396e-03  7.985986e-03  9.997101e-01  1.560516e+00
804  9.576194e-18  1.713163e-04  2.528369e+00  2.433979e+00  2.378915e-01  2.763561e+00  -9.479601e-03  -2.988602e-01  2.000864e-03  5.611155e-03  2.508576e-05  -6.590665e-04  9.758273e-04  1.725820e-03  6.461564e-06  8.953517e-05  7.976361e-01  9.040759e-01  2.517654e-03  7.987726e-03  9.997137e-01  1.560485e+00
805  9.598653e-18  1.717068e-04  2.531514e+00  2.437016e+00  2.382174e-01  2.763575e+00  -9.442993e-03  -2.988754e-01  2.000997e-03  5.610947e-03  2.520892e-05  -6.590900e-04  9.778537e-04  1.727290e-03  6.486782e-06  8.967069e-05  7.974969e-01  9.040063e-01  2.520905e-03  7.989465e-03  9.997173e-01  1.560455e+00
806  9.616761e-18  1.720971e-04  2.534658e+00  2.440052e+00  2.385427e-01  2.763588e+00  -9.406493e-03  -2.988905e-01  2.001128e-03  5.610739e-03  2.533177e-05  -6.591135e-04  9.798814e-04  1.728762e-03  6.512033e-06  8.980619e-05  7.973577e-01  9.039367e-01  2.524150e-03  7.991204e-03  9.997208e-01  1.560424e+00
807  9.634372e-18  1.724872e-04  2.537803e+00  2.443089e+00  2.388674e-01  2.763602e+00  -9.370102e-03  -2.989057e-01  2.001259e-03  5.610531e-03  2.545429e-05  -6.591369e-04  9.819106e-04  1.730233e-03  6.537316e-06  8.994168e-05  7.972187e-01  9.038670e-01  2.527389e-03  7.992943e-03  9.997244e-01  1.560394e+00
808  9.655341e-18  1.728771e-04  2.540948e+00  2.446125e+00  2.391915e-01  2.763615e+00  -9.333820e-03  -2.989208e-01  2.001389e-03  5.610323e-03  2.557650e-05  -6.591602e-04  9.839411e-04  1.731706e-03  6.562631e-06  9.007715e-05  7.970798e-01  9.037974e-01  2.530622e-03  7.994682e-03  9.997280e-01  1.560363e+00
809  9.682931e-18  1.732668e-04  2.544093e+00  2.449162e+00  2.395151e-01  2.763629e+00  -9.297645e-03  -2.989360e-01  2.001518e-03  5.610116e-03  2.569839e-05  -6.591835e-04  9.859730e-04  1.733179e-03  6.587979e-06  9.021260e-05  7.969410e-01  9.037278e-01  2.533848e-03  7.996421e-03  9.997315e-01  1.560333e+00
810  9.715714e-18  1.736562e-04  2.547237e+00  2.452198e+00  2.398381e-01  2.763642e+00  -9.261579e-03  -2.989511e-01  2.001646e-03  5.609909e-03  2.581996e-05  -6.592067e-04  9.880064e-04  1.734652e-03  6.613359e-06  9.034804e-05  7.968023e-01  9.036582e-01  2.537068e-03  7.998159e-03  9.997351e-01  1.560302e+00
811  9.750072e-18  1.740455e-04  2.550382e+00  2.455234e+00  2.401605e-01  2.763656e+00  -9.225621e-03  -2.989662e-01  2.001773e-03  5.609702e-03  2.594122e-05  -6.592298e-04  9.900411e-04  1.736126e-03  6.638771e-06  9.048346e-05  7.966637e-01  9.035886e-01  2.540282e-03  7.999897e-03  9.997386e-01  1.560271e+00
812  9.782374e-18  1.744345e-04  2.553527e+00  2.458271e+00  2.404823e-01  2.763669e+00  -9.189770e-03  -2.989814e-01  2.001900e-03  5.609495e-03  2.606216e-05  -6.592529e-04  9.920772e-04  1.737601e-03  6.664216e-06  9.061887e-05  7.965253e-01  9.035190e-01  2.543490e-03  8.001635e-03  9.997421e-01  1.560241e+00
813  9.808990e-18  1.748233e-04  2.556671e+00  2.461307e+00  2.408036e-01  2.763682e+00  -9.154028e-03  -2.989965e-01  2.002025e-03  5.609289e-03  2.618279e-05  -6.592759e-04  9.941146e-04  1.739076e-03  6.689692e-06  9.075426e-05  7.963869e-01  9.034494e-01  2.546691e-03  8.003372e-03  9.997457e-01  1.560210e+00
814  9.830739e-18  1.752119e-04  2.559816e+00  2.464343e+00  2.411243e-01  2.763696e+00  -9.118393e-03  -2.990117e-01  2.002150e-03  5.609083e-03  2.630311e-05  -6.592988e-04  9.961535e-04  1.740551e-03  6.715200e-06  9.088964e-05  7.962487e-01  9.033798e-01  2.549887e-03  8.005109e-03  9.997492e-01  1.560180e+00
815  9.852526e-18  1.756003e-04  2.562961e+00  2.467379e+00  2.414445e-01  2.763709e+00  -9.082866e-03  -2.990268e-01  2.002274e-03  5.608877e-03  2.642311e-05  -6.593216e-04  9.981937e-04  1.742027e-03  6.740741e-06  9.102500e-05  7.961106e-01  9.033102e-01  2.553076e-03  8.006846e-03  9.997527e-01  1.560149e+00
816  9.874468e-18  1.759885e-04  2.566106e+00  2.470415e+00  2.417641e-01  2.763723e+00  -9.047446e-03  -2.990420e-01  2.002398e-03  5.608672e-03  2.654281e-05  -6.593444e-04  1.000235e-03  1.743504e-03  6.766313e-06  9.116034e-05  7.959726e-01  9.032406e-01  2.556259e-03  8.008583e-03  9.997562e-01  1.560118e+00
817  9.896643e-18  1.763765e-04  2.569250e+00  2.473451e+00  2.420831e-01  2.763736e+00  -9.012134e-03  -2.990571e-01  2.002520e-03  5.608467e-03  2.666219e-05  -6.593671e-04  1.002278e-03  1.744981e-03  6.791917e-06  9.129567e-05  7.958348e-01  9.031710e-01  2.559437e-03  8.010319e-03  9.997597e-01  1.560088e+00
818  9.919134e-18  1.767642e-04  2.572395e+00  2.476487e+00  2.424016e-01  2.763750e+00  -8.976928e-03  -2.990722e-01  2.002642e-03  5.608262e-03  2.678127e-05  -6.593898e-04  1.004323e-03  1.746459e-03  6.817553e-06  9.143098e-05  7.956970e-01  9.031014e-01  2.562608e-03  8.012055e-03  9.997632e-01  1.560057e+00
819  9.946310e-18  1.771517e-04  2.575540e+00  2.479523e+00  2.427196e-01  2.763763e+00  -8.941830e-03  -2.990874e-01  2.002763e-03  5.608058e-03  2.690004e-05  -6.594123e-04  1.006369e-03  1.747937e-03  6.843220e-06  9.156627e-05  7.955593e-01  9.030318e-01  2.565773e-03  8.013791e-03  9.997667e-01  1.560027e+00
820  9.979087e-18  1.775391e-04  2.578685e+00  2.482558e+00  2.430370e-01  2.763777e+00  -8.906838e-03  -2.991025e-01  2.002883e-03  5.607854e-03  2.701850e-05  -6.594348e-04  1.008416e-03  1.749416e-03  6.868920e-06  9.170155e-05  7.954218e-01  9.029622e-01  2.568932e-03  8.015527e-03  9.997702e-01  1.559996e+00
821  1.001341e-17  1.779262e-04  2.581829e+00  2.485594e+00  2.433539e-01  2.763790e+00  -8.871954e-03  -2.991177e-01  2.003002e-03  5.607650e-03  2.713666e-05  -6.594573e-04  1.010464e-03  1.750895e-03  6.894650e-06  9.183682e-05  7.952844e-01  9.028926e-01  2.572085e-03  8.017262e-03  9.997737e-01  1.559965e+00
822  1.004522e-17  1.783130e-04  2.584974e+00  2.488630e+00  2.436702e-01  2.763803e+00  -8.837176e-03  -2.991328e-01  2.003121e-03  5.607446e-03  2.725451e-05  -6.594796e-04  1.012514e-03  1.752375e-03  6.920413e-06  9.197207e-05  7.951471e-01  9.028230e-01  2.575233e-03  8.018997e-03  9.997772e-01  1.559935e+00
823  1.007059e-17  1.786997e-04  2.588119e+00  2.491665e+00  2.439860e-01  2.763817e+00  -8.802504e-03  -2.991480e-01  2.003239e-03  5.607243e-03  2.737206e-05  -6.595019e-04  1.014565e-03  1.753855e-03  6.946207e-06  9.210730e-05  7.950099e-01  9.027534e-01  2.578374e-03  8.020732e-03  9.997807e-01  1.559904e+00
824  1.009694e-17  1.790862e-04  2.591264e+00  2.494701e+00  2.443013e-01  2.763830e+00  -8.767939e-03  -2.991631e-01  2.003356e-03  5.607040e-03  2.748931e-05  -6.595241e-04  1.016618e-03  1.755336e-03  6.972032e-06  9.224252e-05  7.948728e-01  9.026838e-01  2.581510e-03  8.022466e-03  9.997842e-01  1.559874e+00
825  1.012802e-17  1.794724e-04  2.594408e+00  2.497736e+00  2.446161e-01  2.763844e+00  -8.733479e-03  -2.991783e-01  2.003472e-03  5.606837e-03  2.760626e-05  -6.595463e-04  1.018672e-03  1.756817e-03  6.997889e-06  9.237772e-05  7.947359e-01  9.026142e-01  2.584640e-03  8.024201e-03  9.997876e-01  1.559843e+00
826  1.016039e-17  1.798585e-04  2.597553e+00  2.500771e+00  2.449303e-01  2.763857e+00  -8.699126e-03  -2.991934e-01  2.003587e-03  5.606635e-03  2.772291e-05  -6.595684e-04  1.020727e-03  1.758299e-03  7.023776e-06  9.251290e-05  7.945990e-01  9.025447e-01  2.587764e-03  8.025935e-03  9.997911e-01  1.559812e+00
827  1.019060e-17  1.802443e-04  2.600698e+00  2.503807e+00  2.452441e-01  2.763871e+00  -8.664879e-03  -2.992085e-01  2.003702e-03  5.606433e-03  2.783926e-05  -6.595904e-04  1.022784e-03  1.759782e-03  7.049696e-06  9.264807e-05  7.944623e-01  9.024751e-01  2.590882e-03  8.027668e-03  9.997945e-01  1.559782e+00
828  1.021529e-17  1.806299e-04  2.603843e+00  2.506842e+00  2.455573e-01  2.763884e+00  -8.630737e-03  -2.992237e-01  2.003816e-03  5.606231e-03  2.795530e-05  -6.596123e-04  1.024842e-03  1.761265e-03  7.075646e-06  9.278323e-05  7.943256e-01  9.024055e-01  2.593995e-03  8.029402e-03  9.997980e-01  1.559751e+00
829  1.023686e-17  1.810153e-04  2.606987e+00  2.509877e+00  2.458700e-01  2.763897e+00  -8.596701e-03  -2.992388e-01  2.003930e-03  5.606029e-03  2.807106e-05  -6.596342e-04  1.026902e-03  1.762748e-03  7.101627e-06  9.291837e-05  7.941891e-01  9.023359e-01  2.597101e-03  8.031135e-03  9.998015e-01  1.559721e+00
830  1.025805e-17  1.814004e-04  2.610132e+00  2.512912e+00  2.461821e-01  2.763911e+00  -8.562770e-03  -2.992540e-01  2.004042e-03  5.605828e-03  2.818651e-05  -6.596560e-04  1.028963e-03  1.764232e-03  7.127640e-06  9.305349e-05  7.940527e-01  9.022663e-01  2.600202e-03  8.032868e-03  9.998049e-01  1.559690e+00
831  1.027916e-17  1.817854e-04  2.613277e+00  2.515947e+00  2.464938e-01  2.763924e+00  -8.528944e-03  -2.992691e-01  2.004154e-03  5.605627e-03  2.830168e-05  -6.596777e-04  1.031025e-03  1.765717e-03  7.153683e-06  9.318860e-05  7.939164e-01  9.021968e-01  2.603298e-03  8.034601e-03  9.998083e-01  1.559660e+00
832  1.030049e-17  1.821702e-04  2.616422e+00  2.518982e+00  2.468050e-01  2.763938e+00  -8.495224e-03  -2.992843e-01  2.004265e-03  5.605427e-03  2.841654e-05  -6.596994e-04  1.033088e-03  1.767202e-03  7.179758e-06  9.332369e-05  7.937803e-01  9.021272e-01  2.606388e-03  8.036333e-03  9.998118e-01  1.559629e+00
833  1.032232e-17  1.825547e-04  2.619566e+00  2.522017e+00  2.471157e-01  2.763951e+00  -8.461608e-03  -2.992994e-01  2.004376e-03  5.605226e-03  2.853112e-05  -6.597210e-04  1.035153e-03  1.768688e-03  7.205863e-06  9.345876e-05  7.936442e-01  9.020576e-01  2.609472e-03  8.038065e-03  9.998152e-01  1.559598e+00
834  1.034348e-17  1.829390e-04  2.622711e+00  2.525052e+00  2.474258e-01  2.763965e+00  -8.428097e-03  -2.993146e-01  2.004486e-03  5.605026e-03  2.864540e-05  -6.597425e-04  1.037220e-03  1.770174e-03  7.232000e-06  9.359382e-05  7.935083e-01  9.019880e-01  2.612550e-03  8.039797e-03  9.998186e-01  1.559568e+00
835  1.036339e-17  1.833231e-04  2.625856e+00  2.528087e+00  2.477355e-01  2.763978e+00  -8.394690e-03  -2.993297e-01  2.004595e-03  5.604826e-03  2.875939e-05  -6.597640e-04  1.039287e-03  1.771661e-03  7.258167e-06  9.372887e-05  7.933724e-01  9.019185e-01  2.615623e-03  8.041529e-03  9.998221e-01  1.559537e+00
836  1.038236e-17  1.837070e-04  2.629000e+00  2.531122e+00  2.480447e-01  2.763991e+00  -8.361388e-03  -2.993448e-01  2.004703e-03  5.604627e-03  2.887309e-05  -6.597854e-04  1.041356e-03  1.773148e-03  7.284364e-06  9.386389e-05  7.932367e-01  9.018489e-01  2.618691e-03  8.043260e-03  9.998255e-01  1.559507e+00
837  1.040072e-17  1.840907e-04  2.632145e+00  2.534156e+00  2.483534e-01  2.764005e+00  -8.328190e-03  -2.993600e-01  2.004811e-03  5.604428e-03  2.898650e-05  -6.598067e-04  1.043427e-03  1.774636e-03  7.310593e-06  9.399891e-05  7.931011e-01  9.017793e-01  2.621753e-03  8.044991e-03  9.998289e-01  1.559476e+00
838  1.041878e-17  1.844742e-04  2.635290e+00  2.537191e+00  2.486616e-01  2.764018e+00  -8.295096e-03  -2.993751e-01  2.004917e-03  5.604229e-03  2.909963e-05  -6.598279e-04  1.045498e-03  1.776124e-03  7.336852e-06  9.413390e-05  7.929656e-01  9.017098e-01  2.624809e-03  8.046722e-03  9.998323e-01  1.559445e+00
839  1.043707e-17  1.848574e-04  2.638435e+00  2.540225e+00  2.489693e-01  2.764032e+00  -8.262105e-03  -2.993903e-01  2.005024e-03  5.604030e-03  2.921247e-05  -6.598491e-04  1.047572e-03  1.777613e-03  7.363142e-06  9.426888e-05  7.928302e-01  9.016402e-01  2.627860e-03  8.048453e-03  9.998357e-01  1.559415e+00
840  1.045565e-17  1.852404e-04  2.641579e+00  2.543260e+00  2.492766e-01  2.764045e+00  -8.229219e-03  -2.994054e-01  2.005129e-03  5.603832e-03  2.932502e-05  -6.598702e-04  1.049646e-03  1.779103e-03  7.389462e-06  9.440385e-05  7.926949e-01  9.015706e-01  2.630906e-03  8.050183e-03  9.998391e-01  1.559384e+00
841  1.047427e-17  1.856233e-04  2.644724e+00  2.546294e+00  2.495833e-01  2.764059e+00  -8.196436e-03  -2.994206e-01  2.005234e-03  5.603634e-03  2.943728e-05  -6.598912e-04  1.051722e-03  1.780592e-03  7.415812e-06  9.453880e-05  7.925597e-01  9.015011e-01  2.633946e-03  8.051913e-03  9.998425e-01  1.559354e+00
842  1.049264e-17  1.860059e-04  2.647869e+00  2.549329e+00  2.498896e-01  2.764072e+00  -8.163756e-03  -2.994357e-01  2.005338e-03  5.603436e-03  2.954926e-05  -6.599122e-04  1.053799e-03  1.782083e-03  7.442193e-06  9.467373e-05  7.924246e-01  9.014315e-01  2.636981e-03  8.053643e-03  9.998459e-01  1.559323e+00
843  1.051052e-17  1.863883e-04  2.651014e+00  2.552363e+00  2.501954e-01  2.764085e+00  -8.131179e-03  -2.994508e-01  2.005442e-03  5.603239e-03  2.966096e-05  -6.599331e-04  1.055877e-03  1.783574e-03  7.468605e-06  9.480865e-05  7.922897e-01  9.013620e-01  2.640011e-03  8.055372e-03  9.998493e-01  1.559292e+00
844  1.052824e-17  1.867705e-04  2.654158e+00  2.555397e+00  2.505008e-01  2.764099e+00  -8.098705e-03  -2.994660e-01  2.005545e-03  5.603042e-03  2.977238e-05  -6.599539e-04  1.057957e-03  1.785065e-03  7.495046e-06  9.494355e-05  7.921549e-01  9.012924e-01  2.643035e-03  8.057102e-03  9.998526e-01  1.559262e+00
845  1.054639e-17  1.871524e-04  2.657303e+00  2.558432e+00  2.508056e-01  2.764112e+00  -8.066333e-03  -2.994811e-01  2.005647e-03  5.602845e-03  2.988352e-05  -6.599747e-04  1.060038e-03  1.786558e-03  7.521518e-06  9.507844e-05  7.920201e-01  9.012228e-01  2.646054e-03  8.058831e-03  9.998560e-01  1.559231e+00
846  1.056476e-17  1.875342e-04  2.660448e+00  2.561466e+00  2.511101e-01  2.764126e+00  -8.034064e-03  -2.994963e-01  2.005748e-03  5.602648e-03  2.999437e-05  -6.599954e-04  1.062121e-03  1.788050e-03  7.548020e-06  9.521331e-05  7.918855e-01  9.011533e-01  2.649068e-03  8.060559e-03  9.998594e-01  1.559201e+00
847  1.058309e-17  1.879157e-04  2.663593e+00  2.564500e+00  2.514140e-01  2.764139e+00  -8.001898e-03  -2.995114e-01  2.005849e-03  5.602452e-03  3.010495e-05  -6.600160e-04  1.064205e-03  1.789543e-03  7.574553e-06  9.534816e-05  7.917510e-01  9.010837e-01  2.652076e-03  8.062288e-03  9.998627e-01  1.559170e+00
848  1.060115e-17  1.882970e-04  2.666737e+00  2.567534e+00  2.517175e-01  2.764152e+00  -7.969833e-03  -2.995266e-01  2.005950e-03  5.602256e-03  3.021525e-05  -6.600366e-04  1.066290e-03  1.791037e-03  7.601115e-06  9.548300e-05  7.916166e-01  9.010142e-01  2.655079e-03  8.064016e-03  9.998661e-01  1.559140e+00
849  1.061848e-17  1.886781e-04  2.669882e+00  2.570568e+00  2.520205e-01  2.764166e+00  -7.937871e-03  -2.995417e-01  2.006049e-03  5.602060e-03  3.032527e-05  -6.600571e-04  1.068377e-03  1.792531e-03  7.627707e-06  9.561782e-05  7.914823e-01  9.009446e-01  2.658077e-03  8.065744e-03  9.998695e-01  1.559109e+00
850  1.063450e-17  1.890590e-04  2.673027e+00  2.573602e+00  2.523231e-01  2.764179e+00  -7.906010e-03  -2.995569e-01  2.006148e-03  5.601865e-03  3.043501e-05  -6.600775e-04  1.070465e-03  1.794026e-03  7.654330e-06  9.575263e-05  7.913481e-01  9.008751e-01  2.661070e-03  8.067472e-03  9.998728e-01  1.559078e+00
851  1.064941e-17  1.894397e-04  2.676172e+00  2.576636e+00  2.526253e-01  2.764193e+00  -7.874250e-03  -2.995720e-01  2.006246e-03  5.601670e-03  3.054448e-05  -6.600978e-04  1.072554e-03  1.795521e-03  7.680982e-06  9.588742e-05  7.912140e-01  9.008055e-01  2.664058e-03  8.069199e-03  9.998762e-01  1.559048e+00
852  1.066345e-17  1.898202e-04  2.679316e+00  2.579669e+00  2.529269e-01  2.764206e+00  -7.842592e-03  -2.995871e-01  2.006344e-03  5.601475e-03  3.065368e-05  -6.601181e-04  1.074645e-03  1.797017e-03  7.707664e-06  9.602220e-05  7.910801e-01  9.007360e-01  2.667040e-03  8.070926e-03  9.998795e-01  1.559017e+00
853  1.067685e-17  1.902005e-04  2.682461e+00  2.582703e+00  2.532282e-01  2.764220e+00  -7.811035e-03  -2.996023e-01  2.006441e-03  5.601280e-03  3.076260e-05  -6.601383e-04  1.076737e-03  1.798513e-03  7.734376e-06  9.615696e-05  7.909462e-01  9.006664e-01  2.670018e-03  8.072653e-03  9.998829e-01  1.558987e+00
854  1.069084e-17  1.905805e-04  2.685606e+00  2.585737e+00  2.535290e-01  2.764233e+00  -7.779579e-03  -2.996174e-01  2.006537e-03  5.601086e-03  3.087125e-05  -6.601584e-04  1.078830e-03  1.800010e-03  7.761118e-06  9.629171e-05  7.908125e-01  9.005969e-01  2.672990e-03  8.074380e-03  9.998862e-01  1.558956e+00
855  1.071042e-17  1.909603e-04  2.688750e+00  2.588770e+00  2.538293e-01  2.764246e+00  -7.748224e-03  -2.996326e-01  2.006633e-03  5.600892e-03  3.097963e-05  -6.601785e-04  1.080925e-03  1.801508e-03  7.787890e-06  9.642643e-05  7.906789e-01  9.005274e-01  2.675958e-03  8.076106e-03  9.998895e-01  1.558925e+00
856  1.073362e-17  1.913399e-04  2.691895e+00  2.591804e+00  2.541292e-01  2.764260e+00  -7.716969e-03  -2.996477e-01  2.006728e-03  5.600699e-03  3.108774e-05  -6.601985e-04  1.083021e-03  1.803006e-03  7.814691e-06  9.656115e-05  7.905453e-01  9.004578e-01  2.678920e-03  8.077832e-03  9.998929e-01  1.558895e+00
857  1.075730e-17  1.917193e-04  2.695040e+00  2.594837e+00  2.544287e-01  2.764273e+00  -7.685814e-03  -2.996629e-01  2.006823e-03  5.600505e-03  3.119558e-05  -6.602184e-04  1.085118e-03  1.804504e-03  7.841522e-06  9.669585e-05  7.904119e-01  9.003883e-01  2.681878e-03  8.079558e-03  9.998962e-01  1.558864e+00
858  1.077829e-17  1.920985e-04  2.698185e+00  2.597871e+00  2.547278e-01  2.764287e+00  -7.654760e-03  -2.996780e-01  2.006917e-03  5.600312e-03  3.130315e-05  -6.602383e-04  1.087216e-03  1.806003e-03  7.868382e-06  9.683053e-05  7.902786e-01  9.003188e-01  2.684830e-03  8.081284e-03  9.998995e-01  1.558834e+00
859  1.079361e-17  1.924775e-04  2.701329e+00  2.600904e+00  2.550264e-01  2.764300e+00  -7.623805e-03  -2.996932e-01  2.007010e-03  5.600119e-03  3.141046e-05  -6.602580e-04  1.089316e-03  1.807503e-03  7.895272e-06  9.696520e-05  7.901454e-01  9.002492e-01  2.687778e-03  8.083009e-03  9.999028e-01  1.558803e+00
860  1.080716e-17  1.928563e-04  2.704474e+00  2.603937e+00  2.553246e-01  2.764313e+00  -7.592950e-03  -2.997083e-01  2.007103e-03  5.599927e-03  3.151749e-05  -6.602778e-04  1.091418e-03  1.809003e-03  7.922191e-06  9.709985e-05  7.900123e-01  9.001797e-01  2.690720e-03  8.084734e-03  9.999061e-01  1.558773e+00
861  1.082172e-17  1.932348e-04  2.707619e+00  2.606970e+00  2.556223e-01  2.764327e+00  -7.562195e-03  -2.997234e-01  2.007195e-03  5.599735e-03  3.162427e-05  -6.602974e-04  1.093520e-03  1.810503e-03  7.949140e-06  9.723448e-05  7.898793e-01  9.001102e-01  2.693658e-03  8.086459e-03  9.999094e-01  1.558742e+00
862  1.083727e-17  1.936132e-04  2.710764e+00  2.610004e+00  2.559197e-01  2.764340e+00  -7.531538e-03  -2.997386e-01  2.007287e-03  5.599543e-03  3.173077e-05  -6.603170e-04  1.095624e-03  1.812004e-03  7.976118e-06  9.736910e-05  7.897464e-01  9.000406e-01  2.696591e-03  8.088183e-03  9.999127e-01  1.558711e+00
863  1.085379e-17  1.939913e-04  2.713908e+00  2.613037e+00  2.562166e-01  2.764354e+00  -7.500981e-03  -2.997537e-01  2.007378e-03  5.599351e-03  3.183702e-05  -6.603365e-04  1.097730e-03  1.813506e-03  8.003126e-06  9.750370e-05  7.896137e-01  8.999711e-01  2.699519e-03  8.089908e-03  9.999160e-01  1.558681e+00
864  1.087127e-17  1.943692e-04  2.717053e+00  2.616070e+00  2.565131e-01  2.764367e+00  -7.470522e-03  -2.997689e-01  2.007468e-03  5.599160e-03  3.194300e-05  -6.603559e-04  1.099836e-03  1.815008e-03  8.030163e-06  9.763829e-05  7.894810e-01  8.999016e-01  2.702442e-03  8.091632e-03  9.999193e-01  1.558650e+00
865  1.088746e-17  1.947469e-04  2.720198e+00  2.619103e+00  2.568092e-01  2.764380e+00  -7.440162e-03  -2.997840e-01  2.007558e-03  5.598969e-03  3.204872e-05  -6.603753e-04  1.101944e-03  1.816511e-03  8.057229e-06  9.777287e-05  7.893485e-01  8.998321e-01  2.705361e-03  8.093355e-03  9.999226e-01  1.558620e+00
866  1.089971e-17  1.951243e-04  2.723343e+00  2.622136e+00  2.571049e-01  2.764394e+00  -7.409900e-03  -2.997992e-01  2.007647e-03  5.598778e-03  3.215418e-05  -6.603946e-04  1.104054e-03  1.818014e-03  8.084324e-06  9.790742e-05  7.892160e-01  8.997625e-01  2.708275e-03  8.095079e-03  9.999259e-01  1.558589e+00
867  1.091044e-17  1.955016e-04  2.726487e+00  2.625168e+00  2.574001e-01  2.764407e+00  -7.379737e-03  -2.998143e-01  2.007736e-03  5.598588e-03  3.225938e-05  -6.604138e-04  1.106164e-03  1.819518e-03  8.111449e-06  9.804196e-05  7.890837e-01  8.996930e-01  2.711184e-03  8.096802e-03  9.999292e-01  1.558558e+00
868  1.092219e-17  1.958787e-04  2.729632e+00  2.628201e+00  2.576950e-01  2.764421e+00  -7.349671e-03  -2.998295e-01  2.007824e-03  5.598398e-03  3.236432e-05  -6.604330e-04  1.108276e-03  1.821022e-03  8.138602e-06  9.817649e-05  7.889514e-01  8.996235e-01  2.714088e-03  8.098525e-03  9.999325e-01  1.558528e+00
869  1.093750e-17  1.962555e-04  2.732777e+00  2.631234e+00  2.579894e-01  2.764434e+00  -7.319703e-03  -2.998446e-01  2.007911e-03  5.598208e-03  3.246900e-05  -6.604521e-04  1.110389e-03  1.822527e-03  8.165785e-06  9.831100e-05  7.888193e-01  8.995540e-01  2.716988e-03  8.100247e-03  9.999358e-01  1.558497e+00
870  1.095828e-17  1.966321e-04  2.735922e+00  2.634267e+00  2.582835e-01  2.764447e+00  -7.289833e-03  -2.998597e-01  2.007998e-03  5.598018e-03  3.257343e-05  -6.604711e-04  1.112504e-03  1.824033e-03  8.192996e-06  9.844549e-05  7.886873e-01  8.994845e-01  2.719883e-03  8.101970e-03  9.999390e-01  1.558467e+00
871  1.098080e-17  1.970085e-04  2.739066e+00  2.637299e+00  2.585771e-01  2.764461e+00  -7.260059e-03  -2.998749e-01  2.008084e-03  5.597829e-03  3.267760e-05  -6.604900e-04  1.114620e-03  1.825538e-03  8.220237e-06  9.857997e-05  7.885554e-01  8.994149e-01  2.722773e-03  8.103692e-03  9.999423e-01  1.558436e+00
872  1.100373e-17  1.973847e-04  2.742211e+00  2.640332e+00  2.588704e-01  2.764474e+00  -7.230383e-03  -2.998900e-01  2.008170e-03  5.597640e-03  3.278151e-05  -6.605089e-04  1.116737e-03  1.827045e-03  8.247506e-06  9.871444e-05  7.884236e-01  8.993454e-01  2.725659e-03  8.105414e-03  9.999456e-01  1.558405e+00
873  1.102678e-17  1.977607e-04  2.745356e+00  2.643364e+00  2.591632e-01  2.764488e+00  -7.200804e-03  -2.999052e-01  2.008255e-03  5.597451e-03  3.288518e-05  -6.605277e-04  1.118856e-03  1.828552e-03  8.274805e-06  9.884888e-05  7.882919e-01  8.992759e-01  2.728540e-03  8.107135e-03  9.999488e-01  1.558375e+00
874  1.104965e-17  1.981365e-04  2.748500e+00  2.646397e+00  2.594556e-01  2.764501e+00  -7.171321e-03  -2.999203e-01  2.008340e-03  5.597263e-03  3.298858e-05  -6.605465e-04  1.120975e-03  1.830059e-03  8.302132e-06  9.898332e-05  7.881603e-01  8.992064e-01  2.731417e-03  8.108857e-03  9.999521e-01  1.558344e+00
875  1.107207e-17  1.985120e-04  2.751645e+00  2.649429e+00  2.597477e-01  2.764514e+00  -7.141934e-03  -2.999355e-01  2.008424e-03  5.597075e-03  3.309174e-05  -6.605651e-04  1.123097e-03  1.831568e-03  8.329488e-06  9.911773e-05  7.880288e-01  8.991369e-01  2.734289e-03  8.110578e-03  9.999553e-01  1.558314e+00
876  1.109195e-17  1.988874e-04  2.754790e+00  2.652461e+00  2.600394e-01  2.764528e+00  -7.112643e-03  -2.999506e-01  2.008508e-03  5.596887e-03  3.319464e-05  -6.605837e-04  1.125219e-03  1.833076e-03  8.356872e-06  9.925213e-05  7.878974e-01  8.990674e-01  2.737157e-03  8.112299e-03  9.999586e-01  1.558283e+00
877  1.110838e-17  1.992625e-04  2.757935e+00  2.655494e+00  2.603307e-01  2.764541e+00  -7.083449e-03  -2.999658e-01  2.008591e-03  5.596700e-03  3.329730e-05  -6.606023e-04  1.127343e-03  1.834585e-03  8.384285e-06  9.938652e-05  7.877662e-01  8.989979e-01  2.740020e-03  8.114019e-03  9.999618e-01  1.558253e+00
878  1.112368e-17  1.996374e-04  2.761079e+00  2.658526e+00  2.606216e-01  2.764555e+00  -7.054350e-03  -2.999809e-01  2.008673e-03  5.596512e-03  3.339970e-05  -6.606207e-04  1.129468e-03  1.836095e-03  8.411727e-06  9.952089e-05  7.876350e-01  8.989284e-01  2.742879e-03  8.115740e-03  9.999651e-01  1.558222e+00
879  1.114022e-17  2.000121e-04  2.764224e+00  2.661558e+00  2.609121e-01  2.764568e+00  -7.025346e-03  -2.999960e-01  2.008755e-03  5.596326e-03  3.350186e-05  -6.606391e-04  1.131594e-03  1.837605e-03  8.439198e-06  9.965524e-05  7.875039e-01  8.988589e-01  2.745733e-03  8.117460e-03  9.999683e-01  1.558191e+00
880  1.116036e-17  2.003866e-04  2.767369e+00  2.664590e+00  2.612022e-01  2.764581e+00  -6.996437e-03  -3.000112e-01  2.008837e-03  5.596139e-03  3.360377e-05  -6.606574e-04  1.133722e-03  1.839116e-03  8.466697e-06  9.978958e-05  7.873730e-01  8.987894e-01  2.748583e-03  8.119179e-03  9.999715e-01  1.558161e+00
881  1.118541e-17  2.007609e-04  2.770514e+00  2.667622e+00  2.614920e-01  2.764595e+00  -6.967624e-03  -3.000263e-01  2.008918e-03  5.595953e-03  3.370543e-05  -6.606757e-04  1.135851e-03  1.840627e-03  8.494225e-06  9.992390e-05  7.872421e-01  8.987199e-01  2.751429e-03  8.120899e-03  9.999748e-01  1.558130e+00
882  1.120782e-17  2.011350e-04  2.773658e+00  2.670654e+00  2.617813e-01  2.764608e+00  -6.938905e-03  -3.000415e-01  2.008998e-03  5.595767e-03  3.380685e-05  -6.606939e-04  1.137982e-03  1.842139e-03  8.521781e-06  1.000582e-04  7.871114e-01  8.986504e-01  2.754270e-03  8.122618e-03  9.999780e-01  1.558100e+00
883  1.122762e-17  2.015088e-04  2.776803e+00  2.673686e+00  2.620703e-01  2.764622e+00  -6.910280e-03  -3.000566e-01  2.009078e-03  5.595581e-03  3.390802e-05  -6.607120e-04  1.140113e-03  1.843651e-03  8.549365e-06  1.001925e-04  7.869807e-01  8.985809e-01  2.757107e-03  8.124337e-03  9.999812e-01  1.558069e+00
884  1.124728e-17  2.018824e-04  2.779948e+00  2.676717e+00  2.623590e-01  2.764635e+00  -6.881750e-03  -3.000718e-01  2.009157e-03  5.595395e-03  3.400895e-05  -6.607300e-04  1.142246e-03  1.845164e-03  8.576978e-06  1.003268e-04  7.868502e-01  8.985114e-01  2.759940e-03  8.126056e-03  9.999844e-01  1.558038e+00
885  1.126929e-17  2.022559e-04  2.783093e+00  2.679749e+00  2.626472e-01  2.764648e+00  -6.853314e-03  -3.000869e-01  2.009236e-03  5.595210e-03  3.410963e-05  -6.607480e-04  1.144381e-03  1.846677e-03  8.604619e-06  1.004610e-04  7.867198e-01  8.984419e-01  2.762768e-03  8.127774e-03  9.999877e-01  1.558008e+00
886  1.129613e-17  2.026291e-04  2.786237e+00  2.682781e+00  2.629351e-01  2.764662e+00  -6.824971e-03  -3.001021e-01  2.009315e-03  5.595025e-03  3.421007e-05  -6.607659e-04  1.146516e-03  1.848191e-03  8.632289e-06  1.005953e-04  7.865895e-01  8.983724e-01  2.765592e-03  8.129492e-03  9.999909e-01  1.557977e+00
887  1.132526e-17  2.030021e-04  2.789382e+00  2.685812e+00  2.632226e-01  2.764675e+00  -6.796722e-03  -3.001172e-01  2.009392e-03  5.594841e-03  3.431028e-05  -6.607837e-04  1.148653e-03  1.849706e-03  8.659986e-06  1.007295e-04  7.864592e-01  8.983029e-01  2.768412e-03  8.131210e-03  9.999941e-01  1.557947e+00
888  1.134845e-17  2.033748e-04  2.792527e+00  2.688844e+00  2.635098e-01  2.764689e+00  -6.768566e-03  -3.001323e-01  2.009470e-03  5.594656e-03  3.441024e-05  -6.608015e-04  1.150791e-03  1.851221e-03  8.687712e-06  1.008637e-04  7.863291e-01  8.982334e-01  2.771227e-03  8.132928e-03  9.999973e-01  1.557916e+00
889  1.136797e-17  2.037474e-04  2.795672e+00  2.691875e+00  2.637966e-01  2.764702e+00  -6.740504e-03  -3.001475e-01  2.009547e-03  5.594473e-03  3.450996e-05  -6.608192e-04  1.152931e-03  1.852736e-03  8.715466e-06  1.009979e-04  7.861991e-01  8.981639e-01  2.774039e-03  8.134645e-03  1.000000e+00  1.557886e+00
890  1.138644e-17  2.041198e-04  2.798816e+00  2.694907e+00  2.640830e-01  2.764715e+00  -6.712534e-03  -3.001626e-01  2.009623e-03  5.594289e-03  3.460944e-05  -6.608368e-04  1.155072e-03  1.854252e-03  8.743249e-06  1.011321e-04  7.860692e-01  8.980944e-01  2.776846e-03  8.136362e-03  1.000004e+00  1.557855e+00
891  1.140649e-17  2.044919e-04  2.801961e+00  2.697938e+00  2.643691e-01  2.764729e+00  -6.684656e-03  -3.001778e-01  2.009699e-03  5.594105e-03  3.470869e-05  -6.608544e-04  1.157214e-03  1.855769e-03  8.771059e-06  1.012663e-04  7.859394e-01  8.980250e-01  2.779649e-03  8.138079e-03  1.000007e+00  1.557824e+00
892  1.143072e-17  2.048638e-04  2.805106e+00  2.700970e+00  2.646548e-01  2.764742e+00  -6.656871e-03  -3.001929e-01  2.009774e-03  5.593922e-03  3.480770e-05  -6.608719e-04  1.159357e-03  1.857286e-03  8.798897e-06  1.014004e-04  7.858097e-01  8.979555e-01  2.782449e-03  8.139796e-03  1.000010e+00  1.557794e+00
893  1.145689e-17  2.052355e-04  2.808250e+00  2.704001e+00  2.649402e-01  2.764756e+00  -6.629178e-03  -3.002081e-01  2.009849e-03  5.593739e-03  3.490647e-05  -6.608893e-04  1.161502e-03  1.858804e-03  8.826764e-06  1.015346e-04  7.856801e-01  8.978860e-01  2.785244e-03  8.141512e-03  1.000013e+00  1.557763e+00
894  1.148272e-17  2.056070e-04  2.811395e+00  2.707032e+00  2.652252e-01  2.764769e+00  -6.601577e-03  -3.002232e-01  2.009923e-03  5.593557e-03  3.500501e-05  -6.609066e-04  1.163648e-03  1.860322e-03  8.854658e-06  1.016687e-04  7.855506e-01  8.978165e-01  2.788034e-03  8.143228e-03  1.000016e+00  1.557733e+00
895  1.150845e-17  2.059783e-04  2.814540e+00  2.710063e+00  2.655099e-01  2.764782e+00  -6.574067e-03  -3.002384e-01  2.009997e-03  5.593375e-03  3.510332e-05  -6.609239e-04  1.165795e-03  1.861841e-03  8.882580e-06  1.018028e-04  7.854213e-01  8.977470e-01  2.790821e-03  8.144944e-03  1.000020e+00  1.557702e+00
896  1.153432e-17  2.063494e-04  2.817685e+00  2.713094e+00  2.657942e-01  2.764796e+00  -6.546649e-03  -3.002535e-01  2.010071e-03  5.593193e-03  3.520139e-05  -6.609411e-04  1.167944e-03  1.863360e-03  8.910530e-06  1.019369e-04  7.852920e-01  8.976776e-01  2.793604e-03  8.146659e-03  1.000023e+00  1.557671e+00
897  1.156056e-17  2.067203e-04  2.820829e+00  2.716125e+00  2.660782e-01  2.764809e+00  -6.519321e-03  -3.002686e-01  2.010144e-03  5.593011e-03  3.529923e-05  -6.609583e-04  1.170094e-03  1.864880e-03  8.938508e-06  1.020709e-04  7.851628e-01  8.976081e-01  2.796383e-03  8.148374e-03  1.000026e+00  1.557641e+00
898  1.158729e-17  2.070909e-04  2.823974e+00  2.719156e+00  2.663619e-01  2.764822e+00  -6.492085e-03  -3.002838e-01  2.010216e-03  5.592830e-03  3.539684e-05  -6.609753e-04  1.172245e-03  1.866400e-03  8.966514e-06  1.022050e-04  7.850337e-01  8.975386e-01  2.799158e-03  8.150089e-03  1.000029e+00  1.557610e+00
899  1.161338e-17  2.074613e-04  2.827119e+00  2.722187e+00  2.666451e-01  2.764836e+00  -6.464939e-03  -3.002989e-01  2.010288e-03  5.592649e-03  3.549421e-05  -6.609923e-04  1.174397e-03  1.867921e-03  8.994547e-06  1.023390e-04  7.849048e-01  8.974691e-01  2.801929e-03  8.151804e-03  1.000032e+00  1.557580e+00
900  1.163885e-17  2.078316e-04  2.830264e+00  2.725218e+00  2.669281e-01  2.764849e+00  -6.437883e-03  -3.003141e-01  2.010360e-03  5.592468e-03  3.559136e-05  -6.610093e-04  1.176551e-03  1.869442e-03  9.022608e-06  1.024731e-04  7.847759e-01  8.973997e-01  2.804696e-03  8.153519e-03  1.000036e+00  1.557549e+00
901  1.166406e-17  2.082016e-04  2.833408e+00  2.728249e+00  2.672107e-01  2.764863e+00  -6.410918e-03  -3.003292e-01  2.010431e-03  5.592287e-03  3.568828e-05  -6.610261e-04  1.178706e-03  1.870964e-03  9.050697e-06  1.026071e-04  7.846471e-01  8.973302e-01  2.807459e-03  8.155233e-03  1.000039e+00  1.557519e+00
902  1.168938e-17  2.085714e-04  2.836553e+00  2.731279e+00  2.674930e-01  2.764876e+00  -6.384042e-03  -3.003444e-01  2.010501e-03  5.592107e-03  3.578498e-05  -6.610429e-04  1.180862e-03  1.872487e-03  9.078814e-06  1.027411e-04  7.845185e-01  8.972607e-01  2.810219e-03  8.156947e-03  1.000042e+00  1.557488e+00
903  1.171520e-17  2.089409e-04  2.839698e+00  2.734310e+00  2.677750e-01  2.764889e+00  -6.357256e-03  -3.003595e-01  2.010572e-03  5.591927e-03  3.588144e-05  -6.610596e-04  1.183020e-03  1.874010e-03  9.106958e-06  1.028751e-04  7.843899e-01  8.971913e-01  2.812974e-03  8.158660e-03  1.000045e+00  1.557457e+00
904  1.174167e-17  2.093103e-04  2.842843e+00  2.737341e+00  2.680566e-01  2.764903e+00  -6.330559e-03  -3.003747e-01  2.010641e-03  5.591748e-03  3.597768e-05  -6.610763e-04  1.185179e-03  1.875533e-03  9.135130e-06  1.030090e-04  7.842615e-01  8.971218e-01  2.815726e-03  8.160374e-03  1.000048e+00  1.557427e+00
905  1.176809e-17  2.096795e-04  2.845987e+00  2.740371e+00  2.683379e-01  2.764916e+00  -6.303952e-03  -3.003898e-01  2.010710e-03  5.591568e-03  3.607369e-05  -6.610929e-04  1.187339e-03  1.877057e-03  9.163329e-06  1.031430e-04  7.841331e-01  8.970524e-01  2.818474e-03  8.162087e-03  1.000051e+00  1.557396e+00
906  1.179441e-17  2.100484e-04  2.849132e+00  2.743401e+00  2.686188e-01  2.764930e+00  -6.277433e-03  -3.004049e-01  2.010779e-03  5.591389e-03  3.616948e-05  -6.611094e-04  1.189500e-03  1.878582e-03  9.191555e-06  1.032769e-04  7.840049e-01  8.969829e-01  2.821218e-03  8.163800e-03  1.000054e+00  1.557366e+00
907  1.182068e-17  2.104171e-04  2.852277e+00  2.746432e+00  2.688994e-01  2.764943e+00  -6.251003e-03  -3.004201e-01  2.010848e-03  5.591211e-03  3.626505e-05  -6.611258e-04  1.191663e-03  1.880107e-03  9.219810e-06  1.034108e-04  7.838767e-01  8.969134e-01  2.823958e-03  8.165512e-03  1.000058e+00  1.557335e+00
908  1.184697e-17  2.107856e-04  2.855422e+00  2.749462e+00  2.691798e-01  2.764956e+00  -6.224661e-03  -3.004352e-01  2.010916e-03  5.591032e-03  3.636039e-05  -6.611422e-04  1.193827e-03  1.881632e-03  9.248091e-06  1.035447e-04  7.837487e-01  8.968440e-01  2.826695e-03  8.167225e-03  1.000061e+00  1.557305e+00
909  1.187333e-17  2.111539e-04  2.858566e+00  2.752492e+00  2.694597e-01  2.764970e+00  -6.198407e-03  -3.004504e-01  2.010983e-03  5.590854e-03  3.645552e-05  -6.611585e-04  1.195993e-03  1.883159e-03  9.276400e-06  1.036786e-04  7.836207e-01  8.967745e-01  2.829428e-03  8.168937e-03  1.000064e+00  1.557274e+00
910  1.189849e-17  2.115220e-04  2.861711e+00  2.755523e+00  2.697394e-01  2.764983e+00  -6.172241e-03  -3.004655e-01  2.011050e-03  5.590676e-03  3.655042e-05  -6.611747e-04  1.198159e-03  1.884685e-03  9.304736e-06  1.038125e-04  7.834929e-01  8.967051e-01  2.832157e-03  8.170648e-03  1.000067e+00  1.557243e+00
911  1.191943e-17  2.118899e-04  2.864856e+00  2.758553e+00  2.700188e-01  2.764996e+00  -6.146163e-03  -3.004807e-01  2.011117e-03  5.590499e-03  3.664510e-05  -6.611909e-04  1.200327e-03  1.886213e-03  9.333100e-06  1.039463e-04  7.833652e-01  8.966356e-01  2.834883e-03  8.172360e-03  1.000070e+00  1.557213e+00
912  1.193783e-17  2.122576e-04  2.868001e+00  2.761583e+00  2.702978e-01  2.765010e+00  -6.120172e-03  -3.004958e-01  2.011183e-03  5.590321e-03  3.673956e-05  -6.612070e-04  1.202496e-03  1.887740e-03  9.361491e-06  1.040802e-04  7.832375e-01  8.965662e-01  2.837605e-03  8.174071e-03  1.000073e+00  1.557182e+00
913  1.195569e-17  2.126250e-04  2.871145e+00  2.764613e+00  2.705765e-01  2.765023e+00  -6.094268e-03  -3.005110e-01  2.011249e-03  5.590144e-03  3.683381e-05  -6.612230e-04  1.204667e-03  1.889269e-03  9.389909e-06  1.042140e-04  7.831100e-01  8.964967e-01  2.840323e-03  8.175782e-03  1.000076e+00  1.557152e+00
914  1.197498e-17  2.129922e-04  2.874290e+00  2.767643e+00  2.708549e-01  2.765037e+00  -6.068451e-03  -3.005261e-01  2.011314e-03  5.589968e-03  3.692783e-05  -6.612389e-04  1.206838e-03  1.890797e-03  9.418354e-06  1.043478e-04  7.829826e-01  8.964273e-01  2.843038e-03  8.177493e-03  1.000079e+00  1.557121e+00
915  1.199770e-17  2.133593e-04  2.877435e+00  2.770673e+00  2.711330e-01  2.765050e+00  -6.042720e-03  -3.005412e-01  2.011379e-03  5.589791e-03  3.702164e-05  -6.612548e-04  1.209011e-03  1.892327e-03  9.446826e-06  1.044816e-04  7.828552e-01  8.963578e-01  2.845749e-03  8.179203e-03  1.000083e+00  1.557090e+00
916  1.202535e-17  2.137261e-04  2.880579e+00  2.773703e+00  2.714108e-01  2.765063e+00  -6.017076e-03  -3.005564e-01  2.011443e-03  5.589615e-03  3.711524e-05  -6.612706e-04  1.211186e-03  1.893857e-03  9.475326e-06  1.046154e-04  7.827280e-01  8.962884e-01  2.848457e-03  8.180914e-03  1.000086e+00  1.557060e+00
917  1.205672e-17  2.140927e-04  2.883724e+00  2.776732e+00  2.716882e-01  2.765077e+00  -5.991518e-03  -3.005715e-01  2.011507e-03  5.589440e-03  3.720861e-05  -6.612864e-04  1.213361e-03  1.895387e-03  9.503853e-06  1.047492e-04  7.826009e-01  8.962189e-01  2.851161e-03  8.182624e-03  1.000089e+00  1.557029e+00
918  1.208981e-17  2.144591e-04  2.886869e+00  2.779762e+00  2.719654e-01  2.765090e+00  -5.966045e-03  -3.005867e-01  2.011571e-03  5.589264e-03  3.730178e-05  -6.613020e-04  1.215538e-03  1.896918e-03  9.532406e-06  1.048829e-04  7.824739e-01  8.961495e-01  2.853861e-03  8.184333e-03  1.000092e+00  1.556999e+00
919  1.212269e-17  2.148252e-04  2.890014e+00  2.782792e+00  2.722423e-01  2.765103e+00  -5.940659e-03  -3.006018e-01  2.011634e-03  5.589089e-03  3.739473e-05  -6.613176e-04  1.217716e-03  1.898450e-03  9.560987e-06  1.050166e-04  7.823470e-01  8.960800e-01  2.856559e-03  8.186043e-03  1.000095e+00  1.556968e+00
920  1.215338e-17  2.151912e-04  2.893158e+00  2.785821e+00  2.725188e-01  2.765117e+00  -5.915357e-03  -3.006170e-01  2.011697e-03  5.588914e-03  3.748747e-05  -6.613332e-04  1.219895e-03  1.899982e-03  9.589595e-06  1.051504e-04  7.822201e-01  8.960106e-01  2.859252e-03  8.187752e-03  1.000098e+00  1.556938e+00
921  1.217993e-17  2.155569e-04  2.896303e+00  2.788851e+00  2.727951e-01  2.765130e+00  -5.890141e-03  -3.006321e-01  2.011759e-03  5.588739e-03  3.758000e-05  -6.613486e-04  1.222076e-03  1.901514e-03  9.618229e-06  1.052841e-04  7.820934e-01  8.959412e-01  2.861943e-03  8.189461e-03  1.000101e+00  1.556907e+00
922  1.220221e-17  2.159224e-04  2.899448e+00  2.791880e+00  2.730710e-01  2.765143e+00  -5.865009e-03  -3.006473e-01  2.011821e-03  5.588565e-03  3.767232e-05  -6.613640e-04  1.224258e-03  1.903047e-03  9.646891e-06  1.054177e-04  7.819668e-01  8.958717e-01  2.864629e-03  8.191169e-03  1.000104e+00  1.556876e+00
923  1.222424e-17  2.162878e-04  2.902593e+00  2.794910e+00  2.733467e-01  2.765157e+00  -5.839962e-03  -3.006624e-01  2.011883e-03  5.588391e-03  3.776442e-05  -6.613794e-04  1.226441e-03  1.904581e-03  9.675579e-06  1.055514e-04  7.818403e-01  8.958023e-01  2.867313e-03  8.192878e-03  1.000107e+00  1.556846e+00
924  1.224631e-17  2.166529e-04  2.905737e+00  2.797939e+00  2.736221e-01  2.765170e+00  -5.814999e-03  -3.006775e-01  2.011944e-03  5.588217e-03  3.785632e-05  -6.613946e-04  1.228625e-03  1.906115e-03  9.704294e-06  1.056851e-04  7.817139e-01  8.957329e-01  2.869993e-03  8.194586e-03  1.000111e+00  1.556815e+00
925  1.226842e-17  2.170178e-04  2.908882e+00  2.800968e+00  2.738971e-01  2.765184e+00  -5.790120e-03  -3.006927e-01  2.012005e-03  5.588044e-03  3.794801e-05  -6.614098e-04  1.230811e-03  1.907650e-03  9.733036e-06  1.058187e-04  7.815876e-01  8.956634e-01  2.872670e-03  8.196294e-03  1.000114e+00  1.556785e+00
926  1.229060e-17  2.173824e-04  2.912027e+00  2.803998e+00  2.741719e-01  2.765197e+00  -5.765325e-03  -3.007078e-01  2.012066e-03  5.587870e-03  3.803949e-05  -6.614249e-04  1.232998e-03  1.909185e-03  9.761805e-06  1.059523e-04  7.814613e-01  8.955940e-01  2.875343e-03  8.198001e-03  1.000117e+00  1.556754e+00
927  1.231287e-17  2.177469e-04  2.915172e+00  2.807027e+00  2.744464e-01  2.765210e+00  -5.740613e-03  -3.007230e-01  2.012126e-03  5.587698e-03  3.813077e-05  -6.614400e-04  1.235186e-03  1.910721e-03  9.790601e-06  1.060859e-04  7.813352e-01  8.955246e-01  2.878013e-03  8.199708e-03  1.000120e+00  1.556724e+00
928  1.233496e-17  2.181111e-04  2.918316e+00  2.810056e+00  2.747206e-01  2.765224e+00  -5.715985e-03  -3.007381e-01  2.012185e-03  5.587525e-03  3.822184e-05  -6.614549e-04  1.237376e-03  1.912257e-03  9.819423e-06  1.062195e-04  7.812092e-01  8.954552e-01  2.880680e-03  8.201415e-03  1.000123e+00  1.556693e+00
929  1.235588e-17  2.184752e-04  2.921461e+00  2.813085e+00  2.749945e-01  2.765237e+00  -5.691440e-03  -3.007533e-01  2.012244e-03  5.587353e-03  3.831270e-05  -6.614698e-04  1.239566e-03  1.913794e-03  9.848272e-06  1.063531e-04  7.810833e-01  8.953857e-01  2.883344e-03  8.203122e-03  1.000126e+00  1.556662e+00
930  1.237577e-17  2.188390e-04  2.924606e+00  2.816114e+00  2.752681e-01  2.765250e+00  -5.666977e-03  -3.007684e-01  2.012303e-03  5.587181e-03  3.840337e-05  -6.614847e-04  1.241758e-03  1.915331e-03  9.877148e-06  1.064867e-04  7.809575e-01  8.953163e-01  2.886004e-03  8.204829e-03  1.000129e+00  1.556632e+00
931  1.239487e-17  2.192026e-04  2.927751e+00  2.819143e+00  2.755415e-01  2.765264e+00  -5.642597e-03  -3.007836e-01  2.012362e-03  5.587009e-03  3.849382e-05  -6.614994e-04  1.243952e-03  1.916869e-03  9.906050e-06  1.066202e-04  7.808318e-01  8.952469e-01  2.888661e-03  8.206535e-03  1.000132e+00  1.556601e+00
932  1.241340e-17  2.195660e-04  2.930895e+00  2.822172e+00  2.758145e-01  2.765277e+00  -5.618299e-03  -3.007987e-01  2.012420e-03  5.586838e-03  3.858408e-05  -6.615141e-04  1.246146e-03  1.918408e-03  9.934979e-06  1.067537e-04  7.807062e-01  8.951775e-01  2.891315e-03  8.208241e-03  1.000135e+00  1.556571e+00
933  1.243163e-17  2.199292e-04  2.934040e+00  2.825200e+00  2.760873e-01  2.765290e+00  -5.594084e-03  -3.008138e-01  2.012478e-03  5.586666e-03  3.867413e-05  -6.615288e-04  1.248342e-03  1.919947e-03  9.963934e-06  1.068873e-04  7.805807e-01  8.951080e-01  2.893966e-03  8.209946e-03  1.000138e+00  1.556540e+00
934  1.244977e-17  2.202922e-04  2.937185e+00  2.828229e+00  2.763598e-01  2.765304e+00  -5.569949e-03  -3.008290e-01  2.012535e-03  5.586496e-03  3.876398e-05  -6.615433e-04  1.250539e-03  1.921486e-03  9.992916e-06  1.070208e-04  7.804552e-01  8.950386e-01  2.896614e-03  8.211652e-03  1.000141e+00  1.556509e+00
935  1.246796e-17  2.206549e-04  2.940329e+00  2.831258e+00  2.766320e-01  2.765317e+00  -5.545897e-03  -3.008441e-01  2.012592e-03  5.586325e-03  3.885363e-05  -6.615578e-04  1.252737e-03  1.923026e-03  1.002192e-05  1.071542e-04  7.803299e-01  8.949692e-01  2.899258e-03  8.213357e-03  1.000144e+00  1.556479e+00
936  1.248617e-17  2.210175e-04  2.943474e+00  2.834286e+00  2.769039e-01  2.765331e+00  -5.521925e-03  -3.008593e-01  2.012649e-03  5.586155e-03  3.894309e-05  -6.615722e-04  1.254937e-03  1.924567e-03  1.005096e-05  1.072877e-04  7.802047e-01  8.948998e-01  2.901900e-03  8.215062e-03  1.000147e+00  1.556448e+00
937  1.250436e-17  2.213798e-04  2.946619e+00  2.837315e+00  2.771756e-01  2.765344e+00  -5.498035e-03  -3.008744e-01  2.012705e-03  5.585985e-03  3.903234e-05  -6.615866e-04  1.257137e-03  1.926108e-03  1.008002e-05  1.074212e-04  7.800796e-01  8.948304e-01  2.904538e-03  8.216767e-03  1.000150e+00  1.556418e+00
938  1.252248e-17  2.217419e-04  2.949764e+00  2.840343e+00  2.774470e-01  2.765357e+00  -5.474225e-03  -3.008896e-01  2.012761e-03  5.585815e-03  3.912140e-05  -6.616009e-04  1.259340e-03  1.927650e-03  1.010911e-05  1.075546e-04  7.799546e-01  8.947610e-01  2.907174e-03  8.218471e-03  1.000154e+00  1.556387e+00
939  1.254048e-17  2.221039e-04  2.952908e+00  2.843372e+00  2.777181e-01  2.765371e+00  -5.450495e-03  -3.009047e-01  2.012816e-03  5.585646e-03  3.921026e-05  -6.616151e-04  1.261543e-03  1.929192e-03  1.013822e-05  1.076880e-04  7.798297e-01  8.946916e-01  2.909806e-03  8.220175e-03  1.000157e+00  1.556357e+00
940  1.255833e-17  2.224655e-04  2.956053e+00  2.846400e+00  2.779890e-01  2.765384e+00  -5.426846e-03  -3.009199e-01  2.012872e-03  5.585477e-03  3.929892e-05  -6.616292e-04  1.263747e-03  1.930734e-03  1.016736e-05  1.078214e-04  7.797049e-01  8.946222e-01  2.912435e-03  8.221879e-03  1.000160e+00  1.556326e+00
941  1.257580e-17  2.228270e-04  2.959198e+00  2.849428e+00  2.782595e-01  2.765397e+00  -5.403277e-03  -3.009350e-01  2.012926e-03  5.585308e-03  3.938739e-05  -6.616433e-04  1.265953e-03  1.932278e-03  1.019653e-05  1.079548e-04  7.795802e-01  8.945528e-01  2.915061e-03  8.223582e-03  1.000163e+00  1.556295e+00
942  1.259293e-17  2.231883e-04  2.962343e+00  2.852457e+00  2.785298e-01  2.765411e+00  -5.379787e-03  -3.009502e-01  2.012981e-03  5.585139e-03  3.947566e-05  -6.616573e-04  1.268160e-03  1.933821e-03  1.022572e-05  1.080882e-04  7.794555e-01  8.944834e-01  2.917685e-03  8.225286e-03  1.000166e+00  1.556265e+00
943  1.260991e-17  2.235494e-04  2.965487e+00  2.855485e+00  2.787999e-01  2.765424e+00  -5.356377e-03  -3.009653e-01  2.013035e-03  5.584971e-03  3.956374e-05  -6.616712e-04  1.270368e-03  1.935366e-03  1.025494e-05  1.082216e-04  7.793310e-01  8.944140e-01  2.920305e-03  8.226989e-03  1.000169e+00  1.556234e+00
944  1.262690e-17  2.239102e-04  2.968632e+00  2.858513e+00  2.790697e-01  2.765437e+00  -5.333046e-03  -3.009804e-01  2.013089e-03  5.584803e-03  3.965162e-05  -6.616851e-04  1.272578e-03  1.936911e-03  1.028419e-05  1.083549e-04  7.792066e-01  8.943446e-01  2.922922e-03  8.228691e-03  1.000172e+00  1.556204e+00
945  1.264410e-17  2.242708e-04  2.971777e+00  2.861541e+00  2.793392e-01  2.765451e+00  -5.309793e-03  -3.009956e-01  2.013142e-03  5.584636e-03  3.973932e-05  -6.616988e-04  1.274789e-03  1.938456e-03  1.031346e-05  1.084883e-04  7.790823e-01  8.942752e-01  2.925537e-03  8.230394e-03  1.000175e+00  1.556173e+00
946  1.266167e-17  2.246313e-04  2.974922e+00  2.864569e+00  2.796084e-01  2.765464e+00  -5.286620e-03  -3.010107e-01  2.013195e-03  5.584468e-03  3.982682e-05  -6.617126e-04  1.277001e-03  1.940002e-03  1.034276e-05  1.086216e-04  7.789581e-01  8.942058e-01  2.928149e-03  8.232096e-03  1.000178e+00  1.556143e+00
947  1.268058e-17  2.249915e-04  2.978066e+00  2.867597e+00  2.798774e-01  2.765477e+00  -5.263524e-03  -3.010259e-01  2.013248e-03  5.584301e-03  3.991413e-05  -6.617262e-04  1.279214e-03  1.941548e-03  1.037208e-05  1.087549e-04  7.788340e-01  8.941364e-01  2.930757e-03  8.233798e-03  1.000181e+00  1.556112e+00
948  1.270195e-17  2.253514e-04  2.981211e+00  2.870625e+00  2.801462e-01  2.765491e+00  -5.240507e-03  -3.010410e-01  2.013300e-03  5.584135e-03  4.000125e-05  -6.617398e-04  1.281428e-03  1.943095e-03  1.040143e-05  1.088882e-04  7.787099e-01  8.940670e-01  2.933363e-03  8.235500e-03  1.000184e+00  1.556081e+00
949  1.272534e-17  2.257112e-04  2.984356e+00  2.873652e+00  2.804147e-01  2.765504e+00  -5.217568e-03  -3.010562e-01  2.013352e-03  5.583968e-03  4.008818e-05  -6.617533e-04  1.283644e-03  1.944643e-03  1.043081e-05  1.090214e-04  7.785860e-01  8.939976e-01  2.935966e-03  8.237201e-03  1.000187e+00  1.556051e+00
950  1.275027e-17  2.260708e-04  2.987501e+00  2.876680e+00  2.806829e-01  2.765518e+00  -5.194706e-03  -3.010713e-01  2.013404e-03  5.583802e-03  4.017493e-05  -6.617667e-04  1.285861e-03  1.946191e-03  1.046021e-05  1.091547e-04  7.784622e-01  8.939282e-01  2.938567e-03  8.238902e-03  1.000190e+00  1.556020e+00
951  1.277627e-17  2.264301e-04  2.990645e+00  2.879708e+00  2.809509e-01  2.765531e+00  -5.171922e-03  -3.010865e-01  2.013455e-03  5.583636e-03  4.026148e-05  -6.617801e-04  1.288079e-03  1.947739e-03  1.048964e-05  1.092879e-04  7.783385e-01  8.938588e-01  2.941164e-03  8.240603e-03  1.000193e+00  1.555990e+00
952  1.280286e-17  2.267893e-04  2.993790e+00  2.882736e+00  2.812186e-01  2.765544e+00  -5.149215e-03  -3.011016e-01  2.013506e-03  5.583471e-03  4.034785e-05  -6.617934e-04  1.290299e-03  1.949288e-03  1.051909e-05  1.094211e-04  7.782148e-01  8.937894e-01  2.943759e-03  8.242304e-03  1.000196e+00  1.555959e+00
953  1.282961e-17  2.271482e-04  2.996935e+00  2.885763e+00  2.814860e-01  2.765558e+00  -5.126584e-03  -3.011167e-01  2.013557e-03  5.583305e-03  4.043403e-05  -6.618066e-04  1.292520e-03  1.950838e-03  1.054857e-05  1.095543e-04  7.780913e-01  8.937200e-01  2.946351e-03  8.244004e-03  1.000199e+00  1.555929e+00
954  1.285651e-17  2.275069e-04  3.000079e+00  2.888791e+00  2.817533e-01  2.765571e+00  -5.104030e-03  -3.011319e-01  2.013607e-03  5.583140e-03  4.052003e-05  -6.618198e-04  1.294741e-03  1.952388e-03  1.057808e-05  1.096875e-04  7.779679e-01  8.936506e-01  2.948940e-03  8.245704e-03  1.000202e+00  1.555898e+00
955  1.288355e-17  2.278654e-04  3.003224e+00  2.891818e+00  2.820202e-01  2.765584e+00  -5.081553e-03  -3.011470e-01  2.013657e-03  5.582976e-03  4.060584e-05  -6.618329e-04  1.296965e-03  1.953939e-03  1.060761e-05  1.098207e-04  7.778446e-01  8.935812e-01  2.951527e-03  8.247404e-03  1.000205e+00  1.555867e+00
956  1.291063e-17  2.282237e-04  3.006369e+00  2.894845e+00  2.822870e-01  2.765598e+00  -5.059151e-03  -3.011622e-01  2.013707e-03  5.582811e-03  4.069147e-05  -6.618459e-04  1.299189e-03  1.955490e-03  1.063717e-05  1.099539e-04  7.777213e-01  8.935119e-01  2.954111e-03  8.249104e-03  1.000208e+00  1.555837e+00
957  1.293768e-17  2.285818e-04  3.009514e+00  2.897873e+00  2.825534e-01  2.765611e+00  -5.036825e-03  -3.011773e-01  2.013757e-03  5.582647e-03  4.077692e-05  -6.618589e-04  1.301415e-03  1.957042e-03  1.066675e-05  1.100870e-04  7.775982e-01  8.934425e-01  2.956692e-03  8.250803e-03  1.000211e+00  1.555806e+00
958  1.296461e-17  2.289397e-04  3.012658e+00  2.900900e+00  2.828197e-01  2.765624e+00  -5.014575e-03  -3.011925e-01  2.013806e-03  5.582483e-03  4.086218e-05  -6.618717e-04  1.303641e-03  1.958594e-03  1.069636e-05  1.102202e-04  7.774751e-01  8.933731e-01  2.959270e-03  8.252502e-03  1.000214e+00  1.555776e+00
959  1.299134e-17  2.292973e-04  3.015803e+00  2.903927e+00  2.830856e-01  2.765638e+00  -4.992400e-03  -3.012076e-01  2.013854e-03  5.582320e-03  4.094726e-05  -6.618846e-04  1.305870e-03  1.960147e-03  1.072599e-05  1.103533e-04  7.773522e-01  8.933037e-01  2.961846e-03  8.254201e-03  1.000217e+00  1.555745e+00
960  1.301737e-17  2.296548e-04  3.018948e+00  2.906954e+00  2.833514e-01  2.765651e+00  -4.970301e-03  -3.012228e-01  2.013903e-03  5.582157e-03  4.103216e-05  -6.618973e-04  1.308099e-03  1.961700e-03  1.075565e-05  1.104864e-04  7.772294e-01  8.932343e-01  2.964420e-03  8.255899e-03  1.000220e+00  1.555714e+00
961  1.304227e-17  2.300120e-04  3.022093e+00  2.909981e+00  2.836169e-01  2.765664e+00  -4.948276e-03  -3.012379e-01  2.013951e-03  5.581994e-03  4.111688e-05  -6.619100e-04  1.310329e-03  1.963254e-03  1.078534e-05  1.106195e-04  7.771066e-01  8.931650e-01  2.966990e-03  8.257598e-03  1.000223e+00  1.555684e+00
962  1.306623e-17  2.303690e-04  3.025237e+00  2.913008e+00  2.838822e-01  2.765678e+00  -4.926325e-03  -3.012530e-01  2.013999e-03  5.581831e-03  4.120142e-05  -6.619226e-04  1.312561e-03  1.964809e-03  1.081505e-05  1.107525e-04  7.769840e-01  8.930956e-01  2.969559e-03  8.259296e-03  1.000226e+00  1.555653e+00
963  1.308944e-17  2.307258e-04  3.028382e+00  2.916035e+00  2.841472e-01  2.765691e+00  -4.904449e-03  -3.012682e-01  2.014046e-03  5.581669e-03  4.128578e-05  -6.619351e-04  1.314794e-03  1.966363e-03  1.084479e-05  1.108856e-04  7.768614e-01  8.930262e-01  2.972124e-03  8.260993e-03  1.000229e+00  1.555623e+00
964  1.311210e-17  2.310824e-04  3.031527e+00  2.919062e+00  2.844120e-01  2.765704e+00  -4.882647e-03  -3.012833e-01  2.014094e-03  5.581507e-03  4.136997e-05  -6.619476e-04  1.317028e-03  1.967919e-03  1.087456e-05  1.110186e-04  7.767390e-01  8.929569e-01  2.974687e-03  8.262691e-03  1.000232e+00  1.555592e+00
965  1.313441e-17  2.314388e-04  3.034672e+00  2.922089e+00  2.846765e-01  2.765718e+00  -4.860918e-03  -3.012985e-01  2.014140e-03  5.581345e-03  4.145397e-05  -6.619599e-04  1.319264e-03  1.969475e-03  1.090435e-05  1.111516e-04  7.766166e-01  8.928875e-01  2.977248e-03  8.264388e-03  1.000235e+00  1.555562e+00
966  1.315672e-17  2.317949e-04  3.037816e+00  2.925116e+00  2.849409e-01  2.765731e+00  -4.839263e-03  -3.013136e-01  2.014187e-03  5.581183e-03  4.153780e-05  -6.619723e-04  1.321501e-03  1.971032e-03  1.093416e-05  1.112847e-04  7.764944e-01  8.928181e-01  2.979806e-03  8.266085e-03  1.000238e+00  1.555531e+00
967  1.318105e-17  2.321509e-04  3.040961e+00  2.928142e+00  2.852050e-01  2.765744e+00  -4.817681e-03  -3.013288e-01  2.014233e-03  5.581022e-03  4.162146e-05  -6.619845e-04  1.323739e-03  1.972589e-03  1.096400e-05  1.114177e-04  7.763722e-01  8.927488e-01  2.982362e-03  8.267781e-03  1.000241e+00  1.555500e+00
968  1.320760e-17  2.325066e-04  3.044106e+00  2.931169e+00  2.854688e-01  2.765758e+00  -4.796173e-03  -3.013439e-01  2.014279e-03  5.580861e-03  4.170494e-05  -6.619967e-04  1.325978e-03  1.974146e-03  1.099387e-05  1.115506e-04  7.762501e-01  8.926794e-01  2.984915e-03  8.269478e-03  1.000244e+00  1.555470e+00
969  1.323595e-17  2.328621e-04  3.047251e+00  2.934196e+00  2.857324e-01  2.765771e+00  -4.774737e-03  -3.013591e-01  2.014325e-03  5.580701e-03  4.178824e-05  -6.620088e-04  1.328218e-03  1.975704e-03  1.102376e-05  1.116836e-04  7.761282e-01  8.926100e-01  2.987466e-03  8.271174e-03  1.000247e+00  1.555439e+00
970  1.326566e-17  2.332175e-04  3.050395e+00  2.937222e+00  2.859958e-01  2.765784e+00  -4.753373e-03  -3.013742e-01  2.014370e-03  5.580540e-03  4.187137e-05  -6.620209e-04  1.330460e-03  1.977263e-03  1.105368e-05  1.118165e-04  7.760063e-01  8.925407e-01  2.990014e-03  8.272870e-03  1.000250e+00  1.555409e+00
971  1.329629e-17  2.335726e-04  3.053540e+00  2.940248e+00  2.862590e-01  2.765798e+00  -4.732082e-03  -3.013893e-01  2.014416e-03  5.580380e-03  4.195433e-05  -6.620328e-04  1.332702e-03  1.978822e-03  1.108362e-05  1.119495e-04  7.758845e-01  8.924713e-01  2.992560e-03  8.274565e-03  1.000253e+00  1.555378e+00
972  1.332741e-17  2.339274e-04  3.056685e+00  2.943275e+00  2.865220e-01  2.765811e+00  -4.710862e-03  -3.014045e-01  2.014460e-03  5.580221e-03  4.203711e-05  -6.620447e-04  1.334946e-03  1.980382e-03  1.111359e-05  1.120824e-04  7.757628e-01  8.924020e-01  2.995104e-03  8.276261e-03  1.000256e+00  1.555348e+00
973  1.335893e-17  2.342821e-04  3.059829e+00  2.946301e+00  2.867847e-01  2.765824e+00  -4.689715e-03  -3.014196e-01  2.014505e-03  5.580061e-03  4.211973e-05  -6.620566e-04  1.337192e-03  1.981942e-03  1.114358e-05  1.122153e-04  7.756413e-01  8.923326e-01  2.997645e-03  8.277956e-03  1.000259e+00  1.555317e+00
974  1.339168e-17  2.346366e-04  3.062974e+00  2.949327e+00  2.870472e-01  2.765838e+00  -4.668639e-03  -3.014348e-01  2.014549e-03  5.579902e-03  4.220217e-05  -6.620683e-04  1.339438e-03  1.983503e-03  1.117360e-05  1.123482e-04  7.755198e-01  8.922632e-01  3.000184e-03  8.279650e-03  1.000262e+00  1.555286e+00
975  1.342549e-17  2.349908e-04  3.066119e+00  2.952354e+00  2.873095e-01  2.765851e+00  -4.647634e-03  -3.014499e-01  2.014593e-03  5.579743e-03  4.228444e-05  -6.620800e-04  1.341686e-03  1.985064e-03  1.120365e-05  1.124810e-04  7.753984e-01  8.921939e-01  3.002721e-03  8.281345e-03  1.000265e+00  1.555256e+00
976  1.346013e-17  2.353449e-04  3.069264e+00  2.955380e+00  2.875715e-01  2.765864e+00  -4.626700e-03  -3.014651e-01  2.014637e-03  5.579585e-03  4.236654e-05  -6.620916e-04  1.343935e-03  1.986626e-03  1.123372e-05  1.126139e-04  7.752771e-01  8.921245e-01  3.005256e-03  8.283039e-03  1.000268e+00  1.555225e+00
977  1.349535e-17  2.356987e-04  3.072408e+00  2.958406e+00  2.878333e-01  2.765878e+00  -4.605837e-03  -3.014802e-01  2.014680e-03  5.579426e-03  4.244848e-05  -6.621032e-04  1.346185e-03  1.988189e-03  1.126381e-05  1.127467e-04  7.751559e-01  8.920552e-01  3.007788e-03  8.284733e-03  1.000271e+00  1.555195e+00
978  1.353090e-17  2.360523e-04  3.075553e+00  2.961432e+00  2.880950e-01  2.765891e+00  -4.585044e-03  -3.014954e-01  2.014723e-03  5.579269e-03  4.253024e-05  -6.621147e-04  1.348436e-03  1.989752e-03  1.129393e-05  1.128796e-04  7.750348e-01  8.919858e-01  3.010318e-03  8.286427e-03  1.000274e+00  1.555164e+00
979  1.356654e-17  2.364057e-04  3.078698e+00  2.964458e+00  2.883564e-01  2.765904e+00  -4.564321e-03  -3.015105e-01  2.014766e-03  5.579111e-03  4.261184e-05  -6.621261e-04  1.350688e-03  1.991315e-03  1.132408e-05  1.130124e-04  7.749138e-01  8.919165e-01  3.012845e-03  8.288120e-03  1.000277e+00  1.555134e+00
980  1.360211e-17  2.367589e-04  3.081843e+00  2.967484e+00  2.886175e-01  2.765918e+00  -4.543669e-03  -3.015257e-01  2.014809e-03  5.578953e-03  4.269328e-05  -6.621374e-04  1.352942e-03  1.992879e-03  1.135425e-05  1.131452e-04  7.747929e-01  8.918471e-01  3.015371e-03  8.289813e-03  1.000279e+00  1.555103e+00
981  1.363761e-17  2.371119e-04  3.084987e+00  2.970509e+00  2.888785e-01  2.765931e+00  -4.523086e-03  -3.015408e-01  2.014851e-03  5.578796e-03  4.277454e-05  -6.621487e-04  1.355197e-03  1.994444e-03  1.138444e-05  1.132780e-04  7.746721e-01  8.917778e-01  3.017894e-03  8.291506e-03  1.000282e+00  1.555072e+00
982  1.367308e-17  2.374646e-04  3.088132e+00  2.973535e+00  2.891393e-01  2.765944e+00  -4.502572e-03  -3.015559e-01  2.014893e-03  5.578640e-03  4.285564e-05  -6.621599e-04  1.357453e-03  1.996009e-03  1.141467e-05  1.134107e-04  7.745514e-01  8.917085e-01  3.020415e-03  8.293199e-03  1.000285e+00  1.555042e+00
983  1.370853e-17  2.378172e-04  3.091277e+00  2.976561e+00  2.893998e-01  2.765958e+00  -4.482128e-03  -3.015711e-01  2.014935e-03  5.578483e-03  4.293658e-05  -6.621710e-04  1.359711e-03  1.997574e-03  1.144491e-05  1.135435e-04  7.744308e-01  8.916391e-01  3.022934e-03  8.294891e-03  1.000288e+00  1.555011e+00
984  1.374398e-17  2.381695e-04  3.094422e+00  2.979587e+00  2.896601e-01  2.765971e+00  -4.461753e-03  -3.015862e-01  2.014976e-03  5.578327e-03  4.301735e-05  -6.621821e-04  1.361969e-03  1.999141e-03  1.147519e-05  1.136762e-04  7.743102e-01  8.915698e-01  3.025451e-03  8.296583e-03  1.000291e+00  1.554981e+00
985  1.377945e-17  2.385216e-04  3.097566e+00  2.982612e+00  2.899202e-01  2.765984e+00  -4.441446e-03  -3.016014e-01  2.015017e-03  5.578171e-03  4.309796e-05  -6.621931e-04  1.364229e-03  2.000707e-03  1.150548e-05  1.138089e-04  7.741898e-01  8.915004e-01  3.027965e-03  8.298275e-03  1.000294e+00  1.554950e+00
986  1.381495e-17  2.388735e-04  3.100711e+00  2.985638e+00  2.901801e-01  2.765998e+00  -4.421208e-03  -3.016165e-01  2.015058e-03  5.578015e-03  4.317840e-05  -6.622040e-04  1.366490e-03  2.002274e-03  1.153581e-05  1.139416e-04  7.740695e-01  8.914311e-01  3.030478e-03  8.299967e-03  1.000297e+00  1.554920e+00
987  1.385050e-17  2.392252e-04  3.103856e+00  2.988663e+00  2.904398e-01  2.766011e+00  -4.401038e-03  -3.016317e-01  2.015099e-03  5.577860e-03  4.325869e-05  -6.622149e-04  1.368752e-03  2.003842e-03  1.156615e-05  1.140743e-04  7.739492e-01  8.913618e-01  3.032989e-03  8.301658e-03  1.000300e+00  1.554889e+00
988  1.388611e-17  2.395767e-04  3.107001e+00  2.991689e+00  2.906993e-01  2.766024e+00  -4.380936e-03  -3.016468e-01  2.015139e-03  5.577705e-03  4.333881e-05  -6.622257e-04  1.371015e-03  2.005410e-03  1.159653e-05  1.142070e-04  7.738291e-01  8.912924e-01  3.035497e-03  8.303349e-03  1.000303e+00  1.554858e+00
989  1.392174e-17  2.399280e-04  3.110145e+00  2.994714e+00  2.909586e-01  2.766038e+00  -4.360902e-03  -3.016620e-01  2.015179e-03  5.577550e-03  4.341877e-05  -6.622364e-04  1.373280e-03  2.006979e-03  1.162692e-05  1.143396e-04  7.737090e-01  8.912231e-01  3.038003e-03  8.305040e-03  1.000306e+00  1.554828e+00
990  1.395738e-17  2.402791e-04  3.113290e+00  2.997739e+00  2.912177e-01  2.766051e+00  -4.340935e-03  -3.016771e-01  2.015219e-03  5.577396e-03  4.349858e-05  -6.622470e-04  1.375546e-03  2.008549e-03  1.165735e-05  1.144723e-04  7.735891e-01  8.911538e-01  3.040508e-03  8.306730e-03  1.000309e+00  1.554797e+00
991  1.399302e-17  2.406299e-04  3.116435e+00  3.000764e+00  2.914766e-01  2.766064e+00  -4.321035e-03  -3.016922e-01  2.015259e-03  5.577242e-03  4.357822e-05  -6.622576e-04  1.377813e-03  2.010119e-03  1.168780e-05  1.146049e-04  7.734692e-01  8.910845e-01  3.043010e-03  8.308420e-03  1.000312e+00  1.554767e+00
992  1.402862e-17  2.409806e-04  3.119579e+00  3.003789e+00  2.917352e-01  2.766078e+00  -4.301203e-03  -3.017074e-01  2.015298e-03  5.577088e-03  4.365771e-05  -6.622681e-04  1.380081e-03  2.011689e-03  1.171827e-05  1.147375e-04  7.733495e-01  8.910151e-01  3.045510e-03  8.310110e-03  1.000315e+00  1.554736e+00
993  1.406418e-17  2.413310e-04  3.122724e+00  3.006815e+00  2.919937e-01  2.766091e+00  -4.281437e-03  -3.017225e-01  2.015337e-03  5.576934e-03  4.373703e-05  -6.622785e-04  1.382350e-03  2.013260e-03  1.174877e-05  1.148701e-04  7.732298e-01  8.909458e-01  3.048009e-03  8.311800e-03  1.000318e+00  1.554706e+00
994  1.409971e-17  2.416812e-04  3.125869e+00  3.009840e+00  2.922520e-01  2.766104e+00  -4.261737e-03  -3.017377e-01  2.015376e-03  5.576781e-03  4.381620e-05  -6.622889e-04  1.384621e-03  2.014831e-03  1.177929e-05  1.150027e-04  7.731103e-01  8.908765e-01  3.050505e-03  8.313490e-03  1.000321e+00  1.554675e+00
995  1.413526e-17  2.420312e-04  3.129014e+00  3.012865e+00  2.925100e-01  2.766118e+00  -4.242104e-03  -3.017528e-01  2.015415e-03  5.576628e-03  4.389521e-05  -6.622992e-04  1.386893e-03  2.016403e-03  1.180984e-05  1.151353e-04  7.729908e-01  8.908072e-01  3.053000e-03  8.315179e-03  1.000324e+00  1.554644e+00
996  1.417081e-17  2.423810e-04  3.132158e+00  3.015889e+00  2.927679e-01  2.766131e+00  -4.222537e-03  -3.017680e-01  2.015453e-03  5.576475e-03  4.397407e-05  -6.623094e-04  1.389166e-03  2.017976e-03  1.184041e-05  1.152678e-04  7.728714e-01  8.907378e-01  3.055492e-03  8.316868e-03  1.000326e+00  1.554614e+00
997  1.420637e-17  2.427306e-04  3.135303e+00  3.018914e+00  2.930256e-01  2.766144e+00  -4.203035e-03  -3.017831e-01  2.015491e-03  5.576323e-03  4.405277e-05  -6.623196e-04  1.391440e-03  2.019549e-03  1.187101e-05  1.154004e-04  7.727521e-01  8.906685e-01  3.057983e-03  8.318556e-03  1.000329e+00  1.554583e+00
998  1.424193e-17  2.430799e-04  3.138448e+00  3.021939e+00  2.932831e-01  2.766158e+00  -4.183599e-03  -3.017983e-01  2.015529e-03  5.576171e-03  4.413132e-05  -6.623297e-04  1.393715e-03  2.021123e-03  1.190163e-05  1.155329e-04  7.726329e-01  8.905992e-01  3.060472e-03  8.320245e-03  1.000332e+00  1.554553e+00
999  1.427749e-17  2.434291e-04  3.141593e+00  3.024964e+00  2.935403e-01  2.766171e+00  -4.164229e-03  -3.018134e-01  2.015567e-03  5.576019e-03  4.420971e-05  -6.623397e-04  1.395992e-03  2.022697e-03  1.193228e-05  1.156654e-04  7.725138e-01  8.905299e-01  3.062959e-03  8.321933e-03  1.000335e+00  1.554522e+00


==> data/timeDomainTrajectories/delta_KAN.dat <==
t	0	1	2	3	4	5	6	7
0	0.4083737	-0.44633812	-0.5701567	0.107666135	0.46062303	-0.17102104	1.0104314	0.38841283
0.01	0.40802193	-0.44845703	-0.5732276	0.11224109	0.45938563	-0.17981166	1.008326	0.393196
0.02	0.407655	-0.45053986	-0.57624453	0.116806984	0.45814633	-0.18853208	1.006203	0.3979571
0.03	0.40727413	-0.45258677	-0.57920665	0.12136394	0.4569049	-0.19718292	1.0040625	0.40269566
0.04	0.4068787	-0.45459786	-0.58211464	0.12591189	0.45566225	-0.20576435	1.0019062	0.40741217
0.05	0.40646935	-0.45657346	-0.58496886	0.13045126	0.45441914	-0.21427613	0.9997344	0.412107
0.06	0.406047	-0.4585137	-0.5877696	0.13498181	0.45317578	-0.2227183	0.9975487	0.4167813
0.07	0.40561163	-0.46041882	-0.5905163	0.13950318	0.45193267	-0.23109108	0.9953493	0.42143404
0.08	0.40516365	-0.46228892	-0.5932094	0.14401603	0.45069027	-0.2393943	0.99313736	0.42606556
0.09	0.40470278	-0.46412408	-0.5958492	0.14851975	0.44944918	-0.24762797	0.99091256	0.43067598
0.1	0.40423	-0.46592456	-0.5984355	0.15301406	0.44820952	-0.2557922	0.98867726	0.43526554
0.11	0.4037454	-0.46769035	-0.60096854	0.15750015	0.44697142	-0.2638868	0.9864305	0.43983495
0.12	0.40324903	-0.46942177	-0.60344845	0.16197658	0.44573605	-0.27191216	0.9841732	0.44438303
0.13	0.40274084	-0.47111833	-0.60587513	0.16644359	0.44450247	-0.27986732	0.98190606	0.4489106
0.14	0.40222132	-0.47278035	-0.60824853	0.17090166	0.44327164	-0.28775355	0.9796294	0.45341766
0.15	0.40169036	-0.47440857	-0.6105689	0.17534965	0.44204354	-0.2955697	0.9773431	0.45790374
0.16	0.40114796	-0.47600207	-0.6128365	0.17978841	0.44081855	-0.30331635	0.9750477	0.46236932
0.17	0.40059435	-0.4775616	-0.61505085	0.18421721	0.43959653	-0.31099325	0.9727433	0.46681416
0.18	0.40003002	-0.47908685	-0.6172126	0.18863577	0.43837774	-0.3186005	0.9704305	0.4712379
0.19	0.399454	-0.48057836	-0.61932135	0.19304466	0.43716216	-0.32613835	0.9681089	0.47564077
0.2	0.3988676	-0.4820356	-0.62137765	0.19744247	0.43594933	-0.33360606	0.9657792	0.48002303
0.21	0.39826977	-0.48345897	-0.6233814	0.20183015	0.43474078	-0.34100404	0.96344113	0.48438406
0.22	0.39766133	-0.484849	-0.6253323	0.20620763	0.43353486	-0.3483324	0.9610952	0.48872387
0.23	0.39704156	-0.48620486	-0.6272313	0.21057343	0.43233263	-0.3555909	0.95874107	0.49304235
0.24	0.39641094	-0.48752713	-0.6290775	0.21492839	0.4311334	-0.36278006	0.95637834	0.49733973
0.25	0.3957696	-0.48881602	-0.6308717	0.21927202	0.42993772	-0.36989865	0.95400774	0.50161505
0.26	0.3951168	-0.49007133	-0.6326139	0.2236039	0.4287454	-0.3769479	0.9516288	0.50586855
0.27	0.3944534	-0.49129352	-0.63430417	0.22792453	0.4275564	-0.38392746	0.9492419	0.51010036
0.28	0.39377868	-0.49248213	-0.6359428	0.23223293	0.42637074	-0.3908367	0.9468471	0.51431024
0.29	0.39309323	-0.49363768	-0.6375296	0.23652935	0.42518806	-0.3976766	0.94444346	0.5184983
0.3	0.39239633	-0.4947605	-0.6390649	0.24081373	0.42400837	-0.40444618	0.9420316	0.5226637
0.31	0.39168918	-0.49584985	-0.64054894	0.24508488	0.42283177	-0.41114613	0.9396112	0.52680707
0.32	0.39097035	-0.49690637	-0.64198136	0.24934405	0.4216584	-0.41777632	0.9371822	0.5309278
0.33	0.39024067	-0.49793023	-0.64336306	0.25358963	0.42048776	-0.42433614	0.93474543	0.53502584
0.34	0.38950014	-0.49892104	-0.64469385	0.25782263	0.41932034	-0.43082637	0.93229914	0.5391015
0.35	0.3887483	-0.4998796	-0.6459736	0.26204205	0.4181553	-0.43724668	0.92984474	0.54315364
0.36	0.3879856	-0.50080556	-0.6472026	0.2662487	0.41699374	-0.4435967	0.9273815	0.54718256
0.37	0.38721228	-0.50169885	-0.6483817	0.27044123	0.41583455	-0.4498772	0.92490935	0.5511893
0.38	0.38642812	-0.50255996	-0.64951	0.27462035	0.4146787	-0.45608717	0.92242897	0.55517256
0.39	0.385633	-0.5033884	-0.6505882	0.2787853	0.41352558	-0.46222746	0.91993904	0.5591321
0.4	0.3848269	-0.5041851	-0.65161675	0.2829358	0.41237497	-0.46829736	0.91744125	0.56306815
0.41	0.38401043	-0.5049493	-0.652595	0.28707272	0.41122735	-0.47429737	0.9149338	0.5669811
0.42	0.38318312	-0.5056814	-0.6535237	0.2911955	0.41008246	-0.4802269	0.91241753	0.57087076
0.43	0.3823458	-0.50638163	-0.6544023	0.29530382	0.4089409	-0.4860865	0.90989316	0.5747366
0.44	0.3814975	-0.5070497	-0.6552316	0.29939753	0.407802	-0.4918757	0.90735996	0.57857835
0.45	0.38063872	-0.50768626	-0.6560118	0.3034764	0.40666604	-0.4975947	0.90481853	0.582397
0.46	0.37977052	-0.508291	-0.6567429	0.30754048	0.4055332	-0.5032437	0.9022678	0.58619106
0.47	0.37889147	-0.5088638	-0.6574246	0.31158972	0.40440416	-0.5088221	0.8997092	0.5899619
0.48	0.37800288	-0.50940496	-0.6580575	0.3156246	0.40327716	-0.5143301	0.89714265	0.5937089
0.49	0.37710416	-0.50991464	-0.65864193	0.31964374	0.4021541	-0.5197677	0.8945675	0.5974319
0.5	0.37619603	-0.5103928	-0.6591773	0.3236481	0.40103436	-0.5251352	0.8919847	0.60113037
0.51	0.37527776	-0.5108392	-0.65966463	0.32763714	0.39991748	-0.5304322	0.8893937	0.6048051
0.52	0.37435055	-0.5112551	-0.66010344	0.33161104	0.39880466	-0.53565854	0.8867947	0.60845625
0.53	0.37341356	-0.51163936	-0.6604944	0.33556938	0.39769506	-0.5408149	0.88418806	0.61208284
0.54	0.37246716	-0.511992	-0.6608371	0.3395123	0.3965894	-0.5459006	0.8815745	0.6156857
0.55	0.37151158	-0.51231396	-0.66113216	0.34343934	0.39548743	-0.5509161	0.87895286	0.6192647
0.56	0.3705474	-0.5126052	-0.66137946	0.34735066	0.39438868	-0.5558609	0.87632406	0.6228193
0.57	0.3695737	-0.51286507	-0.66157943	0.35124642	0.39329457	-0.5607358	0.87368834	0.6263491
0.58	0.3685918	-0.5130945	-0.6617318	0.35512632	0.3922038	-0.56554025	0.8710456	0.6298553
0.59	0.3676008	-0.5132931	-0.66183734	0.35899007	0.39111698	-0.57027406	0.86839676	0.63333714
0.6	0.36660105	-0.513461	-0.6618959	0.3628379	0.39003432	-0.5749379	0.86573994	0.6367948
0.61	0.36559302	-0.51359874	-0.6619077	0.36666918	0.38895547	-0.5795316	0.8630774	0.6402279
0.62	0.3645764	-0.5137062	-0.66187286	0.37048447	0.38788128	-0.58405477	0.86040866	0.6436368
0.63	0.3635515	-0.5137834	-0.661792	0.3742833	0.38681102	-0.5885082	0.8577335	0.6470213
0.64	0.3625183	-0.51383054	-0.6616647	0.37806606	0.38574505	-0.59289145	0.855052	0.6503812
0.65	0.36147738	-0.51384807	-0.6614916	0.38183212	0.38468325	-0.59720504	0.8523654	0.65371656
0.66	0.36042833	-0.51383555	-0.66127306	0.38558078	0.3836261	-0.60144824	0.84967256	0.65702736
0.67	0.35937095	-0.5137933	-0.6610088	0.38931346	0.3825729	-0.6056222	0.8469738	0.6603141
0.68	0.358306	-0.5137216	-0.66069895	0.39302862	0.38152444	-0.60972655	0.8442699	0.6635765
0.69	0.357233	-0.5136206	-0.6603444	0.39672732	0.3804803	-0.6137608	0.8415599	0.6668141
0.7	0.35615212	-0.5134902	-0.65994483	0.40040863	0.37944055	-0.617726	0.83884525	0.6700269
0.71	0.35506374	-0.51333064	-0.65950054	0.404073	0.3784057	-0.6216215	0.836125	0.67321527
0.72	0.35396826	-0.5131424	-0.65901196	0.40771985	0.37737477	-0.6254483	0.83340025	0.6763785
0.73	0.35286444	-0.5129257	-0.6584793	0.41134882	0.37634826	-0.62920535	0.8306707	0.67951727
0.74	0.3517536	-0.51267964	-0.65790266	0.41496098	0.3753271	-0.63289374	0.8279358	0.6826309
0.75	0.3506354	-0.5124054	-0.6572826	0.41855514	0.37431002	-0.636513	0.8251966	0.6857203
0.76	0.34950948	-0.51210296	-0.6566182	0.42213142	0.37329698	-0.6400637	0.8224534	0.6887852
0.77	0.3483762	-0.5117723	-0.6559111	0.4256903	0.3722893	-0.643546	0.81970453	0.69182456
0.78	0.34723586	-0.51141304	-0.6551606	0.42923093	0.3712858	-0.64695954	0.8169519	0.6948391
0.79	0.34608865	-0.51102656	-0.65436745	0.4327531	0.37028718	-0.6503049	0.8141955	0.69782877
0.8	0.34493357	-0.51061213	-0.6535317	0.43625748	0.3692931	-0.6535821	0.81143486	0.7007936
0.81	0.34377146	-0.51016986	-0.6526536	0.43974376	0.36830306	-0.6567911	0.8086698	0.7037337
0.82	0.3426028	-0.5097002	-0.65173286	0.44321144	0.36731803	-0.6599324	0.8059006	0.7066487
0.83	0.3414268	-0.50920355	-0.65077	0.4466604	0.36633813	-0.6630059	0.8031286	0.70953846
0.84	0.34024382	-0.5086794	-0.649766	0.45009136	0.3653621	-0.6660118	0.80035186	0.7124034
0.85	0.33905417	-0.5081282	-0.6487198	0.45350373	0.36439115	-0.66894996	0.79757214	0.7152436
0.86	0.3378579	-0.5075497	-0.64763206	0.45689702	0.36342436	-0.6718209	0.7947887	0.71805847
0.87	0.3366542	-0.5069449	-0.6465036	0.4602716	0.3624624	-0.6746245	0.7920015	0.72084796
0.88	0.33544433	-0.5063129	-0.64533365	0.46362746	0.3615052	-0.6773612	0.78921175	0.72361314
0.89	0.3342275	-0.50565434	-0.6441227	0.4669639	0.36055303	-0.6800314	0.7864183	0.7263526
0.9	0.33300453	-0.50496984	-0.64287156	0.47028196	0.35960513	-0.6826344	0.78362226	0.72906756
0.91	0.3317746	-0.5042585	-0.6415797	0.47358024	0.358662	-0.6851706	0.7808229	0.7317568
0.92	0.3305384	-0.5035206	-0.64024746	0.47686005	0.35772383	-0.68764085	0.77802014	0.7344215
0.93	0.32929605	-0.50275683	-0.63887477	0.48012006	0.35679024	-0.6900444	0.77521527	0.7370615
0.94	0.32804698	-0.5019669	-0.6374622	0.48336112	0.3558613	-0.6923821	0.7724074	0.739676
0.95	0.32679242	-0.5011518	-0.63600975	0.48658228	0.35493767	-0.6946538	0.76959765	0.74226606
0.96	0.32553136	-0.50030977	-0.63451767	0.48978472	0.3540185	-0.6968593	0.7667843	0.74483
0.97	0.32426405	-0.49944267	-0.632986	0.49296725	0.35310364	-0.6989994	0.7639692	0.74736977
0.98	0.322991	-0.49854958	-0.6314153	0.4961301	0.3521945	-0.70107365	0.7611519	0.7498845
0.99	0.32171184	-0.4976313	-0.62980515	0.49927366	0.35128957	-0.7030827	0.7583327	0.7523742
1	0.32042724	-0.4966875	-0.62815595	0.50239706	0.35039032	-0.7050267	0.7555109	0.75483906
1.01	0.31913686	-0.4957186	-0.6264684	0.5055015	0.34949535	-0.7069059	0.75268817	0.7572787
1.02	0.31784075	-0.4947242	-0.6247417	0.5085856	0.3486057	-0.70871955	0.7498623	0.75969326
1.03	0.3165391	-0.49370483	-0.6229767	0.51164985	0.34772086	-0.7104689	0.74703574	0.7620833
1.04	0.31523198	-0.49266046	-0.6211735	0.5146942	0.34684116	-0.71215373	0.74420714	0.7644483
1.05	0.31391943	-0.49159116	-0.6193322	0.5177188	0.34596658	-0.7137742	0.7413775	0.7667885
1.06	0.31260157	-0.49049723	-0.61745286	0.520723	0.3450967	-0.7153303	0.73854613	0.7691033
1.07	0.31127816	-0.48937845	-0.6155356	0.5237074	0.34423196	-0.71682286	0.73571336	0.77139366
1.08	0.30995023	-0.48823503	-0.61358094	0.5266715	0.34337264	-0.71825105	0.7328794	0.7736589
1.09	0.3086173	-0.4870678	-0.61158913	0.52961516	0.34251815	-0.7196162	0.7300441	0.77589977
1.1	0.30727905	-0.4858756	-0.60955954	0.532539	0.34166926	-0.7209175	0.7272092	0.7781153
1.11	0.30593657	-0.4846597	-0.60749346	0.53544235	0.34082502	-0.7221552	0.724372	0.78030646
1.12	0.30458868	-0.4834194	-0.6053907	0.53832495	0.3399865	-0.7233302	0.72153485	0.7824725
1.13	0.30323714	-0.48215538	-0.6032506	0.5411875	0.33915317	-0.7244423	0.71869695	0.78461397
1.14	0.30187976	-0.4808679	-0.601075	0.54402983	0.33832538	-0.72549194	0.7158582	0.7867302
1.15	0.30051893	-0.47955632	-0.5988626	0.5468509	0.33750224	-0.7264791	0.71301925	0.7888223
1.16	0.29915303	-0.47822124	-0.5966147	0.54965174	0.33668524	-0.7274039	0.71017945	0.79088855
1.17	0.29778343	-0.4768627	-0.5943301	0.55243194	0.3358726	-0.72826636	0.7073394	0.7929306
1.18	0.29640955	-0.47548097	-0.5920116	0.55519104	0.33506626	-0.72906756	0.70449996	0.79494774
1.19	0.29503125	-0.47407645	-0.5896566	0.55792975	0.33426493	-0.7298069	0.7016604	0.7969403
1.2	0.29364967	-0.4726484	-0.5872666	0.560647	0.3334691	-0.7304848	0.6988199	0.7989081
1.21	0.29226363	-0.47119817	-0.5848418	0.5633439	0.33267903	-0.7311019	0.6959802	0.80085063
1.22	0.29087424	-0.46972468	-0.582383	0.56601965	0.33189416	-0.7316574	0.6931406	0.80276906
1.23	0.28948057	-0.46822926	-0.5798892	0.5686743	0.33111465	-0.7321526	0.6903014	0.80466175
1.24	0.28808397	-0.46671137	-0.57736146	0.5713078	0.33034056	-0.7325877	0.68746257	0.8065306
1.25	0.28668302	-0.46517098	-0.57479984	0.5739198	0.32957232	-0.7329621	0.6846242	0.8083745
1.26	0.2852791	-0.46360895	-0.5722041	0.5765114	0.3288095	-0.7332762	0.6817858	0.81019306
1.27	0.28387165	-0.46202528	-0.56957567	0.5790808	0.32805252	-0.7335313	0.67894804	0.8119868
1.28	0.282461	-0.4604193	-0.5669141	0.5816288	0.3273006	-0.7337264	0.67611146	0.8137561
1.29	0.2810468	-0.45879212	-0.56421924	0.58415604	0.32655448	-0.73386216	0.67327535	0.81550086
1.3	0.27962983	-0.45714426	-0.56149143	0.5866616	0.32581413	-0.73393893	0.6704407	0.81721973
1.31	0.27820963	-0.45547473	-0.5587325	0.58914554	0.32507908	-0.73395723	0.66760623	0.8189149
1.32	0.2767864	-0.453784	-0.55594003	0.5916079	0.32434922	-0.73391646	0.66477334	0.82058465
1.33	0.27536064	-0.45207238	-0.5531159	0.59404874	0.32362545	-0.7338174	0.66194105	0.82223034
1.34	0.27393138	-0.45034024	-0.5502602	0.5964682	0.32290763	-0.73366046	0.6591103	0.82385075
1.35	0.27249998	-0.44858772	-0.54737335	0.5988655	0.3221951	-0.7334453	0.65628076	0.8254465
1.36	0.27106583	-0.44681454	-0.5444555	0.6012417	0.32148838	-0.7331723	0.6534523	0.82701755
1.37	0.26962924	-0.44502127	-0.54150665	0.60359585	0.32078695	-0.7328418	0.6506258	0.82856345
1.38	0.26819015	-0.4432077	-0.53852654	0.60592866	0.32009196	-0.7324542	0.6478003	0.8300849
1.39	0.2667486	-0.4413748	-0.5355156	0.6082394	0.31940222	-0.73200977	0.6449766	0.8315823
1.4	0.26530486	-0.43952158	-0.53247505	0.6105286	0.31871873	-0.7315084	0.6421548	0.8330548
1.41	0.26385915	-0.43764877	-0.52940464	0.61279595	0.31804097	-0.73095006	0.6393349	0.83450305
1.42	0.2624113	-0.43575668	-0.52630395	0.6150423	0.3173691	-0.7303355	0.63651717	0.8359264
1.43	0.26096177	-0.4338444	-0.52317387	0.6172663	0.31670326	-0.72966504	0.6337013	0.83732545
1.44	0.25951052	-0.4319139	-0.5200141	0.6194694	0.31604296	-0.7289379	0.63088834	0.83870006
1.45	0.25805706	-0.42996383	-0.5168254	0.62165046	0.31538892	-0.7281551	0.62807643	0.84005034
1.46	0.2566024	-0.42799482	-0.51360774	0.6238098	0.31474066	-0.727317	0.62526786	0.84137666
1.47	0.2551462	-0.426007	-0.5103611	0.62594783	0.314099	-0.72642344	0.6224617	0.8426788
1.48	0.25368887	-0.4240005	-0.50708616	0.6280639	0.31346333	-0.72547454	0.6196574	0.84395707
1.49	0.25222993	-0.4219754	-0.5037826	0.6301589	0.31283367	-0.7244711	0.61685777	0.84521115
1.5	0.25077003	-0.41993126	-0.5004511	0.63223267	0.31221056	-0.72341186	0.61406004	0.84644115
1.51	0.2493087	-0.4178695	-0.49709165	0.6342845	0.3115939	-0.72229856	0.6112659	0.84764767
1.52	0.24784714	-0.41578907	-0.49370465	0.63631535	0.31098312	-0.721131	0.60847473	0.84883
1.53	0.24638426	-0.4136908	-0.4902899	0.63832474	0.31037837	-0.7199087	0.605687	0.84998894
1.54	0.2449212	-0.41157457	-0.48684776	0.64031327	0.30978113	-0.7186334	0.60290337	0.85112476
1.55	0.24345732	-0.4094404	-0.4833791	0.64228	0.30918926	-0.71730375	0.60012317	0.85223675
1.56	0.2419923	-0.40728822	-0.47988343	0.64422596	0.3086046	-0.71591985	0.597347	0.8533255
1.57	0.24052805	-0.40511885	-0.47636053	0.64615047	0.30802637	-0.7144834	0.5945747	0.8543912
1.58	0.23906279	-0.4029322	-0.47281224	0.648054	0.30745447	-0.7129941	0.591807	0.855433
1.59	0.23759717	-0.40072793	-0.46923727	0.6499369	0.30688965	-0.71145165	0.589043	0.8564528
1.6	0.2361322	-0.3985066	-0.46563604	0.651798	0.30633104	-0.7098563	0.58628416	0.8574488
1.61	0.23466676	-0.3962687	-0.4620102	0.6536385	0.30577916	-0.70820874	0.5835302	0.85842216
1.62	0.23320156	-0.39401358	-0.4583582	0.65545774	0.30523366	-0.7065093	0.58078086	0.85937285
1.63	0.23173624	-0.3917422	-0.45468146	0.6572559	0.30469495	-0.70475787	0.5780364	0.86030066
1.64	0.23027128	-0.3894542	-0.45097992	0.65903354	0.30416334	-0.70295566	0.5752971	0.86120534
1.65	0.22880697	-0.38715032	-0.44725376	0.6607897	0.30363804	-0.7011017	0.5725633	0.8620876
1.66	0.22734213	-0.38483018	-0.44350365	0.66252494	0.3031193	-0.69919723	0.5698353	0.8629476
1.67	0.22587806	-0.38249418	-0.43973	0.6642387	0.30260694	-0.697242	0.56711245	0.8637848
1.68	0.22441393	-0.38014293	-0.4359323	0.6659318	0.30210155	-0.6952363	0.5643959	0.8645996
1.69	0.22295082	-0.37777638	-0.43211183	0.66760373	0.30160213	-0.6931811	0.56168413	0.86539125
1.7	0.22148794	-0.37539488	-0.42826873	0.66925466	0.30110914	-0.69107676	0.55897844	0.86616147
1.71	0.22002554	-0.37299818	-0.42440262	0.67088413	0.30062252	-0.68892264	0.5562798	0.866909
1.72	0.21856308	-0.37058732	-0.42051515	0.6724926	0.30014217	-0.6867203	0.5535865	0.8676338
1.73	0.21710104	-0.36816204	-0.41660523	0.67407966	0.2996682	-0.6844694	0.5508996	0.8683368
1.74	0.21563983	-0.36572242	-0.41267416	0.6756458	0.29920018	-0.6821705	0.54821944	0.86901724
1.75	0.2141788	-0.3632694	-0.4087219	0.67718995	0.29873854	-0.6798247	0.54554546	0.8696755
1.76	0.21271855	-0.36080188	-0.40474945	0.67871284	0.2982825	-0.6774311	0.5428779	0.87031186
1.77	0.21125859	-0.35832176	-0.40075618	0.68021476	0.2978325	-0.67499036	0.5402174	0.87092555
1.78	0.20979929	-0.35582745	-0.39674315	0.6816952	0.29738814	-0.67250323	0.5375627	0.87151766
1.79	0.20833993	-0.35332137	-0.39271086	0.6831541	0.2969498	-0.6699707	0.5349153	0.87208724
1.8	0.20688123	-0.35080227	-0.3886578	0.6845914	0.2965173	-0.66739213	0.5322741	0.872635
1.81	0.20542318	-0.3482697	-0.38458693	0.6860074	0.29609054	-0.6647681	0.5296397	0.8731607
1.82	0.20396566	-0.3457256	-0.38049662	0.6874021	0.29566902	-0.6620992	0.5270127	0.87366414
1.83	0.20250839	-0.34316945	-0.37638813	0.68877506	0.29525322	-0.659386	0.5243919	0.874146
1.84	0.20105195	-0.3406005	-0.37226203	0.69012654	0.2948432	-0.6566282	0.5217781	0.87460613
1.85	0.19959676	-0.3380196	-0.3681173	0.6914569	0.29443836	-0.65382624	0.5191715	0.8750447
1.86	0.19814193	-0.335427	-0.36395544	0.6927656	0.294039	-0.6509807	0.5165715	0.8754617
1.87	0.19668782	-0.3328229	-0.35977542	0.6940528	0.29364568	-0.64809144	0.51397824	0.875857
1.88	0.1952343	-0.3302073	-0.35557804	0.6953194	0.29325795	-0.645159	0.5113921	0.8762307
1.89	0.19378227	-0.32757947	-0.351364	0.69656396	0.29287583	-0.64218336	0.50881255	0.8765831
1.9	0.19233143	-0.3249399	-0.34713215	0.69778824	0.29249954	-0.63916504	0.5062406	0.8769151
1.91	0.19088233	-0.3222889	-0.34288383	0.69899106	0.29212892	-0.6361035	0.5036756	0.8772253
1.92	0.18943459	-0.31962636	-0.33861852	0.70017326	0.29176456	-0.63299996	0.5011172	0.87751496
1.93	0.187989	-0.3169513	-0.3343361	0.7013346	0.29140633	-0.6298532	0.49856603	0.87778366
1.94	0.18654549	-0.314265	-0.33003688	0.70247567	0.29105484	-0.6266638	0.49602234	0.8780327
1.95	0.18510497	-0.31156567	-0.3257205	0.7035961	0.2907104	-0.623431	0.49348557	0.8782611
1.96	0.183667	-0.30885506	-0.32138714	0.70469713	0.2903722	-0.6201559	0.49095666	0.8784697
1.97	0.18223149	-0.30613053	-0.31703636	0.7057779	0.29004204	-0.61683744	0.48843563	0.8786582
1.98	0.18080062	-0.30339342	-0.31266797	0.70683944	0.28971946	-0.61347604	0.48592186	0.87882745
1.99	0.17937374	-0.30064258	-0.30828172	0.70788157	0.28940547	-0.61007017	0.48341596	0.87897825
2	0.17795181	-0.29787868	-0.30387768	0.7089052	0.2890995	-0.606621	0.4809184	0.8791101


==> data/timeDomainTrajectories/delta_MLP.dat <==
t	0	1	2	3	4	5	6	7
0	0.42554826	-0.4541993	-0.59359705	0.120467484	0.460096	-0.15412317	0.9948964	0.4049696
0.01	0.425076	-0.4565841	-0.5969808	0.12547357	0.45877373	-0.163182	0.99284434	0.41010082
0.02	0.42458975	-0.458934	-0.60030687	0.13046911	0.45745587	-0.1721731	0.99078214	0.4152103
0.03	0.4240893	-0.46124893	-0.60357517	0.13545437	0.4561429	-0.18109582	0.98870987	0.42029858
0.04	0.42357498	-0.463529	-0.60678613	0.14042869	0.45483464	-0.18995036	0.98662794	0.4253654
0.05	0.4230469	-0.46577442	-0.6099391	0.14539239	0.45353097	-0.19873564	0.984536	0.43041056
0.06	0.4225049	-0.4679848	-0.61303526	0.1503455	0.4522316	-0.20745187	0.982434	0.43543392
0.07	0.42194954	-0.47016007	-0.61607397	0.15528755	0.45093703	-0.21609862	0.9803218	0.44043612
0.08	0.42138082	-0.4723007	-0.61905575	0.16021894	0.4496467	-0.22467564	0.9781997	0.44541597
0.09	0.4207989	-0.4744066	-0.62198085	0.16513927	0.44836098	-0.23318334	0.97606766	0.45037436
0.1	0.42020333	-0.47647727	-0.62484944	0.17004846	0.44707918	-0.24161999	0.973926	0.45531064
0.11	0.41959506	-0.47851348	-0.6276612	0.17494656	0.44580203	-0.24998672	0.9717741	0.460225
0.12	0.4189738	-0.4805144	-0.6304169	0.17983383	0.44452918	-0.25828308	0.969612	0.46511728
0.13	0.41833973	-0.48248088	-0.6331162	0.18470961	0.44326007	-0.26650846	0.96744055	0.4699875
0.14	0.4176929	-0.48441243	-0.6357601	0.18957415	0.44199598	-0.27466303	0.96525884	0.47483557
0.15	0.41703367	-0.4863093	-0.6383474	0.19442719	0.44073528	-0.28274643	0.96306723	0.47966152
0.16	0.4163617	-0.48817134	-0.6408798	0.19926861	0.43947893	-0.29075855	0.96086586	0.48446512
0.17	0.4156773	-0.48999864	-0.6433563	0.20409866	0.43822652	-0.29869956	0.95865476	0.48924637
0.18	0.4149811	-0.49179184	-0.6457777	0.20891687	0.43697816	-0.30656916	0.95643353	0.49400538
0.19	0.41427213	-0.49355024	-0.6481441	0.21372315	0.43573356	-0.3143676	0.95420253	0.49874157
0.2	0.41355154	-0.4952737	-0.6504555	0.21851808	0.434493	-0.32209402	0.9519622	0.50345534
0.21	0.41281894	-0.49696302	-0.652712	0.22330074	0.4332564	-0.3297487	0.94971174	0.5081468
0.22	0.41207445	-0.498618	-0.6549143	0.22807117	0.43202353	-0.33733177	0.94745165	0.51281524
0.23	0.41131812	-0.5002382	-0.65706205	0.23282965	0.43079412	-0.34484303	0.9451819	0.5174609
0.24	0.41055018	-0.5018245	-0.6591555	0.23757546	0.42956883	-0.35228223	0.9429025	0.52208394
0.25	0.40977073	-0.5033762	-0.661195	0.2423091	0.4283473	-0.35964966	0.9406136	0.5266841
0.26	0.4089797	-0.5048935	-0.6631807	0.2470298	0.42712933	-0.36694545	0.938315	0.5312613
0.27	0.40817758	-0.50637674	-0.66511285	0.25173795	0.42591482	-0.37416863	0.93600714	0.5358153
0.28	0.4073638	-0.5078261	-0.6669913	0.25643355	0.4247039	-0.38132024	0.9336891	0.5403462
0.29	0.4065389	-0.50924134	-0.6688165	0.26111576	0.42349666	-0.38839972	0.93136215	0.5448539
0.3	0.40570313	-0.51062226	-0.6705888	0.26578504	0.42229295	-0.39540696	0.9290257	0.5493385
0.31	0.4048562	-0.5119697	-0.672308	0.270441	0.42109293	-0.40234268	0.92668	0.5537995
0.32	0.40399837	-0.513283	-0.6739746	0.2750835	0.419896	-0.40920615	0.92432487	0.55823714
0.33	0.40312952	-0.5145624	-0.67558867	0.2797125	0.41870284	-0.41599745	0.9219609	0.5626515
0.34	0.40224987	-0.5158086	-0.6771503	0.28432757	0.4175129	-0.4227172	0.9195873	0.567042
0.35	0.40135962	-0.5170208	-0.67865974	0.28892887	0.41632646	-0.42936498	0.9172046	0.5714087
0.36	0.4004588	-0.5181997	-0.68011725	0.29351622	0.4151434	-0.43594056	0.9148127	0.57575196
0.37	0.39954734	-0.5193449	-0.6815228	0.29808927	0.4139638	-0.44244468	0.9124119	0.5800712
0.38	0.39862573	-0.52045643	-0.6828768	0.30264804	0.41278765	-0.44887698	0.9100022	0.5843664
0.39	0.39769328	-0.52153474	-0.6841794	0.30719203	0.41161454	-0.45523715	0.9075837	0.58863753
0.4	0.39675084	-0.5225803	-0.6854302	0.31172168	0.4104451	-0.46152568	0.90515614	0.5928845
0.41	0.39579815	-0.5235922	-0.6866303	0.31623608	0.40927857	-0.46774262	0.9027199	0.5971075
0.42	0.39483517	-0.5245708	-0.68777937	0.32073557	0.40811574	-0.47388816	0.900275	0.60130596
0.43	0.39386204	-0.52551705	-0.6888777	0.32521984	0.40695602	-0.47996175	0.8978213	0.60548013
0.44	0.39287904	-0.5264298	-0.68992555	0.32968858	0.40579993	-0.48596424	0.89535916	0.60962963
0.45	0.39188606	-0.5273101	-0.69092304	0.33414185	0.4046467	-0.49189508	0.8928884	0.6137545
0.46	0.39088312	-0.5281575	-0.6918699	0.3385796	0.40349674	-0.4977548	0.8904096	0.61785495
0.47	0.38987043	-0.52897197	-0.69276667	0.34300098	0.40235043	-0.5035431	0.8879221	0.62193036
0.48	0.3888479	-0.52975416	-0.69361424	0.34740657	0.40120718	-0.50925994	0.8854264	0.62598085
0.49	0.3878159	-0.53050375	-0.6944115	0.35179585	0.40006757	-0.5149065	0.8829223	0.6300064
0.5	0.38677394	-0.5312207	-0.6951596	0.3561685	0.3989311	-0.5204813	0.88041043	0.6340073
0.51	0.3857228	-0.5319057	-0.6958584	0.36052454	0.3977976	-0.5259854	0.8778903	0.6379824
0.52	0.38466203	-0.5325583	-0.6965077	0.36486366	0.39666793	-0.5314189	0.8753624	0.64193255
0.53	0.38359225	-0.53317887	-0.6971082	0.36918586	0.39554152	-0.53678125	0.87282693	0.64585733
0.54	0.38251263	-0.53376734	-0.6976596	0.37349096	0.39441824	-0.5420731	0.87028325	0.6497568
0.55	0.3814238	-0.5343235	-0.69816256	0.3777786	0.3932985	-0.54729456	0.8677319	0.65363026
0.56	0.38032597	-0.5348484	-0.698617	0.3820488	0.39218205	-0.55244523	0.8651731	0.65747887
0.57	0.3792189	-0.53534096	-0.6990228	0.3863011	0.39106888	-0.5575256	0.8626068	0.661301
0.58	0.37810293	-0.53580195	-0.69938105	0.39053547	0.38995945	-0.562536	0.86003304	0.66509795
0.59	0.3769775	-0.5362318	-0.6996908	0.39475167	0.38885313	-0.5674759	0.8574519	0.6688686
0.6	0.37584352	-0.5366296	-0.6999529	0.39894974	0.38775092	-0.5723455	0.85486335	0.6726135
0.61	0.37470078	-0.5369963	-0.70016736	0.4031294	0.38665178	-0.57714564	0.8522681	0.67633224
0.62	0.3735487	-0.5373316	-0.70033437	0.40729046	0.3855564	-0.58187556	0.8496658	0.6800248
0.63	0.3723881	-0.5376357	-0.70045394	0.41143268	0.38446414	-0.5865358	0.8470564	0.683691
0.64	0.37121922	-0.53790873	-0.70052636	0.41555595	0.38337567	-0.59112614	0.84444046	0.68733126
0.65	0.3700415	-0.5381503	-0.700552	0.4196601	0.38229117	-0.59564716	0.84181756	0.6909449
0.66	0.36885536	-0.5383616	-0.70053047	0.42374462	0.38120973	-0.60009825	0.83918816	0.69453204
0.67	0.36766058	-0.5385416	-0.70046234	0.42781007	0.38013238	-0.6044804	0.836552	0.6980928
0.68	0.36645776	-0.53869116	-0.70034796	0.43185586	0.37905857	-0.60879326	0.8339099	0.70162684
0.69	0.36524612	-0.5388098	-0.70018697	0.4358819	0.37798885	-0.6130369	0.8312613	0.7051339
0.7	0.3640266	-0.5388982	-0.69997984	0.43988794	0.3769224	-0.6172114	0.82860637	0.70861465
0.71	0.36279887	-0.5389557	-0.69972646	0.44387382	0.3758603	-0.6213168	0.8259457	0.7120683
0.72	0.3615628	-0.5389833	-0.69942784	0.4478395	0.37480178	-0.6253537	0.8232784	0.71549517
0.73	0.36031872	-0.53898066	-0.699083	0.45178467	0.3737472	-0.6293217	0.8206059	0.718895
0.74	0.35906696	-0.53894764	-0.6986928	0.4557094	0.37269664	-0.6332212	0.8179272	0.72226787
0.75	0.35780716	-0.5388845	-0.6982573	0.4596132	0.3716502	-0.6370518	0.8152431	0.7256136
0.76	0.35653922	-0.5387916	-0.6977765	0.4634964	0.3706076	-0.6408142	0.81255364	0.728932
0.77	0.35526395	-0.53866863	-0.6972506	0.46735853	0.36956906	-0.6445084	0.80985844	0.7322234
0.78	0.35398084	-0.53851604	-0.6966797	0.4711994	0.3685348	-0.64813435	0.8071584	0.73548764
0.79	0.35269025	-0.53833365	-0.6960641	0.47501904	0.36750466	-0.65169215	0.8044529	0.7387241
0.8	0.35139203	-0.5381218	-0.69540405	0.4788174	0.36647856	-0.65518194	0.8017425	0.74193335
0.81	0.3500863	-0.5378805	-0.6946995	0.48259413	0.36545718	-0.6586036	0.7990272	0.7451156
0.82	0.34877327	-0.5376099	-0.69395065	0.48634917	0.36443976	-0.66195816	0.79630697	0.74826956
0.83	0.34745288	-0.53731	-0.6931579	0.49008238	0.3634268	-0.6652447	0.7935821	0.7513966
0.84	0.3461253	-0.536981	-0.69232094	0.49379385	0.36241797	-0.66846406	0.79085237	0.75449586
0.85	0.34479058	-0.5366229	-0.6914403	0.49748313	0.36141407	-0.67161536	0.7881186	0.7575674
0.86	0.34344864	-0.5362355	-0.690516	0.50115025	0.36041442	-0.6746994	0.7853803	0.76061124
0.87	0.3420999	-0.53582	-0.68954813	0.50479496	0.35941947	-0.67771655	0.7826379	0.76362747
0.88	0.34074393	-0.5353749	-0.68853706	0.50841755	0.35842913	-0.68066657	0.7798914	0.7666158
0.89	0.33938146	-0.5349018	-0.6874827	0.51201755	0.3574432	-0.68354976	0.7771412	0.7695767
0.9	0.33801204	-0.53440005	-0.6863857	0.515595	0.35646218	-0.6863661	0.77438676	0.77250946
0.91	0.33663595	-0.5338698	-0.68524516	0.5191496	0.355486	-0.68911576	0.77162874	0.7754144
0.92	0.33525324	-0.53331137	-0.6840625	0.5226816	0.35451454	-0.6917983	0.7688672	0.77829146
0.93	0.33386415	-0.53272474	-0.6828371	0.52619046	0.35354787	-0.69441473	0.7661025	0.78114045
0.94	0.33246827	-0.53210956	-0.68156934	0.52967644	0.35258597	-0.69696474	0.7633341	0.78396195
0.95	0.3310664	-0.53146684	-0.68025964	0.5331393	0.35162967	-0.6994481	0.76056254	0.78675544
0.96	0.3296579	-0.53079605	-0.6789077	0.536579	0.35067752	-0.70186585	0.757788	0.78952056
0.97	0.3282435	-0.5300975	-0.67751414	0.53999543	0.3497309	-0.7042173	0.75501025	0.792258
0.98	0.326823	-0.5293714	-0.6760787	0.54338855	0.34878933	-0.7065027	0.7522301	0.79496753
0.99	0.32539612	-0.52861744	-0.67460144	0.5467582	0.34785295	-0.7087225	0.7494473	0.79764885
1	0.32396346	-0.5278365	-0.673083	0.5501043	0.34692168	-0.71087646	0.74666166	0.800302
1.01	0.32252485	-0.52702767	-0.6715234	0.55342704	0.34599587	-0.71296513	0.74387366	0.80292743
1.02	0.32108057	-0.5261921	-0.6699226	0.55672586	0.34507543	-0.71498793	0.74108374	0.80552495
1.03	0.3196306	-0.52532953	-0.6682812	0.5600013	0.34415996	-0.71694577	0.73829126	0.80809397
1.04	0.31817466	-0.5244396	-0.6665984	0.56325257	0.3432503	-0.718838	0.73549694	0.8106352
1.05	0.3167138	-0.5235228	-0.6648756	0.56648016	0.34234542	-0.72066545	0.73270047	0.8131481
1.06	0.31524712	-0.5225794	-0.6631126	0.56968397	0.34144658	-0.72242814	0.72990245	0.8156331
1.07	0.3137753	-0.5216094	-0.661309	0.57286376	0.3405531	-0.72412527	0.7271027	0.8180902
1.08	0.3122979	-0.5206129	-0.6594657	0.5760195	0.33966544	-0.7257584	0.7243014	0.8205194
1.09	0.31081548	-0.51959014	-0.6575821	0.57915115	0.33878335	-0.72732687	0.7214988	0.8229202
1.1	0.30932784	-0.51854056	-0.6556595	0.5822588	0.3379069	-0.7288307	0.71869504	0.8252932
1.11	0.30783543	-0.5174654	-0.65369684	0.58534235	0.337036	-0.7302705	0.71589	0.82763803
1.12	0.30633777	-0.51636416	-0.65169495	0.5884017	0.33617097	-0.7316462	0.7130839	0.82995486
1.13	0.30483568	-0.5152366	-0.64965415	0.5914365	0.33531183	-0.7329576	0.71027714	0.832244
1.14	0.3033288	-0.5140841	-0.6475742	0.5944473	0.33445853	-0.7342051	0.7074692	0.8345051
1.15	0.30181703	-0.51290524	-0.64545566	0.5974337	0.33361113	-0.73538905	0.70466125	0.836738
1.16	0.3003007	-0.5117017	-0.64329857	0.6003958	0.3327695	-0.73650974	0.70185244	0.83894324
1.17	0.29878002	-0.5104719	-0.641103	0.6033336	0.33193392	-0.73756623	0.69904363	0.8411205
1.18	0.29725492	-0.5092173	-0.63886917	0.6062471	0.33110467	-0.73856	0.6962342	0.8432699
1.19	0.29572564	-0.5079376	-0.6365978	0.609136	0.33028117	-0.73949033	0.6934251	0.8453916
1.2	0.29419184	-0.5066329	-0.6342876	0.6120004	0.3294637	-0.7403575	0.69061565	0.8474853
1.21	0.29265422	-0.50530344	-0.6319407	0.61484027	0.32865253	-0.7411621	0.68780684	0.8495513
1.22	0.2911127	-0.5039494	-0.6295562	0.61765575	0.3278473	-0.74190426	0.68499815	0.85158956
1.23	0.28956735	-0.5025705	-0.62713456	0.62044704	0.32704848	-0.7425834	0.6821897	0.85360026
1.24	0.28801787	-0.50116783	-0.6246757	0.6232134	0.32625592	-0.7432001	0.67938197	0.85558337
1.25	0.28646457	-0.49974042	-0.6221803	0.6259554	0.32546955	-0.7437549	0.6765747	0.85753906
1.26	0.28490782	-0.49828917	-0.61964816	0.62867314	0.3246897	-0.7442474	0.67376864	0.85946643
1.27	0.2833475	-0.4968137	-0.6170797	0.6313659	0.32391578	-0.7446782	0.6709632	0.86136675
1.28	0.28178382	-0.49531513	-0.6144753	0.63403445	0.3231486	-0.7450471	0.668159	0.86323965
1.29	0.28021657	-0.49379218	-0.6118346	0.63667846	0.32238746	-0.7453549	0.6653557	0.8650849
1.3	0.27864614	-0.49224615	-0.60915834	0.63929796	0.32163295	-0.74560106	0.6625541	0.8669031
1.31	0.27707285	-0.49067652	-0.6064465	0.64189273	0.32088488	-0.74578583	0.65975386	0.86869377
1.32	0.27549627	-0.489084	-0.6036998	0.64446324	0.32014328	-0.7459096	0.6569552	0.8704573
1.33	0.2739169	-0.48746872	-0.6009176	0.6470091	0.319408	-0.745973	0.654158	0.8721937
1.34	0.27233416	-0.48583007	-0.59810096	0.64953053	0.31867936	-0.74597514	0.6513627	0.8739029
1.35	0.27074888	-0.48416913	-0.5952496	0.6520275	0.3179577	-0.7459174	0.6485695	0.87558484
1.36	0.26916087	-0.48248553	-0.5923637	0.6545001	0.3172419	-0.7457988	0.6457783	0.87724
1.37	0.26757073	-0.48077977	-0.58944434	0.6569481	0.3165331	-0.7456207	0.642989	0.8788679
1.38	0.2659776	-0.4790516	-0.5864904	0.65937173	0.3158309	-0.7453824	0.6402025	0.8804692
1.39	0.26438218	-0.47730166	-0.5835031	0.6617711	0.31513518	-0.74508464	0.6374183	0.8820437
1.4	0.2627843	-0.4755298	-0.5804825	0.6641458	0.31444603	-0.7447273	0.6346364	0.8835913
1.41	0.26118442	-0.47373635	-0.5774289	0.6664963	0.3137639	-0.7443111	0.63185745	0.8851123
1.42	0.25958228	-0.47192138	-0.57434237	0.6688224	0.31308812	-0.74383533	0.629081	0.8866066
1.43	0.2579783	-0.4700852	-0.57122326	0.6711242	0.31241912	-0.7433011	0.62630767	0.8880744
1.44	0.25637254	-0.4682281	-0.56807226	0.67340183	0.3117568	-0.74270785	0.6235375	0.88951576
1.45	0.2547645	-0.46634972	-0.56488883	0.67565525	0.31110162	-0.7420567	0.62077004	0.89093065
1.46	0.25315505	-0.46445107	-0.56167364	0.6778846	0.31045252	-0.7413474	0.6180063	0.89231974
1.47	0.25154415	-0.46253186	-0.55842686	0.6800897	0.30981064	-0.7405807	0.6152456	0.8936819
1.48	0.24993147	-0.4605922	-0.55514914	0.6822707	0.3091752	-0.73975563	0.6124884	0.89501834
1.49	0.24831742	-0.4586324	-0.55184	0.6844276	0.30854666	-0.7388732	0.60973483	0.8963286
1.5	0.24670196	-0.45665258	-0.5485008	0.6865603	0.307925	-0.73793393	0.60698515	0.89761287
1.51	0.24508491	-0.45465308	-0.5451304	0.68866915	0.30731	-0.7369373	0.60423917	0.8988714
1.52	0.24346702	-0.45263392	-0.54173034	0.6907541	0.30670172	-0.73588437	0.60149705	0.90010417
1.53	0.24184854	-0.45059556	-0.53830093	0.6928152	0.3061003	-0.7347752	0.59875935	0.9013111
1.54	0.24022862	-0.44853795	-0.5348416	0.6948523	0.30550572	-0.73360956	0.59602517	0.9024924
1.55	0.2386079	-0.44646168	-0.53135264	0.6968657	0.30491787	-0.7323881	0.59329563	0.90364844
1.56	0.2369864	-0.44436663	-0.5278357	0.69885534	0.30433676	-0.7311111	0.5905705	0.9047789
1.57	0.23536417	-0.4422528	-0.52428937	0.7008214	0.3037626	-0.7297789	0.5878497	0.90588415
1.58	0.23374155	-0.44012082	-0.5207152	0.70276374	0.30319506	-0.7283913	0.58513373	0.906964
1.59	0.23211828	-0.43797076	-0.5171126	0.7046827	0.30263424	-0.72694933	0.5824222	0.90801895
1.6	0.23049444	-0.43580258	-0.51348275	0.7065777	0.30208027	-0.7254529	0.5797156	0.9090487
1.61	0.22887057	-0.43361712	-0.5098251	0.7084494	0.30153283	-0.7239023	0.5770138	0.91005355
1.62	0.22724627	-0.43141413	-0.50614095	0.7102982	0.30099267	-0.7222977	0.5743175	0.9110334
1.63	0.2256221	-0.4291938	-0.5024298	0.71212333	0.300459	-0.72063977	0.5716257	0.911989
1.64	0.22399773	-0.42695636	-0.49869227	0.71392506	0.29993188	-0.7189285	0.5689392	0.91291934
1.65	0.2223734	-0.42470264	-0.49492806	0.7157038	0.2994119	-0.717164	0.56625825	0.9138255
1.66	0.22074953	-0.42243218	-0.4911393	0.71745926	0.29889813	-0.7153473	0.5635826	0.9147073
1.67	0.2191256	-0.42014474	-0.4873246	0.7191917	0.2983914	-0.71347797	0.56091243	0.91556513
1.68	0.2175018	-0.41784197	-0.4834845	0.72090125	0.29789126	-0.7115565	0.55824775	0.9163985
1.69	0.21587878	-0.415523	-0.4796201	0.7225878	0.29739773	-0.7095839	0.55558914	0.9172076
1.7	0.21425612	-0.4131884	-0.47573155	0.7242515	0.29691106	-0.70755947	0.5529362	0.9179932
1.71	0.21263401	-0.41083854	-0.4718185	0.7258927	0.296431	-0.70548433	0.55028903	0.9187544
1.72	0.21101299	-0.40847325	-0.4678821	0.727511	0.29595757	-0.7033586	0.54764795	0.91949207
1.73	0.20939232	-0.40609348	-0.4639225	0.72910637	0.29549056	-0.70118237	0.5450128	0.9202064
1.74	0.20777248	-0.40369868	-0.4599393	0.73067963	0.29503042	-0.69895625	0.5423836	0.9208968
1.75	0.20615394	-0.40128976	-0.45593405	0.7322305	0.29457653	-0.6966807	0.5397611	0.9215642
1.76	0.2045361	-0.39886642	-0.45190632	0.73375875	0.29412943	-0.6943559	0.5371447	0.92220825
1.77	0.20291977	-0.396429	-0.44785666	0.7352649	0.29368877	-0.69198203	0.53453475	0.92282903
1.78	0.20130436	-0.3939777	-0.44378543	0.7367485	0.29325473	-0.68956006	0.5319313	0.9234268
1.79	0.19969031	-0.39151347	-0.43969297	0.73821044	0.29282713	-0.6870896	0.5293344	0.92400146
1.8	0.19807766	-0.38903546	-0.43558007	0.7396498	0.29240572	-0.6845716	0.5267445	0.9245535
1.81	0.1964664	-0.38654482	-0.43144667	0.74106765	0.29199085	-0.68200624	0.5241609	0.92508304
1.82	0.19485655	-0.38404113	-0.427293	0.7424635	0.2915824	-0.67939395	0.5215844	0.9255899
1.83	0.19324854	-0.3815254	-0.4231195	0.7438376	0.29118028	-0.67673504	0.51901466	0.92607427
1.84	0.19164206	-0.37899733	-0.4189272	0.7451898	0.2907845	-0.67403007	0.5164521	0.9265362
1.85	0.19003758	-0.37645674	-0.4147157	0.74652034	0.29039505	-0.6712793	0.5138969	0.92697614
1.86	0.18843475	-0.37390482	-0.4104861	0.74783003	0.2900121	-0.66848296	0.51134855	0.9273942
1.87	0.18683352	-0.3713413	-0.40623766	0.7491175	0.28963447	-0.66564244	0.5088068	0.9277897
1.88	0.18523587	-0.36876684	-0.401972	0.7503836	0.28926426	-0.6627562	0.50627357	0.9281639
1.89	0.18363842	-0.36618078	-0.3976884	0.751629	0.28889924	-0.65982664	0.50374675	0.92851657
1.9	0.18204403	-0.36358434	-0.39338803	0.75285304	0.2885408	-0.65685296	0.5012277	0.9288471
1.91	0.18045175	-0.36097723	-0.3890711	0.7540558	0.28818822	-0.65383613	0.4987164	0.9291566
1.92	0.17886138	-0.3583601	-0.38473785	0.7552381	0.28784183	-0.65077674	0.49621248	0.92944443
1.93	0.17727385	-0.35573322	-0.3803888	0.75639915	0.28750157	-0.6476745	0.49371618	0.9297117
1.94	0.17568864	-0.35309613	-0.37602425	0.7575392	0.2871669	-0.64453036	0.4912277	0.92995745
1.95	0.17410602	-0.35044962	-0.37164485	0.75865877	0.28683823	-0.64134514	0.48874676	0.93018234
1.96	0.17252575	-0.34779388	-0.36725032	0.75975776	0.28651583	-0.6381187	0.48627388	0.9303862
1.97	0.17094837	-0.34512913	-0.36284202	0.76083636	0.28619868	-0.6348513	0.48380888	0.93057
1.98	0.16937388	-0.3424557	-0.35841984	0.76189446	0.2858879	-0.63154376	0.48135203	0.9307328
1.99	0.16780166	-0.33977395	-0.35398376	0.7629322	0.28558236	-0.6281967	0.47890294	0.9308752
2	0.16623285	-0.33708394	-0.3495351	0.76394993	0.28528267	-0.6248104	0.47646177	0.93099755


==> data/timeDomainTrajectories/delta_true.dat <==
t	0	1	2	3	4	5	6	7
0	0.4114841	-0.447908729	-0.572080978	0.107473401	0.459654735	-0.161045453	1.006910183	0.387106499
0.01	0.41109621	-0.450048882	-0.575190044	0.11205106	0.458426924	-0.169818596	1.004864656	0.391857178
0.02	0.410695292	-0.452154061	-0.578244409	0.116621928	0.457200618	-0.178525033	1.002806353	0.396589312
0.03	0.410281414	-0.454224301	-0.581244142	0.121185825	0.455975866	-0.187164601	1.000735376	0.40130276
0.04	0.409854636	-0.456259638	-0.584189326	0.125742539	0.45475272	-0.195737105	0.998651819	0.405997384
0.05	0.409415022	-0.458260117	-0.58708005	0.130291848	0.453531213	-0.204242376	0.996555796	0.410673013
0.06	0.408962653	-0.460225778	-0.589916395	0.134833567	0.452311404	-0.212680254	0.99444741	0.415329508
0.07	0.408497607	-0.462156662	-0.592698443	0.139367504	0.451093348	-0.221050581	0.992326764	0.419966733
0.08	0.408019942	-0.464052813	-0.595426284	0.143893462	0.449877101	-0.2293532	0.990193962	0.424584549
0.09	0.407529728	-0.465914277	-0.598100009	0.148411249	0.448662702	-0.237587962	0.988049108	0.429182819
0.1	0.407027033	-0.4677411	-0.600719707	0.152920669	0.447450198	-0.245754719	0.985892306	0.433761407
0.11	0.406511927	-0.469533329	-0.603285474	0.157421535	0.446239635	-0.253853332	0.983723659	0.438320178
0.12	0.405984481	-0.471291015	-0.605797407	0.161913655	0.445031062	-0.261883662	0.981543272	0.442859001
0.13	0.405444765	-0.47301421	-0.608255603	0.16639684	0.443824524	-0.26984558	0.97935125	0.447377745
0.14	0.404892847	-0.474702964	-0.610660163	0.170870904	0.442620069	-0.277738956	0.977147696	0.451876282
0.15	0.404328802	-0.476357333	-0.613011189	0.17533566	0.441417744	-0.285563668	0.974932715	0.456354486
0.16	0.403752699	-0.477977372	-0.615308786	0.179790924	0.440217594	-0.293319599	0.972706413	0.460812231
0.17	0.403164609	-0.479563137	-0.61755306	0.184236512	0.439019666	-0.301006637	0.970468893	0.465249395
0.18	0.402564606	-0.481114686	-0.619744118	0.188672242	0.437824005	-0.308624672	0.968220261	0.469665857
0.19	0.401952761	-0.482632078	-0.621882072	0.193097934	0.436630657	-0.316173598	0.965960621	0.474061496
0.2	0.401329146	-0.484115375	-0.623967035	0.197513409	0.435439668	-0.323653317	0.96369008	0.478436197
0.21	0.400693834	-0.485564639	-0.625999119	0.201918489	0.434251082	-0.331063732	0.961408742	0.482789844
0.22	0.400046898	-0.486979934	-0.627978441	0.206312998	0.433064944	-0.338404753	0.959116713	0.487122324
0.23	0.399388412	-0.488361324	-0.629905116	0.210696759	0.431881299	-0.345676293	0.956814098	0.491433523
0.24	0.398718448	-0.489708875	-0.631779266	0.2150696	0.430700191	-0.352878272	0.954501003	0.495723332
0.25	0.398037081	-0.491022655	-0.63360101	0.219431347	0.429521664	-0.360010611	0.952177534	0.499991642
0.26	0.397344384	-0.492302731	-0.635370472	0.22378183	0.428345762	-0.367073238	0.949843797	0.504238346
0.27	0.396640432	-0.493549173	-0.637087775	0.228120879	0.427172528	-0.374066083	0.947499898	0.508463339
0.28	0.395925301	-0.494762054	-0.638753048	0.232448326	0.426002006	-0.380989084	0.945145943	0.512666518
0.29	0.395199064	-0.495941444	-0.640366417	0.236764004	0.424834239	-0.38784218	0.942782039	0.516847782
0.3	0.394461796	-0.497087417	-0.641928012	0.241067747	0.423669269	-0.394625315	0.940408292	0.521007032
0.31	0.393713573	-0.498200049	-0.643437965	0.245359392	0.42250714	-0.40133844	0.938024809	0.525144169
0.32	0.392954469	-0.499279416	-0.644896408	0.249638775	0.421347893	-0.407981506	0.935631696	0.529259097
0.33	0.392184562	-0.500325594	-0.646303476	0.253905737	0.42019157	-0.414554471	0.933229061	0.533351722
0.34	0.391403926	-0.501338662	-0.647659305	0.258160116	0.419038212	-0.421057299	0.930817009	0.537421951
0.35	0.390612638	-0.502318699	-0.648964033	0.262401756	0.417887862	-0.427489953	0.928395648	0.541469694
0.36	0.389810775	-0.503265787	-0.650217798	0.266630498	0.41674056	-0.433852405	0.925965085	0.545494861
0.37	0.388998412	-0.504180007	-0.651420743	0.270846187	0.415596347	-0.440144628	0.923525427	0.549497365
0.38	0.388175627	-0.505061442	-0.65257301	0.275048671	0.414455265	-0.446366601	0.921076783	0.553477119
0.39	0.387342496	-0.505910175	-0.653674742	0.279237795	0.413317353	-0.452518306	0.918619258	0.557434041
0.4	0.386499097	-0.506726294	-0.654726087	0.283413409	0.412182652	-0.458599729	0.916152961	0.561368047
0.41	0.385645508	-0.507509883	-0.65572719	0.287575363	0.411051201	-0.464610862	0.913677999	0.565279057
0.42	0.384781805	-0.508261031	-0.6566782	0.291723509	0.409923041	-0.470551698	0.911194481	0.569166993
0.43	0.383908067	-0.508979826	-0.657579268	0.2958577	0.40879821	-0.476422237	0.908702513	0.573031776
0.44	0.383024372	-0.509666359	-0.658430544	0.299977791	0.407676748	-0.48222248	0.906202204	0.576873333
0.45	0.382130797	-0.51032072	-0.659232181	0.304083638	0.406558693	-0.487952434	0.903693662	0.580691588
0.46	0.381227422	-0.510943001	-0.659984334	0.308175099	0.405444083	-0.493612109	0.901176996	0.584486469
0.47	0.380314324	-0.511533297	-0.660687157	0.312252032	0.404332958	-0.499201518	0.898652313	0.588257905
0.48	0.379391583	-0.5120917	-0.661340807	0.316314299	0.403225354	-0.50472068	0.896119721	0.592005828
0.49	0.378459277	-0.512618305	-0.661945443	0.320361762	0.40212131	-0.510169617	0.89357933	0.59573017
0.5	0.377517484	-0.513113209	-0.662501223	0.324394284	0.401020863	-0.515548352	0.891031247	0.599430865
0.51	0.376566285	-0.513576509	-0.663008308	0.32841173	0.39992405	-0.520856916	0.888475581	0.603107849
0.52	0.375605758	-0.514008303	-0.663466862	0.332413967	0.398830907	-0.52609534	0.885912441	0.60676106
0.53	0.374635983	-0.51440869	-0.663877048	0.336400863	0.397741472	-0.531263661	0.883341936	0.610390436
0.54	0.37365704	-0.51477777	-0.664239031	0.340372288	0.39665578	-0.536361918	0.880764174	0.613995918
0.55	0.372669008	-0.515115644	-0.664552978	0.344328114	0.395573868	-0.541390155	0.878179265	0.617577448
0.56	0.371671968	-0.515422413	-0.664819055	0.348268211	0.394495771	-0.546348418	0.875587318	0.62113497
0.57	0.370666	-0.515698182	-0.665037432	0.352192454	0.393421524	-0.551236757	0.872988441	0.624668429
0.58	0.369651184	-0.515943052	-0.665208278	0.356100718	0.392351164	-0.556055227	0.870382743	0.628177773
0.59	0.3686276	-0.516157131	-0.665331765	0.359992879	0.391284723	-0.560803883	0.867770334	0.631662949
0.6	0.367595329	-0.516340523	-0.665408065	0.363868817	0.390222238	-0.565482787	0.865151323	0.635123908
0.61	0.366554453	-0.516493337	-0.665437351	0.367728411	0.389163741	-0.570092002	0.862525819	0.6385606
0.62	0.365505051	-0.51661568	-0.665419799	0.371571543	0.388109268	-0.574631595	0.859893933	0.641972979
0.63	0.364447204	-0.516707661	-0.665355584	0.375398094	0.387058851	-0.579101636	0.857255772	0.645361
0.64	0.363380994	-0.51676939	-0.665244885	0.37920795	0.386012524	-0.583502198	0.854611448	0.648724617
0.65	0.362306501	-0.516800976	-0.665087878	0.383000997	0.384970321	-0.587833358	0.851961069	0.652063789
0.66	0.361223806	-0.516802531	-0.664884744	0.386777121	0.383932273	-0.592095196	0.849304746	0.655378475
0.67	0.360132991	-0.516774169	-0.664635663	0.390536212	0.382898414	-0.596287794	0.846642587	0.658668634
0.68	0.359034136	-0.516716001	-0.664340816	0.394278158	0.381868775	-0.600411238	0.843974704	0.661934228
0.69	0.357927324	-0.516628142	-0.664000388	0.398002852	0.380843389	-0.604465616	0.841301205	0.665175222
0.7	0.356812636	-0.516510706	-0.663614561	0.401710187	0.379822287	-0.608451022	0.8386222	0.668391579
0.71	0.355690153	-0.516363811	-0.663183521	0.405400057	0.3788055	-0.612367549	0.835937799	0.671583265
0.72	0.354559956	-0.516187572	-0.662707454	0.409072359	0.37779306	-0.616215294	0.833248112	0.674750249
0.73	0.353422128	-0.515982107	-0.662186548	0.41272699	0.376784997	-0.61999436	0.830553249	0.677892498
0.74	0.35227675	-0.515747534	-0.66162099	0.416363849	0.375781341	-0.623704848	0.827853319	0.681009984
0.75	0.351123904	-0.515483973	-0.66101097	0.419982836	0.374782123	-0.627346866	0.825148434	0.684102677
0.76	0.349963672	-0.515191543	-0.660356679	0.423583853	0.373787373	-0.630920521	0.822438702	0.687170551
0.77	0.348796135	-0.514870365	-0.659658308	0.427166804	0.372797119	-0.634425926	0.819724234	0.69021358
0.78	0.347621375	-0.51452056	-0.658916049	0.430731593	0.371811391	-0.637863196	0.817005139	0.693231741
0.79	0.346439476	-0.514142251	-0.658130096	0.434278127	0.370830218	-0.641232446	0.814281529	0.696225009
0.8	0.34525052	-0.513735562	-0.657300643	0.437806312	0.369853629	-0.644533797	0.811553512	0.699193364
0.81	0.344054589	-0.513300615	-0.656427887	0.441316058	0.368881651	-0.647767371	0.808821199	0.702136785
0.82	0.342851764	-0.512837536	-0.655512024	0.444807276	0.367914313	-0.650933293	0.8060847	0.705055253
0.83	0.34164213	-0.512346449	-0.654553251	0.448279878	0.366951642	-0.65403169	0.803344126	0.707948751
0.84	0.340425767	-0.511827483	-0.653551768	0.451733776	0.365993666	-0.657062692	0.800599585	0.710817262
0.85	0.339202758	-0.511280762	-0.652507772	0.455168886	0.365040411	-0.660026432	0.797851189	0.713660772
0.86	0.337973186	-0.510706415	-0.651421465	0.458585124	0.364091904	-0.662923044	0.795099047	0.716479265
0.87	0.336737134	-0.510104571	-0.650293049	0.461982408	0.363148172	-0.665752666	0.79234327	0.71927273
0.88	0.335494682	-0.509475358	-0.649122725	0.465360657	0.362209241	-0.668515437	0.789583967	0.722041156
0.89	0.334245915	-0.508818906	-0.647910698	0.46871979	0.361275137	-0.671211498	0.786821248	0.724784532
0.9	0.332990914	-0.508135346	-0.646657171	0.47205973	0.360345885	-0.673840995	0.784055224	0.727502849
0.91	0.331729762	-0.507424809	-0.64536235	0.475380401	0.359421511	-0.676404073	0.781286004	0.7301961
0.92	0.330462542	-0.506687427	-0.644026441	0.478681726	0.35850204	-0.678900882	0.778513699	0.732864279
0.93	0.329189336	-0.505923332	-0.642649651	0.481963632	0.357587496	-0.681331572	0.775738419	0.735507379
0.94	0.327910226	-0.505132659	-0.641232187	0.485226046	0.356677904	-0.683696296	0.772960273	0.738125398
0.95	0.326625295	-0.504315541	-0.63977426	0.488468898	0.355773287	-0.685995211	0.77017937	0.740718331
0.96	0.325334626	-0.503472112	-0.638276078	0.491692117	0.354873669	-0.688228473	0.767395822	0.743286178
0.97	0.324038301	-0.502602509	-0.636737852	0.494895635	0.353979074	-0.690396241	0.764609737	0.745828938
0.98	0.322736403	-0.501706866	-0.635159795	0.498079384	0.353089524	-0.692498678	0.761821225	0.748346612
0.99	0.321429014	-0.500785321	-0.633542117	0.5012433	0.352205043	-0.694535948	0.759030397	0.7508392
1	0.320116216	-0.499838012	-0.631885033	0.504387317	0.351325652	-0.696508215	0.75623736	0.753306707
1.01	0.318798092	-0.498865074	-0.630188757	0.507511373	0.350451375	-0.698415648	0.753442226	0.755749136
1.02	0.317474725	-0.497866649	-0.628453504	0.510615406	0.349582232	-0.700258417	0.750645104	0.758166491
1.03	0.316146196	-0.496842874	-0.62667949	0.513699355	0.348718246	-0.702036692	0.747846102	0.76055878
1.04	0.314812589	-0.495793889	-0.624866931	0.516763162	0.347859437	-0.703750649	0.74504533	0.762926009
1.05	0.313473984	-0.494719835	-0.623016045	0.51980677	0.347005827	-0.705400461	0.742242898	0.765268187
1.06	0.312130465	-0.493620853	-0.62112705	0.522830121	0.346157436	-0.706986307	0.739438915	0.767585323
1.07	0.310782114	-0.492497084	-0.619200167	0.525833161	0.345314284	-0.708508366	0.73663349	0.769877428
1.08	0.309429012	-0.491348671	-0.617235615	0.528815836	0.344476392	-0.709966818	0.733826731	0.772144513
1.09	0.308071243	-0.490175756	-0.615233615	0.531778094	0.343643779	-0.711361847	0.731018748	0.77438659
1.1	0.306708887	-0.488978483	-0.613194388	0.534719883	0.342816464	-0.712693638	0.728209649	0.776603673
1.11	0.305342027	-0.487756995	-0.611118157	0.537641154	0.341994466	-0.713962375	0.725399543	0.778795776
1.12	0.303970746	-0.486511437	-0.609005146	0.540541859	0.341177805	-0.715168249	0.722588539	0.780962916
1.13	0.302595124	-0.485241954	-0.606855577	0.54342195	0.340366499	-0.716311448	0.719776744	0.783105108
1.14	0.301215243	-0.483948692	-0.604669678	0.54628138	0.339560565	-0.717392165	0.716964268	0.78522237
1.15	0.299831185	-0.482631797	-0.602447672	0.549120106	0.338760021	-0.718410591	0.714151219	0.787314721
1.16	0.298443033	-0.481291415	-0.600189786	0.551938084	0.337964885	-0.719366923	0.711337704	0.78938218
1.17	0.297050866	-0.479927693	-0.597896248	0.554735272	0.337175175	-0.720261356	0.708523832	0.791424767
1.18	0.295654768	-0.478540779	-0.595567286	0.557511628	0.336390906	-0.72109409	0.70570971	0.793442505
1.19	0.294254818	-0.477130822	-0.593203128	0.560267113	0.335612097	-0.721865322	0.702895447	0.795435414
1.2	0.292851099	-0.475697971	-0.590804004	0.563001689	0.334838762	-0.722575256	0.70008115	0.797403519
1.21	0.291443691	-0.474242373	-0.588370145	0.565715317	0.334070918	-0.723224093	0.697266926	0.799346844
1.22	0.290032675	-0.47276418	-0.58590178	0.568407962	0.333308581	-0.723812039	0.694452882	0.801265413
1.23	0.288618134	-0.471263541	-0.583399142	0.571079589	0.332551766	-0.724339298	0.691639126	0.803159253
1.24	0.287200146	-0.469740608	-0.580862463	0.573730165	0.331800488	-0.724806079	0.688825765	0.805028391
1.25	0.285778794	-0.46819553	-0.578291976	0.576359657	0.331054761	-0.72521259	0.686012904	0.806872854
1.26	0.284354158	-0.466628461	-0.575687916	0.578968034	0.3303146	-0.725559042	0.683200652	0.808692671
1.27	0.282926318	-0.465039553	-0.573050516	0.581555267	0.329580019	-0.725845647	0.680389114	0.810487871
1.28	0.281495354	-0.463428957	-0.570380013	0.584121326	0.328851033	-0.726072617	0.677578397	0.812258484
1.29	0.280061348	-0.461796827	-0.567676641	0.586666184	0.328127653	-0.726240168	0.674768606	0.814004543
1.3	0.278624379	-0.460143316	-0.564940639	0.589189813	0.327409894	-0.726348516	0.671959848	0.815726079
1.31	0.277184527	-0.458468578	-0.562172242	0.59169219	0.326697769	-0.726397878	0.669152229	0.817423124
1.32	0.275741872	-0.456772768	-0.55937169	0.594173289	0.325991289	-0.726388474	0.666345853	0.819095713
1.33	0.274296494	-0.45505604	-0.556539221	0.596633088	0.325290468	-0.726320523	0.663540827	0.82074388
1.34	0.272848472	-0.45331855	-0.553675073	0.599071564	0.324595317	-0.726194248	0.660737255	0.82236766
1.35	0.271397887	-0.451560453	-0.550779489	0.601488697	0.323905849	-0.726009871	0.657935243	0.823967089
1.36	0.269944816	-0.449781905	-0.547852707	0.603884467	0.323222073	-0.725767616	0.655134894	0.825542205
1.37	0.26848934	-0.447983063	-0.544894969	0.606258855	0.322544002	-0.72546771	0.652336314	0.827093044
1.38	0.267031537	-0.446164084	-0.541906518	0.608611845	0.321871646	-0.72511038	0.649539606	0.828619646
1.39	0.265571486	-0.444325124	-0.538887596	0.61094342	0.321205015	-0.724695852	0.646744875	0.830122049
1.4	0.264109267	-0.442466342	-0.535838446	0.613253564	0.32054412	-0.724224358	0.643952224	0.831600293
1.41	0.262644957	-0.440587896	-0.532759313	0.615542264	0.31988897	-0.723696129	0.641161758	0.83305442
1.42	0.261178635	-0.438689943	-0.529650439	0.617809506	0.319239575	-0.723111395	0.638373578	0.83448447
1.43	0.259710379	-0.436772642	-0.526512072	0.620055279	0.318595945	-0.722470391	0.63558779	0.835890486
1.44	0.258240268	-0.434836153	-0.523344456	0.622279572	0.317958087	-0.721773351	0.632804494	0.83727251
1.45	0.256768379	-0.432880635	-0.520147837	0.624482374	0.317326012	-0.721020511	0.630023794	0.838630586
1.46	0.255294789	-0.430906248	-0.516922463	0.626663677	0.316699726	-0.720212108	0.627245792	0.839964759
1.47	0.253819577	-0.428913152	-0.513668581	0.628823473	0.316079238	-0.71934838	0.624470591	0.841275073
1.48	0.25234282	-0.426901507	-0.510386438	0.630961755	0.315464557	-0.718429567	0.621698291	0.842561575
1.49	0.250864594	-0.424871474	-0.507076285	0.633078518	0.314855689	-0.71745591	0.618928995	0.843824309
1.5	0.249384977	-0.422823215	-0.503738368	0.635173756	0.314252641	-0.71642765	0.616162803	0.845063324
1.51	0.247904045	-0.42075689	-0.50037294	0.637247467	0.31365542	-0.715345031	0.613399817	0.846278668
1.52	0.246421875	-0.418672661	-0.496980248	0.639299648	0.313064034	-0.714208296	0.610640137	0.847470388
1.53	0.244938543	-0.416570691	-0.493560545	0.641330296	0.312478487	-0.713017691	0.607883864	0.848638533
1.54	0.243454126	-0.414451141	-0.490114082	0.643339412	0.311898787	-0.711773463	0.605131097	0.849783154
1.55	0.241968699	-0.412314174	-0.486641109	0.645326996	0.311324938	-0.71047586	0.602381937	0.850904301
1.56	0.240482338	-0.410159954	-0.48314188	0.647293048	0.310756946	-0.709125129	0.599636482	0.852002024
1.57	0.238995119	-0.407988642	-0.479616648	0.649237571	0.310194816	-0.707721522	0.596894833	0.853076375
1.58	0.237507117	-0.405800403	-0.476065665	0.651160569	0.309638553	-0.706265289	0.594157087	0.854127406
1.59	0.236018407	-0.403595401	-0.472489185	0.653062045	0.309088161	-0.704756683	0.591423343	0.855155171
1.6	0.234529065	-0.401373798	-0.468887464	0.654942005	0.308543645	-0.703195956	0.5886937	0.856159722
1.61	0.233039164	-0.399135759	-0.465260754	0.656800455	0.308005008	-0.701583364	0.585968255	0.857141114
1.62	0.231548779	-0.396881449	-0.461609312	0.658637401	0.307472254	-0.699919162	0.583247105	0.858099401
1.63	0.230057984	-0.394611033	-0.457933392	0.660452852	0.306945386	-0.698203606	0.580530348	0.859034638
1.64	0.228566853	-0.392324674	-0.454233252	0.662246816	0.306424407	-0.696436955	0.577818081	0.859946882
1.65	0.227075461	-0.390022539	-0.450509147	0.664019304	0.30590932	-0.694619466	0.5751104	0.860836188
1.66	0.22558388	-0.387704792	-0.446761334	0.665770326	0.305400127	-0.692751401	0.572407401	0.861702613
1.67	0.224092183	-0.385371599	-0.442990071	0.667499893	0.304896831	-0.69083302	0.569709181	0.862546215
1.68	0.222600445	-0.383023125	-0.439195615	0.669208018	0.304399433	-0.688864585	0.567015834	0.863367052
1.69	0.221108736	-0.380659537	-0.435378225	0.670894715	0.303907935	-0.686846359	0.564327456	0.864165183
1.7	0.219617131	-0.378281	-0.431538158	0.672559998	0.303422339	-0.684778606	0.561644141	0.864940666
1.71	0.2181257	-0.375887681	-0.427675673	0.674203881	0.302942646	-0.682661593	0.558965983	0.865693562
1.72	0.216634517	-0.373479746	-0.423791031	0.67582638	0.302468855	-0.680495584	0.556293077	0.866423929
1.73	0.215143652	-0.371057361	-0.419884489	0.677427513	0.302000968	-0.678280847	0.553625516	0.86713183
1.74	0.213653178	-0.368620693	-0.415956309	0.679007298	0.301538985	-0.676017651	0.550963393	0.867817326
1.75	0.212163165	-0.36616991	-0.412006749	0.680565752	0.301082906	-0.673706266	0.548306801	0.868480477
1.76	0.210673685	-0.363705178	-0.408036072	0.682102894	0.30063273	-0.67134696	0.545655832	0.869121347
1.77	0.209184809	-0.361226663	-0.404044537	0.683618747	0.300188457	-0.668940007	0.543010579	0.869739998
1.78	0.207696606	-0.358734535	-0.400032405	0.685113329	0.299750086	-0.666485678	0.540371131	0.870336493
1.79	0.206209147	-0.356228959	-0.395999939	0.686586663	0.299317615	-0.663984247	0.537737582	0.870910896
1.8	0.204722502	-0.353710103	-0.391947398	0.688038772	0.298891044	-0.661435989	0.535110021	0.871463271
1.81	0.203236741	-0.351178135	-0.387875047	0.689469679	0.298470371	-0.658841178	0.532488539	0.871993684
1.82	0.201751931	-0.348633223	-0.383783145	0.690879409	0.298055593	-0.656200093	0.529873226	0.872502198
1.83	0.200268144	-0.346075534	-0.379671957	0.692267986	0.297646708	-0.653513009	0.527264171	0.872988881
1.84	0.198785447	-0.343505236	-0.375541744	0.693635436	0.297243714	-0.650780206	0.524661463	0.873453797
1.85	0.197303908	-0.340922497	-0.371392769	0.694981785	0.296846609	-0.648001963	0.522065191	0.873897014
1.86	0.195823597	-0.338327485	-0.367225296	0.696307062	0.296455388	-0.645178561	0.519475443	0.874318598
1.87	0.19434458	-0.335720368	-0.363039587	0.697611294	0.296070049	-0.64231028	0.516892306	0.874718617
1.88	0.192866925	-0.333101314	-0.358835906	0.698894509	0.295690588	-0.639397405	0.514315869	0.875097139
1.89	0.1913907	-0.330470492	-0.354614516	0.700156739	0.295317001	-0.636440218	0.511746217	0.875454232
1.9	0.189915971	-0.327828069	-0.350375682	0.701398012	0.294949283	-0.633439003	0.509183437	0.875789965
1.91	0.188442806	-0.325174213	-0.346119667	0.70261836	0.294587431	-0.630394046	0.506627614	0.876104408
1.92	0.18697127	-0.322509094	-0.341846734	0.703817815	0.29423144	-0.627305633	0.504078835	0.876397629
1.93	0.18550143	-0.319832879	-0.337557149	0.70499641	0.293881304	-0.624174051	0.501537184	0.876669699
1.94	0.184033352	-0.317145736	-0.333251174	0.706154177	0.293537019	-0.62099959	0.499002746	0.876920689
1.95	0.1825671	-0.314447834	-0.328929075	0.707291151	0.293198579	-0.617782537	0.496475604	0.877150668
1.96	0.181102741	-0.311739341	-0.324591116	0.708407367	0.292865978	-0.614523184	0.493955843	0.87735971
1.97	0.179640338	-0.309020426	-0.320237561	0.709502859	0.29253921	-0.611221821	0.491443544	0.877547885
1.98	0.178179957	-0.306291255	-0.315868675	0.710577664	0.29221827	-0.60787874	0.488938792	0.877715265
1.99	0.176721661	-0.303551999	-0.311484721	0.711631818	0.291903151	-0.604494234	0.486441667	0.877861923
2	0.175265514	-0.300802824	-0.307085966	0.712665359	0.291593845	-0.601068597	0.483952251	0.877987932


==> data/timeDomainTrajectories/maxi_delta_2d.dat <==
,max_delta
0,0.007471293210983276
1,0.007472694166642686
2,0.007471239642470012
3,0.007467407933320992
4,0.007461642567063522
5,0.007454173576382183
6,0.007445432415705305
7,0.007435698515391845
8,0.007425160502589505
9,0.007414184049078204
10,0.007402880842089406
11,0.0073914577641698564
12,0.007380060985296422
13,0.007368865448522666
14,0.007357917973435504
15,0.007347376058950833
16,0.007337321194131274
17,0.0073278929597541675
18,0.0073193118083838965
19,0.0073115138744400815
20,0.007304687157665357
21,0.007298660608207969
22,0.007293529842691743
23,0.007289150767216757
24,0.007285467297775627
25,0.0072823917987030196
26,0.0072797757863113655
27,0.007277499046674074
28,0.0072754246536412825
29,0.0072734440559588664
30,0.0072712833793581455
31,0.007268920521446787
32,0.007266108291163115
33,0.007262687309773808
34,0.007258615789808992
35,0.007253582070379017
36,0.007247421612898458
37,0.007240117229213194
38,0.007231292426236602
39,0.007220926573284353
40,0.007208818434742248
41,0.007195182190984195
42,0.007180304686135508
43,0.0071646199639618935
44,0.007148501516613781
45,0.007132082348443647
46,0.007115731813230219
47,0.007099698212663208
48,0.0070840491750642776
49,0.007069088871265783
50,0.007054761951529043
51,0.00704127940056376
52,0.007028671794997554
53,0.00701684849476969
54,0.007005776468071823
55,0.006995510158241569
56,0.006985744435374197
57,0.006976410629218499
58,0.006967408294722532
59,0.006958396604854367
60,0.006949033015588857
61,0.006939151718990899
62,0.006928257028570528
63,0.006916149278054284
64,0.006902924810432531
65,0.006888797153072779
66,0.006873918192833339
67,0.006858497487812809
68,0.006842504095921076
69,0.006826024527622321
70,0.00680902380712034
71,0.006791643724705865
72,0.006773666384950361
73,0.006755050638834359
74,0.006735991679046205
75,0.006716742251345054
76,0.006697314906916163
77,0.006678077612747413
78,0.006659276992191154
79,0.00664079996234157
80,0.006622948591023747
81,0.006605963256741065
82,0.006589843832344233
83,0.006574468892423135
84,0.006559893735130995
85,0.006546231174306305
86,0.006533115259201416
87,0.006520535589854437
88,0.006508121993732852
89,0.006495979069348179
90,0.006483792120559273
91,0.006471602021532408
92,0.006459089966181719
93,0.006446352334331329
94,0.006433066233068829
95,0.006419383573398885
96,0.006404857989256274
97,0.006389696486452823
98,0.006373746639802613
99,0.006356913584629531
100,0.006339100412899978
101,0.006320327387887903
102,0.006300314717419764
103,0.00627931702504414
104,0.006257229286885102
105,0.006234004071063892
106,0.006209711111040184
107,0.006184298770622543
108,0.006157832716879863
109,0.006130436236288839
110,0.006101932597797455
111,0.006072500710977646
112,0.006042198296218215
113,0.006011140706303486
114,0.0059793817250605175
115,0.005946913575587631
116,0.0059140841568371405
117,0.005880702918508951
118,0.005847173442810605
119,0.005813658982742331
120,0.0057806784998111205
121,0.005748391417401577
122,0.005716895653362752
123,0.005686227629626006
124,0.005656481491366772
125,0.005627809117132787
126,0.005599943291979659
127,0.00557297252707023
128,0.005546149010462242
129,0.005519676801573281
130,0.005493042878794929
131,0.005466090033899973
132,0.00543877846448404
133,0.005411364599137158
134,0.005383447434583188
135,0.005354922221670111
136,0.00532627850048506
137,0.005296871546015436
138,0.005267127720757547
139,0.0052369352679343395
140,0.005206180716112563
141,0.005174808493435545
142,0.005143118963019222
143,0.005110814760983073
144,0.00507795448328896
145,0.005044714279858087
146,0.00501079182099573
147,0.004976657987238786
148,0.004941947454945694
149,0.004906770206026367
150,0.004871294249151115
151,0.00483562640462365
152,0.004799514294474561
153,0.004763180820960833
154,0.004726787738392191
155,0.004690316457625965
156,0.00465356806000683
157,0.004617057381135048
158,0.004580582513642684
159,0.004544178495917706
160,0.004507998117377343
161,0.004472311921672523
162,0.0044374482839817375
163,0.0044036150294781695
164,0.004370839880602273
165,0.004339506780800195
166,0.00430964065252748
167,0.004280967015732107
168,0.004253210025018439
169,0.004226092483685218
170,0.004199276253219364
171,0.004172660290756913
172,0.004145844221617567
173,0.00411860519089946
174,0.004090421040856884
175,0.004061900837010857
176,0.004033234953357945
177,0.004004552782636006
178,0.0039759230874570894
179,0.003947651822841847
180,0.003919507288606683
181,0.00389197184047807
182,0.0038645133690150546
183,0.003837492661910913
184,0.003810732906235459
185,0.003784294562580781
186,0.003758177355649983
187,0.0037324394974056485
188,0.0037068996777536167
189,0.0036814351017214753
190,0.0036834097039222247
191,0.0036884545027280335
192,0.003693323280038019
193,0.0036982862938199634
194,0.003703137151765734
195,0.003707312019650688
196,0.003711558550332894
197,0.0037148364416219604
198,0.0037175361656365258
199,0.003719213918879527
200,0.0037193068300727106


==> data/timeDomainTrajectories/maxi_delta_kann_10_10_10_4d.dat <==
,t,max_delta
0,0.0,0.029937394534203077
1,0.01,0.02977853358952176
2,0.02,0.02939061930108189
3,0.03,0.02877713183833619
4,0.04,0.027948675432555303
5,0.05,0.02893127903263737
6,0.06,0.030297613473403318
7,0.07,0.03180625950550353
8,0.08,0.033425163400563895
9,0.09,0.03512239060733824
10,0.1,0.03686183482571337
11,0.11,0.03860822547866838
12,0.12,0.04032450390113762
13,0.13,0.04197516188938211
14,0.14,0.04352540710995367
15,0.15,0.04494241503657326
16,0.16,0.04619693740450792
17,0.17,0.047263540765425716
18,0.18,0.04812060752806835
19,0.19,0.04875194475352651
20,0.2,0.049148452637952866
21,0.21,0.049380258361158
22,0.22,0.049500080822412584
23,0.23,0.04932865930215102
24,0.24,0.048887671084349105
25,0.25,0.04820362157584507
26,0.26,0.04730912521079911
27,0.27,0.046240371755766896
28,0.28,0.04503697908603227
29,0.29,0.04374094884895535
30,0.3,0.04239538421579592
31,0.31,0.04109291698851375
32,0.32,0.03988787033435781
33,0.33,0.03874491713012046
34,0.34,0.03769715851986433
35,0.35000000000000003,0.036775192799658685
36,0.36,0.036006637961361054
37,0.37,0.035416310449953414
38,0.38,0.03523462642989461
39,0.39,0.03531979134656282
40,0.4,0.035556486856656244
41,0.41000000000000003,0.035960959435589857
42,0.42,0.03655807879243178
43,0.43,0.03765164337693372
44,0.44,0.038990629537800026
45,0.45,0.040549359775529425
46,0.46,0.04229810212163304
47,0.47000000000000003,0.044203368179063396
48,0.48,0.046227600140146874
49,0.49,0.048331674124004576
50,0.5,0.05047327611455202
51,0.51,0.05261046320803631
52,0.52,0.054701350386695075
53,0.53,0.05670442353787708
54,0.54,0.058580759674188854
55,0.55,0.060292939095856146
56,0.56,0.06180793617518948
57,0.5700000000000001,0.06309770810889212
58,0.58,0.06413775667035967
59,0.59,0.06491157614837967
60,0.6,0.06540899187280805
61,0.61,0.06562794085382241
62,0.62,0.06557252713087695
63,0.63,0.06525656084969957
64,0.64,0.06469815655057604
65,0.65,0.06392219181302827
66,0.66,0.06295768441341835
67,0.67,0.061837375174608314
68,0.68,0.06059696795905145
69,0.6900000000000001,0.05927504021472733
70,0.7000000000000001,0.057910673829908305
71,0.71,0.0565435892537271
72,0.72,0.055214204653139934
73,0.73,0.05396058134428286
74,0.74,0.05281942213576882
75,0.75,0.05182517722228701
76,0.76,0.05100844972453472
77,0.77,0.05039604035778886
78,0.78,0.050009218863203975
79,0.79,0.04986347082494448
80,0.8,0.049968914952158876
81,0.81,0.05032785884520171
82,0.8200000000000001,0.05093456075796866
83,0.8300000000000001,0.05196720986282988
84,0.84,0.05333780447372671
85,0.85,0.05498422027528216
86,0.86,0.05687956312612186
87,0.87,0.058991931368332695
88,0.88,0.06128465554229301
89,0.89,0.0637134358341116
90,0.9,0.06623373279856026
91,0.91,0.06879409208031761
92,0.92,0.07134401219704056
93,0.93,0.07383108348637624
94,0.9400000000000001,0.0762009880759218
95,0.9500000000000001,0.07840512924771659
96,0.96,0.08039395597628118
97,0.97,0.08212435488699321
98,0.98,0.08355654884477293
99,0.99,0.08466005803776744
100,1.0,0.08541036222963005
101,1.01,0.08579343069229961
102,1.02,0.08580739111583502
103,1.03,0.08545871489092649
104,1.04,0.08476483969304494
105,1.05,0.08375059417642072
106,1.06,0.08245058072511768
107,1.07,0.0809044082385928
108,1.08,0.07915859823798055
109,1.09,0.07726443970075492
110,1.1,0.07527655853250126
111,1.11,0.07325244071401515
112,1.12,0.07125100177509713
113,1.1300000000000001,0.06933067947480231
114,1.1400000000000001,0.06754991143583533
115,1.1500000000000001,0.06596546526558322
116,1.16,0.0646288622495188
117,1.17,0.06358733126697813
118,1.18,0.06288380879941013
119,1.19,0.06255074005740613
120,1.2,0.06261365527130636
121,1.21,0.06308616291479341
122,1.22,0.06399791996025428
123,1.23,0.06534708645533938
124,1.24,0.06707894312962259
125,1.25,0.06916394062182518
126,1.26,0.07156370733764761
127,1.27,0.0742315263049611
128,1.28,0.07711424254207389
129,1.29,0.08015369359043589
130,1.3,0.08328814004894136
131,1.31,0.0864510733582764
132,1.32,0.08957693727166283
133,1.33,0.09259707581285981
134,1.34,0.0954468855286692
135,1.35,0.09806343124028882
136,1.36,0.10038759182851376
137,1.37,0.10236525234552807
138,1.3800000000000001,0.10395231082486922
139,1.3900000000000001,0.10511110202345253
140,1.4000000000000001,0.10581373521505366
141,1.41,0.1060456702646706
142,1.42,0.10580667178823955
143,1.43,0.10510770955981674
144,1.44,0.10397238901903805
145,1.45,0.10243504394223035
146,1.46,0.10054192855565058
147,1.47,0.09834501867337764
148,1.48,0.09590463432322949
149,1.49,0.09328657870529766
150,1.5,0.09056142289755797
151,1.51,0.08780164501250742
152,1.52,0.08508115331602428
153,1.53,0.08247528624502953
154,1.54,0.08005556722163187
155,1.55,0.07789161202514006
156,1.56,0.07604850621156478
157,1.57,0.07458346727787779
158,1.58,0.0735475135761181
159,1.59,0.07298093435590913
160,1.6,0.07291257464741996
161,1.61,0.07335816630240233
162,1.62,0.07431961276183419
163,1.6300000000000001,0.0757826048956527
164,1.6400000000000001,0.07772043572595244
165,1.6500000000000001,0.08009280836043131
166,1.6600000000000001,0.08284893546066763
167,1.67,0.08592825447704278
168,1.68,0.0892620965997395
169,1.69,0.0927782168312965
170,1.7,0.09639721768563514
171,1.71,0.10003660233060407
172,1.72,0.1036153045684669
173,1.73,0.10705011258502473
174,1.74,0.11026115260507452
175,1.75,0.11317188892087438
176,1.76,0.11571246166845128
177,1.77,0.1178187332437135
178,1.78,0.11943658000120583
179,1.79,0.12052117693273723
180,1.8,0.1210410508123867
181,1.81,0.12097808022596745
182,1.82,0.12032987978657683
183,1.83,0.11914116980248846
184,1.84,0.11746182909732394
185,1.85,0.11528821982907411
186,1.86,0.11267181461808118
187,1.87,0.10967767608281287
188,1.8800000000000001,0.10637897323872236
189,1.8900000000000001,0.10285483575753318
190,1.9000000000000001,0.09919130766836903
191,1.9100000000000001,0.09547896318912064
192,1.92,0.0918093300510805
193,1.93,0.0882751284279637
194,1.94,0.08496979423129347
195,1.95,0.08198223374151636
196,1.96,0.07939801572681038
197,1.97,0.0772969872834306
198,1.98,0.07575232018774902
199,1.99,0.07482621938841083
200,2.0,0.07457183038176662


==> data/timeDomainTrajectories/maxi_delta_kann_10_10_5_4d.dat <==
,t,max_delta
0,0.0,0.01916337362724263
1,0.01,0.019152428845721103
2,0.02,0.019138779613712797
3,0.03,0.01912330490004055
4,0.04,0.019106450229707028
5,0.05,0.019088361428832634
6,0.06,0.01906906921475926
7,0.07,0.019049073837577923
8,0.08,0.01902851453391441
9,0.09,0.019007049047923275
10,0.1,0.01898564458346108
11,0.11,0.0189637141107164
12,0.12,0.018941860267918775
13,0.13,0.018919489806732637
14,0.14,0.01889743689930068
15,0.15,0.018875220690413475
16,0.16,0.018853193685531178
17,0.17,0.018830988356791423
18,0.18,0.018809306278240623
19,0.19,0.01878753694989954
20,0.2,0.018765901765653403
21,0.21,0.018744499284528926
22,0.22,0.018723425535523974
23,0.23,0.018702536110110746
24,0.24,0.01868192201409813
25,0.25,0.018661552306819207
26,0.26,0.018641156420419414
27,0.27,0.018621294953739875
28,0.28,0.018601572711390624
29,0.29,0.018582546376597397
30,0.3,0.01856310192008892
31,0.31,0.018544387536991058
32,0.32,0.01852540355259391
33,0.33,0.018507294038853317
34,0.34,0.0184888169424009
35,0.35000000000000003,0.01847075491972694
36,0.36,0.018453173998725925
37,0.37,0.018435184881178124
38,0.38,0.01841732710013866
39,0.39,0.01839966189736586
40,0.4,0.01838201072942458
41,0.41000000000000003,0.018364551401657492
42,0.42,0.018346745016410537
43,0.43,0.018328883825558195
44,0.44,0.018310901929949885
45,0.45,0.018292970897446192
46,0.46,0.018274665012921743
47,0.47000000000000003,0.018255915008700496
48,0.48,0.018237365748542178
49,0.49,0.018217634312894138
50,0.5,0.018198197291219742
51,0.51,0.018177907919927128
52,0.52,0.018157287402511324
53,0.53,0.018135902325177478
54,0.54,0.018113914425982314
55,0.55,0.018091723015340122
56,0.56,0.018068534291491245
57,0.5700000000000001,0.018044745547564967
58,0.58,0.01802015746969632
59,0.59,0.01799528527939609
60,0.6,0.01796933221703667
61,0.61,0.017942692979595165
62,0.62,0.01791516561798856
63,0.63,0.017887500975809045
64,0.64,0.017858303560241984
65,0.65,0.017828800082014373
66,0.66,0.017798547830898404
67,0.67,0.01776758048006588
68,0.68,0.017735573658204773
69,0.6900000000000001,0.017785956059388708
70,0.7000000000000001,0.017877011186318015
71,0.71,0.017966975488433956
72,0.72,0.018055969242916747
73,0.73,0.018144829320255296
74,0.74,0.0182324865355723
75,0.75,0.018319541883005552
76,0.76,0.018404928631295947
77,0.77,0.01849068065106474
78,0.78,0.018575018438704127
79,0.79,0.018658309749771007
80,0.8,0.01874092308332953
81,0.81,0.01882275112327414
82,0.8200000000000001,0.018903449132520178
83,0.8300000000000001,0.018984103842425215
84,0.84,0.019063657133473022
85,0.85,0.019142243854748386
86,0.86,0.01921999969041055
87,0.87,0.01929729987637252
88,0.88,0.01937332857988605
89,0.89,0.019449416193001
90,0.9,0.01952474807069815
91,0.91,0.01959851026214232
92,0.92,0.01967298891542657
93,0.93,0.019746179264837238
94,0.9400000000000001,0.0198177460585498
95,0.9500000000000001,0.01989021562064841
96,0.96,0.019961346896747
97,0.97,0.020032237221758065
98,0.98,0.020103030522630183
99,0.99,0.020172917512834898
100,1.0,0.020241804589603785
101,1.01,0.02031079063826957
102,1.02,0.02037882913934319
103,1.03,0.020446542832962322
104,1.04,0.020514316371543106
105,1.05,0.020581343133728947
106,1.06,0.02064824712091262
107,1.07,0.020714221933364252
108,1.08,0.02077989190941909
109,1.09,0.02084588158511802
110,1.1,0.020911146735269392
111,1.11,0.02097631220467111
112,1.12,0.021040334019118534
113,1.1300000000000001,0.02110502939393566
114,1.1400000000000001,0.02116935512347351
115,1.1500000000000001,0.02123345988792269
116,1.16,0.021297015503447314
117,1.17,0.02136064748692479
118,1.18,0.021423550845071082
119,1.19,0.021487066328044424
120,1.2,0.021549912032780894
121,1.21,0.02161319016807206
122,1.22,0.02167561885615088
123,1.23,0.021738300853578307
124,1.24,0.021800669434444364
125,1.25,0.021863111376684286
126,1.26,0.021925774888620575
127,1.27,0.02198809274927238
128,1.28,0.022049974378721027
129,1.29,0.02211252107131423
130,1.3,0.022174211275870048
131,1.31,0.022236145781885597
132,1.32,0.02229775616258145
133,1.33,0.02235966630984576
134,1.34,0.02242178528232075
135,1.35,0.02248330583948044
136,1.36,0.022544850936250027
137,1.37,0.02260632795767381
138,1.3800000000000001,0.022667167119398535
139,1.3900000000000001,0.02272870563537266
140,1.4000000000000001,0.022789180909589923
141,1.41,0.022849929401054014
142,1.42,0.02291037981552213
143,1.43,0.02297019885462448
144,1.44,0.023029053404019395
145,1.45,0.023088755973405872
146,1.46,0.023147065018900292
147,1.47,0.023205314845876623
148,1.48,0.02326245513008196
149,1.49,0.02331958085614705
150,1.5,0.02337587918724915
151,1.51,0.023431252054990193
152,1.52,0.02348583930774817
153,1.53,0.023539065021866312
154,1.54,0.023591544847062496
155,1.55,0.023642940947045554
156,1.56,0.02369386859046796
157,1.57,0.023743034834132537
158,1.58,0.02381426729517222
159,1.59,0.023892663171483974
160,1.6,0.023971489203591823
161,1.61,0.024049550087703153
162,1.62,0.024128034595354952
163,1.6300000000000001,0.02420646248443936
164,1.6400000000000001,0.02428483029368733
165,1.6500000000000001,0.02436337295175961
166,1.6600000000000001,0.024442325386709207
167,1.67,0.024521207237284015
168,1.68,0.024599299747602554
169,1.69,0.024677910834006944
170,1.7,0.024756918002830863
171,1.71,0.024834649169540146
172,1.72,0.02491253184977449
173,1.73,0.02499056323541149
174,1.74,0.025067310223953587
175,1.75,0.02514479702682726
176,1.76,0.025220518035512063
177,1.77,0.025295901861630554
178,1.78,0.02537023174506592
179,1.79,0.025443983375455614
180,1.8,0.025516798364630278
181,1.81,0.025588318742288063
182,1.82,0.02565794856835013
183,1.83,0.025727118940683802
184,1.84,0.025794638864319097
185,1.85,0.02586027156193116
186,1.86,0.02592425766876416
187,1.87,0.025986600009265448
188,1.8800000000000001,0.02604742125761006
189,1.8900000000000001,0.02610672533546876
190,1.9000000000000001,0.026164754811253133
191,1.9100000000000001,0.026220442077552697
192,1.92,0.026274746843286456
193,1.93,0.026328152742612465
194,1.94,0.02637995211007138
195,1.95,0.026430868616009073
196,1.96,0.026480315484139094
197,1.97,0.0265304486387814
198,1.98,0.026580087062659796
199,1.99,0.026630434874534314
200,2.0,0.026681028245262972


==> data/timeDomainTrajectories/maxi_delta_kann_10_5_4d.dat <==
,t,max_delta
0,0.0,0.07983338702586629
1,0.01,0.08050912500975227
2,0.02,0.08118467346443059
3,0.03,0.0818598299690163
4,0.04,0.08253370983945918
5,0.05,0.08320649989119633
6,0.06,0.08387765532737723
7,0.07,0.08454700231336298
8,0.08,0.08521413133756606
9,0.09,0.08587863690608044
10,0.1,0.08654035380504643
11,0.11,0.08719935863300643
12,0.12,0.08785537299265833
13,0.13,0.08850776366283619
14,0.14,0.08915709273796679
15,0.15,0.08980225560327004
16,0.16,0.0905078336838252
17,0.17,0.09163054459541398
18,0.18,0.09274526145441575
19,0.19,0.09385136188573795
20,0.2,0.0949488233641449
21,0.21,0.09603667276904204
22,0.22,0.09711537184523533
23,0.23,0.09818443229848484
24,0.24,0.09924336820028379
25,0.25,0.10030080265286889
26,0.26,0.10188311146976448
27,0.27,0.10349497550536224
28,0.28,0.10509795272104427
29,0.29,0.10669230109146843
30,0.3,0.10827744720789245
31,0.31,0.109853774127606
32,0.32,0.11142107286091663
33,0.33,0.1129793761538358
34,0.34,0.11452836236315278
35,0.35000000000000003,0.11606914352600506
36,0.36,0.11760116582131253
37,0.37,0.1191249509308463
38,0.38,0.12064006985551745
39,0.39,0.12214800385136604
40,0.4,0.12364749510128537
41,0.41000000000000003,0.12513955342887106
42,0.42,0.12662399915271494
43,0.43,0.12810184778046452
44,0.44,0.129572091951909
45,0.45,0.13103551424069226
46,0.46,0.13249218448269207
47,0.47000000000000003,0.13394229422464443
48,0.48,0.13538567983408778
49,0.49,0.13682277612739657
50,0.5,0.13825342440788013
51,0.51,0.1396778259090008
52,0.52,0.14109558803330824
53,0.53,0.1425077509180792
54,0.54,0.14391333031626297
55,0.55,0.14531313224409037
56,0.56,0.14670653431184855
57,0.5700000000000001,0.1480939891373636
58,0.58,0.14947523601875146
59,0.59,0.15085025461177004
60,0.6,0.15221914567794026
61,0.61,0.15358213103655305
62,0.62,0.15493895747167707
63,0.63,0.15628877758601023
64,0.64,0.15763289148428283
65,0.65,0.15897045513682762
66,0.66,0.16030134140360852
67,0.67,0.16162613998834874
68,0.68,0.16294377320686815
69,0.6900000000000001,0.1642550722703262
70,0.7000000000000001,0.16556027401133022
71,0.71,0.16685818604446423
72,0.72,0.16814916706548755
73,0.73,0.16943333868915178
74,0.74,0.17071070461418558
75,0.75,0.1719810313696999
76,0.76,0.1732444443173311
77,0.77,0.17450083156048857
78,0.78,0.1757503209441973
79,0.79,0.17699256496827687
80,0.8,0.17822793213179144
81,0.81,0.17945655353721457
82,0.8200000000000001,0.18067772681959293
83,0.8300000000000001,0.181892300291705
84,0.84,0.18310064634550915
85,0.85,0.18430146931861557
86,0.86,0.18549597777878946
87,0.87,0.1866840701247856
88,0.88,0.18786588419817218
89,0.89,0.1890412006702349
90,0.9,0.1902106354074291
91,0.91,0.19137408971465697
92,0.92,0.19253170397279962
93,0.93,0.19368349997406575
94,0.9400000000000001,0.19483057297810547
95,0.9500000000000001,0.19597187303031638
96,0.96,0.19710802009926165
97,0.97,0.19823963468269556
98,0.98,0.1993663838704085
99,0.99,0.20048853125947796
100,1.0,0.20160705613074148
101,1.01,0.20272103081160942
102,1.02,0.20383131613122552
103,1.03,0.2049381772018588
104,1.04,0.20604140262947768
105,1.05,0.20714125867633149
106,1.06,0.2082378925066548
107,1.07,0.20933192823219238
108,1.08,0.21042351335412124
109,1.09,0.21151231873416587
110,1.1,0.21259896907718834
111,1.11,0.21368313555367013
112,1.12,0.21476508549159168
113,1.1300000000000001,0.215845563222671
114,1.1400000000000001,0.2169238831691278
115,1.1500000000000001,0.21800090926688998
116,1.16,0.21907583649496343
117,1.17,0.22014964799809422
118,1.18,0.22122177720157743
119,1.19,0.22229249197196532
120,1.2,0.2233617024990895
121,1.21,0.22442919968955644
122,1.22,0.22549560901423193
123,1.23,0.22656048350891278
124,1.24,0.22762361407555765
125,1.25,0.22868491065494356
126,1.26,0.22974428303681393
127,1.27,0.23080211767450431
128,1.28,0.23185760873235872
129,1.29,0.23291102303969802
130,1.3,0.23396203113823577
131,1.31,0.23501066093386314
132,1.32,0.23605646320909024
133,1.33,0.23709958501864703
134,1.34,0.23813981621188618
135,1.35,0.2391768263854399
136,1.36,0.24021076165707522
137,1.37,0.24124164862112596
138,1.3800000000000001,0.24226867907465977
139,1.3900000000000001,0.24329235576659825
140,1.4000000000000001,0.24431234661240975
141,1.41,0.24532879597820245
142,1.42,0.24634137098831266
143,1.43,0.24735021518152878
144,1.44,0.2483551146527987
145,1.45,0.24935657060963634
146,1.46,0.25035365281034316
147,1.47,0.2513470995138454
148,1.48,0.25233681407020647
149,1.49,0.25332305699903035
150,1.5,0.2543053730913629
151,1.51,0.2552843795345434
152,1.52,0.2562600969676603
153,1.53,0.25723266472279405
154,1.54,0.25820210240321484
155,1.55,0.2591687874283688
156,1.56,0.2601328582297502
157,1.57,0.26109445237563644
158,1.58,0.26205418374311784
159,1.59,0.2630117119954134
160,1.6,0.2639682459657402
161,1.61,0.2649233249952849
162,1.62,0.26587744152636494
163,1.6300000000000001,0.2668313258354791
164,1.6400000000000001,0.2677848731384924
165,1.6500000000000001,0.2687382165059291
166,1.6600000000000001,0.2696923235677209
167,1.67,0.2706474458589141
168,1.68,0.27160335728449736
169,1.69,0.27256078482466584
170,1.7,0.2735196203870962
171,1.71,0.2744804705193322
172,1.72,0.275443225888929
173,1.73,0.27640777653081106
174,1.74,0.2773746078853394
175,1.75,0.27834360869703545
176,1.76,0.2793149059439479
177,1.77,0.28028814838332505
178,1.78,0.2812628661729599
179,1.79,0.28223989936587035
180,1.8,0.2832177031910035
181,1.81,0.2841971164170971
182,1.82,0.2851770698107563
183,1.83,0.28615768557070553
184,1.84,0.28713825076281174
185,1.85,0.2881185286154382
186,1.86,0.2890975664199402
187,1.87,0.29007524537186735
188,1.8800000000000001,0.2910507311768711
189,1.8900000000000001,0.29202378459070566
190,1.9000000000000001,0.29299345040441294
191,1.9100000000000001,0.29395948799690697
192,1.92,0.29492082161246413
193,1.93,0.2958774477079571
194,1.94,0.2968284083938819
195,1.95,0.29777310273583946
196,1.96,0.29871092912631103
197,1.97,0.2996420005403877
198,1.98,0.30056523718747674
199,1.99,0.30148075069775704
200,2.0,0.3023876983509519


==> data/timeDomainTrajectories/maxi_delta_kann_8_2d.dat <==
,t,max_delta
0,0.0,0.007471293210983276
1,0.01,0.007472694166642686
2,0.02,0.007471239642470012
3,0.03,0.007467407933320992
4,0.04,0.007461642567063522
5,0.05,0.007454173576382183
6,0.06,0.007445432415705305
7,0.07,0.007435698515391845
8,0.08,0.007425160502589505
9,0.09,0.007414184049078204
10,0.1,0.007402880842089406
11,0.11,0.0073914577641698564
12,0.12,0.007380060985296422
13,0.13,0.007368865448522666
14,0.14,0.007357917973435504
15,0.15,0.007347376058950833
16,0.16,0.007337321194131274
17,0.17,0.0073278929597541675
18,0.18,0.0073193118083838965
19,0.19,0.0073115138744400815
20,0.2,0.007304687157665357
21,0.21,0.007298660608207969
22,0.22,0.007293529842691743
23,0.23,0.007289150767216757
24,0.24,0.007285467297775627
25,0.25,0.0072823917987030196
26,0.26,0.0072797757863113655
27,0.27,0.007277499046674074
28,0.28,0.0072754246536412825
29,0.29,0.0072734440559588664
30,0.3,0.0072712833793581455
31,0.31,0.007268920521446787
32,0.32,0.007266108291163115
33,0.33,0.007262687309773808
34,0.34,0.007258615789808992
35,0.35000000000000003,0.007253582070379017
36,0.36,0.007247421612898458
37,0.37,0.007240117229213194
38,0.38,0.007231292426236602
39,0.39,0.007220926573284353
40,0.4,0.007208818434742248
41,0.41000000000000003,0.007195182190984195
42,0.42,0.007180304686135508
43,0.43,0.0071646199639618935
44,0.44,0.007148501516613781
45,0.45,0.007132082348443647
46,0.46,0.007115731813230219
47,0.47000000000000003,0.007099698212663208
48,0.48,0.0070840491750642776
49,0.49,0.007069088871265783
50,0.5,0.007054761951529043
51,0.51,0.00704127940056376
52,0.52,0.007028671794997554
53,0.53,0.00701684849476969
54,0.54,0.007005776468071823
55,0.55,0.006995510158241569
56,0.56,0.006985744435374197
57,0.5700000000000001,0.006976410629218499
58,0.58,0.006967408294722532
59,0.59,0.006958396604854367
60,0.6,0.006949033015588857
61,0.61,0.006939151718990899
62,0.62,0.006928257028570528
63,0.63,0.006916149278054284
64,0.64,0.006902924810432531
65,0.65,0.006888797153072779
66,0.66,0.006873918192833339
67,0.67,0.006858497487812809
68,0.68,0.006842504095921076
69,0.6900000000000001,0.006826024527622321
70,0.7000000000000001,0.00680902380712034
71,0.71,0.006791643724705865
72,0.72,0.006773666384950361
73,0.73,0.006755050638834359
74,0.74,0.006735991679046205
75,0.75,0.006716742251345054
76,0.76,0.006697314906916163
77,0.77,0.006678077612747413
78,0.78,0.006659276992191154
79,0.79,0.00664079996234157
80,0.8,0.006622948591023747
81,0.81,0.006605963256741065
82,0.8200000000000001,0.006589843832344233
83,0.8300000000000001,0.006574468892423135
84,0.84,0.006559893735130995
85,0.85,0.006546231174306305
86,0.86,0.006533115259201416
87,0.87,0.006520535589854437
88,0.88,0.006508121993732852
89,0.89,0.006495979069348179
90,0.9,0.006483792120559273
91,0.91,0.006471602021532408
92,0.92,0.006459089966181719
93,0.93,0.006446352334331329
94,0.9400000000000001,0.006433066233068829
95,0.9500000000000001,0.006419383573398885
96,0.96,0.006404857989256274
97,0.97,0.006389696486452823
98,0.98,0.006373746639802613
99,0.99,0.006356913584629531
100,1.0,0.006339100412899978
101,1.01,0.006320327387887903
102,1.02,0.006300314717419764
103,1.03,0.00627931702504414
104,1.04,0.006257229286885102
105,1.05,0.006234004071063892
106,1.06,0.006209711111040184
107,1.07,0.006184298770622543
108,1.08,0.006157832716879863
109,1.09,0.006130436236288839
110,1.1,0.006101932597797455
111,1.11,0.006072500710977646
112,1.12,0.006042198296218215
113,1.1300000000000001,0.006011140706303486
114,1.1400000000000001,0.0059793817250605175
115,1.1500000000000001,0.005946913575587631
116,1.16,0.0059140841568371405
117,1.17,0.005880702918508951
118,1.18,0.005847173442810605
119,1.19,0.005813658982742331
120,1.2,0.0057806784998111205
121,1.21,0.005748391417401577
122,1.22,0.005716895653362752
123,1.23,0.005686227629626006
124,1.24,0.005656481491366772
125,1.25,0.005627809117132787
126,1.26,0.005599943291979659
127,1.27,0.00557297252707023
128,1.28,0.005546149010462242
129,1.29,0.005519676801573281
130,1.3,0.005493042878794929
131,1.31,0.005466090033899973
132,1.32,0.00543877846448404
133,1.33,0.005411364599137158
134,1.34,0.005383447434583188
135,1.35,0.005354922221670111
136,1.36,0.00532627850048506
137,1.37,0.005296871546015436
138,1.3800000000000001,0.005267127720757547
139,1.3900000000000001,0.0052369352679343395
140,1.4000000000000001,0.005206180716112563
141,1.41,0.005174808493435545
142,1.42,0.005143118963019222
143,1.43,0.005110814760983073
144,1.44,0.00507795448328896
145,1.45,0.005044714279858087
146,1.46,0.00501079182099573
147,1.47,0.004976657987238786
148,1.48,0.004941947454945694
149,1.49,0.004906770206026367
150,1.5,0.004871294249151115
151,1.51,0.00483562640462365
152,1.52,0.004799514294474561
153,1.53,0.004763180820960833
154,1.54,0.004726787738392191
155,1.55,0.004690316457625965
156,1.56,0.00465356806000683
157,1.57,0.004617057381135048
158,1.58,0.004580582513642684
159,1.59,0.004544178495917706
160,1.6,0.004507998117377343
161,1.61,0.004472311921672523
162,1.62,0.0044374482839817375
163,1.6300000000000001,0.0044036150294781695
164,1.6400000000000001,0.004370839880602273
165,1.6500000000000001,0.004339506780800195
166,1.6600000000000001,0.00430964065252748
167,1.67,0.004280967015732107
168,1.68,0.004253210025018439
169,1.69,0.004226092483685218
170,1.7,0.004199276253219364
171,1.71,0.004172660290756913
172,1.72,0.004145844221617567
173,1.73,0.00411860519089946
174,1.74,0.004090421040856884
175,1.75,0.004061900837010857
176,1.76,0.004033234953357945
177,1.77,0.004004552782636006
178,1.78,0.0039759230874570894
179,1.79,0.003947651822841847
180,1.8,0.003919507288606683
181,1.81,0.00389197184047807
182,1.82,0.0038645133690150546
183,1.83,0.003837492661910913
184,1.84,0.003810732906235459
185,1.85,0.003784294562580781
186,1.86,0.003758177355649983
187,1.87,0.0037324394974056485
188,1.8800000000000001,0.0037068996777536167
189,1.8900000000000001,0.0036814351017214753
190,1.9000000000000001,0.0036834097039222247
191,1.9100000000000001,0.0036884545027280335
192,1.92,0.003693323280038019
193,1.93,0.0036982862938199634
194,1.94,0.003703137151765734
195,1.95,0.003707312019650688
196,1.96,0.003711558550332894
197,1.97,0.0037148364416219604
198,1.98,0.0037175361656365258
199,1.99,0.003719213918879527
200,2.0,0.0037193068300727106


==> data/timeDomainTrajectories/maxi_delta_kann_9_2d.dat <==
t	max_delta
0.0	0.007069885730743408
0.01	0.007135586906706903
0.02	0.0072010980745691455
0.03	0.007265810208898271
0.04	0.0073288165715412745
0.05	0.007390461587128749
0.06	0.007450383287762374
0.07	0.007508217825869856
0.08	0.007564679765636795
0.09	0.007619291940508699
0.1	0.007672293428369059
0.11	0.007724287025448806
0.12	0.007775278870059132
0.13	0.007825635992791957
0.14	0.007875369712450286
0.15	0.007924971302212924
0.16	0.007974575914217796
0.17	0.008024438726532246
0.18	0.008074580516243657
0.19	0.008125382295581351
0.2	0.008177107779583581
0.21	0.00822966241758949
0.22	0.008282716605892082
0.23	0.00833713513106793
0.24	0.00839235428568097
0.25	0.008448646122571457
0.26	0.0085059270709682
0.27	0.00856399644532635
0.28	0.008622774692248703
0.29	0.008682422191585992
0.3	0.008742623546352357
0.31	0.008803542868404568
0.32	0.008864868904224332
0.33	0.008926172717569347
0.34	0.008987860744095855
0.35000000000000003	0.00904938797295296
0.36	0.00911056867839588
0.37	0.009171695536194457
0.38	0.009232347489672499
0.39	0.009292462592248363
0.4	0.009351980338502486
0.41000000000000003	0.00941084143516746
0.42	0.009468749327227632
0.43	0.009525885760619746
0.44	0.009582314505167666
0.45	0.009637623680902596
0.46	0.009691998597278983
0.47000000000000003	0.009745268034469623
0.48	0.009797857890547323
0.49	0.00984960033436133
0.5	0.009900090297584763
0.51	0.0099499961320475
0.52	0.009998675973996729
0.53	0.01004668111000262
0.54	0.010093848599146416
0.55	0.010140135708870623
0.56	0.010185858328779718
0.5700000000000001	0.010230618339459152
0.58	0.010274733722745566
0.59	0.010318046479540266
0.6	0.010360995552674668
0.61	0.010402947870693291
0.62	0.010444820926063692
0.63	0.01048574488890619
0.64	0.010526042857816442
0.65	0.010565919689792258
0.66	0.010605342473673396
0.67	0.01064439822753327
0.68	0.010682459428946522
0.6900000000000001	0.010720448967367346
0.7000000000000001	0.010757979097056669
0.71	0.010794901133723611
0.72	0.010831305519939383
0.73	0.010867283454657262
0.74	0.010902926608317376
0.75	0.01093820801188139
0.76	0.010972624411275556
0.77	0.011006865175386515
0.78	0.01104042808820993
0.79	0.01107376509420721
0.8	0.01110685202060746
0.81	0.011139069166632876
0.8200000000000001	0.011170869971825148
0.8300000000000001	0.011202469876803844
0.84	0.011233965511632027
0.85	0.011264857837737008
0.86	0.011295363429171035
0.87	0.011325222358794518
0.88	0.011355247898116927
0.89	0.0113847038920043
0.9	0.011414046551415868
0.91	0.011442659615333861
0.92	0.011471596894674141
0.93	0.011500123758621417
0.9400000000000001	0.011528459364915422
0.9500000000000001	0.011556346262864725
0.96	0.011584480886937865
0.97	0.011612486980956849
0.98	0.011640107673108524
0.99	0.011667682295220194
1.0	0.011695550318426617
1.01	0.011722740033102808
1.02	0.011750425600375314
1.03	0.011777636109992828
1.04	0.011805069937712354
1.05	0.011832471373860898
1.06	0.011859107960243254
1.07	0.011886273870344022
1.08	0.011913117569252396
1.09	0.011939622030958663
1.1	0.011966008676965068
1.11	0.011992141314896232
1.12	0.012018122170005308
1.1300000000000001	0.012043934242363719
1.1400000000000001	0.012069441414691129
1.1500000000000001	0.0120946275780065
1.16	0.012119237705262353
1.17	0.012143851069083444
1.18	0.012167974022861072
1.19	0.012192066546517388
1.2	0.012215634885713644
1.21	0.012239019679035623
1.22	0.012262561480808953
1.23	0.012285885493202864
1.24	0.012308974437678755
1.25	0.012331572496383725
1.26	0.01235473550345123
1.27	0.012377969750956508
1.28	0.012401138572804893
1.29	0.01242482043690507
1.3	0.012448043960360256
1.31	0.012472102597119283
1.32	0.012495905466072266
1.33	0.012520388085150325
1.34	0.012544578455157662
1.35	0.012569411747423098
1.36	0.012593677178343476
1.37	0.012618786969624152
1.3800000000000001	0.012643052627451246
1.3900000000000001	0.012668005836772744
1.4000000000000001	0.012691839250544179
1.41	0.01271656003659749
1.42	0.012740360474077894
1.43	0.012763816827668029
1.44	0.01278738594387474
1.45	0.01281033235898743
1.46	0.01283263563947612
1.47	0.012854275118216796
1.48	0.012875706723810998
1.49	0.012896075197980084
1.5	0.01291535980378633
1.51	0.012934373621410034
1.52	0.012952737404302805
1.53	0.012970190881058663
1.54	0.012985877496163978
1.55	0.013002039894757234
1.56	0.013016271315891892
1.57	0.013030456286627912
1.58	0.013042783597310148
1.59	0.013054541229042593
1.6	0.013065705608245493
1.61	0.013076014488826448
1.62	0.01308520536962332
1.6300000000000001	0.013094088424398187
1.6400000000000001	0.013101566371775508
1.6500000000000001	0.013109760214305766
1.6600000000000001	0.013116260742184194
1.67	0.013122830825714082
1.68	0.013129444952294733
1.69	0.013135958158262628
1.7	0.013142582868161057
1.71	0.013149412060015297
1.72	0.013157492151695704
1.73	0.013165485143888711
1.74	0.013175152250819222
1.75	0.013185035811629886
1.76	0.013196896596062935
1.77	0.013210706943675765
1.78	0.01322643817119995
1.79	0.013243704057251948
1.8	0.013264144842939807
1.81	0.013286301053682115
1.82	0.013312050799870745
1.83	0.013340410892897614
1.84	0.013372305215881397
1.85	0.013407465281339181
1.86	0.013445860741921667
1.87	0.013488295436177467
1.8800000000000001	0.013533546364981053
1.8900000000000001	0.013582297692569023
1.9000000000000001	0.013634637537658367
1.9100000000000001	0.013689819086678767
1.92	0.013746976043854442
1.93	0.013805837909708352
1.94	0.01386565709994625
1.95	0.013925447366690547
1.96	0.013982076452661696
1.97	0.014035153675028056
1.98	0.014082142347674909
1.99	0.014120743970296834
2.0	0.014146871673940575


==> data/timeDomainTrajectories/maxi_delta_mlp_2d.dat <==
,t,max_delta
0,0.0,0.017867743968963623
1,0.01,0.01796753900173864
2,0.02,0.01806553470100347
3,0.03,0.018162314134221758
4,0.04,0.018257328191109146
5,0.05,0.01835080208700668
6,0.06,0.018442910295819015
7,0.07,0.018533646597842512
8,0.08,0.018623248720104568
9,0.09,0.018711477914629793
10,0.1,0.018798573259301676
11,0.11,0.018884541503903396
12,0.12,0.01896867353100884
13,0.13,0.019052409254815883
14,0.14,0.019134806319811126
15,0.15,0.019216355999173373
16,0.16,0.019296597398592796
17,0.17,0.01937602411471584
18,0.18,0.019454180087471684
19,0.19,0.019531803956958305
20,0.2,0.019608205763897546
21,0.21,0.019683887004076306
22,0.22,0.019758875701656242
23,0.23,0.019832486922449766
24,0.24,0.019905706679784974
25,0.25,0.019978330189343918
26,0.26,0.020049677833907653
27,0.27,0.020120741020826838
28,0.28,0.020190844150256515
29,0.29,0.02026026681133697
30,0.3,0.02032881281637189
31,0.31,0.020397003905086697
32,0.32,0.02046440961467355
33,0.33,0.02053107784604835
34,0.34,0.020597295825577788
35,0.35000000000000003,0.020663114588858722
36,0.36,0.020727871572988166
37,0.37,0.020792336290894164
38,0.38,0.020856087685900526
39,0.39,0.02091942143929426
40,0.4,0.020982157836366255
41,0.41000000000000003,0.021044356793138652
42,0.42,0.02110607938246445
43,0.43,0.021167149722411738
44,0.44,0.021227870001383486
45,0.45,0.02128806675799
46,0.46,0.021348044510975273
47,0.47000000000000003,0.0214071552033539
48,0.48,0.02146594394248824
49,0.49,0.021524481315806643
50,0.5,0.021582123836403122
51,0.51,0.02163965906539711
52,0.52,0.021696921976193995
53,0.53,0.021753510181047542
54,0.54,0.0218102144133554
55,0.55,0.021865680638375018
56,0.56,0.021921178420027276
57,0.5700000000000001,0.02197654805747673
58,0.58,0.022031153858243613
59,0.59,0.022085553078966536
60,0.6,0.02213958861602916
61,0.61,0.02219334265371331
62,0.62,0.022246659800880586
63,0.63,0.022299623901967713
64,0.64,0.022352319636991247
65,0.65,0.022404832653659446
66,0.66,0.022456772412943415
67,0.67,0.02250846435149567
68,0.68,0.022559996202628163
69,0.6900000000000001,0.022611217972189124
70,0.7000000000000001,0.022661980333018583
71,0.71,0.022712611437983865
72,0.72,0.022762724892497976
73,0.73,0.022812650314093297
74,0.74,0.022862717791789056
75,0.75,0.022912304310099163
76,0.76,0.022961264242818524
77,0.77,0.023010406168123332
78,0.78,0.023058870242140594
79,0.79,0.023107466037200375
80,0.8,0.023155811752663125
81,0.81,0.023203764524909243
82,0.8200000000000001,0.02325165858419087
83,0.8300000000000001,0.02329911332467982
84,0.84,0.02334670221359736
85,0.85,0.023393807003081246
86,0.86,0.02344076347647328
87,0.87,0.023487430915923424
88,0.88,0.023534145755782943
89,0.89,0.023580529468786526
90,0.9,0.023626680638024755
91,0.91,0.023672698258217162
92,0.92,0.023718682465963203
93,0.93,0.02376425625831624
94,0.9400000000000001,0.023809519583726457
95,0.9500000000000001,0.023855049456529276
96,0.96,0.023900231009008177
97,0.97,0.023945164822143372
98,0.98,0.02398995165199036
99,0.99,0.024034692411797343
100,1.0,0.024079249735540875
101,1.01,0.02412372479720193
102,1.02,0.024167980455721993
103,1.03,0.02421211868445572
104,1.04,0.024256003394133252
105,1.05,0.024299974921529355
106,1.06,0.024343658436317472
107,1.07,0.0243873944376658
108,1.08,0.024430808227821732
109,1.09,0.02447424040864421
110,1.1,0.024517316355187724
111,1.11,0.0245606151308142
112,1.12,0.024603285286460386
113,1.1300000000000001,0.02464638270580366
114,1.1400000000000001,0.024689056015826383
115,1.1500000000000001,0.02473188515399527
116,1.16,0.02477425746539419
117,1.17,0.024816752222647898
118,1.18,0.024858994988437244
119,1.19,0.02490132653339483
120,1.2,0.024943372312471457
121,1.21,0.024985234545673807
122,1.22,0.025027015368748406
123,1.23,0.02506905523960179
124,1.24,0.0251102639960894
125,1.25,0.025151935541122494
126,1.26,0.02519345677878082
127,1.27,0.025234691629008266
128,1.28,0.025275741844289268
129,1.29,0.02531670905537431
130,1.3,0.02535745634439346
131,1.31,0.025398323490979147
132,1.32,0.025438696451179688
133,1.33,0.025479391533636653
134,1.34,0.025519555948443795
135,1.35,0.025559767239061282
136,1.36,0.025599887505491914
137,1.37,0.025639779248676886
138,1.3800000000000001,0.02567954211414558
139,1.3900000000000001,0.025718800438213174
140,1.4000000000000001,0.025758369478205312
141,1.41,0.02579763379758382
142,1.42,0.025836693024126722
143,1.43,0.02587564658535846
144,1.44,0.025914116862759018
145,1.45,0.02595267969480286
146,1.46,0.025990957020091354
147,1.47,0.026028808962210936
148,1.48,0.0260670490776318
149,1.49,0.026104583689496197
150,1.5,0.02614174968873506
151,1.51,0.026178883318370483
152,1.52,0.026215843750433176
153,1.53,0.02625272834138581
154,1.54,0.02628891895429386
155,1.55,0.026324989304242097
156,1.56,0.026360797606785447
157,1.57,0.026396201831061505
158,1.58,0.026431536534627043
159,1.59,0.02646642076853234
160,1.6,0.026500950168487192
161,1.61,0.026534981697688753
162,1.62,0.02656908732000174
163,1.6300000000000001,0.026602408279134515
164,1.6400000000000001,0.026635754642344356
165,1.6500000000000001,0.026668267179942973
166,1.6600000000000001,0.026700993751522573
167,1.67,0.026732597785858125
168,1.68,0.02676412665395489
169,1.69,0.026795196973570246
170,1.7,0.02682566354137883
171,1.71,0.026855619335405922
172,1.72,0.02688539551778457
173,1.73,0.026914369344938516
174,1.74,0.02694287151961805
175,1.75,0.026971232520309085
176,1.76,0.026998590512383736
177,1.77,0.027025752300426253
178,1.78,0.027051854736141356
179,1.79,0.027077942109620112
180,1.8,0.0271029128483109
181,1.81,0.027127334035554673
182,1.82,0.02715105722382094
183,1.83,0.027174172108107575
184,1.84,0.027196768106506397
185,1.85,0.027218457522244943
186,1.86,0.027239567635842565
187,1.87,0.02725971019295237
188,1.8800000000000001,0.027278973496633885
189,1.8900000000000001,0.027297684083255058
190,1.9000000000000001,0.027315691652953777
191,1.9100000000000001,0.027332607020028377
192,1.92,0.02734851756301948
193,1.93,0.027363748828897805
194,1.94,0.027378387698395956
195,1.95,0.027391567132925898
196,1.96,0.027403850363184157
197,1.97,0.027415323543497294
198,1.98,0.027425595754962506
199,1.99,0.027435229520223592
200,2.0,0.027443595039724267


==> data/timeDomainTrajectories/maxi_delta_mlp_4d.dat <==
,t,max_delta
0,0.0,0.05340748260861372
1,0.01,0.05386951762665071
2,0.02,0.054305754500346914
3,0.03,0.05471815589120155
4,0.04,0.05510743403980056
5,0.05,0.05547502750275901
6,0.06,0.055822138800323495
7,0.07,0.05614980049209051
8,0.08,0.05645934613439163
9,0.09,0.056752116169471956
10,0.1,0.057028323299372685
11,0.11,0.05728967618028058
12,0.12,0.05753669686886287
13,0.13,0.05777092679580931
14,0.14,0.05799253851830066
15,0.15,0.05820290480537382
16,0.16,0.05840239155330784
17,0.17,0.058592379796806204
18,0.18,0.0587727047112625
19,0.19,0.05894463840764885
20,0.2,0.05910850397587297
21,0.21,0.059265581754849084
22,0.22,0.05941596506888325
23,0.23,0.05956058676810261
24,0.24,0.059699428302220525
25,0.25,0.05983307298429508
26,0.26,0.059962465427583655
27,0.27,0.0600874815075918
28,0.28,0.06020883436574498
29,0.29,0.06032724178099369
30,0.3,0.060442591050326566
31,0.31,0.06055489240357814
32,0.32,0.060665113347520894
33,0.33,0.06077350949626936
34,0.34,0.06088010098966623
35,0.35000000000000003,0.060984792124087805
36,0.36,0.06108856312735367
37,0.37,0.061191205029132334
38,0.38,0.06129286925181221
39,0.39,0.06139382983909902
40,0.4,0.06149388834246716
41,0.41000000000000003,0.06159404013267955
42,0.42,0.06169361430181919
43,0.43,0.06179265781739596
44,0.44,0.06189181622656226
45,0.45,0.061991022438814714
46,0.46,0.0620902119900828
47,0.47000000000000003,0.062189203376668445
48,0.48,0.062288532613512526
49,0.49,0.062388141855732604
50,0.5,0.06248773694732446
51,0.51,0.06258738352697235
52,0.52,0.06268738773234017
53,0.53,0.06278746147005076
54,0.54,0.06288815295292816
55,0.55,0.06298858164905785
56,0.56,0.06308918002173902
57,0.5700000000000001,0.06319002470824797
58,0.58,0.06329119398402216
59,0.59,0.0633921715062733
60,0.6,0.06349339605612103
61,0.61,0.06359459253910416
62,0.62,0.06369620243501073
63,0.63,0.0637971191004385
64,0.64,0.06389814442017383
65,0.65,0.06399912760829474
66,0.66,0.06410003816665655
67,0.67,0.06420048898133612
68,0.68,0.0643008091398356
69,0.6900000000000001,0.06440061335320979
70,0.7000000000000001,0.06450023240113922
71,0.71,0.06459904441105824
72,0.72,0.0646978596770309
73,0.73,0.06479558123556028
74,0.74,0.06489302005718
75,0.75,0.06514314743596183
76,0.76,0.06545812967681486
77,0.77,0.06577172842382262
78,0.78,0.0660830412984379
79,0.79,0.06639211983281723
80,0.8,0.06669925436039881
81,0.81,0.06700378005037977
82,0.8200000000000001,0.06730646200034052
83,0.8300000000000001,0.06760663418686552
84,0.84,0.06790434519180533
85,0.85,0.06820000053346087
86,0.86,0.06849305132344852
87,0.87,0.06878390162132342
88,0.88,0.069072479219356
89,0.89,0.06935835332220974
90,0.9,0.0696421648053962
91,0.91,0.06992336168023217
92,0.92,0.07020210641243363
93,0.93,0.07047856063633962
94,0.9400000000000001,0.07075276591558244
95,0.9500000000000001,0.07102428608517997
96,0.96,0.07129339960268499
97,0.97,0.07156062369345073
98,0.98,0.07182516266008054
99,0.99,0.07208741189671519
100,1.0,0.072347527489945
101,1.01,0.07260530698929668
102,1.02,0.07286066622417242
103,1.03,0.07311399691149534
104,1.04,0.07336497454259328
105,1.05,0.07361387065804914
106,1.06,0.07386095536653614
107,1.07,0.07410530640906399
108,1.08,0.07434826498602742
109,1.09,0.07470852379351678
110,1.1,0.0750757151690069
111,1.11,0.07544115237481686
112,1.12,0.07580472886181333
113,1.1300000000000001,0.07616621800122192
114,1.1400000000000001,0.0765257500366332
115,1.1500000000000001,0.07688393210314448
116,1.16,0.07724041639752688
117,1.17,0.07759521179277651
118,1.18,0.0779483263491696
119,1.19,0.07830012494250127
120,1.2,0.07865073321979343
121,1.21,0.07899956076607606
122,1.22,0.0793472084587421
123,1.23,0.0796936803169277
124,1.24,0.08003897931079473
125,1.25,0.08038310768888368
126,1.26,0.08072630538174552
127,1.27,0.08106833469477914
128,1.28,0.08140943399425926
129,1.29,0.08174948325558029
130,1.3,0.08208883854311488
131,1.31,0.08242713993371131
132,1.32,0.08276474202686246
133,1.33,0.08310164036986367
134,1.34,0.08343782981898662
135,1.35,0.08377354315053664
136,1.36,0.08410841634084854
137,1.37,0.08444256146153672
138,1.3800000000000001,0.08477608985487017
139,1.3900000000000001,0.08510935056576985
140,1.4000000000000001,0.08544197668180264
141,1.41,0.08577407744051624
142,1.42,0.08610552272536376
143,1.43,0.08643677771241887
144,1.44,0.08676747258403705
145,1.45,0.08709771368866215
146,1.46,0.08742796434509148
147,1.47,0.0877570182987053
148,1.48,0.08808641047992505
149,1.49,0.08841493339223816
150,1.5,0.08874292866255962
151,1.51,0.08907109489596565
152,1.52,0.08939810350550581
153,1.53,0.08972512880460615
154,1.54,0.09005119879371626
155,1.55,0.09037748671112711
156,1.56,0.09070278109728469
157,1.57,0.09102789655631405
158,1.58,0.09135245512350854
159,1.59,0.09167655521418339
160,1.6,0.09199981793135437
161,1.61,0.09232269835052165
162,1.62,0.09264493593769463
163,1.6300000000000001,0.09296603135178039
164,1.6400000000000001,0.09328667697326454
165,1.6500000000000001,0.09360661115709457
166,1.6600000000000001,0.0939260487646687
167,1.67,0.09424401225471124
168,1.68,0.09456143114614757
169,1.69,0.09487780415718228
170,1.7,0.09519322572799505
171,1.71,0.09550731327835704
172,1.72,0.09582039927824759
173,1.73,0.09613245838029072
174,1.74,0.09644286902350707
175,1.75,0.0967524400139137
176,1.76,0.09705983426886133
177,1.77,0.09736609879340707
178,1.78,0.09767084998235709
179,1.79,0.0979739424563677
180,1.8,0.09833601602669684
181,1.81,0.09887220911424066
182,1.82,0.09941239943874702
183,1.83,0.0999569476175195
184,1.84,0.10050609439074143
185,1.85,0.10105936456819697
186,1.86,0.10161687832484745
187,1.87,0.10217923211197966
188,1.8800000000000001,0.10274594926311376
189,1.8900000000000001,0.10331810183618906
190,1.9000000000000001,0.10389461541295786
191,1.9100000000000001,0.10447667988380882
192,1.92,0.10506345791159744
193,1.93,0.10565554199964411
194,1.94,0.1062524510956031
195,1.95,0.10685537240441856
196,1.96,0.10746382352786132
197,1.97,0.10807791744102246
198,1.98,0.10869717039975701
199,1.99,0.10932300533642891
200,2.0,0.10995410269360328


==> data/timeDomainTrajectories/maxi_delta_mlp_9_2d.dat <==
,max_delta
0,0.008226275444030762
1,0.008338945080077265
2,0.008449338545455376
3,0.008557562070470537
4,0.008663841405220474
5,0.008768282555756679
6,0.008870642763470382
7,0.008971273436526594
8,0.009070173883373611
9,0.009166986146746492
10,0.00926230693239738
11,0.009355904571530349
12,0.009447785202456593
13,0.00953819664647848
14,0.009627269431688568
15,0.009714660366238803
16,0.009800266183688011
17,0.009884938108551289
18,0.009967981662178715
19,0.010050016275378715
20,0.010130351988873132
21,0.010209490298448864
22,0.010287578437557121
23,0.010364527518458067
24,0.01044001225229474
25,0.010514662319776047
26,0.010588155731551696
27,0.010660411011366389
28,0.010731825442981124
29,0.010802201778377984
30,0.01087158224843976
31,0.01094013096502322
32,0.011007417465320524
33,0.011074085696695324
34,0.011139826839066558
35,0.011204572718741534
36,0.011268614447133674
37,0.011331887072144164
38,0.011394327164965468
39,0.011455991988305492
40,0.011517178664613326
41,0.01157735106346336
42,0.011636927885577242
43,0.011696210086181269
44,0.01175418855149335
45,0.011811762703729745
46,0.0118688794337658
47,0.011925009893905658
48,0.011981176028669882
49,0.012036733169749514
50,0.012091157039528122
51,0.012145473617704239
52,0.012199279459104151
53,0.012252649013139827
54,0.01230565775747161
55,0.012357905331673358
56,0.012409946043928644
57,0.01246126256553337
58,0.01251241129690328
59,0.01256311502965013
60,0.01261357428802623
61,0.012663632837734307
62,0.012713135287635957
63,0.012762761528615663
64,0.012811642566373571
65,0.012860340885776145
66,0.012908704366373591
67,0.012956820026239324
68,0.013004775598685292
69,0.01305265950813883
70,0.013100084008860868
71,0.013147258044429178
72,0.013194152848125418
73,0.013241098037481969
74,0.013287708445780755
75,0.013334076313272991
76,0.013380413641622235
77,0.013426456125398722
78,0.013472416804335419
79,0.013518509204314633
80,0.013564113106117714
81,0.01361003932044147
82,0.013655549193932082
83,0.01370109658578822
84,0.013746420498204293
85,0.013791617939055367
86,0.013837143900972793
87,0.013882619247527428
88,0.013927665157333236
89,0.01397273756815176
90,0.014017935063073583
91,0.014063237427528685
92,0.014108387170247871
93,0.014153603334732257
94,0.014198985869432024
95,0.014243800486497538
96,0.014289458876134642
97,0.014334631107848939
98,0.014380133193433231
99,0.014425469999687968
100,0.014471100207037457
101,0.014516648152304468
102,0.014562215113009591
103,0.01460826069037613
104,0.014653933539396924
105,0.01469981241542584
106,0.014746237743873625
107,0.014792119512433866
108,0.014838513534828568
109,0.014884925947889815
110,0.014931339754540751
111,0.01497797639027465
112,0.01502458045247601
113,0.01507149256908491
114,0.015118695832110562
115,0.015165578086124176
116,0.01521307639697378
117,0.015260339525809519
118,0.01530794670962865
119,0.01535552346332647
120,0.015403291288301535
121,0.015451233195270975
122,0.015499212901402215
123,0.01554769007389134
124,0.015595932178462446
125,0.015644398652999936
126,0.01569331086661041
127,0.015741936692790004
128,0.015790735511891807
129,0.01583968974537675
130,0.015888900893954006
131,0.015938112690808248
132,0.015987068719856445
133,0.01603682370831927
134,0.016086167238421822
135,0.016136034481492922
136,0.016185453072508516
137,0.016235239186726202
138,0.016285254051096265
139,0.01633536042051298
140,0.016384943040827382
141,0.01643505540555501
142,0.016484962677447035
143,0.016534883493317443
144,0.01658515549038353
145,0.016635162414224247
146,0.016684883831309616
147,0.01673513353954248
148,0.016785056165339318
149,0.016834750124737896
150,0.016884790727248244
151,0.016934322122996948
152,0.016984037949041575
153,0.017033677933976143
154,0.01708310077802433
155,0.01713204573124405
156,0.017181324683506638
157,0.017230080348212384
158,0.01727888570149716
159,0.017327479003700796
160,0.01737571747195399
161,0.01742369648803299
162,0.017471391969354766
163,0.017518779624654535
164,0.017565596637583614
165,0.017612533499217875
166,0.017659088348385366
167,0.017704997497467012
168,0.017750473852441218
169,0.017795491658934015
170,0.017840263341488694
171,0.01788464345955143
172,0.01792824791951797
173,0.017971288442838906
174,0.018013976522974984
175,0.01805616580125391
176,0.018097709698785103
177,0.018138222927257308
178,0.018178511268428954
179,0.018217711663758296
180,0.018256510680036975
181,0.018294521726289537
182,0.018331834773564593
183,0.018367943470412262
184,0.018403294862793018
185,0.01843809730038215
186,0.018471843598672155
187,0.01850462234047434
188,0.01853628341026914
189,0.01856691492584539
190,0.01859708184307829
191,0.018625679720528865
192,0.018653391983185497
193,0.018679590503702492
194,0.018704958209260214
195,0.018728866479849726
196,0.018751878546167555
197,0.01877348451609251
198,0.018793531889300885
199,0.018812583188436482
200,0.018829889404653466


==> data/timeDomainTrajectories/maxi_delta_symbolic_2d.dat <==
,t,max_delta
0,0.0,0.08291053771972656
1,0.01,0.08404202954891882
2,0.02,0.08514877425636236
3,0.03,0.08623040123520442
4,0.04,0.08728731504947707
5,0.05,0.08831920447271835
6,0.06,0.08932719765314934
7,0.07,0.09030967904565745
8,0.08,0.0912673632144283
9,0.09,0.09220066706257901
10,0.1,0.0931092932261901
11,0.11,0.09399330805968953
12,0.12,0.09485295611996758
13,0.13,0.09568776997258932
14,0.14,0.09649829737816074
15,0.15,0.09728479119128153
16,0.16,0.0980474461687344
17,0.17,0.0987852657910464
18,0.18,0.09949916490497657
19,0.19,0.10018916689488555
20,0.2,0.10085493942936385
21,0.21,0.10149710321348793
22,0.22,0.10211544785284032
23,0.23,0.10271012287826031
24,0.24,0.10328104141947003
25,0.25,0.10382871394788884
26,0.26,0.1043534145206142
27,0.27,0.10485398877778485
28,0.28,0.10533166846818864
29,0.29,0.10578625634380767
30,0.3,0.10621767542623517
31,0.31,0.10662597061803836
32,0.32,0.10701178434001535
33,0.33,0.10737468765592384
34,0.34,0.10771484858284097
35,0.35000000000000003,0.10803279499352181
36,0.36,0.10832869879009022
37,0.37,0.10860189897399963
38,0.38,0.10885257053502162
39,0.39,0.10908136678231184
40,0.4,0.10928810800116118
41,0.41000000000000003,0.10947285410759178
42,0.42,0.10963602380232529
43,0.43,0.1097776796220089
44,0.44,0.10989740849930829
45,0.45,0.1099958714378606
46,0.46,0.1100737305842785
47,0.47000000000000003,0.1101295034165497
48,0.48,0.11016421187919478
49,0.49,0.11017804576893164
50,0.5,0.11017095764530205
51,0.51,0.11014337744155678
52,0.52,0.11009490171252212
53,0.53,0.11002572411689959
54,0.54,0.10993627776021819
55,0.55,0.10982675832849953
56,0.56,0.10969664724632122
57,0.5700000000000001,0.10954757295219109
58,0.58,0.10937794607931295
59,0.59,0.10918820467503587
60,0.6,0.10897866847290172
61,0.61,0.10874989649435052
62,0.62,0.10850137572037521
63,0.63,0.10823390525114984
64,0.64,0.1079469737202432
65,0.65,0.10764090519394265
66,0.66,0.1073160243889566
67,0.67,0.10697289516051667
68,0.68,0.10661029393974975
69,0.6900000000000001,0.10622914361611002
70,0.7000000000000001,0.10582953328101663
71,0.71,0.10541131425017869
72,0.72,0.10497505380332561
73,0.73,0.10452096234870023
74,0.74,0.10404841630100536
75,0.75,0.10355822315622953
76,0.76,0.1030503564974572
77,0.77,0.10252514806570634
78,0.78,0.10198197643568307
79,0.79,0.10142177038900702
80,0.8,0.10084379049716996
81,0.81,0.10024884757086872
82,0.8200000000000001,0.09963691821248677
83,0.8300000000000001,0.09900809865335414
84,0.84,0.09836236631424433
85,0.85,0.09769993741232197
86,0.86,0.0970210285216393
87,0.87,0.09632561813363583
88,0.88,0.09561463872911058
89,0.89,0.09488675810648184
90,0.9,0.09414279010457749
91,0.91,0.09338271450882751
92,0.92,0.09260686987441047
93,0.93,0.09181523682624837
94,0.9400000000000001,0.0910079153127914
95,0.9500000000000001,0.09018512472050633
96,0.96,0.08934696543741394
97,0.97,0.08849329962591534
98,0.98,0.0876250625070929
99,0.99,0.08674104369200974
100,1.0,0.0858419402796693
101,1.01,0.08492797265334207
102,1.02,0.08399924209054865
103,1.03,0.08343371483074113
104,1.04,0.08299663771842325
105,1.05,0.08255458682782058
106,1.06,0.08210778826324128
107,1.07,0.0816563773476695
108,1.08,0.0812010722044838
109,1.09,0.08074042645512247
110,1.1,0.08027505492100817
111,1.11,0.07980510188013346
112,1.12,0.0793304481827033
113,1.1300000000000001,0.07885078410352608
114,1.1400000000000001,0.07836596478502011
115,1.1500000000000001,0.07787612187529347
116,1.16,0.0773806491540594
117,1.17,0.07687919884393746
118,1.18,0.07637198595905292
119,1.19,0.07585875727135583
120,1.2,0.07533827371849977
121,1.21,0.0748103983992412
122,1.22,0.07427528729534694
123,1.23,0.07373231447931461
124,1.24,0.07318104506304024
125,1.25,0.07262108861900951
126,1.26,0.07205211451738491
127,1.27,0.07147399023613477
128,1.28,0.07088699282097588
129,1.29,0.07028871350405819
130,1.3,0.06968001812971703
131,1.31,0.06906057679747579
132,1.32,0.06842978066427263
133,1.33,0.06778723707373879
134,1.34,0.06713258097400943
135,1.35,0.06646564974205049
136,1.36,0.06578600022629344
137,1.37,0.06509291927008976
138,1.3800000000000001,0.06438670210074537
139,1.3900000000000001,0.0636671150340804
140,1.4000000000000001,0.0629326261205807
141,1.41,0.062183349279120614
142,1.42,0.06141910383819693
143,1.43,0.060639467409470016
144,1.44,0.05984407570891548
145,1.45,0.05903262255832886
146,1.46,0.05820452144152444
147,1.47,0.05735959502889598
148,1.48,0.05649736671090477
149,1.49,0.05561742277851134
150,1.5,0.054720472504869444
151,1.51,0.05380401657294864
152,1.52,0.05286879451243065
153,1.53,0.05191454440408183
154,1.54,0.050940450500897905
155,1.55,0.04994645188168845
156,1.56,0.04893208104468161
157,1.57,0.04789691263028495
158,1.58,0.04684029350621466
159,1.59,0.045762997645276915
160,1.6,0.044662861780444985
161,1.61,0.04354017785005582
162,1.62,0.04239459659225431
163,1.6300000000000001,0.04122557570184171
164,1.6400000000000001,0.04003299608115496
165,1.6500000000000001,0.03881614644246667
166,1.6600000000000001,0.037574492751782596
167,1.67,0.036307769304861015
168,1.68,0.03501569499714041
169,1.69,0.03369747003529322
170,1.7,0.032353665695411316
171,1.71,0.030981932788773925
172,1.72,0.029582968152124467
173,1.73,0.028156214904143217
174,1.74,0.02670094560774583
175,1.75,0.025216903303742155
176,1.76,0.023990560488592827
177,1.77,0.026045865779712907
178,1.78,0.028122138374515382
179,1.79,0.030218572401488286
180,1.8,0.03233674627034144
181,1.81,0.03447704657205031
182,1.82,0.036639264126276716
183,1.83,0.038823786075181
184,1.84,0.04103135746569819
185,1.85,0.04326188915744256
186,1.86,0.045516007544211146
187,1.87,0.047794339298929955
188,1.8800000000000001,0.050096796118539455
189,1.8900000000000001,0.05242412435027766
190,1.9000000000000001,0.05477575903826937
191,1.9100000000000001,0.057153877507559514
192,1.92,0.05955803475173882
193,1.93,0.061988620479573875
194,1.94,0.06444673990322758
195,1.95,0.06693171034052381
196,1.96,0.0694447567001093
197,1.97,0.07198638887410524
198,1.98,0.0745568785721249
199,1.99,0.07715709378299906
200,2.0,0.07978718746912583


==> data/timeDomainTrajectories/maxi_omega_2d.dat <==
,max_omega
0,0.002367818355560325
1,0.0023820427309687586
2,0.002393946229405697
3,0.0024041825141001283
4,0.0024132935953260493
5,0.002421611048437744
6,0.0024296725287890064
7,0.002437705520473954
8,0.002446006095500053
9,0.0024547638917394865
10,0.0024640865169558435
11,0.0024742614481031433
12,0.002485069716764654
13,0.0024967988550810283
14,0.002509296189301513
15,0.0025228168592221767
16,0.0025369189693039695
17,0.002551824183030349
18,0.00256747117599454
19,0.0025835473512967333
20,0.0026002585927416
21,0.0026173593575673504
22,0.0026346021377308126
23,0.002652161355355842
24,0.0026698136874082623
25,0.0026874838966624015
26,0.002705057786903886
27,0.002722419291176892
28,0.002739450972584212
29,0.002756273357576333
30,0.0027726880205141136
31,0.0027886813784399056
32,0.0028042496608853273
33,0.0028194473922048546
34,0.002834322320345639
35,0.002848885039614779
36,0.0028631426085775624
37,0.0028769659241144607
38,0.0028904043242142796
39,0.0029032671980725455
40,0.0029156609485569973
41,0.0029274552898213013
42,0.002938891758471951
43,0.0029499618421816587
44,0.0029606491423120884
45,0.002971115283965986
46,0.002981281807098446
47,0.002991450839207821
48,0.0030014408919266655
49,0.0030113363978998553
50,0.0030209967989944797
51,0.003030578930327099
52,0.0030400602167915958
53,0.0030494175206792207
54,0.003058581986974951
55,0.0030676869130646933
56,0.003076680652057351
57,0.0030854188144722183
58,0.003093995032507846
59,0.003102323760683201
60,0.0031104383322149154
61,0.003118371782882323
62,0.003126097276846762
63,0.0031335877075132634
64,0.003140815778959749
65,0.0031478732449634617
66,0.003154672908974532
67,0.003161369778870604
68,0.0031678648156225897
69,0.003174189474520861
70,0.003180365958052933
71,0.0031863497097410765
72,0.003192172543484584
73,0.003197845910406616
74,0.003203403357305845
75,0.003208696701357705
76,0.003213838265096247
77,0.0032188009934472905
78,0.003223677282843229
79,0.003228261753794981
80,0.003232825913578097
81,0.0032371648594389235
82,0.0032412528935992224
83,0.0032453031069582527
84,0.0032488733377988854
85,0.0032519390835171746
86,0.003254655109914073
87,0.0032568786416544704
88,0.0032587058314345607
89,0.0032601141592236704
90,0.003261200731649705
91,0.0032620034649446517
92,0.003262501431881948
93,0.0032627339224083896
94,0.0032628004636831576
95,0.0032625434433150025
96,0.0032622634426933694
97,0.003261729659630952
98,0.0032609848809664888
99,0.0032601918458315393
100,0.003259216035173096
101,0.0032581621687863827
102,0.0032570761572141005
103,0.0032559451208213908
104,0.0032546378151089295
105,0.0032533814864960098
106,0.003252106239476693
107,0.003250802682361331
108,0.003249415585740101
109,0.0032482512123716556
110,0.0032470049024891368
111,0.0032457903884534067
112,0.0032446031506057627
113,0.0032433800823293835
114,0.0032422975099324347
115,0.00324117515870459
116,0.0032401318180267924
117,0.0032390489131917666
118,0.0032381665650826896
119,0.0032372491379841217
120,0.0032363601124091312
121,0.0032355039331907753
122,0.0032346956954391604
123,0.003233845732897922
124,0.003232783762513902
125,0.003231519462621013
126,0.003230063668668459
127,0.003228309173185895
128,0.003226388362498611
129,0.003224196388007583
130,0.0032216891974439776
131,0.0032190027517809416
132,0.0032160954060580504
133,0.003212807527997019
134,0.003209338328967415
135,0.003205769036573436
136,0.0032017052736192375
137,0.0031976479702149896
138,0.0031932648339501046
139,0.003188642051901558
140,0.0031836882482503825
141,0.0031787305343898287
142,0.003173411826253636
143,0.0031679723772697344
144,0.003162296096935524
145,0.0031564469527202155
146,0.0031504603821611576
147,0.003144313492347506
148,0.0031379250613182696
149,0.003131572771592872
150,0.003124999141135454
151,0.0031183055932819115
152,0.0031115948287457895
153,0.0031059413712040684
154,0.003112083171449509
155,0.0031181358173398843
156,0.003124310764314353
157,0.0031305797869641827
158,0.003136913394312657
159,0.0031431914199594457
160,0.003149709659081512
161,0.0031564944089267355
162,0.0031636897810186637
163,0.003171230020189042
164,0.0031787501096053883
165,0.003186330781789204
166,0.003193932273857447
167,0.003201573141213554
168,0.0032092706530492676
169,0.003217100397527206
170,0.00322495786412913
171,0.0032330948867764775
172,0.0032415235990911895
173,0.0032501356457831365
174,0.0032586723828166853
175,0.0032672613220925406
176,0.0032754920807367416
177,0.003283250908683588
178,0.0032902143463230393
179,0.0032962662733991843
180,0.0033013787024908092
181,0.0033056415851077103
182,0.003308696571684755
183,0.0033108098996522672
184,0.0033117995146393353
185,0.0033116013197539984
186,0.0033102989834047913
187,0.003307825921921914
188,0.003304352735937932
189,0.003299869984409065
190,0.003294426493772873
191,0.003288039733150727
192,0.0032807858284849
193,0.003272858920157773
194,0.0032646307464115343
195,0.0032558459873465173
196,0.0032471421903506603
197,0.003238619265897913
198,0.0032306739601329904
199,0.003224059467359486
200,0.0032203026706811855


==> data/timeDomainTrajectories/maxi_omega_kann_10_10_10_4d.dat <==
,t,max_omega
0,0.0,0.06660387781828114
1,0.01,0.06641699467787443
2,0.02,0.06641601869768887
3,0.03,0.06657953334179545
4,0.04,0.0668835650700923
5,0.05,0.0673041130153369
6,0.06,0.0678158265894443
7,0.07,0.06839395116523994
8,0.08,0.06901325938382996
9,0.09,0.0696491167417932
10,0.1,0.07027915367677195
11,0.11,0.07088046175581753
12,0.12,0.07434298993248034
13,0.13,0.07807134343226485
14,0.14,0.0814111451362588
15,0.15,0.08432511556242106
16,0.16,0.08679323623965207
17,0.17,0.08869092929331113
18,0.18,0.08998301352158689
19,0.19,0.09064943382909318
20,0.2,0.09068478660152535
21,0.21,0.09010046630655555
22,0.22,0.08892263829549862
23,0.23,0.08719045075942211
24,0.24,0.08495579753062754
25,0.25,0.08227854818027225
26,0.26,0.0792283370076321
27,0.27,0.07588027238733985
28,0.28,0.07231493573622794
29,0.29,0.06861492441626948
30,0.3,0.06486497133172087
31,0.31,0.06286292972331797
32,0.32,0.061827608056778116
33,0.33,0.06083204713307033
34,0.34,0.059890888213059434
35,0.35000000000000003,0.05901704114544759
36,0.36,0.05822102823564934
37,0.37,0.05751217514462792
38,0.38,0.056896586647920855
39,0.39,0.05637893386078929
40,0.4,0.05595917579794152
41,0.41000000000000003,0.05563536072967279
42,0.42,0.055402851259317876
43,0.43,0.05525390702857369
44,0.44,0.0551781018973484
45,0.45,0.055165006123036875
46,0.46,0.05520096758640247
47,0.47000000000000003,0.05527304565645297
48,0.48,0.05536752101653253
49,0.49,0.05624290272998933
50,0.5,0.05903854909869566
51,0.51,0.06180224370790377
52,0.52,0.06446403338017959
53,0.53,0.06695646110663078
54,0.54,0.06921683115276545
55,0.55,0.07118953378071435
56,0.56,0.07282497262689336
57,0.5700000000000001,0.07408272372633745
58,0.58,0.07493093960904984
59,0.59,0.07534879324870974
60,0.6,0.07532677621840278
61,0.61,0.07486783131020647
62,0.62,0.0739864585943022
63,0.63,0.07270805990782392
64,0.64,0.07106798531045361
65,0.65,0.06910843377489512
66,0.66,0.06687887055185826
67,0.67,0.06443268944242264
68,0.68,0.061828881860562235
69,0.6900000000000001,0.05912697057081051
70,0.7000000000000001,0.05638903625094421
71,0.71,0.05367697564824825
72,0.72,0.05105184654047484
73,0.73,0.048570708609928626
74,0.74,0.046288888536676454
75,0.75,0.044256225035985364
76,0.76,0.042516234523354124
77,0.77,0.0411057536167036
78,0.78,0.040134676730914975
79,0.79,0.039604350017497736
80,0.8,0.03912959882901201
81,0.81,0.03918515470646211
82,0.8200000000000001,0.03965169234902588
83,0.8300000000000001,0.04046596187306817
84,0.84,0.04159557308880829
85,0.85,0.04300181455836238
86,0.86,0.04463887885887857
87,0.87,0.04645803503011997
88,0.88,0.04840631642489385
89,0.89,0.05042902481128464
90,0.9,0.05247163874253383
91,0.91,0.0544801706595531
92,0.92,0.05640194186571676
93,0.93,0.058187907222418345
94,0.9400000000000001,0.05979164198451964
95,0.9500000000000001,0.06117267977486862
96,0.96,0.06229520136523531
97,0.97,0.06312964278579189
98,0.98,0.06365406771477317
99,0.99,0.06385339311262836
100,1.0,0.06372093850890434
101,1.01,0.06325908175731221
102,1.02,0.062478901511832996
103,1.03,0.061399581284244026
104,1.04,0.06004769429235601
105,1.05,0.058455116641293714
106,1.06,0.0566584924858205
107,1.07,0.05469869452082482
108,1.08,0.05261880141941454
109,1.09,0.0504643346993654
110,1.1,0.048281530288926566
111,1.11,0.04611632534713726
112,1.12,0.044014179547944385
113,1.1300000000000001,0.042018585060908845
114,1.1400000000000001,0.04017023199458916
115,1.1500000000000001,0.03850641130463671
116,1.16,0.037060241809362404
117,1.17,0.03585900089735137
118,1.18,0.03492418400798048
119,1.19,0.03427061062792772
120,1.2,0.03390541107607101
121,1.21,0.03382707289071007
122,1.22,0.03402633495845456
123,1.23,0.03448541272724098
124,1.24,0.035180323058588786
125,1.25,0.03608085419964638
126,1.26,0.03715327786888868
127,1.27,0.038359514896745384
128,1.28,0.03966029432120386
129,1.29,0.0410150640281465
130,1.3,0.042382408029043084
131,1.31,0.043723235352499785
132,1.32,0.04499800849213372
133,1.33,0.04617237693051722
134,1.34,0.04721202052610923
135,1.35,0.04808834158916733
136,1.36,0.04877688572346811
137,1.37,0.049257401478053756
138,1.3800000000000001,0.04951479406732573
139,1.3900000000000001,0.04953945324104382
140,1.4000000000000001,0.04932799838551398
141,1.41,0.04888259311285725
142,1.42,0.04821195888879115
143,1.43,0.04733104705416423
144,1.44,0.04625942929567292
145,1.45,0.04502082103309603
146,1.46,0.04364242581047398
147,1.47,0.042154249883981504
148,1.48,0.0405875227391444
149,1.49,0.03897496535105999
150,1.5,0.03735037299021854
151,1.51,0.035746886790047505
152,1.52,0.03419633813362291
153,1.53,0.0327302320511067
154,1.54,0.03137694590118026
155,1.55,0.030162891697409683
156,1.56,0.02911001274766495
157,1.57,0.028237482420107013
158,1.58,0.027558723943670926
159,1.59,0.027082572730472432
160,1.6,0.026812412170799493
161,1.61,0.02674513061318895
162,1.62,0.026871866351906887
163,1.6300000000000001,0.027178067306627807
164,1.6400000000000001,0.02764340164628093
165,1.6500000000000001,0.028244678444552973
166,1.6600000000000001,0.02895498343962427
167,1.67,0.029745795025320126
168,1.68,0.030588295578733715
169,1.69,0.03145238802249245
170,1.7,0.03230973572176049
171,1.71,0.033132540536920885
172,1.72,0.03389565883927287
173,1.73,0.034576780350963676
174,1.74,0.03515541488748586
175,1.75,0.03561515735485837
176,1.76,0.03594285330450098
177,1.77,0.03612889697558025
178,1.78,0.03616672468171678
179,1.79,0.03605376854079234
180,1.8,0.03579112859492106
181,1.81,0.03538267877875012
182,1.82,0.03483622923232493
183,1.83,0.034161410350925125
184,1.84,0.03337220599642321
185,1.85,0.03248325802249541
186,1.86,0.03151123719386828
187,1.87,0.030473859721328156
188,1.8800000000000001,0.029389499842408295
189,1.8900000000000001,0.02827760706401139
190,1.9000000000000001,0.027157573683498637
191,1.9100000000000001,0.026048526182462728
192,1.92,0.02496974252909634
193,1.93,0.023939787847253813
194,1.94,0.022976514407430315
195,1.95,0.02209652521803762
196,1.96,0.02225185130836682
197,1.97,0.022477429454594106
198,1.98,0.02268559711630011
199,1.99,0.022867644273332238
200,2.0,0.023015397228290102


==> data/timeDomainTrajectories/maxi_omega_kann_10_10_5_4d.dat <==
,t,max_omega
0,0.0,0.01530363775529997
1,0.01,0.015242362424575329
2,0.02,0.015168055517424506
3,0.03,0.01508291139416651
4,0.04,0.014988491656250158
5,0.05,0.014886842230118269
6,0.06,0.014779184895225894
7,0.07,0.014666672802471359
8,0.08,0.014551354263296457
9,0.09,0.014434029830451167
10,0.1,0.01440315019207039
11,0.11,0.014425311926479556
12,0.12,0.014449408955814147
13,0.13,0.014474592907968487
14,0.14,0.014499765437480772
15,0.15,0.01452465205938791
16,0.16,0.01454872315783029
17,0.17,0.014570783328062609
18,0.18,0.014591179796509257
19,0.19,0.014609052978628134
20,0.2,0.014624008696846436
21,0.21,0.014635999638552333
22,0.22,0.014644549350551817
23,0.23,0.014650243034399435
24,0.24,0.01465246385365393
25,0.25,0.014650582979232829
26,0.26,0.014646106854356744
27,0.27,0.014637850321819523
28,0.28,0.014626047151926946
29,0.29,0.01461175488752875
30,0.3,0.014593576865863267
31,0.31,0.014573324813189403
32,0.32,0.01454970140897116
33,0.33,0.014524440680835804
34,0.34,0.014496703372012365
35,0.35000000000000003,0.014466892557506994
36,0.36,0.014435402194977853
37,0.37,0.014402855729287012
38,0.38,0.014368913470703237
39,0.39,0.014333464131417673
40,0.4,0.014297997914270444
41,0.41000000000000003,0.01426161229784062
42,0.42,0.0142245288283801
43,0.43,0.014187735642020138
44,0.44,0.014150663079071202
45,0.45,0.014113270013939916
46,0.46,0.014076282336039414
47,0.47000000000000003,0.014039285795372614
48,0.48,0.014002156666348964
49,0.49,0.013965628143795872
50,0.5,0.013929711034258607
51,0.51,0.013893485283561935
52,0.52,0.013858318702207384
53,0.53,0.013823068988200016
54,0.54,0.013788196601453029
55,0.55,0.013753976778126675
56,0.56,0.013720589043231424
57,0.5700000000000001,0.013686418656296495
58,0.58,0.013653480822824304
59,0.59,0.013620655696064854
60,0.6,0.013588367494221487
61,0.61,0.013555753426891692
62,0.62,0.01352406104511883
63,0.63,0.013545525783233259
64,0.64,0.013576134321481359
65,0.65,0.013604275243242925
66,0.66,0.01363057072522933
67,0.67,0.013654038510129807
68,0.68,0.01367647256806026
69,0.6900000000000001,0.013696512385838355
70,0.7000000000000001,0.013714679508497307
71,0.71,0.013730754881545515
72,0.72,0.013745566934540154
73,0.73,0.013758279448136068
74,0.74,0.013769639927064592
75,0.75,0.013779267655009864
76,0.76,0.013787560908971708
77,0.77,0.013794445190145388
78,0.78,0.01379952216223257
79,0.79,0.013803738505633989
80,0.8,0.013806465211435193
81,0.81,0.013808090731790623
82,0.8200000000000001,0.013808561083790138
83,0.8300000000000001,0.013807706207722592
84,0.84,0.013805806753550809
85,0.85,0.013803445035241724
86,0.86,0.013799806232811518
87,0.87,0.013795420139293135
88,0.88,0.013789955721073444
89,0.89,0.013783860319194319
90,0.9,0.01377728704065434
91,0.91,0.013769319138317193
92,0.92,0.013760920634792062
93,0.93,0.013751896455854506
94,0.9400000000000001,0.01374256129902196
95,0.9500000000000001,0.013732398467125262
96,0.96,0.013722026759222683
97,0.97,0.013710965275475995
98,0.98,0.013699242863048355
99,0.99,0.013687367949780815
100,1.0,0.013675255688718801
101,1.01,0.013662674957615473
102,1.02,0.013649933752966692
103,1.03,0.013636895653841241
104,1.04,0.013623695017938003
105,1.05,0.013610260103067484
106,1.06,0.013596819791203918
107,1.07,0.013583486095096298
108,1.08,0.013569509080640585
109,1.09,0.01355643588263672
110,1.1,0.013542686625539369
111,1.11,0.013529306215163461
112,1.12,0.013515851561738124
113,1.1300000000000001,0.013502924728561266
114,1.1400000000000001,0.013489937815586023
115,1.1500000000000001,0.013476960512990632
116,1.16,0.01346495846953924
117,1.17,0.013452276593910378
118,1.18,0.01344045045453518
119,1.19,0.01342931864592023
120,1.2,0.0134181552243125
121,1.21,0.013407338588950435
122,1.22,0.013397531984164018
123,1.23,0.01338774616526256
124,1.24,0.013378870899860063
125,1.25,0.013369800661069575
126,1.26,0.01336154729814533
127,1.27,0.013354006434934673
128,1.28,0.013347075007677095
129,1.29,0.013340956689796776
130,1.3,0.013335148564208116
131,1.31,0.013329841784012975
132,1.32,0.01332556392285357
133,1.33,0.01332125694691716
134,1.34,0.013318203231295692
135,1.35,0.013315696787546752
136,1.36,0.01331327845819874
137,1.37,0.01331215148346522
138,1.3800000000000001,0.013311508321819876
139,1.3900000000000001,0.013311659851064729
140,1.4000000000000001,0.013312120526742542
141,1.41,0.013313433732417099
142,1.42,0.013315569863287684
143,1.43,0.013317956117903526
144,1.44,0.013321123162766804
145,1.45,0.01332523709178651
146,1.46,0.013329682229856626
147,1.47,0.01333522178253561
148,1.48,0.013341188929793163
149,1.49,0.013347774117363927
150,1.5,0.013355123500084477
151,1.51,0.013363256949574664
152,1.52,0.013371769995560327
153,1.53,0.013381674084306043
154,1.54,0.013391939504817915
155,1.55,0.013403049329082498
156,1.56,0.013415322870126332
157,1.57,0.01342870708829546
158,1.58,0.013442694607690854
159,1.59,0.013457754196528414
160,1.6,0.01347454842558006
161,1.61,0.013491661211013861
162,1.62,0.013510604574995762
163,1.6300000000000001,0.013531229059000914
164,1.6400000000000001,0.013553094602120938
165,1.6500000000000001,0.013576260290206518
166,1.6600000000000001,0.013601470595782678
167,1.67,0.013628724805342746
168,1.68,0.013657291912836378
169,1.69,0.013688631221924666
170,1.7,0.013721378080157581
171,1.71,0.01375687963580774
172,1.72,0.013794299782400155
173,1.73,0.013834500887716955
174,1.74,0.013876936878733634
175,1.75,0.013921888393373286
176,1.76,0.013969240862266794
177,1.77,0.014019132688644687
178,1.78,0.014071120763463896
179,1.79,0.014126117595308879
180,1.8,0.014183321651404596
181,1.81,0.014242556820673768
182,1.82,0.014303803008440003
183,1.83,0.014367240821723165
184,1.84,0.014432119063331278
185,1.85,0.014498781272656552
186,1.86,0.01456640818265692
187,1.87,0.0146348356290803
188,1.8800000000000001,0.01470366048352198
189,1.8900000000000001,0.014772002222827263
190,1.9000000000000001,0.014840350652182532
191,1.9100000000000001,0.014907168426226358
192,1.92,0.014972824941990814
193,1.93,0.015035155779775267
194,1.94,0.015094916515574985
195,1.95,0.015150120267782646
196,1.96,0.01520050803402448
197,1.97,0.01524489627003281
198,1.98,0.015281862299369592
199,1.99,0.015311055658488448
200,2.0,0.015330426461431068


==> data/timeDomainTrajectories/maxi_omega_kann_10_5_4d.dat <==
,t,max_omega
0,0.0,0.17204711510959636
1,0.01,0.17159210862990804
2,0.02,0.1711629410252924
3,0.03,0.17075199372699745
4,0.04,0.17035370110307335
5,0.05,0.16996191440705244
6,0.06,0.16957230124749112
7,0.07,0.16918078023140548
8,0.08,0.16878296769615964
9,0.09,0.16837656531860723
10,0.1,0.16795872733579809
11,0.11,0.16752738194927996
12,0.12,0.16708104804804658
13,0.13,0.1666182398298378
14,0.14,0.16613830007565067
15,0.15,0.16564056851473596
16,0.16,0.16512473617697265
17,0.17,0.16459072649138917
18,0.18,0.16403881547182975
19,0.19,0.1634695152795449
20,0.2,0.16288321282417872
21,0.21,0.16228076660121593
22,0.22,0.1616627320007603
23,0.23,0.16103043384024596
24,0.24,0.16038429800277643
25,0.25,0.15972587782983272
26,0.26,0.15905600628412664
27,0.27,0.1583759280962872
28,0.28,0.15768670439525412
29,0.29,0.1569892718805681
30,0.3,0.15628509854716977
31,0.31,0.15557493195280692
32,0.32,0.15485963377476475
33,0.33,0.15414059697411342
34,0.34,0.1534187921042336
35,0.35000000000000003,0.15269500571297512
36,0.36,0.15196972115940266
37,0.37,0.15124425168168443
38,0.38,0.15051889194539037
39,0.39,0.1497947657978237
40,0.4,0.14907203826206128
41,0.41000000000000003,0.14835128643754525
42,0.42,0.14763332067990897
43,0.43,0.1469182313738654
44,0.44,0.14620664114437398
45,0.45,0.14549869016030725
46,0.46,0.1447947520043087
47,0.47000000000000003,0.14409525489908837
48,0.48,0.1434000260682533
49,0.49,0.1427096030708258
50,0.5,0.142023923078606
51,0.51,0.14134309719841232
52,0.52,0.1406673507748638
53,0.53,0.1399963679383074
54,0.54,0.1393305433242803
55,0.55,0.13866990921182476
56,0.56,0.13801413568960608
57,0.5700000000000001,0.13736324624762364
58,0.58,0.1367173191379777
59,0.59,0.13607618961670676
60,0.6,0.13543974802154735
61,0.61,0.13480817822011393
62,0.62,0.13418073574831324
63,0.63,0.13355816213736238
64,0.64,0.13293970448219716
65,0.65,0.1323255293088581
66,0.66,0.13171541143847953
67,0.67,0.1311094194762109
68,0.68,0.13050723039330625
69,0.6900000000000001,0.12990869589181064
70,0.7000000000000001,0.12931384272184332
71,0.71,0.12872251453503447
72,0.72,0.12813452112195378
73,0.73,0.12754999611433115
74,0.74,0.1269687413721109
75,0.75,0.12639073366108033
76,0.76,0.1258158564701154
77,0.77,0.12524398945629522
78,0.78,0.12467524715787048
79,0.79,0.1241096216684987
80,0.8,0.12354704140834716
81,0.81,0.12298752057344564
82,0.8200000000000001,0.12243112939616496
83,0.8300000000000001,0.12187802399023528
84,0.84,0.12132779074234812
85,0.85,0.12078123449419514
86,0.86,0.12023799439937238
87,0.87,0.11969833228018756
88,0.88,0.11916214915847256
89,0.89,0.11862990889887232
90,0.9,0.11810153572720267
91,0.91,0.11757730834522673
92,0.92,0.11705693610334178
93,0.93,0.1165413471846033
94,0.9400000000000001,0.11603033426593717
95,0.9500000000000001,0.11552392547018037
96,0.96,0.11502247386052422
97,0.97,0.11452615080738754
98,0.98,0.1140352440360376
99,0.99,0.11354968085486428
100,1.0,0.11306977325847672
101,1.01,0.11259577093790402
102,1.02,0.11212804013956618
103,1.03,0.11166631865225135
104,1.04,0.11121135497106205
105,1.05,0.1107628220450868
106,1.06,0.11032152286891694
107,1.07,0.10988700633364107
108,1.08,0.10945974280285753
109,1.09,0.10903975324986409
110,1.1,0.10862735435973725
111,1.11,0.10822283074780564
112,1.12,0.10782628599205751
113,1.1300000000000001,0.10743743401637457
114,1.1400000000000001,0.1070569995987859
115,1.1500000000000001,0.10668445385052905
116,1.16,0.1063206367541496
117,1.17,0.10596513455981527
118,1.18,0.10561842559454226
119,1.19,0.1052802411764776
120,1.2,0.10495048952890734
121,1.21,0.10463000088033042
122,1.22,0.10431787495040801
123,1.23,0.10401449074445629
124,1.24,0.10372004701693438
125,1.25,0.10343405536730071
126,1.26,0.10315724759711681
127,1.27,0.10288868492486714
128,1.28,0.10262921509544798
129,1.29,0.10237783653692739
130,1.3,0.10213524487700104
131,1.31,0.10190100176245714
132,1.32,0.10167526343396621
133,1.33,0.10145776701444381
134,1.34,0.10124872442489485
135,1.35,0.1010474825966221
136,1.36,0.10085448980130157
137,1.37,0.10066929891388571
138,1.3800000000000001,0.10049214697185593
139,1.3900000000000001,0.1003227035138492
140,1.4000000000000001,0.10016084547620657
141,1.41,0.10000653801985016
142,1.42,0.0998597153571597
143,1.43,0.0997202211834951
144,1.44,0.0995883444626201
145,1.45,0.09946297206148491
146,1.46,0.09934498711177364
147,1.47,0.09923396040482957
148,1.48,0.09912964053985718
149,1.49,0.09903153672358295
150,1.5,0.09894028970925989
151,1.51,0.0988555260616299
152,1.52,0.09877672245644747
153,1.53,0.09870404017768131
154,1.54,0.09863713304268301
155,1.55,0.09857615980866322
156,1.56,0.09852071225205492
157,1.57,0.09847100764345215
158,1.58,0.09842618960985422
159,1.59,0.09838683155781092
160,1.6,0.09835210548086012
161,1.61,0.09832186815015967
162,1.62,0.09829663134022934
163,1.6300000000000001,0.09827535648515873
164,1.6400000000000001,0.09825842748833011
165,1.6500000000000001,0.09824557942928297
166,1.6600000000000001,0.09823646390268698
167,1.67,0.09823057582620046
168,1.68,0.09822848273424145
169,1.69,0.09822963404961371
170,1.7,0.09823388102606787
171,1.71,0.09824076151668362
172,1.72,0.09825079639901321
173,1.73,0.09826350774476211
174,1.74,0.09827902816931752
175,1.75,0.09829711737922911
176,1.76,0.09831772772285197
177,1.77,0.09834102092240185
178,1.78,0.09836708193713137
179,1.79,0.09839616045486588
180,1.8,0.09842828230632794
181,1.81,0.09846368162193159
182,1.82,0.09850227931392261
183,1.83,0.09854477088358982
184,1.84,0.09859134494350921
185,1.85,0.09864241339621113
186,1.86,0.09869858165328918
187,1.87,0.0987604994380889
188,1.8800000000000001,0.09882839832777199
189,1.8900000000000001,0.09890343411131153
190,1.9000000000000001,0.098985689576083
191,1.9100000000000001,0.09907697586991845
192,1.92,0.0991773605442001
193,1.93,0.09928846072359404
194,1.94,0.09941095462469979
195,1.95,0.09954653362019303
196,1.96,0.09969600980283932
197,1.97,0.0998608210137181
198,1.98,0.10004274773056174
199,1.99,0.1002436001530205
200,2.0,0.10046421978621628


==> data/timeDomainTrajectories/maxi_omega_kann_8_2d.dat <==
,t,max_omega
0,0.0,0.002367818355560325
1,0.01,0.0023820427309687586
2,0.02,0.002393946229405697
3,0.03,0.0024041825141001283
4,0.04,0.0024132935953260493
5,0.05,0.002421611048437744
6,0.06,0.0024296725287890064
7,0.07,0.002437705520473954
8,0.08,0.002446006095500053
9,0.09,0.0024547638917394865
10,0.1,0.0024640865169558435
11,0.11,0.0024742614481031433
12,0.12,0.002485069716764654
13,0.13,0.0024967988550810283
14,0.14,0.002509296189301513
15,0.15,0.0025228168592221767
16,0.16,0.0025369189693039695
17,0.17,0.002551824183030349
18,0.18,0.00256747117599454
19,0.19,0.0025835473512967333
20,0.2,0.0026002585927416
21,0.21,0.0026173593575673504
22,0.22,0.0026346021377308126
23,0.23,0.002652161355355842
24,0.24,0.0026698136874082623
25,0.25,0.0026874838966624015
26,0.26,0.002705057786903886
27,0.27,0.002722419291176892
28,0.28,0.002739450972584212
29,0.29,0.002756273357576333
30,0.3,0.0027726880205141136
31,0.31,0.0027886813784399056
32,0.32,0.0028042496608853273
33,0.33,0.0028194473922048546
34,0.34,0.002834322320345639
35,0.35000000000000003,0.002848885039614779
36,0.36,0.0028631426085775624
37,0.37,0.0028769659241144607
38,0.38,0.0028904043242142796
39,0.39,0.0029032671980725455
40,0.4,0.0029156609485569973
41,0.41000000000000003,0.0029274552898213013
42,0.42,0.002938891758471951
43,0.43,0.0029499618421816587
44,0.44,0.0029606491423120884
45,0.45,0.002971115283965986
46,0.46,0.002981281807098446
47,0.47000000000000003,0.002991450839207821
48,0.48,0.0030014408919266655
49,0.49,0.0030113363978998553
50,0.5,0.0030209967989944797
51,0.51,0.003030578930327099
52,0.52,0.0030400602167915958
53,0.53,0.0030494175206792207
54,0.54,0.003058581986974951
55,0.55,0.0030676869130646933
56,0.56,0.003076680652057351
57,0.5700000000000001,0.0030854188144722183
58,0.58,0.003093995032507846
59,0.59,0.003102323760683201
60,0.6,0.0031104383322149154
61,0.61,0.003118371782882323
62,0.62,0.003126097276846762
63,0.63,0.0031335877075132634
64,0.64,0.003140815778959749
65,0.65,0.0031478732449634617
66,0.66,0.003154672908974532
67,0.67,0.003161369778870604
68,0.68,0.0031678648156225897
69,0.6900000000000001,0.003174189474520861
70,0.7000000000000001,0.003180365958052933
71,0.71,0.0031863497097410765
72,0.72,0.003192172543484584
73,0.73,0.003197845910406616
74,0.74,0.003203403357305845
75,0.75,0.003208696701357705
76,0.76,0.003213838265096247
77,0.77,0.0032188009934472905
78,0.78,0.003223677282843229
79,0.79,0.003228261753794981
80,0.8,0.003232825913578097
81,0.81,0.0032371648594389235
82,0.8200000000000001,0.0032412528935992224
83,0.8300000000000001,0.0032453031069582527
84,0.84,0.0032488733377988854
85,0.85,0.0032519390835171746
86,0.86,0.003254655109914073
87,0.87,0.0032568786416544704
88,0.88,0.0032587058314345607
89,0.89,0.0032601141592236704
90,0.9,0.003261200731649705
91,0.91,0.0032620034649446517
92,0.92,0.003262501431881948
93,0.93,0.0032627339224083896
94,0.9400000000000001,0.0032628004636831576
95,0.9500000000000001,0.0032625434433150025
96,0.96,0.0032622634426933694
97,0.97,0.003261729659630952
98,0.98,0.0032609848809664888
99,0.99,0.0032601918458315393
100,1.0,0.003259216035173096
101,1.01,0.0032581621687863827
102,1.02,0.0032570761572141005
103,1.03,0.0032559451208213908
104,1.04,0.0032546378151089295
105,1.05,0.0032533814864960098
106,1.06,0.003252106239476693
107,1.07,0.003250802682361331
108,1.08,0.003249415585740101
109,1.09,0.0032482512123716556
110,1.1,0.0032470049024891368
111,1.11,0.0032457903884534067
112,1.12,0.0032446031506057627
113,1.1300000000000001,0.0032433800823293835
114,1.1400000000000001,0.0032422975099324347
115,1.1500000000000001,0.00324117515870459
116,1.16,0.0032401318180267924
117,1.17,0.0032390489131917666
118,1.18,0.0032381665650826896
119,1.19,0.0032372491379841217
120,1.2,0.0032363601124091312
121,1.21,0.0032355039331907753
122,1.22,0.0032346956954391604
123,1.23,0.003233845732897922
124,1.24,0.003232783762513902
125,1.25,0.003231519462621013
126,1.26,0.003230063668668459
127,1.27,0.003228309173185895
128,1.28,0.003226388362498611
129,1.29,0.003224196388007583
130,1.3,0.0032216891974439776
131,1.31,0.0032190027517809416
132,1.32,0.0032160954060580504
133,1.33,0.003212807527997019
134,1.34,0.003209338328967415
135,1.35,0.003205769036573436
136,1.36,0.0032017052736192375
137,1.37,0.0031976479702149896
138,1.3800000000000001,0.0031932648339501046
139,1.3900000000000001,0.003188642051901558
140,1.4000000000000001,0.0031836882482503825
141,1.41,0.0031787305343898287
142,1.42,0.003173411826253636
143,1.43,0.0031679723772697344
144,1.44,0.003162296096935524
145,1.45,0.0031564469527202155
146,1.46,0.0031504603821611576
147,1.47,0.003144313492347506
148,1.48,0.0031379250613182696
149,1.49,0.003131572771592872
150,1.5,0.003124999141135454
151,1.51,0.0031183055932819115
152,1.52,0.0031115948287457895
153,1.53,0.0031059413712040684
154,1.54,0.003112083171449509
155,1.55,0.0031181358173398843
156,1.56,0.003124310764314353
157,1.57,0.0031305797869641827
158,1.58,0.003136913394312657
159,1.59,0.0031431914199594457
160,1.6,0.003149709659081512
161,1.61,0.0031564944089267355
162,1.62,0.0031636897810186637
163,1.6300000000000001,0.003171230020189042
164,1.6400000000000001,0.0031787501096053883
165,1.6500000000000001,0.003186330781789204
166,1.6600000000000001,0.003193932273857447
167,1.67,0.003201573141213554
168,1.68,0.0032092706530492676
169,1.69,0.003217100397527206
170,1.7,0.00322495786412913
171,1.71,0.0032330948867764775
172,1.72,0.0032415235990911895
173,1.73,0.0032501356457831365
174,1.74,0.0032586723828166853
175,1.75,0.0032672613220925406
176,1.76,0.0032754920807367416
177,1.77,0.003283250908683588
178,1.78,0.0032902143463230393
179,1.79,0.0032962662733991843
180,1.8,0.0033013787024908092
181,1.81,0.0033056415851077103
182,1.82,0.003308696571684755
183,1.83,0.0033108098996522672
184,1.84,0.0033117995146393353
185,1.85,0.0033116013197539984
186,1.86,0.0033102989834047913
187,1.87,0.003307825921921914
188,1.8800000000000001,0.003304352735937932
189,1.8900000000000001,0.003299869984409065
190,1.9000000000000001,0.003294426493772873
191,1.9100000000000001,0.003288039733150727
192,1.92,0.0032807858284849
193,1.93,0.003272858920157773
194,1.94,0.0032646307464115343
195,1.95,0.0032558459873465173
196,1.96,0.0032471421903506603
197,1.97,0.003238619265897913
198,1.98,0.0032306739601329904
199,1.99,0.003224059467359486
200,2.0,0.0032203026706811855


==> data/timeDomainTrajectories/maxi_omega_kann_9_2d.dat <==
t	max_omega
0.0	0.006287670135498025
0.01	0.006246958386470269
0.02	0.006212156634632815
0.03	0.006181828589361449
0.04	0.006154568639989866
0.05	0.006129290486828087
0.06	0.00610508923301567
0.07	0.006081195311849474
0.08	0.006057251151676102
0.09	0.006032600629663931
0.1	0.00600712268792758
0.11	0.005980449460302073
0.12	0.0059525116676548695
0.13	0.0059232354749775284
0.14	0.005892604046605188
0.15	0.005860476994647645
0.16	0.00582706894861118
0.17	0.005792413856103629
0.18	0.005756659562452637
0.19	0.005719830909361345
0.2	0.0056819496971703964
0.21	0.0056433950750715
0.22	0.00560418394851514
0.23	0.005564389368847622
0.24	0.005524200414026903
0.25	0.005483713848110416
0.26	0.0054430232575196635
0.27	0.005402397830512495
0.28	0.005361894992532867
0.29	0.0053214798092817706
0.3	0.005281353027959457
0.31	0.005241622486745867
0.32	0.005202244079793417
0.33	0.005163409199705038
0.34	0.005125187478372262
0.35000000000000003	0.005087436581628191
0.36	0.005050368792537896
0.37	0.005013895412189329
0.38	0.004978014210606119
0.39	0.004942779645146778
0.4	0.004908183671937072
0.41000000000000003	0.004874036883752542
0.42	0.004840475194983429
0.43	0.004807363211400184
0.44	0.004774622405664841
0.45	0.004742231146297293
0.46	0.00471007571255927
0.47000000000000003	0.004678248344175406
0.48	0.004646540624714091
0.49	0.00461486046886922
0.5	0.004583262181151571
0.51	0.004551708190274395
0.52	0.004520039148127708
0.53	0.004488182569327703
0.54	0.00445624226147634
0.55	0.004424140720585723
0.56	0.004391857585877346
0.5700000000000001	0.004359280800667609
0.58	0.0043267130780256235
0.59	0.004293769259270941
0.6	0.004260777082678691
0.61	0.00422770432476427
0.62	0.004194516453042474
0.63	0.004161176650917697
0.64	0.0041280631045157445
0.65	0.004094836643416588
0.66	0.004061692271629336
0.67	0.004028882418254831
0.68	0.003996210337005923
0.6900000000000001	0.003963864597465949
0.7000000000000001	0.0039316442509376714
0.71	0.003900001937958475
0.72	0.0038687028371569565
0.73	0.003837897596977391
0.74	0.0038075858410828167
0.75	0.0037777652433047537
0.76	0.0037485507651142114
0.77	0.003719817054610164
0.78	0.0036915561012446085
0.79	0.003664026274289134
0.8	0.0036367092657414446
0.81	0.0036101578630403086
0.8200000000000001	0.003583969420498545
0.8300000000000001	0.0035581865933831947
0.84	0.003532790725280288
0.85	0.003507821084228757
0.86	0.0034830172616970856
0.87	0.003458474850520754
0.88	0.0034341686345885636
0.89	0.0034100122203327143
0.9	0.00338585806357361
0.91	0.0033616762839905334
0.92	0.003337733381886143
0.93	0.003313579221056906
0.9400000000000001	0.003289328483263909
0.9500000000000001	0.0032647964053724166
0.96	0.0032403630730447053
0.97	0.0032156025402531874
0.98	0.0031907282682595572
0.99	0.003165535169513234
1.0	0.0031402788025049477
1.01	0.0031147664272770936
1.02	0.0030891765956326533
1.03	0.003063403251708008
1.04	0.0030375625427463415
1.05	0.0030116206536647816
1.06	0.0029856320189587116
1.07	0.002959873458142276
1.08	0.0029339352299344867
1.09	0.002908434690815226
1.1	0.002882915256315788
1.11	0.0028576345653808233
1.12	0.0028327598426829415
1.1300000000000001	0.0028082934178352004
1.1400000000000001	0.0027842365814612358
1.1500000000000001	0.002760604030772551
1.16	0.002737603562910501
1.17	0.0027151441292858347
1.18	0.002693297700298025
1.19	0.002672031067599445
1.2	0.0026513697800345237
1.21	0.0026313683644834385
1.22	0.002612274261801162
1.23	0.0025936784837954086
1.24	0.0025757524327717496
1.25	0.0025585624712846367
1.26	0.002541890722672857
1.27	0.002525995188019159
1.28	0.0025106120287267664
1.29	0.0024960280698730908
1.3	0.0024818589248974676
1.31	0.0024682560106690787
1.32	0.0024550273999874583
1.33	0.002442576615748815
1.34	0.0024303231288706206
1.35	0.002418371309356432
1.36	0.0024067951915696106
1.37	0.0023955633943326116
1.3800000000000001	0.002384555699601318
1.3900000000000001	0.0023735602768104047
1.4000000000000001	0.002362946932112628
1.41	0.002352481493256342
1.42	0.0023417654142725702
1.43	0.002331271426412776
1.44	0.0023207416833567612
1.45	0.0023099477402725305
1.46	0.002299376026872163
1.47	0.0022885961897044366
1.48	0.002277371247909221
1.49	0.002266238346123911
1.5	0.002254869703808504
1.51	0.0022431761068083395
1.52	0.0022414888410623446
1.53	0.0022544890205876134
1.54	0.0022672469364031222
1.55	0.0022795878723173013
1.56	0.0022916934814469214
1.57	0.0023038931662519024
1.58	0.002315591191630162
1.59	0.0023272634376291235
1.6	0.002338848071557098
1.61	0.002350371390661965
1.62	0.0023619477041448844
1.6300000000000001	0.00237366026844954
1.6400000000000001	0.0023854718922897145
1.6500000000000001	0.0023974037035421336
1.6600000000000001	0.002409505346290919
1.67	0.002421884782906669
1.68	0.002434469875613965
1.69	0.0024473660148978116
1.7	0.002460647504174296
1.71	0.0024742681541409794
1.72	0.002488031482163089
1.73	0.002502127156174372
1.74	0.0025164455437511335
1.75	0.0025309353428597525
1.76	0.0025456928101068588
1.77	0.0025601869629133245
1.78	0.002574541376504924
1.79	0.0025887889422376853
1.8	0.002602424835532191
1.81	0.0026155688102206254
1.82	0.0026278923190602432
1.83	0.002639452983224655
1.84	0.0026495919111847455
1.85	0.0026588708548186957
1.86	0.0026663005989290833
1.87	0.0026723211993266993
1.8800000000000001	0.0026768350357426196
1.8900000000000001	0.0026795048415867995
1.9000000000000001	0.0026805880595535125
1.9100000000000001	0.0026799233448298043
1.92	0.0026777060326474977
1.93	0.0026743090773233003
1.94	0.002669746589230748
1.95	0.002664806329753744
1.96	0.002659410590542921
1.97	0.0026546427587110233
1.98	0.002650869778080378
1.99	0.002648993854566517
2.0	0.0026498564178583095


==> data/timeDomainTrajectories/maxi_omega_mlp_2d.dat <==
,t,max_omega
0,0.0,0.009675657749176003
1,0.01,0.00959185184197564
2,0.02,0.009508591513935793
3,0.03,0.009425632567327757
4,0.04,0.009343059507604612
5,0.05,0.009260858918682335
6,0.06,0.00917896036872734
7,0.07,0.009097726779287219
8,0.08,0.009016681369419022
9,0.09,0.008936240899897085
10,0.1,0.008856343917480802
11,0.11,0.008776622556005198
12,0.12,0.008697245954916832
13,0.13,0.008618557511720693
14,0.14,0.008540063553593713
15,0.15,0.008462100529803895
16,0.16,0.008384525441988866
17,0.17,0.008307431842401236
18,0.18,0.008230967576368653
19,0.19,0.008154621043791277
20,0.2,0.008078890882167955
21,0.21,0.008003560194242643
22,0.22,0.00792882469940015
23,0.23,0.00785451903040768
24,0.24,0.00778047463735454
25,0.25,0.007707235319133976
26,0.26,0.0076343284180421245
27,0.27,0.0075619933200144485
28,0.28,0.007489989427271027
29,0.29,0.007418550026414339
30,0.3,0.007347607643743148
31,0.31,0.007277091303503069
32,0.32,0.007207344330037557
33,0.33,0.007138051476468954
34,0.34,0.007069252572366402
35,0.35000000000000003,0.007000864888207781
36,0.36,0.00693310070705816
37,0.37,0.006865871330005491
38,0.38,0.006799144724751016
39,0.39,0.006768872279021787
40,0.4,0.0067386212055911
41,0.41000000000000003,0.006708298728002049
42,0.42,0.006677783344850252
43,0.43,0.006647074152623
44,0.44,0.006616291216688497
45,0.45,0.006585019388798963
46,0.46,0.006554036820017428
47,0.47000000000000003,0.006522394414108734
48,0.48,0.006491051681516757
49,0.49,0.006459121617389374
50,0.5,0.006427327741620914
51,0.51,0.006395321848763236
52,0.52,0.006363173936574484
53,0.53,0.00633071672869101
54,0.54,0.006298201282209814
55,0.55,0.006265402847074997
56,0.56,0.006232574509461908
57,0.5700000000000001,0.00619955309117215
58,0.58,0.006166355165149184
59,0.59,0.00613270017320755
60,0.6,0.006098963906524979
61,0.61,0.0060652846226562085
62,0.62,0.006031443781257084
63,0.63,0.005997402415132025
64,0.64,0.005962943469803528
65,0.65,0.005928744654556173
66,0.66,0.005893875014794547
67,0.67,0.005859192328973806
68,0.68,0.005824362886470369
69,0.6900000000000001,0.005789232257442434
70,0.7000000000000001,0.005754063837182244
71,0.71,0.0057186446692438775
72,0.72,0.00568311987761283
73,0.73,0.005647515796589175
74,0.74,0.005611680333081015
75,0.75,0.005575700167504194
76,0.76,0.005539781524061316
77,0.77,0.005503654071615793
78,0.78,0.0054672265451853885
79,0.79,0.005430825133824313
80,0.8,0.005394358982100611
81,0.81,0.0053576181797317934
82,0.8200000000000001,0.005320988983638308
83,0.8300000000000001,0.00528414248198017
84,0.84,0.0052473458624691105
85,0.85,0.005210151078524405
86,0.86,0.0051732427207550336
87,0.87,0.005135934438322276
88,0.88,0.005098731836360448
89,0.89,0.005061603984247931
90,0.9,0.005023983383546482
91,0.91,0.004986673284582688
92,0.92,0.004949105840744261
93,0.93,0.0049115474483011345
94,0.9400000000000001,0.004874145040061673
95,0.9500000000000001,0.004836389611549752
96,0.96,0.004798785280730633
97,0.97,0.004761061161450919
98,0.98,0.00472330345107419
99,0.99,0.004685657572786717
100,1.0,0.004648030127661129
101,1.01,0.00461014847144281
102,1.02,0.004572454756543887
103,1.03,0.0045344369744911295
104,1.04,0.004496774695820549
105,1.05,0.004458835647858872
106,1.06,0.004420940710341936
107,1.07,0.004383231548519828
108,1.08,0.004345431873978178
109,1.09,0.004307443569304403
110,1.1,0.00426964470643354
111,1.11,0.004231876244194244
112,1.12,0.004194038051552718
113,1.1300000000000001,0.004156208093986369
114,1.1400000000000001,0.004118463596922972
115,1.1500000000000001,0.004080642604822882
116,1.16,0.004042940013591456
117,1.17,0.004005252013390526
118,1.18,0.003967593147728099
119,1.19,0.0039297982800095
120,1.2,0.0038919398383220893
121,1.21,0.003854387401048487
122,1.22,0.003816794399228829
123,1.23,0.003778992167912776
124,1.24,0.003741347556063701
125,1.25,0.0037036900253447635
126,1.26,0.003666205702633374
127,1.27,0.0036286029534836617
128,1.28,0.003590946795293759
129,1.29,0.0035533608105311476
130,1.3,0.0035159079579513697
131,1.31,0.0034783521394674555
132,1.32,0.0034408138370868313
133,1.33,0.003403114448058686
134,1.34,0.0033656107365369614
135,1.35,0.0033280027277167723
136,1.36,0.003290644997446912
137,1.37,0.0032529969513051538
138,1.3800000000000001,0.0032155301734003716
139,1.3900000000000001,0.0031782382587209335
140,1.4000000000000001,0.00314051761175993
141,1.41,0.0031030747858386554
142,1.42,0.003065363473572502
143,1.43,0.00302790907862055
144,1.44,0.0029904013580678845
145,1.45,0.002953005716038515
146,1.46,0.0029154095212184927
147,1.47,0.002877775770987301
148,1.48,0.002840266234912181
149,1.49,0.002802683842768716
150,1.5,0.00276506871744453
151,1.51,0.0027276981665386724
152,1.52,0.0026898945837076083
153,1.53,0.002652707652331998
154,1.54,0.0026148612247332004
155,1.55,0.0025772236660032144
156,1.56,0.0025394699897782202
157,1.57,0.002501989203162913
158,1.58,0.0024644537919567
159,1.59,0.0024269522060159643
160,1.6,0.0024079310610436444
161,1.61,0.00239053039767137
162,1.62,0.002373102308163559
163,1.6300000000000001,0.00235597933151685
164,1.6400000000000001,0.0023385995065169363
165,1.6500000000000001,0.0023216526270864596
166,1.6600000000000001,0.0023042786377018704
167,1.67,0.0022875842923141265
168,1.68,0.0022705304425560957
169,1.69,0.002253687138704774
170,1.7,0.002237266684388464
171,1.71,0.0022204679931231985
172,1.72,0.0022038607813766944
173,1.73,0.0021872994129179674
174,1.74,0.002171114998273646
175,1.75,0.00215456568016845
176,1.76,0.0021383400344544556
177,1.77,0.0021222325629419447
178,1.78,0.0021059788362707485
179,1.79,0.002089910138394633
180,1.8,0.002074119179957496
181,1.81,0.002058102642874853
182,1.82,0.002042251306519697
183,1.83,0.0020267175694238275
184,1.84,0.0020110578312468224
185,1.85,0.0019956034093290267
186,1.86,0.0019802684554047984
187,1.87,0.001964728779031114
188,1.8800000000000001,0.0019496139498629411
189,1.8900000000000001,0.0019342422479951167
190,1.9000000000000001,0.0019193623248659857
191,1.9100000000000001,0.0019044118042454324
192,1.92,0.0018895436802092158
193,1.93,0.0018749110501785973
194,1.94,0.0018606075165709217
195,1.95,0.001846190355731546
196,1.96,0.0018316341981360791
197,1.97,0.0018174502433610067
198,1.98,0.001803672986599003
199,1.99,0.0017897410146412163
200,2.0,0.0017759871270638522


==> data/timeDomainTrajectories/maxi_omega_mlp_4d.dat <==
,t,max_omega
0,0.0,0.07696228144824357
1,0.01,0.07710972152299234
2,0.02,0.07723843710922829
3,0.03,0.07734899796370964
4,0.04,0.07744208881178949
5,0.05,0.07751786396302163
6,0.06,0.0775768256732352
7,0.07,0.07761969343260988
8,0.08,0.07764695092704654
9,0.09,0.07765914248270933
10,0.1,0.07765651732977208
11,0.11,0.07764004154350501
12,0.12,0.07760937395564205
13,0.13,0.07756566430753775
14,0.14,0.0775092903393293
15,0.15,0.07744039492772914
16,0.16,0.0773597212159629
17,0.17,0.07726777641486038
18,0.18,0.07716453445705684
19,0.19,0.07705092681310655
20,0.2,0.07692687646836016
21,0.21,0.07679332239776082
22,0.22,0.07665025338146858
23,0.23,0.07649819936100521
24,0.24,0.07633745872362141
25,0.25,0.07616857086529283
26,0.26,0.07599172162691792
27,0.27,0.0758073399352881
28,0.28,0.0756158644426963
29,0.29,0.07541695926931524
30,0.3,0.07521190424294266
31,0.31,0.07500031598492507
32,0.32,0.07478301179273483
33,0.33,0.07455985867463943
34,0.34,0.07433120600507559
35,0.35000000000000003,0.07409752835466255
36,0.36,0.07385859124256755
37,0.37,0.07361547791182033
38,0.38,0.07336749045794355
39,0.39,0.07311536901725524
40,0.4,0.07285938362406785
41,0.41000000000000003,0.07259945410031432
42,0.42,0.07233586555702276
43,0.43,0.07206903020478728
44,0.44,0.07179877232708143
45,0.45,0.07152575522256832
46,0.46,0.07124945508685698
47,0.47000000000000003,0.07097055119090556
48,0.48,0.0706891347269134
49,0.49,0.07040518577919253
50,0.5,0.07011869267462156
51,0.51,0.06983036736902304
52,0.52,0.0695393791425345
53,0.53,0.06924681278419964
54,0.54,0.06895221259058704
55,0.55,0.06865572753298088
56,0.56,0.06835775374482189
57,0.5700000000000001,0.06805774254411978
58,0.58,0.06775622704387452
59,0.59,0.06745327094216536
60,0.6,0.06714894710857844
61,0.61,0.0668429803143642
62,0.62,0.06653593892056286
63,0.63,0.06622732761988015
64,0.64,0.06591749487582832
65,0.65,0.06560655953318228
66,0.66,0.06529429177102575
67,0.67,0.06498094662847365
68,0.68,0.06466607451950201
69,0.6900000000000001,0.06435042731434604
70,0.7000000000000001,0.06403345502315472
71,0.71,0.06371533242857552
72,0.72,0.06339612428660879
73,0.73,0.06307602194808526
74,0.74,0.06275463121177549
75,0.75,0.06243204435234184
76,0.76,0.062108482242796414
77,0.77,0.061783698306685286
78,0.78,0.06145793218435691
79,0.79,0.06113083683463172
80,0.8,0.06080278979831655
81,0.81,0.06047322322617976
82,0.8200000000000001,0.060142770474024054
83,0.8300000000000001,0.059811001475398085
84,0.84,0.05947809117824421
85,0.85,0.059144104207537795
86,0.86,0.05880887556631609
87,0.87,0.05847201053793438
88,0.88,0.05813443430102749
89,0.89,0.05779517404664669
90,0.9,0.05745457849510749
91,0.91,0.057112646006168166
92,0.92,0.056769621788609115
93,0.93,0.05642516340017112
94,0.9400000000000001,0.05607905590136886
95,0.9500000000000001,0.055731807794559884
96,0.96,0.05538322039963983
97,0.97,0.05503310307883691
98,0.98,0.0546816315711145
99,0.99,0.05432851228573132
100,1.0,0.0539741744400255
101,1.01,0.053618101178805944
102,1.02,0.053260617588792636
103,1.03,0.05290157926712458
104,1.04,0.052541087443389145
105,1.05,0.052179131213734076
106,1.06,0.051815945391130436
107,1.07,0.05145093732789663
108,1.08,0.05108459373580043
109,1.09,0.0507163350186659
110,1.1,0.05034689930973024
111,1.11,0.049975719715045
112,1.12,0.049722724590690326
113,1.1300000000000001,0.049633803187517145
114,1.1400000000000001,0.04954674283151295
115,1.1500000000000001,0.04946152127339587
116,1.16,0.04937796521675031
117,1.17,0.04929643577212606
118,1.18,0.04921657680151248
119,1.19,0.04913886468111628
120,1.2,0.049063088424933954
121,1.21,0.04898957162198386
122,1.22,0.048918039840697314
123,1.23,0.048848872086390493
124,1.24,0.04878196909029864
125,1.25,0.04871737889368316
126,1.26,0.0486552968563026
127,1.27,0.04859543984773396
128,1.28,0.0485384469966168
129,1.29,0.04848364455656545
130,1.3,0.048431757957597965
131,1.31,0.048382468055792105
132,1.32,0.048336169510397486
133,1.33,0.048292599444329676
134,1.34,0.048251969778593584
135,1.35,0.04821437250255167
136,1.36,0.048179838655366514
137,1.37,0.04814827873985922
138,1.3800000000000001,0.048119840386544044
139,1.3900000000000001,0.048095027599084794
140,1.4000000000000001,0.048073389488276275
141,1.41,0.048055129633619686
142,1.42,0.0480403908637515
143,1.43,0.048029016874031605
144,1.44,0.048021266825901354
145,1.45,0.04801718987688408
146,1.46,0.048016834693637045
147,1.47,0.048020338311628885
148,1.48,0.04802753873703125
149,1.49,0.0480387200369527
150,1.5,0.048053956720520874
151,1.51,0.04807293495712245
152,1.52,0.04809626391076266
153,1.53,0.04812368763289676
154,1.54,0.04815530697571219
155,1.55,0.0481911912894524
156,1.56,0.04823131978074144
157,1.57,0.04827585011552857
158,1.58,0.04832464117655039
159,1.59,0.04837793854481043
160,1.6,0.04843562946958388
161,1.61,0.04849804755918677
162,1.62,0.04856484032078964
163,1.6300000000000001,0.0486363996999567
164,1.6400000000000001,0.0487124315972359
165,1.6500000000000001,0.04879317773164732
166,1.6600000000000001,0.048878818689083
167,1.67,0.04896893879416844
168,1.68,0.04906398637203213
169,1.69,0.04916366416521811
170,1.7,0.04926835986927999
171,1.71,0.04937762623845868
172,1.72,0.049491939446822814
173,1.73,0.04961114939162414
174,1.74,0.049735075763864794
175,1.75,0.04986392530493025
176,1.76,0.04999775467130396
177,1.77,0.05013632325384945
178,1.78,0.05027980541878649
179,1.79,0.050428227336522524
180,1.8,0.05058146582616818
181,1.81,0.05073958365478376
182,1.82,0.05090256133925983
183,1.83,0.051070416378050876
184,1.84,0.05124306916283142
185,1.85,0.051420424956651195
186,1.86,0.05160262723510681
187,1.87,0.05178968497161246
188,1.8800000000000001,0.05198120389455971
189,1.8900000000000001,0.05217760963602314
190,1.9000000000000001,0.0523785677508648
191,1.9100000000000001,0.052584220456863034
192,1.92,0.05279433728217617
193,1.93,0.05300901543302855
194,1.94,0.053228202969121174
195,1.95,0.05345178822262528
196,1.96,0.05367942099573331
197,1.97,0.05391164505985305
198,1.98,0.054148095125504975
199,1.99,0.054388703846028924
200,2.0,0.05463328454642441


==> data/timeDomainTrajectories/maxi_omega_symbolic_2d.dat <==
,t,max_omega
0,0.0,0.11803016662597654
1,0.01,0.11764759442994188
2,0.02,0.11730092891599564
3,0.03,0.11698873024737
4,0.04,0.11670827556383767
5,0.05,0.11645867533843701
6,0.06,0.11623749660620386
7,0.07,0.11604395454079797
8,0.08,0.11587653799330755
9,0.09,0.1157336724911191
10,0.1,0.11561458492081755
11,0.11,0.11551777947411679
12,0.12,0.11544216662547646
13,0.13,0.11538708604453485
14,0.14,0.11535121480246147
15,0.15,0.11533381441582069
16,0.16,0.11533371686156435
17,0.17,0.11535082598945356
18,0.18,0.11538383115980666
19,0.19,0.1154318565234892
20,0.2,0.11549478433626215
21,0.21,0.11557159757402191
22,0.22,0.11566154934261019
23,0.23,0.1157639756735176
24,0.24,0.11587857767881182
25,0.25,0.11600467570480266
26,0.26,0.11614140102722281
27,0.27,0.11628918229281993
28,0.28,0.11644663479688755
29,0.29,0.11661352883721965
30,0.3,0.11678971924561354
31,0.31,0.11697483885847848
32,0.32,0.11716805462452429
33,0.33,0.11736939232644084
34,0.34,0.11757845839540282
35,0.35000000000000003,0.11779503600204999
36,0.36,0.11801848848327035
37,0.37,0.11824960009356322
38,0.38,0.11848761084916226
39,0.39,0.11873041583904986
40,0.4,0.11896987578322782
41,0.41000000000000003,0.11920509199811313
42,0.42,0.11943641981945963
43,0.43,0.11966338150659639
44,0.44,0.11988544147379909
45,0.45,0.12010278061926771
46,0.46,0.12031480618723545
47,0.47000000000000003,0.12052176117436264
48,0.48,0.12072371102142154
49,0.49,0.12091970911891525
50,0.5,0.12111030017280378
51,0.51,0.12129483795441509
52,0.52,0.12147321364757302
53,0.53,0.12164549839449301
54,0.54,0.12181128760117954
55,0.55,0.12197047572686626
56,0.56,0.12212319664843896
57,0.5700000000000001,0.12226875074589627
58,0.58,0.12240763142933986
59,0.59,0.12253973695451859
60,0.6,0.12266478746151765
61,0.61,0.12278214634750972
62,0.62,0.1228924295371775
63,0.63,0.12299535964474628
64,0.64,0.12309066001109381
65,0.65,0.1231784122990569
66,0.66,0.12325810278655358
67,0.67,0.12332981439165691
68,0.68,0.12339434589199405
69,0.6900000000000001,0.12345076799734112
70,0.7000000000000001,0.12349892687047692
71,0.71,0.12353950362462718
72,0.72,0.1235718685233953
73,0.73,0.12359580948250226
74,0.74,0.12361188966459347
75,0.75,0.12361989772686088
76,0.76,0.12361950345170414
77,0.77,0.12361025769405232
78,0.78,0.12359355930504257
79,0.79,0.12356842317154404
80,0.8,0.12353499685670388
81,0.81,0.12349342807810826
82,0.8200000000000001,0.12344332823229553
83,0.8300000000000001,0.12338532208174213
84,0.84,0.12331896155842248
85,0.85,0.12324451387149316
86,0.86,0.12316194835582583
87,0.87,0.12307123431167433
88,0.88,0.12297210248379087
89,0.89,0.12286505838335682
90,0.9,0.12275042858160556
91,0.91,0.12262770502667864
92,0.92,0.1224971543369906
93,0.93,0.12235910251345616
94,0.9400000000000001,0.12221310044243594
95,0.9500000000000001,0.12205965239841499
96,0.96,0.12189854724362126
97,0.97,0.12173016974299389
98,0.98,0.12155395044280393
99,0.99,0.12137075002197495
100,1.0,0.12118122013963928
101,1.01,0.12098419408187067
102,1.02,0.12078023321037079
103,1.03,0.12056989840027238
104,1.04,0.12035297515243981
105,1.05,0.12012966565922667
106,1.06,0.11989951593998671
107,1.07,0.11966421738073418
108,1.08,0.11942149693745474
109,1.09,0.11917402810871786
110,1.1,0.11892096707124067
111,1.11,0.11866209517920706
112,1.12,0.11839802755732054
113,1.1300000000000001,0.11812905078731523
114,1.1400000000000001,0.11785521229229651
115,1.1500000000000001,0.11757640972136951
116,1.16,0.11729337441224258
117,1.17,0.11700570453185366
118,1.18,0.11671418948409285
119,1.19,0.11641794887662815
120,1.2,0.116118366439732
121,1.21,0.11581563293785269
122,1.22,0.11550946140667512
123,1.23,0.11520010041376239
124,1.24,0.11488827443594651
125,1.25,0.11457327649308768
126,1.26,0.11425633579334687
127,1.27,0.11393665406279763
128,1.28,0.11361504137689776
129,1.29,0.11329182993437148
130,1.3,0.1129676191357773
131,1.31,0.11264121920871184
132,1.32,0.11231441956523625
133,1.33,0.11198692239331015
134,1.34,0.11165851821296213
135,1.35,0.11133000973531565
136,1.36,0.11100106608280458
137,1.37,0.11067260697480369
138,1.3800000000000001,0.11034465696058604
139,1.3900000000000001,0.1100162261585012
140,1.4000000000000001,0.10968936337973478
141,1.41,0.10936331486381107
142,1.42,0.10903902441946484
143,1.43,0.10871564654352533
144,1.44,0.10839436110919703
145,1.45,0.10807503549738007
146,1.46,0.10775789351856346
147,1.47,0.10744297896083715
148,1.48,0.10713081122163703
149,1.49,0.10682155085860734
150,1.5,0.10651362866922676
151,1.51,0.10621077903049131
152,1.52,0.10591089382458285
153,1.53,0.10561430747914474
154,1.54,0.10532215783461174
155,1.55,0.10503319729118632
156,1.56,0.10474868038559121
157,1.57,0.10446872790402961
158,1.58,0.1041931017392681
159,1.59,0.1039215327132944
160,1.6,0.10365559812114816
161,1.61,0.10339401295789219
162,1.62,0.10313805382330077
163,1.6300000000000001,0.10288780397381758
164,1.6400000000000001,0.10264236195080717
165,1.6500000000000001,0.10240246413788356
166,1.6600000000000001,0.10216842840003237
167,1.67,0.1019401093798839
168,1.68,0.10171783727101497
169,1.69,0.10150167276042699
170,1.7,0.10129027454122264
171,1.71,0.10108624883079198
172,1.72,0.1008887732977301
173,1.73,0.10069738195887823
174,1.74,0.1005125910305828
175,1.75,0.10033425980384303
176,1.76,0.100162365325976
177,1.77,0.09999741969568615
178,1.78,0.09983954648819926
179,1.79,0.0996867371357878
180,1.8,0.099542227005332
181,1.81,0.09940397518229094
182,1.82,0.09927312833438007
183,1.83,0.0991485370887163
184,1.84,0.0990314648035645
185,1.85,0.0989212364344238
186,1.86,0.09881762272531763
187,1.87,0.09872101902857322
188,1.8800000000000001,0.09863144693321119
189,1.8900000000000001,0.09854839035870716
190,1.9000000000000001,0.0984718981314987
191,1.9100000000000001,0.09840252416251016
192,1.92,0.09834009125794352
193,1.93,0.09828485316282592
194,1.94,0.09823624284224436
195,1.95,0.09819415398791109
196,1.96,0.09815855359496034
197,1.97,0.0981299141028959
198,1.98,0.0981073805603222
199,1.99,0.09809170616154284
200,2.0,0.09808257004567356


==> data/timeDomainTrajectories/omega_KAN.dat <==
t	0	1	2	3	4	5	6	7
0	-0.034778878	-0.21350244	-0.31263873	0.4565192	-0.12451896	-0.8822402	-0.20798808	0.47666523
0.01	-0.036068045	-0.21003449	-0.30718234	0.4558473	-0.12437133	-0.8755464	-0.20924678	0.474826
0.02	-0.037347637	-0.20656627	-0.3017292	0.45515248	-0.12421563	-0.86882764	-0.21049553	0.47296682
0.03	-0.038617775	-0.20309788	-0.29628003	0.454435	-0.12405294	-0.8620846	-0.21173394	0.4710894
0.04	-0.03987827	-0.19963112	-0.2908345	0.45369506	-0.123882905	-0.8553191	-0.21296269	0.46919355
0.05	-0.041130103	-0.19616482	-0.28539458	0.4529336	-0.12370556	-0.8485312	-0.2141813	0.46727994
0.06	-0.042373322	-0.19270062	-0.27996007	0.45215106	-0.123521805	-0.8417233	-0.2153889	0.46534947
0.07	-0.043608204	-0.18923816	-0.27453154	0.45134717	-0.123331666	-0.83489585	-0.21658662	0.46340358
0.08	-0.04483489	-0.18577805	-0.26911017	0.450523	-0.12313542	-0.82805055	-0.2177737	0.4614413
0.09	-0.046054274	-0.18232125	-0.26369518	0.44967836	-0.122933656	-0.8211882	-0.21895033	0.45946422
0.1	-0.047265776	-0.17886767	-0.25828874	0.44881424	-0.122726224	-0.81430954	-0.22011578	0.45747206
0.11	-0.048470274	-0.17541787	-0.25288948	0.44793013	-0.12251336	-0.80741644	-0.22127143	0.4554656
0.12	-0.04966805	-0.17197251	-0.24749985	0.44702682	-0.12229559	-0.80050886	-0.22241572	0.4534454
0.13	-0.05085919	-0.1685315	-0.24211976	0.44610426	-0.12207328	-0.7935883	-0.22354966	0.45141137
0.14	-0.052043848	-0.1650956	-0.23674926	0.44516277	-0.12184657	-0.78665566	-0.22467285	0.44936413
0.15	-0.053222135	-0.16166523	-0.23138884	0.4442025	-0.1216157	-0.7797118	-0.22578567	0.44730383
0.16	-0.054394685	-0.15823987	-0.22603965	0.44322413	-0.121380374	-0.77275765	-0.22688809	0.445231
0.17	-0.055561386	-0.15482143	-0.2207008	0.44222698	-0.12114153	-0.76579314	-0.22797981	0.44314548
0.18	-0.056722403	-0.15140912	-0.21537417	0.44121182	-0.12089902	-0.75882	-0.22906089	0.44104823
0.19	-0.05787789	-0.14800394	-0.2100591	0.4401786	-0.12065306	-0.75183874	-0.23013186	0.43893883
0.2	-0.059028156	-0.14460517	-0.20475632	0.43912756	-0.12040409	-0.7448492	-0.23119241	0.43681785
0.21	-0.060172535	-0.14121398	-0.19946638	0.43805894	-0.12015149	-0.73785335	-0.2322422	0.4346854
0.22	-0.061311796	-0.13783011	-0.19418892	0.4369731	-0.11989599	-0.73085064	-0.23328167	0.43254173
0.23	-0.06244562	-0.1344541	-0.18892553	0.43586946	-0.11963756	-0.7238422	-0.23431054	0.43038705
0.24	-0.06357436	-0.13108566	-0.1836752	0.43474898	-0.119376324	-0.7168282	-0.23532957	0.42822167
0.25	-0.06469785	-0.12772584	-0.17843822	0.43361118	-0.11911167	-0.7098095	-0.23633793	0.42604566
0.26	-0.0658159	-0.12437403	-0.17321536	0.43245712	-0.11884462	-0.70278597	-0.23733559	0.4238591
0.27	-0.06692865	-0.12103071	-0.16800669	0.43128625	-0.11857462	-0.6957583	-0.23832318	0.4216628
0.28	-0.068035476	-0.11769549	-0.16281205	0.43009877	-0.118301496	-0.688727	-0.2393001	0.4194561
0.29	-0.06913736	-0.11436914	-0.15763205	0.42889518	-0.118025325	-0.6816915	-0.24026677	0.41723964
0.3	-0.07023335	-0.111051194	-0.15246668	0.4276753	-0.11774661	-0.6746542	-0.24122304	0.41501376
0.31	-0.07132337	-0.1077422	-0.14731574	0.4264394	-0.11746477	-0.66761327	-0.24216843	0.4127783
0.32	-0.07240755	-0.10444188	-0.14217937	0.4251882	-0.11717969	-0.6605695	-0.24310312	0.410534
0.33	-0.07348555	-0.101150505	-0.13705808	0.42392144	-0.116891354	-0.6535234	-0.24402714	0.40828058
0.34	-0.07455721	-0.09786787	-0.13195169	0.42263916	-0.11659909	-0.6464758	-0.2449409	0.4060184
0.35	-0.075622916	-0.09459406	-0.12685987	0.42134193	-0.116304025	-0.63942593	-0.24584326	0.4037477
0.36	-0.07668155	-0.091329336	-0.12178344	0.42002982	-0.116005495	-0.6323741	-0.24673548	0.40146846
0.37	-0.07773356	-0.08807328	-0.116721906	0.4187031	-0.11570304	-0.62532115	-0.2476162	0.39918086
0.38	-0.078778416	-0.08482618	-0.111675456	0.41736162	-0.11539662	-0.61826676	-0.2484859	0.3968859
0.39	-0.0798164	-0.08158786	-0.10664429	0.41600585	-0.11508664	-0.6112109	-0.24934524	0.3945829
0.4	-0.08084716	-0.078358896	-0.10162822	0.41463628	-0.11477257	-0.60415447	-0.250193	0.3922719
0.41	-0.08187059	-0.07513828	-0.096627414	0.41325277	-0.11445435	-0.5970972	-0.25102982	0.38995424
0.42	-0.08288635	-0.07192682	-0.09164164	0.41185534	-0.11413202	-0.59003985	-0.25185588	0.38762906
0.43	-0.08389451	-0.06872431	-0.08667164	0.41044426	-0.113805674	-0.58298206	-0.2526705	0.38529682
0.44	-0.08489484	-0.065530956	-0.081716634	0.40901992	-0.11347485	-0.5759246	-0.25347432	0.38295767
0.45	-0.08588762	-0.062346518	-0.07677759	0.407582	-0.113139786	-0.5688671	-0.25426668	0.38061184
0.46	-0.08687256	-0.059171595	-0.0718541	0.40613094	-0.11280066	-0.56181055	-0.25504836	0.37825927
0.47	-0.087849274	-0.056006037	-0.06694616	0.40466714	-0.11245664	-0.55475515	-0.25581884	0.37590063
0.48	-0.08881808	-0.052849337	-0.06205439	0.4031904	-0.112108946	-0.547701	-0.2565783	0.37353513
0.49	-0.08977866	-0.049702212	-0.057178505	0.401701	-0.111756824	-0.5406491	-0.25732705	0.37116373
0.5	-0.09073146	-0.046564728	-0.052318506	0.40019858	-0.111400194	-0.5335982	-0.25806475	0.3687866
0.51	-0.09167599	-0.04343655	-0.047474958	0.39868402	-0.1110393	-0.52654964	-0.2587919	0.36640343
0.52	-0.09261198	-0.040318444	-0.042647474	0.397157	-0.11067441	-0.5195048	-0.2595077	0.36401448
0.53	-0.09353998	-0.037209854	-0.037837178	0.395618	-0.11030515	-0.5124619	-0.2602131	0.3616199
0.54	-0.09445982	-0.03411082	-0.03304278	0.3940665	-0.10993145	-0.5054229	-0.26090777	0.35921958
0.55	-0.09537151	-0.031022184	-0.028264947	0.3925031	-0.10955358	-0.49838743	-0.26159215	0.35681424
0.56	-0.09627467	-0.02794338	-0.023504674	0.39092773	-0.109171934	-0.49135637	-0.26226574	0.3544035
0.57	-0.097169854	-0.024874642	-0.018761426	0.389341	-0.10878629	-0.4843295	-0.26292908	0.3519876
0.58	-0.09805667	-0.021816492	-0.014034823	0.38774228	-0.10839646	-0.4773074	-0.26358163	0.34956717
0.59	-0.098935045	-0.018768765	-0.009325869	0.38613197	-0.10800273	-0.47029066	-0.26422405	0.34714153
0.6	-0.09980555	-0.015731193	-0.004634358	0.3845101	-0.10760506	-0.46327952	-0.26485625	0.34471127
0.61	-0.100667514	-0.012704439	3.95E-05	0.38287693	-0.10720391	-0.45627424	-0.2654781	0.34227648
0.62	-0.10152138	-0.009688355	0.004695706	0.38123256	-0.10679863	-0.4492759	-0.26608995	0.33983722
0.63	-0.102367036	-0.006683238	0.009334095	0.3795769	-0.10639002	-0.44228396	-0.26669142	0.33739337
0.64	-0.10320483	-0.003689013	0.013954379	0.37791085	-0.1059779	-0.43529883	-0.26728287	0.33494547
0.65	-0.10403429	-0.000706129	0.018556565	0.37623337	-0.10556207	-0.42832157	-0.2678647	0.33249345
0.66	-0.10485534	0.002265804	0.023140617	0.3745453	-0.10514269	-0.42135215	-0.26843604	0.33003753
0.67	-0.10566848	0.00522653	0.027705915	0.3728465	-0.1047203	-0.4143909	-0.26899773	0.32757792
0.68	-0.10647325	0.008175783	0.032253064	0.371137	-0.104294375	-0.40743855	-0.2695498	0.32511467
0.69	-0.10727035	0.011113815	0.036781125	0.3694172	-0.10386528	-0.40049526	-0.2700918	0.32264754
0.7	-0.108059086	0.014040016	0.04129035	0.3676875	-0.103433	-0.3935613	-0.27062374	0.32017723
0.71	-0.108839944	0.01695478	0.045780934	0.36594713	-0.10299765	-0.386637	-0.27114627	0.31770366
0.72	-0.109612584	0.019857429	0.050252683	0.36419684	-0.10255951	-0.37972334	-0.2716587	0.31522697
0.73	-0.1103773	0.022748165	0.05470471	0.3624364	-0.10211793	-0.37281966	-0.2721619	0.31274718
0.74	-0.11113403	0.02562724	0.05913773	0.36066648	-0.10167387	-0.36592695	-0.27265507	0.3102647
0.75	-0.111882605	0.02849432	0.06355112	0.35888675	-0.1012269	-0.35904524	-0.27313825	0.30777928
0.76	-0.11262325	0.031349026	0.06794535	0.35709772	-0.1007771	-0.35217544	-0.27361178	0.30529168
0.77	-0.113356076	0.034191623	0.0723197	0.35529894	-0.10032458	-0.3453177	-0.27407584	0.30280137
0.78	-0.11408065	0.037022203	0.07667459	0.3534913	-0.09986892	-0.33847168	-0.2745299	0.30030873
0.79	-0.114797205	0.039840028	0.08100958	0.35167444	-0.099411234	-0.3316388	-0.27497414	0.29781416
0.8	-0.11550579	0.042645417	0.08532473	0.3498486	-0.098950475	-0.32481867	-0.2754083	0.2953178
0.81	-0.11620652	0.04543876	0.089619786	0.34801403	-0.09848749	-0.3180117	-0.27583274	0.29281956
0.82	-0.11689893	0.04821936	0.09389501	0.34617075	-0.09802138	-0.31121814	-0.27624747	0.29031974
0.83	-0.11758359	0.05098725	0.098150305	0.34431913	-0.097553	-0.30443844	-0.2766518	0.28781843
0.84	-0.11825979	0.053742766	0.10238487	0.34245923	-0.09708193	-0.29767287	-0.2770461	0.28531575
0.85	-0.11892835	0.0564851	0.106599905	0.34059063	-0.09660871	-0.29092142	-0.27743042	0.28281197
0.86	-0.11958841	0.059214957	0.11079448	0.33871493	-0.0961325	-0.284185	-0.27780434	0.2803072
0.87	-0.12024054	0.061932236	0.1149681	0.33683082	-0.09565424	-0.2774629	-0.27816814	0.2778017
0.88	-0.12088445	0.06463651	0.11912181	0.3349392	-0.095172994	-0.27075657	-0.27852154	0.2752955
0.89	-0.121520236	0.06732807	0.1232551	0.3330398	-0.09468944	-0.26406547	-0.2788642	0.27278832
0.9	-0.12214758	0.07000635	0.12736765	0.33113346	-0.09420356	-0.25739023	-0.27919668	0.27028129
0.91	-0.12276715	0.07267178	0.13145944	0.32921934	-0.09371499	-0.25073025	-0.2795183	0.26777384
0.92	-0.123378284	0.07532425	0.13553074	0.32729864	-0.093223676	-0.24408725	-0.27982935	0.2652665
0.93	-0.12398113	0.077963896	0.13958192	0.32537094	-0.09273022	-0.23745969	-0.2801294	0.26275888
0.94	-0.12457567	0.08059011	0.14361146	0.32343635	-0.092233956	-0.23084974	-0.28041875	0.26025167
0.95	-0.125162	0.08320322	0.14762065	0.32149515	-0.091735266	-0.22425616	-0.2806968	0.25774476
0.96	-0.12573999	0.085803196	0.15160897	0.31954762	-0.091234185	-0.21767989	-0.2809644	0.25523826
0.97	-0.12630975	0.08839006	0.15557632	0.31759378	-0.09073071	-0.21112084	-0.28122032	0.25273237
0.98	-0.12687087	0.09096325	0.15952256	0.3156337	-0.0902245	-0.20457923	-0.28146535	0.25022736
0.99	-0.12742402	0.093523465	0.16344798	0.31366724	-0.089716025	-0.19805485	-0.28169897	0.24772263
1	-0.12796873	0.09607009	0.16735235	0.311695	-0.089204945	-0.19154909	-0.28192133	0.24521908
1.01	-0.12850533	0.098603375	0.17123535	0.309717	-0.08869157	-0.18506116	-0.28213236	0.24271628
1.02	-0.12903343	0.10112312	0.17509738	0.30773357	-0.08817555	-0.17859185	-0.2823317	0.24021503
1.03	-0.12955308	0.10362939	0.17893764	0.3057442	-0.087657414	-0.17214093	-0.28251976	0.23771468
1.04	-0.13006444	0.10612189	0.18275726	0.30374947	-0.08713668	-0.16570848	-0.28269637	0.2352156
1.05	-0.13056773	0.10860097	0.18655485	0.30174965	-0.08661358	-0.15929511	-0.2828611	0.23271796
1.06	-0.13106264	0.111066155	0.19033116	0.2997441	-0.08608813	-0.15290052	-0.28301427	0.23022139
1.07	-0.13154913	0.11351762	0.19408628	0.29773375	-0.08556036	-0.14652544	-0.28315604	0.22772667
1.08	-0.13202775	0.11595545	0.19781959	0.29571822	-0.085030116	-0.14016968	-0.2832859	0.22523332
1.09	-0.13249774	0.11837915	0.20153102	0.2936976	-0.08449774	-0.13383353	-0.28340438	0.2227413
1.1	-0.13295957	0.12078909	0.20522133	0.29167232	-0.083963275	-0.1275171	-0.2835109	0.22025141
1.11	-0.13341329	0.12318476	0.20888937	0.28964216	-0.08342633	-0.12122045	-0.2836054	0.21776259
1.12	-0.13385856	0.12556672	0.21253535	0.28760743	-0.08288729	-0.11494366	-0.28368852	0.21527615
1.13	-0.13429606	0.1279346	0.2161597	0.28556788	-0.08234607	-0.1086874	-0.2837598	0.21279135
1.14	-0.13472518	0.13028795	0.21976194	0.28352374	-0.08180273	-0.10245106	-0.2838194	0.2103082
1.15	-0.13514605	0.13262716	0.22334218	0.28147522	-0.08125714	-0.09623565	-0.28386733	0.2078267
1.16	-0.135559	0.13495225	0.22690001	0.27942225	-0.08070929	-0.09004117	-0.28390354	0.2053479
1.17	-0.13596374	0.13726282	0.23043624	0.2773652	-0.0801599	-0.083866544	-0.28392804	0.20286986
1.18	-0.1363605	0.13955894	0.23394945	0.27530333	-0.07960834	-0.077713974	-0.28394064	0.2003946
1.19	-0.13674915	0.14184085	0.2374407	0.27323806	-0.07905462	-0.071581356	-0.28394195	0.19792077
1.2	-0.13712966	0.14410797	0.24090937	0.27116814	-0.07849907	-0.06547048	-0.28393167	0.19544935
1.21	-0.1375024	0.14636075	0.24435598	0.26909393	-0.07794153	-0.059381053	-0.28390956	0.19297951
1.22	-0.137867	0.14859891	0.24777952	0.26701608	-0.07738241	-0.053312488	-0.28387642	0.19051203
1.23	-0.1382238	0.15082231	0.2511809	0.26493445	-0.07682095	-0.047265664	-0.28383145	0.1880464
1.24	-0.1385724	0.1530309	0.2545592	0.26284894	-0.076258115	-0.04124079	-0.28377518	0.1855829
1.25	-0.1389132	0.15522498	0.25791517	0.26075947	-0.07569316	-0.035236962	-0.28370786	0.1831213
1.26	-0.13924602	0.15740407	0.26124814	0.2586661	-0.07512679	-0.029255502	-0.28362873	0.180662
1.27	-0.1395711	0.15956831	0.2645584	0.2565696	-0.074558176	-0.023295902	-0.28353858	0.17820454
1.28	-0.13988832	0.16171783	0.26784554	0.25446916	-0.07398827	-0.017358318	-0.28343737	0.1757493
1.29	-0.14019744	0.16385219	0.2711101	0.25236532	-0.07341657	-0.01144255	-0.28332478	0.17329639
1.3	-0.1404989	0.16597205	0.27435184	0.2502581	-0.07284329	-0.005549237	-0.2832015	0.17084548
1.31	-0.1407921	0.1680767	0.2775702	0.24814764	-0.07226821	0.000321947	-0.28306696	0.16839713
1.32	-0.14107764	0.17016655	0.2807659	0.24603385	-0.071691655	0.006170534	-0.28292146	0.1659506
1.33	-0.14135519	0.17224148	0.28393856	0.24391696	-0.07111329	0.011996917	-0.2827653	0.1635068
1.34	-0.1416249	0.17430136	0.28708807	0.24179682	-0.07053302	0.017800339	-0.28259784	0.1610651
1.35	-0.14188692	0.17634627	0.29021457	0.23967418	-0.06995157	0.023581974	-0.28241983	0.15862635
1.36	-0.14214066	0.17837602	0.29331797	0.23754847	-0.06936844	0.02934055	-0.28223082	0.15618977
1.37	-0.14238676	0.18039104	0.29639778	0.2354199	-0.068783835	0.035076506	-0.28203136	0.1537557
1.38	-0.14262468	0.18239087	0.29945508	0.23328897	-0.06819735	0.040789433	-0.28182128	0.15132457
1.39	-0.14285475	0.18437555	0.3024889	0.23115546	-0.06760925	0.046479583	-0.28160024	0.14889607
1.4	-0.14307663	0.18634549	0.30549946	0.22901973	-0.067019634	0.052147128	-0.28136882	0.14647031
1.41	-0.14329073	0.18830022	0.3084868	0.2268816	-0.066428356	0.057790957	-0.28112653	0.1440475
1.42	-0.14349662	0.19024017	0.31145114	0.22474173	-0.065835625	0.0634123	-0.28087392	0.14162782
1.43	-0.14369442	0.19216496	0.31439206	0.22259966	-0.065241046	0.069010094	-0.2806109	0.13921121
1.44	-0.14388436	0.19407451	0.31730977	0.22045568	-0.06464472	0.074584715	-0.28033736	0.13679785
1.45	-0.14406595	0.19596946	0.3202044	0.21831036	-0.06404693	0.080136165	-0.28005344	0.13438776
1.46	-0.14423925	0.19784895	0.3230754	0.2161636	-0.06344715	0.085664146	-0.27975896	0.13198152
1.47	-0.14440489	0.19971347	0.32592323	0.21401477	-0.062846236	0.09116862	-0.27945387	0.12957862
1.48	-0.14456174	0.20156336	0.3287478	0.21186528	-0.06224323	0.096649505	-0.27913895	0.1271792
1.49	-0.14471096	0.20339781	0.33154884	0.20971453	-0.061638735	0.102106564	-0.27881348	0.12478412
1.5	-0.14485171	0.2052171	0.33432654	0.20756295	-0.061032496	0.10753984	-0.2784776	0.12239284
1.51	-0.14498422	0.20702165	0.33708075	0.20541072	-0.060424365	0.11294962	-0.27813122	0.12000529
1.52	-0.14510846	0.20881101	0.33981168	0.2032575	-0.059814744	0.1183346	-0.27777493	0.11762259
1.53	-0.14522463	0.21058503	0.34251875	0.2011039	-0.059203655	0.12369574	-0.2774085	0.11524422
1.54	-0.1453323	0.21234396	0.3452024	0.19894981	-0.05859071	0.1290325	-0.27703172	0.112870224
1.55	-0.1454319	0.21408772	0.3478625	0.19679597	-0.05797612	0.1343449	-0.2766446	0.11050055
1.56	-0.14552322	0.21581593	0.35049888	0.19464189	-0.057360083	0.13963276	-0.27624762	0.10813639
1.57	-0.1456066	0.21752903	0.35311082	0.19248787	-0.05674231	0.14489606	-0.27584046	0.105777
1.58	-0.14568147	0.21922693	0.3556996	0.19033378	-0.056123048	0.15013388	-0.27542323	0.10342272
1.59	-0.14574802	0.22090891	0.35826424	0.18818069	-0.055502497	0.15534678	-0.2749961	0.10107342
1.6	-0.14580667	0.22257549	0.3608046	0.18602818	-0.05488038	0.16053474	-0.27455896	0.09872962
1.61	-0.14585724	0.22422668	0.36332104	0.18387592	-0.05425685	0.16569644	-0.27411202	0.09639198
1.62	-0.1458996	0.22586173	0.36581257	0.18172467	-0.053631924	0.17083257	-0.2736554	0.0940597
1.63	-0.14593424	0.2274811	0.36828056	0.17957401	-0.053005964	0.17594308	-0.27318862	0.091733046
1.64	-0.14596096	0.22908413	0.37072322	0.17742473	-0.052378938	0.18102664	-0.27271286	0.089412555
1.65	-0.14597982	0.2306712	0.37314132	0.17527664	-0.05175066	0.18608391	-0.27222732	0.087098286
1.66	-0.14599104	0.23224181	0.37553427	0.17312965	-0.05112148	0.19111463	-0.27173206	0.08479036
1.67	-0.14599466	0.23379618	0.37790206	0.17098412	-0.050491676	0.19611809	-0.27122736	0.082488514
1.68	-0.1459907	0.23533383	0.38024494	0.16884011	-0.049860977	0.2010938	-0.27071393	0.08019293
1.69	-0.14597952	0.23685485	0.38256195	0.16669762	-0.049229942	0.20604229	-0.27019113	0.07790402
1.7	-0.14596085	0.23835865	0.3848534	0.16455674	-0.04859806	0.21096286	-0.269659	0.07562203
1.71	-0.14593534	0.23984548	0.38711888	0.16241738	-0.04796622	0.21585548	-0.26911804	0.07334697
1.72	-0.14590251	0.24131519	0.38935816	0.16028008	-0.04733395	0.22071883	-0.26856843	0.071078405
1.73	-0.14586318	0.24276718	0.39157134	0.1581442	-0.04670208	0.22555375	-0.26801047	0.06881666
1.74	-0.14581664	0.24420112	0.39375767	0.15601057	-0.046070144	0.23035988	-0.26744327	0.06656248
1.75	-0.14576375	0.24561757	0.39591762	0.15387881	-0.045438275	0.2351366	-0.26686803	0.06431482
1.76	-0.14570409	0.24701634	0.3980507	0.1517492	-0.044806577	0.23988366	-0.26628405	0.06207458
1.77	-0.14563838	0.24839616	0.400156	0.1496216	-0.044175625	0.24460152	-0.26569226	0.05984143
1.78	-0.14556623	0.24975845	0.40223488	0.14749601	-0.04354518	0.24928918	-0.26509205	0.05761566
1.79	-0.14548789	0.25110182	0.40428558	0.14537242	-0.04291539	0.2539469	-0.2644839	0.055397257
1.8	-0.14540347	0.25242677	0.40630922	0.14325085	-0.042286545	0.2585744	-0.2638678	0.053186156
1.81	-0.14531314	0.25373274	0.40830475	0.14113167	-0.041658312	0.26317164	-0.26324365	0.05098217
1.82	-0.14521687	0.2550198	0.41027233	0.13901448	-0.041030787	0.26773828	-0.26261193	0.048786275
1.83	-0.14511466	0.25628817	0.41221198	0.13690013	-0.040404722	0.27227417	-0.2619722	0.04659742
1.84	-0.14500684	0.2575372	0.4141233	0.1347872	-0.039779373	0.27677998	-0.2613245	0.044416226
1.85	-0.14489314	0.25876704	0.4160062	0.13267726	-0.03915497	0.28125477	-0.26066917	0.042242825
1.86	-0.1447733	0.25997782	0.4178609	0.13056928	-0.03853187	0.2856991	-0.26000652	0.040077418
1.87	-0.14464808	0.261169	0.41968718	0.1284638	-0.037909575	0.29011333	-0.2593356	0.037918724
1.88	-0.1445168	0.2623417	0.4214851	0.12636077	-0.03728836	0.29449716	-0.25865695	0.035768867
1.89	-0.14437947	0.26349503	0.42325482	0.12426043	-0.036667712	0.29885074	-0.2579703	0.033626206
1.9	-0.14423624	0.26462883	0.42499533	0.122162335	-0.036047988	0.30317423	-0.25727582	0.031491913
1.91	-0.14408657	0.26574355	0.42670816	0.12006699	-0.03542874	0.30746812	-0.25657293	0.02936542
1.92	-0.14393097	0.26683915	0.42839253	0.117974214	-0.03480967	0.31173238	-0.25586182	0.027246937
1.93	-0.14376819	0.26791653	0.43004873	0.11588461	-0.034190796	0.3159679	-0.25514182	0.025137194
1.94	-0.14359906	0.26897526	0.431677	0.11379748	-0.033572115	0.32017455	-0.2544131	0.023035593
1.95	-0.14342281	0.2700152	0.43327737	0.11171394	-0.032952286	0.32435313	-0.25367522	0.020942561
1.96	-0.14323878	0.2710373	0.43485057	0.10963354	-0.032332204	0.32850394	-0.25292772	0.01885838
1.97	-0.1430469	0.27204147	0.43639582	0.10755698	-0.031710915	0.33262822	-0.25217047	0.016782776
1.98	-0.14284664	0.2730284	0.43791482	0.1054837	-0.031087853	0.3367257	-0.25140262	0.01471708
1.99	-0.14263768	0.2739981	0.43940696	0.103414394	-0.030462638	0.34079823	-0.25062403	0.012660176
2	-0.14241928	0.27495155	0.44087306	0.1013496	-0.029834546	0.3448455	-0.24983352	0.010613225


==> data/timeDomainTrajectories/omega_MLP.dat <==
t	0	1	2	3	4	5	6	7
0	-0.04678777	-0.23855451	-0.3398917	0.50277424	-0.13139768	-0.9067482	-0.20273525	0.51567656
0.01	-0.048151255	-0.23501185	-0.33422238	0.5019047	-0.13114053	-0.90003943	-0.20397457	0.51364994
0.02	-0.049510166	-0.23147324	-0.3285626	0.5010129	-0.13088183	-0.8933064	-0.20520425	0.51160634
0.03	-0.050863996	-0.22793904	-0.3229124	0.50009906	-0.13062161	-0.8865503	-0.20642442	0.5095457
0.04	-0.05221267	-0.22440943	-0.31727234	0.49916366	-0.13035953	-0.8797718	-0.20763499	0.50746846
0.05	-0.053555563	-0.22088459	-0.31164297	0.49820668	-0.13009572	-0.872972	-0.20883596	0.50537515
0.06	-0.054893315	-0.21736452	-0.3060241	0.49722794	-0.12983017	-0.8661517	-0.2100271	0.5032656
0.07	-0.056225047	-0.21384957	-0.3004164	0.496228	-0.12956251	-0.8593123	-0.21120849	0.50114036
0.08	-0.057550564	-0.21034	-0.2948203	0.49520674	-0.12929276	-0.8524538	-0.21238026	0.49899983
0.09	-0.058870062	-0.20683545	-0.28923586	0.49416462	-0.12902105	-0.84557796	-0.21354207	0.49684384
0.1	-0.060183182	-0.20333633	-0.28366342	0.49310142	-0.12874715	-0.83868504	-0.21469402	0.49467292
0.11	-0.061489627	-0.19984308	-0.2781032	0.49201727	-0.12847084	-0.831776	-0.21583602	0.49248734
0.12	-0.062789366	-0.19635549	-0.27255556	0.49091256	-0.12819216	-0.82485163	-0.21696803	0.49028715
0.13	-0.064082235	-0.19287372	-0.2670206	0.48978737	-0.12791136	-0.8179128	-0.21809033	0.48807284
0.14	-0.065368295	-0.18939778	-0.2614986	0.48864138	-0.12762773	-0.8109597	-0.21920252	0.48584434
0.15	-0.066646874	-0.18592817	-0.25598982	0.48747545	-0.12734172	-0.80399394	-0.22030476	0.48360226
0.16	-0.067918226	-0.18246451	-0.25049445	0.48628932	-0.12705305	-0.7970153	-0.22139707	0.48134646
0.17	-0.06918213	-0.17900729	-0.24501249	0.48508313	-0.12676172	-0.790025	-0.22247937	0.47907746
0.18	-0.07043837	-0.17555627	-0.23954436	0.483857	-0.12646762	-0.7830236	-0.22355148	0.47679526
0.19	-0.0716871	-0.17211178	-0.23409009	0.4826111	-0.12617077	-0.7760116	-0.22461382	0.47450012
0.2	-0.07292795	-0.16867396	-0.22864977	0.48134574	-0.12587085	-0.7689897	-0.22566581	0.47219232
0.21	-0.07416096	-0.16524264	-0.22322366	0.4800609	-0.12556818	-0.7619586	-0.22670808	0.46987194
0.22	-0.07538566	-0.16181803	-0.21781182	0.4787568	-0.12526268	-0.75491846	-0.2277402	0.4675394
0.23	-0.076602444	-0.15840027	-0.21241444	0.47743338	-0.124954015	-0.7478701	-0.22876221	0.46519458
0.24	-0.07781109	-0.15498927	-0.20703134	0.4760911	-0.12464224	-0.74081457	-0.22977453	0.46283823
0.25	-0.0790115	-0.15158525	-0.20166305	0.4747299	-0.12432742	-0.73375154	-0.23077655	0.4604699
0.26	-0.080203444	-0.1481882	-0.19630936	0.4733502	-0.12400961	-0.72668195	-0.23176852	0.45809028
0.27	-0.08138706	-0.14479813	-0.19097063	0.47195166	-0.12368849	-0.7196063	-0.23275045	0.45569938
0.28	-0.08256203	-0.14141521	-0.18564668	0.47053477	-0.123364225	-0.71252465	-0.23372248	0.45329726
0.29	-0.08372858	-0.13803953	-0.18033752	0.46909997	-0.123036504	-0.70543814	-0.23468444	0.45088425
0.3	-0.0848864	-0.13467094	-0.17504379	0.4676469	-0.12270588	-0.69834673	-0.23563668	0.4484606
0.31	-0.08603594	-0.13130957	-0.1697649	0.466176	-0.12237202	-0.69125104	-0.23657843	0.44602636
0.32	-0.087176144	-0.1279555	-0.16450116	0.46468735	-0.12203467	-0.6841514	-0.23751044	0.44358173
0.33	-0.08830786	-0.124608874	-0.15925267	0.46318117	-0.12169406	-0.6770482	-0.23843256	0.44112703
0.34	-0.08943081	-0.121269435	-0.15401939	0.46165738	-0.12135005	-0.66994214	-0.23934451	0.4386623
0.35	-0.09054506	-0.117937714	-0.14880139	0.46011662	-0.12100279	-0.662833	-0.24024671	0.43618774
0.36	-0.09165037	-0.114613205	-0.14359865	0.45855874	-0.12065205	-0.6557218	-0.24113896	0.43370357
0.37	-0.092746645	-0.11129613	-0.13841125	0.45698375	-0.12029791	-0.6486087	-0.24202111	0.43120998
0.38	-0.09383392	-0.10798669	-0.13323933	0.45539224	-0.11994049	-0.6414939	-0.2428934	0.42870697
0.39	-0.0949125	-0.10468486	-0.1280829	0.4537841	-0.11957979	-0.63437784	-0.24375579	0.42619488
0.4	-0.09598194	-0.101390675	-0.12294178	0.4521596	-0.11921573	-0.6272609	-0.24460828	0.42367402
0.41	-0.09704241	-0.09810394	-0.11781612	0.450519	-0.118848205	-0.6201433	-0.2454507	0.4211444
0.42	-0.098094106	-0.09482473	-0.11270599	0.44886222	-0.11847708	-0.6130259	-0.24628338	0.41860604
0.43	-0.09913665	-0.09155342	-0.10761133	0.4471895	-0.11810291	-0.60590804	-0.24710602	0.41605937
0.44	-0.10017009	-0.08828968	-0.10253228	0.44550127	-0.11772537	-0.598791	-0.24791873	0.41350442
0.45	-0.10119465	-0.0850337	-0.09746876	0.44379744	-0.11734444	-0.59167445	-0.24872169	0.41094127
0.46	-0.10221012	-0.0817855	-0.09242064	0.44207838	-0.11696017	-0.58455884	-0.24951455	0.40837026
0.47	-0.1032165	-0.07854509	-0.08738819	0.44034407	-0.116572395	-0.57744503	-0.2502976	0.40579128
0.48	-0.10421428	-0.075312465	-0.082371384	0.43859488	-0.11618149	-0.5703325	-0.25107068	0.4032048
0.49	-0.105202764	-0.0720876	-0.07737018	0.43683067	-0.11578727	-0.56322205	-0.25183395	0.4006109
0.5	-0.10618219	-0.06887059	-0.07238445	0.43505207	-0.115389675	-0.5561135	-0.25258732	0.39800972
0.51	-0.10715288	-0.065661535	-0.06741446	0.43325892	-0.11498904	-0.5490079	-0.2533305	0.39540136
0.52	-0.10811436	-0.062460393	-0.06246014	0.43145144	-0.11458509	-0.5419048	-0.2540639	0.3927861
0.53	-0.10906702	-0.059267208	-0.057521418	0.42962995	-0.11417781	-0.5348048	-0.25478742	0.3901637
0.54	-0.11001079	-0.05608195	-0.052598357	0.4277946	-0.113767534	-0.5277082	-0.25550094	0.3875348
0.55	-0.11094549	-0.052904725	-0.047690928	0.4259454	-0.113354	-0.5206152	-0.25620458	0.3848995
0.56	-0.11187136	-0.049735665	-0.042799205	0.42408267	-0.11293715	-0.5135261	-0.25689805	0.3822577
0.57	-0.112788185	-0.0465744	-0.037923306	0.4222066	-0.11251733	-0.5064411	-0.2575816	0.37960958
0.58	-0.113696426	-0.043421403	-0.0330631	0.4203172	-0.11209443	-0.4993607	-0.25825533	0.37695566
0.59	-0.11459562	-0.040276572	-0.028218806	0.41841492	-0.11166856	-0.49228486	-0.25891876	0.3742954
0.6	-0.115486145	-0.037139893	-0.02339013	0.41649967	-0.11123952	-0.48521408	-0.2595724	0.3716297
0.61	-0.11636765	-0.03401141	-0.018577397	0.4145718	-0.11080749	-0.47814855	-0.26021582	0.36895826
0.62	-0.11724037	-0.03089127	-0.013780385	0.4126314	-0.110372365	-0.47108838	-0.26084915	0.3662814
0.63	-0.11810444	-0.02777934	-0.008999378	0.41067863	-0.10993436	-0.4640341	-0.26147228	0.36359906
0.64	-0.11895971	-0.024675876	-0.00423418	0.40871382	-0.10949358	-0.45698586	-0.2620854	0.36091182
0.65	-0.11980632	-0.021580562	0.000515066	0.40673694	-0.1090498	-0.4499438	-0.26268825	0.35821927
0.66	-0.12064424	-0.01849404	0.005248249	0.40474808	-0.10860321	-0.44290838	-0.26328108	0.35552204
0.67	-0.1214733	-0.015415892	0.009965502	0.40274763	-0.108153746	-0.43587992	-0.26386353	0.35281986
0.68	-0.12229374	-0.012346193	0.014666632	0.40073588	-0.1077013	-0.42885843	-0.2644359	0.3501131
0.69	-0.123105675	-0.009285271	0.019351646	0.3987126	-0.107246205	-0.4218441	-0.2649978	0.34740198
0.7	-0.12390883	-0.006233051	0.024020307	0.3966782	-0.10678837	-0.4148378	-0.26554933	0.3446866
0.71	-0.1247035	-0.003189534	0.02867297	0.39463297	-0.10632774	-0.40783903	-0.26609072	0.341967
0.72	-0.12548938	-0.000154749	0.033309266	0.392577	-0.105864435	-0.4008486	-0.26662156	0.3392434
0.73	-0.12626697	0.002871096	0.037929356	0.3905102	-0.10539842	-0.3938664	-0.26714206	0.3365159
0.74	-0.12703586	0.005888045	0.042532757	0.38843304	-0.104929924	-0.38689324	-0.267652	0.3337847
0.75	-0.1277961	0.0088958	0.047119804	0.38634548	-0.10445857	-0.37992856	-0.26815137	0.33105004
0.76	-0.128548	0.011894718	0.051690355	0.38424793	-0.1039848	-0.37297365	-0.26864052	0.3283118
0.77	-0.12929124	0.014884263	0.056244105	0.38214028	-0.10350829	-0.36602774	-0.2691188	0.3255704
0.78	-0.13002625	0.017864555	0.06078124	0.38002276	-0.10302925	-0.35909173	-0.26958653	0.32282585
0.79	-0.13075262	0.020835556	0.06530164	0.3778957	-0.102547705	-0.35216582	-0.27004364	0.32007816
0.8	-0.13147044	0.023797035	0.06980517	0.37575924	-0.102063715	-0.3452502	-0.27048978	0.31732783
0.81	-0.13218	0.02674897	0.07429173	0.3736133	-0.10157713	-0.33834502	-0.27092534	0.31457478
0.82	-0.13288096	0.02969122	0.07876118	0.37145838	-0.10108814	-0.33145067	-0.27135012	0.31181905
0.83	-0.13357356	0.03262388	0.083213456	0.36929446	-0.100596756	-0.32456735	-0.271764	0.30906114
0.84	-0.1342577	0.035546646	0.08764848	0.36712146	-0.1001029	-0.31769553	-0.272167	0.30630082
0.85	-0.13493338	0.03845945	0.09206618	0.36494002	-0.099606514	-0.3108355	-0.2725592	0.30353832
0.86	-0.13560086	0.04136233	0.09646643	0.36275005	-0.09910792	-0.30398712	-0.27294007	0.30077404
0.87	-0.13625973	0.04425493	0.10084916	0.36055166	-0.098606914	-0.29715106	-0.2733102	0.29800785
0.88	-0.13691026	0.04713735	0.10521408	0.3583452	-0.09810339	-0.29032734	-0.2736691	0.2952402
0.89	-0.13755256	0.050009176	0.10956129	0.35613066	-0.097597614	-0.28351644	-0.27401695	0.29247093
0.9	-0.13818634	0.052870795	0.11389045	0.3539083	-0.097089335	-0.27671865	-0.27435347	0.28970033
0.91	-0.13881162	0.05572162	0.118201725	0.35167825	-0.096578956	-0.26993385	-0.27467892	0.28692847
0.92	-0.13942885	0.0585618	0.12249469	0.34944057	-0.09606624	-0.26316273	-0.27499297	0.2841558
0.93	-0.1400373	0.06139102	0.12676945	0.34719568	-0.09555113	-0.2564055	-0.27529588	0.28138205
0.94	-0.14063755	0.06420938	0.13102575	0.34494355	-0.095033735	-0.24966231	-0.2755872	0.2786076
0.95	-0.14122945	0.06701641	0.13526332	0.34268427	-0.09451407	-0.24293342	-0.27586725	0.27583268
0.96	-0.14181286	0.06981248	0.13948219	0.34041828	-0.093992114	-0.2362192	-0.27613586	0.27305728
0.97	-0.14238784	0.07259694	0.14368242	0.33814538	-0.09346801	-0.22951972	-0.2763928	0.27028167
0.98	-0.14295462	0.07536985	0.14786336	0.33586603	-0.09294152	-0.22283548	-0.2766383	0.26750597
0.99	-0.14351264	0.07813133	0.15202515	0.33358032	-0.092412844	-0.21616685	-0.27687237	0.2647301
1	-0.14406249	0.08088076	0.15616794	0.33128822	-0.091881916	-0.2095139	-0.2770944	0.26195455
1.01	-0.144604	0.08361841	0.16029118	0.32899016	-0.09134856	-0.20287675	-0.27730528	0.2591794
1.02	-0.14513692	0.08634393	0.16439456	0.32668614	-0.090813085	-0.19625589	-0.27750406	0.25640488
1.03	-0.1456615	0.089057215	0.16847822	0.32437634	-0.09027535	-0.18965152	-0.2776912	0.25363085
1.04	-0.1461775	0.09175813	0.17254202	0.322061	-0.08973552	-0.18306401	-0.2778664	0.25085786
1.05	-0.14668521	0.09444641	0.17658578	0.31974027	-0.08919346	-0.1764935	-0.27803007	0.24808586
1.06	-0.14718434	0.09712215	0.1806091	0.31741422	-0.088648945	-0.16994023	-0.27818167	0.2453148
1.07	-0.14767498	0.09978497	0.18461236	0.3150832	-0.08810225	-0.1634045	-0.27832144	0.24254513
1.08	-0.14815727	0.102434926	0.18859471	0.31274718	-0.08755341	-0.15688649	-0.27844927	0.23977706
1.09	-0.14863095	0.10507169	0.19255638	0.31040633	-0.08700243	-0.15038681	-0.27856514	0.23701042
1.1	-0.14909616	0.107695185	0.19649711	0.3080609	-0.086449146	-0.1439052	-0.27866888	0.23424573
1.11	-0.14955285	0.11030524	0.20041664	0.3057112	-0.08589359	-0.13744238	-0.27876076	0.23148295
1.12	-0.15000123	0.11290164	0.20431525	0.30335703	-0.085335776	-0.13099824	-0.27884066	0.22872221
1.13	-0.15044084	0.11548447	0.20819215	0.30099893	-0.08477588	-0.124573275	-0.27890816	0.22596388
1.14	-0.15087184	0.1180533	0.21204755	0.29863673	-0.084213614	-0.1181674	-0.278964	0.22320776
1.15	-0.15129462	0.12060835	0.21588093	0.29627085	-0.08364934	-0.11178124	-0.27900746	0.22045442
1.16	-0.15170851	0.123148836	0.2196925	0.29390132	-0.08308253	-0.10541512	-0.27903876	0.21770376
1.17	-0.15211394	0.12567504	0.22348186	0.29152855	-0.08251375	-0.09906885	-0.279058	0.21495596
1.18	-0.15251082	0.12818694	0.22724906	0.28915238	-0.08194275	-0.092742875	-0.27906522	0.2122114
1.19	-0.1528992	0.13068405	0.23099367	0.2867731	-0.08136931	-0.08643739	-0.27905998	0.20946996
1.2	-0.15327886	0.13316628	0.2347157	0.28439087	-0.08079392	-0.08015287	-0.27904275	0.20673193
1.21	-0.15365002	0.13563363	0.23841476	0.28200588	-0.080216184	-0.07388921	-0.27901325	0.20399722
1.22	-0.15401259	0.13808605	0.24209118	0.27961835	-0.079636246	-0.06764673	-0.2789717	0.20126638
1.23	-0.15436646	0.1405231	0.24574414	0.27722853	-0.07905421	-0.06142588	-0.27891785	0.1985394
1.24	-0.15471187	0.14294489	0.24937382	0.27483627	-0.07846972	-0.05522661	-0.27885166	0.19581655
1.25	-0.15504867	0.14535081	0.2529801	0.2724419	-0.077883184	-0.049049288	-0.2787737	0.19309765
1.26	-0.15537682	0.14774115	0.25656235	0.2700456	-0.077294484	-0.0428939	-0.27868327	0.19038312
1.27	-0.15569639	0.15011586	0.26012114	0.26764762	-0.07670368	-0.03676091	-0.27858064	0.18767296
1.28	-0.1560075	0.15247454	0.26365593	0.2652481	-0.07611066	-0.030650482	-0.27846584	0.18496752
1.29	-0.15630987	0.15481693	0.2671665	0.26284716	-0.075515434	-0.024562761	-0.27833906	0.18226671
1.3	-0.15660372	0.15714344	0.27065265	0.26044497	-0.07491812	-0.018498212	-0.2782	0.1795708
1.31	-0.15688899	0.15945335	0.27411428	0.2580417	-0.07431851	-0.012456417	-0.2780489	0.17687999
1.32	-0.15716574	0.16174674	0.27755138	0.2556375	-0.073716775	-0.006438077	-0.2778857	0.1741944
1.33	-0.15743384	0.16402349	0.28096393	0.25323248	-0.073113084	-0.000443563	-0.2777103	0.17151406
1.34	-0.15769356	0.16628338	0.2843513	0.25082695	-0.0725072	0.005527765	-0.27752307	0.1688392
1.35	-0.15794465	0.16852659	0.28771347	0.24842095	-0.07189919	0.011474744	-0.2773238	0.16616997
1.36	-0.1581873	0.17075264	0.2910507	0.2460148	-0.07128903	0.017397918	-0.27711242	0.16350669
1.37	-0.15842137	0.17296171	0.29436228	0.24360852	-0.07067691	0.023296691	-0.27688938	0.16084906
1.38	-0.15864709	0.17515352	0.2976486	0.24120234	-0.07006277	0.029170848	-0.2766542	0.15819764
1.39	-0.15886417	0.17732783	0.3009091	0.23879647	-0.06944656	0.03502059	-0.27640727	0.15555218
1.4	-0.15907297	0.17948478	0.30414402	0.23639086	-0.068828404	0.04084575	-0.27614847	0.15291312
1.41	-0.1592735	0.18162414	0.3073529	0.23398587	-0.06820819	0.046645693	-0.27587804	0.15028057
1.42	-0.1594654	0.18374589	0.3105358	0.2315817	-0.067586154	0.05242054	-0.2755958	0.1476545
1.43	-0.15964934	0.18584979	0.3136925	0.22917825	-0.06696226	0.058170274	-0.275302	0.14503515
1.44	-0.15982458	0.18793587	0.31682304	0.22677585	-0.066336185	0.06389442	-0.2749965	0.14242244
1.45	-0.15999171	0.19000387	0.3199271	0.22437474	-0.06570843	0.06959324	-0.27467954	0.1398167
1.46	-0.1601507	0.19205384	0.32300475	0.22197492	-0.065078855	0.0752662	-0.27435115	0.13721815
1.47	-0.1603015	0.19408576	0.32605574	0.21957687	-0.06444751	0.0809135	-0.2740112	0.13462666
1.48	-0.1604442	0.19609919	0.32908008	0.21718022	-0.06381428	0.08653465	-0.2736602	0.13204244
1.49	-0.16057867	0.19809476	0.33207774	0.21478552	-0.06317949	0.09212995	-0.2732977	0.12946561
1.5	-0.16070524	0.20007169	0.33504838	0.21239257	-0.062542856	0.09769879	-0.27292407	0.12689629
1.51	-0.16082379	0.20203021	0.33799213	0.21000205	-0.06190452	0.10324143	-0.27253962	0.1243346
1.52	-0.16093454	0.20397034	0.34090889	0.20761354	-0.061264873	0.10875762	-0.2721438	0.12178044
1.53	-0.16103718	0.20589164	0.34379813	0.20522751	-0.060623482	0.11424709	-0.27173695	0.119234316
1.54	-0.16113189	0.20779446	0.34666073	0.20284417	-0.059980497	0.11971004	-0.27131957	0.116696104
1.55	-0.16121927	0.20967859	0.3494957	0.20046344	-0.05933617	0.12514624	-0.27089152	0.1141659
1.56	-0.16129854	0.21154384	0.35230333	0.19808552	-0.0586904	0.13055538	-0.2704526	0.11164365
1.57	-0.16137037	0.21339045	0.35508382	0.19571044	-0.058043152	0.13593751	-0.2700031	0.109129556
1.58	-0.16143468	0.21521808	0.35783675	0.19333863	-0.05739458	0.14129287	-0.26954314	0.10662392
1.59	-0.16149136	0.21702705	0.3605621	0.19097006	-0.056744784	0.14662096	-0.26907286	0.10412662
1.6	-0.1615408	0.2188167	0.3632602	0.18860498	-0.05609396	0.15192154	-0.26859242	0.1016377
1.61	-0.16158274	0.22058779	0.36593035	0.18624324	-0.055441797	0.15719485	-0.26810178	0.099157386
1.62	-0.16161755	0.22233993	0.36857304	0.18388526	-0.054788515	0.16244099	-0.26760098	0.096685775
1.63	-0.16164508	0.22407293	0.37118828	0.1815309	-0.05413434	0.16765943	-0.26709047	0.09422274
1.64	-0.16166565	0.2257868	0.3737756	0.17918059	-0.053479195	0.17285055	-0.26657006	0.091768436
1.65	-0.16167888	0.22748168	0.37633547	0.17683429	-0.052823126	0.17801374	-0.26603982	0.089322865
1.66	-0.16168559	0.22915757	0.37886757	0.174492	-0.052166253	0.18314958	-0.26549998	0.086886436
1.67	-0.16168532	0.23081455	0.3813719	0.17215407	-0.051508427	0.18825755	-0.2649509	0.08445885
1.68	-0.16167822	0.2324523	0.38384876	0.16982052	-0.050849974	0.19333768	-0.26439244	0.082040295
1.69	-0.16166452	0.23407103	0.3862979	0.16749144	-0.050191015	0.19838998	-0.2638247	0.07963067
1.7	-0.16164425	0.23567073	0.38871917	0.16516694	-0.049531505	0.2034145	-0.26324788	0.07723042
1.71	-0.1616177	0.23725124	0.39111292	0.16284719	-0.048871398	0.20841089	-0.2626622	0.07483948
1.72	-0.16158459	0.23881291	0.393479	0.16053212	-0.04821095	0.2133795	-0.26206765	0.07245755
1.73	-0.1615453	0.2403555	0.3958174	0.15822217	-0.04755014	0.21832013	-0.26146433	0.0700851
1.74	-0.16149983	0.24187888	0.3981282	0.15591706	-0.046889067	0.2232328	-0.26085266	0.06772182
1.75	-0.16144839	0.24338351	0.40041134	0.15361717	-0.046227917	0.22811718	-0.26023248	0.06536796
1.76	-0.16139096	0.24486893	0.40266728	0.15132236	-0.045566514	0.23297352	-0.2596041	0.063023664
1.77	-0.16132769	0.24633577	0.40489554	0.149033	-0.044905305	0.23780197	-0.25896767	0.06068849
1.78	-0.16125894	0.24778357	0.40709642	0.14674906	-0.044243947	0.2426021	-0.25832322	0.058363043
1.79	-0.16118428	0.24921227	0.40927	0.14447027	-0.043582886	0.24737422	-0.257671	0.05604706
1.8	-0.16110429	0.2506225	0.4114162	0.14219737	-0.04292205	0.25211823	-0.25701082	0.05374074
1.81	-0.16101912	0.2520135	0.4135351	0.13993007	-0.04226172	0.2568339	-0.25634354	0.051443942
1.82	-0.16092849	0.25338623	0.41562688	0.13766843	-0.04160157	0.2615216	-0.25566855	0.049156547
1.83	-0.16083291	0.25474	0.41769156	0.13541274	-0.040942073	0.26618114	-0.2549866	0.04687904
1.84	-0.16073218	0.2560749	0.41972914	0.13316277	-0.040283248	0.27081245	-0.25429758	0.044610925
1.85	-0.16062656	0.25739175	0.42173985	0.13091876	-0.03962508	0.2754157	-0.25360143	0.04235266
1.86	-0.16051641	0.25868967	0.4237235	0.1286809	-0.03896743	0.27999064	-0.2528986	0.04010412
1.87	-0.16040161	0.25996912	0.4256806	0.12644902	-0.03831096	0.28453755	-0.25218943	0.037865013
1.88	-0.1602821	0.26123026	0.42761096	0.12422335	-0.037655145	0.28905657	-0.25147364	0.035635836
1.89	-0.16015851	0.26247302	0.42951483	0.12200389	-0.037000746	0.29354703	-0.25075164	0.033416256
1.9	-0.1600306	0.26369742	0.43139204	0.119790815	-0.03634736	0.29800975	-0.2500235	0.03120631
1.91	-0.15989849	0.2649037	0.433243	0.117583856	-0.035695344	0.30244428	-0.2492894	0.029006116
1.92	-0.15976253	0.26609182	0.4350678	0.11538353	-0.03504458	0.30685085	-0.24854952	0.026815683
1.93	-0.15962264	0.26726174	0.4368664	0.113189556	-0.034395292	0.31122926	-0.24780416	0.0246348
1.94	-0.15947923	0.2684139	0.4386387	0.1110021	-0.0337476	0.31557977	-0.24705335	0.022463553
1.95	-0.159332	0.26954788	0.44038525	0.108820975	-0.033101514	0.31990254	-0.24629718	0.020302206
1.96	-0.15918162	0.27066413	0.4421061	0.10664656	-0.032457292	0.32419705	-0.24553579	0.018150285
1.97	-0.15902773	0.2717625	0.44380125	0.10447908	-0.031814605	0.3284639	-0.24476948	0.016008213
1.98	-0.15887085	0.27284342	0.44547078	0.10231787	-0.031174257	0.3327027	-0.24399862	0.013875738
1.99	-0.15871093	0.2739064	0.44711497	0.10016349	-0.030535772	0.336914	-0.2432228	0.011752799
2	-0.15854788	0.27495214	0.44873405	0.09801603	-0.029899433	0.34109727	-0.24244285	0.009639591


==> data/timeDomainTrajectories/omega_true.dat <==
t	0	1	2	3	4	5	6	7
0	-0.038136197	-0.215764964	-0.313643968	0.458099415	-0.122855511	-0.880644207	-0.203911489	0.475990811
0.01	-0.039442223	-0.212265818	-0.30816996	0.457430565	-0.12270732	-0.873982579	-0.205194235	0.474143833
0.02	-0.040741555	-0.20877023	-0.302703538	0.456741534	-0.122554193	-0.867302895	-0.206466687	0.472281898
0.03	-0.042034161	-0.205278346	-0.297244904	0.456032432	-0.122396149	-0.860605577	-0.207728835	0.470405184
0.04	-0.043320009	-0.20179031	-0.291794294	0.455303388	-0.122233214	-0.853891139	-0.208980665	0.468513863
0.05	-0.044599068	-0.198306298	-0.286351956	0.454554538	-0.122065402	-0.847160047	-0.210222162	0.466608152
0.06	-0.045871297	-0.194826459	-0.280918092	0.453786	-0.121892741	-0.840412749	-0.211453313	0.464688232
0.07	-0.047136657	-0.191350933	-0.275492917	0.452997897	-0.121715255	-0.83364971	-0.212674105	0.462754279
0.08	-0.048395122	-0.187879868	-0.270076643	0.452190357	-0.121532971	-0.826871393	-0.213884525	0.460806476
0.09	-0.04964666	-0.184413411	-0.264669484	0.451363505	-0.121345908	-0.820078261	-0.215084558	0.45884501
0.1	-0.050891238	-0.180951705	-0.259271648	0.450517469	-0.121154089	-0.813270779	-0.216274194	0.456870062
0.11	-0.052128826	-0.177494897	-0.253883342	0.449652379	-0.120957537	-0.806449409	-0.217453417	0.454881818
0.12	-0.053359392	-0.174043128	-0.248504771	0.448768364	-0.120756275	-0.799614614	-0.218622214	0.45288046
0.13	-0.054582906	-0.17059654	-0.243136137	0.447865555	-0.120550327	-0.792766857	-0.219780574	0.450866172
0.14	-0.055799336	-0.167155274	-0.237777641	0.446944081	-0.120339716	-0.785906598	-0.220928482	0.448839137
0.15	-0.057008654	-0.163719468	-0.232429479	0.446004076	-0.120124467	-0.779034299	-0.222065926	0.446799537
0.16	-0.058210829	-0.160289262	-0.227091848	0.445045673	-0.119904603	-0.772150418	-0.223192893	0.444747556
0.17	-0.059405833	-0.156864793	-0.221764941	0.444069005	-0.119680149	-0.765255415	-0.22430937	0.442683374
0.18	-0.060593638	-0.153446195	-0.216448951	0.443074204	-0.119451128	-0.758349746	-0.225415345	0.440607175
0.19	-0.061774214	-0.150033606	-0.211144064	0.442061408	-0.119217566	-0.751433866	-0.226510803	0.438519138
0.2	-0.062947534	-0.146627158	-0.205850467	0.441030751	-0.118979485	-0.74450823	-0.227595733	0.436419446
0.21	-0.06411357	-0.143226983	-0.200568346	0.439982371	-0.118736913	-0.73757329	-0.228670123	0.434308278
0.22	-0.065272295	-0.139833212	-0.195297885	0.438916402	-0.118489872	-0.730629496	-0.229733959	0.432185815
0.23	-0.066423683	-0.136445976	-0.190039263	0.437832984	-0.118238389	-0.723677298	-0.230787229	0.430052236
0.24	-0.067567707	-0.133065406	-0.184792661	0.436732253	-0.117982488	-0.716717143	-0.231829921	0.427907721
0.25	-0.068704341	-0.129691628	-0.179558254	0.435614349	-0.117722194	-0.709749475	-0.232862023	0.425752448
0.26	-0.06983356	-0.126324771	-0.174336217	0.434479411	-0.117457533	-0.702774736	-0.233883523	0.423586595
0.27	-0.070955339	-0.12296496	-0.169126724	0.433327578	-0.117188531	-0.695793367	-0.234894408	0.421410341
0.28	-0.072069653	-0.11961232	-0.163929945	0.432158991	-0.116915212	-0.688805806	-0.235894667	0.419223862
0.29	-0.073176478	-0.116266976	-0.15874605	0.430973791	-0.116637603	-0.681812488	-0.236884287	0.417027334
0.3	-0.07427579	-0.112929049	-0.153575204	0.429772119	-0.11635573	-0.674813846	-0.237863257	0.414820935
0.31	-0.075367565	-0.109598663	-0.148417575	0.428554116	-0.116069617	-0.66781031	-0.238831566	0.412604839
0.32	-0.07645178	-0.106275937	-0.143273324	0.427319925	-0.115779293	-0.660802309	-0.239789201	0.41037922
0.33	-0.077528412	-0.102960992	-0.138142614	0.42606969	-0.115484782	-0.653790268	-0.240736153	0.408144253
0.34	-0.078597439	-0.099653947	-0.133025605	0.424803552	-0.115186112	-0.646774609	-0.241672408	0.405900112
0.35	-0.079658839	-0.096354918	-0.127922455	0.423521655	-0.11488331	-0.639755752	-0.242597956	0.40364697
0.36	-0.08071259	-0.093064022	-0.12283332	0.422224143	-0.1145764	-0.632734113	-0.243512787	0.401384998
0.37	-0.081758671	-0.089781376	-0.117758355	0.42091116	-0.114265411	-0.625710105	-0.244416888	0.399114368
0.38	-0.082797061	-0.086507093	-0.112697711	0.41958285	-0.113950369	-0.618684137	-0.24531025	0.39683525
0.39	-0.08382774	-0.083241289	-0.107651541	0.418239359	-0.1136313	-0.611656615	-0.246192861	0.394547815
0.4	-0.084850688	-0.079984074	-0.102619993	0.416880833	-0.113308232	-0.604627941	-0.247064712	0.392252232
0.41	-0.085865884	-0.076735561	-0.097603215	0.415507416	-0.112981192	-0.597598518	-0.247925793	0.38994867
0.42	-0.08687331	-0.073495861	-0.092601352	0.414119256	-0.112650208	-0.590568745	-0.248776092	0.387637296
0.43	-0.087872947	-0.070265082	-0.087614551	0.412716498	-0.112315307	-0.583539014	-0.249615601	0.385318279
0.44	-0.088864775	-0.067043335	-0.082642954	0.41129929	-0.111976515	-0.576509715	-0.250444309	0.382991784
0.45	-0.089848778	-0.063830725	-0.077686702	0.409867778	-0.111633861	-0.569481237	-0.251262207	0.380657978
0.46	-0.090824937	-0.06062736	-0.072745937	0.408422107	-0.111287373	-0.562453961	-0.252069283	0.378317024
0.47	-0.091793236	-0.057433345	-0.067820796	0.406962426	-0.110937078	-0.555428269	-0.252865532	0.375969086
0.48	-0.092753656	-0.054248786	-0.062911418	0.405488882	-0.110583004	-0.548404537	-0.253650943	0.373614328
0.49	-0.093706181	-0.051073786	-0.058017938	0.40400162	-0.110225179	-0.541383139	-0.254425506	0.371252912
0.5	-0.094650796	-0.047908448	-0.053140491	0.40250079	-0.109863632	-0.534364444	-0.255189214	0.368884998
0.51	-0.095587483	-0.044752875	-0.04827921	0.400986538	-0.10949839	-0.527348818	-0.255942058	0.366510747
0.52	-0.096516229	-0.041607168	-0.043434226	0.399459011	-0.109129481	-0.520336622	-0.256684029	0.364130318
0.53	-0.097437017	-0.038471427	-0.038605669	0.397918358	-0.108756935	-0.513328217	-0.25741512	0.36174387
0.54	-0.098349833	-0.035345752	-0.033793667	0.396364724	-0.108380779	-0.506323956	-0.258135321	0.35935156
0.55	-0.099254663	-0.03223024	-0.028998348	0.394798258	-0.108001042	-0.499324192	-0.258844627	0.356953545
0.56	-0.100151493	-0.02912499	-0.024219839	0.393219109	-0.107617752	-0.492329272	-0.259543028	0.354549984
0.57	-0.101040309	-0.026030098	-0.019458264	0.391627425	-0.10723094	-0.48533954	-0.260230519	0.352141029
0.58	-0.101921099	-0.022945661	-0.014713748	0.390023354	-0.106840632	-0.478355336	-0.260907092	0.349726836
0.59	-0.102793848	-0.019871773	-0.009986413	0.388407043	-0.106446858	-0.471376998	-0.261572741	0.347307558
0.6	-0.103658546	-0.016808528	-0.00527638	0.386778641	-0.106049647	-0.464404858	-0.262227459	0.344883346
0.61	-0.104515179	-0.013756019	-0.000583769	0.385138296	-0.105649029	-0.457439245	-0.262871238	0.342454353
0.62	-0.105363736	-0.010714338	0.0040913	0.383486154	-0.105245031	-0.450480486	-0.263504074	0.340020728
0.63	-0.106204207	-0.007683577	0.00874871	0.381822364	-0.104837683	-0.443528903	-0.264125961	0.33758262
0.64	-0.10703658	-0.004663827	0.013388344	0.380147073	-0.104427015	-0.436584813	-0.264736892	0.33514018
0.65	-0.107860844	-0.001655178	0.018010086	0.378460428	-0.104013056	-0.42964853	-0.265336862	0.332693554
0.66	-0.108676989	0.001342282	0.022613822	0.376762577	-0.103595836	-0.422720368	-0.265925866	0.330242888
0.67	-0.109485006	0.004328465	0.027199438	0.375053668	-0.103175383	-0.415800632	-0.2665039	0.327788329
0.68	-0.110284885	0.007303282	0.031766822	0.373333847	-0.102751728	-0.408889627	-0.267070957	0.32533002
0.69	-0.111076618	0.010266648	0.036315861	0.371603261	-0.1023249	-0.401987652	-0.267627036	0.322868106
0.7	-0.111860195	0.013218476	0.040846447	0.369862057	-0.101894929	-0.395095004	-0.26817213	0.320402729
0.71	-0.112635608	0.016158682	0.045358468	0.368110381	-0.101461845	-0.388211976	-0.268706237	0.31793403
0.72	-0.113402849	0.019087182	0.049851818	0.36634838	-0.101025678	-0.381338857	-0.269229354	0.31546215
0.73	-0.114161911	0.022003892	0.054326388	0.3645762	-0.100586457	-0.374475932	-0.269741476	0.312987228
0.74	-0.114912787	0.024908729	0.058782071	0.362793985	-0.100144213	-0.367623484	-0.270242602	0.310509404
0.75	-0.115655469	0.027801613	0.063218763	0.361001883	-0.099698975	-0.360781792	-0.270732729	0.308028815
0.76	-0.116389952	0.030682461	0.067636357	0.359200038	-0.099250774	-0.35395113	-0.271211854	0.305545597
0.77	-0.117116229	0.033551194	0.07203475	0.357388595	-0.098799639	-0.347131771	-0.271679977	0.303059886
0.78	-0.117834295	0.036407732	0.07641384	0.355567699	-0.0983456	-0.340323984	-0.272137095	0.300571816
0.79	-0.118544144	0.039251996	0.080773523	0.353737494	-0.097888689	-0.333528033	-0.272583207	0.29808152
0.8	-0.119245772	0.042083909	0.085113699	0.351898125	-0.097428935	-0.326744181	-0.273018312	0.295589132
0.81	-0.119939174	0.044903392	0.089434267	0.350049736	-0.096966368	-0.319972687	-0.273442411	0.293094782
0.82	-0.120624345	0.047710371	0.093735128	0.348192469	-0.096501019	-0.313213804	-0.273855501	0.2905986
0.83	-0.121301282	0.050504768	0.098016183	0.346326467	-0.096032918	-0.306467784	-0.274257583	0.288100717
0.84	-0.121969981	0.053286508	0.102277333	0.344451874	-0.095562095	-0.299734876	-0.274648657	0.285601261
0.85	-0.12263044	0.056055519	0.106518481	0.342568832	-0.095088581	-0.293015324	-0.275028723	0.283100358
0.86	-0.123282656	0.058811725	0.11073953	0.340677481	-0.094612407	-0.286309371	-0.275397783	0.280598136
0.87	-0.123926626	0.061555054	0.114940385	0.338777965	-0.094133602	-0.279617256	-0.275755837	0.278094719
0.88	-0.124562348	0.064285435	0.119120951	0.336870424	-0.093652198	-0.272939215	-0.276102888	0.275590232
0.89	-0.12518982	0.067002794	0.123281133	0.334954998	-0.093168225	-0.266275481	-0.276438937	0.273084797
0.9	-0.125809042	0.069707062	0.127420838	0.333031829	-0.092681714	-0.259626283	-0.276763987	0.270578536
0.91	-0.126420013	0.072398169	0.131539974	0.331101055	-0.092192696	-0.252991847	-0.277078041	0.268071572
0.92	-0.127022732	0.075076045	0.135638447	0.329162817	-0.091701201	-0.246372398	-0.277381101	0.265564023
0.93	-0.127617198	0.077740622	0.139716166	0.327217253	-0.09120726	-0.239768156	-0.277673172	0.26305601
0.94	-0.128203412	0.080391832	0.143773041	0.3252645	-0.090710905	-0.233179339	-0.277954256	0.26054765
0.95	-0.128781375	0.083029608	0.147808981	0.323304698	-0.090212165	-0.226606162	-0.278224358	0.25803906
0.96	-0.129351088	0.085653882	0.151823897	0.321337983	-0.089711071	-0.220048837	-0.278483483	0.255530356
0.97	-0.129912551	0.08826459	0.155817699	0.319364492	-0.089207656	-0.213507575	-0.278731634	0.253021653
0.98	-0.130465767	0.090861666	0.159790301	0.317384363	-0.088701948	-0.206982581	-0.278968819	0.250513065
0.99	-0.131010737	0.093445045	0.163741613	0.31539773	-0.08819398	-0.200474059	-0.279195042	0.248004705
1	-0.131547463	0.096014664	0.167671549	0.313404729	-0.087683781	-0.193982212	-0.279410309	0.245496684
1.01	-0.13207595	0.098570459	0.171580024	0.311405495	-0.087171384	-0.187507236	-0.279614627	0.242989113
1.02	-0.132596199	0.101112368	0.175466951	0.309400161	-0.086656818	-0.18104933	-0.279808002	0.240482103
1.03	-0.133108214	0.103640329	0.179332245	0.307388863	-0.086140116	-0.174608686	-0.279990443	0.237975762
1.04	-0.133611998	0.106154281	0.183175823	0.305371732	-0.085621307	-0.168185496	-0.280161956	0.235470198
1.05	-0.134107557	0.108654164	0.186997599	0.303348901	-0.085100423	-0.161779948	-0.280322549	0.232965517
1.06	-0.134594895	0.111139917	0.190797492	0.301320503	-0.084577495	-0.155392229	-0.280472232	0.230461827
1.07	-0.135074015	0.113611482	0.194575419	0.299286667	-0.084052553	-0.149022523	-0.280611013	0.227959231
1.08	-0.135544925	0.1160688	0.198331297	0.297247525	-0.083525629	-0.142671011	-0.280738901	0.225457833
1.09	-0.136007628	0.118511812	0.202065046	0.295203208	-0.082996754	-0.136337873	-0.280855906	0.222957738
1.1	-0.136462131	0.120940463	0.205776584	0.293153843	-0.082465959	-0.130023285	-0.280962037	0.220459045
1.11	-0.136908441	0.123354695	0.209465831	0.291099562	-0.081933274	-0.123727423	-0.281057306	0.217961858
1.12	-0.137346564	0.125754452	0.213132708	0.289040491	-0.081398731	-0.11745046	-0.281141723	0.215466275
1.13	-0.137776506	0.128139679	0.216777135	0.286976758	-0.080862361	-0.111192566	-0.281215299	0.212972396
1.14	-0.138198276	0.130510321	0.220399034	0.284908492	-0.080324194	-0.104953909	-0.281278047	0.21048032
1.15	-0.13861188	0.132866325	0.223998327	0.282835817	-0.079784262	-0.098734657	-0.281329979	0.207990142
1.16	-0.139017328	0.135207636	0.227574938	0.28075886	-0.079242595	-0.092534974	-0.281371106	0.205501959
1.17	-0.139414627	0.137534203	0.231128789	0.278677745	-0.078699225	-0.086355022	-0.281401443	0.203015867
1.18	-0.139803785	0.139845973	0.234659804	0.276592598	-0.078154182	-0.080194962	-0.281421003	0.200531958
1.19	-0.140184813	0.142142895	0.238167908	0.274503543	-0.077607498	-0.074054953	-0.2814298	0.198050328
1.2	-0.140557719	0.144424917	0.241653026	0.272410701	-0.077059202	-0.067935152	-0.281427848	0.195571067
1.21	-0.140922514	0.146691991	0.245115083	0.270314197	-0.076509327	-0.061835714	-0.281415161	0.193094268
1.22	-0.141279207	0.148944066	0.248554006	0.268214151	-0.075957903	-0.055756793	-0.281391756	0.190620021
1.23	-0.141627808	0.151181094	0.251969722	0.266110686	-0.07540496	-0.049698539	-0.281357647	0.188148416
1.24	-0.141968329	0.153403026	0.255362157	0.26400392	-0.074850531	-0.043661105	-0.281312851	0.185679541
1.25	-0.142300781	0.155609815	0.258731241	0.261893974	-0.074294644	-0.037644636	-0.281257385	0.183213485
1.26	-0.142625174	0.157801415	0.262076902	0.259780967	-0.073737332	-0.031649282	-0.281191265	0.180750335
1.27	-0.142941521	0.159977777	0.265399068	0.257665017	-0.073178625	-0.025675186	-0.281114509	0.178290176
1.28	-0.143249834	0.162138858	0.268697671	0.255546242	-0.072618554	-0.019722492	-0.281027134	0.175833093
1.29	-0.143550125	0.164284612	0.27197264	0.253424758	-0.072057149	-0.013791343	-0.28092916	0.173379171
1.3	-0.143842408	0.166414994	0.275223907	0.251300682	-0.071494441	-0.00788188	-0.280820605	0.170928493
1.31	-0.144126694	0.16852996	0.278451403	0.249174129	-0.070930461	-0.001994241	-0.280701489	0.168481141
1.32	-0.144402998	0.170629468	0.281655061	0.247045215	-0.07036524	0.003871434	-0.280571831	0.166037198
1.33	-0.144671334	0.172713476	0.284834814	0.244914054	-0.069798807	0.00971501	-0.280431651	0.163596743
1.34	-0.144931715	0.17478194	0.287990595	0.242780758	-0.069231193	0.01553635	-0.28028097	0.161159858
1.35	-0.145184156	0.176834821	0.291122339	0.240645441	-0.06866243	0.021335322	-0.28011981	0.15872662
1.36	-0.145428672	0.178872077	0.29422998	0.238508214	-0.068092547	0.027111792	-0.279948191	0.15629711
1.37	-0.145665278	0.180893668	0.297313454	0.23636919	-0.067521575	0.032865628	-0.279766135	0.153871402
1.38	-0.145893989	0.182899557	0.300372699	0.234228477	-0.066949544	0.0385967	-0.279573666	0.151449576
1.39	-0.146114821	0.184889702	0.303407649	0.232086187	-0.066376484	0.04430488	-0.279370806	0.149031706
1.4	-0.14632779	0.186864068	0.306418244	0.229942427	-0.065802426	0.049990038	-0.279157578	0.146617867
1.41	-0.146532913	0.188822616	0.309404422	0.227797308	-0.0652274	0.055652049	-0.278934007	0.144208133
1.42	-0.146730205	0.19076531	0.312366121	0.225650935	-0.064651437	0.061290785	-0.278700117	0.141802578
1.43	-0.146919685	0.192692113	0.315303281	0.223503417	-0.064074566	0.066906123	-0.278455933	0.139401275
1.44	-0.147101369	0.19460299	0.318215843	0.221354858	-0.063496817	0.072497937	-0.278201479	0.137004294
1.45	-0.147275275	0.196497907	0.321103748	0.219205366	-0.06291822	0.078066106	-0.277936783	0.134611708
1.46	-0.147441421	0.19837683	0.323966938	0.217055044	-0.062338806	0.083610507	-0.277661869	0.132223586
1.47	-0.147599825	0.200239724	0.326805356	0.214903996	-0.061758605	0.089131019	-0.277376766	0.129839999
1.48	-0.147750506	0.202086558	0.329618944	0.212752326	-0.061177645	0.094627521	-0.277081499	0.127461014
1.49	-0.147893483	0.203917298	0.332407648	0.210600137	-0.060595958	0.100099895	-0.276776097	0.1250867
1.5	-0.148028775	0.205731915	0.335171411	0.20844753	-0.060013573	0.105548021	-0.276460588	0.122717124
1.51	-0.148156402	0.207530376	0.337910181	0.206294606	-0.059430519	0.110971783	-0.276134999	0.120352353
1.52	-0.148276383	0.209312652	0.340623903	0.204141465	-0.058846826	0.116371062	-0.275799361	0.117992453
1.53	-0.148388739	0.211078713	0.343312525	0.201988208	-0.058262524	0.121745745	-0.275453703	0.115637487
1.54	-0.14849349	0.21282853	0.345975995	0.199834932	-0.057677642	0.127095714	-0.275098054	0.113287522
1.55	-0.148590658	0.214562076	0.348614262	0.197681737	-0.05709221	0.132420856	-0.274732446	0.11094262
1.56	-0.148680261	0.216279323	0.351227276	0.19552872	-0.056506257	0.137721056	-0.274356908	0.108602845
1.57	-0.148762323	0.217980243	0.353814986	0.193375977	-0.055919812	0.142996201	-0.273971473	0.106268258
1.58	-0.148836865	0.219664811	0.356377346	0.191223604	-0.055332905	0.148246179	-0.273576171	0.103938922
1.59	-0.148903908	0.221333002	0.358914307	0.189071697	-0.054745564	0.153470878	-0.273171036	0.101614897
1.6	-0.148963475	0.22298479	0.361425823	0.186920351	-0.054157819	0.158670186	-0.2727561	0.099296243
1.61	-0.149015588	0.224620151	0.363911847	0.184769659	-0.053569699	0.163843993	-0.272331397	0.096983021
1.62	-0.14906027	0.226239063	0.366372336	0.182619714	-0.052981232	0.168992189	-0.271896958	0.094675289
1.63	-0.149097544	0.227841502	0.368807244	0.180470608	-0.052392448	0.174114664	-0.27145282	0.092373105
1.64	-0.149127434	0.229427446	0.371216529	0.178322435	-0.051803375	0.17921131	-0.270999017	0.090076527
1.65	-0.149149963	0.230996874	0.373600148	0.176175283	-0.051214042	0.184282018	-0.270535583	0.087785612
1.66	-0.149165156	0.232549766	0.375958061	0.174029244	-0.050624478	0.189326681	-0.270062554	0.085500416
1.67	-0.149173036	0.234086101	0.378290227	0.171884407	-0.050034711	0.194345191	-0.269579967	0.083220995
1.68	-0.149173628	0.235605859	0.380596606	0.169740861	-0.049444769	0.199337441	-0.269087857	0.080947404
1.69	-0.149166957	0.237109023	0.382877162	0.167598695	-0.048854681	0.204303326	-0.268586261	0.078679698
1.7	-0.149153047	0.238595575	0.385131855	0.165457995	-0.048264476	0.20924274	-0.268075218	0.07641793
1.71	-0.149131926	0.240065497	0.387360651	0.163318848	-0.047674181	0.214155577	-0.267554763	0.074162154
1.72	-0.149103617	0.241518772	0.389563515	0.161181341	-0.047083825	0.219041732	-0.267024936	0.071912422
1.73	-0.149068147	0.242955386	0.391740411	0.159045559	-0.046493435	0.223901103	-0.266485776	0.069668788
1.74	-0.149025542	0.244375322	0.393891308	0.156911586	-0.04590304	0.228733583	-0.265937321	0.067431301
1.75	-0.148975828	0.245778568	0.396016172	0.154779507	-0.045312667	0.233539072	-0.265379611	0.065200014
1.76	-0.148919031	0.247165108	0.398114974	0.152649405	-0.044722344	0.238317464	-0.264812686	0.062974977
1.77	-0.14885518	0.24853493	0.400187682	0.150521362	-0.044132099	0.243068659	-0.264236585	0.060756239
1.78	-0.148784301	0.249888022	0.402234268	0.14839546	-0.043541959	0.247792554	-0.263651352	0.058543849
1.79	-0.148706421	0.251224373	0.404254705	0.14627178	-0.042951952	0.252489048	-0.263057025	0.056337858
1.8	-0.148621569	0.252543971	0.406248966	0.144150404	-0.042362106	0.257158038	-0.262453648	0.054138312
1.81	-0.148529772	0.253846806	0.408217025	0.14203141	-0.041772446	0.261799426	-0.261841262	0.05194526
1.82	-0.148431058	0.25513287	0.410158859	0.139914879	-0.041183001	0.26641311	-0.26121991	0.049758749
1.83	-0.148325457	0.256402153	0.412074443	0.137800888	-0.040593798	0.27099899	-0.260589635	0.047578825
1.84	-0.148212996	0.257654648	0.413963758	0.135689516	-0.040004863	0.275556968	-0.25995048	0.045405535
1.85	-0.148093705	0.258890347	0.41582678	0.133580839	-0.039416224	0.280086944	-0.259302489	0.043238924
1.86	-0.147967614	0.260109245	0.417663493	0.131474935	-0.038827907	0.28458882	-0.258645707	0.041079037
1.87	-0.147834751	0.261311335	0.419473876	0.12937188	-0.038239938	0.289062497	-0.257980178	0.03892592
1.88	-0.147695147	0.262496612	0.421257914	0.127271748	-0.037652345	0.293507878	-0.257305947	0.036779617
1.89	-0.147548831	0.263665073	0.42301559	0.125174614	-0.037065154	0.297924866	-0.25662306	0.03464017
1.9	-0.147395834	0.264816714	0.424746889	0.123080553	-0.036478391	0.302313364	-0.255931563	0.032507625
1.91	-0.147236186	0.265951533	0.426451799	0.120989637	-0.035892083	0.306673275	-0.255231502	0.030382022
1.92	-0.147069917	0.267069527	0.428130306	0.118901939	-0.035306254	0.311004504	-0.254522923	0.028263405
1.93	-0.146897059	0.268170694	0.4297824	0.116817531	-0.034720933	0.315306955	-0.253805874	0.026151815
1.94	-0.146717642	0.269255036	0.431408073	0.114736485	-0.034136143	0.319580534	-0.253080403	0.024047295
1.95	-0.146531699	0.270322551	0.433007314	0.112658871	-0.033551912	0.323825145	-0.252346557	0.021949883
1.96	-0.14633926	0.271373241	0.434580119	0.110584761	-0.032968265	0.328040694	-0.251604384	0.019859622
1.97	-0.146140357	0.272407109	0.436126481	0.108514222	-0.032385226	0.332227089	-0.250853934	0.017776552
1.98	-0.145935023	0.273424155	0.437646396	0.106447325	-0.031802823	0.336384236	-0.250095255	0.015700711
1.99	-0.14572329	0.274424384	0.439139861	0.104384137	-0.03122108	0.340512042	-0.249328397	0.01363214
2	-0.14550519	0.2754078	0.440606875	0.102324727	-0.030640021	0.344610416	-0.24855341	0.011570877


==> data/timeDomainTrajectories/processed/maxi_delta_kann_9_2d.dat <==
t	max_delta
0.0	0.007069885730743408
0.01	0.007135586906706903
0.02	0.0072010980745691455
0.03	0.007265810208898271
0.04	0.0073288165715412745
0.05	0.007390461587128749
0.06	0.007450383287762374
0.07	0.007508217825869856
0.08	0.007564679765636795
0.09	0.007619291940508699
0.1	0.007672293428369059
0.11	0.007724287025448806
0.12	0.007775278870059132
0.13	0.007825635992791957
0.14	0.007875369712450286
0.15	0.007924971302212924
0.16	0.007974575914217796
0.17	0.008024438726532246
0.18	0.008074580516243657
0.19	0.008125382295581351
0.2	0.008177107779583581
0.21	0.00822966241758949
0.22	0.008282716605892082
0.23	0.00833713513106793
0.24	0.00839235428568097
0.25	0.008448646122571457
0.26	0.0085059270709682
0.27	0.00856399644532635
0.28	0.008622774692248703
0.29	0.008682422191585992
0.3	0.008742623546352357
0.31	0.008803542868404568
0.32	0.008864868904224332
0.33	0.008926172717569347
0.34	0.008987860744095855
0.35000000000000003	0.00904938797295296
0.36	0.00911056867839588
0.37	0.009171695536194457
0.38	0.009232347489672499
0.39	0.009292462592248363
0.4	0.009351980338502486
0.41000000000000003	0.00941084143516746
0.42	0.009468749327227632
0.43	0.009525885760619746
0.44	0.009582314505167666
0.45	0.009637623680902596
0.46	0.009691998597278983
0.47000000000000003	0.009745268034469623
0.48	0.009797857890547323
0.49	0.00984960033436133
0.5	0.009900090297584763
0.51	0.0099499961320475
0.52	0.009998675973996729
0.53	0.01004668111000262
0.54	0.010093848599146416
0.55	0.010140135708870623
0.56	0.010185858328779718
0.5700000000000001	0.010230618339459152
0.58	0.010274733722745566
0.59	0.010318046479540266
0.6	0.010360995552674668
0.61	0.010402947870693291
0.62	0.010444820926063692
0.63	0.01048574488890619
0.64	0.010526042857816442
0.65	0.010565919689792258
0.66	0.010605342473673396
0.67	0.01064439822753327
0.68	0.010682459428946522
0.6900000000000001	0.010720448967367346
0.7000000000000001	0.010757979097056669
0.71	0.010794901133723611
0.72	0.010831305519939383
0.73	0.010867283454657262
0.74	0.010902926608317376
0.75	0.01093820801188139
0.76	0.010972624411275556
0.77	0.011006865175386515
0.78	0.01104042808820993
0.79	0.01107376509420721
0.8	0.01110685202060746
0.81	0.011139069166632876
0.8200000000000001	0.011170869971825148
0.8300000000000001	0.011202469876803844
0.84	0.011233965511632027
0.85	0.011264857837737008
0.86	0.011295363429171035
0.87	0.011325222358794518
0.88	0.011355247898116927
0.89	0.0113847038920043
0.9	0.011414046551415868
0.91	0.011442659615333861
0.92	0.011471596894674141
0.93	0.011500123758621417
0.9400000000000001	0.011528459364915422
0.9500000000000001	0.011556346262864725
0.96	0.011584480886937865
0.97	0.011612486980956849
0.98	0.011640107673108524
0.99	0.011667682295220194
1.0	0.011695550318426617
1.01	0.011722740033102808
1.02	0.011750425600375314
1.03	0.011777636109992828
1.04	0.011805069937712354
1.05	0.011832471373860898
1.06	0.011859107960243254
1.07	0.011886273870344022
1.08	0.011913117569252396
1.09	0.011939622030958663
1.1	0.011966008676965068
1.11	0.011992141314896232
1.12	0.012018122170005308
1.1300000000000001	0.012043934242363719
1.1400000000000001	0.012069441414691129
1.1500000000000001	0.0120946275780065
1.16	0.012119237705262353
1.17	0.012143851069083444
1.18	0.012167974022861072
1.19	0.012192066546517388
1.2	0.012215634885713644
1.21	0.012239019679035623
1.22	0.012262561480808953
1.23	0.012285885493202864
1.24	0.012308974437678755
1.25	0.012331572496383725
1.26	0.01235473550345123
1.27	0.012377969750956508
1.28	0.012401138572804893
1.29	0.01242482043690507
1.3	0.012448043960360256
1.31	0.012472102597119283
1.32	0.012495905466072266
1.33	0.012520388085150325
1.34	0.012544578455157662
1.35	0.012569411747423098
1.36	0.012593677178343476
1.37	0.012618786969624152
1.3800000000000001	0.012643052627451246
1.3900000000000001	0.012668005836772744
1.4000000000000001	0.012691839250544179
1.41	0.01271656003659749
1.42	0.012740360474077894
1.43	0.012763816827668029
1.44	0.01278738594387474
1.45	0.01281033235898743
1.46	0.01283263563947612
1.47	0.012854275118216796
1.48	0.012875706723810998
1.49	0.012896075197980084
1.5	0.01291535980378633
1.51	0.012934373621410034
1.52	0.012952737404302805
1.53	0.012970190881058663
1.54	0.012985877496163978
1.55	0.013002039894757234
1.56	0.013016271315891892
1.57	0.013030456286627912
1.58	0.013042783597310148
1.59	0.013054541229042593
1.6	0.013065705608245493
1.61	0.013076014488826448
1.62	0.01308520536962332
1.6300000000000001	0.013094088424398187
1.6400000000000001	0.013101566371775508
1.6500000000000001	0.013109760214305766
1.6600000000000001	0.013116260742184194
1.67	0.013122830825714082
1.68	0.013129444952294733
1.69	0.013135958158262628
1.7	0.013142582868161057
1.71	0.013149412060015297
1.72	0.013157492151695704
1.73	0.013165485143888711
1.74	0.013175152250819222
1.75	0.013185035811629886
1.76	0.013196896596062935
1.77	0.013210706943675765
1.78	0.01322643817119995
1.79	0.013243704057251948
1.8	0.013264144842939807
1.81	0.013286301053682115
1.82	0.013312050799870745
1.83	0.013340410892897614
1.84	0.013372305215881397
1.85	0.013407465281339181
1.86	0.013445860741921667
1.87	0.013488295436177467
1.8800000000000001	0.013533546364981053
1.8900000000000001	0.013582297692569023
1.9000000000000001	0.013634637537658367
1.9100000000000001	0.013689819086678767
1.92	0.013746976043854442
1.93	0.013805837909708352
1.94	0.01386565709994625
1.95	0.013925447366690547
1.96	0.013982076452661696
1.97	0.014035153675028056
1.98	0.014082142347674909
1.99	0.014120743970296834
2.0	0.014146871673940575


==> data/timeDomainTrajectories/processed/maxi_omega_kann_9_2d.dat <==
t	max_omega
0.0	0.006287670135498025
0.01	0.006246958386470269
0.02	0.006212156634632815
0.03	0.006181828589361449
0.04	0.006154568639989866
0.05	0.006129290486828087
0.06	0.00610508923301567
0.07	0.006081195311849474
0.08	0.006057251151676102
0.09	0.006032600629663931
0.1	0.00600712268792758
0.11	0.005980449460302073
0.12	0.0059525116676548695
0.13	0.0059232354749775284
0.14	0.005892604046605188
0.15	0.005860476994647645
0.16	0.00582706894861118
0.17	0.005792413856103629
0.18	0.005756659562452637
0.19	0.005719830909361345
0.2	0.0056819496971703964
0.21	0.0056433950750715
0.22	0.00560418394851514
0.23	0.005564389368847622
0.24	0.005524200414026903
0.25	0.005483713848110416
0.26	0.0054430232575196635
0.27	0.005402397830512495
0.28	0.005361894992532867
0.29	0.0053214798092817706
0.3	0.005281353027959457
0.31	0.005241622486745867
0.32	0.005202244079793417
0.33	0.005163409199705038
0.34	0.005125187478372262
0.35000000000000003	0.005087436581628191
0.36	0.005050368792537896
0.37	0.005013895412189329
0.38	0.004978014210606119
0.39	0.004942779645146778
0.4	0.004908183671937072
0.41000000000000003	0.004874036883752542
0.42	0.004840475194983429
0.43	0.004807363211400184
0.44	0.004774622405664841
0.45	0.004742231146297293
0.46	0.00471007571255927
0.47000000000000003	0.004678248344175406
0.48	0.004646540624714091
0.49	0.00461486046886922
0.5	0.004583262181151571
0.51	0.004551708190274395
0.52	0.004520039148127708
0.53	0.004488182569327703
0.54	0.00445624226147634
0.55	0.004424140720585723
0.56	0.004391857585877346
0.5700000000000001	0.004359280800667609
0.58	0.0043267130780256235
0.59	0.004293769259270941
0.6	0.004260777082678691
0.61	0.00422770432476427
0.62	0.004194516453042474
0.63	0.004161176650917697
0.64	0.0041280631045157445
0.65	0.004094836643416588
0.66	0.004061692271629336
0.67	0.004028882418254831
0.68	0.003996210337005923
0.6900000000000001	0.003963864597465949
0.7000000000000001	0.0039316442509376714
0.71	0.003900001937958475
0.72	0.0038687028371569565
0.73	0.003837897596977391
0.74	0.0038075858410828167
0.75	0.0037777652433047537
0.76	0.0037485507651142114
0.77	0.003719817054610164
0.78	0.0036915561012446085
0.79	0.003664026274289134
0.8	0.0036367092657414446
0.81	0.0036101578630403086
0.8200000000000001	0.003583969420498545
0.8300000000000001	0.0035581865933831947
0.84	0.003532790725280288
0.85	0.003507821084228757
0.86	0.0034830172616970856
0.87	0.003458474850520754
0.88	0.0034341686345885636
0.89	0.0034100122203327143
0.9	0.00338585806357361
0.91	0.0033616762839905334
0.92	0.003337733381886143
0.93	0.003313579221056906
0.9400000000000001	0.003289328483263909
0.9500000000000001	0.0032647964053724166
0.96	0.0032403630730447053
0.97	0.0032156025402531874
0.98	0.0031907282682595572
0.99	0.003165535169513234
1.0	0.0031402788025049477
1.01	0.0031147664272770936
1.02	0.0030891765956326533
1.03	0.003063403251708008
1.04	0.0030375625427463415
1.05	0.0030116206536647816
1.06	0.0029856320189587116
1.07	0.002959873458142276
1.08	0.0029339352299344867
1.09	0.002908434690815226
1.1	0.002882915256315788
1.11	0.0028576345653808233
1.12	0.0028327598426829415
1.1300000000000001	0.0028082934178352004
1.1400000000000001	0.0027842365814612358
1.1500000000000001	0.002760604030772551
1.16	0.002737603562910501
1.17	0.0027151441292858347
1.18	0.002693297700298025
1.19	0.002672031067599445
1.2	0.0026513697800345237
1.21	0.0026313683644834385
1.22	0.002612274261801162
1.23	0.0025936784837954086
1.24	0.0025757524327717496
1.25	0.0025585624712846367
1.26	0.002541890722672857
1.27	0.002525995188019159
1.28	0.0025106120287267664
1.29	0.0024960280698730908
1.3	0.0024818589248974676
1.31	0.0024682560106690787
1.32	0.0024550273999874583
1.33	0.002442576615748815
1.34	0.0024303231288706206
1.35	0.002418371309356432
1.36	0.0024067951915696106
1.37	0.0023955633943326116
1.3800000000000001	0.002384555699601318
1.3900000000000001	0.0023735602768104047
1.4000000000000001	0.002362946932112628
1.41	0.002352481493256342
1.42	0.0023417654142725702
1.43	0.002331271426412776
1.44	0.0023207416833567612
1.45	0.0023099477402725305
1.46	0.002299376026872163
1.47	0.0022885961897044366
1.48	0.002277371247909221
1.49	0.002266238346123911
1.5	0.002254869703808504
1.51	0.0022431761068083395
1.52	0.0022414888410623446
1.53	0.0022544890205876134
1.54	0.0022672469364031222
1.55	0.0022795878723173013
1.56	0.0022916934814469214
1.57	0.0023038931662519024
1.58	0.002315591191630162
1.59	0.0023272634376291235
1.6	0.002338848071557098
1.61	0.002350371390661965
1.62	0.0023619477041448844
1.6300000000000001	0.00237366026844954
1.6400000000000001	0.0023854718922897145
1.6500000000000001	0.0023974037035421336
1.6600000000000001	0.002409505346290919
1.67	0.002421884782906669
1.68	0.002434469875613965
1.69	0.0024473660148978116
1.7	0.002460647504174296
1.71	0.0024742681541409794
1.72	0.002488031482163089
1.73	0.002502127156174372
1.74	0.0025164455437511335
1.75	0.0025309353428597525
1.76	0.0025456928101068588
1.77	0.0025601869629133245
1.78	0.002574541376504924
1.79	0.0025887889422376853
1.8	0.002602424835532191
1.81	0.0026155688102206254
1.82	0.0026278923190602432
1.83	0.002639452983224655
1.84	0.0026495919111847455
1.85	0.0026588708548186957
1.86	0.0026663005989290833
1.87	0.0026723211993266993
1.8800000000000001	0.0026768350357426196
1.8900000000000001	0.0026795048415867995
1.9000000000000001	0.0026805880595535125
1.9100000000000001	0.0026799233448298043
1.92	0.0026777060326474977
1.93	0.0026743090773233003
1.94	0.002669746589230748
1.95	0.002664806329753744
1.96	0.002659410590542921
1.97	0.0026546427587110233
1.98	0.002650869778080378
1.99	0.002648993854566517
2.0	0.0026498564178583095


==> data/timeDomainTrajectories/processed/processed_maxi_delta_kann_10_10_10_4d.dat <==
t	max_delta
0.0	0.029937394534203
0.01	0.0297785335895217
0.02	0.0293906193010818
0.03	0.0287771318383361
0.04	0.0279486754325553
0.05	0.0289312790326373
0.06	0.0302976134734033
0.07	0.0318062595055035
0.08	0.0334251634005638
0.09	0.0351223906073382
0.1	0.0368618348257133
0.11	0.0386082254786683
0.12	0.0403245039011376
0.13	0.0419751618893821
0.14	0.0435254071099536
0.15	0.0449424150365732
0.16	0.0461969374045079
0.17	0.0472635407654257
0.18	0.0481206075280683
0.19	0.0487519447535265
0.2	0.0491484526379528
0.21	0.049380258361158
0.22	0.0495000808224125
0.23	0.049328659302151
0.24	0.0488876710843491
0.25	0.048203621575845
0.26	0.0473091252107991
0.27	0.0462403717557668
0.28	0.0450369790860322
0.29	0.0437409488489553
0.3	0.0423953842157959
0.31	0.0410929169885137
0.32	0.0398878703343578
0.33	0.0387449171301204
0.34	0.0376971585198643
0.35	0.0367751927996586
0.36	0.036006637961361
0.37	0.0354163104499534
0.38	0.0352346264298946
0.39	0.0353197913465628
0.4	0.0355564868566562
0.41	0.0359609594355898
0.42	0.0365580787924317
0.43	0.0376516433769337
0.44	0.0389906295378
0.45	0.0405493597755294
0.46	0.042298102121633
0.47	0.0442033681790633
0.48	0.0462276001401468
0.49	0.0483316741240045
0.5	0.050473276114552
0.51	0.0526104632080363
0.52	0.054701350386695
0.53	0.056704423537877
0.54	0.0585807596741888
0.55	0.0602929390958561
0.56	0.0618079361751894
0.5700000000000001	0.0630977081088921
0.58	0.0641377566703596
0.59	0.0649115761483796
0.6	0.065408991872808
0.61	0.0656279408538224
0.62	0.0655725271308769
0.63	0.0652565608496995
0.64	0.064698156550576
0.65	0.0639221918130282
0.66	0.0629576844134183
0.67	0.0618373751746083
0.68	0.0605969679590514
0.6900000000000001	0.0592750402147273
0.7000000000000001	0.0579106738299083
0.71	0.0565435892537271
0.72	0.0552142046531399
0.73	0.0539605813442828
0.74	0.0528194221357688
0.75	0.051825177222287
0.76	0.0510084497245347
0.77	0.0503960403577888
0.78	0.0500092188632039
0.79	0.0498634708249444
0.8	0.0499689149521588
0.81	0.0503278588452017
0.8200000000000001	0.0509345607579686
0.8300000000000001	0.0519672098628298
0.84	0.0533378044737267
0.85	0.0549842202752821
0.86	0.0568795631261218
0.87	0.0589919313683326
0.88	0.061284655542293
0.89	0.0637134358341116
0.9	0.0662337327985602
0.91	0.0687940920803176
0.92	0.0713440121970405
0.93	0.0738310834863762
0.94	0.0762009880759218
0.95	0.0784051292477165
0.96	0.0803939559762811
0.97	0.0821243548869932
0.98	0.0835565488447729
0.99	0.0846600580377674
1.0	0.08541036222963
1.01	0.0857934306922996
1.02	0.085807391115835
1.03	0.0854587148909264
1.04	0.0847648396930449
1.05	0.0837505941764207
1.06	0.0824505807251176
1.07	0.0809044082385928
1.08	0.0791585982379805
1.09	0.0772644397007549
1.1	0.0752765585325012
1.11	0.0732524407140151
1.12	0.0712510017750971
1.13	0.0693306794748023
1.14	0.0675499114358353
1.15	0.0659654652655832
1.16	0.0646288622495188
1.17	0.0635873312669781
1.18	0.0628838087994101
1.19	0.0625507400574061
1.2	0.0626136552713063
1.21	0.0630861629147934
1.22	0.0639979199602542
1.23	0.0653470864553393
1.24	0.0670789431296225
1.25	0.0691639406218251
1.26	0.0715637073376476
1.27	0.0742315263049611
1.28	0.0771142425420738
1.29	0.0801536935904358
1.3	0.0832881400489413
1.31	0.0864510733582764
1.32	0.0895769372716628
1.33	0.0925970758128598
1.34	0.0954468855286692
1.35	0.0980634312402888
1.36	0.1003875918285137
1.37	0.102365252345528
1.38	0.1039523108248692
1.39	0.1051111020234525
1.4	0.1058137352150536
1.41	0.1060456702646706
1.42	0.1058066717882395
1.43	0.1051077095598167
1.44	0.103972389019038
1.45	0.1024350439422303
1.46	0.1005419285556505
1.47	0.0983450186733776
1.48	0.0959046343232294
1.49	0.0932865787052976
1.5	0.0905614228975579
1.51	0.0878016450125074
1.52	0.0850811533160242
1.53	0.0824752862450295
1.54	0.0800555672216318
1.55	0.07789161202514
1.56	0.0760485062115647
1.57	0.0745834672778777
1.58	0.0735475135761181
1.59	0.0729809343559091
1.6	0.0729125746474199
1.61	0.0733581663024023
1.62	0.0743196127618341
1.63	0.0757826048956527
1.64	0.0777204357259524
1.65	0.0800928083604313
1.66	0.0828489354606676
1.67	0.0859282544770427
1.68	0.0892620965997395
1.69	0.0927782168312965
1.7	0.0963972176856351
1.71	0.100036602330604
1.72	0.1036153045684669
1.73	0.1070501125850247
1.74	0.1102611526050745
1.75	0.1131718889208743
1.76	0.1157124616684512
1.77	0.1178187332437135
1.78	0.1194365800012058
1.79	0.1205211769327372
1.8	0.1210410508123867
1.81	0.1209780802259674
1.82	0.1203298797865768
1.83	0.1191411698024884
1.84	0.1174618290973239
1.85	0.1152882198290741
1.86	0.1126718146180811
1.87	0.1096776760828128
1.88	0.1063789732387223
1.89	0.1028548357575331
1.9	0.099191307668369
1.91	0.0954789631891206
1.92	0.0918093300510805
1.93	0.0882751284279637
1.94	0.0849697942312934
1.95	0.0819822337415163
1.96	0.0793980157268103
1.97	0.0772969872834306
1.98	0.075752320187749
1.99	0.0748262193884108
2.0	0.0745718303817666


==> data/timeDomainTrajectories/processed/processed_maxi_delta_kann_10_10_5_4d.dat <==
t	max_delta
0.0	0.0191633736272426
0.01	0.0191524288457211
0.02	0.0191387796137127
0.03	0.0191233049000405
0.04	0.019106450229707
0.05	0.0190883614288326
0.06	0.0190690692147592
0.07	0.0190490738375779
0.08	0.0190285145339144
0.09	0.0190070490479232
0.1	0.018985644583461
0.11	0.0189637141107164
0.12	0.0189418602679187
0.13	0.0189194898067326
0.14	0.0188974368993006
0.15	0.0188752206904134
0.16	0.0188531936855311
0.17	0.0188309883567914
0.18	0.0188093062782406
0.19	0.0187875369498995
0.2	0.0187659017656534
0.21	0.0187444992845289
0.22	0.0187234255355239
0.23	0.0187025361101107
0.24	0.0186819220140981
0.25	0.0186615523068192
0.26	0.0186411564204194
0.27	0.0186212949537398
0.28	0.0186015727113906
0.29	0.0185825463765973
0.3	0.0185631019200889
0.31	0.018544387536991
0.32	0.0185254035525939
0.33	0.0185072940388533
0.34	0.0184888169424009
0.35	0.0184707549197269
0.36	0.0184531739987259
0.37	0.0184351848811781
0.38	0.0184173271001386
0.39	0.0183996618973658
0.4	0.0183820107294245
0.41	0.0183645514016574
0.42	0.0183467450164105
0.43	0.0183288838255581
0.44	0.0183109019299498
0.45	0.0182929708974461
0.46	0.0182746650129217
0.47	0.0182559150087004
0.48	0.0182373657485421
0.49	0.0182176343128941
0.5	0.0181981972912197
0.51	0.0181779079199271
0.52	0.0181572874025113
0.53	0.0181359023251774
0.54	0.0181139144259823
0.55	0.0180917230153401
0.56	0.0180685342914912
0.5700000000000001	0.0180447455475649
0.58	0.0180201574696963
0.59	0.017995285279396
0.6	0.0179693322170366
0.61	0.0179426929795951
0.62	0.0179151656179885
0.63	0.017887500975809
0.64	0.0178583035602419
0.65	0.0178288000820143
0.66	0.0177985478308984
0.67	0.0177675804800658
0.68	0.0177355736582047
0.6900000000000001	0.0177859560593887
0.7000000000000001	0.017877011186318
0.71	0.0179669754884339
0.72	0.0180559692429167
0.73	0.0181448293202552
0.74	0.0182324865355723
0.75	0.0183195418830055
0.76	0.0184049286312959
0.77	0.0184906806510647
0.78	0.0185750184387041
0.79	0.018658309749771
0.8	0.0187409230833295
0.81	0.0188227511232741
0.8200000000000001	0.0189034491325201
0.8300000000000001	0.0189841038424252
0.84	0.019063657133473
0.85	0.0191422438547483
0.86	0.0192199996904105
0.87	0.0192972998763725
0.88	0.019373328579886
0.89	0.019449416193001
0.9	0.0195247480706981
0.91	0.0195985102621423
0.92	0.0196729889154265
0.93	0.0197461792648372
0.94	0.0198177460585498
0.95	0.0198902156206484
0.96	0.019961346896747
0.97	0.020032237221758
0.98	0.0201030305226301
0.99	0.0201729175128348
1.0	0.0202418045896037
1.01	0.0203107906382695
1.02	0.0203788291393431
1.03	0.0204465428329623
1.04	0.0205143163715431
1.05	0.0205813431337289
1.06	0.0206482471209126
1.07	0.0207142219333642
1.08	0.020779891909419
1.09	0.020845881585118
1.1	0.0209111467352693
1.11	0.0209763122046711
1.12	0.0210403340191185
1.13	0.0211050293939356
1.14	0.0211693551234735
1.15	0.0212334598879226
1.16	0.0212970155034473
1.17	0.0213606474869247
1.18	0.021423550845071
1.19	0.0214870663280444
1.2	0.0215499120327808
1.21	0.021613190168072
1.22	0.0216756188561508
1.23	0.0217383008535783
1.24	0.0218006694344443
1.25	0.0218631113766842
1.26	0.0219257748886205
1.27	0.0219880927492723
1.28	0.022049974378721
1.29	0.0221125210713142
1.3	0.02217421127587
1.31	0.0222361457818855
1.32	0.0222977561625814
1.33	0.0223596663098457
1.34	0.0224217852823207
1.35	0.0224833058394804
1.36	0.02254485093625
1.37	0.0226063279576738
1.38	0.0226671671193985
1.39	0.0227287056353726
1.4	0.0227891809095899
1.41	0.022849929401054
1.42	0.0229103798155221
1.43	0.0229701988546244
1.44	0.0230290534040193
1.45	0.0230887559734058
1.46	0.0231470650189002
1.47	0.0232053148458766
1.48	0.0232624551300819
1.49	0.023319580856147
1.5	0.0233758791872491
1.51	0.0234312520549901
1.52	0.0234858393077481
1.53	0.0235390650218663
1.54	0.0235915448470624
1.55	0.0236429409470455
1.56	0.0236938685904679
1.57	0.0237430348341325
1.58	0.0238142672951722
1.59	0.0238926631714839
1.6	0.0239714892035918
1.61	0.0240495500877031
1.62	0.0241280345953549
1.63	0.0242064624844393
1.64	0.0242848302936873
1.65	0.0243633729517596
1.66	0.0244423253867092
1.67	0.024521207237284
1.68	0.0245992997476025
1.69	0.0246779108340069
1.7	0.0247569180028308
1.71	0.0248346491695401
1.72	0.0249125318497744
1.73	0.0249905632354114
1.74	0.0250673102239535
1.75	0.0251447970268272
1.76	0.025220518035512
1.77	0.0252959018616305
1.78	0.0253702317450659
1.79	0.0254439833754556
1.8	0.0255167983646302
1.81	0.025588318742288
1.82	0.0256579485683501
1.83	0.0257271189406838
1.84	0.025794638864319
1.85	0.0258602715619311
1.86	0.0259242576687641
1.87	0.0259866000092654
1.88	0.02604742125761
1.89	0.0261067253354687
1.9	0.0261647548112531
1.91	0.0262204420775526
1.92	0.0262747468432864
1.93	0.0263281527426124
1.94	0.0263799521100713
1.95	0.026430868616009
1.96	0.026480315484139
1.97	0.0265304486387814
1.98	0.0265800870626597
1.99	0.0266304348745343
2.0	0.0266810282452629


==> data/timeDomainTrajectories/processed/processed_maxi_delta_kann_10_5_4d.dat <==
t	max_delta
0.0	0.0798333870258662
0.01	0.0805091250097522
0.02	0.0811846734644305
0.03	0.0818598299690163
0.04	0.0825337098394591
0.05	0.0832064998911963
0.06	0.0838776553273772
0.07	0.0845470023133629
0.08	0.085214131337566
0.09	0.0858786369060804
0.1	0.0865403538050464
0.11	0.0871993586330064
0.12	0.0878553729926583
0.13	0.0885077636628361
0.14	0.0891570927379667
0.15	0.08980225560327
0.16	0.0905078336838252
0.17	0.0916305445954139
0.18	0.0927452614544157
0.19	0.0938513618857379
0.2	0.0949488233641449
0.21	0.096036672769042
0.22	0.0971153718452353
0.23	0.0981844322984848
0.24	0.0992433682002837
0.25	0.1003008026528688
0.26	0.1018831114697644
0.27	0.1034949755053622
0.28	0.1050979527210442
0.29	0.1066923010914684
0.3	0.1082774472078924
0.31	0.109853774127606
0.32	0.1114210728609166
0.33	0.1129793761538358
0.34	0.1145283623631527
0.35	0.116069143526005
0.36	0.1176011658213125
0.37	0.1191249509308463
0.38	0.1206400698555174
0.39	0.122148003851366
0.4	0.1236474951012853
0.41	0.125139553428871
0.42	0.1266239991527149
0.43	0.1281018477804645
0.44	0.129572091951909
0.45	0.1310355142406922
0.46	0.132492184482692
0.47	0.1339422942246444
0.48	0.1353856798340877
0.49	0.1368227761273965
0.5	0.1382534244078801
0.51	0.1396778259090008
0.52	0.1410955880333082
0.53	0.1425077509180792
0.54	0.1439133303162629
0.55	0.1453131322440903
0.56	0.1467065343118485
0.5700000000000001	0.1480939891373636
0.58	0.1494752360187514
0.59	0.15085025461177
0.6	0.1522191456779402
0.61	0.153582131036553
0.62	0.154938957471677
0.63	0.1562887775860102
0.64	0.1576328914842828
0.65	0.1589704551368276
0.66	0.1603013414036085
0.67	0.1616261399883487
0.68	0.1629437732068681
0.6900000000000001	0.1642550722703262
0.7000000000000001	0.1655602740113302
0.71	0.1668581860444642
0.72	0.1681491670654875
0.73	0.1694333386891517
0.74	0.1707107046141855
0.75	0.1719810313696999
0.76	0.1732444443173311
0.77	0.1745008315604885
0.78	0.1757503209441973
0.79	0.1769925649682768
0.8	0.1782279321317914
0.81	0.1794565535372145
0.8200000000000001	0.1806777268195929
0.8300000000000001	0.181892300291705
0.84	0.1831006463455091
0.85	0.1843014693186155
0.86	0.1854959777787894
0.87	0.1866840701247856
0.88	0.1878658841981721
0.89	0.1890412006702349
0.9	0.1902106354074291
0.91	0.1913740897146569
0.92	0.1925317039727996
0.93	0.1936834999740657
0.94	0.1948305729781054
0.95	0.1959718730303163
0.96	0.1971080200992616
0.97	0.1982396346826955
0.98	0.1993663838704085
0.99	0.2004885312594779
1.0	0.2016070561307414
1.01	0.2027210308116094
1.02	0.2038313161312255
1.03	0.2049381772018588
1.04	0.2060414026294776
1.05	0.2071412586763314
1.06	0.2082378925066548
1.07	0.2093319282321923
1.08	0.2104235133541212
1.09	0.2115123187341658
1.1	0.2125989690771883
1.11	0.2136831355536701
1.12	0.2147650854915916
1.13	0.215845563222671
1.14	0.2169238831691278
1.15	0.2180009092668899
1.16	0.2190758364949634
1.17	0.2201496479980942
1.18	0.2212217772015774
1.19	0.2222924919719653
1.2	0.2233617024990895
1.21	0.2244291996895564
1.22	0.2254956090142319
1.23	0.2265604835089127
1.24	0.2276236140755576
1.25	0.2286849106549435
1.26	0.2297442830368139
1.27	0.2308021176745043
1.28	0.2318576087323587
1.29	0.232911023039698
1.3	0.2339620311382357
1.31	0.2350106609338631
1.32	0.2360564632090902
1.33	0.237099585018647
1.34	0.2381398162118861
1.35	0.2391768263854399
1.36	0.2402107616570752
1.37	0.2412416486211259
1.38	0.2422686790746597
1.39	0.2432923557665982
1.4	0.2443123466124097
1.41	0.2453287959782024
1.42	0.2463413709883126
1.43	0.2473502151815287
1.44	0.2483551146527987
1.45	0.2493565706096363
1.46	0.2503536528103431
1.47	0.2513470995138454
1.48	0.2523368140702064
1.49	0.2533230569990303
1.5	0.2543053730913629
1.51	0.2552843795345434
1.52	0.2562600969676603
1.53	0.257232664722794
1.54	0.2582021024032148
1.55	0.2591687874283688
1.56	0.2601328582297502
1.57	0.2610944523756364
1.58	0.2620541837431178
1.59	0.2630117119954134
1.6	0.2639682459657402
1.61	0.2649233249952849
1.62	0.2658774415263649
1.63	0.2668313258354791
1.64	0.2677848731384924
1.65	0.2687382165059291
1.66	0.2696923235677209
1.67	0.2706474458589141
1.68	0.2716033572844973
1.69	0.2725607848246658
1.7	0.2735196203870962
1.71	0.2744804705193322
1.72	0.275443225888929
1.73	0.276407776530811
1.74	0.2773746078853394
1.75	0.2783436086970354
1.76	0.2793149059439479
1.77	0.280288148383325
1.78	0.2812628661729599
1.79	0.2822398993658703
1.8	0.2832177031910035
1.81	0.2841971164170971
1.82	0.2851770698107563
1.83	0.2861576855707055
1.84	0.2871382507628117
1.85	0.2881185286154382
1.86	0.2890975664199402
1.87	0.2900752453718673
1.88	0.2910507311768711
1.89	0.2920237845907056
1.9	0.2929934504044129
1.91	0.2939594879969069
1.92	0.2949208216124641
1.93	0.2958774477079571
1.94	0.2968284083938819
1.95	0.2977731027358394
1.96	0.298710929126311
1.97	0.2996420005403877
1.98	0.3005652371874767
1.99	0.301480750697757
2.0	0.3023876983509519


==> data/timeDomainTrajectories/processed/processed_maxi_delta_kann_8_2d.dat <==
t	max_delta
0.0	0.0074712932109832
0.01	0.0074726941666426
0.02	0.00747123964247
0.03	0.0074674079333209
0.04	0.0074616425670635
0.05	0.0074541735763821
0.06	0.0074454324157053
0.07	0.0074356985153918
0.08	0.0074251605025895
0.09	0.0074141840490782
0.1	0.0074028808420894
0.11	0.0073914577641698
0.12	0.0073800609852964
0.13	0.0073688654485226
0.14	0.0073579179734355
0.15	0.0073473760589508
0.16	0.0073373211941312
0.17	0.0073278929597541
0.18	0.0073193118083838
0.19	0.00731151387444
0.2	0.0073046871576653
0.21	0.0072986606082079
0.22	0.0072935298426917
0.23	0.0072891507672167
0.24	0.0072854672977756
0.25	0.007282391798703
0.26	0.0072797757863113
0.27	0.007277499046674
0.28	0.0072754246536412
0.29	0.0072734440559588
0.3	0.0072712833793581
0.31	0.0072689205214467
0.32	0.0072661082911631
0.33	0.0072626873097738
0.34	0.0072586157898089
0.35	0.007253582070379
0.36	0.0072474216128984
0.37	0.0072401172292131
0.38	0.0072312924262366
0.39	0.0072209265732843
0.4	0.0072088184347422
0.41	0.0071951821909841
0.42	0.0071803046861355
0.43	0.0071646199639618
0.44	0.0071485015166137
0.45	0.0071320823484436
0.46	0.0071157318132302
0.47	0.0070996982126632
0.48	0.0070840491750642
0.49	0.0070690888712657
0.5	0.007054761951529
0.51	0.0070412794005637
0.52	0.0070286717949975
0.53	0.0070168484947696
0.54	0.0070057764680718
0.55	0.0069955101582415
0.56	0.0069857444353741
0.5700000000000001	0.0069764106292184
0.58	0.0069674082947225
0.59	0.0069583966048543
0.6	0.0069490330155888
0.61	0.0069391517189908
0.62	0.0069282570285705
0.63	0.0069161492780542
0.64	0.0069029248104325
0.65	0.0068887971530727
0.66	0.0068739181928333
0.67	0.0068584974878128
0.68	0.006842504095921
0.6900000000000001	0.0068260245276223
0.7000000000000001	0.0068090238071203
0.71	0.0067916437247058
0.72	0.0067736663849503
0.73	0.0067550506388343
0.74	0.0067359916790462
0.75	0.006716742251345
0.76	0.0066973149069161
0.77	0.0066780776127474
0.78	0.0066592769921911
0.79	0.0066407999623415
0.8	0.0066229485910237
0.81	0.006605963256741
0.8200000000000001	0.0065898438323442
0.8300000000000001	0.0065744688924231
0.84	0.0065598937351309
0.85	0.0065462311743063
0.86	0.0065331152592014
0.87	0.0065205355898544
0.88	0.0065081219937328
0.89	0.0064959790693481
0.9	0.0064837921205592
0.91	0.0064716020215324
0.92	0.0064590899661817
0.93	0.0064463523343313
0.94	0.0064330662330688
0.95	0.0064193835733988
0.96	0.0064048579892562
0.97	0.0063896964864528
0.98	0.0063737466398026
0.99	0.0063569135846295
1.0	0.0063391004128999
1.01	0.0063203273878879
1.02	0.0063003147174197
1.03	0.0062793170250441
1.04	0.0062572292868851
1.05	0.0062340040710638
1.06	0.0062097111110401
1.07	0.0061842987706225
1.08	0.0061578327168798
1.09	0.0061304362362888
1.1	0.0061019325977974
1.11	0.0060725007109776
1.12	0.0060421982962182
1.13	0.0060111407063034
1.14	0.0059793817250605
1.15	0.0059469135755876
1.16	0.0059140841568371
1.17	0.0058807029185089
1.18	0.0058471734428106
1.19	0.0058136589827423
1.2	0.0057806784998111
1.21	0.0057483914174015
1.22	0.0057168956533627
1.23	0.005686227629626
1.24	0.0056564814913667
1.25	0.0056278091171327
1.26	0.0055999432919796
1.27	0.0055729725270702
1.28	0.0055461490104622
1.29	0.0055196768015732
1.3	0.0054930428787949
1.31	0.0054660900338999
1.32	0.005438778464484
1.33	0.0054113645991371
1.34	0.0053834474345831
1.35	0.0053549222216701
1.36	0.005326278500485
1.37	0.0052968715460154
1.38	0.0052671277207575
1.39	0.0052369352679343
1.4	0.0052061807161125
1.41	0.0051748084934355
1.42	0.0051431189630192
1.43	0.005110814760983
1.44	0.0050779544832889
1.45	0.005044714279858
1.46	0.0050107918209957
1.47	0.0049766579872387
1.48	0.0049419474549456
1.49	0.0049067702060263
1.5	0.0048712942491511
1.51	0.0048356264046236
1.52	0.0047995142944745
1.53	0.0047631808209608
1.54	0.0047267877383921
1.55	0.0046903164576259
1.56	0.0046535680600068
1.57	0.004617057381135
1.58	0.0045805825136426
1.59	0.0045441784959177
1.6	0.0045079981173773
1.61	0.0044723119216725
1.62	0.0044374482839817
1.63	0.0044036150294781
1.64	0.0043708398806022
1.65	0.0043395067808001
1.66	0.0043096406525274
1.67	0.0042809670157321
1.68	0.0042532100250184
1.69	0.0042260924836852
1.7	0.0041992762532193
1.71	0.0041726602907569
1.72	0.0041458442216175
1.73	0.0041186051908994
1.74	0.0040904210408568
1.75	0.0040619008370108
1.76	0.0040332349533579
1.77	0.004004552782636
1.78	0.003975923087457
1.79	0.0039476518228418
1.8	0.0039195072886066
1.81	0.003891971840478
1.82	0.003864513369015
1.83	0.0038374926619109
1.84	0.0038107329062354
1.85	0.0037842945625807
1.86	0.0037581773556499
1.87	0.0037324394974056
1.88	0.0037068996777536
1.89	0.0036814351017214
1.9	0.0036834097039222
1.91	0.003688454502728
1.92	0.003693323280038
1.93	0.0036982862938199
1.94	0.0037031371517657
1.95	0.0037073120196506
1.96	0.0037115585503328
1.97	0.0037148364416219
1.98	0.0037175361656365
1.99	0.0037192139188795
2.0	0.0037193068300727


==> data/timeDomainTrajectories/processed/processed_maxi_delta_kann_9_2d.dat <==
t	max_delta
0.0	1.2950376272201538
0.01	1.301636057068145
0.02	1.3081910835405726
0.03	1.3147026936584527
0.04	1.3211710535672383
0.05	1.3275961500636912
0.06	1.3339777999938476
0.07	1.340316175951938
0.08	1.346611217641766
0.09	1.3528631035478695
0.1	1.3590715363063293
0.11	1.365236880294797
0.12	1.3713589032330047
0.13	1.37743779333761
0.14	1.3834734427181266
0.15	1.3894659254152195
0.16	1.395415316976382
0.17	1.4013216341611026
0.18	1.4071848977464685
0.19	1.4130050715121951
0.2	1.4187824191733214
0.21	1.4245167269698966
0.22	1.4302082017400168
0.23	1.435856814200587
0.24	1.4414626562952635
0.25	1.4470257616583075
0.26	1.4525462255328825
0.27	1.4580240260473771
0.28	1.4634592624623293
0.29	1.4688520355529446
0.3	1.4742023279454612
0.31	1.4795101845424463
0.32	1.484775890136829
0.33	1.4899991946063025
0.34	1.4951804447818766
0.35	1.50031945328057
0.36	1.5054166900277306
0.37	1.5104716728387455
0.38	1.515484874726611
0.39	1.5204562933493897
0.4	1.5253859874109512
0.41	1.5302740168273183
0.42	1.5351205618806334
0.43	1.5399254466889645
0.44	1.5446891522546489
0.45	1.5494115051162969
0.46	1.5540926309787182
0.47	1.5587326566453097
0.48	1.5633317099909196
0.49	1.567889623184398
0.5	1.57240664680851
0.51	1.5768832107965067
0.52	1.5813189117032145
0.53	1.5857140623966235
0.54	1.5900687979590402
0.55	1.594383135262551
0.56	1.5986572113828263
0.5700000000000001	1.6028911050376098
0.58	1.6070850149994484
0.59	1.6112389024785332
0.6	1.615353027603761
0.61	1.6194273533501244
0.62	1.6234620223497087
0.63	1.6274571184469506
0.64	1.6314128455311565
0.65	1.6353294084593235
0.66	1.6392065955063575
0.67	1.643044672504267
0.68	1.646843786791007
0.6900000000000001	1.650604086395651
0.7000000000000001	1.6543257200142625
0.71	1.6580084793579055
0.72	1.661652812497021
0.73	1.6652588106305606
0.74	1.6688263270103865
0.75	1.6723557518999734
0.76	1.6758472376963405
0.77	1.679300579698702
0.78	1.6827161697607258
0.79	1.6860941021990046
0.8	1.689434412445412
0.81	1.6927371364502632
0.8200000000000001	1.69600260844381
0.8300000000000001	1.699230805448093
0.84	1.7024218836978198
0.85	1.7055759402008657
0.86	1.708693131926638
0.87	1.711773556575866
0.88	1.714817431373611
0.89	1.7178247354204772
0.9	1.7207957461134886
0.91	1.723730324028786
0.92	1.7266287481169031
0.93	1.729491297025986
0.94	1.732317713076616
0.95	1.735108394469194
0.96	1.7378636204056757
0.97	1.740583193443817
0.98	1.743267333548963
0.99	1.7459162608436516
1.0	1.7485299571711488
1.01	1.7511086429147251
1.02	1.7536523597472564
1.03	1.756161269246742
1.04	1.7586355333471362
1.05	1.7610752539666343
1.06	1.7634805331120682
1.07	1.7658515324686717
1.08	1.7681882945712055
1.09	1.7704909812075944
1.1	1.772759873403985
1.11	1.774994834968003
1.12	1.77719608733419
1.13	1.7793638519211967
1.14	1.781498111821033
1.15	1.7835991489479406
1.16	1.7856667678795175
1.17	1.7877015478883889
1.18	1.7897031145372349
1.19	1.791672166224557
1.2	1.7936082091960164
1.21	1.795511822508778
1.22	1.7973829294846542
1.23	1.799221691767617
1.24	1.8010281516837725
1.25	1.802802589857071
1.26	1.8045450488426849
1.27	1.806255571374492
1.28	1.8079343188096213
1.29	1.809581392778824
1.3	1.8111970139920983
1.31	1.8127811646012089
1.32	1.814334184236519
1.33	1.815855995137
1.34	1.8173467577917053
1.35	1.8188065133022937
1.36	1.820235481396636
1.37	1.8216338822035412
1.38	1.823001576949961
1.39	1.824338905227947
1.4	1.8256458478297983
1.41	1.826922504574714
1.42	1.8281690942997613
1.43	1.829385597223176
1.44	1.8305722913775293
1.45	1.831729216159494
1.46	1.832856410740184
1.47	1.8339541524757
1.48	1.8350223608528395
1.49	1.836061313101575
1.5	1.8370709288803244
1.51	1.8380516040367545
1.52	1.8390031381382503
1.53	1.839925866959855
1.54	1.8408198280157255
1.55	1.8416851181837888
1.56	1.8425217744935347
1.57	1.8433300721466133
1.58	1.844109988072713
1.59	1.844861737369332
1.6	1.8455852964628905
1.61	1.846280820339809
1.62	1.8469485233360845
1.63	1.8475883215558069
1.64	1.848200369415141
1.65	1.8487849401726493
1.66	1.8493419491996728
1.67	1.8498715500411071
1.68	1.8503739556029293
1.69	1.8508490209214767
1.7	1.8512971372352265
1.71	1.8517182187082697
1.72	1.8521124772934496
1.73	1.8524798862936385
1.74	1.8528205975976515
1.75	1.8531349416839749
1.76	1.853422593159784
1.77	1.8536839415971489
1.78	1.8539190179174465
1.79	1.8541278531318064
1.8	1.8543106569698624
1.81	1.8544675792824417
1.82	1.854598531226659
1.83	1.8547037217068012
1.84	1.8547830613270264
1.85	1.8548369968555884
1.86	1.854865319131204
1.87	1.8548683551552632
1.88	1.854845895207602
1.89	1.8547983254292328
1.9	1.8547256147295836
1.91	1.854627910364755
1.92	1.8545051805039985
1.93	1.8543576314849952
1.94	1.8541854097931223
1.95	1.8539884232501744
1.96	1.8537669966682684
1.97	1.853520918178507
1.98	1.853250512117725
1.99	1.852955864171408
2.0	1.8526370001910917


==> data/timeDomainTrajectories/processed/processed_maxi_delta_mlp_2d.dat <==
t	max_delta
0.0	0.0178677439689636
0.01	0.0179675390017386
0.02	0.0180655347010034
0.03	0.0181623141342217
0.04	0.0182573281911091
0.05	0.0183508020870066
0.06	0.018442910295819
0.07	0.0185336465978425
0.08	0.0186232487201045
0.09	0.0187114779146297
0.1	0.0187985732593016
0.11	0.0188845415039033
0.12	0.0189686735310088
0.13	0.0190524092548158
0.14	0.0191348063198111
0.15	0.0192163559991733
0.16	0.0192965973985927
0.17	0.0193760241147158
0.18	0.0194541800874716
0.19	0.0195318039569583
0.2	0.0196082057638975
0.21	0.0196838870040763
0.22	0.0197588757016562
0.23	0.0198324869224497
0.24	0.0199057066797849
0.25	0.0199783301893439
0.26	0.0200496778339076
0.27	0.0201207410208268
0.28	0.0201908441502565
0.29	0.0202602668113369
0.3	0.0203288128163718
0.31	0.0203970039050866
0.32	0.0204644096146735
0.33	0.0205310778460483
0.34	0.0205972958255777
0.35	0.0206631145888587
0.36	0.0207278715729881
0.37	0.0207923362908941
0.38	0.0208560876859005
0.39	0.0209194214392942
0.4	0.0209821578363662
0.41	0.0210443567931386
0.42	0.0211060793824644
0.43	0.0211671497224117
0.44	0.0212278700013834
0.45	0.02128806675799
0.46	0.0213480445109752
0.47	0.0214071552033539
0.48	0.0214659439424882
0.49	0.0215244813158066
0.5	0.0215821238364031
0.51	0.0216396590653971
0.52	0.0216969219761939
0.53	0.0217535101810475
0.54	0.0218102144133554
0.55	0.021865680638375
0.56	0.0219211784200272
0.5700000000000001	0.0219765480574767
0.58	0.0220311538582436
0.59	0.0220855530789665
0.6	0.0221395886160291
0.61	0.0221933426537133
0.62	0.0222466598008805
0.63	0.0222996239019677
0.64	0.0223523196369912
0.65	0.0224048326536594
0.66	0.0224567724129434
0.67	0.0225084643514956
0.68	0.0225599962026281
0.6900000000000001	0.0226112179721891
0.7000000000000001	0.0226619803330185
0.71	0.0227126114379838
0.72	0.0227627248924979
0.73	0.0228126503140932
0.74	0.022862717791789
0.75	0.0229123043100991
0.76	0.0229612642428185
0.77	0.0230104061681233
0.78	0.0230588702421405
0.79	0.0231074660372003
0.8	0.0231558117526631
0.81	0.0232037645249092
0.8200000000000001	0.0232516585841908
0.8300000000000001	0.0232991133246798
0.84	0.0233467022135973
0.85	0.0233938070030812
0.86	0.0234407634764732
0.87	0.0234874309159234
0.88	0.0235341457557829
0.89	0.0235805294687865
0.9	0.0236266806380247
0.91	0.0236726982582171
0.92	0.0237186824659632
0.93	0.0237642562583162
0.94	0.0238095195837264
0.95	0.0238550494565292
0.96	0.0239002310090081
0.97	0.0239451648221433
0.98	0.0239899516519903
0.99	0.0240346924117973
1.0	0.0240792497355408
1.01	0.0241237247972019
1.02	0.0241679804557219
1.03	0.0242121186844557
1.04	0.0242560033941332
1.05	0.0242999749215293
1.06	0.0243436584363174
1.07	0.0243873944376658
1.08	0.0244308082278217
1.09	0.0244742404086442
1.1	0.0245173163551877
1.11	0.0245606151308142
1.12	0.0246032852864603
1.13	0.0246463827058036
1.14	0.0246890560158263
1.15	0.0247318851539952
1.16	0.0247742574653941
1.17	0.0248167522226478
1.18	0.0248589949884372
1.19	0.0249013265333948
1.2	0.0249433723124714
1.21	0.0249852345456738
1.22	0.0250270153687484
1.23	0.0250690552396017
1.24	0.0251102639960894
1.25	0.0251519355411224
1.26	0.0251934567787808
1.27	0.0252346916290082
1.28	0.0252757418442892
1.29	0.0253167090553743
1.3	0.0253574563443934
1.31	0.0253983234909791
1.32	0.0254386964511796
1.33	0.0254793915336366
1.34	0.0255195559484437
1.35	0.0255597672390612
1.36	0.0255998875054919
1.37	0.0256397792486768
1.38	0.0256795421141455
1.39	0.0257188004382131
1.4	0.0257583694782053
1.41	0.0257976337975838
1.42	0.0258366930241267
1.43	0.0258756465853584
1.44	0.025914116862759
1.45	0.0259526796948028
1.46	0.0259909570200913
1.47	0.0260288089622109
1.48	0.0260670490776318
1.49	0.0261045836894961
1.5	0.026141749688735
1.51	0.0261788833183704
1.52	0.0262158437504331
1.53	0.0262527283413858
1.54	0.0262889189542938
1.55	0.026324989304242
1.56	0.0263607976067854
1.57	0.0263962018310615
1.58	0.026431536534627
1.59	0.0264664207685323
1.6	0.0265009501684871
1.61	0.0265349816976887
1.62	0.0265690873200017
1.63	0.0266024082791345
1.64	0.0266357546423443
1.65	0.0266682671799429
1.66	0.0267009937515225
1.67	0.0267325977858581
1.68	0.0267641266539548
1.69	0.0267951969735702
1.7	0.0268256635413788
1.71	0.0268556193354059
1.72	0.0268853955177845
1.73	0.0269143693449385
1.74	0.026942871519618
1.75	0.026971232520309
1.76	0.0269985905123837
1.77	0.0270257523004262
1.78	0.0270518547361413
1.79	0.0270779421096201
1.8	0.0271029128483109
1.81	0.0271273340355546
1.82	0.0271510572238209
1.83	0.0271741721081075
1.84	0.0271967681065063
1.85	0.0272184575222449
1.86	0.0272395676358425
1.87	0.0272597101929523
1.88	0.0272789734966338
1.89	0.027297684083255
1.9	0.0273156916529537
1.91	0.0273326070200283
1.92	0.0273485175630194
1.93	0.0273637488288978
1.94	0.0273783876983959
1.95	0.0273915671329258
1.96	0.0274038503631841
1.97	0.0274153235434972
1.98	0.0274255957549625
1.99	0.0274352295202235
2.0	0.0274435950397242


==> data/timeDomainTrajectories/processed/processed_maxi_delta_mlp_4d.dat <==
t	max_delta
0.0	0.0534074826086137
0.01	0.0538695176266507
0.02	0.0543057545003469
0.03	0.0547181558912015
0.04	0.0551074340398005
0.05	0.055475027502759
0.06	0.0558221388003234
0.07	0.0561498004920905
0.08	0.0564593461343916
0.09	0.0567521161694719
0.1	0.0570283232993726
0.11	0.0572896761802805
0.12	0.0575366968688628
0.13	0.0577709267958093
0.14	0.0579925385183006
0.15	0.0582029048053738
0.16	0.0584023915533078
0.17	0.0585923797968062
0.18	0.0587727047112625
0.19	0.0589446384076488
0.2	0.0591085039758729
0.21	0.059265581754849
0.22	0.0594159650688832
0.23	0.0595605867681026
0.24	0.0596994283022205
0.25	0.059833072984295
0.26	0.0599624654275836
0.27	0.0600874815075918
0.28	0.0602088343657449
0.29	0.0603272417809936
0.3	0.0604425910503265
0.31	0.0605548924035781
0.32	0.0606651133475208
0.33	0.0607735094962693
0.34	0.0608801009896662
0.35	0.0609847921240878
0.36	0.0610885631273536
0.37	0.0611912050291323
0.38	0.0612928692518122
0.39	0.061393829839099
0.4	0.0614938883424671
0.41	0.0615940401326795
0.42	0.0616936143018191
0.43	0.0617926578173959
0.44	0.0618918162265622
0.45	0.0619910224388147
0.46	0.0620902119900828
0.47	0.0621892033766684
0.48	0.0622885326135125
0.49	0.0623881418557326
0.5	0.0624877369473244
0.51	0.0625873835269723
0.52	0.0626873877323401
0.53	0.0627874614700507
0.54	0.0628881529529281
0.55	0.0629885816490578
0.56	0.063089180021739
0.5700000000000001	0.0631900247082479
0.58	0.0632911939840221
0.59	0.0633921715062733
0.6	0.063493396056121
0.61	0.0635945925391041
0.62	0.0636962024350107
0.63	0.0637971191004385
0.64	0.0638981444201738
0.65	0.0639991276082947
0.66	0.0641000381666565
0.67	0.0642004889813361
0.68	0.0643008091398356
0.6900000000000001	0.0644006133532097
0.7000000000000001	0.0645002324011392
0.71	0.0645990444110582
0.72	0.0646978596770309
0.73	0.0647955812355602
0.74	0.06489302005718
0.75	0.0651431474359618
0.76	0.0654581296768148
0.77	0.0657717284238226
0.78	0.0660830412984379
0.79	0.0663921198328172
0.8	0.0666992543603988
0.81	0.0670037800503797
0.8200000000000001	0.0673064620003405
0.8300000000000001	0.0676066341868655
0.84	0.0679043451918053
0.85	0.0682000005334608
0.86	0.0684930513234485
0.87	0.0687839016213234
0.88	0.069072479219356
0.89	0.0693583533222097
0.9	0.0696421648053962
0.91	0.0699233616802321
0.92	0.0702021064124336
0.93	0.0704785606363396
0.94	0.0707527659155824
0.95	0.0710242860851799
0.96	0.0712933996026849
0.97	0.0715606236934507
0.98	0.0718251626600805
0.99	0.0720874118967151
1.0	0.072347527489945
1.01	0.0726053069892966
1.02	0.0728606662241724
1.03	0.0731139969114953
1.04	0.0733649745425932
1.05	0.0736138706580491
1.06	0.0738609553665361
1.07	0.0741053064090639
1.08	0.0743482649860274
1.09	0.0747085237935167
1.1	0.0750757151690069
1.11	0.0754411523748168
1.12	0.0758047288618133
1.13	0.0761662180012219
1.14	0.0765257500366332
1.15	0.0768839321031444
1.16	0.0772404163975268
1.17	0.0775952117927765
1.18	0.0779483263491696
1.19	0.0783001249425012
1.2	0.0786507332197934
1.21	0.078999560766076
1.22	0.0793472084587421
1.23	0.0796936803169277
1.24	0.0800389793107947
1.25	0.0803831076888836
1.26	0.0807263053817455
1.27	0.0810683346947791
1.28	0.0814094339942592
1.29	0.0817494832555802
1.3	0.0820888385431148
1.31	0.0824271399337113
1.32	0.0827647420268624
1.33	0.0831016403698636
1.34	0.0834378298189866
1.35	0.0837735431505366
1.36	0.0841084163408485
1.37	0.0844425614615367
1.38	0.0847760898548701
1.39	0.0851093505657698
1.4	0.0854419766818026
1.41	0.0857740774405162
1.42	0.0861055227253637
1.43	0.0864367777124188
1.44	0.086767472584037
1.45	0.0870977136886621
1.46	0.0874279643450914
1.47	0.0877570182987053
1.48	0.088086410479925
1.49	0.0884149333922381
1.5	0.0887429286625596
1.51	0.0890710948959656
1.52	0.0893981035055058
1.53	0.0897251288046061
1.54	0.0900511987937162
1.55	0.0903774867111271
1.56	0.0907027810972846
1.57	0.091027896556314
1.58	0.0913524551235085
1.59	0.0916765552141833
1.6	0.0919998179313543
1.61	0.0923226983505216
1.62	0.0926449359376946
1.63	0.0929660313517803
1.64	0.0932866769732645
1.65	0.0936066111570945
1.66	0.0939260487646687
1.67	0.0942440122547112
1.68	0.0945614311461475
1.69	0.0948778041571822
1.7	0.095193225727995
1.71	0.095507313278357
1.72	0.0958203992782475
1.73	0.0961324583802907
1.74	0.096442869023507
1.75	0.0967524400139137
1.76	0.0970598342688613
1.77	0.097366098793407
1.78	0.097670849982357
1.79	0.0979739424563677
1.8	0.0983360160266968
1.81	0.0988722091142406
1.82	0.099412399438747
1.83	0.0999569476175195
1.84	0.1005060943907414
1.85	0.1010593645681969
1.86	0.1016168783248474
1.87	0.1021792321119796
1.88	0.1027459492631137
1.89	0.103318101836189
1.9	0.1038946154129578
1.91	0.1044766798838088
1.92	0.1050634579115974
1.93	0.1056555419996441
1.94	0.1062524510956031
1.95	0.1068553724044185
1.96	0.1074638235278613
1.97	0.1080779174410224
1.98	0.108697170399757
1.99	0.1093230053364289
2.0	0.1099541026936032


==> data/timeDomainTrajectories/processed/processed_maxi_delta_mlp_9_2d.dat <==
max_delta
0.0082262754440307
0.0083389450800772
0.0084493385454553
0.0085575620704705
0.0086638414052204
0.0087682825557566
0.0088706427634703
0.0089712734365265
0.0090701738833736
0.0091669861467464
0.0092623069323973
0.0093559045715303
0.0094477852024565
0.0095381966464784
0.0096272694316885
0.0097146603662388
0.009800266183688
0.0098849381085512
0.0099679816621787
0.0100500162753787
0.0101303519888731
0.0102094902984488
0.0102875784375571
0.010364527518458
0.0104400122522947
0.010514662319776
0.0105881557315516
0.0106604110113663
0.0107318254429811
0.0108022017783779
0.0108715822484397
0.0109401309650232
0.0110074174653205
0.0110740856966953
0.0111398268390665
0.0112045727187415
0.0112686144471336
0.0113318870721441
0.0113943271649654
0.0114559919883054
0.0115171786646133
0.0115773510634633
0.0116369278855772
0.0116962100861812
0.0117541885514933
0.0118117627037297
0.0118688794337658
0.0119250098939056
0.0119811760286698
0.0120367331697495
0.0120911570395281
0.0121454736177042
0.0121992794591041
0.0122526490131398
0.0123056577574716
0.0123579053316733
0.0124099460439286
0.0124612625655333
0.0125124112969032
0.0125631150296501
0.0126135742880262
0.0126636328377343
0.0127131352876359
0.0127627615286156
0.0128116425663735
0.0128603408857761
0.0129087043663735
0.0129568200262393
0.0130047755986852
0.0130526595081388
0.0131000840088608
0.0131472580444291
0.0131941528481254
0.0132410980374819
0.0132877084457807
0.0133340763132729
0.0133804136416222
0.0134264561253987
0.0134724168043354
0.0135185092043146
0.0135641131061177
0.0136100393204414
0.013655549193932
0.0137010965857882
0.0137464204982042
0.0137916179390553
0.0138371439009727
0.0138826192475274
0.0139276651573332
0.0139727375681517
0.0140179350630735
0.0140632374275286
0.0141083871702478
0.0141536033347322
0.014198985869432
0.0142438004864975
0.0142894588761346
0.0143346311078489
0.0143801331934332
0.0144254699996879
0.0144711002070374
0.0145166481523044
0.0145622151130095
0.0146082606903761
0.0146539335393969
0.0146998124154258
0.0147462377438736
0.0147921195124338
0.0148385135348285
0.0148849259478898
0.0149313397545407
0.0149779763902746
0.015024580452476
0.0150714925690849
0.0151186958321105
0.0151655780861241
0.0152130763969737
0.0152603395258095
0.0153079467096286
0.0153555234633264
0.0154032912883015
0.0154512331952709
0.0154992129014022
0.0155476900738913
0.0155959321784624
0.0156443986529999
0.0156933108666104
0.01574193669279
0.0157907355118918
0.0158396897453767
0.015888900893954
0.0159381126908082
0.0159870687198564
0.0160368237083192
0.0160861672384218
0.0161360344814929
0.0161854530725085
0.0162352391867262
0.0162852540510962
0.0163353604205129
0.0163849430408273
0.016435055405555
0.016484962677447
0.0165348834933174
0.0165851554903835
0.0166351624142242
0.0166848838313096
0.0167351335395424
0.0167850561653393
0.0168347501247378
0.0168847907272482
0.0169343221229969
0.0169840379490415
0.0170336779339761
0.0170831007780243
0.017132045731244
0.0171813246835066
0.0172300803482123
0.0172788857014971
0.0173274790037007
0.0173757174719539
0.0174236964880329
0.0174713919693547
0.0175187796246545
0.0175655966375836
0.0176125334992178
0.0176590883483853
0.017704997497467
0.0177504738524412
0.017795491658934
0.0178402633414886
0.0178846434595514
0.0179282479195179
0.0179712884428389
0.0180139765229749
0.0180561658012539
0.0180977096987851
0.0181382229272573
0.0181785112684289
0.0182177116637582
0.0182565106800369
0.0182945217262895
0.0183318347735645
0.0183679434704122
0.018403294862793
0.0184380973003821
0.0184718435986721
0.0185046223404743
0.0185362834102691
0.0185669149258453
0.0185970818430782
0.0186256797205288
0.0186533919831854
0.0186795905037024
0.0187049582092602
0.0187288664798497
0.0187518785461675
0.0187734845160925
0.0187935318893008
0.0188125831884364
0.0188298894046534


==> data/timeDomainTrajectories/processed/processed_maxi_delta_symbolic_2d.dat <==
t	max_delta
0.0	0.0829105377197265
0.01	0.0840420295489188
0.02	0.0851487742563623
0.03	0.0862304012352044
0.04	0.087287315049477
0.05	0.0883192044727183
0.06	0.0893271976531493
0.07	0.0903096790456574
0.08	0.0912673632144283
0.09	0.092200667062579
0.1	0.0931092932261901
0.11	0.0939933080596895
0.12	0.0948529561199675
0.13	0.0956877699725893
0.14	0.0964982973781607
0.15	0.0972847911912815
0.16	0.0980474461687344
0.17	0.0987852657910464
0.18	0.0994991649049765
0.19	0.1001891668948855
0.2	0.1008549394293638
0.21	0.1014971032134879
0.22	0.1021154478528403
0.23	0.1027101228782603
0.24	0.10328104141947
0.25	0.1038287139478888
0.26	0.1043534145206142
0.27	0.1048539887777848
0.28	0.1053316684681886
0.29	0.1057862563438076
0.3	0.1062176754262351
0.31	0.1066259706180383
0.32	0.1070117843400153
0.33	0.1073746876559238
0.34	0.1077148485828409
0.35	0.1080327949935218
0.36	0.1083286987900902
0.37	0.1086018989739996
0.38	0.1088525705350216
0.39	0.1090813667823118
0.4	0.1092881080011611
0.41	0.1094728541075917
0.42	0.1096360238023252
0.43	0.1097776796220089
0.44	0.1098974084993082
0.45	0.1099958714378606
0.46	0.1100737305842785
0.47	0.1101295034165497
0.48	0.1101642118791947
0.49	0.1101780457689316
0.5	0.110170957645302
0.51	0.1101433774415567
0.52	0.1100949017125221
0.53	0.1100257241168995
0.54	0.1099362777602181
0.55	0.1098267583284995
0.56	0.1096966472463212
0.5700000000000001	0.109547572952191
0.58	0.1093779460793129
0.59	0.1091882046750358
0.6	0.1089786684729017
0.61	0.1087498964943505
0.62	0.1085013757203752
0.63	0.1082339052511498
0.64	0.1079469737202432
0.65	0.1076409051939426
0.66	0.1073160243889566
0.67	0.1069728951605166
0.68	0.1066102939397497
0.6900000000000001	0.10622914361611
0.7000000000000001	0.1058295332810166
0.71	0.1054113142501786
0.72	0.1049750538033256
0.73	0.1045209623487002
0.74	0.1040484163010053
0.75	0.1035582231562295
0.76	0.1030503564974572
0.77	0.1025251480657063
0.78	0.101981976435683
0.79	0.101421770389007
0.8	0.1008437904971699
0.81	0.1002488475708687
0.8200000000000001	0.0996369182124867
0.8300000000000001	0.0990080986533541
0.84	0.0983623663142443
0.85	0.0976999374123219
0.86	0.0970210285216393
0.87	0.0963256181336358
0.88	0.0956146387291105
0.89	0.0948867581064818
0.9	0.0941427901045774
0.91	0.0933827145088275
0.92	0.0926068698744104
0.93	0.0918152368262483
0.94	0.0910079153127914
0.95	0.0901851247205063
0.96	0.0893469654374139
0.97	0.0884932996259153
0.98	0.0876250625070929
0.99	0.0867410436920097
1.0	0.0858419402796693
1.01	0.084927972653342
1.02	0.0839992420905486
1.03	0.0834337148307411
1.04	0.0829966377184232
1.05	0.0825545868278205
1.06	0.0821077882632412
1.07	0.0816563773476695
1.08	0.0812010722044838
1.09	0.0807404264551224
1.1	0.0802750549210081
1.11	0.0798051018801334
1.12	0.0793304481827033
1.13	0.078850784103526
1.14	0.0783659647850201
1.15	0.0778761218752934
1.16	0.0773806491540594
1.17	0.0768791988439374
1.18	0.0763719859590529
1.19	0.0758587572713558
1.2	0.0753382737184997
1.21	0.0748103983992412
1.22	0.0742752872953469
1.23	0.0737323144793146
1.24	0.0731810450630402
1.25	0.0726210886190095
1.26	0.0720521145173849
1.27	0.0714739902361347
1.28	0.0708869928209758
1.29	0.0702887135040581
1.3	0.069680018129717
1.31	0.0690605767974757
1.32	0.0684297806642726
1.33	0.0677872370737387
1.34	0.0671325809740094
1.35	0.0664656497420504
1.36	0.0657860002262934
1.37	0.0650929192700897
1.38	0.0643867021007453
1.39	0.0636671150340804
1.4	0.0629326261205807
1.41	0.0621833492791206
1.42	0.0614191038381969
1.43	0.06063946740947
1.44	0.0598440757089154
1.45	0.0590326225583288
1.46	0.0582045214415244
1.47	0.0573595950288959
1.48	0.0564973667109047
1.49	0.0556174227785113
1.5	0.0547204725048694
1.51	0.0538040165729486
1.52	0.0528687945124306
1.53	0.0519145444040818
1.54	0.0509404505008979
1.55	0.0499464518816884
1.56	0.0489320810446816
1.57	0.0478969126302849
1.58	0.0468402935062146
1.59	0.0457629976452769
1.6	0.0446628617804449
1.61	0.0435401778500558
1.62	0.0423945965922543
1.63	0.0412255757018417
1.64	0.0400329960811549
1.65	0.0388161464424666
1.66	0.0375744927517825
1.67	0.036307769304861
1.68	0.0350156949971404
1.69	0.0336974700352932
1.7	0.0323536656954113
1.71	0.0309819327887739
1.72	0.0295829681521244
1.73	0.0281562149041432
1.74	0.0267009456077458
1.75	0.0252169033037421
1.76	0.0239905604885928
1.77	0.0260458657797129
1.78	0.0281221383745153
1.79	0.0302185724014882
1.8	0.0323367462703414
1.81	0.0344770465720503
1.82	0.0366392641262767
1.83	0.038823786075181
1.84	0.0410313574656981
1.85	0.0432618891574425
1.86	0.0455160075442111
1.87	0.0477943392989299
1.88	0.0500967961185394
1.89	0.0524241243502776
1.9	0.0547757590382693
1.91	0.0571538775075595
1.92	0.0595580347517388
1.93	0.0619886204795738
1.94	0.0644467399032275
1.95	0.0669317103405238
1.96	0.0694447567001093
1.97	0.0719863888741052
1.98	0.0745568785721249
1.99	0.077157093782999
2.0	0.0797871874691258


==> data/timeDomainTrajectories/processed/processed_maxi_omega_kann_10_10_10_4d.dat <==
t	max_omega
0.0	0.0666038778182811
0.01	0.0664169946778744
0.02	0.0664160186976888
0.03	0.0665795333417954
0.04	0.0668835650700923
0.05	0.0673041130153369
0.06	0.0678158265894443
0.07	0.0683939511652399
0.08	0.0690132593838299
0.09	0.0696491167417932
0.1	0.0702791536767719
0.11	0.0708804617558175
0.12	0.0743429899324803
0.13	0.0780713434322648
0.14	0.0814111451362588
0.15	0.084325115562421
0.16	0.086793236239652
0.17	0.0886909292933111
0.18	0.0899830135215868
0.19	0.0906494338290931
0.2	0.0906847866015253
0.21	0.0901004663065555
0.22	0.0889226382954986
0.23	0.0871904507594221
0.24	0.0849557975306275
0.25	0.0822785481802722
0.26	0.0792283370076321
0.27	0.0758802723873398
0.28	0.0723149357362279
0.29	0.0686149244162694
0.3	0.0648649713317208
0.31	0.0628629297233179
0.32	0.0618276080567781
0.33	0.0608320471330703
0.34	0.0598908882130594
0.35	0.0590170411454475
0.36	0.0582210282356493
0.37	0.0575121751446279
0.38	0.0568965866479208
0.39	0.0563789338607892
0.4	0.0559591757979415
0.41	0.0556353607296727
0.42	0.0554028512593178
0.43	0.0552539070285736
0.44	0.0551781018973484
0.45	0.0551650061230368
0.46	0.0552009675864024
0.47	0.0552730456564529
0.48	0.0553675210165325
0.49	0.0562429027299893
0.5	0.0590385490986956
0.51	0.0618022437079037
0.52	0.0644640333801795
0.53	0.0669564611066307
0.54	0.0692168311527654
0.55	0.0711895337807143
0.56	0.0728249726268933
0.5700000000000001	0.0740827237263374
0.58	0.0749309396090498
0.59	0.0753487932487097
0.6	0.0753267762184027
0.61	0.0748678313102064
0.62	0.0739864585943022
0.63	0.0727080599078239
0.64	0.0710679853104536
0.65	0.0691084337748951
0.66	0.0668788705518582
0.67	0.0644326894424226
0.68	0.0618288818605622
0.6900000000000001	0.0591269705708105
0.7000000000000001	0.0563890362509442
0.71	0.0536769756482482
0.72	0.0510518465404748
0.73	0.0485707086099286
0.74	0.0462888885366764
0.75	0.0442562250359853
0.76	0.0425162345233541
0.77	0.0411057536167036
0.78	0.0401346767309149
0.79	0.0396043500174977
0.8	0.039129598829012
0.81	0.0391851547064621
0.8200000000000001	0.0396516923490258
0.8300000000000001	0.0404659618730681
0.84	0.0415955730888082
0.85	0.0430018145583623
0.86	0.0446388788588785
0.87	0.0464580350301199
0.88	0.0484063164248938
0.89	0.0504290248112846
0.9	0.0524716387425338
0.91	0.0544801706595531
0.92	0.0564019418657167
0.93	0.0581879072224183
0.94	0.0597916419845196
0.95	0.0611726797748686
0.96	0.0622952013652353
0.97	0.0631296427857918
0.98	0.0636540677147731
0.99	0.0638533931126283
1.0	0.0637209385089043
1.01	0.0632590817573122
1.02	0.0624789015118329
1.03	0.061399581284244
1.04	0.060047694292356
1.05	0.0584551166412937
1.06	0.0566584924858205
1.07	0.0546986945208248
1.08	0.0526188014194145
1.09	0.0504643346993654
1.1	0.0482815302889265
1.11	0.0461163253471372
1.12	0.0440141795479443
1.13	0.0420185850609088
1.14	0.0401702319945891
1.15	0.0385064113046367
1.16	0.0370602418093624
1.17	0.0358590008973513
1.18	0.0349241840079804
1.19	0.0342706106279277
1.2	0.033905411076071
1.21	0.03382707289071
1.22	0.0340263349584545
1.23	0.0344854127272409
1.24	0.0351803230585887
1.25	0.0360808541996463
1.26	0.0371532778688886
1.27	0.0383595148967453
1.28	0.0396602943212038
1.29	0.0410150640281465
1.3	0.042382408029043
1.31	0.0437232353524997
1.32	0.0449980084921337
1.33	0.0461723769305172
1.34	0.0472120205261092
1.35	0.0480883415891673
1.36	0.0487768857234681
1.37	0.0492574014780537
1.38	0.0495147940673257
1.39	0.0495394532410438
1.4	0.0493279983855139
1.41	0.0488825931128572
1.42	0.0482119588887911
1.43	0.0473310470541642
1.44	0.0462594292956729
1.45	0.045020821033096
1.46	0.0436424258104739
1.47	0.0421542498839815
1.48	0.0405875227391444
1.49	0.0389749653510599
1.5	0.0373503729902185
1.51	0.0357468867900475
1.52	0.0341963381336229
1.53	0.0327302320511067
1.54	0.0313769459011802
1.55	0.0301628916974096
1.56	0.0291100127476649
1.57	0.028237482420107
1.58	0.0275587239436709
1.59	0.0270825727304724
1.6	0.0268124121707994
1.61	0.0267451306131889
1.62	0.0268718663519068
1.63	0.0271780673066278
1.64	0.0276434016462809
1.65	0.0282446784445529
1.66	0.0289549834396242
1.67	0.0297457950253201
1.68	0.0305882955787337
1.69	0.0314523880224924
1.7	0.0323097357217604
1.71	0.0331325405369208
1.72	0.0338956588392728
1.73	0.0345767803509636
1.74	0.0351554148874858
1.75	0.0356151573548583
1.76	0.0359428533045009
1.77	0.0361288969755802
1.78	0.0361667246817167
1.79	0.0360537685407923
1.8	0.035791128594921
1.81	0.0353826787787501
1.82	0.0348362292323249
1.83	0.0341614103509251
1.84	0.0333722059964232
1.85	0.0324832580224954
1.86	0.0315112371938682
1.87	0.0304738597213281
1.88	0.0293894998424082
1.89	0.0282776070640113
1.9	0.0271575736834986
1.91	0.0260485261824627
1.92	0.0249697425290963
1.93	0.0239397878472538
1.94	0.0229765144074303
1.95	0.0220965252180376
1.96	0.0222518513083668
1.97	0.0224774294545941
1.98	0.0226855971163001
1.99	0.0228676442733322
2.0	0.0230153972282901


==> data/timeDomainTrajectories/processed/processed_maxi_omega_kann_10_10_5_4d.dat <==
t	max_omega
0.0	0.0153036377552999
0.01	0.0152423624245753
0.02	0.0151680555174245
0.03	0.0150829113941665
0.04	0.0149884916562501
0.05	0.0148868422301182
0.06	0.0147791848952258
0.07	0.0146666728024713
0.08	0.0145513542632964
0.09	0.0144340298304511
0.1	0.0144031501920703
0.11	0.0144253119264795
0.12	0.0144494089558141
0.13	0.0144745929079684
0.14	0.0144997654374807
0.15	0.0145246520593879
0.16	0.0145487231578302
0.17	0.0145707833280626
0.18	0.0145911797965092
0.19	0.0146090529786281
0.2	0.0146240086968464
0.21	0.0146359996385523
0.22	0.0146445493505518
0.23	0.0146502430343994
0.24	0.0146524638536539
0.25	0.0146505829792328
0.26	0.0146461068543567
0.27	0.0146378503218195
0.28	0.0146260471519269
0.29	0.0146117548875287
0.3	0.0145935768658632
0.31	0.0145733248131894
0.32	0.0145497014089711
0.33	0.0145244406808358
0.34	0.0144967033720123
0.35	0.0144668925575069
0.36	0.0144354021949778
0.37	0.014402855729287
0.38	0.0143689134707032
0.39	0.0143334641314176
0.4	0.0142979979142704
0.41	0.0142616122978406
0.42	0.0142245288283801
0.43	0.0141877356420201
0.44	0.0141506630790712
0.45	0.0141132700139399
0.46	0.0140762823360394
0.47	0.0140392857953726
0.48	0.0140021566663489
0.49	0.0139656281437958
0.5	0.0139297110342586
0.51	0.0138934852835619
0.52	0.0138583187022073
0.53	0.0138230689882
0.54	0.013788196601453
0.55	0.0137539767781266
0.56	0.0137205890432314
0.5700000000000001	0.0136864186562964
0.58	0.0136534808228243
0.59	0.0136206556960648
0.6	0.0135883674942214
0.61	0.0135557534268916
0.62	0.0135240610451188
0.63	0.0135455257832332
0.64	0.0135761343214813
0.65	0.0136042752432429
0.66	0.0136305707252293
0.67	0.0136540385101298
0.68	0.0136764725680602
0.6900000000000001	0.0136965123858383
0.7000000000000001	0.0137146795084973
0.71	0.0137307548815455
0.72	0.0137455669345401
0.73	0.013758279448136
0.74	0.0137696399270645
0.75	0.0137792676550098
0.76	0.0137875609089717
0.77	0.0137944451901453
0.78	0.0137995221622325
0.79	0.0138037385056339
0.8	0.0138064652114351
0.81	0.0138080907317906
0.8200000000000001	0.0138085610837901
0.8300000000000001	0.0138077062077225
0.84	0.0138058067535508
0.85	0.0138034450352417
0.86	0.0137998062328115
0.87	0.0137954201392931
0.88	0.0137899557210734
0.89	0.0137838603191943
0.9	0.0137772870406543
0.91	0.0137693191383171
0.92	0.013760920634792
0.93	0.0137518964558545
0.94	0.0137425612990219
0.95	0.0137323984671252
0.96	0.0137220267592226
0.97	0.0137109652754759
0.98	0.0136992428630483
0.99	0.0136873679497808
1.0	0.0136752556887188
1.01	0.0136626749576154
1.02	0.0136499337529666
1.03	0.0136368956538412
1.04	0.013623695017938
1.05	0.0136102601030674
1.06	0.0135968197912039
1.07	0.0135834860950962
1.08	0.0135695090806405
1.09	0.0135564358826367
1.1	0.0135426866255393
1.11	0.0135293062151634
1.12	0.0135158515617381
1.13	0.0135029247285612
1.14	0.013489937815586
1.15	0.0134769605129906
1.16	0.0134649584695392
1.17	0.0134522765939103
1.18	0.0134404504545351
1.19	0.0134293186459202
1.2	0.0134181552243125
1.21	0.0134073385889504
1.22	0.013397531984164
1.23	0.0133877461652625
1.24	0.01337887089986
1.25	0.0133698006610695
1.26	0.0133615472981453
1.27	0.0133540064349346
1.28	0.013347075007677
1.29	0.0133409566897967
1.3	0.0133351485642081
1.31	0.0133298417840129
1.32	0.0133255639228535
1.33	0.0133212569469171
1.34	0.0133182032312956
1.35	0.0133156967875467
1.36	0.0133132784581987
1.37	0.0133121514834652
1.38	0.0133115083218198
1.39	0.0133116598510647
1.4	0.0133121205267425
1.41	0.013313433732417
1.42	0.0133155698632876
1.43	0.0133179561179035
1.44	0.0133211231627668
1.45	0.0133252370917865
1.46	0.0133296822298566
1.47	0.0133352217825356
1.48	0.0133411889297931
1.49	0.0133477741173639
1.5	0.0133551235000844
1.51	0.0133632569495746
1.52	0.0133717699955603
1.53	0.013381674084306
1.54	0.0133919395048179
1.55	0.0134030493290824
1.56	0.0134153228701263
1.57	0.0134287070882954
1.58	0.0134426946076908
1.59	0.0134577541965284
1.6	0.01347454842558
1.61	0.0134916612110138
1.62	0.0135106045749957
1.63	0.0135312290590009
1.64	0.0135530946021209
1.65	0.0135762602902065
1.66	0.0136014705957826
1.67	0.0136287248053427
1.68	0.0136572919128363
1.69	0.0136886312219246
1.7	0.0137213780801575
1.71	0.0137568796358077
1.72	0.0137942997824001
1.73	0.0138345008877169
1.74	0.0138769368787336
1.75	0.0139218883933732
1.76	0.0139692408622667
1.77	0.0140191326886446
1.78	0.0140711207634638
1.79	0.0141261175953088
1.8	0.0141833216514045
1.81	0.0142425568206737
1.82	0.01430380300844
1.83	0.0143672408217231
1.84	0.0144321190633312
1.85	0.0144987812726565
1.86	0.0145664081826569
1.87	0.0146348356290803
1.88	0.0147036604835219
1.89	0.0147720022228272
1.9	0.0148403506521825
1.91	0.0149071684262263
1.92	0.0149728249419908
1.93	0.0150351557797752
1.94	0.0150949165155749
1.95	0.0151501202677826
1.96	0.0152005080340244
1.97	0.0152448962700328
1.98	0.0152818622993695
1.99	0.0153110556584884
2.0	0.015330426461431


==> data/timeDomainTrajectories/processed/processed_maxi_omega_kann_10_5_4d.dat <==
t	max_omega
0.0	0.1720471151095963
0.01	0.171592108629908
0.02	0.1711629410252924
0.03	0.1707519937269974
0.04	0.1703537011030733
0.05	0.1699619144070524
0.06	0.1695723012474911
0.07	0.1691807802314054
0.08	0.1687829676961596
0.09	0.1683765653186072
0.1	0.167958727335798
0.11	0.1675273819492799
0.12	0.1670810480480465
0.13	0.1666182398298378
0.14	0.1661383000756506
0.15	0.1656405685147359
0.16	0.1651247361769726
0.17	0.1645907264913891
0.18	0.1640388154718297
0.19	0.1634695152795449
0.2	0.1628832128241787
0.21	0.1622807666012159
0.22	0.1616627320007603
0.23	0.1610304338402459
0.24	0.1603842980027764
0.25	0.1597258778298327
0.26	0.1590560062841266
0.27	0.1583759280962872
0.28	0.1576867043952541
0.29	0.1569892718805681
0.3	0.1562850985471697
0.31	0.1555749319528069
0.32	0.1548596337747647
0.33	0.1541405969741134
0.34	0.1534187921042336
0.35	0.1526950057129751
0.36	0.1519697211594026
0.37	0.1512442516816844
0.38	0.1505188919453903
0.39	0.1497947657978237
0.4	0.1490720382620612
0.41	0.1483512864375452
0.42	0.1476333206799089
0.43	0.1469182313738654
0.44	0.1462066411443739
0.45	0.1454986901603072
0.46	0.1447947520043087
0.47	0.1440952548990883
0.48	0.1434000260682533
0.49	0.1427096030708258
0.5	0.142023923078606
0.51	0.1413430971984123
0.52	0.1406673507748638
0.53	0.1399963679383074
0.54	0.1393305433242803
0.55	0.1386699092118247
0.56	0.138014135689606
0.5700000000000001	0.1373632462476236
0.58	0.1367173191379777
0.59	0.1360761896167067
0.6	0.1354397480215473
0.61	0.1348081782201139
0.62	0.1341807357483132
0.63	0.1335581621373623
0.64	0.1329397044821971
0.65	0.1323255293088581
0.66	0.1317154114384795
0.67	0.1311094194762109
0.68	0.1305072303933062
0.6900000000000001	0.1299086958918106
0.7000000000000001	0.1293138427218433
0.71	0.1287225145350344
0.72	0.1281345211219537
0.73	0.1275499961143311
0.74	0.1269687413721109
0.75	0.1263907336610803
0.76	0.1258158564701154
0.77	0.1252439894562952
0.78	0.1246752471578704
0.79	0.1241096216684987
0.8	0.1235470414083471
0.81	0.1229875205734456
0.8200000000000001	0.1224311293961649
0.8300000000000001	0.1218780239902352
0.84	0.1213277907423481
0.85	0.1207812344941951
0.86	0.1202379943993723
0.87	0.1196983322801875
0.88	0.1191621491584725
0.89	0.1186299088988723
0.9	0.1181015357272026
0.91	0.1175773083452267
0.92	0.1170569361033417
0.93	0.1165413471846033
0.94	0.1160303342659371
0.95	0.1155239254701803
0.96	0.1150224738605242
0.97	0.1145261508073875
0.98	0.1140352440360376
0.99	0.1135496808548642
1.0	0.1130697732584767
1.01	0.112595770937904
1.02	0.1121280401395661
1.03	0.1116663186522513
1.04	0.111211354971062
1.05	0.1107628220450868
1.06	0.1103215228689169
1.07	0.109887006333641
1.08	0.1094597428028575
1.09	0.109039753249864
1.1	0.1086273543597372
1.11	0.1082228307478056
1.12	0.1078262859920575
1.13	0.1074374340163745
1.14	0.1070569995987859
1.15	0.106684453850529
1.16	0.1063206367541496
1.17	0.1059651345598152
1.18	0.1056184255945422
1.19	0.1052802411764776
1.2	0.1049504895289073
1.21	0.1046300008803304
1.22	0.104317874950408
1.23	0.1040144907444562
1.24	0.1037200470169343
1.25	0.1034340553673007
1.26	0.1031572475971168
1.27	0.1028886849248671
1.28	0.1026292150954479
1.29	0.1023778365369273
1.3	0.102135244877001
1.31	0.1019010017624571
1.32	0.1016752634339662
1.33	0.1014577670144438
1.34	0.1012487244248948
1.35	0.1010474825966221
1.36	0.1008544898013015
1.37	0.1006692989138857
1.38	0.1004921469718559
1.39	0.1003227035138492
1.4	0.1001608454762065
1.41	0.1000065380198501
1.42	0.0998597153571597
1.43	0.0997202211834951
1.44	0.0995883444626201
1.45	0.0994629720614849
1.46	0.0993449871117736
1.47	0.0992339604048295
1.48	0.0991296405398571
1.49	0.0990315367235829
1.5	0.0989402897092598
1.51	0.0988555260616299
1.52	0.0987767224564474
1.53	0.0987040401776813
1.54	0.098637133042683
1.55	0.0985761598086632
1.56	0.0985207122520549
1.57	0.0984710076434521
1.58	0.0984261896098542
1.59	0.0983868315578109
1.6	0.0983521054808601
1.61	0.0983218681501596
1.62	0.0982966313402293
1.63	0.0982753564851587
1.64	0.0982584274883301
1.65	0.0982455794292829
1.66	0.0982364639026869
1.67	0.0982305758262004
1.68	0.0982284827342414
1.69	0.0982296340496137
1.7	0.0982338810260678
1.71	0.0982407615166836
1.72	0.0982507963990132
1.73	0.0982635077447621
1.74	0.0982790281693175
1.75	0.0982971173792291
1.76	0.0983177277228519
1.77	0.0983410209224018
1.78	0.0983670819371313
1.79	0.0983961604548658
1.8	0.0984282823063279
1.81	0.0984636816219315
1.82	0.0985022793139226
1.83	0.0985447708835898
1.84	0.0985913449435092
1.85	0.0986424133962111
1.86	0.0986985816532891
1.87	0.0987604994380889
1.88	0.0988283983277719
1.89	0.0989034341113115
1.9	0.098985689576083
1.91	0.0990769758699184
1.92	0.0991773605442001
1.93	0.099288460723594
1.94	0.0994109546246997
1.95	0.099546533620193
1.96	0.0996960098028393
1.97	0.0998608210137181
1.98	0.1000427477305617
1.99	0.1002436001530205
2.0	0.1004642197862162


==> data/timeDomainTrajectories/processed/processed_maxi_omega_kann_8_2d.dat <==
t	max_omega
0.0	0.0023678183555603
0.01	0.0023820427309687
0.02	0.0023939462294056
0.03	0.0024041825141001
0.04	0.002413293595326
0.05	0.0024216110484377
0.06	0.002429672528789
0.07	0.0024377055204739
0.08	0.0024460060955
0.09	0.0024547638917394
0.1	0.0024640865169558
0.11	0.0024742614481031
0.12	0.0024850697167646
0.13	0.002496798855081
0.14	0.0025092961893015
0.15	0.0025228168592221
0.16	0.0025369189693039
0.17	0.0025518241830303
0.18	0.0025674711759945
0.19	0.0025835473512967
0.2	0.0026002585927416
0.21	0.0026173593575673
0.22	0.0026346021377308
0.23	0.0026521613553558
0.24	0.0026698136874082
0.25	0.0026874838966624
0.26	0.0027050577869038
0.27	0.0027224192911768
0.28	0.0027394509725842
0.29	0.0027562733575763
0.3	0.0027726880205141
0.31	0.0027886813784399
0.32	0.0028042496608853
0.33	0.0028194473922048
0.34	0.0028343223203456
0.35	0.0028488850396147
0.36	0.0028631426085775
0.37	0.0028769659241144
0.38	0.0028904043242142
0.39	0.0029032671980725
0.4	0.0029156609485569
0.41	0.0029274552898213
0.42	0.0029388917584719
0.43	0.0029499618421816
0.44	0.002960649142312
0.45	0.0029711152839659
0.46	0.0029812818070984
0.47	0.0029914508392078
0.48	0.0030014408919266
0.49	0.0030113363978998
0.5	0.0030209967989944
0.51	0.003030578930327
0.52	0.0030400602167915
0.53	0.0030494175206792
0.54	0.0030585819869749
0.55	0.0030676869130646
0.56	0.0030766806520573
0.5700000000000001	0.0030854188144722
0.58	0.0030939950325078
0.59	0.0031023237606832
0.6	0.0031104383322149
0.61	0.0031183717828823
0.62	0.0031260972768467
0.63	0.0031335877075132
0.64	0.0031408157789597
0.65	0.0031478732449634
0.66	0.0031546729089745
0.67	0.0031613697788706
0.68	0.0031678648156225
0.6900000000000001	0.0031741894745208
0.7000000000000001	0.0031803659580529
0.71	0.003186349709741
0.72	0.0031921725434845
0.73	0.0031978459104066
0.74	0.0032034033573058
0.75	0.0032086967013577
0.76	0.0032138382650962
0.77	0.0032188009934472
0.78	0.0032236772828432
0.79	0.0032282617537949
0.8	0.003232825913578
0.81	0.0032371648594389
0.8200000000000001	0.0032412528935992
0.8300000000000001	0.0032453031069582
0.84	0.0032488733377988
0.85	0.0032519390835171
0.86	0.003254655109914
0.87	0.0032568786416544
0.88	0.0032587058314345
0.89	0.0032601141592236
0.9	0.0032612007316497
0.91	0.0032620034649446
0.92	0.0032625014318819
0.93	0.0032627339224083
0.94	0.0032628004636831
0.95	0.003262543443315
0.96	0.0032622634426933
0.97	0.0032617296596309
0.98	0.0032609848809664
0.99	0.0032601918458315
1.0	0.003259216035173
1.01	0.0032581621687863
1.02	0.0032570761572141
1.03	0.0032559451208213
1.04	0.0032546378151089
1.05	0.003253381486496
1.06	0.0032521062394766
1.07	0.0032508026823613
1.08	0.0032494155857401
1.09	0.0032482512123716
1.1	0.0032470049024891
1.11	0.0032457903884534
1.12	0.0032446031506057
1.13	0.0032433800823293
1.14	0.0032422975099324
1.15	0.0032411751587045
1.16	0.0032401318180267
1.17	0.0032390489131917
1.18	0.0032381665650826
1.19	0.0032372491379841
1.2	0.0032363601124091
1.21	0.0032355039331907
1.22	0.0032346956954391
1.23	0.0032338457328979
1.24	0.0032327837625139
1.25	0.003231519462621
1.26	0.0032300636686684
1.27	0.0032283091731858
1.28	0.0032263883624986
1.29	0.0032241963880075
1.3	0.0032216891974439
1.31	0.0032190027517809
1.32	0.003216095406058
1.33	0.003212807527997
1.34	0.0032093383289674
1.35	0.0032057690365734
1.36	0.0032017052736192
1.37	0.0031976479702149
1.38	0.0031932648339501
1.39	0.0031886420519015
1.4	0.0031836882482503
1.41	0.0031787305343898
1.42	0.0031734118262536
1.43	0.0031679723772697
1.44	0.0031622960969355
1.45	0.0031564469527202
1.46	0.0031504603821611
1.47	0.0031443134923475
1.48	0.0031379250613182
1.49	0.0031315727715928
1.5	0.0031249991411354
1.51	0.0031183055932819
1.52	0.0031115948287457
1.53	0.003105941371204
1.54	0.0031120831714495
1.55	0.0031181358173398
1.56	0.0031243107643143
1.57	0.0031305797869641
1.58	0.0031369133943126
1.59	0.0031431914199594
1.6	0.0031497096590815
1.61	0.0031564944089267
1.62	0.0031636897810186
1.63	0.003171230020189
1.64	0.0031787501096053
1.65	0.0031863307817892
1.66	0.0031939322738574
1.67	0.0032015731412135
1.68	0.0032092706530492
1.69	0.0032171003975272
1.7	0.0032249578641291
1.71	0.0032330948867764
1.72	0.0032415235990911
1.73	0.0032501356457831
1.74	0.0032586723828166
1.75	0.0032672613220925
1.76	0.0032754920807367
1.77	0.0032832509086835
1.78	0.003290214346323
1.79	0.0032962662733991
1.8	0.0033013787024908
1.81	0.0033056415851077
1.82	0.0033086965716847
1.83	0.0033108098996522
1.84	0.0033117995146393
1.85	0.0033116013197539
1.86	0.0033102989834047
1.87	0.0033078259219219
1.88	0.0033043527359379
1.89	0.003299869984409
1.9	0.0032944264937728
1.91	0.0032880397331507
1.92	0.0032807858284849
1.93	0.0032728589201577
1.94	0.0032646307464115
1.95	0.0032558459873465
1.96	0.0032471421903506
1.97	0.0032386192658979
1.98	0.0032306739601329
1.99	0.0032240594673594
2.0	0.0032203026706811


==> data/timeDomainTrajectories/processed/processed_maxi_omega_kann_9_2d.dat <==
t	max_omega
0.0	0.6312926918268204
0.01	0.6301966798420443
0.02	0.629092317443196
0.03	0.6279798074673827
0.04	0.6268596963560543
0.05	0.6257320302977717
0.06	0.62459672395954
0.07	0.623454527693098
0.08	0.6223053521476936
0.09	0.6211495544794564
0.1	0.6199871924444355
0.11	0.6188186581356866
0.12	0.6176438822740773
0.13	0.6164635062803364
0.14	0.6152773941095095
0.15	0.6140859567166707
0.16	0.6128892001150693
0.17	0.6116873966708924
0.18	0.6104808134387573
0.19	0.609269713678946
0.2	0.608054014883671
0.21	0.606834185609091
0.22	0.6056102278594954
0.23	0.6043822146862304
0.24	0.6031508120044123
0.25	0.6019157589502299
0.26	0.6006772832205552
0.27	0.5994356093001627
0.28	0.5981911373412039
0.29	0.5969436982989287
0.3	0.5956934780193763
0.31	0.5944408823639508
0.32	0.5931858374244818
0.33	0.5919288326167964
0.34	0.5906696097472397
0.35	0.5894083841095137
0.36	0.5881456660099069
0.37	0.5868813369471854
0.38	0.5856153052844053
0.39	0.5843481321184057
0.4	0.5830798392076351
0.41	0.5818104159588029
0.42	0.5805401174955892
0.43	0.5792690766446659
0.44	0.5779974830995964
0.45	0.5767252854265783
0.46	0.5754527275327421
0.47	0.5741801102740689
0.48	0.5729070762225152
0.49	0.5716341591415453
0.5	0.5703611749170906
0.51	0.5690886820243122
0.52	0.5678163423011657
0.53	0.5665444110878137
0.54	0.5652731114011477
0.55	0.564002395539502
0.56	0.5627324815606775
0.5700000000000001	0.5614632872103127
0.58	0.5601950853991544
0.59	0.5589279976080029
0.6	0.557661874737975
0.61	0.5563972210073891
0.62	0.5551335548489241
0.63	0.5538715845040443
0.64	0.5526110027054603
0.65	0.5513519769222328
0.66	0.5500943743328247
0.67	0.5488388347965278
0.68	0.5475849529507983
0.6900000000000001	0.5463329173652196
0.7000000000000001	0.5450827357073509
0.71	0.543834562594506
0.72	0.5425885804378268
0.73	0.5413448802811128
0.74	0.5401031339224809
0.75	0.5388637562682758
0.76	0.5376267132683568
0.77	0.5363920881870794
0.78	0.5351599326185404
0.79	0.5339302665134324
0.8	0.5327031080055562
0.81	0.5314783840335802
0.8200000000000001	0.5302565562191665
0.8300000000000001	0.5290375182059701
0.84	0.5278210129189982
0.85	0.5266073478471911
0.86	0.5253964115936292
0.87	0.5241885977743718
0.88	0.5229834639407943
0.89	0.5217815197457767
0.9	0.520582349424238
0.91	0.51938620621792
0.92	0.5181932374178359
0.93	0.5170032760098447
0.94	0.5158163472687406
0.95	0.514632594256935
0.96	0.5134520990368661
0.97	0.5122747634880529
0.98	0.5111005477520165
0.99	0.5099295894679141
1.0	0.5087620249849467
1.01	0.5075975125515446
1.02	0.5064362456206724
1.03	0.5052784161596899
1.04	0.5041239167984226
1.05	0.5029726392159817
1.06	0.5018247719573132
1.07	0.5006802640163851
1.08	0.4995390036751401
1.09	0.4984011761563838
1.1	0.497266548393065
1.11	0.4961356015415465
1.12	0.4950077428672801
1.13	0.4938834515370368
1.14	0.4927625500275061
1.15	0.4916447997161592
1.16	0.4905304382024598
1.17	0.4894197618680096
1.18	0.4883119933170201
1.19	0.4872078443992034
1.2	0.4861070128378577
1.21	0.4850094935552183
1.22	0.4839153402770447
1.23	0.4828245463464968
1.24	0.4817370447473011
1.25	0.4806527677315614
1.26	0.4795718252481626
1.27	0.4784941474726413
1.28	0.4774196642814962
1.29	0.4763484836858704
1.3	0.475280593828233
1.31	0.4742159226080354
1.32	0.4731543377027218
1.33	0.4720960042166094
1.34	0.4710406694461618
1.35	0.4699886165753171
1.36	0.4689395918128922
1.37	0.4678936978881604
1.38	0.4668507400772716
1.39	0.4658110578926246
1.4	0.4647742164776677
1.41	0.463740376540921
1.42	0.4627095195160258
1.43	0.4616816263959142
1.44	0.4606566181482005
1.45	0.4596344153396645
1.46	0.4586150573651824
1.47	0.4575985236532359
1.48	0.4565849124990918
1.49	0.4555739042306187
1.5	0.4545656553550155
1.51	0.4535600245040633
1.52	0.4525571680235304
1.53	0.451556824728319
1.54	0.4505592099866577
1.55	0.4495641216646436
1.56	0.4485715361865942
1.57	0.4475814893393538
1.58	0.4465938378670022
1.59	0.445608557507057
1.6	0.4446256833984994
1.61	0.4436451312802015
1.62	0.4426670551308488
1.63	0.4416910722337004
1.64	0.4407172762786345
1.65	0.4397458206177709
1.66	0.4387763816373891
1.67	0.4378092912310577
1.68	0.4368441062968575
1.69	0.4358810988618417
1.7	0.4349198851831906
1.71	0.4339607966626712
1.72	0.433003628156369
1.73	0.4320482936326979
1.74	0.4310947665743158
1.75	0.4301432587982638
1.76	0.4291932667874986
1.77	0.4282451810902781
1.78	0.4272987968818869
1.79	0.4263539686091206
1.8	0.4254107293779784
1.81	0.4244691719168235
1.82	0.4235291505632259
1.83	0.4225905792971384
1.84	0.4216534913553786
1.85	0.4207177412181287
1.86	0.4197834218510575
1.87	0.4188503878776562
1.88	0.4179187920304217
1.89	0.4169883698219621
1.9	0.4160591546479785
1.91	0.4151311801786885
1.92	0.414204301384944
1.93	0.413278492550232
1.94	0.4123538472769698
1.95	0.4114302208647266
1.96	0.410507587943978
1.97	0.4095859828771424
1.98	0.4086652613454781
1.99	0.4077452791682896
2.0	0.4068263691451531


==> data/timeDomainTrajectories/processed/processed_maxi_omega_mlp_2d.dat <==
t	max_omega
0.0	0.009675657749176
0.01	0.0095918518419756
0.02	0.0095085915139357
0.03	0.0094256325673277
0.04	0.0093430595076046
0.05	0.0092608589186823
0.06	0.0091789603687273
0.07	0.0090977267792872
0.08	0.009016681369419
0.09	0.008936240899897
0.1	0.0088563439174808
0.11	0.0087766225560051
0.12	0.0086972459549168
0.13	0.0086185575117206
0.14	0.0085400635535937
0.15	0.0084621005298038
0.16	0.0083845254419888
0.17	0.0083074318424012
0.18	0.0082309675763686
0.19	0.0081546210437912
0.2	0.0080788908821679
0.21	0.0080035601942426
0.22	0.0079288246994001
0.23	0.0078545190304076
0.24	0.0077804746373545
0.25	0.0077072353191339
0.26	0.0076343284180421
0.27	0.0075619933200144
0.28	0.007489989427271
0.29	0.0074185500264143
0.3	0.0073476076437431
0.31	0.007277091303503
0.32	0.0072073443300375
0.33	0.0071380514764689
0.34	0.0070692525723664
0.35	0.0070008648882077
0.36	0.0069331007070581
0.37	0.0068658713300054
0.38	0.006799144724751
0.39	0.0067688722790217
0.4	0.0067386212055911
0.41	0.006708298728002
0.42	0.0066777833448502
0.43	0.006647074152623
0.44	0.0066162912166884
0.45	0.0065850193887989
0.46	0.0065540368200174
0.47	0.0065223944141087
0.48	0.0064910516815167
0.49	0.0064591216173893
0.5	0.0064273277416209
0.51	0.0063953218487632
0.52	0.0063631739365744
0.53	0.006330716728691
0.54	0.0062982012822098
0.55	0.0062654028470749
0.56	0.0062325745094619
0.5700000000000001	0.0061995530911721
0.58	0.0061663551651491
0.59	0.0061327001732075
0.6	0.0060989639065249
0.61	0.0060652846226562
0.62	0.006031443781257
0.63	0.005997402415132
0.64	0.0059629434698035
0.65	0.0059287446545561
0.66	0.0058938750147945
0.67	0.0058591923289738
0.68	0.0058243628864703
0.6900000000000001	0.0057892322574424
0.7000000000000001	0.0057540638371822
0.71	0.0057186446692438
0.72	0.0056831198776128
0.73	0.0056475157965891
0.74	0.005611680333081
0.75	0.0055757001675041
0.76	0.0055397815240613
0.77	0.0055036540716157
0.78	0.0054672265451853
0.79	0.0054308251338243
0.8	0.0053943589821006
0.81	0.0053576181797317
0.8200000000000001	0.0053209889836383
0.8300000000000001	0.0052841424819801
0.84	0.0052473458624691
0.85	0.0052101510785244
0.86	0.005173242720755
0.87	0.0051359344383222
0.88	0.0050987318363604
0.89	0.0050616039842479
0.9	0.0050239833835464
0.91	0.0049866732845826
0.92	0.0049491058407442
0.93	0.0049115474483011
0.94	0.0048741450400616
0.95	0.0048363896115497
0.96	0.0047987852807306
0.97	0.0047610611614509
0.98	0.0047233034510741
0.99	0.0046856575727867
1.0	0.0046480301276611
1.01	0.0046101484714428
1.02	0.0045724547565438
1.03	0.0045344369744911
1.04	0.0044967746958205
1.05	0.0044588356478588
1.06	0.0044209407103419
1.07	0.0043832315485198
1.08	0.0043454318739781
1.09	0.0043074435693044
1.1	0.0042696447064335
1.11	0.0042318762441942
1.12	0.0041940380515527
1.13	0.0041562080939863
1.14	0.0041184635969229
1.15	0.0040806426048228
1.16	0.0040429400135914
1.17	0.0040052520133905
1.18	0.003967593147728
1.19	0.0039297982800095
1.2	0.003891939838322
1.21	0.0038543874010484
1.22	0.0038167943992288
1.23	0.0037789921679127
1.24	0.0037413475560637
1.25	0.0037036900253447
1.26	0.0036662057026333
1.27	0.0036286029534836
1.28	0.0035909467952937
1.29	0.0035533608105311
1.3	0.0035159079579513
1.31	0.0034783521394674
1.32	0.0034408138370868
1.33	0.0034031144480586
1.34	0.0033656107365369
1.35	0.0033280027277167
1.36	0.0032906449974469
1.37	0.0032529969513051
1.38	0.0032155301734003
1.39	0.0031782382587209
1.4	0.0031405176117599
1.41	0.0031030747858386
1.42	0.0030653634735725
1.43	0.0030279090786205
1.44	0.0029904013580678
1.45	0.0029530057160385
1.46	0.0029154095212184
1.47	0.0028777757709873
1.48	0.0028402662349121
1.49	0.0028026838427687
1.5	0.0027650687174445
1.51	0.0027276981665386
1.52	0.0026898945837076
1.53	0.0026527076523319
1.54	0.0026148612247332
1.55	0.0025772236660032
1.56	0.0025394699897782
1.57	0.0025019892031629
1.58	0.0024644537919567
1.59	0.0024269522060159
1.6	0.0024079310610436
1.61	0.0023905303976713
1.62	0.0023731023081635
1.63	0.0023559793315168
1.64	0.0023385995065169
1.65	0.0023216526270864
1.66	0.0023042786377018
1.67	0.0022875842923141
1.68	0.002270530442556
1.69	0.0022536871387047
1.7	0.0022372666843884
1.71	0.0022204679931231
1.72	0.0022038607813766
1.73	0.0021872994129179
1.74	0.0021711149982736
1.75	0.0021545656801684
1.76	0.0021383400344544
1.77	0.0021222325629419
1.78	0.0021059788362707
1.79	0.0020899101383946
1.8	0.0020741191799574
1.81	0.0020581026428748
1.82	0.0020422513065196
1.83	0.0020267175694238
1.84	0.0020110578312468
1.85	0.001995603409329
1.86	0.0019802684554047
1.87	0.0019647287790311
1.88	0.0019496139498629
1.89	0.0019342422479951
1.9	0.0019193623248659
1.91	0.0019044118042454
1.92	0.0018895436802092
1.93	0.0018749110501785
1.94	0.0018606075165709
1.95	0.0018461903557315
1.96	0.001831634198136
1.97	0.001817450243361
1.98	0.001803672986599
1.99	0.0017897410146412
2.0	0.0017759871270638


==> data/timeDomainTrajectories/processed/processed_maxi_omega_mlp_4d.dat <==
t	max_omega
0.0	0.0769622814482435
0.01	0.0771097215229923
0.02	0.0772384371092282
0.03	0.0773489979637096
0.04	0.0774420888117894
0.05	0.0775178639630216
0.06	0.0775768256732352
0.07	0.0776196934326098
0.08	0.0776469509270465
0.09	0.0776591424827093
0.1	0.077656517329772
0.11	0.077640041543505
0.12	0.077609373955642
0.13	0.0775656643075377
0.14	0.0775092903393293
0.15	0.0774403949277291
0.16	0.0773597212159629
0.17	0.0772677764148603
0.18	0.0771645344570568
0.19	0.0770509268131065
0.2	0.0769268764683601
0.21	0.0767933223977608
0.22	0.0766502533814685
0.23	0.0764981993610052
0.24	0.0763374587236214
0.25	0.0761685708652928
0.26	0.0759917216269179
0.27	0.0758073399352881
0.28	0.0756158644426963
0.29	0.0754169592693152
0.3	0.0752119042429426
0.31	0.075000315984925
0.32	0.0747830117927348
0.33	0.0745598586746394
0.34	0.0743312060050755
0.35	0.0740975283546625
0.36	0.0738585912425675
0.37	0.0736154779118203
0.38	0.0733674904579435
0.39	0.0731153690172552
0.4	0.0728593836240678
0.41	0.0725994541003143
0.42	0.0723358655570227
0.43	0.0720690302047872
0.44	0.0717987723270814
0.45	0.0715257552225683
0.46	0.0712494550868569
0.47	0.0709705511909055
0.48	0.0706891347269134
0.49	0.0704051857791925
0.5	0.0701186926746215
0.51	0.069830367369023
0.52	0.0695393791425345
0.53	0.0692468127841996
0.54	0.068952212590587
0.55	0.0686557275329808
0.56	0.0683577537448218
0.5700000000000001	0.0680577425441197
0.58	0.0677562270438745
0.59	0.0674532709421653
0.6	0.0671489471085784
0.61	0.0668429803143642
0.62	0.0665359389205628
0.63	0.0662273276198801
0.64	0.0659174948758283
0.65	0.0656065595331822
0.66	0.0652942917710257
0.67	0.0649809466284736
0.68	0.064666074519502
0.6900000000000001	0.064350427314346
0.7000000000000001	0.0640334550231547
0.71	0.0637153324285755
0.72	0.0633961242866087
0.73	0.0630760219480852
0.74	0.0627546312117754
0.75	0.0624320443523418
0.76	0.0621084822427964
0.77	0.0617836983066852
0.78	0.0614579321843569
0.79	0.0611308368346317
0.8	0.0608027897983165
0.81	0.0604732232261797
0.8200000000000001	0.060142770474024
0.8300000000000001	0.059811001475398
0.84	0.0594780911782442
0.85	0.0591441042075377
0.86	0.058808875566316
0.87	0.0584720105379343
0.88	0.0581344343010274
0.89	0.0577951740466466
0.9	0.0574545784951074
0.91	0.0571126460061681
0.92	0.0567696217886091
0.93	0.0564251634001711
0.94	0.0560790559013688
0.95	0.0557318077945598
0.96	0.0553832203996398
0.97	0.0550331030788369
0.98	0.0546816315711145
0.99	0.0543285122857313
1.0	0.0539741744400255
1.01	0.0536181011788059
1.02	0.0532606175887926
1.03	0.0529015792671245
1.04	0.0525410874433891
1.05	0.052179131213734
1.06	0.0518159453911304
1.07	0.0514509373278966
1.08	0.0510845937358004
1.09	0.0507163350186659
1.1	0.0503468993097302
1.11	0.049975719715045
1.12	0.0497227245906903
1.13	0.0496338031875171
1.14	0.0495467428315129
1.15	0.0494615212733958
1.16	0.0493779652167503
1.17	0.049296435772126
1.18	0.0492165768015124
1.19	0.0491388646811162
1.2	0.0490630884249339
1.21	0.0489895716219838
1.22	0.0489180398406973
1.23	0.0488488720863904
1.24	0.0487819690902986
1.25	0.0487173788936831
1.26	0.0486552968563026
1.27	0.0485954398477339
1.28	0.0485384469966168
1.29	0.0484836445565654
1.3	0.0484317579575979
1.31	0.0483824680557921
1.32	0.0483361695103974
1.33	0.0482925994443296
1.34	0.0482519697785935
1.35	0.0482143725025516
1.36	0.0481798386553665
1.37	0.0481482787398592
1.38	0.048119840386544
1.39	0.0480950275990847
1.4	0.0480733894882762
1.41	0.0480551296336196
1.42	0.0480403908637515
1.43	0.0480290168740316
1.44	0.0480212668259013
1.45	0.048017189876884
1.46	0.048016834693637
1.47	0.0480203383116288
1.48	0.0480275387370312
1.49	0.0480387200369527
1.5	0.0480539567205208
1.51	0.0480729349571224
1.52	0.0480962639107626
1.53	0.0481236876328967
1.54	0.0481553069757121
1.55	0.0481911912894524
1.56	0.0482313197807414
1.57	0.0482758501155285
1.58	0.0483246411765503
1.59	0.0483779385448104
1.6	0.0484356294695838
1.61	0.0484980475591867
1.62	0.0485648403207896
1.63	0.0486363996999567
1.64	0.0487124315972359
1.65	0.0487931777316473
1.66	0.048878818689083
1.67	0.0489689387941684
1.68	0.0490639863720321
1.69	0.0491636641652181
1.7	0.0492683598692799
1.71	0.0493776262384586
1.72	0.0494919394468228
1.73	0.0496111493916241
1.74	0.0497350757638647
1.75	0.0498639253049302
1.76	0.0499977546713039
1.77	0.0501363232538494
1.78	0.0502798054187864
1.79	0.0504282273365225
1.8	0.0505814658261681
1.81	0.0507395836547837
1.82	0.0509025613392598
1.83	0.0510704163780508
1.84	0.0512430691628314
1.85	0.0514204249566511
1.86	0.0516026272351068
1.87	0.0517896849716124
1.88	0.0519812038945597
1.89	0.0521776096360231
1.9	0.0523785677508648
1.91	0.052584220456863
1.92	0.0527943372821761
1.93	0.0530090154330285
1.94	0.0532282029691211
1.95	0.0534517882226252
1.96	0.0536794209957333
1.97	0.053911645059853
1.98	0.0541480951255049
1.99	0.0543887038460289
2.0	0.0546332845464244


==> data/timeDomainTrajectories/processed/processed_maxi_omega_symbolic_2d.dat <==
t	max_omega
0.0	0.1180301666259765
0.01	0.1176475944299418
0.02	0.1173009289159956
0.03	0.11698873024737
0.04	0.1167082755638376
0.05	0.116458675338437
0.06	0.1162374966062038
0.07	0.1160439545407979
0.08	0.1158765379933075
0.09	0.1157336724911191
0.1	0.1156145849208175
0.11	0.1155177794741167
0.12	0.1154421666254764
0.13	0.1153870860445348
0.14	0.1153512148024614
0.15	0.1153338144158206
0.16	0.1153337168615643
0.17	0.1153508259894535
0.18	0.1153838311598066
0.19	0.1154318565234892
0.2	0.1154947843362621
0.21	0.1155715975740219
0.22	0.1156615493426101
0.23	0.1157639756735176
0.24	0.1158785776788118
0.25	0.1160046757048026
0.26	0.1161414010272228
0.27	0.1162891822928199
0.28	0.1164466347968875
0.29	0.1166135288372196
0.3	0.1167897192456135
0.31	0.1169748388584784
0.32	0.1171680546245242
0.33	0.1173693923264408
0.34	0.1175784583954028
0.35	0.1177950360020499
0.36	0.1180184884832703
0.37	0.1182496000935632
0.38	0.1184876108491622
0.39	0.1187304158390498
0.4	0.1189698757832278
0.41	0.1192050919981131
0.42	0.1194364198194596
0.43	0.1196633815065963
0.44	0.119885441473799
0.45	0.1201027806192677
0.46	0.1203148061872354
0.47	0.1205217611743626
0.48	0.1207237110214215
0.49	0.1209197091189152
0.5	0.1211103001728037
0.51	0.121294837954415
0.52	0.121473213647573
0.53	0.121645498394493
0.54	0.1218112876011795
0.55	0.1219704757268662
0.56	0.1221231966484389
0.5700000000000001	0.1222687507458962
0.58	0.1224076314293398
0.59	0.1225397369545185
0.6	0.1226647874615176
0.61	0.1227821463475097
0.62	0.1228924295371775
0.63	0.1229953596447462
0.64	0.1230906600110938
0.65	0.1231784122990569
0.66	0.1232581027865535
0.67	0.1233298143916569
0.68	0.123394345891994
0.6900000000000001	0.1234507679973411
0.7000000000000001	0.1234989268704769
0.71	0.1235395036246271
0.72	0.1235718685233953
0.73	0.1235958094825022
0.74	0.1236118896645934
0.75	0.1236198977268608
0.76	0.1236195034517041
0.77	0.1236102576940523
0.78	0.1235935593050425
0.79	0.123568423171544
0.8	0.1235349968567038
0.81	0.1234934280781082
0.8200000000000001	0.1234433282322955
0.8300000000000001	0.1233853220817421
0.84	0.1233189615584224
0.85	0.1232445138714931
0.86	0.1231619483558258
0.87	0.1230712343116743
0.88	0.1229721024837908
0.89	0.1228650583833568
0.9	0.1227504285816055
0.91	0.1226277050266786
0.92	0.1224971543369906
0.93	0.1223591025134561
0.94	0.1222131004424359
0.95	0.1220596523984149
0.96	0.1218985472436212
0.97	0.1217301697429938
0.98	0.1215539504428039
0.99	0.1213707500219749
1.0	0.1211812201396392
1.01	0.1209841940818706
1.02	0.1207802332103707
1.03	0.1205698984002723
1.04	0.1203529751524398
1.05	0.1201296656592266
1.06	0.1198995159399867
1.07	0.1196642173807341
1.08	0.1194214969374547
1.09	0.1191740281087178
1.1	0.1189209670712406
1.11	0.118662095179207
1.12	0.1183980275573205
1.13	0.1181290507873152
1.14	0.1178552122922965
1.15	0.1175764097213695
1.16	0.1172933744122425
1.17	0.1170057045318536
1.18	0.1167141894840928
1.19	0.1164179488766281
1.2	0.116118366439732
1.21	0.1158156329378526
1.22	0.1155094614066751
1.23	0.1152001004137623
1.24	0.1148882744359465
1.25	0.1145732764930876
1.26	0.1142563357933468
1.27	0.1139366540627976
1.28	0.1136150413768977
1.29	0.1132918299343714
1.3	0.1129676191357773
1.31	0.1126412192087118
1.32	0.1123144195652362
1.33	0.1119869223933101
1.34	0.1116585182129621
1.35	0.1113300097353156
1.36	0.1110010660828045
1.37	0.1106726069748036
1.38	0.110344656960586
1.39	0.1100162261585012
1.4	0.1096893633797347
1.41	0.109363314863811
1.42	0.1090390244194648
1.43	0.1087156465435253
1.44	0.108394361109197
1.45	0.10807503549738
1.46	0.1077578935185634
1.47	0.1074429789608371
1.48	0.107130811221637
1.49	0.1068215508586073
1.5	0.1065136286692267
1.51	0.1062107790304913
1.52	0.1059108938245828
1.53	0.1056143074791447
1.54	0.1053221578346117
1.55	0.1050331972911863
1.56	0.1047486803855912
1.57	0.1044687279040296
1.58	0.1041931017392681
1.59	0.1039215327132944
1.6	0.1036555981211481
1.61	0.1033940129578921
1.62	0.1031380538233007
1.63	0.1028878039738175
1.64	0.1026423619508071
1.65	0.1024024641378835
1.66	0.1021684284000323
1.67	0.1019401093798839
1.68	0.1017178372710149
1.69	0.1015016727604269
1.7	0.1012902745412226
1.71	0.1010862488307919
1.72	0.1008887732977301
1.73	0.1006973819588782
1.74	0.1005125910305828
1.75	0.100334259803843
1.76	0.100162365325976
1.77	0.0999974196956861
1.78	0.0998395464881992
1.79	0.0996867371357878
1.8	0.099542227005332
1.81	0.0994039751822909
1.82	0.09927312833438
1.83	0.0991485370887163
1.84	0.0990314648035645
1.85	0.0989212364344238
1.86	0.0988176227253176
1.87	0.0987210190285732
1.88	0.0986314469332111
1.89	0.0985483903587071
1.9	0.0984718981314987
1.91	0.0984025241625101
1.92	0.0983400912579435
1.93	0.0982848531628259
1.94	0.0982362428422443
1.95	0.098194153987911
1.96	0.0981585535949603
1.97	0.0981299141028959
1.98	0.0981073805603222
1.99	0.0980917061615428
2.0	0.0980825700456735


==> images/error_data_SM6/error_ACTNET.dat <==
t traj error0 error1 error2 error3 error4 error5
0.000000 61 0.001708 0.002464 -0.000470 -0.004683 0.001355 0.010432
0.010101 61 0.002113 0.003725 -0.000088 -0.004300 0.002669 0.004588
0.020202 61 0.002362 0.004527 0.000066 -0.003600 0.003338 0.001066
0.030303 61 0.002544 0.001207 0.000033 -0.002752 0.004124 -0.001013
0.040404 61 0.002634 -0.002013 -0.000032 -0.001970 0.004720 -0.002065
0.050505 61 0.002631 -0.002644 -0.000010 -0.001373 0.004812 -0.002326
0.060606 61 0.002545 -0.001502 0.000133 -0.000972 0.004394 -0.002020
0.070707 61 0.002367 -0.000047 0.000366 -0.000712 0.003698 -0.001388
0.080808 61 0.002101 -0.000350 0.000623 -0.000520 0.003014 -0.000643
0.090909 61 0.001718 -0.000641 0.000840 -0.000342 0.002591 0.000061
0.101010 61 0.001248 -0.000991 0.000968 -0.000154 0.002452 0.000633
0.111111 61 0.000741 -0.001390 0.000982 0.000045 0.002451 0.001030
0.121212 61 0.000241 -0.001074 0.000885 0.000244 0.002417 0.001247
0.131313 61 -0.000200 -0.000331 0.000701 0.000432 0.002200 0.001304
0.141414 61 -0.000535 0.000139 0.000470 0.000608 0.001700 0.001253
0.151515 61 -0.000743 0.000257 0.000235 0.000772 0.000970 0.001147
0.161616 61 -0.000825 0.000392 0.000035 0.000927 0.000167 0.001034
0.171717 61 -0.000793 0.000910 -0.000107 0.001075 -0.000548 0.000940
0.181818 61 -0.000663 0.001499 -0.000184 0.001215 -0.001139 0.000879
0.191919 61 -0.000459 0.002013 -0.000202 0.001343 -0.001623 0.000850
0.202020 61 -0.000212 0.002380 -0.000178 0.001453 -0.002008 0.000841
0.212121 61 0.000046 0.002617 -0.000132 0.001538 -0.002282 0.000835
0.222222 61 0.000287 0.002845 -0.000087 0.001594 -0.002418 0.000814
0.232323 61 0.000487 0.003267 -0.000058 0.001616 -0.002393 0.000761
0.242424 61 0.000640 0.003729 -0.000052 0.001605 -0.002289 0.000664
0.252525 61 0.000756 0.003837 -0.000068 0.001567 -0.002196 0.000514
0.262626 61 0.000850 0.003406 -0.000091 0.001511 -0.002187 0.000302
0.272727 61 0.000942 0.002476 -0.000098 0.001452 -0.002302 0.000026
0.282828 61 0.001054 0.001294 -0.000065 0.001401 -0.002534 -0.000300
0.292929 61 0.001207 0.000266 0.000031 0.001370 -0.002827 -0.000642
0.303030 61 0.001416 -0.000086 0.000195 0.001363 -0.003100 -0.000950
0.313131 61 0.001687 0.000678 0.000407 0.001379 -0.003265 -0.001159
0.323232 61 0.002027 0.001753 0.000628 0.001403 -0.003287 -0.001210
0.333333 61 0.002418 0.002362 0.000809 0.001418 -0.003078 -0.001082
0.343434 61 0.002812 0.002362 0.000912 0.001409 -0.002565 -0.000806
0.353535 61 0.003146 0.002196 0.000921 0.001376 -0.001756 -0.000476
0.363636 61 0.003367 0.002696 0.000849 0.001334 -0.000758 -0.000218
0.373737 61 0.003478 0.003146 0.000724 0.001305 0.000257 -0.000134
0.383838 61 0.003502 0.002828 0.000573 0.001314 0.001134 -0.000257
0.393939 61 0.003466 0.001758 0.000416 0.001369 0.001792 -0.000530
0.404040 61 0.003391 0.000496 0.000261 0.001464 0.002223 -0.000840
0.414141 61 0.003284 -0.000026 0.000117 0.001573 0.002447 -0.001080
0.424242 61 0.003157 0.000249 -0.000007 0.001660 0.002474 -0.001198
0.434343 61 0.003034 0.000446 -0.000096 0.001686 0.002296 -0.001213
0.444444 61 0.002919 0.000017 -0.000142 0.001622 0.001912 -0.001187
0.454545 61 0.002810 -0.001100 -0.000145 0.001455 0.001359 -0.001182
0.464646 61 0.002697 -0.002420 -0.000110 0.001197 0.000717 -0.001224
0.474747 61 0.002572 -0.002957 -0.000045 0.000882 0.000094 -0.001299
0.484848 61 0.002454 -0.002801 0.000052 0.000552 -0.000411 -0.001371
0.494949 61 0.002379 -0.002918 0.000187 0.000246 -0.000727 -0.001407
0.505051 61 0.002364 -0.003621 0.000367 -0.000005 -0.000836 -0.001393
0.515152 61 0.002402 -0.004619 0.000582 -0.000188 -0.000765 -0.001335
0.525253 61 0.002464 -0.005008 0.000808 -0.000304 -0.000574 -0.001254
0.535354 61 0.002519 -0.004063 0.001012 -0.000365 -0.000326 -0.001184
0.545455 61 0.002569 -0.003038 0.001164 -0.000384 -0.000061 -0.001165
0.555556 61 0.002606 -0.002673 0.001250 -0.000380 0.000201 -0.001233
0.565657 61 0.002617 -0.003032 0.001275 -0.000372 0.000457 -0.001403
0.575758 61 0.002587 -0.003505 0.001262 -0.000378 0.000709 -0.001654
0.585859 61 0.002495 -0.002932 0.001233 -0.000417 0.000953 -0.001928
0.595960 61 0.002356 -0.001826 0.001209 -0.000497 0.001187 -0.002150
0.606061 61 0.002196 -0.001266 0.001201 -0.000617 0.001402 -0.002261
0.616162 61 0.002021 -0.001579 0.001211 -0.000762 0.001578 -0.002237
0.626263 61 0.001819 -0.002417 0.001239 -0.000906 0.001694 -0.002099
0.636364 61 0.001569 -0.002707 0.001277 -0.001024 0.001733 -0.001890
0.646465 61 0.001260 -0.001787 0.001319 -0.001093 0.001698 -0.001655
0.656566 61 0.000926 -0.001044 0.001359 -0.001103 0.001621 -0.001426
0.666667 61 0.000596 -0.001131 0.001394 -0.001052 0.001527 -0.001222
0.676768 61 0.000287 -0.001935 0.001428 -0.000950 0.001434 -0.001056
0.686869 61 0.000004 -0.002580 0.001466 -0.000812 0.001343 -0.000935
0.696970 61 -0.000259 -0.001792 0.001520 -0.000656 0.001251 -0.000861
0.707071 61 -0.000471 -0.000608 0.001600 -0.000497 0.001166 -0.000826
0.717172 61 -0.000600 -0.000071 0.001712 -0.000350 0.001092 -0.000812
0.727273 61 -0.000631 -0.000366 0.001855 -0.000221 0.001020 -0.000793
0.737374 61 -0.000564 -0.000919 0.002018 -0.000107 0.000926 -0.000745
0.747475 61 -0.000418 -0.000492 0.002183 0.000002 0.000781 -0.000655
0.757576 61 -0.000193 0.000509 0.002332 0.000118 0.000573 -0.000526
0.767677 61 0.000111 0.001047 0.002446 0.000253 0.000306 -0.000373
0.777778 61 0.000476 0.000853 0.002510 0.000409 -0.000009 -0.000217
0.787879 61 0.000865 0.000269 0.002515 0.000577 -0.000353 -0.000083
0.797980 61 0.001223 0.000257 0.002456 0.000737 -0.000699 0.000011
0.808081 61 0.001510 0.000870 0.002341 0.000865 -0.001017 0.000052
0.818182 61 0.001706 0.001138 0.002181 0.000938 -0.001271 0.000039
0.828283 61 0.001805 0.000746 0.001988 0.000938 -0.001429 -0.000010
0.838384 61 0.001820 -0.000082 0.001779 0.000856 -0.001472 -0.000061
0.848485 61 0.001781 -0.000585 0.001563 0.000687 -0.001393 -0.000071
0.858586 61 0.001729 -0.000093 0.001350 0.000434 -0.001197 -0.000007
0.868687 61 0.001716 0.000477 0.001146 0.000104 -0.000894 0.000141
0.878788 61 0.001765 0.000564 0.000960 -0.000295 -0.000508 0.000345
0.888889 61 0.001865 0.000121 0.000801 -0.000749 -0.000083 0.000553
0.898990 61 0.001986 -0.000400 0.000679 -0.001239 0.000320 0.000700
0.909091 61 0.002091 -0.000096 0.000600 -0.001730 0.000635 0.000738
0.919192 61 0.002172 0.000613 0.000567 -0.002179 0.000839 0.000663
0.929293 61 0.002241 0.000782 0.000576 -0.002543 0.000963 0.000517
0.939394 61 0.002299 0.000211 0.000621 -0.002792 0.001067 0.000361
0.949495 61 0.002353 -0.000707 0.000693 -0.002925 0.001175 0.000219
0.959596 61 0.002426 -0.001099 0.000772 -0.002982 0.001239 0.000035
0.969697 61 0.002584 -0.000895 0.000809 -0.003038 0.001182 -0.000295
0.979798 61 0.002896 -0.001284 0.000706 -0.003180 0.001018 -0.000823
0.989899 61 0.003352 -0.002111 0.000312 -0.003444 0.000935 -0.001427
1.000000 61 0.003868 -0.002731 -0.000528 -0.003748 0.001215 -0.001820
0.000000 149 0.000667 -0.015106 0.002360 0.006333 0.001332 0.000045
0.010101 149 0.000026 -0.006500 0.001422 0.005182 0.001973 0.002741
0.020202 149 -0.000343 -0.001628 0.000608 0.004208 0.001024 0.004393
0.030303 149 -0.000522 -0.000484 -0.000146 0.003430 0.000130 0.005018
0.040404 149 -0.000589 -0.000796 -0.000765 0.002778 -0.000442 0.004853
0.050505 149 -0.000615 -0.000011 -0.001164 0.002200 -0.000796 0.004236
0.060606 149 -0.000619 0.000902 -0.001315 0.001698 -0.000998 0.003462
0.070707 149 -0.000657 0.002029 -0.001247 0.001300 -0.000994 0.002717
0.080808 149 -0.000742 0.001295 -0.001027 0.001034 -0.000722 0.002084
0.090909 149 -0.000919 0.000679 -0.000730 0.000903 -0.000133 0.001587
0.101010 149 -0.001180 0.000599 -0.000423 0.000885 0.000665 0.001206
0.111111 149 -0.001478 0.000648 -0.000157 0.000937 0.001418 0.000899
0.121212 149 -0.001781 0.001314 0.000038 0.001013 0.001907 0.000631
0.131313 149 -0.002053 0.002671 0.000159 0.001081 0.002002 0.000379
0.141414 149 -0.002255 0.003780 0.000217 0.001123 0.001633 0.000133
0.151515 149 -0.002369 0.004381 0.000240 0.001135 0.000883 -0.000103
0.161616 149 -0.002390 0.004696 0.000253 0.001123 -0.000055 -0.000307
0.171717 149 -0.002327 0.005201 0.000278 0.001092 -0.000963 -0.000461
0.181818 149 -0.002189 0.005713 0.000322 0.001050 -0.001725 -0.000561
0.191919 149 -0.001993 0.006167 0.000384 0.001001 -0.002349 -0.000619
0.202020 149 -0.001761 0.006571 0.000450 0.000945 -0.002847 -0.000647
0.212121 149 -0.001515 0.006905 0.000507 0.000883 -0.003221 -0.000655
0.222222 149 -0.001274 0.007134 0.000539 0.000813 -0.003458 -0.000649
0.232323 149 -0.001051 0.007194 0.000539 0.000739 -0.003531 -0.000634
0.242424 149 -0.000842 0.006640 0.000506 0.000663 -0.003476 -0.000625
0.252525 149 -0.000643 0.005617 0.000452 0.000598 -0.003407 -0.000649
0.262626 149 -0.000456 0.004675 0.000395 0.000555 -0.003395 -0.000730
0.272727 149 -0.000268 0.004094 0.000361 0.000548 -0.003472 -0.000882
0.282828 149 -0.000065 0.003877 0.000378 0.000587 -0.003623 -0.001105
0.292929 149 0.000170 0.003695 0.000466 0.000673 -0.003791 -0.001378
0.303030 149 0.000456 0.002817 0.000629 0.000804 -0.003908 -0.001660
0.313131 149 0.000797 0.001177 0.000849 0.000969 -0.003944 -0.001899
0.323232 149 0.001164 0.000101 0.001083 0.001150 -0.003895 -0.002046
0.333333 149 0.001521 0.000146 0.001276 0.001328 -0.003721 -0.002059
0.343434 149 0.001831 0.001006 0.001374 0.001482 -0.003366 -0.001927
0.353535 149 0.002066 0.001475 0.001348 0.001603 -0.002806 -0.001682
0.363636 149 0.002206 0.000943 0.001199 0.001694 -0.002093 -0.001390
0.373737 149 0.002233 0.000692 0.000961 0.001776 -0.001359 -0.001133
0.383838 149 0.002174 0.001144 0.000679 0.001875 -0.000735 -0.000963
0.393939 149 0.002084 0.002068 0.000399 0.002013 -0.000292 -0.000879
0.404040 149 0.002027 0.002571 0.000151 0.002198 -0.000032 -0.000834
0.414141 149 0.002049 0.001981 -0.000047 0.002416 0.000078 -0.000770
0.424242 149 0.002138 0.001532 -0.000192 0.002633 0.000051 -0.000657
0.434343 149 0.002270 0.001907 -0.000290 0.002811 -0.000108 -0.000499
0.444444 149 0.002418 0.002986 -0.000354 0.002911 -0.000385 -0.000325
0.454545 149 0.002565 0.003909 -0.000401 0.002913 -0.000730 -0.000157
0.464646 149 0.002709 0.003269 -0.000444 0.002818 -0.001060 0.000005
0.474747 149 0.002826 0.001688 -0.000484 0.002649 -0.001301 0.000178
0.484848 149 0.002890 0.000815 -0.000505 0.002444 -0.001410 0.000373
0.494949 149 0.002894 0.001222 -0.000483 0.002237 -0.001378 0.000587
0.505051 149 0.002848 0.002400 -0.000401 0.002051 -0.001231 0.000797
0.515152 149 0.002770 0.002761 -0.000258 0.001897 -0.001013 0.000972
0.525253 149 0.002668 0.001171 -0.000079 0.001769 -0.000782 0.001086
0.535354 149 0.002502 -0.000226 0.000097 0.001653 -0.000605 0.001113
0.545455 149 0.002260 -0.000369 0.000228 0.001532 -0.000513 0.001039
0.555556 149 0.001958 0.000603 0.000289 0.001392 -0.000503 0.000853
0.565657 149 0.001635 0.001350 0.000276 0.001220 -0.000545 0.000554
0.575758 149 0.001335 0.000300 0.000208 0.001007 -0.000605 0.000163
0.585859 149 0.001049 -0.000793 0.000115 0.000748 -0.000678 -0.000273
0.595960 149 0.000782 -0.001029 0.000023 0.000447 -0.000760 -0.000692
0.606061 149 0.000546 -0.000488 -0.000049 0.000116 -0.000851 -0.001037
0.616162 149 0.000359 -0.000153 -0.000095 -0.000224 -0.000951 -0.001278
0.626263 149 0.000223 -0.000976 -0.000116 -0.000548 -0.001058 -0.001413
0.636364 149 0.000099 -0.001729 -0.000119 -0.000832 -0.001179 -0.001463
0.646465 149 -0.000039 -0.001847 -0.000112 -0.001062 -0.001310 -0.001455
0.656566 149 -0.000205 -0.001402 -0.000102 -0.001232 -0.001436 -0.001415
0.666667 149 -0.000392 -0.001079 -0.000089 -0.001348 -0.001542 -0.001364
0.676768 149 -0.000587 -0.001609 -0.000072 -0.001417 -0.001623 -0.001318
0.686869 149 -0.000797 -0.002093 -0.000042 -0.001450 -0.001688 -0.001290
0.696970 149 -0.001016 -0.001940 0.000012 -0.001457 -0.001739 -0.001284
0.707071 149 -0.001224 -0.001140 0.000103 -0.001447 -0.001764 -0.001295
0.717172 149 -0.001388 -0.000254 0.000238 -0.001423 -0.001748 -0.001301
0.727273 149 -0.001464 -0.000304 0.000420 -0.001384 -0.001675 -0.001278
0.737374 149 -0.001434 -0.000965 0.000640 -0.001324 -0.001555 -0.001201
0.747475 149 -0.001298 -0.001136 0.000885 -0.001232 -0.001411 -0.001058
0.757576 149 -0.001060 -0.000430 0.001135 -0.001096 -0.001266 -0.000852
0.767677 149 -0.000725 0.000818 0.001367 -0.000910 -0.001137 -0.000602
0.777778 149 -0.000300 0.001537 0.001562 -0.000678 -0.001034 -0.000335
0.787879 149 0.000191 0.000759 0.001703 -0.000416 -0.000963 -0.000081
0.797980 149 0.000674 -0.000109 0.001779 -0.000151 -0.000939 0.000133
0.808081 149 0.001079 -0.000162 0.001789 0.000084 -0.000968 0.000284
0.818182 149 0.001361 0.000618 0.001741 0.000261 -0.001043 0.000366
0.828283 149 0.001512 0.001374 0.001645 0.000360 -0.001147 0.000386
0.838384 149 0.001564 0.000680 0.001516 0.000371 -0.001248 0.000379
0.848485 149 0.001538 -0.000424 0.001370 0.000298 -0.001329 0.000391
0.858586 149 0.001469 -0.000824 0.001221 0.000151 -0.001379 0.000465
0.868687 149 0.001400 -0.000350 0.001083 -0.000058 -0.001380 0.000626
0.878788 149 0.001364 0.000380 0.000971 -0.000313 -0.001313 0.000869
0.888889 149 0.001385 0.000258 0.000902 -0.000597 -0.001162 0.001158
0.898990 149 0.001437 -0.000036 0.000891 -0.000892 -0.000944 0.001442
0.909091 149 0.001492 0.000033 0.000949 -0.001172 -0.000689 0.001674
0.919192 149 0.001532 0.000445 0.001082 -0.001405 -0.000416 0.001834
0.929293 149 0.001554 0.000761 0.001285 -0.001557 -0.000110 0.001940
0.939394 149 0.001567 0.000343 0.001546 -0.001610 0.000264 0.002027
0.949495 149 0.001577 -0.000261 0.001846 -0.001577 0.000708 0.002102
0.959596 149 0.001620 -0.000610 0.002148 -0.001509 0.001151 0.002107
0.969697 149 0.001759 -0.000784 0.002382 -0.001494 0.001488 0.001939
0.979798 149 0.002048 -0.001143 0.002435 -0.001625 0.001692 0.001556
0.989899 149 0.002483 -0.002068 0.002147 -0.001935 0.001914 0.001086
1.000000 149 0.002990 -0.002752 0.001374 -0.002325 0.002400 0.000816
0.000000 128 -0.002400 0.003084 0.004777 0.007044 0.005188 -0.012301
0.010101 128 -0.002682 0.005465 0.004222 0.005804 0.006551 -0.011183
0.020202 128 -0.002501 0.004802 0.003733 0.004934 0.007264 -0.009646
0.030303 128 -0.002203 0.001969 0.003337 0.004281 0.006933 -0.008215
0.040404 128 -0.001924 -0.000036 0.003020 0.003730 0.006100 -0.007040
0.050505 128 -0.001673 -0.000560 0.002747 0.003209 0.005259 -0.006101
0.060606 128 -0.001398 -0.001104 0.002488 0.002692 0.004594 -0.005332
0.070707 128 -0.001082 -0.000933 0.002230 0.002190 0.004097 -0.004672
0.080808 128 -0.000697 -0.001067 0.001978 0.001744 0.003650 -0.004074
0.090909 128 -0.000261 -0.000931 0.001751 0.001403 0.003184 -0.003505
0.101010 128 0.000200 -0.000516 0.001570 0.001201 0.002665 -0.002943
0.111111 128 0.000660 -0.000447 0.001448 0.001145 0.002086 -0.002382
0.121212 128 0.001068 -0.000304 0.001385 0.001213 0.001514 -0.001835
0.131313 128 0.001388 -0.000176 0.001372 0.001362 0.000996 -0.001325
0.141414 128 0.001598 -0.000512 0.001392 0.001546 0.000541 -0.000869
0.151515 128 0.001682 -0.001107 0.001426 0.001725 0.000191 -0.000484
0.161616 128 0.001639 -0.001641 0.001456 0.001875 0.000008 -0.000183
0.171717 128 0.001486 -0.002022 0.001469 0.001982 -0.000011 0.000029
0.181818 128 0.001250 -0.002361 0.001448 0.002045 0.000073 0.000162
0.191919 128 0.000961 -0.002818 0.001387 0.002064 0.000175 0.000229
0.202020 128 0.000640 -0.003196 0.001283 0.002039 0.000282 0.000234
0.212121 128 0.000304 -0.003350 0.001141 0.001970 0.000397 0.000182
0.222222 128 -0.000038 -0.003239 0.000973 0.001862 0.000519 0.000082
0.232323 128 -0.000378 -0.002929 0.000793 0.001722 0.000634 -0.000050
0.242424 128 -0.000712 -0.002587 0.000616 0.001562 0.000714 -0.000194
0.252525 128 -0.001033 -0.002460 0.000447 0.001399 0.000714 -0.000322
0.262626 128 -0.001339 -0.002422 0.000281 0.001248 0.000640 -0.000413
0.272727 128 -0.001630 -0.002156 0.000102 0.001120 0.000468 -0.000444
0.282828 128 -0.001903 -0.001562 -0.000111 0.001020 0.000187 -0.000404
0.292929 128 -0.002153 -0.000746 -0.000370 0.000944 -0.000175 -0.000308
0.303030 128 -0.002382 -0.000001 -0.000657 0.000886 -0.000523 -0.000202
0.313131 128 -0.002590 0.000261 -0.000929 0.000838 -0.000746 -0.000148
0.323232 128 -0.002791 0.000392 -0.001124 0.000797 -0.000769 -0.000196
0.333333 128 -0.002991 0.000814 -0.001190 0.000765 -0.000623 -0.000346
0.343434 128 -0.003182 0.001572 -0.001107 0.000740 -0.000415 -0.000539
0.353535 128 -0.003349 0.002427 -0.000895 0.000720 -0.000254 -0.000687
0.363636 128 -0.003485 0.002888 -0.000605 0.000691 -0.000193 -0.000719
0.373737 128 -0.003603 0.002928 -0.000300 0.000635 -0.000245 -0.000625
0.383838 128 -0.003728 0.003097 -0.000038 0.000544 -0.000418 -0.000459
0.393939 128 -0.003872 0.003515 0.000150 0.000422 -0.000720 -0.000317
0.404040 128 -0.004032 0.004024 0.000259 0.000291 -0.001119 -0.000281
0.414141 128 -0.004202 0.004261 0.000308 0.000176 -0.001529 -0.000381
0.424242 128 -0.004385 0.003931 0.000334 0.000095 -0.001836 -0.000585
0.434343 128 -0.004594 0.003649 0.000369 0.000053 -0.001961 -0.000832
0.444444 128 -0.004827 0.003776 0.000437 0.000046 -0.001911 -0.001066
0.454545 128 -0.005052 0.004267 0.000537 0.000063 -0.001760 -0.001253
0.464646 128 -0.005229 0.004757 0.000653 0.000090 -0.001612 -0.001376
0.474747 128 -0.005318 0.004667 0.000752 0.000113 -0.001549 -0.001420
0.484848 128 -0.005314 0.004172 0.000803 0.000126 -0.001601 -0.001372
0.494949 128 -0.005237 0.003787 0.000786 0.000126 -0.001753 -0.001233
0.505051 128 -0.005112 0.003695 0.000697 0.000118 -0.001960 -0.001034
0.515152 128 -0.004967 0.003786 0.000549 0.000109 -0.002163 -0.000833
0.525253 128 -0.004818 0.003664 0.000364 0.000101 -0.002309 -0.000687
0.535354 128 -0.004678 0.003185 0.000165 0.000092 -0.002358 -0.000637
0.545455 128 -0.004558 0.002876 -0.000029 0.000076 -0.002306 -0.000681
0.555556 128 -0.004454 0.002918 -0.000205 0.000042 -0.002169 -0.000792
0.565657 128 -0.004346 0.003207 -0.000359 -0.000018 -0.001991 -0.000922
0.575758 128 -0.004208 0.003373 -0.000490 -0.000104 -0.001824 -0.001037
0.585859 128 -0.004014 0.003062 -0.000597 -0.000201 -0.001712 -0.001115
0.595960 128 -0.003757 0.002644 -0.000678 -0.000277 -0.001678 -0.001153
0.606061 128 -0.003436 0.002318 -0.000730 -0.000296 -0.001713 -0.001147
0.616162 128 -0.003060 0.002119 -0.000751 -0.000228 -0.001784 -0.001091
0.626263 128 -0.002647 0.001884 -0.000742 -0.000061 -0.001855 -0.000980
0.636364 128 -0.002221 0.001352 -0.000711 0.000193 -0.001900 -0.000822
0.646465 128 -0.001821 0.000784 -0.000669 0.000506 -0.001921 -0.000639
0.656566 128 -0.001476 0.000382 -0.000634 0.000835 -0.001928 -0.000463
0.666667 128 -0.001202 0.000182 -0.000624 0.001136 -0.001934 -0.000325
0.676768 128 -0.000997 0.000077 -0.000656 0.001374 -0.001951 -0.000246
0.686869 128 -0.000843 -0.000163 -0.000743 0.001526 -0.001993 -0.000232
0.696970 128 -0.000722 -0.000429 -0.000883 0.001583 -0.002074 -0.000277
0.707071 128 -0.000618 -0.000491 -0.001063 0.001546 -0.002205 -0.000364
0.717172 128 -0.000511 -0.000317 -0.001253 0.001426 -0.002376 -0.000467
0.727273 128 -0.000383 -0.000035 -0.001421 0.001233 -0.002556 -0.000555
0.737374 128 -0.000221 0.000095 -0.001534 0.000982 -0.002701 -0.000605
0.747475 128 -0.000020 -0.000081 -0.001574 0.000695 -0.002778 -0.000606
0.757576 128 0.000208 -0.000310 -0.001539 0.000403 -0.002781 -0.000571
0.767677 128 0.000452 -0.000461 -0.001448 0.000141 -0.002724 -0.000525
0.777778 128 0.000701 -0.000512 -0.001330 -0.000063 -0.002627 -0.000491
0.787879 128 0.000949 -0.000587 -0.001221 -0.000192 -0.002507 -0.000484
0.797980 128 0.001188 -0.000891 -0.001149 -0.000246 -0.002377 -0.000507
0.808081 128 0.001396 -0.001216 -0.001130 -0.000237 -0.002261 -0.000558
0.818182 128 0.001545 -0.001381 -0.001166 -0.000182 -0.002186 -0.000635
0.828283 128 0.001617 -0.001343 -0.001248 -0.000099 -0.002176 -0.000733
0.838384 128 0.001613 -0.001187 -0.001364 -0.000000 -0.002234 -0.000846
0.848485 128 0.001552 -0.001113 -0.001497 0.000105 -0.002340 -0.000959
0.858586 128 0.001449 -0.000986 -0.001635 0.000212 -0.002464 -0.001062
0.868687 128 0.001310 -0.000597 -0.001765 0.000315 -0.002580 -0.001152
0.878788 128 0.001126 0.000100 -0.001881 0.000408 -0.002687 -0.001236
0.888889 128 0.000881 0.000958 -0.001979 0.000482 -0.002799 -0.001333
0.898990 128 0.000568 0.001661 -0.002061 0.000528 -0.002930 -0.001460
0.909091 128 0.000202 0.002082 -0.002139 0.000531 -0.003075 -0.001627
0.919192 128 -0.000187 0.002271 -0.002227 0.000485 -0.003207 -0.001834
0.929293 128 -0.000558 0.002290 -0.002346 0.000389 -0.003284 -0.002079
0.939394 128 -0.000874 0.002215 -0.002511 0.000258 -0.003268 -0.002373
0.949495 128 -0.001113 0.002084 -0.002729 0.000116 -0.003136 -0.002731
0.959596 128 -0.001274 0.002034 -0.002996 -0.000009 -0.002888 -0.003174
0.969697 128 -0.001370 0.002253 -0.003308 -0.000093 -0.002543 -0.003711
0.979798 128 -0.001424 0.002756 -0.003663 -0.000124 -0.002142 -0.004321
0.989899 128 -0.001455 0.003358 -0.004070 -0.000100 -0.001742 -0.004941
1.000000 128 -0.001463 0.003597 -0.004530 -0.000004 -0.001421 -0.005474
0.000000 542 -0.001949 0.001778 0.000887 -0.000424 0.005343 -0.006277
0.010101 542 -0.001351 0.001650 0.000387 -0.000839 0.003259 -0.005516
0.020202 542 -0.000901 0.001666 -0.000152 -0.000777 0.001499 -0.005003
0.030303 542 -0.000515 -0.000663 -0.000712 -0.000432 0.000493 -0.004788
0.040404 542 -0.000188 -0.002561 -0.001177 -0.000020 -0.000046 -0.004725
0.050505 542 0.000106 -0.003718 -0.001453 0.000326 -0.000389 -0.004608
0.060606 542 0.000346 -0.002953 -0.001519 0.000575 -0.000603 -0.004309
0.070707 542 0.000538 -0.002611 -0.001417 0.000748 -0.000640 -0.003807
0.080808 542 0.000653 -0.002293 -0.001222 0.000881 -0.000431 -0.003159
0.090909 542 0.000678 -0.001824 -0.001013 0.001002 0.000000 -0.002452
0.101010 542 0.000641 -0.001746 -0.000853 0.001116 0.000495 -0.001773
0.111111 542 0.000561 -0.001171 -0.000779 0.001216 0.000867 -0.001191
0.121212 542 0.000475 -0.000351 -0.000797 0.001293 0.000943 -0.000741
0.131313 542 0.000424 0.000036 -0.000891 0.001341 0.000639 -0.000427
0.141414 542 0.000428 0.000064 -0.001027 0.001364 0.000030 -0.000220
0.151515 542 0.000488 0.000311 -0.001170 0.001369 -0.000699 -0.000080
0.161616 542 0.000607 0.000663 -0.001288 0.001362 -0.001394 0.000030
0.171717 542 0.000784 0.000919 -0.001366 0.001348 -0.001980 0.000129
0.181818 542 0.001001 0.001036 -0.001401 0.001326 -0.002418 0.000228
0.191919 542 0.001233 0.001094 -0.001401 0.001298 -0.002684 0.000326
0.202020 542 0.001452 0.001313 -0.001382 0.001257 -0.002759 0.000416
0.212121 542 0.001627 0.001761 -0.001361 0.001202 -0.002654 0.000492
0.222222 542 0.001745 0.002088 -0.001354 0.001129 -0.002431 0.000539
0.232323 542 0.001798 0.002053 -0.001369 0.001037 -0.002154 0.000548
0.242424 542 0.001789 0.001581 -0.001405 0.000929 -0.001886 0.000506
0.252525 542 0.001728 0.000772 -0.001450 0.000808 -0.001679 0.000404
0.262626 542 0.001634 -0.000081 -0.001482 0.000681 -0.001565 0.000236
0.272727 542 0.001527 -0.000496 -0.001473 0.000553 -0.001528 0.000005
0.282828 542 0.001435 -0.000140 -0.001393 0.000426 -0.001550 -0.000271
0.292929 542 0.001395 0.000378 -0.001220 0.000301 -0.001617 -0.000562
0.303030 542 0.001436 0.000544 -0.000949 0.000174 -0.001689 -0.000821
0.313131 542 0.001572 0.000226 -0.000602 0.000046 -0.001736 -0.000993
0.323232 542 0.001790 -0.000254 -0.000224 -0.000087 -0.001721 -0.001032
0.333333 542 0.002043 -0.000064 0.000122 -0.000230 -0.001588 -0.000908
0.343434 542 0.002273 0.000852 0.000380 -0.000379 -0.001272 -0.000634
0.353535 542 0.002441 0.001443 0.000514 -0.000525 -0.000759 -0.000264
0.363636 542 0.002519 0.001191 0.000522 -0.000646 -0.000124 0.000109
0.373737 542 0.002498 0.000181 0.000435 -0.000711 0.000489 0.000390
0.383838 542 0.002393 -0.000831 0.000300 -0.000697 0.000936 0.000529
0.393939 542 0.002220 -0.000554 0.000164 -0.000595 0.001149 0.000544
0.404040 542 0.002030 0.000477 0.000059 -0.000417 0.001152 0.000506
0.414141 542 0.001872 0.000984 0.000005 -0.000194 0.001018 0.000499
0.424242 542 0.001765 0.000522 0.000006 0.000028 0.000800 0.000569
0.434343 542 0.001703 -0.000550 0.000059 0.000203 0.000520 0.000712
0.444444 542 0.001651 -0.001002 0.000155 0.000292 0.000186 0.000893
0.454545 542 0.001574 0.000214 0.000276 0.000278 -0.000180 0.001079
0.464646 542 0.001489 0.001181 0.000406 0.000166 -0.000513 0.001262
0.474747 542 0.001409 0.000921 0.000539 -0.000015 -0.000744 0.001455
0.484848 542 0.001339 -0.000437 0.000681 -0.000228 -0.000826 0.001674
0.494949 542 0.001273 -0.001737 0.000845 -0.000431 -0.000744 0.001925
0.505051 542 0.001194 -0.001396 0.001038 -0.000595 -0.000525 0.002193
0.515152 542 0.001124 -0.000768 0.001251 -0.000703 -0.000213 0.002452
0.525253 542 0.001067 -0.000745 0.001455 -0.000754 0.000125 0.002666
0.535354 542 0.001013 -0.001353 0.001614 -0.000755 0.000408 0.002798
0.545455 542 0.000937 -0.001893 0.001695 -0.000722 0.000571 0.002811
0.555556 542 0.000819 -0.001488 0.001687 -0.000674 0.000584 0.002681
0.565657 542 0.000680 -0.001106 0.001602 -0.000637 0.000467 0.002409
0.575758 542 0.000540 -0.001260 0.001472 -0.000634 0.000275 0.002038
0.585859 542 0.000424 -0.001869 0.001333 -0.000684 0.000072 0.001644
0.595960 542 0.000343 -0.002341 0.001213 -0.000795 -0.000084 0.001313
0.606061 542 0.000295 -0.001887 0.001131 -0.000958 -0.000170 0.001107
0.616162 542 0.000280 -0.001054 0.001092 -0.001151 -0.000181 0.001043
0.626263 542 0.000286 -0.000525 0.001089 -0.001343 -0.000135 0.001094
0.636364 542 0.000287 -0.000555 0.001112 -0.001504 -0.000057 0.001208
0.646465 542 0.000259 -0.000911 0.001145 -0.001614 0.000034 0.001333
0.656566 542 0.000179 -0.000882 0.001174 -0.001664 0.000124 0.001430
0.666667 542 0.000042 -0.000004 0.001189 -0.001656 0.000200 0.001476
0.676768 542 -0.000126 0.000782 0.001184 -0.001601 0.000258 0.001458
0.686869 542 -0.000301 0.000841 0.001161 -0.001514 0.000291 0.001374
0.696970 542 -0.000467 0.000140 0.001133 -0.001412 0.000302 0.001230
0.707071 542 -0.000619 -0.000742 0.001113 -0.001310 0.000304 0.001040
0.717172 542 -0.000758 -0.000636 0.001115 -0.001221 0.000309 0.000830
0.727273 542 -0.000866 0.000281 0.001149 -0.001148 0.000332 0.000634
0.737374 542 -0.000907 0.000730 0.001209 -0.001089 0.000377 0.000484
0.747475 542 -0.000863 0.000412 0.001287 -0.001034 0.000433 0.000395
0.757576 542 -0.000740 -0.000281 0.001366 -0.000968 0.000478 0.000367
0.767677 542 -0.000563 -0.000338 0.001428 -0.000876 0.000489 0.000381
0.777778 542 -0.000346 0.000038 0.001456 -0.000756 0.000457 0.000406
0.787879 542 -0.000105 0.000125 0.001439 -0.000613 0.000387 0.000414
0.797980 542 0.000131 -0.000203 0.001371 -0.000463 0.000284 0.000380
0.808081 542 0.000322 -0.000683 0.001252 -0.000327 0.000155 0.000287
0.818182 542 0.000433 -0.000714 0.001092 -0.000223 0.000011 0.000133
0.828283 542 0.000460 -0.000441 0.000903 -0.000163 -0.000134 -0.000065
0.838384 542 0.000423 -0.000339 0.000701 -0.000151 -0.000265 -0.000275
0.848485 542 0.000353 -0.000533 0.000502 -0.000189 -0.000376 -0.000454
0.858586 542 0.000277 -0.000846 0.000317 -0.000276 -0.000475 -0.000568
0.868687 542 0.000212 -0.000820 0.000160 -0.000412 -0.000578 -0.000598
0.878788 542 0.000155 -0.000009 0.000040 -0.000603 -0.000692 -0.000551
0.888889 542 0.000114 0.000892 -0.000032 -0.000852 -0.000812 -0.000455
0.898990 542 0.000084 0.001174 -0.000042 -0.001153 -0.000932 -0.000353
0.909091 542 0.000054 0.000630 0.000019 -0.001487 -0.001050 -0.000288
0.919192 542 0.000003 -0.000396 0.000158 -0.001809 -0.001150 -0.000279
0.929293 542 -0.000087 -0.000972 0.000378 -0.002071 -0.001185 -0.000312
0.939394 542 -0.000216 -0.000384 0.000672 -0.002232 -0.001088 -0.000350
0.949495 542 -0.000326 0.000245 0.001027 -0.002282 -0.000829 -0.000381
0.959596 542 -0.000344 0.000322 0.001415 -0.002255 -0.000476 -0.000468
0.969697 542 -0.000198 -0.000259 0.001781 -0.002223 -0.000185 -0.000728
0.979798 542 0.000136 -0.000892 0.002024 -0.002262 -0.000073 -0.001231
0.989899 542 0.000605 -0.001129 0.001999 -0.002398 -0.000095 -0.001878
1.000000 542 0.001094 -0.001313 0.001566 -0.002535 -0.000077 -0.002389
0.000000 32 -0.002304 -0.010002 -0.002340 -0.010330 0.000921 0.009307
0.010101 32 -0.001671 -0.001495 -0.001343 -0.008896 0.000541 0.006594
0.020202 32 -0.001068 0.001277 -0.000794 -0.007041 -0.002119 0.004893
0.030303 32 -0.000708 -0.000221 -0.000507 -0.005083 -0.005244 0.003690
0.040404 32 -0.000618 -0.001350 -0.000341 -0.003284 -0.007572 0.002963
0.050505 32 -0.000705 -0.001698 -0.000226 -0.001799 -0.008646 0.002688
0.060606 32 -0.000878 -0.001385 -0.000147 -0.000676 -0.008555 0.002737
0.070707 32 -0.001053 -0.001444 -0.000111 0.000107 -0.007628 0.002936
0.080808 32 -0.001181 -0.001465 -0.000132 0.000615 -0.006233 0.003138
0.090909 32 -0.001221 -0.001518 -0.000212 0.000924 -0.004702 0.003242
0.101010 32 -0.001149 -0.001449 -0.000341 0.001105 -0.003288 0.003201
0.111111 32 -0.000962 -0.001174 -0.000501 0.001209 -0.002169 0.003008
0.121212 32 -0.000664 -0.001125 -0.000671 0.001274 -0.001448 0.002681
0.131313 32 -0.000283 -0.001268 -0.000829 0.001321 -0.001122 0.002266
0.141414 32 0.000143 -0.001578 -0.000952 0.001365 -0.001113 0.001818
0.151515 32 0.000574 -0.002124 -0.001027 0.001414 -0.001308 0.001389
0.161616 32 0.000974 -0.002795 -0.001050 0.001472 -0.001593 0.001018
0.171717 32 0.001314 -0.003387 -0.001032 0.001533 -0.001874 0.000732
0.181818 32 0.001577 -0.003824 -0.000990 0.001593 -0.002112 0.000538
0.191919 32 0.001758 -0.004135 -0.000948 0.001643 -0.002302 0.000429
0.202020 32 0.001856 -0.004414 -0.000926 0.001676 -0.002453 0.000390
0.212121 32 0.001874 -0.004609 -0.000938 0.001688 -0.002548 0.000405
0.222222 32 0.001816 -0.004635 -0.000992 0.001679 -0.002562 0.000462
0.232323 32 0.001690 -0.004465 -0.001090 0.001657 -0.002485 0.000554
0.242424 32 0.001511 -0.004138 -0.001232 0.001635 -0.002340 0.000676
0.252525 32 0.001297 -0.003763 -0.001412 0.001627 -0.002183 0.000830
0.262626 32 0.001070 -0.003512 -0.001626 0.001649 -0.002101 0.001015
0.272727 32 0.000847 -0.003383 -0.001865 0.001710 -0.002158 0.001230
0.282828 32 0.000635 -0.003178 -0.002112 0.001809 -0.002384 0.001465
0.292929 32 0.000435 -0.002769 -0.002338 0.001942 -0.002740 0.001693
0.303030 32 0.000240 -0.002138 -0.002496 0.002093 -0.003123 0.001884
0.313131 32 0.000058 -0.001438 -0.002542 0.002246 -0.003419 0.002019
0.323232 32 -0.000083 -0.000986 -0.002446 0.002385 -0.003580 0.002112
0.333333 32 -0.000145 -0.000747 -0.002213 0.002491 -0.003637 0.002205
0.343434 32 -0.000094 -0.000526 -0.001880 0.002544 -0.003656 0.002345
0.353535 32 0.000074 -0.000210 -0.001505 0.002526 -0.003662 0.002553
0.363636 32 0.000325 0.000207 -0.001144 0.002422 -0.003637 0.002812
0.373737 32 0.000603 0.000498 -0.000836 0.002231 -0.003566 0.003073
0.383838 32 0.000863 0.000335 -0.000602 0.001972 -0.003479 0.003262
0.393939 32 0.001070 0.000041 -0.000438 0.001680 -0.003432 0.003309
0.404040 32 0.001216 -0.000116 -0.000326 0.001394 -0.003431 0.003175
0.414141 32 0.001300 -0.000023 -0.000237 0.001142 -0.003411 0.002865
0.424242 32 0.001324 0.000241 -0.000145 0.000930 -0.003281 0.002418
0.434343 32 0.001292 0.000316 -0.000027 0.000746 -0.002999 0.001880
0.444444 32 0.001213 0.000382 0.000125 0.000570 -0.002615 0.001286
0.454545 32 0.001107 0.000730 0.000301 0.000381 -0.002242 0.000660
0.464646 32 0.001005 0.001263 0.000483 0.000168 -0.001993 0.000034
0.474747 32 0.000935 0.001692 0.000644 -0.000069 -0.001934 -0.000541
0.484848 32 0.000916 0.001591 0.000765 -0.000318 -0.002063 -0.001010
0.494949 32 0.000952 0.001121 0.000843 -0.000549 -0.002327 -0.001329
0.505051 32 0.001043 0.000671 0.000888 -0.000737 -0.002643 -0.001494
0.515152 32 0.001188 0.000386 0.000918 -0.000857 -0.002917 -0.001532
0.525253 32 0.001388 0.000241 0.000948 -0.000898 -0.003069 -0.001492
0.535354 32 0.001635 0.000051 0.000983 -0.000861 -0.003046 -0.001420
0.545455 32 0.001904 -0.000073 0.001020 -0.000764 -0.002848 -0.001353
0.555556 32 0.002160 0.000056 0.001049 -0.000635 -0.002518 -0.001305
0.565657 32 0.002374 0.000418 0.001062 -0.000508 -0.002122 -0.001274
0.575758 32 0.002533 0.000851 0.001056 -0.000412 -0.001725 -0.001248
0.585859 32 0.002636 0.001082 0.001037 -0.000357 -0.001379 -0.001213
0.595960 32 0.002695 0.000978 0.001016 -0.000333 -0.001107 -0.001159
0.606061 32 0.002715 0.000803 0.001004 -0.000311 -0.000905 -0.001074
0.616162 32 0.002703 0.000759 0.001012 -0.000254 -0.000748 -0.000953
0.626263 32 0.002665 0.000907 0.001042 -0.000138 -0.000598 -0.000796
0.636364 32 0.002605 0.001138 0.001092 0.000046 -0.000416 -0.000611
0.646465 32 0.002530 0.001176 0.001156 0.000285 -0.000174 -0.000419
0.656566 32 0.002442 0.001014 0.001224 0.000547 0.000141 -0.000249
0.666667 32 0.002338 0.001029 0.001284 0.000797 0.000520 -0.000128
0.676768 32 0.002226 0.001400 0.001326 0.000996 0.000941 -0.000080
0.686869 32 0.002117 0.002071 0.001345 0.001117 0.001360 -0.000121
0.696970 32 0.002027 0.002728 0.001343 0.001140 0.001727 -0.000253
0.707071 32 0.001970 0.002889 0.001333 0.001054 0.001993 -0.000459
0.717172 32 0.001952 0.002815 0.001334 0.000857 0.002127 -0.000701
0.727273 32 0.001976 0.002856 0.001366 0.000549 0.002130 -0.000923
0.737374 32 0.002050 0.003063 0.001443 0.000143 0.002023 -0.001070
0.747475 32 0.002179 0.003212 0.001568 -0.000337 0.001834 -0.001108
0.757576 32 0.002366 0.002834 0.001730 -0.000848 0.001580 -0.001036
0.767677 32 0.002595 0.002101 0.001906 -0.001340 0.001273 -0.000883
0.777778 32 0.002845 0.001455 0.002068 -0.001764 0.000930 -0.000691
0.787879 32 0.003104 0.001057 0.002188 -0.002088 0.000587 -0.000499
0.797980 32 0.003361 0.000834 0.002247 -0.002304 0.000287 -0.000330
0.808081 32 0.003600 0.000524 0.002241 -0.002423 0.000063 -0.000202
0.818182 32 0.003790 0.000264 0.002180 -0.002472 -0.000077 -0.000128
0.828283 32 0.003908 0.000212 0.002084 -0.002478 -0.000145 -0.000116
0.838384 32 0.003953 0.000357 0.001979 -0.002463 -0.000163 -0.000166
0.848485 32 0.003951 0.000561 0.001887 -0.002444 -0.000155 -0.000265
0.858586 32 0.003949 0.000598 0.001827 -0.002427 -0.000148 -0.000391
0.868687 32 0.003979 0.000516 0.001812 -0.002411 -0.000181 -0.000528
0.878788 32 0.004054 0.000477 0.001848 -0.002391 -0.000295 -0.000667
0.888889 32 0.004163 0.000504 0.001935 -0.002362 -0.000513 -0.000803
0.898990 32 0.004289 0.000499 0.002059 -0.002321 -0.000819 -0.000928
0.909091 32 0.004419 0.000289 0.002199 -0.002266 -0.001157 -0.001027
0.919192 32 0.004545 -0.000259 0.002325 -0.002197 -0.001455 -0.001086
0.929293 32 0.004660 -0.000846 0.002406 -0.002106 -0.001651 -0.001105
0.939394 32 0.004758 -0.001175 0.002421 -0.001983 -0.001719 -0.001102
0.949495 32 0.004839 -0.001162 0.002359 -0.001810 -0.001667 -0.001106
0.959596 32 0.004906 -0.000951 0.002217 -0.001575 -0.001528 -0.001146
0.969697 32 0.004963 -0.000889 0.001982 -0.001279 -0.001350 -0.001233
0.979798 32 0.005009 -0.001187 0.001625 -0.000936 -0.001181 -0.001348
0.989899 32 0.005031 -0.001568 0.001091 -0.000569 -0.001043 -0.001419
1.000000 32 0.005020 -0.002149 0.000319 -0.000182 -0.000892 -0.001312


==> images/error_data_SM6/error_KAN.dat <==
t traj error0 error1 error2 error3 error4 error5
0.000000 61 0.002622 0.001465 -0.000618 -0.001592 -0.004376 0.004912
0.010101 61 0.002512 0.003653 0.000131 -0.002384 -0.005180 0.004104
0.020202 61 0.001553 0.001930 0.000699 -0.002084 -0.003977 0.003644
0.030303 61 0.000612 0.001260 0.001406 -0.001506 -0.002450 0.003508
0.040404 61 -0.000359 0.000228 0.002073 -0.001321 -0.001321 0.003080
0.050505 61 -0.001042 -0.001071 0.002523 -0.001335 -0.000455 0.002431
0.060606 61 -0.001223 -0.001709 0.002752 -0.001103 0.000287 0.001966
0.070707 61 -0.001157 -0.001601 0.002830 -0.000762 0.000876 0.001662
0.080808 61 -0.000971 -0.002013 0.002793 -0.000430 0.001292 0.001447
0.090909 61 -0.000738 -0.001551 0.002665 -0.000131 0.001556 0.001299
0.101010 61 -0.000457 -0.001134 0.002474 0.000148 0.001629 0.001218
0.111111 61 -0.000114 -0.001274 0.002241 0.000415 0.001507 0.001201
0.121212 61 0.000289 -0.001247 0.001987 0.000665 0.001281 0.001226
0.131313 61 0.000750 -0.001102 0.001729 0.000886 0.001039 0.001264
0.141414 61 0.001261 -0.001312 0.001478 0.001056 0.000799 0.001288
0.151515 61 0.001792 -0.001844 0.001242 0.001161 0.000610 0.001270
0.161616 61 0.002299 -0.002308 0.001024 0.001196 0.000533 0.001194
0.171717 61 0.002735 -0.002334 0.000827 0.001161 0.000619 0.001053
0.181818 61 0.003063 -0.002203 0.000651 0.001064 0.000797 0.000859
0.191919 61 0.003250 -0.002019 0.000496 0.000913 0.000960 0.000632
0.202020 61 0.003268 -0.001839 0.000363 0.000722 0.001013 0.000402
0.212121 61 0.003116 -0.001673 0.000251 0.000504 0.000915 0.000193
0.222222 61 0.002846 -0.001435 0.000157 0.000284 0.000732 0.000009
0.232323 61 0.002505 -0.000921 0.000078 0.000080 0.000542 -0.000148
0.242424 61 0.002130 -0.000260 0.000013 -0.000099 0.000331 -0.000275
0.252525 61 0.001756 0.000181 -0.000038 -0.000249 0.000086 -0.000370
0.262626 61 0.001407 0.000194 -0.000078 -0.000370 -0.000197 -0.000436
0.272727 61 0.001094 -0.000255 -0.000107 -0.000466 -0.000510 -0.000477
0.282828 61 0.000824 -0.001037 -0.000126 -0.000542 -0.000838 -0.000501
0.292929 61 0.000594 -0.001848 -0.000138 -0.000603 -0.001155 -0.000515
0.303030 61 0.000396 -0.002222 -0.000144 -0.000656 -0.001423 -0.000527
0.313131 61 0.000222 -0.001699 -0.000143 -0.000706 -0.001612 -0.000546
0.323232 61 0.000080 -0.001032 -0.000138 -0.000760 -0.001765 -0.000572
0.333333 61 -0.000020 -0.000938 -0.000129 -0.000820 -0.001885 -0.000607
0.343434 61 -0.000084 -0.001486 -0.000117 -0.000890 -0.001969 -0.000653
0.353535 61 -0.000126 -0.002123 -0.000103 -0.000969 -0.002022 -0.000709
0.363636 61 -0.000166 -0.001850 -0.000087 -0.001058 -0.002049 -0.000777
0.373737 61 -0.000200 -0.001238 -0.000070 -0.001154 -0.002049 -0.000854
0.383838 61 -0.000223 -0.000968 -0.000053 -0.001256 -0.002024 -0.000937
0.393939 61 -0.000235 -0.001159 -0.000037 -0.001357 -0.001979 -0.001020
0.404040 61 -0.000247 -0.001500 -0.000023 -0.001453 -0.001919 -0.001098
0.414141 61 -0.000270 -0.001278 -0.000010 -0.001539 -0.001852 -0.001168
0.424242 61 -0.000304 -0.000503 0.000001 -0.001614 -0.001781 -0.001228
0.434343 61 -0.000334 0.000040 0.000009 -0.001679 -0.001703 -0.001278
0.444444 61 -0.000354 -0.000023 0.000015 -0.001732 -0.001619 -0.001317
0.454545 61 -0.000365 -0.000621 0.000018 -0.001773 -0.001532 -0.001343
0.464646 61 -0.000373 -0.001250 0.000018 -0.001803 -0.001445 -0.001358
0.474747 61 -0.000393 -0.001004 0.000016 -0.001822 -0.001362 -0.001363
0.484848 61 -0.000421 -0.000102 0.000011 -0.001829 -0.001284 -0.001356
0.494949 61 -0.000439 0.000383 0.000004 -0.001826 -0.001205 -0.001339
0.505051 61 -0.000442 0.000068 -0.000006 -0.001814 -0.001124 -0.001311
0.515152 61 -0.000433 -0.000778 -0.000019 -0.001792 -0.001043 -0.001274
0.525253 61 -0.000428 -0.001233 -0.000035 -0.001763 -0.000966 -0.001229
0.535354 61 -0.000439 -0.000532 -0.000053 -0.001727 -0.000896 -0.001178
0.545455 61 -0.000447 0.000123 -0.000073 -0.001686 -0.000828 -0.001122
0.555556 61 -0.000441 0.000053 -0.000097 -0.001642 -0.000755 -0.001062
0.565657 61 -0.000421 -0.000744 -0.000122 -0.001597 -0.000679 -0.001001
0.575758 61 -0.000400 -0.001601 -0.000151 -0.001552 -0.000601 -0.000942
0.585859 61 -0.000396 -0.001341 -0.000182 -0.001509 -0.000526 -0.000886
0.595960 61 -0.000402 -0.000500 -0.000215 -0.001471 -0.000451 -0.000837
0.606061 61 -0.000400 -0.000196 -0.000251 -0.001441 -0.000368 -0.000797
0.616162 61 -0.000384 -0.000756 -0.000290 -0.001418 -0.000276 -0.000766
0.626263 61 -0.000361 -0.001794 -0.000332 -0.001402 -0.000178 -0.000743
0.636364 61 -0.000347 -0.002201 -0.000377 -0.001390 -0.000082 -0.000727
0.646465 61 -0.000354 -0.001315 -0.000424 -0.001383 0.000006 -0.000717
0.656566 61 -0.000356 -0.000576 -0.000473 -0.001379 0.000095 -0.000711
0.666667 61 -0.000343 -0.000700 -0.000525 -0.001377 0.000187 -0.000708
0.676768 61 -0.000315 -0.001612 -0.000579 -0.001376 0.000280 -0.000707
0.686869 61 -0.000286 -0.002447 -0.000634 -0.001376 0.000369 -0.000708
0.696970 61 -0.000277 -0.001920 -0.000691 -0.001377 0.000447 -0.000710
0.707071 61 -0.000270 -0.001040 -0.000748 -0.001376 0.000517 -0.000712
0.717172 61 -0.000250 -0.000820 -0.000806 -0.001375 0.000587 -0.000712
0.727273 61 -0.000215 -0.001419 -0.000863 -0.001373 0.000657 -0.000711
0.737374 61 -0.000173 -0.002245 -0.000919 -0.001368 0.000724 -0.000707
0.747475 61 -0.000146 -0.002066 -0.000974 -0.001361 0.000780 -0.000700
0.757576 61 -0.000126 -0.001289 -0.001026 -0.001351 0.000829 -0.000690
0.767677 61 -0.000098 -0.000958 -0.001076 -0.001339 0.000876 -0.000675
0.777778 61 -0.000057 -0.001325 -0.001122 -0.001324 0.000923 -0.000655
0.787879 61 -0.000010 -0.002019 -0.001163 -0.001305 0.000969 -0.000630
0.797980 61 0.000027 -0.002058 -0.001200 -0.001281 0.001007 -0.000598
0.808081 61 0.000052 -0.001375 -0.001231 -0.001254 0.001038 -0.000559
0.818182 61 0.000080 -0.000964 -0.001257 -0.001224 0.001068 -0.000514
0.828283 61 0.000116 -0.001169 -0.001279 -0.001192 0.001101 -0.000465
0.838384 61 0.000155 -0.001792 -0.001298 -0.001161 0.001135 -0.000414
0.848485 61 0.000184 -0.002096 -0.001314 -0.001131 0.001169 -0.000364
0.858586 61 0.000192 -0.001447 -0.001329 -0.001104 0.001198 -0.000317
0.868687 61 0.000193 -0.000799 -0.001344 -0.001081 0.001230 -0.000273
0.878788 61 0.000194 -0.000736 -0.001361 -0.001062 0.001267 -0.000234
0.888889 61 0.000195 -0.001272 -0.001381 -0.001048 0.001310 -0.000202
0.898990 61 0.000187 -0.001863 -0.001407 -0.001040 0.001356 -0.000177
0.909091 61 0.000151 -0.001511 -0.001439 -0.001037 0.001399 -0.000160
0.919192 61 0.000093 -0.000598 -0.001479 -0.001041 0.001443 -0.000154
0.929293 61 0.000028 -0.000129 -0.001530 -0.001051 0.001492 -0.000157
0.939394 61 -0.000041 -0.000417 -0.001595 -0.001067 0.001548 -0.000172
0.949495 61 -0.000119 -0.001134 -0.001674 -0.001089 0.001609 -0.000200
0.959596 61 -0.000225 -0.001315 -0.001770 -0.001117 0.001669 -0.000240
0.969697 61 -0.000363 -0.000680 -0.001885 -0.001151 0.001727 -0.000295
0.979798 61 -0.000518 -0.000300 -0.002022 -0.001191 0.001787 -0.000366
0.989899 61 -0.000691 -0.000211 -0.002183 -0.001238 0.001851 -0.000452
1.000000 61 -0.000888 -0.000144 -0.002370 -0.001290 0.001916 -0.000557
0.000000 149 0.004179 -0.010111 -0.000829 0.001267 -0.003230 0.000359
0.010101 149 0.003168 -0.000469 -0.000844 -0.000378 -0.005935 -0.000601
0.020202 149 0.001632 -0.000843 -0.000792 -0.000818 -0.006093 -0.001416
0.030303 149 0.000453 -0.001670 -0.000379 -0.000770 -0.005014 -0.001627
0.040404 149 -0.000514 -0.002533 0.000193 -0.000857 -0.003799 -0.001898
0.050505 149 -0.001006 -0.003032 0.000692 -0.001012 -0.002608 -0.002328
0.060606 149 -0.000986 -0.002938 0.001077 -0.000817 -0.001481 -0.002475
0.070707 149 -0.000820 -0.001516 0.001378 -0.000439 -0.000525 -0.002293
0.080808 149 -0.000631 -0.000757 0.001586 -0.000049 0.000218 -0.001918
0.090909 149 -0.000462 0.000542 0.001699 0.000302 0.000767 -0.001452
0.101010 149 -0.000285 0.001832 0.001722 0.000620 0.001118 -0.000957
0.111111 149 -0.000062 0.002161 0.001666 0.000917 0.001249 -0.000477
0.121212 149 0.000210 0.002080 0.001549 0.001199 0.001219 -0.000040
0.131313 149 0.000524 0.002068 0.001386 0.001454 0.001130 0.000330
0.141414 149 0.000875 0.001589 0.001194 0.001665 0.000994 0.000602
0.151515 149 0.001240 0.000643 0.000983 0.001815 0.000841 0.000757
0.161616 149 0.001581 -0.000437 0.000764 0.001900 0.000725 0.000793
0.171717 149 0.001858 -0.001118 0.000545 0.001924 0.000709 0.000727
0.181818 149 0.002041 -0.001545 0.000332 0.001895 0.000778 0.000584
0.191919 149 0.002102 -0.001744 0.000133 0.001827 0.000826 0.000384
0.202020 149 0.002019 -0.001687 -0.000043 0.001727 0.000763 0.000158
0.212121 149 0.001795 -0.001414 -0.000191 0.001602 0.000559 -0.000062
0.222222 149 0.001485 -0.001039 -0.000311 0.001473 0.000267 -0.000253
0.232323 149 0.001137 -0.000644 -0.000408 0.001356 -0.000033 -0.000398
0.242424 149 0.000795 -0.000656 -0.000482 0.001262 -0.000304 -0.000488
0.252525 149 0.000480 -0.000886 -0.000535 0.001194 -0.000586 -0.000531
0.262626 149 0.000197 -0.000789 -0.000571 0.001150 -0.000882 -0.000533
0.272727 149 -0.000047 -0.000160 -0.000591 0.001128 -0.001191 -0.000504
0.282828 149 -0.000246 0.000862 -0.000597 0.001121 -0.001501 -0.000450
0.292929 149 -0.000393 0.001794 -0.000592 0.001123 -0.001791 -0.000379
0.303030 149 -0.000477 0.001811 -0.000577 0.001127 -0.002032 -0.000297
0.313131 149 -0.000502 0.000832 -0.000552 0.001128 -0.002224 -0.000214
0.323232 149 -0.000496 0.000213 -0.000519 0.001122 -0.002388 -0.000140
0.333333 149 -0.000475 0.000525 -0.000478 0.001102 -0.002528 -0.000083
0.343434 149 -0.000442 0.001453 -0.000431 0.001069 -0.002642 -0.000049
0.353535 149 -0.000383 0.001793 -0.000377 0.001020 -0.002721 -0.000042
0.363636 149 -0.000296 0.001003 -0.000320 0.000956 -0.002765 -0.000059
0.373737 149 -0.000210 0.000485 -0.000259 0.000879 -0.002785 -0.000096
0.383838 149 -0.000138 0.000755 -0.000197 0.000793 -0.002790 -0.000149
0.393939 149 -0.000081 0.001589 -0.000133 0.000703 -0.002782 -0.000211
0.404040 149 -0.000026 0.002024 -0.000071 0.000615 -0.002758 -0.000273
0.414141 149 0.000036 0.001308 -0.000009 0.000534 -0.002719 -0.000330
0.424242 149 0.000087 0.000674 0.000051 0.000460 -0.002674 -0.000381
0.434343 149 0.000117 0.000877 0.000109 0.000395 -0.002631 -0.000425
0.444444 149 0.000129 0.001891 0.000166 0.000338 -0.002590 -0.000461
0.454545 149 0.000136 0.002910 0.000220 0.000291 -0.002548 -0.000486
0.464646 149 0.000163 0.002509 0.000272 0.000252 -0.002497 -0.000503
0.474747 149 0.000201 0.001251 0.000321 0.000223 -0.002440 -0.000509
0.484848 149 0.000226 0.000726 0.000368 0.000202 -0.002389 -0.000505
0.494949 149 0.000229 0.001469 0.000413 0.000189 -0.002347 -0.000493
0.505051 149 0.000219 0.002948 0.000455 0.000184 -0.002311 -0.000471
0.515152 149 0.000223 0.003568 0.000495 0.000186 -0.002271 -0.000441
0.525253 149 0.000258 0.002203 0.000532 0.000193 -0.002219 -0.000404
0.535354 149 0.000289 0.001003 0.000565 0.000204 -0.002168 -0.000360
0.545455 149 0.000300 0.001029 0.000596 0.000219 -0.002125 -0.000313
0.555556 149 0.000292 0.002132 0.000624 0.000234 -0.002088 -0.000263
0.565657 149 0.000286 0.002971 0.000649 0.000250 -0.002047 -0.000213
0.575758 149 0.000308 0.001983 0.000670 0.000262 -0.001992 -0.000164
0.585859 149 0.000328 0.000945 0.000687 0.000271 -0.001932 -0.000118
0.595960 149 0.000329 0.000772 0.000701 0.000272 -0.001873 -0.000080
0.606061 149 0.000314 0.001382 0.000710 0.000265 -0.001813 -0.000052
0.616162 149 0.000297 0.001787 0.000716 0.000248 -0.001746 -0.000033
0.626263 149 0.000296 0.001036 0.000717 0.000223 -0.001668 -0.000023
0.636364 149 0.000291 0.000361 0.000714 0.000191 -0.001586 -0.000019
0.646465 149 0.000274 0.000310 0.000706 0.000154 -0.001508 -0.000022
0.656566 149 0.000247 0.000788 0.000695 0.000111 -0.001432 -0.000030
0.666667 149 0.000222 0.001082 0.000681 0.000065 -0.001356 -0.000041
0.676768 149 0.000213 0.000450 0.000663 0.000015 -0.001276 -0.000054
0.686869 149 0.000204 -0.000206 0.000643 -0.000038 -0.001197 -0.000070
0.696970 149 0.000187 -0.000285 0.000620 -0.000092 -0.001125 -0.000087
0.707071 149 0.000162 0.000239 0.000595 -0.000148 -0.001061 -0.000104
0.717172 149 0.000138 0.000823 0.000569 -0.000205 -0.001000 -0.000122
0.727273 149 0.000132 0.000465 0.000542 -0.000263 -0.000938 -0.000138
0.737374 149 0.000139 -0.000499 0.000515 -0.000321 -0.000875 -0.000153
0.747475 149 0.000141 -0.000964 0.000489 -0.000379 -0.000819 -0.000166
0.757576 149 0.000131 -0.000547 0.000465 -0.000437 -0.000772 -0.000176
0.767677 149 0.000116 0.000420 0.000444 -0.000494 -0.000731 -0.000183
0.777778 149 0.000114 0.000882 0.000426 -0.000548 -0.000690 -0.000185
0.787879 149 0.000139 -0.000101 0.000411 -0.000601 -0.000643 -0.000181
0.797980 149 0.000169 -0.001087 0.000402 -0.000650 -0.000599 -0.000170
0.808081 149 0.000188 -0.001155 0.000398 -0.000697 -0.000562 -0.000152
0.818182 149 0.000197 -0.000292 0.000400 -0.000740 -0.000533 -0.000128
0.828283 149 0.000208 0.000619 0.000407 -0.000783 -0.000504 -0.000099
0.838384 149 0.000247 0.000117 0.000418 -0.000826 -0.000467 -0.000068
0.848485 149 0.000296 -0.000794 0.000432 -0.000870 -0.000425 -0.000035
0.858586 149 0.000337 -0.001058 0.000448 -0.000915 -0.000387 -0.000001
0.868687 149 0.000369 -0.000558 0.000466 -0.000962 -0.000351 0.000032
0.878788 149 0.000402 0.000062 0.000483 -0.001012 -0.000314 0.000062
0.888889 149 0.000452 -0.000279 0.000498 -0.001066 -0.000269 0.000089
0.898990 149 0.000507 -0.000819 0.000509 -0.001124 -0.000219 0.000111
0.909091 149 0.000555 -0.000910 0.000516 -0.001186 -0.000170 0.000128
0.919192 149 0.000594 -0.000518 0.000516 -0.001252 -0.000121 0.000138
0.929293 149 0.000633 -0.000098 0.000508 -0.001324 -0.000069 0.000140
0.939394 149 0.000682 -0.000367 0.000489 -0.001400 -0.000011 0.000133
0.949495 149 0.000730 -0.000801 0.000457 -0.001482 0.000051 0.000117
0.959596 149 0.000770 -0.000864 0.000411 -0.001568 0.000112 0.000090
0.969697 149 0.000798 -0.000465 0.000349 -0.001659 0.000171 0.000052
0.979798 149 0.000818 0.000072 0.000267 -0.001755 0.000231 0.000002
0.989899 149 0.000842 0.000061 0.000164 -0.001856 0.000295 -0.000062
1.000000 149 0.000861 -0.000149 0.000037 -0.001962 0.000359 -0.000140
0.000000 128 -0.000498 0.004483 -0.001657 0.001161 -0.006176 -0.000414
0.010101 128 0.000481 -0.005659 -0.001353 0.001691 -0.006424 0.000833
0.020202 128 0.001028 -0.009084 -0.000994 0.001747 -0.005258 0.001465
0.030303 128 0.001516 -0.008819 -0.000518 0.001563 -0.004123 0.001820
0.040404 128 0.001917 -0.006819 0.000041 0.001250 -0.003306 0.001862
0.050505 128 0.002096 -0.004525 0.000509 0.001007 -0.002920 0.001751
0.060606 128 0.002139 -0.003598 0.000804 0.000890 -0.002841 0.001604
0.070707 128 0.002132 -0.002747 0.000931 0.000914 -0.002894 0.001537
0.080808 128 0.002050 -0.002966 0.000985 0.001060 -0.003019 0.001597
0.090909 128 0.001901 -0.003404 0.001023 0.001261 -0.003120 0.001741
0.101010 128 0.001710 -0.003698 0.001069 0.001464 -0.003138 0.001906
0.111111 128 0.001515 -0.004148 0.001126 0.001635 -0.003087 0.002043
0.121212 128 0.001331 -0.004100 0.001185 0.001754 -0.002970 0.002122
0.131313 128 0.001169 -0.003528 0.001231 0.001815 -0.002828 0.002135
0.141414 128 0.001034 -0.002946 0.001250 0.001819 -0.002736 0.002090
0.151515 128 0.000914 -0.002340 0.001230 0.001779 -0.002712 0.001996
0.161616 128 0.000799 -0.001647 0.001163 0.001705 -0.002733 0.001858
0.171717 128 0.000704 -0.001006 0.001047 0.001606 -0.002819 0.001677
0.181818 128 0.000638 -0.000655 0.000889 0.001492 -0.002994 0.001469
0.191919 128 0.000595 -0.000744 0.000705 0.001376 -0.003254 0.001256
0.202020 128 0.000554 -0.000950 0.000518 0.001269 -0.003493 0.001059
0.212121 128 0.000496 -0.000987 0.000353 0.001179 -0.003618 0.000893
0.222222 128 0.000439 -0.000821 0.000211 0.001105 -0.003636 0.000750
0.232323 128 0.000396 -0.000539 0.000093 0.001045 -0.003582 0.000628
0.242424 128 0.000378 -0.000327 -0.000003 0.000999 -0.003500 0.000526
0.252525 128 0.000390 -0.000442 -0.000078 0.000963 -0.003435 0.000448
0.262626 128 0.000426 -0.000741 -0.000134 0.000937 -0.003363 0.000387
0.272727 128 0.000478 -0.000868 -0.000174 0.000917 -0.003278 0.000340
0.282828 128 0.000537 -0.000684 -0.000198 0.000901 -0.003180 0.000303
0.292929 128 0.000599 -0.000277 -0.000211 0.000889 -0.003073 0.000275
0.303030 128 0.000662 0.000040 -0.000213 0.000877 -0.002962 0.000255
0.313131 128 0.000728 -0.000190 -0.000206 0.000866 -0.002853 0.000242
0.323232 128 0.000787 -0.000630 -0.000193 0.000853 -0.002745 0.000231
0.333333 128 0.000829 -0.000807 -0.000175 0.000838 -0.002636 0.000222
0.343434 128 0.000847 -0.000610 -0.000153 0.000821 -0.002529 0.000213
0.353535 128 0.000845 -0.000250 -0.000130 0.000801 -0.002424 0.000202
0.363636 128 0.000830 -0.000259 -0.000106 0.000780 -0.002320 0.000188
0.373737 128 0.000805 -0.000718 -0.000084 0.000759 -0.002219 0.000172
0.383838 128 0.000763 -0.001047 -0.000063 0.000739 -0.002123 0.000153
0.393939 128 0.000703 -0.001031 -0.000046 0.000722 -0.002034 0.000134
0.404040 128 0.000631 -0.000755 -0.000034 0.000710 -0.001953 0.000116
0.414141 128 0.000556 -0.000610 -0.000026 0.000705 -0.001877 0.000100
0.424242 128 0.000487 -0.001013 -0.000023 0.000706 -0.001804 0.000086
0.434343 128 0.000418 -0.001459 -0.000023 0.000713 -0.001735 0.000076
0.444444 128 0.000344 -0.001609 -0.000025 0.000728 -0.001669 0.000068
0.454545 128 0.000265 -0.001431 -0.000030 0.000748 -0.001606 0.000065
0.464646 128 0.000187 -0.001187 -0.000036 0.000774 -0.001544 0.000066
0.474747 128 0.000120 -0.001392 -0.000044 0.000807 -0.001481 0.000070
0.484848 128 0.000060 -0.001874 -0.000052 0.000844 -0.001415 0.000078
0.494949 128 0.000001 -0.002153 -0.000060 0.000886 -0.001350 0.000089
0.505051 128 -0.000059 -0.002093 -0.000067 0.000933 -0.001285 0.000103
0.515152 128 -0.000119 -0.001839 -0.000074 0.000984 -0.001219 0.000120
0.525253 128 -0.000170 -0.001829 -0.000081 0.001038 -0.001152 0.000139
0.535354 128 -0.000211 -0.002233 -0.000086 0.001096 -0.001083 0.000159
0.545455 128 -0.000250 -0.002544 -0.000090 0.001155 -0.001013 0.000181
0.555556 128 -0.000291 -0.002570 -0.000093 0.001215 -0.000944 0.000202
0.565657 128 -0.000334 -0.002376 -0.000095 0.001275 -0.000877 0.000221
0.575758 128 -0.000376 -0.002271 -0.000097 0.001333 -0.000810 0.000238
0.585859 128 -0.000412 -0.002546 -0.000098 0.001388 -0.000745 0.000250
0.595960 128 -0.000451 -0.002802 -0.000099 0.001438 -0.000682 0.000256
0.606061 128 -0.000496 -0.002847 -0.000101 0.001484 -0.000623 0.000255
0.616162 128 -0.000549 -0.002693 -0.000104 0.001523 -0.000569 0.000248
0.626263 128 -0.000605 -0.002552 -0.000108 0.001558 -0.000517 0.000234
0.636364 128 -0.000657 -0.002708 -0.000112 0.001589 -0.000463 0.000214
0.646465 128 -0.000710 -0.002908 -0.000117 0.001618 -0.000410 0.000191
0.656566 128 -0.000766 -0.002953 -0.000124 0.001644 -0.000357 0.000165
0.666667 128 -0.000824 -0.002821 -0.000132 0.001669 -0.000303 0.000136
0.676768 128 -0.000883 -0.002647 -0.000141 0.001692 -0.000247 0.000106
0.686869 128 -0.000936 -0.002697 -0.000152 0.001716 -0.000188 0.000075
0.696970 128 -0.000985 -0.002880 -0.000164 0.001739 -0.000125 0.000044
0.707071 128 -0.001033 -0.002956 -0.000179 0.001763 -0.000060 0.000014
0.717172 128 -0.001080 -0.002860 -0.000195 0.001788 0.000007 -0.000014
0.727273 128 -0.001126 -0.002665 -0.000214 0.001813 0.000077 -0.000040
0.737374 128 -0.001164 -0.002596 -0.000235 0.001839 0.000149 -0.000064
0.747475 128 -0.001194 -0.002767 -0.000258 0.001866 0.000225 -0.000085
0.757576 128 -0.001218 -0.002904 -0.000284 0.001894 0.000303 -0.000102
0.767677 128 -0.001239 -0.002882 -0.000314 0.001922 0.000381 -0.000115
0.777778 128 -0.001257 -0.002716 -0.000346 0.001951 0.000459 -0.000123
0.787879 128 -0.001267 -0.002575 -0.000382 0.001980 0.000538 -0.000128
0.797980 128 -0.001266 -0.002687 -0.000422 0.002009 0.000617 -0.000128
0.808081 128 -0.001257 -0.002853 -0.000465 0.002036 0.000696 -0.000124
0.818182 128 -0.001242 -0.002898 -0.000513 0.002060 0.000771 -0.000117
0.828283 128 -0.001224 -0.002796 -0.000563 0.002080 0.000842 -0.000112
0.838384 128 -0.001199 -0.002658 -0.000617 0.002093 0.000909 -0.000112
0.848485 128 -0.001164 -0.002702 -0.000674 0.002097 0.000972 -0.000118
0.858586 128 -0.001121 -0.002831 -0.000734 0.002093 0.001029 -0.000135
0.868687 128 -0.001074 -0.002874 -0.000795 0.002078 0.001080 -0.000162
0.878788 128 -0.001022 -0.002799 -0.000859 0.002053 0.001125 -0.000203
0.888889 128 -0.000964 -0.002675 -0.000923 0.002016 0.001163 -0.000259
0.898990 128 -0.000898 -0.002664 -0.000989 0.001969 0.001195 -0.000332
0.909091 128 -0.000825 -0.002725 -0.001055 0.001911 0.001222 -0.000421
0.919192 128 -0.000747 -0.002726 -0.001121 0.001843 0.001242 -0.000529
0.929293 128 -0.000663 -0.002635 -0.001187 0.001766 0.001257 -0.000655
0.939394 128 -0.000573 -0.002496 -0.001250 0.001682 0.001268 -0.000799
0.949495 128 -0.000475 -0.002425 -0.001312 0.001592 0.001275 -0.000960
0.959596 128 -0.000369 -0.002423 -0.001372 0.001498 0.001279 -0.001140
0.969697 128 -0.000256 -0.002380 -0.001428 0.001401 0.001282 -0.001336
0.979798 128 -0.000139 -0.002265 -0.001480 0.001305 0.001284 -0.001549
0.989899 128 -0.000016 -0.002102 -0.001527 0.001210 0.001285 -0.001778
1.000000 128 0.000114 -0.001973 -0.001570 0.001120 0.001289 -0.002022
0.000000 542 0.003103 0.002166 -0.002132 0.001011 0.001833 -0.001593
0.010101 542 0.002162 0.004679 -0.002051 0.000084 -0.000418 -0.002123
0.020202 542 0.001924 0.002385 -0.001849 0.000156 -0.000848 -0.001778
0.030303 542 0.001581 -0.000330 -0.001415 0.000606 -0.000515 -0.001179
0.040404 542 0.001026 -0.001184 -0.000939 0.000773 -0.000355 -0.000990
0.050505 542 0.000758 -0.002463 -0.000606 0.000574 -0.000294 -0.001308
0.060606 542 0.000810 -0.002771 -0.000448 0.000271 -0.000189 -0.001765
0.070707 542 0.000838 -0.003403 -0.000336 0.000102 -0.000158 -0.002000
0.080808 542 0.000710 -0.003434 -0.000237 0.000060 -0.000189 -0.001998
0.090909 542 0.000455 -0.002876 -0.000149 0.000112 -0.000262 -0.001824
0.101010 542 0.000161 -0.002663 -0.000078 0.000231 -0.000374 -0.001547
0.111111 542 -0.000112 -0.002083 -0.000023 0.000392 -0.000486 -0.001226
0.121212 542 -0.000307 -0.001349 0.000018 0.000566 -0.000570 -0.000916
0.131313 542 -0.000387 -0.001046 0.000049 0.000722 -0.000624 -0.000661
0.141414 542 -0.000352 -0.001081 0.000075 0.000835 -0.000622 -0.000496
0.151515 542 -0.000226 -0.000924 0.000098 0.000891 -0.000525 -0.000436
0.161616 542 -0.000038 -0.000738 0.000119 0.000886 -0.000337 -0.000483
0.171717 542 0.000178 -0.000723 0.000138 0.000831 -0.000117 -0.000623
0.181818 542 0.000381 -0.000873 0.000154 0.000742 0.000087 -0.000829
0.191919 542 0.000528 -0.001042 0.000169 0.000633 0.000244 -0.001060
0.202020 542 0.000578 -0.000945 0.000187 0.000513 0.000342 -0.001274
0.212121 542 0.000517 -0.000484 0.000213 0.000383 0.000379 -0.001441
0.222222 542 0.000390 0.000006 0.000247 0.000255 0.000351 -0.001560
0.232323 542 0.000234 0.000273 0.000285 0.000141 0.000257 -0.001631
0.242424 542 0.000074 0.000222 0.000323 0.000053 0.000101 -0.001653
0.252525 542 -0.000075 -0.000077 0.000360 -0.000005 -0.000098 -0.001628
0.262626 542 -0.000206 -0.000402 0.000397 -0.000034 -0.000310 -0.001562
0.272727 542 -0.000315 -0.000376 0.000435 -0.000040 -0.000493 -0.001460
0.282828 542 -0.000405 0.000236 0.000475 -0.000026 -0.000634 -0.001332
0.292929 542 -0.000463 0.000780 0.000517 -0.000000 -0.000750 -0.001189
0.303030 542 -0.000485 0.000779 0.000563 0.000032 -0.000837 -0.001040
0.313131 542 -0.000475 0.000218 0.000612 0.000065 -0.000892 -0.000896
0.323232 542 -0.000445 -0.000462 0.000663 0.000093 -0.000916 -0.000766
0.333333 542 -0.000414 -0.000379 0.000717 0.000113 -0.000912 -0.000656
0.343434 542 -0.000387 0.000510 0.000773 0.000122 -0.000884 -0.000568
0.353535 542 -0.000351 0.001114 0.000828 0.000119 -0.000829 -0.000502
0.363636 542 -0.000301 0.000928 0.000884 0.000104 -0.000750 -0.000457
0.373737 542 -0.000241 0.000087 0.000939 0.000078 -0.000652 -0.000428
0.383838 542 -0.000187 -0.000637 0.000992 0.000046 -0.000544 -0.000413
0.393939 542 -0.000161 -0.000009 0.001043 0.000009 -0.000438 -0.000406
0.404040 542 -0.000152 0.001297 0.001091 -0.000024 -0.000338 -0.000398
0.414141 542 -0.000137 0.001886 0.001136 -0.000051 -0.000240 -0.000386
0.424242 542 -0.000108 0.001299 0.001177 -0.000071 -0.000144 -0.000366
0.434343 542 -0.000071 -0.000006 0.001214 -0.000082 -0.000052 -0.000340
0.444444 542 -0.000047 -0.000654 0.001248 -0.000086 0.000027 -0.000304
0.454545 542 -0.000054 0.000513 0.001277 -0.000080 0.000086 -0.000261
0.464646 542 -0.000062 0.001609 0.001303 -0.000066 0.000136 -0.000209
0.474747 542 -0.000053 0.001613 0.001325 -0.000043 0.000182 -0.000148
0.484848 542 -0.000027 0.000574 0.001343 -0.000011 0.000225 -0.000077
0.494949 542 -0.000003 -0.000421 0.001357 0.000028 0.000258 0.000003
0.505051 542 -0.000005 0.000157 0.001367 0.000075 0.000274 0.000089
0.515152 542 -0.000012 0.000930 0.001373 0.000129 0.000280 0.000183
0.525253 542 -0.000008 0.000999 0.001375 0.000188 0.000283 0.000282
0.535354 542 0.000006 0.000363 0.001373 0.000251 0.000284 0.000386
0.545455 542 0.000018 -0.000239 0.001367 0.000318 0.000279 0.000491
0.555556 542 0.000012 0.000132 0.001357 0.000384 0.000266 0.000597
0.565657 542 0.000003 0.000560 0.001343 0.000450 0.000249 0.000699
0.575758 542 -0.000002 0.000535 0.001325 0.000512 0.000235 0.000797
0.585859 542 -0.000002 0.000069 0.001303 0.000569 0.000224 0.000886
0.595960 542 -0.000007 -0.000367 0.001277 0.000617 0.000218 0.000965
0.606061 542 -0.000029 -0.000067 0.001247 0.000656 0.000212 0.001029
0.616162 542 -0.000058 0.000445 0.001213 0.000683 0.000211 0.001079
0.626263 542 -0.000085 0.000587 0.001176 0.000701 0.000218 0.001115
0.636364 542 -0.000107 0.000226 0.001136 0.000710 0.000232 0.001140
0.646465 542 -0.000126 -0.000354 0.001092 0.000712 0.000251 0.001154
0.656566 542 -0.000155 -0.000450 0.001046 0.000706 0.000271 0.001159
0.666667 542 -0.000199 0.000356 0.000998 0.000695 0.000288 0.001155
0.676768 542 -0.000241 0.001082 0.000948 0.000679 0.000308 0.001145
0.686869 542 -0.000271 0.001076 0.000896 0.000658 0.000334 0.001129
0.696970 542 -0.000288 0.000307 0.000844 0.000633 0.000365 0.001109
0.707071 542 -0.000301 -0.000639 0.000791 0.000606 0.000398 0.001085
0.717172 542 -0.000328 -0.000576 0.000739 0.000576 0.000425 0.001059
0.727273 542 -0.000368 0.000337 0.000688 0.000545 0.000448 0.001031
0.737374 542 -0.000399 0.000832 0.000638 0.000513 0.000473 0.001003
0.747475 542 -0.000417 0.000608 0.000591 0.000480 0.000503 0.000976
0.757576 542 -0.000427 0.000044 0.000546 0.000446 0.000534 0.000950
0.767677 542 -0.000446 0.000135 0.000505 0.000413 0.000562 0.000926
0.777778 542 -0.000470 0.000663 0.000469 0.000380 0.000587 0.000905
0.787879 542 -0.000488 0.000904 0.000437 0.000347 0.000613 0.000888
0.797980 542 -0.000496 0.000736 0.000412 0.000317 0.000643 0.000877
0.808081 542 -0.000500 0.000428 0.000393 0.000288 0.000674 0.000872
0.818182 542 -0.000510 0.000573 0.000381 0.000260 0.000703 0.000873
0.828283 542 -0.000524 0.001007 0.000374 0.000232 0.000733 0.000876
0.838384 542 -0.000534 0.001224 0.000373 0.000202 0.000768 0.000881
0.848485 542 -0.000537 0.001064 0.000376 0.000169 0.000808 0.000884
0.858586 542 -0.000537 0.000681 0.000381 0.000132 0.000855 0.000885
0.868687 542 -0.000541 0.000536 0.000389 0.000091 0.000905 0.000882
0.878788 542 -0.000560 0.001122 0.000398 0.000045 0.000955 0.000874
0.888889 542 -0.000583 0.001815 0.000406 -0.000007 0.001011 0.000858
0.898990 542 -0.000601 0.001989 0.000412 -0.000065 0.001075 0.000834
0.909091 542 -0.000612 0.001504 0.000414 -0.000130 0.001148 0.000800
0.919192 542 -0.000623 0.000701 0.000411 -0.000202 0.001229 0.000754
0.929293 542 -0.000648 0.000411 0.000401 -0.000281 0.001312 0.000697
0.939394 542 -0.000697 0.001195 0.000382 -0.000368 0.001392 0.000625
0.949495 542 -0.000751 0.001852 0.000352 -0.000462 0.001478 0.000538
0.959596 542 -0.000805 0.001899 0.000309 -0.000564 0.001571 0.000436
0.969697 542 -0.000860 0.001471 0.000251 -0.000673 0.001670 0.000317
0.979798 542 -0.000929 0.001298 0.000175 -0.000789 0.001769 0.000179
0.989899 542 -0.001019 0.001638 0.000081 -0.000912 0.001867 0.000022
1.000000 542 -0.001119 0.001834 -0.000035 -0.001042 0.001967 -0.000156
0.000000 32 -0.000380 -0.000619 0.001424 -0.001413 0.001743 0.004271
0.010101 32 -0.000315 0.001475 0.001613 -0.000695 0.003048 0.004528
0.020202 32 -0.000637 0.000219 0.001451 -0.000451 0.004117 0.004425
0.030303 32 -0.000472 0.000277 0.001343 -0.000492 0.003997 0.004066
0.040404 32 -0.000049 0.001036 0.001373 -0.000762 0.003077 0.003463
0.050505 32 0.000313 0.001239 0.001417 -0.001082 0.001831 0.002707
0.060606 32 0.000533 0.001385 0.001390 -0.001264 0.000632 0.001987
0.070707 32 0.000680 0.001266 0.001273 -0.001140 -0.000344 0.001529
0.080808 32 0.000752 0.001147 0.001108 -0.000805 -0.001057 0.001325
0.090909 32 0.000745 0.000685 0.000965 -0.000398 -0.001541 0.001278
0.101010 32 0.000713 0.000106 0.000878 0.000001 -0.001834 0.001311
0.111111 32 0.000704 -0.000270 0.000853 0.000350 -0.001980 0.001375
0.121212 32 0.000750 -0.000598 0.000879 0.000624 -0.002023 0.001425
0.131313 32 0.000845 -0.000682 0.000933 0.000813 -0.001987 0.001433
0.141414 32 0.000964 -0.000522 0.000992 0.000922 -0.001908 0.001385
0.151515 32 0.001074 -0.000359 0.001034 0.000968 -0.001831 0.001279
0.161616 32 0.001136 -0.000294 0.001045 0.000973 -0.001785 0.001125
0.171717 32 0.001115 -0.000295 0.001018 0.000964 -0.001766 0.000949
0.181818 32 0.001006 -0.000366 0.000955 0.000956 -0.001776 0.000774
0.191919 32 0.000829 -0.000516 0.000868 0.000950 -0.001822 0.000617
0.202020 32 0.000616 -0.000737 0.000776 0.000943 -0.001892 0.000502
0.212121 32 0.000397 -0.000873 0.000702 0.000930 -0.001949 0.000450
0.222222 32 0.000198 -0.000855 0.000649 0.000913 -0.001979 0.000450
0.232323 32 0.000038 -0.000683 0.000616 0.000894 -0.001974 0.000490
0.242424 32 -0.000075 -0.000406 0.000601 0.000874 -0.001939 0.000558
0.252525 32 -0.000137 -0.000132 0.000604 0.000854 -0.001882 0.000642
0.262626 32 -0.000149 -0.000011 0.000621 0.000834 -0.001814 0.000729
0.272727 32 -0.000119 -0.000021 0.000650 0.000814 -0.001730 0.000814
0.282828 32 -0.000056 0.000027 0.000690 0.000794 -0.001627 0.000892
0.292929 32 0.000029 0.000213 0.000736 0.000773 -0.001509 0.000961
0.303030 32 0.000130 0.000491 0.000788 0.000753 -0.001376 0.001020
0.313131 32 0.000240 0.000692 0.000841 0.000733 -0.001234 0.001066
0.323232 32 0.000357 0.000571 0.000896 0.000710 -0.001083 0.001097
0.333333 32 0.000472 0.000300 0.000951 0.000686 -0.000925 0.001113
0.343434 32 0.000575 0.000176 0.001003 0.000657 -0.000766 0.001113
0.353535 32 0.000662 0.000294 0.001054 0.000624 -0.000607 0.001098
0.363636 32 0.000732 0.000550 0.001100 0.000587 -0.000451 0.001067
0.373737 32 0.000789 0.000636 0.001142 0.000546 -0.000300 0.001024
0.383838 32 0.000837 0.000260 0.001179 0.000504 -0.000157 0.000969
0.393939 32 0.000870 -0.000140 0.001210 0.000461 -0.000026 0.000907
0.404040 32 0.000884 -0.000243 0.001234 0.000420 0.000085 0.000843
0.414141 32 0.000882 -0.000019 0.001252 0.000384 0.000177 0.000779
0.424242 32 0.000868 0.000277 0.001265 0.000353 0.000252 0.000717
0.434343 32 0.000852 0.000143 0.001271 0.000327 0.000316 0.000660
0.444444 32 0.000833 -0.000234 0.001273 0.000308 0.000369 0.000606
0.454545 32 0.000804 -0.000416 0.001271 0.000296 0.000410 0.000559
0.464646 32 0.000764 -0.000313 0.001266 0.000291 0.000440 0.000519
0.474747 32 0.000720 -0.000094 0.001258 0.000292 0.000461 0.000486
0.484848 32 0.000676 -0.000159 0.001247 0.000300 0.000477 0.000460
0.494949 32 0.000633 -0.000401 0.001235 0.000315 0.000489 0.000442
0.505051 32 0.000586 -0.000516 0.001222 0.000335 0.000494 0.000430
0.515152 32 0.000535 -0.000449 0.001207 0.000361 0.000495 0.000425
0.525253 32 0.000483 -0.000314 0.001192 0.000391 0.000492 0.000426
0.535354 32 0.000434 -0.000368 0.001177 0.000424 0.000488 0.000432
0.545455 32 0.000387 -0.000534 0.001162 0.000459 0.000482 0.000441
0.555556 32 0.000340 -0.000605 0.001147 0.000496 0.000473 0.000453
0.565657 32 0.000292 -0.000527 0.001133 0.000532 0.000462 0.000466
0.575758 32 0.000244 -0.000367 0.001119 0.000567 0.000449 0.000478
0.585859 32 0.000199 -0.000319 0.001106 0.000598 0.000435 0.000487
0.595960 32 0.000161 -0.000483 0.001093 0.000624 0.000420 0.000492
0.606061 32 0.000124 -0.000611 0.001080 0.000643 0.000402 0.000490
0.616162 32 0.000087 -0.000558 0.001068 0.000655 0.000382 0.000482
0.626263 32 0.000051 -0.000327 0.001057 0.000662 0.000359 0.000468
0.636364 32 0.000020 -0.000069 0.001047 0.000665 0.000335 0.000451
0.646465 32 -0.000002 -0.000073 0.001038 0.000666 0.000311 0.000432
0.656566 32 -0.000014 -0.000348 0.001030 0.000665 0.000288 0.000412
0.666667 32 -0.000020 -0.000509 0.001024 0.000664 0.000263 0.000392
0.676768 32 -0.000025 -0.000374 0.001018 0.000663 0.000237 0.000375
0.686869 32 -0.000028 0.000003 0.001015 0.000665 0.000209 0.000361
0.696970 32 -0.000022 0.000329 0.001013 0.000670 0.000181 0.000352
0.707071 32 -0.000001 0.000168 0.001013 0.000679 0.000156 0.000348
0.717172 32 0.000029 -0.000161 0.001015 0.000694 0.000131 0.000352
0.727273 32 0.000063 -0.000256 0.001018 0.000713 0.000105 0.000364
0.737374 32 0.000099 -0.000039 0.001024 0.000740 0.000077 0.000386
0.747475 32 0.000139 0.000278 0.001033 0.000772 0.000048 0.000419
0.757576 32 0.000193 0.000232 0.001044 0.000813 0.000020 0.000463
0.767677 32 0.000255 -0.000034 0.001056 0.000860 -0.000007 0.000518
0.777778 32 0.000321 -0.000157 0.001072 0.000915 -0.000037 0.000585
0.787879 32 0.000388 -0.000083 0.001089 0.000977 -0.000069 0.000666
0.797980 32 0.000458 0.000047 0.001109 0.001045 -0.000103 0.000759
0.808081 32 0.000534 -0.000055 0.001130 0.001121 -0.000138 0.000866
0.818182 32 0.000613 -0.000239 0.001154 0.001201 -0.000174 0.000982
0.828283 32 0.000691 -0.000323 0.001180 0.001282 -0.000213 0.001105
0.838384 32 0.000767 -0.000283 0.001208 0.001363 -0.000253 0.001229
0.848485 32 0.000841 -0.000211 0.001237 0.001440 -0.000296 0.001352
0.858586 32 0.000915 -0.000297 0.001268 0.001513 -0.000338 0.001470
0.868687 32 0.000988 -0.000473 0.001299 0.001578 -0.000382 0.001579
0.878788 32 0.001055 -0.000566 0.001331 0.001636 -0.000426 0.001677
0.888889 32 0.001116 -0.000518 0.001363 0.001684 -0.000473 0.001762
0.898990 32 0.001171 -0.000378 0.001395 0.001723 -0.000521 0.001831
0.909091 32 0.001222 -0.000310 0.001426 0.001752 -0.000569 0.001883
0.919192 32 0.001272 -0.000494 0.001457 0.001772 -0.000618 0.001917
0.929293 32 0.001319 -0.000720 0.001486 0.001781 -0.000666 0.001930
0.939394 32 0.001356 -0.000765 0.001513 0.001782 -0.000717 0.001923
0.949495 32 0.001385 -0.000575 0.001538 0.001773 -0.000770 0.001894
0.959596 32 0.001406 -0.000268 0.001560 0.001757 -0.000826 0.001841
0.969697 32 0.001424 -0.000134 0.001578 0.001733 -0.000881 0.001765
0.979798 32 0.001440 -0.000287 0.001592 0.001702 -0.000936 0.001664
0.989899 32 0.001448 -0.000363 0.001601 0.001667 -0.000994 0.001538
1.000000 32 0.001449 -0.000388 0.001605 0.001626 -0.001054 0.001385


==> images/error_data_SM6/error_NN.dat <==
t traj error0 error1 error2 error3 error4 error5
0.000000 61 -0.003244 0.006130 -0.000141 -0.000132 0.003949 0.000032
0.010101 61 -0.002706 0.006885 0.000633 -0.002126 0.004361 -0.000654
0.020202 61 -0.002816 0.004817 0.001120 -0.002967 0.003154 -0.000668
0.030303 61 -0.002834 0.001459 0.001225 -0.003133 0.002247 -0.000774
0.040404 61 -0.002631 -0.000660 0.001070 -0.003055 0.002204 -0.001097
0.050505 61 -0.002288 -0.001455 0.000795 -0.002919 0.002762 -0.001558
0.060606 61 -0.001891 -0.001454 0.000498 -0.002755 0.003510 -0.002047
0.070707 61 -0.001488 -0.000759 0.000233 -0.002548 0.004151 -0.002479
0.080808 61 -0.001075 -0.000835 0.000025 -0.002289 0.004530 -0.002806
0.090909 61 -0.000686 -0.000318 -0.000119 -0.001987 0.004648 -0.003016
0.101010 61 -0.000310 0.000015 -0.000204 -0.001662 0.004522 -0.003112
0.111111 61 0.000056 -0.000203 -0.000238 -0.001336 0.004193 -0.003113
0.121212 61 0.000395 -0.000135 -0.000233 -0.001027 0.003762 -0.003040
0.131313 61 0.000707 0.000213 -0.000199 -0.000748 0.003297 -0.002917
0.141414 61 0.000995 0.000350 -0.000145 -0.000506 0.002791 -0.002757
0.151515 61 0.001258 0.000244 -0.000080 -0.000305 0.002267 -0.002575
0.161616 61 0.001488 0.000206 -0.000011 -0.000142 0.001784 -0.002384
0.171717 61 0.001680 0.000514 0.000058 -0.000016 0.001404 -0.002193
0.181818 61 0.001840 0.000819 0.000123 0.000079 0.001097 -0.002008
0.191919 61 0.001968 0.000976 0.000183 0.000147 0.000815 -0.001829
0.202020 61 0.002067 0.000954 0.000234 0.000193 0.000541 -0.001658
0.212121 61 0.002137 0.000824 0.000277 0.000222 0.000287 -0.001495
0.222222 61 0.002178 0.000766 0.000311 0.000237 0.000092 -0.001346
0.232323 61 0.002187 0.001039 0.000336 0.000242 0.000001 -0.001214
0.242424 61 0.002169 0.001535 0.000354 0.000238 -0.000031 -0.001098
0.252525 61 0.002132 0.001876 0.000364 0.000228 -0.000046 -0.000992
0.262626 61 0.002084 0.001841 0.000367 0.000214 -0.000070 -0.000897
0.272727 61 0.002027 0.001377 0.000365 0.000195 -0.000114 -0.000810
0.282828 61 0.001962 0.000602 0.000358 0.000173 -0.000175 -0.000733
0.292929 61 0.001886 -0.000199 0.000348 0.000148 -0.000237 -0.000666
0.303030 61 0.001795 -0.000568 0.000334 0.000120 -0.000271 -0.000612
0.313131 61 0.001683 -0.000061 0.000319 0.000089 -0.000254 -0.000573
0.323232 61 0.001564 0.000569 0.000301 0.000056 -0.000235 -0.000544
0.333333 61 0.001452 0.000596 0.000284 0.000019 -0.000216 -0.000524
0.343434 61 0.001349 -0.000049 0.000265 -0.000022 -0.000199 -0.000513
0.353535 61 0.001248 -0.000818 0.000247 -0.000066 -0.000184 -0.000511
0.363636 61 0.001132 -0.000709 0.000230 -0.000113 -0.000176 -0.000517
0.373737 61 0.001012 -0.000290 0.000213 -0.000164 -0.000170 -0.000532
0.383838 61 0.000901 -0.000239 0.000197 -0.000219 -0.000164 -0.000554
0.393939 61 0.000801 -0.000670 0.000183 -0.000278 -0.000157 -0.000582
0.404040 61 0.000706 -0.001261 0.000170 -0.000341 -0.000149 -0.000616
0.414141 61 0.000607 -0.001294 0.000159 -0.000407 -0.000144 -0.000657
0.424242 61 0.000502 -0.000769 0.000149 -0.000477 -0.000140 -0.000703
0.434343 61 0.000407 -0.000466 0.000140 -0.000550 -0.000133 -0.000754
0.444444 61 0.000325 -0.000751 0.000133 -0.000626 -0.000122 -0.000809
0.454545 61 0.000256 -0.001553 0.000127 -0.000704 -0.000105 -0.000867
0.464646 61 0.000192 -0.002362 0.000122 -0.000785 -0.000086 -0.000929
0.474747 61 0.000119 -0.002270 0.000119 -0.000868 -0.000068 -0.000994
0.484848 61 0.000040 -0.001493 0.000116 -0.000953 -0.000049 -0.001061
0.494949 61 -0.000028 -0.001107 0.000113 -0.001039 -0.000023 -0.001130
0.505051 61 -0.000078 -0.001493 0.000111 -0.001125 0.000010 -0.001201
0.515152 61 -0.000114 -0.002382 0.000109 -0.001213 0.000050 -0.001271
0.525253 61 -0.000153 -0.002858 0.000107 -0.001300 0.000093 -0.001342
0.535354 61 -0.000207 -0.002153 0.000105 -0.001387 0.000134 -0.001414
0.545455 61 -0.000256 -0.001475 0.000102 -0.001473 0.000180 -0.001486
0.555556 61 -0.000287 -0.001506 0.000099 -0.001559 0.000234 -0.001556
0.565657 61 -0.000305 -0.002250 0.000094 -0.001643 0.000296 -0.001625
0.575758 61 -0.000319 -0.003045 0.000089 -0.001725 0.000363 -0.001692
0.585859 61 -0.000346 -0.002720 0.000082 -0.001804 0.000427 -0.001758
0.595960 61 -0.000380 -0.001815 0.000073 -0.001881 0.000492 -0.001823
0.606061 61 -0.000403 -0.001451 0.000062 -0.001956 0.000563 -0.001885
0.616162 61 -0.000410 -0.001959 0.000050 -0.002027 0.000644 -0.001944
0.626263 61 -0.000407 -0.002951 0.000035 -0.002095 0.000729 -0.002000
0.636364 61 -0.000412 -0.003320 0.000018 -0.002158 0.000813 -0.002054
0.646465 61 -0.000438 -0.002402 -0.000002 -0.002218 0.000894 -0.002105
0.656566 61 -0.000460 -0.001640 -0.000024 -0.002274 0.000977 -0.002152
0.666667 61 -0.000468 -0.001745 -0.000049 -0.002325 0.001066 -0.002196
0.676768 61 -0.000464 -0.002645 -0.000077 -0.002371 0.001161 -0.002236
0.686869 61 -0.000461 -0.003472 -0.000108 -0.002413 0.001258 -0.002272
0.696970 61 -0.000482 -0.002942 -0.000142 -0.002449 0.001346 -0.002305
0.707071 61 -0.000510 -0.002066 -0.000179 -0.002479 0.001433 -0.002334
0.717172 61 -0.000530 -0.001852 -0.000219 -0.002505 0.001524 -0.002359
0.727273 61 -0.000539 -0.002460 -0.000263 -0.002525 0.001619 -0.002379
0.737374 61 -0.000548 -0.003296 -0.000310 -0.002540 0.001715 -0.002396
0.747475 61 -0.000577 -0.003128 -0.000360 -0.002548 0.001804 -0.002408
0.757576 61 -0.000620 -0.002365 -0.000413 -0.002551 0.001888 -0.002417
0.767677 61 -0.000660 -0.002050 -0.000470 -0.002548 0.001973 -0.002421
0.777778 61 -0.000693 -0.002434 -0.000530 -0.002539 0.002061 -0.002421
0.787879 61 -0.000727 -0.003144 -0.000593 -0.002523 0.002147 -0.002416
0.797980 61 -0.000779 -0.003203 -0.000660 -0.002502 0.002227 -0.002407
0.808081 61 -0.000848 -0.002542 -0.000729 -0.002474 0.002300 -0.002394
0.818182 61 -0.000920 -0.002156 -0.000802 -0.002439 0.002372 -0.002376
0.828283 61 -0.000989 -0.002392 -0.000877 -0.002399 0.002444 -0.002355
0.838384 61 -0.001060 -0.003055 -0.000955 -0.002352 0.002514 -0.002328
0.848485 61 -0.001143 -0.003408 -0.001036 -0.002299 0.002580 -0.002298
0.858586 61 -0.001252 -0.002817 -0.001120 -0.002240 0.002635 -0.002263
0.868687 61 -0.001368 -0.002237 -0.001206 -0.002174 0.002687 -0.002224
0.878788 61 -0.001486 -0.002254 -0.001294 -0.002102 0.002737 -0.002180
0.888889 61 -0.001602 -0.002880 -0.001385 -0.002024 0.002787 -0.002132
0.898990 61 -0.001728 -0.003570 -0.001477 -0.001939 0.002833 -0.002079
0.909091 61 -0.001881 -0.003326 -0.001571 -0.001847 0.002868 -0.002022
0.919192 61 -0.002052 -0.002529 -0.001667 -0.001750 0.002895 -0.001961
0.929293 61 -0.002229 -0.002182 -0.001764 -0.001646 0.002920 -0.001896
0.939394 61 -0.002404 -0.002595 -0.001863 -0.001536 0.002944 -0.001826
0.949495 61 -0.002584 -0.003439 -0.001963 -0.001419 0.002966 -0.001751
0.959596 61 -0.002785 -0.003743 -0.002063 -0.001296 0.002980 -0.001672
0.969697 61 -0.003012 -0.003230 -0.002164 -0.001166 0.002984 -0.001589
0.979798 61 -0.003247 -0.002964 -0.002266 -0.001031 0.002984 -0.001501
0.989899 61 -0.003491 -0.002976 -0.002368 -0.000889 0.002980 -0.001409
1.000000 61 -0.003747 -0.002998 -0.002469 -0.000741 0.002971 -0.001313
0.000000 149 -0.001964 -0.004481 -0.002285 0.000102 0.002106 0.002093
0.010101 149 -0.001987 -0.000493 -0.001555 -0.000838 0.003533 0.003115
0.020202 149 -0.002109 -0.000745 -0.000905 -0.000987 0.003469 0.002884
0.030303 149 -0.002150 -0.002574 -0.000559 -0.000913 0.002919 0.002201
0.040404 149 -0.002057 -0.003937 -0.000476 -0.000925 0.002651 0.001467
0.050505 149 -0.001892 -0.003874 -0.000538 -0.001050 0.002765 0.000850
0.060606 149 -0.001697 -0.003462 -0.000650 -0.001201 0.003080 0.000397
0.070707 149 -0.001514 -0.001987 -0.000754 -0.001299 0.003413 0.000101
0.080808 149 -0.001324 -0.001465 -0.000823 -0.001306 0.003629 -0.000069
0.090909 149 -0.001144 -0.000571 -0.000848 -0.001224 0.003713 -0.000145
0.101010 149 -0.000965 0.000349 -0.000832 -0.001074 0.003665 -0.000160
0.111111 149 -0.000772 0.000538 -0.000782 -0.000885 0.003480 -0.000145
0.121212 149 -0.000572 0.000659 -0.000706 -0.000682 0.003220 -0.000114
0.131313 149 -0.000376 0.001192 -0.000614 -0.000483 0.002956 -0.000076
0.141414 149 -0.000175 0.001522 -0.000511 -0.000300 0.002664 -0.000044
0.151515 149 0.000030 0.001525 -0.000405 -0.000142 0.002338 -0.000025
0.161616 149 0.000231 0.001392 -0.000301 -0.000010 0.002013 -0.000017
0.171717 149 0.000417 0.001524 -0.000200 0.000097 0.001756 -0.000010
0.181818 149 0.000589 0.001676 -0.000107 0.000180 0.001577 -0.000002
0.191919 149 0.000745 0.001761 -0.000021 0.000245 0.001413 0.000001
0.202020 149 0.000883 0.001798 0.000054 0.000292 0.001229 -0.000003
0.212121 149 0.001003 0.001806 0.000121 0.000327 0.001025 -0.000013
0.222222 149 0.001102 0.001790 0.000177 0.000352 0.000828 -0.000021
0.232323 149 0.001182 0.001768 0.000224 0.000369 0.000692 -0.000020
0.242424 149 0.001249 0.001363 0.000263 0.000382 0.000626 -0.000006
0.252525 149 0.001301 0.000786 0.000293 0.000390 0.000574 0.000012
0.262626 149 0.001330 0.000584 0.000316 0.000395 0.000513 0.000035
0.272727 149 0.001335 0.000959 0.000332 0.000398 0.000434 0.000059
0.282828 149 0.001320 0.001765 0.000343 0.000399 0.000339 0.000084
0.292929 149 0.001294 0.002512 0.000349 0.000399 0.000242 0.000114
0.303030 149 0.001272 0.002366 0.000350 0.000396 0.000168 0.000149
0.313131 149 0.001258 0.001237 0.000348 0.000391 0.000112 0.000188
0.323232 149 0.001232 0.000475 0.000343 0.000384 0.000050 0.000228
0.333333 149 0.001184 0.000646 0.000336 0.000375 -0.000021 0.000268
0.343434 149 0.001124 0.001429 0.000328 0.000362 -0.000098 0.000309
0.353535 149 0.001069 0.001619 0.000318 0.000346 -0.000173 0.000348
0.363636 149 0.001031 0.000670 0.000307 0.000326 -0.000242 0.000387
0.373737 149 0.000989 -0.000023 0.000297 0.000303 -0.000312 0.000424
0.383838 149 0.000935 0.000058 0.000286 0.000275 -0.000387 0.000458
0.393939 149 0.000872 0.000688 0.000275 0.000244 -0.000464 0.000490
0.404040 149 0.000817 0.000908 0.000265 0.000208 -0.000537 0.000519
0.414141 149 0.000785 -0.000028 0.000256 0.000168 -0.000599 0.000545
0.424242 149 0.000753 -0.000879 0.000247 0.000125 -0.000659 0.000568
0.434343 149 0.000711 -0.000887 0.000239 0.000077 -0.000720 0.000587
0.444444 149 0.000660 -0.000069 0.000232 0.000024 -0.000782 0.000603
0.454545 149 0.000612 0.000773 0.000226 -0.000031 -0.000839 0.000615
0.464646 149 0.000591 0.000218 0.000222 -0.000090 -0.000882 0.000625
0.474747 149 0.000589 -0.001170 0.000217 -0.000153 -0.000914 0.000631
0.484848 149 0.000579 -0.001798 0.000214 -0.000219 -0.000945 0.000634
0.494949 149 0.000553 -0.001131 0.000211 -0.000287 -0.000978 0.000634
0.505051 149 0.000519 0.000297 0.000210 -0.000358 -0.001010 0.000630
0.515152 149 0.000505 0.000896 0.000209 -0.000431 -0.001030 0.000624
0.525253 149 0.000526 -0.000466 0.000208 -0.000506 -0.001031 0.000616
0.535354 149 0.000550 -0.001639 0.000208 -0.000583 -0.001027 0.000605
0.545455 149 0.000559 -0.001567 0.000208 -0.000661 -0.001025 0.000591
0.555556 149 0.000554 -0.000397 0.000208 -0.000740 -0.001024 0.000575
0.565657 149 0.000558 0.000520 0.000208 -0.000820 -0.001015 0.000557
0.575758 149 0.000595 -0.000380 0.000208 -0.000900 -0.000990 0.000538
0.585859 149 0.000638 -0.001322 0.000208 -0.000981 -0.000958 0.000517
0.595960 149 0.000669 -0.001397 0.000208 -0.001061 -0.000927 0.000495
0.606061 149 0.000692 -0.000694 0.000207 -0.001141 -0.000896 0.000470
0.616162 149 0.000721 -0.000200 0.000206 -0.001221 -0.000859 0.000445
0.626263 149 0.000772 -0.000868 0.000203 -0.001300 -0.000811 0.000420
0.636364 149 0.000825 -0.001465 0.000201 -0.001378 -0.000759 0.000393
0.646465 149 0.000868 -0.001444 0.000197 -0.001454 -0.000707 0.000365
0.656566 149 0.000905 -0.000899 0.000193 -0.001530 -0.000656 0.000337
0.666667 149 0.000947 -0.000542 0.000187 -0.001603 -0.000601 0.000308
0.676768 149 0.001004 -0.001114 0.000180 -0.001675 -0.000537 0.000279
0.686869 149 0.001062 -0.001715 0.000173 -0.001744 -0.000470 0.000250
0.696970 149 0.001111 -0.001740 0.000164 -0.001812 -0.000407 0.000221
0.707071 149 0.001148 -0.001167 0.000154 -0.001877 -0.000345 0.000190
0.717172 149 0.001184 -0.000534 0.000143 -0.001940 -0.000283 0.000160
0.727273 149 0.001234 -0.000846 0.000130 -0.002001 -0.000214 0.000131
0.737374 149 0.001291 -0.001764 0.000116 -0.002059 -0.000141 0.000102
0.747475 149 0.001338 -0.002185 0.000101 -0.002114 -0.000070 0.000072
0.757576 149 0.001367 -0.001722 0.000085 -0.002167 -0.000006 0.000043
0.767677 149 0.001383 -0.000712 0.000068 -0.002216 0.000055 0.000014
0.777778 149 0.001404 -0.000204 0.000050 -0.002263 0.000118 -0.000014
0.787879 149 0.001443 -0.001142 0.000031 -0.002307 0.000189 -0.000041
0.797980 149 0.001477 -0.002081 0.000011 -0.002347 0.000258 -0.000068
0.808081 149 0.001492 -0.002106 -0.000011 -0.002385 0.000320 -0.000096
0.818182 149 0.001484 -0.001200 -0.000033 -0.002419 0.000375 -0.000122
0.828283 149 0.001470 -0.000250 -0.000055 -0.002449 0.000428 -0.000147
0.838384 149 0.001472 -0.000719 -0.000078 -0.002477 0.000487 -0.000171
0.848485 149 0.001473 -0.001605 -0.000102 -0.002502 0.000547 -0.000195
0.858586 149 0.001455 -0.001852 -0.000126 -0.002523 0.000600 -0.000218
0.868687 149 0.001418 -0.001345 -0.000151 -0.002540 0.000646 -0.000240
0.878788 149 0.001369 -0.000727 -0.000175 -0.002554 0.000689 -0.000261
0.888889 149 0.001328 -0.001079 -0.000200 -0.002565 0.000734 -0.000281
0.898990 149 0.001280 -0.001638 -0.000224 -0.002572 0.000779 -0.000299
0.909091 149 0.001216 -0.001755 -0.000248 -0.002576 0.000817 -0.000317
0.919192 149 0.001134 -0.001395 -0.000271 -0.002576 0.000850 -0.000334
0.929293 149 0.001041 -0.001011 -0.000294 -0.002572 0.000879 -0.000349
0.939394 149 0.000948 -0.001317 -0.000316 -0.002566 0.000909 -0.000363
0.949495 149 0.000846 -0.001789 -0.000337 -0.002555 0.000938 -0.000375
0.959596 149 0.000728 -0.001886 -0.000357 -0.002541 0.000961 -0.000386
0.969697 149 0.000590 -0.001515 -0.000376 -0.002523 0.000977 -0.000396
0.979798 149 0.000439 -0.000998 -0.000392 -0.002501 0.000990 -0.000403
0.989899 149 0.000284 -0.001017 -0.000407 -0.002476 0.001003 -0.000410
1.000000 149 0.000119 -0.001217 -0.000421 -0.002447 0.001014 -0.000414
0.000000 128 -0.003241 0.008320 -0.002480 -0.002430 -0.001236 0.000822
0.010101 128 -0.003058 0.007490 -0.001934 -0.001237 0.001113 -0.000304
0.020202 128 -0.001866 0.005234 -0.001444 -0.000191 0.002383 -0.000636
0.030303 128 -0.000636 0.002246 -0.000774 0.000577 0.002801 -0.000231
0.040404 128 0.000087 0.000658 -0.000095 0.001018 0.002727 0.000350
0.050505 128 0.000330 0.000783 0.000428 0.001197 0.002383 0.000827
0.060606 128 0.000309 0.000936 0.000740 0.001212 0.001919 0.001152
0.070707 128 0.000175 0.001687 0.000861 0.001143 0.001462 0.001355
0.080808 128 0.000048 0.001890 0.000844 0.001036 0.001068 0.001472
0.090909 128 -0.000030 0.002063 0.000741 0.000913 0.000778 0.001521
0.101010 128 -0.000040 0.002239 0.000595 0.000782 0.000592 0.001516
0.111111 128 0.000027 0.001918 0.000436 0.000645 0.000469 0.001464
0.121212 128 0.000153 0.001698 0.000285 0.000505 0.000418 0.001372
0.131313 128 0.000326 0.001651 0.000152 0.000363 0.000419 0.001244
0.141414 128 0.000536 0.001394 0.000044 0.000220 0.000422 0.001096
0.151515 128 0.000768 0.001086 -0.000037 0.000081 0.000413 0.000933
0.161616 128 0.001006 0.000951 -0.000094 -0.000054 0.000425 0.000759
0.171717 128 0.001237 0.000990 -0.000128 -0.000180 0.000453 0.000581
0.181818 128 0.001458 0.001033 -0.000143 -0.000298 0.000467 0.000408
0.191919 128 0.001666 0.000888 -0.000141 -0.000404 0.000428 0.000251
0.202020 128 0.001853 0.000743 -0.000128 -0.000497 0.000368 0.000108
0.212121 128 0.002016 0.000740 -0.000104 -0.000579 0.000321 -0.000023
0.222222 128 0.002152 0.000913 -0.000074 -0.000648 0.000300 -0.000143
0.232323 128 0.002262 0.001189 -0.000041 -0.000703 0.000297 -0.000249
0.242424 128 0.002353 0.001387 -0.000005 -0.000748 0.000286 -0.000338
0.252525 128 0.002428 0.001256 0.000032 -0.000780 0.000235 -0.000404
0.262626 128 0.002484 0.000936 0.000066 -0.000801 0.000179 -0.000452
0.272727 128 0.002520 0.000783 0.000099 -0.000812 0.000131 -0.000486
0.282828 128 0.002534 0.000934 0.000128 -0.000814 0.000094 -0.000509
0.292929 128 0.002528 0.001303 0.000153 -0.000808 0.000068 -0.000520
0.303030 128 0.002511 0.001575 0.000174 -0.000793 0.000051 -0.000520
0.313131 128 0.002489 0.001293 0.000189 -0.000772 0.000036 -0.000510
0.323232 128 0.002458 0.000796 0.000199 -0.000745 0.000030 -0.000493
0.333333 128 0.002411 0.000557 0.000203 -0.000713 0.000032 -0.000468
0.343434 128 0.002350 0.000689 0.000202 -0.000677 0.000043 -0.000438
0.353535 128 0.002275 0.000986 0.000194 -0.000636 0.000062 -0.000403
0.363636 128 0.002197 0.000915 0.000181 -0.000593 0.000091 -0.000365
0.373737 128 0.002120 0.000401 0.000162 -0.000547 0.000129 -0.000325
0.383838 128 0.002032 0.000022 0.000138 -0.000499 0.000173 -0.000284
0.393939 128 0.001930 -0.000001 0.000108 -0.000450 0.000224 -0.000241
0.404040 128 0.001819 0.000245 0.000072 -0.000399 0.000280 -0.000197
0.414141 128 0.001703 0.000371 0.000032 -0.000349 0.000343 -0.000155
0.424242 128 0.001590 -0.000041 -0.000014 -0.000298 0.000412 -0.000113
0.434343 128 0.001473 -0.000484 -0.000064 -0.000248 0.000486 -0.000073
0.444444 128 0.001346 -0.000618 -0.000119 -0.000198 0.000562 -0.000034
0.454545 128 0.001209 -0.000413 -0.000178 -0.000150 0.000641 0.000003
0.464646 128 0.001068 -0.000133 -0.000241 -0.000103 0.000721 0.000038
0.474747 128 0.000930 -0.000291 -0.000308 -0.000058 0.000805 0.000070
0.484848 128 0.000796 -0.000721 -0.000379 -0.000015 0.000891 0.000100
0.494949 128 0.000655 -0.000940 -0.000452 0.000027 0.000977 0.000127
0.505051 128 0.000507 -0.000811 -0.000528 0.000065 0.001060 0.000151
0.515152 128 0.000355 -0.000483 -0.000607 0.000101 0.001142 0.000172
0.525253 128 0.000207 -0.000392 -0.000688 0.000134 0.001224 0.000190
0.535354 128 0.000065 -0.000712 -0.000771 0.000165 0.001306 0.000205
0.545455 128 -0.000077 -0.000932 -0.000855 0.000192 0.001385 0.000216
0.555556 128 -0.000223 -0.000867 -0.000941 0.000216 0.001460 0.000224
0.565657 128 -0.000371 -0.000578 -0.001027 0.000236 0.001530 0.000230
0.575758 128 -0.000515 -0.000378 -0.001114 0.000253 0.001598 0.000231
0.585859 128 -0.000651 -0.000560 -0.001201 0.000267 0.001662 0.000230
0.595960 128 -0.000783 -0.000722 -0.001288 0.000276 0.001723 0.000225
0.606061 128 -0.000917 -0.000675 -0.001374 0.000282 0.001778 0.000217
0.616162 128 -0.001049 -0.000434 -0.001460 0.000285 0.001828 0.000206
0.626263 128 -0.001177 -0.000205 -0.001544 0.000283 0.001872 0.000192
0.636364 128 -0.001296 -0.000278 -0.001627 0.000278 0.001913 0.000175
0.646465 128 -0.001409 -0.000394 -0.001708 0.000269 0.001948 0.000155
0.656566 128 -0.001520 -0.000359 -0.001788 0.000256 0.001978 0.000132
0.666667 128 -0.001628 -0.000150 -0.001864 0.000240 0.002001 0.000106
0.676768 128 -0.001732 0.000101 -0.001938 0.000219 0.002019 0.000078
0.686869 128 -0.001826 0.000125 -0.002009 0.000196 0.002032 0.000047
0.696970 128 -0.001912 0.000014 -0.002077 0.000168 0.002040 0.000014
0.707071 128 -0.001995 0.000008 -0.002141 0.000137 0.002042 -0.000023
0.717172 128 -0.002074 0.000174 -0.002201 0.000103 0.002038 -0.000061
0.727273 128 -0.002148 0.000437 -0.002257 0.000064 0.002029 -0.000101
0.737374 128 -0.002215 0.000576 -0.002309 0.000023 0.002015 -0.000144
0.747475 128 -0.002272 0.000473 -0.002356 -0.000021 0.001996 -0.000189
0.757576 128 -0.002323 0.000402 -0.002399 -0.000069 0.001972 -0.000235
0.767677 128 -0.002371 0.000494 -0.002436 -0.000119 0.001943 -0.000283
0.777778 128 -0.002415 0.000725 -0.002468 -0.000172 0.001909 -0.000332
0.787879 128 -0.002454 0.000934 -0.002494 -0.000228 0.001870 -0.000383
0.797980 128 -0.002482 0.000887 -0.002515 -0.000286 0.001828 -0.000435
0.808081 128 -0.002504 0.000785 -0.002530 -0.000347 0.001782 -0.000489
0.818182 128 -0.002523 0.000800 -0.002539 -0.000410 0.001732 -0.000543
0.828283 128 -0.002538 0.000958 -0.002541 -0.000475 0.001678 -0.000598
0.838384 128 -0.002550 0.001145 -0.002537 -0.000542 0.001620 -0.000654
0.848485 128 -0.002554 0.001144 -0.002527 -0.000611 0.001559 -0.000710
0.858586 128 -0.002552 0.001049 -0.002510 -0.000681 0.001496 -0.000767
0.868687 128 -0.002547 0.001029 -0.002486 -0.000753 0.001429 -0.000824
0.878788 128 -0.002540 0.001116 -0.002454 -0.000826 0.001360 -0.000881
0.888889 128 -0.002530 0.001241 -0.002416 -0.000900 0.001288 -0.000938
0.898990 128 -0.002515 0.001241 -0.002370 -0.000974 0.001214 -0.000994
0.909091 128 -0.002496 0.001154 -0.002317 -0.001050 0.001140 -0.001050
0.919192 128 -0.002475 0.001116 -0.002256 -0.001126 0.001063 -0.001106
0.929293 128 -0.002453 0.001155 -0.002188 -0.001202 0.000985 -0.001161
0.939394 128 -0.002430 0.001228 -0.002113 -0.001278 0.000905 -0.001215
0.949495 128 -0.002404 0.001221 -0.002029 -0.001355 0.000825 -0.001268
0.959596 128 -0.002376 0.001130 -0.001938 -0.001431 0.000744 -0.001320
0.969697 128 -0.002347 0.001067 -0.001838 -0.001507 0.000663 -0.001370
0.979798 128 -0.002320 0.001064 -0.001731 -0.001581 0.000581 -0.001418
0.989899 128 -0.002293 0.001093 -0.001616 -0.001655 0.000499 -0.001465
1.000000 128 -0.002266 0.001077 -0.001492 -0.001729 0.000418 -0.001510
0.000000 542 -0.001725 -0.006231 -0.001886 0.000458 -0.001755 0.000180
0.010101 542 -0.002207 -0.001294 -0.001349 0.000497 -0.001845 0.000728
0.020202 542 -0.002875 0.001262 -0.000840 0.000992 -0.002816 0.001099
0.030303 542 -0.003261 0.001604 -0.000434 0.001423 -0.003714 0.001282
0.040404 542 -0.003383 0.002310 -0.000156 0.001530 -0.003967 0.001277
0.050505 542 -0.003345 0.002478 0.000007 0.001338 -0.003673 0.001125
0.060606 542 -0.003246 0.003408 0.000088 0.000982 -0.003125 0.000888
0.070707 542 -0.003093 0.003545 0.000119 0.000586 -0.002567 0.000624
0.080808 542 -0.002902 0.003686 0.000127 0.000223 -0.002115 0.000369
0.090909 542 -0.002680 0.003922 0.000129 -0.000080 -0.001806 0.000141
0.101010 542 -0.002419 0.003540 0.000135 -0.000327 -0.001643 -0.000059
0.111111 542 -0.002139 0.003459 0.000148 -0.000528 -0.001577 -0.000230
0.121212 542 -0.001850 0.003619 0.000169 -0.000699 -0.001572 -0.000381
0.131313 542 -0.001551 0.003512 0.000195 -0.000851 -0.001626 -0.000517
0.141414 542 -0.001252 0.003249 0.000223 -0.000990 -0.001709 -0.000641
0.151515 542 -0.000970 0.003342 0.000252 -0.001122 -0.001775 -0.000754
0.161616 542 -0.000707 0.003569 0.000277 -0.001245 -0.001812 -0.000855
0.171717 542 -0.000463 0.003662 0.000298 -0.001360 -0.001851 -0.000947
0.181818 542 -0.000240 0.003563 0.000314 -0.001464 -0.001902 -0.001031
0.191919 542 -0.000041 0.003383 0.000323 -0.001556 -0.001949 -0.001103
0.202020 542 0.000130 0.003376 0.000325 -0.001633 -0.001961 -0.001162
0.212121 542 0.000271 0.003650 0.000321 -0.001694 -0.001925 -0.001206
0.222222 542 0.000388 0.003892 0.000310 -0.001739 -0.001876 -0.001237
0.232323 542 0.000487 0.003880 0.000294 -0.001767 -0.001838 -0.001255
0.242424 542 0.000570 0.003552 0.000273 -0.001780 -0.001822 -0.001264
0.252525 542 0.000639 0.002984 0.000248 -0.001777 -0.001825 -0.001262
0.262626 542 0.000691 0.002407 0.000220 -0.001760 -0.001832 -0.001250
0.272727 542 0.000723 0.002200 0.000189 -0.001730 -0.001816 -0.001227
0.282828 542 0.000732 0.002590 0.000156 -0.001689 -0.001778 -0.001194
0.292929 542 0.000732 0.002920 0.000122 -0.001639 -0.001744 -0.001155
0.303030 542 0.000733 0.002708 0.000088 -0.001582 -0.001714 -0.001110
0.313131 542 0.000735 0.001932 0.000054 -0.001518 -0.001687 -0.001060
0.323232 542 0.000734 0.001031 0.000021 -0.001450 -0.001664 -0.001008
0.333333 542 0.000716 0.000883 -0.000012 -0.001380 -0.001646 -0.000954
0.343434 542 0.000682 0.001525 -0.000043 -0.001308 -0.001634 -0.000899
0.353535 542 0.000651 0.001871 -0.000072 -0.001235 -0.001622 -0.000844
0.363636 542 0.000632 0.001411 -0.000099 -0.001165 -0.001607 -0.000790
0.373737 542 0.000623 0.000287 -0.000125 -0.001096 -0.001590 -0.000737
0.383838 542 0.000612 -0.000726 -0.000147 -0.001031 -0.001574 -0.000686
0.393939 542 0.000581 -0.000389 -0.000168 -0.000969 -0.001564 -0.000638
0.404040 542 0.000539 0.000635 -0.000186 -0.000911 -0.001556 -0.000594
0.414141 542 0.000511 0.000957 -0.000202 -0.000858 -0.001542 -0.000553
0.424242 542 0.000504 0.000122 -0.000215 -0.000811 -0.001521 -0.000516
0.434343 542 0.000511 -0.001409 -0.000227 -0.000769 -0.001493 -0.000482
0.444444 542 0.000510 -0.002259 -0.000236 -0.000732 -0.001466 -0.000452
0.454545 542 0.000481 -0.001263 -0.000243 -0.000701 -0.001447 -0.000428
0.464646 542 0.000457 -0.000311 -0.000249 -0.000676 -0.001424 -0.000407
0.474747 542 0.000453 -0.000421 -0.000252 -0.000656 -0.001392 -0.000391
0.484848 542 0.000470 -0.001545 -0.000254 -0.000642 -0.001350 -0.000378
0.494949 542 0.000488 -0.002601 -0.000254 -0.000633 -0.001307 -0.000369
0.505051 542 0.000484 -0.002057 -0.000253 -0.000629 -0.001269 -0.000364
0.515152 542 0.000480 -0.001298 -0.000251 -0.000630 -0.001229 -0.000364
0.525253 542 0.000490 -0.001223 -0.000248 -0.000636 -0.001182 -0.000367
0.535354 542 0.000514 -0.001840 -0.000244 -0.000647 -0.001129 -0.000373
0.545455 542 0.000540 -0.002410 -0.000239 -0.000661 -0.001073 -0.000382
0.555556 542 0.000553 -0.002000 -0.000234 -0.000680 -0.001021 -0.000394
0.565657 542 0.000568 -0.001532 -0.000228 -0.000702 -0.000966 -0.000410
0.575758 542 0.000593 -0.001514 -0.000222 -0.000727 -0.000908 -0.000428
0.585859 542 0.000627 -0.001944 -0.000216 -0.000755 -0.000845 -0.000449
0.595960 542 0.000661 -0.002351 -0.000211 -0.000787 -0.000780 -0.000472
0.606061 542 0.000685 -0.002035 -0.000205 -0.000820 -0.000719 -0.000497
0.616162 542 0.000707 -0.001519 -0.000199 -0.000856 -0.000659 -0.000525
0.626263 542 0.000736 -0.001384 -0.000194 -0.000893 -0.000595 -0.000554
0.636364 542 0.000773 -0.001763 -0.000189 -0.000932 -0.000529 -0.000585
0.646465 542 0.000813 -0.002364 -0.000185 -0.000973 -0.000461 -0.000617
0.656566 542 0.000845 -0.002490 -0.000182 -0.001014 -0.000397 -0.000651
0.666667 542 0.000860 -0.001717 -0.000179 -0.001056 -0.000337 -0.000686
0.676768 542 0.000877 -0.001029 -0.000176 -0.001099 -0.000279 -0.000723
0.686869 542 0.000901 -0.001072 -0.000175 -0.001142 -0.000217 -0.000760
0.696970 542 0.000935 -0.001879 -0.000174 -0.001186 -0.000152 -0.000798
0.707071 542 0.000969 -0.002861 -0.000174 -0.001229 -0.000088 -0.000837
0.717172 542 0.000983 -0.002834 -0.000175 -0.001273 -0.000031 -0.000876
0.727273 542 0.000978 -0.001955 -0.000176 -0.001316 0.000018 -0.000917
0.737374 542 0.000975 -0.001490 -0.000179 -0.001358 0.000068 -0.000957
0.747475 542 0.000978 -0.001741 -0.000182 -0.001400 0.000120 -0.000999
0.757576 542 0.000981 -0.002327 -0.000186 -0.001440 0.000172 -0.001040
0.767677 542 0.000966 -0.002255 -0.000190 -0.001481 0.000216 -0.001081
0.777778 542 0.000937 -0.001743 -0.000195 -0.001519 0.000256 -0.001123
0.787879 542 0.000905 -0.001514 -0.000200 -0.001557 0.000294 -0.001166
0.797980 542 0.000871 -0.001690 -0.000206 -0.001594 0.000332 -0.001207
0.808081 542 0.000830 -0.002004 -0.000212 -0.001629 0.000368 -0.001249
0.818182 542 0.000774 -0.001864 -0.000218 -0.001662 0.000398 -0.001291
0.828283 542 0.000701 -0.001436 -0.000225 -0.001694 0.000424 -0.001333
0.838384 542 0.000624 -0.001230 -0.000231 -0.001725 0.000447 -0.001374
0.848485 542 0.000541 -0.001404 -0.000238 -0.001753 0.000470 -0.001415
0.858586 542 0.000451 -0.001808 -0.000244 -0.001779 0.000491 -0.001455
0.868687 542 0.000345 -0.001976 -0.000250 -0.001804 0.000508 -0.001495
0.878788 542 0.000216 -0.001421 -0.000255 -0.001827 0.000517 -0.001535
0.888889 542 0.000071 -0.000766 -0.000260 -0.001848 0.000522 -0.001575
0.898990 542 -0.000078 -0.000635 -0.000264 -0.001867 0.000528 -0.001613
0.909091 542 -0.000229 -0.001168 -0.000267 -0.001884 0.000534 -0.001651
0.919192 542 -0.000389 -0.002019 -0.000269 -0.001898 0.000540 -0.001688
0.929293 542 -0.000571 -0.002362 -0.000269 -0.001910 0.000541 -0.001725
0.939394 542 -0.000786 -0.001629 -0.000268 -0.001920 0.000532 -0.001760
0.949495 542 -0.001013 -0.001020 -0.000266 -0.001927 0.000521 -0.001795
0.959596 542 -0.001246 -0.001016 -0.000261 -0.001933 0.000511 -0.001829
0.969697 542 -0.001486 -0.001480 -0.000255 -0.001936 0.000502 -0.001861
0.979798 542 -0.001747 -0.001677 -0.000247 -0.001936 0.000489 -0.001893
0.989899 542 -0.002032 -0.001349 -0.000236 -0.001935 0.000470 -0.001924
1.000000 542 -0.002332 -0.001149 -0.000223 -0.001930 0.000451 -0.001953
0.000000 32 -0.002057 -0.009929 0.005084 0.000390 0.003223 -0.003961
0.010101 32 -0.002696 -0.000746 0.003658 -0.000185 0.001339 -0.005258
0.020202 32 -0.002258 0.002318 0.002734 -0.000230 0.000346 -0.004897
0.030303 32 -0.001330 0.000949 0.002325 0.000093 0.000101 -0.003651
0.040404 32 -0.000606 0.000224 0.002143 0.000545 0.000295 -0.002275
0.050505 32 -0.000313 0.000532 0.001980 0.000990 0.000668 -0.001151
0.060606 32 -0.000406 0.001730 0.001760 0.001377 0.001076 -0.000364
0.070707 32 -0.000724 0.002616 0.001488 0.001692 0.001463 0.000135
0.080808 32 -0.001138 0.003318 0.001198 0.001933 0.001819 0.000427
0.090909 32 -0.001540 0.003546 0.000922 0.002100 0.002138 0.000581
0.101010 32 -0.001874 0.003439 0.000683 0.002195 0.002418 0.000644
0.111111 32 -0.002109 0.003252 0.000491 0.002225 0.002658 0.000650
0.121212 32 -0.002237 0.002821 0.000350 0.002197 0.002846 0.000617
0.131313 32 -0.002267 0.002394 0.000257 0.002123 0.002984 0.000561
0.141414 32 -0.002216 0.002078 0.000207 0.002014 0.003076 0.000492
0.151515 32 -0.002099 0.001763 0.000192 0.001881 0.003115 0.000415
0.161616 32 -0.001935 0.001459 0.000207 0.001734 0.003099 0.000336
0.171717 32 -0.001742 0.001269 0.000245 0.001583 0.003049 0.000262
0.181818 32 -0.001534 0.001204 0.000299 0.001435 0.002973 0.000195
0.191919 32 -0.001321 0.001199 0.000365 0.001296 0.002870 0.000137
0.202020 32 -0.001112 0.001148 0.000439 0.001169 0.002732 0.000087
0.212121 32 -0.000911 0.001094 0.000516 0.001059 0.002573 0.000044
0.222222 32 -0.000728 0.001122 0.000596 0.000965 0.002409 0.000014
0.232323 32 -0.000562 0.001258 0.000675 0.000889 0.002249 -0.000003
0.242424 32 -0.000416 0.001466 0.000752 0.000831 0.002094 -0.000009
0.252525 32 -0.000289 0.001661 0.000826 0.000790 0.001943 -0.000005
0.262626 32 -0.000177 0.001700 0.000897 0.000764 0.001784 0.000004
0.272727 32 -0.000082 0.001614 0.000964 0.000753 0.001629 0.000017
0.282828 32 -0.000005 0.001598 0.001026 0.000755 0.001484 0.000036
0.292929 32 0.000054 0.001737 0.001083 0.000768 0.001349 0.000060
0.303030 32 0.000097 0.001989 0.001137 0.000790 0.001227 0.000089
0.313131 32 0.000127 0.002184 0.001186 0.000821 0.001116 0.000118
0.323232 32 0.000151 0.002075 0.001230 0.000857 0.001018 0.000149
0.333333 32 0.000166 0.001837 0.001270 0.000899 0.000932 0.000180
0.343434 32 0.000169 0.001760 0.001307 0.000945 0.000858 0.000210
0.353535 32 0.000160 0.001940 0.001339 0.000993 0.000794 0.000239
0.363636 32 0.000140 0.002268 0.001369 0.001042 0.000741 0.000266
0.373737 32 0.000118 0.002430 0.001395 0.001091 0.000698 0.000292
0.383838 32 0.000099 0.002135 0.001418 0.001140 0.000668 0.000314
0.393939 32 0.000075 0.001815 0.001438 0.001189 0.000647 0.000334
0.404040 32 0.000043 0.001787 0.001455 0.001235 0.000633 0.000350
0.414141 32 0.000003 0.002079 0.001471 0.001279 0.000624 0.000364
0.424242 32 -0.000038 0.002434 0.001484 0.001321 0.000622 0.000374
0.434343 32 -0.000075 0.002358 0.001495 0.001359 0.000627 0.000381
0.444444 32 -0.000106 0.002035 0.001505 0.001395 0.000638 0.000383
0.454545 32 -0.000142 0.001905 0.001512 0.001427 0.000652 0.000383
0.464646 32 -0.000180 0.002060 0.001519 0.001456 0.000667 0.000380
0.474747 32 -0.000219 0.002331 0.001525 0.001482 0.000684 0.000374
0.484848 32 -0.000250 0.002320 0.001530 0.001505 0.000704 0.000364
0.494949 32 -0.000275 0.002130 0.001534 0.001524 0.000725 0.000352
0.505051 32 -0.000300 0.002069 0.001537 0.001540 0.000745 0.000338
0.515152 32 -0.000323 0.002190 0.001540 0.001553 0.000763 0.000321
0.525253 32 -0.000344 0.002379 0.001544 0.001563 0.000779 0.000302
0.535354 32 -0.000355 0.002376 0.001547 0.001571 0.000794 0.000282
0.545455 32 -0.000360 0.002261 0.001551 0.001576 0.000807 0.000260
0.555556 32 -0.000361 0.002238 0.001555 0.001579 0.000816 0.000237
0.565657 32 -0.000358 0.002361 0.001560 0.001580 0.000820 0.000213
0.575758 32 -0.000351 0.002561 0.001566 0.001580 0.000819 0.000188
0.585859 32 -0.000334 0.002645 0.001573 0.001577 0.000815 0.000162
0.595960 32 -0.000309 0.002511 0.001582 0.001573 0.000807 0.000137
0.606061 32 -0.000276 0.002407 0.001592 0.001569 0.000794 0.000111
0.616162 32 -0.000240 0.002478 0.001604 0.001563 0.000774 0.000085
0.626263 32 -0.000200 0.002722 0.001618 0.001557 0.000747 0.000060
0.636364 32 -0.000154 0.002990 0.001635 0.001550 0.000714 0.000036
0.646465 32 -0.000095 0.002992 0.001654 0.001544 0.000677 0.000012
0.656566 32 -0.000026 0.002721 0.001675 0.001537 0.000636 -0.000011
0.666667 32 0.000048 0.002562 0.001700 0.001531 0.000587 -0.000033
0.676768 32 0.000124 0.002697 0.001727 0.001526 0.000532 -0.000052
0.686869 32 0.000202 0.003073 0.001758 0.001521 0.000468 -0.000071
0.696970 32 0.000289 0.003398 0.001792 0.001517 0.000399 -0.000087
0.707071 32 0.000388 0.003235 0.001830 0.001514 0.000326 -0.000102
0.717172 32 0.000496 0.002904 0.001872 0.001513 0.000249 -0.000115
0.727273 32 0.000606 0.002807 0.001918 0.001513 0.000164 -0.000125
0.737374 32 0.000717 0.003022 0.001968 0.001515 0.000072 -0.000133
0.747475 32 0.000830 0.003337 0.002022 0.001518 -0.000025 -0.000138
0.757576 32 0.000953 0.003290 0.002082 0.001524 -0.000126 -0.000141
0.767677 32 0.001085 0.003024 0.002146 0.001531 -0.000230 -0.000141
0.777778 32 0.001218 0.002899 0.002215 0.001541 -0.000340 -0.000138
0.787879 32 0.001351 0.002970 0.002289 0.001553 -0.000456 -0.000132
0.797980 32 0.001487 0.003094 0.002369 0.001568 -0.000575 -0.000124
0.808081 32 0.001628 0.002983 0.002454 0.001586 -0.000697 -0.000111
0.818182 32 0.001773 0.002786 0.002545 0.001606 -0.000823 -0.000096
0.828283 32 0.001917 0.002682 0.002641 0.001629 -0.000953 -0.000078
0.838384 32 0.002060 0.002694 0.002744 0.001655 -0.001085 -0.000056
0.848485 32 0.002204 0.002729 0.002853 0.001685 -0.001220 -0.000030
0.858586 32 0.002350 0.002595 0.002968 0.001717 -0.001357 -0.000002
0.868687 32 0.002497 0.002359 0.003089 0.001752 -0.001495 0.000031
0.878788 32 0.002643 0.002194 0.003217 0.001791 -0.001635 0.000067
0.888889 32 0.002783 0.002159 0.003351 0.001834 -0.001777 0.000107
0.898990 32 0.002920 0.002201 0.003493 0.001879 -0.001920 0.000150
0.909091 32 0.003056 0.002159 0.003641 0.001929 -0.002064 0.000198
0.919192 32 0.003193 0.001853 0.003796 0.001981 -0.002206 0.000249
0.929293 32 0.003327 0.001492 0.003959 0.002038 -0.002348 0.000304
0.939394 32 0.003452 0.001300 0.004129 0.002098 -0.002489 0.000363
0.949495 32 0.003570 0.001334 0.004306 0.002162 -0.002632 0.000426
0.959596 32 0.003680 0.001472 0.004490 0.002230 -0.002774 0.000493
0.969697 32 0.003787 0.001429 0.004682 0.002301 -0.002913 0.000564
0.979798 32 0.003891 0.001089 0.004882 0.002377 -0.003048 0.000639
0.989899 32 0.003987 0.000818 0.005089 0.002456 -0.003182 0.000717
1.000000 32 0.004075 0.000590 0.005304 0.002540 -0.003313 0.000800


==> images/inverter_ntk/eigvals_128_lbfgs.dat <==
1.856393e+03 5.962110e+04 4.030804e+03 1.036945e+03 1.086030e+03 1.253597e+03 1.180018e+03 1.081639e+03 9.079968e+02 1.038020e+03 1.103814e+03
1.081097e+01 4.250133e+01 1.253083e+01 1.046127e+01 1.043582e+01 1.084130e+01 1.062317e+01 1.024112e+01 1.019336e+01 1.034169e+01 1.083487e+01
1.131932e-03 2.220856e-02 4.382364e-03 1.122549e-03 8.463933e-04 1.209749e-03 1.485435e-03 1.370595e-03 1.090184e-03 1.636681e-03 7.851599e-04
2.897413e-06 2.389970e-05 4.777502e-06 2.608651e-06 2.708666e-06 4.076849e-06 3.248600e-06 2.902304e-06 3.460463e-06 3.091015e-06 2.895864e-06
8.287914e-10 7.847151e-09 1.877276e-09 9.648391e-10 6.993692e-10 1.647846e-09 2.271308e-09 8.609265e-10 1.544519e-09 2.383951e-09 1.316872e-09
1.815150e-12 1.002714e-10 5.042232e-12 1.543836e-12 1.715036e-12 2.849244e-12 2.342186e-12 1.891116e-12 2.148336e-12 2.420030e-12 1.435079e-12
1.663510e-12 8.890578e-11 4.771241e-12 5.142328e-13 6.056422e-13 6.792045e-13 6.570607e-13 6.355315e-13 3.351310e-13 5.363611e-13 6.060060e-13
1.614858e-12 8.732697e-11 4.400811e-12 4.802479e-13 5.680909e-13 6.130807e-13 6.397830e-13 5.729485e-13 3.237365e-13 4.931514e-13 5.989664e-13
1.538493e-12 8.708032e-11 4.103746e-12 4.679517e-13 5.104662e-13 5.630525e-13 5.959579e-13 5.405851e-13 3.040270e-13 4.764773e-13 5.521028e-13
1.451353e-12 8.124753e-11 3.972737e-12 4.449075e-13 5.087391e-13 5.586094e-13 5.727756e-13 5.343108e-13 2.869547e-13 4.322062e-13 4.996799e-13
1.333965e-12 7.960729e-11 3.922487e-12 3.956380e-13 4.678114e-13 5.510108e-13 5.545840e-13 4.973715e-13 2.442973e-13 4.188674e-13 4.768166e-13
1.273656e-12 7.907489e-11 3.706688e-12 3.853063e-13 4.631791e-13 5.471850e-13 4.954295e-13 4.669931e-13 2.399289e-13 4.130639e-13 4.765720e-13
1.241745e-12 6.886130e-11 3.693906e-12 3.737109e-13 4.547260e-13 4.995149e-13 4.820596e-13 4.636407e-13 2.369369e-13 4.018927e-13 4.694104e-13
1.229465e-12 6.759572e-11 3.646394e-12 3.574677e-13 4.340007e-13 4.525866e-13 4.691183e-13 4.589235e-13 2.310685e-13 3.753001e-13 4.362426e-13
1.172686e-12 6.679148e-11 3.436545e-12 3.477595e-13 4.032120e-13 4.508931e-13 4.684070e-13 4.257310e-13 2.282383e-13 3.516294e-13 4.230897e-13
1.144446e-12 6.574807e-11 3.099591e-12 3.428061e-13 3.949604e-13 4.484183e-13 4.598713e-13 4.244425e-13 2.218628e-13 3.457735e-13 4.150817e-13
1.132812e-12 6.367039e-11 3.091433e-12 3.426770e-13 3.733319e-13 4.115832e-13 4.472766e-13 4.011084e-13 2.087570e-13 3.087341e-13 3.954345e-13
1.019688e-12 6.200424e-11 2.877706e-12 3.004265e-13 3.607983e-13 4.106837e-13 4.408184e-13 3.760789e-13 2.058746e-13 3.043859e-13 3.808039e-13
1.019305e-12 6.058807e-11 2.655043e-12 2.863392e-13 3.584202e-13 3.880650e-13 3.699783e-13 3.677855e-13 1.910592e-13 2.989037e-13 3.620446e-13
9.765665e-13 6.017382e-11 2.651217e-12 2.775142e-13 3.368630e-13 3.763688e-13 3.600470e-13 3.538963e-13 1.817297e-13 2.866232e-13 3.458738e-13
9.308739e-13 5.761366e-11 2.554828e-12 2.768753e-13 3.366614e-13 3.681931e-13 3.326962e-13 3.399998e-13 1.739780e-13 2.651952e-13 3.385078e-13
8.925317e-13 5.146714e-11 2.459648e-12 2.685200e-13 3.153924e-13 3.543977e-13 3.325168e-13 3.137965e-13 1.694422e-13 2.582935e-13 3.351481e-13
8.262039e-13 4.679130e-11 2.386941e-12 2.632274e-13 2.662635e-13 3.298064e-13 3.182477e-13 2.952448e-13 1.636039e-13 2.451180e-13 2.722647e-13
8.245610e-13 4.214766e-11 2.355264e-12 2.250134e-13 2.381902e-13 3.147111e-13 2.831748e-13 2.788219e-13 1.544160e-13 2.163644e-13 2.528463e-13
7.275299e-13 4.061575e-11 2.313485e-12 2.184036e-13 2.366990e-13 3.140938e-13 2.738994e-13 2.742344e-13 1.521260e-13 2.122149e-13 2.335562e-13
6.856410e-13 3.711167e-11 2.069753e-12 2.085295e-13 2.325923e-13 3.020718e-13 2.683022e-13 2.535401e-13 1.438340e-13 2.082430e-13 2.263283e-13
6.693064e-13 3.573391e-11 1.886674e-12 2.055926e-13 2.189944e-13 2.852126e-13 2.592996e-13 2.442104e-13 1.304817e-13 2.074743e-13 2.242699e-13
6.679350e-13 3.564419e-11 1.799255e-12 2.054679e-13 2.078544e-13 2.559658e-13 2.377786e-13 2.390494e-13 1.287947e-13 1.851434e-13 2.210964e-13
6.310342e-13 3.403578e-11 1.637205e-12 1.957060e-13 2.066888e-13 2.551018e-13 2.251915e-13 2.121287e-13 1.286913e-13 1.790584e-13 2.153828e-13
6.060622e-13 3.362215e-11 1.618086e-12 1.778985e-13 2.013062e-13 2.339089e-13 2.071432e-13 2.047747e-13 1.262702e-13 1.728540e-13 1.865787e-13
5.039489e-13 2.920906e-11 1.565594e-12 1.626813e-13 1.931742e-13 2.122013e-13 2.059349e-13 2.043727e-13 1.226353e-13 1.685563e-13 1.802399e-13
4.997897e-13 2.843065e-11 1.439063e-12 1.508197e-13 1.805264e-13 2.118930e-13 2.041620e-13 1.890997e-13 1.205553e-13 1.555121e-13 1.734935e-13
4.798752e-13 2.806821e-11 1.137816e-12 1.496150e-13 1.743380e-13 2.073749e-13 2.007851e-13 1.837280e-13 1.192117e-13 1.548276e-13 1.703167e-13
4.703581e-13 2.768102e-11 1.128101e-12 1.366965e-13 1.606446e-13 2.047599e-13 1.873175e-13 1.725472e-13 9.792211e-14 1.534479e-13 1.559846e-13
4.639078e-13 2.755390e-11 1.121611e-12 1.295849e-13 1.520171e-13 2.007769e-13 1.869409e-13 1.545653e-13 8.298934e-14 1.449432e-13 1.541882e-13
4.230768e-13 2.148859e-11 1.069305e-12 1.268587e-13 1.407483e-13 1.975587e-13 1.850451e-13 1.488678e-13 7.661730e-14 1.269607e-13 1.400266e-13
3.282461e-13 1.986353e-11 8.311488e-13 1.120935e-13 1.276097e-13 1.927823e-13 1.316992e-13 1.408118e-13 6.614275e-14 1.224966e-13 1.338137e-13
2.009568e-13 1.895815e-11 8.287465e-13 1.101721e-13 9.406002e-14 1.803363e-13 1.283191e-13 7.459494e-14 5.976547e-14 1.189455e-13 1.208824e-13
1.950412e-13 1.278152e-11 4.205057e-13 8.498187e-14 5.970263e-14 1.376378e-13 9.827815e-14 4.708118e-14 5.319313e-14 8.728475e-14 6.300680e-14
1.162702e-13 8.610215e-12 3.917393e-13 5.976883e-14 3.318040e-14 1.263912e-13 9.743253e-14 4.460231e-14 4.036120e-14 5.055895e-14 2.961258e-14
1.072692e-13 5.760662e-12 2.182409e-13 5.718316e-14 2.624800e-14 5.698885e-14 5.152678e-14 3.777139e-14 3.019878e-14 4.517044e-14 2.880886e-14
9.164520e-14 5.151102e-12 2.177594e-13 4.577344e-14 2.341113e-14 3.678515e-14 3.906112e-14 3.494726e-14 2.857367e-14 3.934471e-14 2.646493e-14
7.020539e-14 4.231864e-12 1.642584e-13 2.540180e-14 1.659727e-14 3.437187e-14 3.704261e-14 2.678546e-14 1.771748e-14 3.282544e-14 1.940801e-14
6.965546e-14 3.400365e-12 1.000000e-15 2.499681e-14 8.714053e-15 1.113535e-14 2.440174e-14 2.376549e-14 1.109538e-14 2.110647e-14 3.737841e-15
6.842299e-14 2.844803e-12 1.000000e-15 9.887869e-15 6.612140e-15 8.649263e-15 1.971953e-14 2.221314e-14 6.232444e-15 1.250076e-15 3.720384e-15
6.792734e-14 2.399844e-12 1.000000e-15 8.784585e-15 1.000000e-15 8.469294e-15 1.426646e-14 1.539382e-14 1.000000e-15 3.550350e-16 1.000000e-15
6.326427e-14 1.522086e-13 1.000000e-15 6.577951e-15 1.000000e-15 4.870600e-15 1.169727e-14 1.877876e-15 1.000000e-15 1.000000e-15 1.000000e-15
5.902846e-14 1.000000e-15 1.000000e-15 4.435649e-15 1.000000e-15 1.196992e-15 1.107035e-14 2.837850e-16 1.000000e-15 1.000000e-15 1.000000e-15
4.575283e-14 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.593020e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.194415e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15


==> images/inverter_ntk/eigvals_64_lbfgs.dat <==
1.236842e+03 6.122336e+03 1.169346e+03 1.127288e+03 1.186357e+03 1.112818e+03 1.287268e+03 1.020643e+03 9.439414e+02 1.248489e+03 1.045261e+03
8.805453e-01 1.828762e+00 8.528058e-01 8.524474e-01 8.558922e-01 8.750425e-01 9.434520e-01 8.166472e-01 7.819441e-01 8.955996e-01 8.534346e-01
2.461270e-05 9.884764e-05 3.001512e-05 1.614769e-05 1.658204e-05 2.316867e-05 2.554911e-05 1.493129e-05 1.393704e-05 2.886239e-05 2.521953e-05
5.411755e-09 2.194763e-08 6.044546e-09 3.774621e-09 3.978416e-09 5.034078e-09 6.330366e-09 3.486498e-09 3.185482e-09 7.345278e-09 5.283667e-09
3.602119e-13 3.376709e-12 3.084077e-13 2.657934e-13 3.053012e-13 3.460951e-13 3.174831e-13 1.915960e-13 1.977463e-13 3.795644e-13 3.786392e-13
3.141712e-13 3.254283e-12 2.768993e-13 2.531020e-13 3.037786e-13 2.148664e-13 3.022711e-13 1.815863e-13 1.634152e-13 3.127178e-13 1.878998e-13
3.124674e-13 2.875907e-12 2.589980e-13 2.331579e-13 2.769162e-13 2.128626e-13 2.962215e-13 1.751079e-13 1.572167e-13 3.083775e-13 1.843305e-13
2.786484e-13 2.587334e-12 2.403325e-13 2.250271e-13 2.630087e-13 2.114112e-13 2.683010e-13 1.675905e-13 1.540950e-13 2.963430e-13 1.833608e-13
2.784080e-13 2.583608e-12 2.349744e-13 2.196677e-13 2.610865e-13 1.883185e-13 2.669036e-13 1.541461e-13 1.356557e-13 2.545569e-13 1.671430e-13
2.676504e-13 2.571190e-12 2.259920e-13 1.941172e-13 2.537026e-13 1.758432e-13 2.544636e-13 1.508712e-13 1.301141e-13 2.528314e-13 1.489923e-13
2.417978e-13 2.537250e-12 2.205213e-13 1.937651e-13 2.479569e-13 1.701669e-13 2.343613e-13 1.407404e-13 1.198461e-13 2.476862e-13 1.449771e-13
2.413832e-13 2.523585e-12 2.070983e-13 1.748845e-13 2.403738e-13 1.659143e-13 2.331715e-13 1.406914e-13 1.155800e-13 2.424464e-13 1.406229e-13
2.399672e-13 2.489011e-12 1.966703e-13 1.701813e-13 2.221068e-13 1.645134e-13 2.326716e-13 1.379916e-13 1.145648e-13 2.312415e-13 1.386789e-13
2.285816e-13 2.222823e-12 1.729756e-13 1.677936e-13 2.191966e-13 1.641930e-13 2.219051e-13 1.357816e-13 1.110255e-13 2.274666e-13 1.328397e-13
2.272526e-13 2.179887e-12 1.709597e-13 1.655124e-13 2.110563e-13 1.503007e-13 2.156463e-13 1.193649e-13 1.057820e-13 2.227871e-13 1.303532e-13
2.013762e-13 2.080060e-12 1.698852e-13 1.612311e-13 2.077210e-13 1.479864e-13 1.961079e-13 1.138573e-13 1.017372e-13 1.911591e-13 1.225788e-13
2.008169e-13 2.046443e-12 1.618084e-13 1.543101e-13 1.890625e-13 1.451591e-13 1.893941e-13 1.123844e-13 1.004897e-13 1.906427e-13 1.168319e-13
1.848060e-13 1.991792e-12 1.587412e-13 1.480252e-13 1.811886e-13 1.325537e-13 1.716899e-13 1.067233e-13 9.963768e-14 1.884720e-13 1.050092e-13
1.779190e-13 1.983527e-12 1.519744e-13 1.452604e-13 1.776167e-13 1.322233e-13 1.705953e-13 1.041646e-13 9.097640e-14 1.752700e-13 1.021461e-13
1.732632e-13 1.878727e-12 1.404135e-13 1.242808e-13 1.625410e-13 1.207371e-13 1.691200e-13 1.013665e-13 7.982442e-14 1.751639e-13 9.848042e-14
1.711202e-13 1.773488e-12 1.331821e-13 1.209424e-13 1.617658e-13 1.155777e-13 1.528991e-13 9.560701e-14 7.795529e-14 1.664727e-13 9.517205e-14
1.673002e-13 1.499110e-12 1.321165e-13 1.198668e-13 1.318700e-13 1.143493e-13 1.373199e-13 9.190814e-14 7.513841e-14 1.430459e-13 9.324221e-14
1.460908e-13 1.424483e-12 1.316513e-13 1.196994e-13 1.275040e-13 1.070484e-13 1.294053e-13 8.134911e-14 7.391377e-14 1.382451e-13 8.844850e-14
1.379426e-13 1.421705e-12 1.203923e-13 1.100499e-13 1.273963e-13 9.346595e-14 1.230362e-13 7.884183e-14 6.484082e-14 1.347120e-13 7.962098e-14
1.314831e-13 1.367424e-12 1.201274e-13 1.027984e-13 1.264727e-13 8.823312e-14 1.148230e-13 7.294505e-14 6.291453e-14 1.327405e-13 7.921636e-14
1.296648e-13 1.364281e-12 1.125395e-13 9.841892e-14 1.251516e-13 8.772570e-14 1.145175e-13 6.817027e-14 6.205504e-14 1.320009e-13 7.891073e-14
1.274638e-13 1.301342e-12 1.059981e-13 9.703306e-14 1.212811e-13 8.656761e-14 1.114786e-13 6.764023e-14 6.077981e-14 1.200709e-13 7.526683e-14
1.195447e-13 1.256365e-12 9.894675e-14 9.400391e-14 1.128671e-13 8.456430e-14 1.096809e-13 6.707623e-14 5.719863e-14 1.184061e-13 7.365418e-14
1.098637e-13 1.151310e-12 9.311723e-14 8.327404e-14 1.098004e-13 8.250733e-14 1.085347e-13 6.505826e-14 5.439884e-14 1.039485e-13 6.216194e-14
1.097918e-13 1.125704e-12 9.189645e-14 7.994922e-14 1.063481e-13 7.336752e-14 1.067768e-13 6.132351e-14 5.342741e-14 1.029725e-13 6.103162e-14
9.722124e-14 1.125311e-12 8.642596e-14 7.944817e-14 9.463508e-14 6.923121e-14 1.046676e-13 6.112493e-14 5.148087e-14 1.026510e-13 5.890959e-14
9.471923e-14 1.016998e-12 7.926359e-14 7.438781e-14 9.024681e-14 6.908727e-14 8.653074e-14 5.515903e-14 5.143935e-14 1.008554e-13 5.687733e-14
8.607113e-14 9.045158e-13 7.657631e-14 7.368907e-14 8.968479e-14 6.644254e-14 8.246951e-14 5.239627e-14 4.657511e-14 9.630013e-14 5.649999e-14
8.153851e-14 8.843330e-13 7.151134e-14 7.363495e-14 7.970217e-14 6.084715e-14 8.226897e-14 5.126998e-14 4.447145e-14 9.599030e-14 4.964834e-14
7.871311e-14 7.425972e-13 7.139874e-14 5.881881e-14 7.727901e-14 5.118484e-14 6.229302e-14 4.929961e-14 3.870315e-14 8.305250e-14 4.787762e-14
6.204165e-14 7.396776e-13 6.518698e-14 5.519639e-14 7.050718e-14 3.979759e-14 6.193452e-14 3.744558e-14 3.650518e-14 8.027451e-14 4.538078e-14
5.694236e-14 5.760081e-13 6.035685e-14 5.273166e-14 5.711980e-14 3.848720e-14 4.634334e-14 2.980646e-14 3.418911e-14 6.649811e-14 3.887972e-14
4.962727e-14 5.052703e-13 4.866588e-14 5.116869e-14 5.624407e-14 3.741177e-14 4.040923e-14 2.345177e-14 3.061856e-14 5.906422e-14 3.441528e-14
4.262052e-14 4.597078e-13 4.723488e-14 3.938772e-14 5.078709e-14 3.606669e-14 3.801823e-14 2.054896e-14 1.913650e-14 5.864907e-14 3.032968e-14
4.114014e-14 2.729553e-13 2.130323e-14 2.822616e-14 2.092339e-14 2.290556e-14 2.547091e-14 1.221476e-14 6.893428e-15 2.323029e-14 1.772569e-14
2.324074e-14 1.734543e-13 2.118448e-14 2.589034e-14 2.004096e-14 2.083857e-14 2.467295e-14 7.887500e-15 6.380838e-15 1.671903e-14 1.704090e-14
2.312874e-14 1.552936e-13 1.131260e-14 1.812615e-14 1.781301e-14 6.123180e-15 2.408319e-14 7.879197e-15 6.082713e-15 5.769007e-15 1.641485e-14
2.164911e-14 1.372938e-13 1.103881e-14 1.682505e-14 1.534018e-14 4.187351e-15 8.276683e-15 5.144779e-15 3.854049e-15 5.586796e-15 9.687803e-15
1.155781e-14 1.204126e-13 6.629188e-15 9.731135e-15 9.477651e-15 4.062363e-15 2.020046e-15 2.587798e-15 2.143324e-15 5.071165e-15 5.175938e-15
1.027922e-14 9.982403e-14 3.085580e-15 2.285353e-15 8.616458e-15 3.212059e-15 1.000000e-15 1.190731e-15 1.533768e-15 3.969549e-15 3.986764e-15
4.287593e-15 8.701115e-14 1.973180e-15 2.280149e-16 4.111828e-15 3.015216e-15 1.000000e-15 5.482030e-16 4.921728e-16 3.020350e-15 3.482027e-15
3.083019e-15 5.942533e-14 1.404169e-15 1.000000e-15 1.000000e-15 1.890524e-15 1.000000e-15 1.000000e-15 3.099581e-16 2.708265e-15 3.248456e-15
1.442327e-15 5.669933e-14 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 3.188693e-15
1.000000e-15 5.539729e-14 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.999177e-15
1.000000e-15 6.024017e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 2.224844e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15


==> images/inverter_ntk/eigvals_actnet.dat <==
9.872848e+04 1.605744e+05 7.007316e+04 8.879335e+04 8.265704e+04 1.302039e+05 9.324375e+04 1.798151e+05 1.760719e+05 9.270421e+04 1.068907e+05
2.954428e+04 1.459297e+04 1.210384e+04 2.580599e+04 2.185658e+04 1.786738e+04 9.982882e+03 1.619444e+04 1.273063e+04 1.042486e+04 2.894706e+04
8.891777e+02 5.127520e+02 9.443782e+02 9.922172e+02 7.091002e+02 5.116456e+02 5.512729e+02 7.141526e+02 9.381360e+02 5.713028e+02 1.095307e+03
1.231002e+02 1.921184e+01 5.001723e+01 3.563987e+02 8.796230e+01 6.115650e+01 3.349293e+01 2.784166e+02 8.595143e+01 1.989814e+02 1.319695e+02
9.576129e+00 1.018906e+00 4.014987e+00 7.510343e+00 1.939041e+00 2.773595e+00 1.214932e+00 4.884623e+00 3.452270e+00 5.244377e+00 7.620538e+00
3.199551e-01 1.659539e-02 1.467716e-01 5.700931e-01 5.660862e-02 1.009031e-01 2.484306e-02 3.304505e-01 1.366515e-01 1.878985e-01 3.029618e-01
2.416081e-02 1.219253e-03 4.585229e-03 1.110547e-02 1.633905e-03 4.519307e-03 1.269808e-03 8.147329e-03 6.883613e-03 4.479804e-03 9.011201e-03
2.331689e-04 2.195433e-05 1.018888e-04 3.112782e-04 5.230630e-05 8.760555e-05 2.266711e-05 1.243324e-04 1.274558e-04 1.672621e-04 2.231314e-04
9.226586e-06 6.467549e-07 3.979184e-06 7.561496e-06 1.615705e-06 2.296829e-06 4.754355e-07 3.670476e-06 3.601210e-06 2.902288e-06 3.724136e-06
1.230826e-07 1.002784e-08 7.737248e-08 1.359478e-07 2.539327e-08 3.785911e-08 1.067085e-08 6.438919e-08 7.245134e-08 5.885328e-08 6.424993e-08
1.777439e-09 1.702335e-10 1.411787e-09 3.481734e-09 6.757175e-10 1.197598e-09 1.103558e-10 1.408704e-09 1.111930e-09 8.223477e-10 1.093593e-09
6.816417e-11 1.096899e-10 4.516037e-11 7.282690e-11 5.151323e-11 9.173311e-11 5.545167e-11 1.139673e-10 1.087777e-10 6.096948e-11 7.237114e-11
6.623083e-11 1.045283e-10 4.135328e-11 6.657408e-11 4.819355e-11 8.264716e-11 5.390238e-11 1.113632e-10 9.648319e-11 5.300487e-11 7.160203e-11
6.174856e-11 9.470502e-11 4.071312e-11 6.340113e-11 4.786731e-11 8.224689e-11 5.259543e-11 1.074577e-10 9.612923e-11 5.082798e-11 6.909977e-11
5.730338e-11 8.943084e-11 3.895508e-11 5.773065e-11 4.099895e-11 8.185862e-11 5.174879e-11 1.040327e-10 9.394122e-11 4.879233e-11 6.728423e-11
5.648899e-11 8.841491e-11 3.449652e-11 4.933584e-11 4.082545e-11 7.316610e-11 4.994633e-11 9.563494e-11 8.822642e-11 4.813646e-11 6.215881e-11
5.095762e-11 8.091756e-11 3.313533e-11 4.903403e-11 4.022148e-11 6.589911e-11 4.767643e-11 9.154116e-11 8.664996e-11 4.622535e-11 5.721564e-11
4.994202e-11 7.774211e-11 3.185792e-11 4.790555e-11 3.629465e-11 6.486379e-11 4.585303e-11 8.874431e-11 8.075991e-11 4.374150e-11 5.646937e-11
4.963599e-11 7.687577e-11 3.162482e-11 4.462367e-11 3.415402e-11 6.343183e-11 3.966128e-11 8.141913e-11 7.773192e-11 4.237672e-11 5.289897e-11
4.126669e-11 7.134689e-11 3.144919e-11 4.318847e-11 3.140597e-11 6.248698e-11 3.932773e-11 7.682364e-11 7.558682e-11 3.914364e-11 5.228673e-11
3.932560e-11 7.047394e-11 2.947200e-11 4.227081e-11 3.135892e-11 6.104106e-11 3.810706e-11 7.437754e-11 7.454435e-11 3.771420e-11 4.937264e-11
3.802163e-11 6.942083e-11 2.889727e-11 3.773098e-11 3.078983e-11 5.934704e-11 3.707899e-11 6.888486e-11 7.418994e-11 3.545453e-11 4.936259e-11
3.548690e-11 6.891044e-11 2.756083e-11 3.669983e-11 3.070225e-11 5.731412e-11 3.623155e-11 6.754633e-11 7.211528e-11 3.351879e-11 4.712306e-11
3.523487e-11 5.592441e-11 2.492452e-11 3.608451e-11 3.056123e-11 5.296138e-11 3.563240e-11 6.565153e-11 6.329097e-11 3.087161e-11 4.348255e-11
3.517676e-11 5.519151e-11 2.452848e-11 3.276497e-11 2.867634e-11 5.014734e-11 3.456440e-11 6.277157e-11 5.778422e-11 2.883066e-11 4.284992e-11
3.321535e-11 5.481739e-11 2.072250e-11 2.883943e-11 2.672735e-11 4.714109e-11 2.962191e-11 6.014579e-11 5.509539e-11 2.735266e-11 3.653004e-11
2.853868e-11 5.243391e-11 2.037405e-11 2.694297e-11 2.361358e-11 4.422457e-11 2.789118e-11 5.531258e-11 5.478808e-11 2.608024e-11 3.171186e-11
2.631291e-11 5.114878e-11 1.982393e-11 2.663159e-11 2.174197e-11 3.941434e-11 2.541394e-11 5.426052e-11 5.017045e-11 2.538731e-11 3.110649e-11
2.600818e-11 4.807677e-11 1.981375e-11 2.595496e-11 2.166833e-11 3.926265e-11 2.535350e-11 4.741794e-11 4.233908e-11 2.468738e-11 3.108107e-11
2.468327e-11 4.613184e-11 1.979961e-11 2.542437e-11 2.087992e-11 3.883370e-11 2.423745e-11 4.706393e-11 4.201898e-11 2.185404e-11 2.761118e-11
2.416657e-11 4.350814e-11 1.904921e-11 2.451300e-11 1.834715e-11 3.392404e-11 2.336657e-11 4.548085e-11 4.195531e-11 2.048352e-11 2.702618e-11
2.289153e-11 4.058108e-11 1.828535e-11 2.268513e-11 1.800686e-11 3.329765e-11 2.162118e-11 4.395221e-11 4.143539e-11 2.043856e-11 2.607556e-11
2.264001e-11 3.990850e-11 1.704502e-11 1.942156e-11 1.663159e-11 3.322022e-11 2.083885e-11 4.126412e-11 3.930706e-11 1.928248e-11 2.524114e-11
2.070545e-11 3.654241e-11 1.645533e-11 1.927039e-11 1.569930e-11 2.761125e-11 1.936707e-11 4.056507e-11 3.766328e-11 1.927099e-11 2.439042e-11
2.047654e-11 3.577448e-11 1.297537e-11 1.798302e-11 1.555268e-11 2.656926e-11 1.913100e-11 3.426506e-11 3.571046e-11 1.750666e-11 2.152032e-11
2.002513e-11 3.345517e-11 1.284935e-11 1.763099e-11 1.354547e-11 2.516607e-11 1.750073e-11 3.306100e-11 3.265949e-11 1.564006e-11 2.127595e-11
1.933297e-11 2.929698e-11 1.210296e-11 1.753561e-11 1.313998e-11 2.398493e-11 1.632901e-11 3.154202e-11 3.002348e-11 1.385299e-11 2.121810e-11
1.622367e-11 2.847883e-11 1.125064e-11 1.473700e-11 1.225456e-11 2.398415e-11 1.602307e-11 3.066622e-11 2.905601e-11 1.315242e-11 1.815961e-11
1.525798e-11 2.702230e-11 1.099813e-11 1.296386e-11 1.141474e-11 2.214154e-11 1.440891e-11 2.815552e-11 2.641176e-11 1.307498e-11 1.611632e-11
1.513301e-11 2.162790e-11 9.900513e-12 1.244888e-11 1.119638e-11 2.059864e-11 1.193897e-11 2.806803e-11 2.325854e-11 1.255953e-11 1.449741e-11
1.508565e-11 2.152815e-11 8.395832e-12 9.801229e-12 9.887346e-12 1.614255e-11 1.142387e-11 2.722635e-11 1.902483e-11 1.140198e-11 1.433956e-11
1.482917e-11 1.181780e-11 8.182673e-12 9.548524e-12 9.638832e-12 1.541203e-11 9.842562e-12 2.417775e-11 1.783230e-11 1.019574e-11 1.055282e-11
1.186750e-11 1.077912e-11 4.585333e-12 8.480802e-12 8.861334e-12 9.668146e-12 9.289569e-12 2.117127e-11 1.194810e-11 8.349240e-12 9.359772e-12
1.008428e-11 9.150718e-12 3.013978e-12 5.558739e-12 4.346327e-12 9.407116e-12 8.808404e-12 1.932788e-11 1.020989e-11 7.460539e-12 9.004237e-12
7.605789e-12 5.518880e-12 2.926383e-12 4.479367e-12 3.141426e-12 8.913405e-12 6.840374e-12 1.466088e-11 3.457173e-12 3.575993e-12 7.642692e-12
5.622985e-12 5.172257e-12 1.556907e-12 4.265129e-12 1.341114e-12 3.796837e-12 3.090271e-12 7.130343e-12 2.830626e-12 3.275599e-12 6.322990e-12
4.273884e-12 4.965535e-12 1.545880e-12 3.058043e-12 7.276614e-13 3.446647e-12 2.323430e-12 2.878089e-12 2.752535e-12 2.623487e-12 4.763770e-12
3.775195e-12 3.726681e-12 1.320779e-12 2.876852e-12 6.882882e-13 3.327193e-12 1.380192e-12 2.577363e-12 1.584848e-12 2.223210e-12 3.228616e-12
2.695942e-12 3.710055e-12 7.852593e-13 1.929281e-12 6.864531e-13 2.969529e-12 1.364528e-12 2.278615e-12 9.214737e-13 1.778349e-12 1.991900e-12
2.401801e-12 1.764181e-12 1.000000e-15 1.053678e-12 4.616505e-13 1.415830e-12 8.403533e-13 1.088866e-12 1.000000e-15 1.558973e-12 1.385477e-12
1.548614e-12 1.464954e-12 1.000000e-15 5.455702e-13 2.861430e-13 1.000000e-15 5.297394e-13 1.000000e-15 1.000000e-15 7.975766e-13 1.325390e-12
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 3.808557e-14 1.000000e-15 3.970690e-13 1.000000e-15 1.000000e-15 9.504302e-14 3.613309e-13
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 2.436456e-13 1.000000e-15 1.000000e-15 1.000000e-15 1.532796e-13
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15


==> images/inverter_ntk/eigvals_dim128.dat <==
1.037010e+04 1.335260e+04 1.557745e+03 3.036285e+03 2.095835e+03 1.069223e+03 2.995420e+03 2.670124e+03 1.372683e+03 2.615416e+03 2.442603e+03
1.607406e+02 1.524128e+02 3.656796e+01 9.931501e+01 4.890859e+01 1.620823e+01 3.167854e+01 5.677238e+01 5.630590e+01 3.114733e+01 6.912462e+01
3.257175e+01 3.745897e+01 1.858892e+01 1.543062e+01 5.370692e+00 6.748385e+00 7.789141e+00 1.029768e+01 9.222897e+00 5.773529e+00 9.737639e+00
1.944718e+01 1.203643e+01 3.376745e+00 1.010121e+01 2.836612e+00 1.184639e+00 3.678101e+00 7.950543e+00 2.367557e+00 3.611349e+00 4.267356e+00
8.762561e+00 8.885036e+00 2.072432e+00 4.516450e+00 1.859988e+00 9.229702e-01 2.944841e+00 1.997023e+00 1.392992e+00 1.682888e+00 3.313335e+00
4.958239e+00 5.433670e+00 9.966261e-01 2.143484e+00 1.064570e+00 6.001393e-01 1.130416e+00 1.330311e+00 9.742954e-01 8.884690e-01 1.341560e+00
4.669465e+00 4.159382e+00 6.112444e-01 1.255622e+00 6.264535e-01 4.393708e-01 1.093439e+00 8.371017e-01 4.808286e-01 6.550756e-01 7.356950e-01
3.128946e+00 2.903349e+00 5.749894e-01 1.004388e+00 5.181120e-01 4.198063e-01 8.462949e-01 5.611697e-01 4.445719e-01 5.590714e-01 5.539561e-01
2.817916e+00 2.133180e+00 4.641271e-01 7.140147e-01 3.345519e-01 1.572063e-01 5.547453e-01 4.480601e-01 2.933487e-01 4.101061e-01 4.994785e-01
1.852530e+00 1.672303e+00 3.385438e-01 5.255940e-01 2.734888e-01 1.451946e-01 4.239082e-01 4.113609e-01 2.571467e-01 3.583194e-01 3.929419e-01
1.667748e+00 1.390051e+00 2.336460e-01 4.536846e-01 2.255251e-01 1.273588e-01 3.724895e-01 2.980711e-01 1.908876e-01 2.404586e-01 2.743084e-01
1.332404e+00 1.204050e+00 2.010011e-01 3.450420e-01 2.178049e-01 1.022582e-01 2.879021e-01 2.647187e-01 1.540731e-01 2.021492e-01 2.570782e-01
1.247499e+00 8.859383e-01 1.811682e-01 3.210210e-01 1.545817e-01 7.486240e-02 2.189224e-01 1.956340e-01 1.295889e-01 1.676012e-01 2.056480e-01
9.902983e-01 8.055378e-01 1.700263e-01 2.673859e-01 1.348253e-01 6.600853e-02 1.706281e-01 1.721665e-01 1.137094e-01 1.512644e-01 1.855237e-01
9.238761e-01 5.823815e-01 1.009860e-01 2.139390e-01 8.935333e-02 5.311228e-02 1.537316e-01 1.599732e-01 9.647042e-02 1.354067e-01 1.543335e-01
6.998295e-01 4.774396e-01 9.348942e-02 1.992002e-01 7.811383e-02 5.065674e-02 1.170064e-01 1.418402e-01 9.110914e-02 1.041136e-01 1.416102e-01
5.594781e-01 4.460908e-01 8.465388e-02 1.746866e-01 7.150570e-02 3.896192e-02 9.947135e-02 1.305298e-01 6.151449e-02 8.711181e-02 1.340849e-01
4.084330e-01 3.808016e-01 7.288390e-02 1.557064e-01 6.450509e-02 3.045152e-02 8.940373e-02 1.142921e-01 6.129290e-02 6.312252e-02 1.082788e-01
3.886341e-01 3.390399e-01 6.676838e-02 1.243521e-01 5.375306e-02 2.528723e-02 8.708357e-02 1.057739e-01 5.214715e-02 5.943276e-02 8.071190e-02
3.444949e-01 3.013975e-01 5.188202e-02 1.154415e-01 4.672230e-02 2.246317e-02 7.020022e-02 9.871149e-02 4.323175e-02 5.339752e-02 6.653547e-02
3.128270e-01 2.568973e-01 4.452601e-02 1.030179e-01 4.079826e-02 2.202393e-02 5.677285e-02 7.724677e-02 3.930113e-02 4.368716e-02 5.201600e-02
2.968323e-01 2.236995e-01 3.946836e-02 9.782200e-02 3.151662e-02 2.057333e-02 5.288016e-02 6.782050e-02 3.712194e-02 3.862375e-02 4.162289e-02
2.345434e-01 1.976263e-01 3.438960e-02 8.416709e-02 2.659695e-02 1.831201e-02 4.676260e-02 5.819759e-02 3.228140e-02 3.428010e-02 4.070925e-02
2.098364e-01 1.854737e-01 2.960458e-02 5.779963e-02 2.512463e-02 1.726936e-02 4.127920e-02 5.324204e-02 2.926132e-02 3.010601e-02 3.596542e-02
1.855935e-01 1.639864e-01 2.712751e-02 5.366864e-02 2.372399e-02 1.478645e-02 3.703300e-02 5.149515e-02 2.738326e-02 2.918218e-02 3.515496e-02
1.736063e-01 1.444425e-01 2.348226e-02 4.848041e-02 2.099912e-02 1.386096e-02 3.372017e-02 4.959172e-02 2.416891e-02 2.666231e-02 3.095165e-02
1.619013e-01 1.341920e-01 2.146760e-02 3.886899e-02 2.019495e-02 1.289823e-02 3.047569e-02 4.334917e-02 2.206781e-02 2.179283e-02 2.828784e-02
1.446390e-01 1.173973e-01 2.074508e-02 3.172617e-02 1.686238e-02 1.173420e-02 2.229659e-02 3.908005e-02 1.741206e-02 2.065547e-02 2.706842e-02
1.393589e-01 1.010690e-01 1.780157e-02 2.941659e-02 1.629844e-02 1.021681e-02 2.208536e-02 3.411607e-02 1.629025e-02 1.953373e-02 2.471264e-02
1.159544e-01 8.666386e-02 1.565657e-02 2.670137e-02 1.531049e-02 9.618091e-03 2.056797e-02 3.298366e-02 1.485294e-02 1.783224e-02 2.435518e-02
1.154021e-01 8.363463e-02 1.393832e-02 2.159570e-02 1.320429e-02 8.627486e-03 1.928079e-02 3.087683e-02 1.358501e-02 1.711642e-02 2.139211e-02
9.711147e-02 8.071424e-02 1.285988e-02 1.980054e-02 1.065550e-02 7.181984e-03 1.734185e-02 2.674325e-02 1.230643e-02 1.511962e-02 1.810226e-02
8.973282e-02 6.451844e-02 1.262271e-02 1.910048e-02 9.611679e-03 6.275403e-03 1.592110e-02 2.562400e-02 1.116182e-02 1.427250e-02 1.654801e-02
7.846035e-02 6.384213e-02 1.112844e-02 1.771375e-02 8.729997e-03 5.988864e-03 1.323992e-02 2.284667e-02 1.010150e-02 1.242087e-02 1.362872e-02
6.001186e-02 5.700753e-02 9.818848e-03 1.349781e-02 7.220940e-03 5.632821e-03 1.064064e-02 2.036221e-02 9.154529e-03 1.165784e-02 1.275204e-02
5.873248e-02 5.385696e-02 8.721074e-03 1.249300e-02 6.519865e-03 4.968830e-03 1.041320e-02 1.932513e-02 8.803764e-03 1.150876e-02 1.153205e-02
4.666245e-02 4.505463e-02 8.395732e-03 1.103453e-02 5.676189e-03 4.546198e-03 8.988159e-03 1.689506e-02 8.563808e-03 1.029911e-02 1.054736e-02
3.802799e-02 3.822467e-02 7.607442e-03 9.828989e-03 4.769753e-03 3.727060e-03 7.949181e-03 1.539493e-02 6.887137e-03 9.274873e-03 1.016515e-02
3.496515e-02 3.719020e-02 7.247686e-03 9.168228e-03 4.312059e-03 3.383638e-03 7.310871e-03 1.181725e-02 6.249481e-03 8.590229e-03 9.321735e-03
2.722979e-02 3.063122e-02 6.058634e-03 7.640810e-03 3.981830e-03 2.502085e-03 6.641650e-03 1.130664e-02 5.749924e-03 7.493009e-03 8.672439e-03
2.450774e-02 2.685632e-02 5.934693e-03 6.904480e-03 3.751239e-03 2.336984e-03 6.451656e-03 1.006942e-02 4.972588e-03 6.801397e-03 7.457748e-03
2.140135e-02 2.488088e-02 4.567263e-03 5.987963e-03 3.029549e-03 1.925361e-03 5.627692e-03 9.269124e-03 3.564328e-03 6.588043e-03 6.830552e-03
2.030984e-02 2.010236e-02 3.857590e-03 4.893618e-03 2.465611e-03 1.683436e-03 5.023546e-03 7.430625e-03 3.329459e-03 6.117247e-03 5.881386e-03
1.576883e-02 1.905703e-02 3.430597e-03 4.033428e-03 1.889247e-03 1.517085e-03 4.823764e-03 6.892960e-03 2.877322e-03 5.717567e-03 5.598052e-03
1.194526e-02 1.700210e-02 2.909330e-03 3.448589e-03 1.730063e-03 8.682572e-04 4.596626e-03 5.960229e-03 2.628092e-03 5.151930e-03 4.404239e-03
1.125378e-02 1.576010e-02 1.932729e-03 2.273219e-03 1.573882e-03 7.138253e-04 4.405966e-03 5.011092e-03 2.443932e-03 4.602800e-03 3.835463e-03
9.026981e-03 1.272947e-02 1.792983e-03 1.776518e-03 1.317469e-03 6.400528e-04 3.193744e-03 4.290464e-03 2.127019e-03 3.996137e-03 3.245092e-03
6.966739e-03 1.149081e-02 1.558535e-03 1.379404e-03 7.145834e-04 2.838719e-04 3.116679e-03 3.492521e-03 1.867079e-03 3.148250e-03 3.107771e-03
3.672727e-03 9.354831e-03 1.310402e-03 1.092058e-03 6.848090e-04 1.739345e-04 2.275252e-03 3.061553e-03 1.717335e-03 2.987112e-03 2.059267e-03
3.472708e-03 7.615595e-03 8.514338e-04 9.622331e-04 5.783119e-04 8.498014e-05 1.451696e-03 2.499394e-03 1.392481e-03 1.945807e-03 1.845292e-03
3.129729e-03 7.269450e-03 4.200166e-04 7.579267e-04 4.940464e-04 4.512204e-05 1.276039e-03 2.079994e-03 1.104340e-03 1.527655e-03 1.447741e-03
2.567472e-03 4.778207e-03 3.353683e-04 6.685172e-04 3.606967e-04 3.131030e-05 1.084513e-03 1.500372e-03 9.754728e-04 1.277903e-03 1.030762e-03
2.150792e-03 3.359016e-03 2.928856e-04 4.293784e-04 1.156253e-04 2.119215e-05 6.664915e-04 1.096921e-03 8.431068e-04 1.090695e-03 8.523153e-04
5.626595e-04 2.647354e-03 2.683602e-04 2.976870e-04 5.239604e-05 2.008588e-05 2.159965e-04 8.025042e-04 4.698859e-04 7.147979e-04 2.001658e-04
5.193697e-04 4.923825e-04 1.565175e-04 4.041160e-05 3.924502e-05 1.348651e-05 6.211403e-05 3.296829e-04 1.753940e-04 4.722128e-04 1.246689e-04
1.301244e-04 2.462040e-04 5.439246e-05 2.538018e-05 2.089734e-05 8.189374e-06 4.753452e-05 3.131264e-05 1.337493e-04 1.948928e-05 6.715152e-05
8.531353e-05 8.934485e-05 2.351961e-05 2.227440e-05 1.037738e-05 3.645286e-06 2.056599e-05 1.635331e-05 1.976973e-05 1.001849e-05 3.231526e-05
3.768274e-05 3.482435e-05 9.138914e-06 1.359914e-05 4.799777e-06 2.737373e-06 9.949336e-06 6.074006e-06 8.705218e-06 3.675186e-06 1.112827e-05
1.546019e-05 1.867399e-05 5.260368e-06 6.383138e-06 2.099737e-06 1.510811e-06 3.644915e-06 3.839696e-06 4.392880e-06 2.029462e-06 6.504776e-06
7.418698e-06 6.908308e-06 1.928158e-06 3.333561e-06 1.481310e-06 8.661461e-07 2.003263e-06 2.093607e-06 1.703847e-06 1.873466e-06 2.417683e-06
3.854929e-06 3.854538e-06 1.680772e-06 2.242521e-06 7.959438e-07 7.041692e-07 1.602767e-06 1.422619e-06 9.042832e-07 7.662984e-07 2.063468e-06
2.588737e-06 2.428575e-06 8.980888e-07 1.299710e-06 7.776229e-07 4.926578e-07 9.302581e-07 8.497744e-07 5.726881e-07 6.523550e-07 1.305559e-06
2.174749e-06 1.792721e-06 5.989767e-07 7.423829e-07 4.337304e-07 3.486720e-07 4.695360e-07 5.900094e-07 4.316670e-07 4.172154e-07 6.889091e-07
1.520369e-06 1.542757e-06 4.659721e-07 6.578410e-07 3.473528e-07 2.758031e-07 3.489891e-07 4.873806e-07 3.903501e-07 2.888261e-07 5.563870e-07
1.173879e-06 7.932298e-07 2.007649e-07 3.526494e-07 1.996699e-07 1.497086e-07 2.312598e-07 3.011370e-07 1.795430e-07 1.844029e-07 2.944901e-07
8.399852e-07 6.094809e-07 1.564953e-07 2.720113e-07 1.418046e-07 1.064712e-07 1.577855e-07 2.042345e-07 1.388712e-07 1.684992e-07 2.589188e-07
6.802019e-07 5.777675e-07 1.318943e-07 2.381649e-07 1.242703e-07 9.142211e-08 1.509947e-07 1.988602e-07 1.246784e-07 7.864427e-08 2.021963e-07
6.064101e-07 4.771436e-07 1.081161e-07 1.535697e-07 1.040455e-07 6.296215e-08 7.228413e-08 1.376060e-07 8.653821e-08 7.141831e-08 1.698267e-07
3.944406e-07 3.215356e-07 6.465521e-08 9.634951e-08 7.112102e-08 6.128436e-08 6.581391e-08 1.115329e-07 6.796651e-08 6.467099e-08 1.289757e-07
2.731987e-07 2.280851e-07 5.007401e-08 8.386266e-08 5.054997e-08 4.244476e-08 5.997556e-08 7.412664e-08 4.985816e-08 5.273063e-08 7.927891e-08
2.172161e-07 1.997706e-07 4.303426e-08 8.048202e-08 4.140861e-08 2.958834e-08 5.025836e-08 5.778612e-08 4.312496e-08 4.300167e-08 6.951307e-08
1.894668e-07 1.857921e-07 4.070526e-08 7.522225e-08 3.750284e-08 2.616704e-08 3.937233e-08 5.364275e-08 4.139468e-08 3.880453e-08 5.693097e-08
1.670512e-07 1.674501e-07 3.615836e-08 6.490612e-08 3.177371e-08 2.408943e-08 3.916715e-08 4.942184e-08 3.696480e-08 3.258733e-08 5.152690e-08
1.481434e-07 1.595554e-07 3.153773e-08 5.740251e-08 2.980214e-08 2.265848e-08 3.180646e-08 4.288857e-08 3.161568e-08 3.043801e-08 4.065370e-08
1.042893e-07 1.172595e-07 2.975054e-08 5.625460e-08 2.145703e-08 1.693700e-08 2.327530e-08 4.154643e-08 2.958108e-08 2.016070e-08 3.800593e-08
8.463602e-08 1.051517e-07 2.353942e-08 3.546964e-08 1.761042e-08 1.403548e-08 2.230352e-08 2.845960e-08 2.215935e-08 1.908705e-08 2.691895e-08
8.036471e-08 8.440934e-08 1.804404e-08 2.895832e-08 1.497127e-08 1.208753e-08 1.822048e-08 2.591411e-08 1.592717e-08 1.698667e-08 2.429885e-08
5.108164e-08 2.862403e-08 1.662294e-08 2.183245e-08 1.184142e-08 5.067500e-09 1.078721e-08 1.821486e-08 1.562595e-08 7.587755e-09 1.035106e-08
2.804927e-08 8.716181e-09 7.311703e-09 1.237100e-08 7.059045e-09 4.140054e-09 8.271229e-09 1.024751e-08 5.954300e-09 4.942822e-09 8.523945e-09
1.380383e-09 6.329078e-10 2.282207e-10 3.473062e-10 1.454540e-10 1.475088e-10 2.551497e-10 2.448119e-10 2.545327e-10 3.026228e-10 2.827669e-10
1.054784e-11 1.035883e-11 3.345646e-12 5.934632e-12 3.008918e-12 1.776582e-12 1.999723e-12 4.225054e-12 3.209547e-12 2.801761e-12 4.398239e-12
7.684099e-12 9.535346e-12 1.343631e-12 2.173157e-12 1.158263e-12 1.217262e-12 1.397033e-12 1.738437e-12 1.091899e-12 1.429264e-12 2.274214e-12
5.802003e-12 7.445654e-12 7.213250e-13 1.070006e-12 1.010493e-12 6.495952e-13 1.341983e-12 1.048364e-12 6.386884e-13 1.163239e-12 1.405282e-12
4.200283e-12 6.904638e-12 5.321670e-13 9.260245e-13 9.317170e-13 3.939400e-13 1.183203e-12 1.000287e-12 6.050058e-13 1.105083e-12 1.268125e-12
3.254357e-12 5.345735e-12 4.186772e-13 7.690470e-13 8.711589e-13 3.134081e-13 6.788311e-13 8.393931e-13 3.517011e-13 7.597110e-13 8.349667e-13
2.809512e-12 3.535181e-12 3.928794e-13 6.867435e-13 4.763971e-13 2.561294e-13 5.932346e-13 6.671156e-13 3.084860e-13 6.223498e-13 7.912152e-13
2.719423e-12 2.741526e-12 3.139437e-13 5.999372e-13 3.889727e-13 1.267230e-13 5.292613e-13 6.167240e-13 1.973340e-13 5.887726e-13 7.061255e-13
1.933027e-12 2.590261e-12 1.865830e-13 4.048413e-13 3.189862e-13 9.621849e-14 4.726918e-13 3.665406e-13 1.508205e-13 3.338456e-13 4.126202e-13
1.042983e-12 8.798687e-13 1.660114e-13 1.912028e-14 1.429739e-13 2.305035e-14 1.332292e-13 2.846987e-13 1.430242e-13 1.500545e-13 3.948089e-13
7.404090e-13 6.053281e-13 6.722980e-14 1.000000e-15 3.130776e-14 1.000000e-15 1.553522e-15 2.359066e-13 3.580568e-14 1.167232e-13 2.105871e-13
8.033907e-14 1.000000e-15 6.027513e-14 1.000000e-15 1.892999e-15 1.000000e-15 1.000000e-15 1.900809e-14 1.000000e-15 6.958344e-14 5.682984e-14
1.000000e-15 1.000000e-15 3.451266e-14 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.678523e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15


==> images/inverter_ntk/eigvals_dim256.dat <==
2.159226e+03 2.652627e+03 4.465581e+03 4.526378e+03 1.535394e+03 1.539276e+03 1.951203e+03 1.724308e+03 4.990264e+03 2.222887e+03 3.689493e+03
3.206643e+01 2.243038e+01 3.846989e+01 3.539216e+01 1.304874e+01 1.180740e+01 1.805402e+01 1.888407e+01 4.278747e+01 2.680916e+01 2.827852e+01
6.289117e+00 5.733651e+00 1.017518e+01 1.338360e+01 4.964228e+00 2.180418e+00 4.238822e+00 8.366888e+00 1.271123e+01 5.548360e+00 8.479854e+00
2.234874e+00 2.246411e+00 4.053429e+00 4.608104e+00 2.582416e+00 1.254398e+00 1.777253e+00 2.451142e+00 4.724107e+00 2.824776e+00 4.424565e+00
1.138299e+00 1.576374e+00 2.485737e+00 2.499623e+00 7.135086e-01 8.170332e-01 1.488999e+00 1.273890e+00 2.413439e+00 1.450762e+00 2.229429e+00
9.121391e-01 8.716440e-01 1.545122e+00 1.324872e+00 4.392791e-01 3.569262e-01 9.059233e-01 7.397604e-01 1.667191e+00 9.941586e-01 1.119220e+00
5.932439e-01 6.081084e-01 9.833970e-01 9.592642e-01 2.984775e-01 2.377966e-01 5.224089e-01 4.973649e-01 1.194389e+00 5.179090e-01 7.015719e-01
4.676711e-01 4.550983e-01 6.072245e-01 7.496431e-01 2.353395e-01 1.705550e-01 3.437992e-01 2.925349e-01 7.752107e-01 3.361237e-01 6.915318e-01
3.549964e-01 2.660696e-01 4.832079e-01 6.181070e-01 1.908575e-01 1.355545e-01 2.785358e-01 2.206929e-01 5.747332e-01 2.871743e-01 5.146755e-01
2.739936e-01 2.401500e-01 4.640296e-01 4.696394e-01 1.586757e-01 9.460984e-02 2.138804e-01 1.791797e-01 5.092332e-01 2.256373e-01 4.428725e-01
2.103953e-01 1.937742e-01 4.040358e-01 3.855646e-01 1.174870e-01 8.574431e-02 1.812558e-01 1.535769e-01 4.603612e-01 1.682374e-01 3.376203e-01
1.767151e-01 1.669101e-01 2.858618e-01 3.344095e-01 8.563213e-02 7.397893e-02 1.556366e-01 1.321244e-01 3.088107e-01 1.433762e-01 2.522380e-01
1.525011e-01 1.365436e-01 2.559017e-01 2.778352e-01 7.762732e-02 6.159533e-02 1.279697e-01 1.138635e-01 2.866108e-01 1.183019e-01 2.081600e-01
1.241493e-01 1.127589e-01 2.239585e-01 2.286759e-01 6.153726e-02 5.441331e-02 1.029002e-01 9.147204e-02 2.345312e-01 1.016732e-01 1.940927e-01
1.090769e-01 1.028412e-01 1.881248e-01 2.044407e-01 5.710231e-02 3.918311e-02 7.587670e-02 7.344163e-02 2.026671e-01 7.865152e-02 1.574121e-01
8.075755e-02 9.024331e-02 1.603899e-01 1.837753e-01 5.136614e-02 3.617711e-02 6.050099e-02 6.811816e-02 1.806620e-01 7.777587e-02 1.410667e-01
6.552226e-02 6.419644e-02 1.407702e-01 1.682054e-01 4.258014e-02 3.026594e-02 5.090808e-02 6.208378e-02 1.454760e-01 6.368146e-02 1.265192e-01
5.707596e-02 6.284632e-02 1.276188e-01 1.230256e-01 3.307814e-02 2.886554e-02 4.674913e-02 4.762408e-02 1.072218e-01 5.697232e-02 1.161162e-01
4.941286e-02 5.562158e-02 9.465927e-02 1.098350e-01 2.940642e-02 2.495075e-02 4.498779e-02 4.323873e-02 9.798078e-02 5.163829e-02 1.021398e-01
4.722737e-02 4.935466e-02 8.676101e-02 9.748408e-02 2.301250e-02 2.313569e-02 3.817950e-02 4.091239e-02 9.190473e-02 4.341093e-02 9.419207e-02
4.136154e-02 4.382737e-02 7.274384e-02 8.134716e-02 2.082968e-02 2.081366e-02 3.301736e-02 3.433961e-02 8.123749e-02 4.031050e-02 7.464037e-02
4.079544e-02 3.909132e-02 6.651349e-02 7.565346e-02 1.837604e-02 1.924392e-02 3.186787e-02 3.244649e-02 7.599421e-02 3.383140e-02 5.469186e-02
3.568723e-02 3.520807e-02 5.901192e-02 6.281645e-02 1.776007e-02 1.674687e-02 2.924220e-02 2.903532e-02 6.771411e-02 2.911755e-02 5.285611e-02
3.202247e-02 3.040663e-02 5.715856e-02 5.986387e-02 1.546919e-02 1.380348e-02 2.620525e-02 2.741323e-02 6.050752e-02 2.869133e-02 4.704231e-02
2.870412e-02 2.914174e-02 5.473224e-02 5.587442e-02 1.417988e-02 1.286847e-02 2.544346e-02 2.630552e-02 4.805507e-02 2.690801e-02 3.797799e-02
2.822581e-02 2.828063e-02 5.073972e-02 5.087732e-02 1.318215e-02 1.277282e-02 2.254501e-02 2.421735e-02 4.746776e-02 2.545584e-02 3.517095e-02
2.609098e-02 2.696770e-02 4.683891e-02 4.840080e-02 1.269250e-02 9.969066e-03 2.054741e-02 2.148933e-02 4.651742e-02 2.405596e-02 3.488567e-02
2.279173e-02 2.443076e-02 3.773831e-02 4.635197e-02 1.201913e-02 9.126947e-03 1.810434e-02 1.962209e-02 4.093431e-02 1.944041e-02 3.239503e-02
2.229152e-02 2.354101e-02 3.633293e-02 4.181373e-02 9.530148e-03 8.250170e-03 1.685947e-02 1.792148e-02 3.893894e-02 1.807695e-02 2.967152e-02
2.140338e-02 2.128453e-02 3.325264e-02 3.921515e-02 9.479640e-03 7.408831e-03 1.613866e-02 1.761273e-02 3.388692e-02 1.715364e-02 2.660680e-02
1.709568e-02 1.920484e-02 3.275236e-02 3.791127e-02 7.725789e-03 6.942552e-03 1.458989e-02 1.457988e-02 3.065901e-02 1.702710e-02 2.539087e-02
1.675697e-02 1.809674e-02 2.798883e-02 3.536873e-02 7.194773e-03 6.663915e-03 1.284368e-02 1.408769e-02 2.740106e-02 1.489358e-02 2.380342e-02
1.470327e-02 1.659822e-02 2.189626e-02 3.232496e-02 6.825044e-03 6.365230e-03 1.127963e-02 1.258525e-02 2.701873e-02 1.432137e-02 2.313558e-02
1.396062e-02 1.597070e-02 1.958335e-02 3.017282e-02 6.372698e-03 6.297695e-03 1.043137e-02 1.089158e-02 2.543498e-02 1.332175e-02 2.090257e-02
1.313953e-02 1.380768e-02 1.778292e-02 2.682195e-02 6.296351e-03 6.028043e-03 8.922624e-03 1.002549e-02 1.765365e-02 1.285753e-02 1.820324e-02
1.144143e-02 1.335854e-02 1.598962e-02 2.611218e-02 5.916144e-03 5.760705e-03 8.853098e-03 9.364214e-03 1.614156e-02 1.246982e-02 1.703661e-02
1.010811e-02 1.156695e-02 1.579942e-02 2.389912e-02 5.188377e-03 5.060306e-03 8.166037e-03 8.498712e-03 1.462781e-02 1.168355e-02 1.569592e-02
9.808928e-03 9.708900e-03 1.401090e-02 2.000949e-02 5.006710e-03 4.067505e-03 7.742297e-03 8.410243e-03 1.355633e-02 1.109863e-02 1.485571e-02
8.506460e-03 7.888081e-03 1.394741e-02 1.928308e-02 4.128397e-03 3.734974e-03 7.674035e-03 7.501284e-03 1.312904e-02 1.063092e-02 1.204978e-02
7.726265e-03 7.601022e-03 1.290032e-02 1.732709e-02 3.936182e-03 3.505732e-03 6.797031e-03 5.756979e-03 1.229334e-02 9.280771e-03 1.094761e-02
7.663694e-03 7.235047e-03 1.166918e-02 1.662854e-02 3.621607e-03 3.064993e-03 6.501338e-03 5.021738e-03 1.138452e-02 9.263025e-03 8.937907e-03
6.794625e-03 6.701971e-03 1.068737e-02 1.604668e-02 3.433246e-03 2.696079e-03 5.786162e-03 4.457096e-03 1.013305e-02 8.585029e-03 8.716088e-03
6.324736e-03 6.437926e-03 1.029382e-02 1.444653e-02 3.237391e-03 2.495350e-03 5.541591e-03 4.120334e-03 9.042245e-03 8.023396e-03 6.538730e-03
6.320686e-03 5.941813e-03 9.617467e-03 1.326469e-02 2.916921e-03 2.290416e-03 4.884101e-03 3.875131e-03 8.165639e-03 7.801352e-03 6.243582e-03
5.788462e-03 5.896965e-03 9.254059e-03 1.256878e-02 2.734570e-03 2.147540e-03 4.251381e-03 3.768044e-03 7.985274e-03 6.511388e-03 5.774847e-03
5.045682e-03 5.187976e-03 8.698640e-03 1.220403e-02 2.358450e-03 2.008962e-03 4.134564e-03 3.562758e-03 7.660570e-03 5.418411e-03 5.463088e-03
4.911338e-03 4.630893e-03 8.589795e-03 1.139951e-02 2.255360e-03 1.829457e-03 3.657303e-03 2.881596e-03 7.275763e-03 5.246760e-03 5.078448e-03
4.207610e-03 4.339600e-03 7.512289e-03 9.697464e-03 2.125408e-03 1.706512e-03 3.483868e-03 2.817409e-03 6.369101e-03 4.855946e-03 4.810609e-03
3.824224e-03 3.963781e-03 7.353374e-03 8.579117e-03 2.028581e-03 1.395528e-03 2.962710e-03 2.537247e-03 5.539134e-03 4.168373e-03 4.160544e-03
3.537312e-03 3.274319e-03 7.059319e-03 7.398641e-03 1.692700e-03 1.306793e-03 2.189348e-03 2.400345e-03 5.335004e-03 3.684666e-03 3.805530e-03
3.371924e-03 3.092159e-03 6.728512e-03 6.569891e-03 1.662790e-03 1.223723e-03 2.109145e-03 2.257619e-03 4.984768e-03 3.641362e-03 3.082362e-03
3.057181e-03 2.649909e-03 6.105309e-03 6.085792e-03 1.289395e-03 1.061249e-03 1.947369e-03 2.131079e-03 3.385721e-03 3.492759e-03 2.764283e-03
2.825371e-03 2.539208e-03 5.068487e-03 5.116727e-03 1.209028e-03 1.044606e-03 1.786800e-03 1.681958e-03 2.615971e-03 3.337624e-03 2.735630e-03
2.676432e-03 2.206728e-03 3.657948e-03 4.670416e-03 1.122922e-03 9.387594e-04 1.348041e-03 1.607647e-03 2.117041e-03 2.879384e-03 2.305902e-03
2.426318e-03 1.933021e-03 2.983725e-03 4.220699e-03 1.070858e-03 8.711802e-04 1.147735e-03 1.442646e-03 1.917718e-03 2.744324e-03 2.060300e-03
2.324817e-03 1.824715e-03 2.628208e-03 4.098782e-03 8.336643e-04 8.321878e-04 9.889997e-04 1.339660e-03 1.501833e-03 2.376154e-03 1.882695e-03
1.814528e-03 1.554426e-03 2.285398e-03 3.918038e-03 6.948510e-04 6.772744e-04 4.600815e-04 1.207925e-03 1.288822e-03 2.074945e-03 1.743836e-03
1.682770e-03 1.398264e-03 2.044620e-03 3.598809e-03 5.529715e-04 5.344965e-04 4.480741e-04 1.025038e-03 1.134248e-03 1.482937e-03 1.713934e-03
1.455010e-03 1.197527e-03 2.008597e-03 2.729082e-03 5.395761e-04 5.323385e-04 4.074002e-04 9.140897e-04 7.226428e-04 1.270440e-03 1.466259e-03
1.072372e-03 9.397628e-04 1.790019e-03 1.907797e-03 4.743544e-04 4.732305e-04 3.735855e-04 8.713734e-04 5.435109e-04 1.002526e-03 1.395131e-03
9.685538e-04 7.941309e-04 1.524411e-03 1.718778e-03 4.618638e-04 4.240873e-04 3.133481e-04 7.937953e-04 3.442812e-04 9.788232e-04 1.153857e-03
8.122432e-04 7.390276e-04 1.118841e-03 1.613689e-03 3.333377e-04 2.755944e-04 2.284196e-04 7.601673e-04 2.447630e-04 8.844304e-04 1.012126e-03
6.410996e-04 5.101999e-04 9.657981e-04 1.423321e-03 2.053091e-04 2.484573e-04 1.624025e-04 3.943169e-04 1.793267e-04 5.368129e-04 8.212634e-04
2.716238e-04 4.471736e-04 7.541985e-04 8.356290e-04 1.575777e-04 1.871310e-04 1.021753e-04 1.606277e-04 1.460692e-04 3.256804e-04 7.098733e-04
2.329069e-04 3.878152e-04 5.833435e-04 2.119961e-04 1.255692e-04 1.650593e-04 6.896073e-05 1.212096e-04 1.179612e-04 2.763396e-04 5.389528e-04
1.871066e-04 2.423788e-04 4.713017e-04 1.575679e-04 5.390158e-05 5.448914e-05 4.728448e-05 7.204882e-05 6.730127e-05 2.379337e-04 3.910947e-04
9.541335e-05 1.013328e-04 2.108715e-04 1.094636e-04 4.234707e-05 4.424706e-05 3.162752e-05 5.029860e-05 3.077673e-05 2.291786e-04 1.869193e-04
3.566026e-05 7.437300e-05 7.036497e-05 5.520147e-05 3.941522e-05 1.779603e-05 2.121554e-05 1.261528e-05 1.641771e-05 5.155115e-05 7.521252e-05
1.529475e-05 1.682775e-05 4.809143e-05 9.531835e-06 8.668164e-06 3.755788e-06 1.333441e-05 6.776932e-06 4.472834e-06 3.013557e-06 1.912816e-05
2.135624e-06 2.720494e-06 2.159581e-06 2.536666e-06 1.840692e-06 1.163555e-06 2.378382e-06 1.943454e-06 1.506240e-06 1.344000e-06 2.215777e-06
1.262346e-06 1.807764e-06 1.267168e-06 1.282395e-06 1.044419e-06 8.719915e-07 1.271859e-06 1.035867e-06 1.213395e-06 1.241278e-06 1.132877e-06
9.980376e-07 1.135700e-06 8.839868e-07 8.577493e-07 9.678395e-07 7.381266e-07 1.067767e-06 7.993959e-07 9.558934e-07 6.828442e-07 9.091935e-07
7.653866e-07 7.866027e-07 7.614449e-07 7.096121e-07 7.393224e-07 5.595311e-07 7.033784e-07 6.517143e-07 7.589220e-07 6.523236e-07 6.518349e-07
6.669245e-07 6.235685e-07 6.567173e-07 6.368243e-07 6.135930e-07 4.608169e-07 6.412157e-07 6.338693e-07 5.676465e-07 4.849261e-07 6.028576e-07
5.206401e-07 4.890761e-07 5.435573e-07 5.990047e-07 4.785594e-07 3.906848e-07 5.801587e-07 5.149532e-07 3.996959e-07 3.028742e-07 5.641640e-07
2.291429e-07 1.784336e-07 1.683124e-07 2.029413e-07 1.696847e-07 1.676692e-07 2.912134e-07 1.704110e-07 1.992202e-07 1.866416e-07 2.251967e-07
1.565315e-07 1.548949e-07 1.416771e-07 1.622836e-07 1.310564e-07 1.212516e-07 1.713922e-07 1.393248e-07 1.561220e-07 1.397068e-07 1.581121e-07
1.235386e-07 1.175053e-07 1.127247e-07 1.216439e-07 1.028717e-07 1.032778e-07 1.345609e-07 1.106131e-07 1.128291e-07 1.198023e-07 1.154103e-07
8.943722e-08 8.878122e-08 8.179490e-08 9.448838e-08 8.440057e-08 7.094536e-08 1.013990e-07 8.958395e-08 8.647338e-08 8.639056e-08 8.665296e-08
5.533447e-08 5.207809e-08 5.086622e-08 6.382536e-08 4.431797e-08 4.644838e-08 5.589220e-08 4.354377e-08 5.248697e-08 5.066324e-08 5.359365e-08
3.410327e-08 2.162388e-08 2.002950e-08 5.332000e-08 1.838117e-08 2.255489e-08 2.476012e-08 1.995151e-08 3.106959e-08 2.792805e-08 4.827388e-08
2.350268e-08 2.132686e-08 1.844323e-08 2.873269e-08 1.695266e-08 1.848018e-08 2.382469e-08 1.867680e-08 2.085431e-08 2.461901e-08 2.096072e-08
2.171106e-08 1.729050e-08 1.462245e-08 2.351385e-08 1.444838e-08 1.804088e-08 2.328306e-08 1.546805e-08 1.975028e-08 2.070297e-08 2.029598e-08
1.869340e-08 1.529536e-08 1.332260e-08 1.954101e-08 1.314923e-08 1.350427e-08 1.719396e-08 1.366159e-08 1.611828e-08 1.586026e-08 1.658066e-08
9.296426e-09 8.404478e-09 7.428990e-09 1.746235e-08 7.240396e-09 7.005573e-09 9.393848e-09 7.523438e-09 1.226850e-08 1.462510e-08 8.179162e-09
1.910684e-09 2.810278e-09 3.129867e-09 8.638720e-09 2.003162e-09 4.620788e-09 3.521811e-09 3.783252e-09 7.621953e-09 8.142828e-09 4.028398e-09
5.253831e-10 4.004759e-10 3.829993e-10 4.635267e-10 4.270607e-10 3.347961e-10 5.257772e-10 3.619433e-10 4.015627e-10 5.284295e-10 5.212885e-10
2.002039e-12 2.387670e-12 4.610813e-12 4.539125e-12 8.926117e-13 8.035793e-13 1.561068e-12 1.377697e-12 5.302943e-12 1.744273e-12 5.003006e-12
1.257314e-12 1.681995e-12 2.708465e-12 3.331046e-12 7.154281e-13 5.811711e-13 1.447488e-12 7.555442e-13 3.115939e-12 1.648176e-12 3.309570e-12
7.204485e-13 1.223385e-12 1.995226e-12 2.236484e-12 5.541122e-13 4.686297e-13 1.229863e-12 4.948777e-13 1.676751e-12 1.206468e-12 1.737439e-12
7.084368e-13 5.538372e-13 1.516507e-12 1.611263e-12 4.541688e-13 4.163834e-13 6.655936e-13 2.478828e-13 1.671337e-12 6.256619e-13 1.535920e-12
3.257672e-13 4.165677e-13 6.926814e-13 8.278330e-13 2.820607e-13 2.497034e-13 3.862627e-13 1.506347e-13 1.133012e-12 5.257104e-13 5.777419e-13
1.000000e-15 1.000000e-15 1.000000e-15 6.357819e-13 9.614130e-14 1.364822e-13 2.093776e-13 7.902273e-14 5.840069e-13 1.000000e-15 4.615245e-13
1.000000e-15 1.000000e-15 1.000000e-15 4.653274e-13 6.447983e-14 5.940480e-14 1.000000e-15 2.180679e-15 1.162834e-13 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15


==> images/inverter_ntk/eigvals_dim512.dat <==
1.042088e+04 1.173962e+04 7.597010e+03 4.111942e+04 2.359195e+03 2.027651e+03 2.378432e+03 1.039289e+05 3.959500e+03 1.075944e+05 2.876754e+03
6.447864e+01 7.141446e+01 5.702087e+01 2.233699e+02 3.348294e+01 3.145618e+01 5.362870e+01 5.185760e+02 1.102263e+02 5.302596e+02 4.718597e+01
1.961600e+01 2.297397e+01 1.897826e+01 6.120604e+01 5.727909e+00 7.017591e+00 9.863765e+00 1.447487e+02 1.485040e+01 1.464743e+02 8.609728e+00
8.148484e+00 8.573327e+00 5.526658e+00 2.997336e+01 3.436116e+00 1.725987e+00 3.402010e+00 6.877043e+01 5.328720e+00 6.734898e+01 5.756043e+00
4.416708e+00 4.310817e+00 3.792598e+00 1.389688e+01 1.178535e+00 1.154613e+00 2.271737e+00 3.343669e+01 2.076869e+00 3.282695e+01 3.577142e+00
3.348788e+00 3.464187e+00 2.150566e+00 8.030518e+00 1.102487e+00 7.524492e-01 1.228112e+00 2.049249e+01 1.380082e+00 1.931580e+01 1.450368e+00
1.847031e+00 2.121952e+00 1.225798e+00 7.653828e+00 6.551519e-01 5.472342e-01 7.557630e-01 1.557397e+01 9.554668e-01 1.506731e+01 9.708347e-01
1.486944e+00 1.560300e+00 1.125405e+00 5.609670e+00 4.652006e-01 3.899593e-01 5.342291e-01 1.435043e+01 8.400554e-01 1.324073e+01 7.923513e-01
1.191251e+00 1.161866e+00 9.681622e-01 4.120276e+00 3.433290e-01 3.340664e-01 4.747302e-01 9.741649e+00 4.628192e-01 9.492478e+00 5.497400e-01
1.007213e+00 9.967679e-01 6.891139e-01 3.647285e+00 2.998856e-01 2.327480e-01 3.821524e-01 7.123859e+00 3.836385e-01 6.575036e+00 3.870171e-01
7.006780e-01 7.628288e-01 4.387822e-01 2.796266e+00 2.418845e-01 1.909087e-01 2.758660e-01 6.897733e+00 3.435495e-01 6.141245e+00 2.749285e-01
6.457606e-01 6.523870e-01 4.332304e-01 2.045095e+00 1.910817e-01 1.713642e-01 2.239025e-01 5.143640e+00 3.151395e-01 4.897268e+00 2.469279e-01
5.276993e-01 5.673657e-01 3.768946e-01 1.785948e+00 1.690382e-01 1.209709e-01 1.809587e-01 4.174788e+00 2.324758e-01 4.352051e+00 2.132593e-01
4.762386e-01 5.114806e-01 3.127674e-01 1.411055e+00 1.544010e-01 1.152375e-01 1.245464e-01 3.484204e+00 2.139299e-01 3.181414e+00 1.850045e-01
4.463248e-01 4.461217e-01 2.561349e-01 1.308147e+00 1.162684e-01 1.050995e-01 1.138604e-01 3.375077e+00 1.941109e-01 3.062233e+00 1.328831e-01
3.339810e-01 3.940644e-01 2.426632e-01 1.148429e+00 9.567386e-02 9.767977e-02 1.032703e-01 2.698216e+00 1.767858e-01 2.483162e+00 1.248816e-01
3.052401e-01 3.620201e-01 2.146036e-01 1.003438e+00 9.087610e-02 6.975054e-02 9.360974e-02 2.481743e+00 1.537637e-01 2.220431e+00 1.048687e-01
2.828689e-01 3.120896e-01 1.883983e-01 8.866999e-01 8.176574e-02 5.969516e-02 8.289468e-02 2.196621e+00 1.152528e-01 2.042545e+00 9.415861e-02
2.606977e-01 3.006685e-01 1.584579e-01 8.145417e-01 7.300579e-02 5.523555e-02 7.245731e-02 1.826463e+00 1.009186e-01 1.669775e+00 8.534227e-02
2.513985e-01 2.589728e-01 1.402788e-01 7.169791e-01 6.645236e-02 4.736991e-02 5.863630e-02 1.609183e+00 9.413111e-02 1.510263e+00 7.952156e-02
2.102140e-01 2.117226e-01 1.334658e-01 6.614880e-01 5.373930e-02 4.139720e-02 5.600595e-02 1.485192e+00 8.690773e-02 1.372875e+00 6.751744e-02
1.924796e-01 2.001344e-01 1.176472e-01 6.042160e-01 4.875380e-02 3.705992e-02 5.330103e-02 1.252211e+00 7.809601e-02 1.145130e+00 6.555594e-02
1.762540e-01 1.728151e-01 1.041459e-01 5.438250e-01 4.621253e-02 3.419566e-02 4.969104e-02 1.235380e+00 7.204697e-02 1.053277e+00 6.266866e-02
1.491056e-01 1.559798e-01 9.831782e-02 5.392893e-01 4.142558e-02 3.387237e-02 4.684108e-02 1.050610e+00 6.765890e-02 1.040160e+00 5.576117e-02
1.417105e-01 1.369026e-01 8.373602e-02 4.620395e-01 3.801659e-02 2.802065e-02 4.578796e-02 9.916910e-01 6.309576e-02 9.168740e-01 4.992748e-02
1.177933e-01 1.088238e-01 7.826047e-02 4.006347e-01 3.208363e-02 2.794967e-02 3.960247e-02 7.095796e-01 6.285850e-02 7.464010e-01 4.332428e-02
1.075257e-01 1.058942e-01 7.557158e-02 3.065970e-01 3.017104e-02 2.637151e-02 3.558185e-02 5.732016e-01 5.860313e-02 6.749010e-01 4.262227e-02
9.889602e-02 9.755102e-02 7.074754e-02 2.756443e-01 2.898163e-02 2.477480e-02 3.152793e-02 5.598103e-01 5.276606e-02 5.717805e-01 3.678156e-02
8.048476e-02 9.199258e-02 6.575018e-02 2.376023e-01 2.637389e-02 2.329938e-02 2.929301e-02 5.519391e-01 4.841796e-02 5.565084e-01 3.318949e-02
6.594096e-02 8.251009e-02 6.305503e-02 2.274193e-01 2.425926e-02 2.094325e-02 2.822501e-02 5.214026e-01 4.443740e-02 4.283176e-01 2.862468e-02
6.136034e-02 8.135714e-02 5.727056e-02 2.042154e-01 2.213804e-02 1.927329e-02 2.484747e-02 4.992555e-01 3.971085e-02 4.158365e-01 2.835276e-02
5.924349e-02 7.535453e-02 4.815007e-02 1.846905e-01 2.082095e-02 1.656936e-02 2.451884e-02 4.001412e-01 3.342268e-02 3.917476e-01 2.699213e-02
5.756564e-02 6.648949e-02 4.051027e-02 1.531947e-01 1.912966e-02 1.602917e-02 2.274472e-02 3.726709e-01 3.191202e-02 3.442875e-01 2.531490e-02
4.902330e-02 6.117474e-02 3.899836e-02 1.351869e-01 1.586369e-02 1.413710e-02 2.082620e-02 3.211917e-01 2.984083e-02 2.776975e-01 2.331283e-02
4.631280e-02 5.251973e-02 3.609500e-02 1.240769e-01 1.564910e-02 1.313359e-02 1.874720e-02 2.721584e-01 2.700301e-02 2.660886e-01 2.176933e-02
4.570079e-02 5.028776e-02 3.441421e-02 1.212077e-01 1.459146e-02 1.203700e-02 1.864663e-02 2.638332e-01 2.593833e-02 2.551212e-01 2.037203e-02
4.283609e-02 4.875838e-02 2.843422e-02 1.068629e-01 1.239183e-02 1.174067e-02 1.732949e-02 2.230336e-01 2.560193e-02 2.280759e-01 1.882059e-02
3.243035e-02 4.680619e-02 2.767458e-02 9.801009e-02 1.225935e-02 1.144126e-02 1.648542e-02 1.935259e-01 2.254876e-02 1.831694e-01 1.733439e-02
3.070903e-02 4.469005e-02 2.711970e-02 7.704232e-02 1.136878e-02 9.924773e-03 1.566263e-02 1.674018e-01 2.138102e-02 1.611725e-01 1.633949e-02
2.738952e-02 3.899510e-02 2.271842e-02 6.950177e-02 1.074144e-02 9.251697e-03 1.456608e-02 1.584967e-01 2.088088e-02 1.277325e-01 1.503192e-02
2.610746e-02 3.496689e-02 2.169094e-02 5.839756e-02 9.980338e-03 8.903198e-03 1.314038e-02 1.430553e-01 1.859214e-02 1.255825e-01 1.378849e-02
2.455104e-02 3.000158e-02 1.890059e-02 5.656577e-02 9.617633e-03 8.282858e-03 1.154194e-02 1.242882e-01 1.825548e-02 7.840136e-02 1.358408e-02
2.257324e-02 2.849630e-02 1.849216e-02 5.078329e-02 8.933088e-03 7.863094e-03 1.150617e-02 1.148265e-01 1.614514e-02 7.637863e-02 1.243483e-02
2.014337e-02 2.606443e-02 1.500384e-02 4.772780e-02 8.542632e-03 7.488269e-03 1.001529e-02 1.064707e-01 1.568266e-02 6.753990e-02 1.106311e-02
2.005329e-02 2.564930e-02 1.293369e-02 4.130406e-02 8.076434e-03 7.047004e-03 9.251751e-03 9.677047e-02 1.386931e-02 6.333574e-02 1.074845e-02
1.737944e-02 2.467058e-02 1.196417e-02 3.862572e-02 7.562784e-03 6.919354e-03 8.434489e-03 8.367966e-02 1.171067e-02 6.159169e-02 1.016459e-02
1.659132e-02 2.044448e-02 1.079012e-02 3.399874e-02 6.913332e-03 6.149230e-03 8.010672e-03 7.919524e-02 1.086972e-02 5.663692e-02 9.801553e-03
1.650485e-02 1.943953e-02 1.004229e-02 3.011238e-02 6.139657e-03 5.916682e-03 6.907229e-03 7.483069e-02 1.042487e-02 4.369691e-02 9.427416e-03
1.571260e-02 1.808670e-02 9.105810e-03 2.835533e-02 6.016965e-03 5.724026e-03 6.334666e-03 5.567879e-02 9.004553e-03 3.497079e-02 8.552834e-03
1.330852e-02 1.677349e-02 8.680857e-03 2.611417e-02 5.351019e-03 5.348343e-03 6.064649e-03 5.333172e-02 8.432694e-03 3.192752e-02 8.346204e-03
1.273922e-02 1.621329e-02 7.915004e-03 2.105836e-02 5.090515e-03 4.675386e-03 6.024301e-03 4.889813e-02 7.906502e-03 2.911709e-02 7.728346e-03
1.215722e-02 1.569770e-02 7.231439e-03 1.787724e-02 4.777278e-03 4.508318e-03 5.047698e-03 3.898045e-02 7.156726e-03 2.877641e-02 7.590298e-03
1.029639e-02 1.430688e-02 6.989302e-03 1.749790e-02 4.580175e-03 4.211684e-03 5.019796e-03 3.853496e-02 6.681635e-03 2.448699e-02 6.997761e-03
9.100755e-03 1.335401e-02 6.501973e-03 1.508037e-02 3.959136e-03 4.011413e-03 4.165992e-03 2.881985e-02 6.429416e-03 2.165014e-02 6.616798e-03
8.466458e-03 1.147904e-02 6.052727e-03 1.382834e-02 3.922527e-03 3.371112e-03 3.703447e-03 2.636360e-02 6.249987e-03 2.074571e-02 6.317038e-03
7.048928e-03 1.043216e-02 5.607396e-03 1.314405e-02 3.468889e-03 3.315219e-03 3.665705e-03 2.501737e-02 5.757512e-03 1.821835e-02 5.635596e-03
6.564402e-03 1.024889e-02 5.099300e-03 1.245834e-02 3.349032e-03 2.968954e-03 3.432112e-03 2.155587e-02 5.554873e-03 1.575328e-02 4.873211e-03
5.703211e-03 9.545826e-03 5.051841e-03 1.153573e-02 3.062647e-03 2.882518e-03 3.039679e-03 1.999746e-02 4.671047e-03 1.360450e-02 4.620616e-03
5.301793e-03 8.635654e-03 4.703797e-03 1.139575e-02 2.839776e-03 2.855775e-03 2.916988e-03 1.896182e-02 4.203869e-03 1.274245e-02 4.459352e-03
4.946699e-03 8.209534e-03 4.500720e-03 1.048705e-02 2.707541e-03 2.666913e-03 2.732589e-03 1.708207e-02 3.993641e-03 1.103518e-02 4.200908e-03
4.373812e-03 7.123556e-03 4.148581e-03 8.829446e-03 2.407610e-03 2.569567e-03 2.294094e-03 1.475641e-02 3.602457e-03 9.619394e-03 3.883566e-03
4.207304e-03 6.464972e-03 3.734301e-03 7.289915e-03 2.239968e-03 2.305436e-03 2.212655e-03 1.289013e-02 3.392748e-03 9.339070e-03 3.646688e-03
3.345034e-03 6.205749e-03 3.468425e-03 6.689611e-03 1.934693e-03 2.280623e-03 2.146159e-03 1.096422e-02 2.999514e-03 7.320719e-03 3.343420e-03
2.943913e-03 5.643907e-03 3.407688e-03 5.976064e-03 1.556936e-03 2.025016e-03 2.064742e-03 8.544787e-03 2.753339e-03 7.169396e-03 3.215079e-03
2.644893e-03 4.703611e-03 2.924437e-03 4.733104e-03 1.176703e-03 1.805539e-03 1.935984e-03 7.806846e-03 2.585107e-03 5.102443e-03 3.005634e-03
2.350440e-03 4.363586e-03 2.857459e-03 3.950137e-03 1.069520e-03 1.663511e-03 1.707187e-03 7.615503e-03 2.197204e-03 4.854326e-03 2.779701e-03
2.217361e-03 3.674679e-03 2.436950e-03 3.419779e-03 8.962430e-04 1.456000e-03 1.643824e-03 6.285033e-03 2.012811e-03 4.116317e-03 2.279238e-03
2.016503e-03 3.401000e-03 2.274267e-03 2.973837e-03 8.736247e-04 1.378773e-03 1.527610e-03 5.820051e-03 1.252216e-03 3.808233e-03 2.120686e-03
1.897867e-03 3.043132e-03 2.145650e-03 2.745984e-03 8.481679e-04 1.312644e-03 1.226107e-03 4.825005e-03 1.240729e-03 3.456221e-03 1.660767e-03
1.526062e-03 2.652958e-03 1.867364e-03 2.460795e-03 7.881614e-04 9.186303e-04 1.170784e-03 4.141656e-03 1.129728e-03 2.846338e-03 1.431359e-03
1.315616e-03 2.423992e-03 1.691659e-03 2.036866e-03 6.838925e-04 6.809640e-04 1.132601e-03 3.927805e-03 8.916086e-04 2.390469e-03 1.366890e-03
1.075167e-03 1.969038e-03 1.191074e-03 1.764762e-03 6.119655e-04 6.163648e-04 1.005130e-03 2.600934e-03 7.587907e-04 2.034096e-03 1.169894e-03
9.422809e-04 1.918954e-03 9.243173e-04 1.565335e-03 5.098871e-04 5.374987e-04 8.600555e-04 2.523723e-03 5.767471e-04 1.910884e-03 1.030024e-03
7.593562e-04 1.611912e-03 8.599758e-04 1.105154e-03 3.885055e-04 5.188952e-04 7.855906e-04 2.010960e-03 5.358000e-04 1.456863e-03 8.017213e-04
5.092607e-04 1.142197e-03 7.489645e-04 9.778537e-04 2.333377e-04 4.585509e-04 6.015563e-04 1.584538e-03 4.035328e-04 1.365022e-03 7.368256e-04
3.990472e-04 7.699988e-04 5.758815e-04 4.602537e-04 1.736291e-04 3.536298e-04 3.521110e-04 1.404501e-03 3.328634e-04 1.197665e-03 5.123910e-04
3.051043e-04 5.549624e-04 2.558014e-04 4.202478e-04 1.648038e-04 9.260096e-05 2.301327e-04 7.519922e-04 2.978317e-04 7.352690e-04 4.719217e-04
2.866686e-04 2.714492e-04 1.973111e-04 2.413719e-04 1.411137e-04 5.097959e-05 8.133947e-05 3.008157e-04 1.352940e-04 5.652843e-04 3.967229e-04
1.889812e-04 1.524898e-04 1.221477e-04 1.981499e-04 1.151708e-04 3.875630e-05 3.032412e-05 2.119192e-04 1.034492e-04 1.115015e-04 3.447929e-04
3.218499e-05 1.273313e-04 2.570434e-05 8.334390e-05 8.416927e-05 3.523110e-05 2.775203e-05 1.962135e-04 1.671731e-05 1.719148e-05 2.935646e-04
1.705623e-05 1.253296e-04 1.263021e-05 1.463191e-05 6.290452e-05 2.955082e-05 1.500429e-05 9.822185e-05 4.392518e-06 1.707450e-05 1.619189e-04
4.092756e-06 2.503501e-05 6.428953e-06 7.019513e-06 1.551511e-05 8.516744e-06 1.204221e-05 5.738350e-05 2.104125e-06 1.113327e-05 4.981059e-05
3.468513e-06 1.161885e-05 4.836818e-06 5.875939e-06 8.999743e-06 4.541446e-06 3.702661e-06 1.380727e-05 6.264426e-07 4.791009e-06 1.178104e-05
2.901815e-06 4.151611e-06 1.605207e-06 1.063911e-06 3.219584e-06 3.258143e-06 1.215062e-06 5.164577e-06 4.886401e-07 2.725129e-06 3.201356e-06
1.094285e-06 1.139771e-06 9.507154e-07 7.794568e-07 1.120604e-06 9.070670e-07 5.568725e-07 1.422100e-06 4.151028e-07 6.761801e-07 1.306739e-06
5.289688e-07 6.114318e-07 5.468682e-07 4.129835e-07 4.838728e-07 4.976246e-07 3.195773e-07 7.618935e-07 3.523278e-07 6.436820e-07 5.433475e-07
3.321716e-07 4.275912e-07 2.478532e-07 2.975349e-07 3.146651e-07 3.360407e-07 2.397465e-07 6.321526e-07 1.593934e-07 2.581268e-07 2.642645e-07
2.566680e-07 2.592268e-07 1.951182e-07 2.616810e-07 1.914185e-07 1.914564e-07 1.021165e-07 2.997017e-07 9.769991e-08 2.082353e-07 2.099899e-07
9.937988e-08 8.522325e-08 1.122092e-07 1.800372e-07 8.828815e-08 7.479145e-08 9.612960e-08 1.642309e-07 7.982754e-08 1.111451e-07 8.008163e-08
6.603533e-08 7.518725e-08 5.975417e-08 7.709085e-08 7.611137e-08 4.421960e-08 8.177080e-08 9.664750e-08 2.941998e-08 7.835055e-08 5.641257e-08
2.813781e-08 6.554942e-08 4.188080e-08 6.368612e-08 3.987297e-08 3.713367e-08 4.924752e-08 6.506558e-08 1.880046e-08 4.656513e-08 5.202554e-08
1.354078e-08 2.273856e-08 1.452259e-08 4.520924e-08 2.421141e-08 2.005673e-08 3.637652e-08 5.448490e-08 7.069233e-09 2.693087e-08 3.798223e-08
9.293300e-09 1.120208e-08 1.083516e-08 9.068912e-09 8.415141e-09 7.499941e-09 8.677462e-09 4.043268e-08 9.993597e-10 1.100932e-08 8.206175e-09
1.336750e-10 8.007617e-11 6.640639e-11 1.020231e-10 5.967932e-11 8.992994e-11 9.638969e-11 2.997772e-10 7.291047e-11 1.139070e-10 7.714600e-11
7.349552e-12 1.275494e-11 6.980261e-12 2.760143e-11 2.596379e-12 1.451961e-11 6.913263e-12 9.315653e-11 4.198416e-12 9.979218e-11 1.488464e-11
1.000000e-15 1.111501e-11 3.186808e-12 2.378684e-11 1.712577e-12 6.211838e-13 1.078534e-12 8.756561e-11 3.494153e-12 4.661013e-11 1.855843e-12
1.000000e-15 4.029120e-12 2.359460e-12 1.824790e-13 1.000000e-15 8.645828e-14 5.873439e-13 4.875489e-11 5.665681e-13 3.375496e-11 1.031219e-12
1.000000e-15 6.720708e-13 7.803742e-13 1.000000e-15 1.000000e-15 1.000000e-15 1.944733e-13 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15


==> images/inverter_ntk/eigvals_dim64.dat <==
2.250232e+03 1.493316e+03 1.381437e+03 1.350279e+03 1.096343e+03 7.208802e+02 1.137224e+03 6.729342e+02 9.126581e+02 1.093590e+03 2.674876e+03
3.126736e+01 2.490663e+01 2.003670e+01 2.460866e+01 1.311160e+01 1.641001e+01 1.803687e+01 7.336864e+00 2.248775e+01 3.629408e+01 5.410911e+01
7.042999e+00 7.142369e+00 5.169650e+00 3.812143e+00 3.570298e+00 1.786665e+00 3.564173e+00 1.995764e+00 3.459556e+00 4.070302e+00 1.393505e+01
3.148925e+00 2.232062e+00 1.574723e+00 2.563806e+00 2.222397e+00 1.041646e+00 2.269054e+00 1.331592e+00 1.784132e+00 2.597233e+00 6.020546e+00
1.932374e+00 1.198153e+00 7.519912e-01 1.281135e+00 7.492447e-01 3.810990e-01 1.172918e+00 5.085847e-01 1.474183e+00 1.679294e+00 2.710529e+00
1.206382e+00 7.417304e-01 6.567348e-01 7.721653e-01 5.117173e-01 2.861356e-01 5.631528e-01 4.320882e-01 6.789913e-01 8.004871e-01 2.045495e+00
9.481093e-01 4.419373e-01 4.831968e-01 5.031446e-01 3.805109e-01 2.220636e-01 5.084258e-01 1.567294e-01 5.316937e-01 7.610869e-01 1.145268e+00
4.762103e-01 3.271082e-01 2.808637e-01 4.217088e-01 2.850486e-01 1.673596e-01 3.030667e-01 1.501306e-01 2.545036e-01 4.951200e-01 9.536570e-01
3.812114e-01 2.078146e-01 1.947089e-01 2.329917e-01 2.501576e-01 1.490381e-01 1.839363e-01 1.012399e-01 2.068810e-01 3.544129e-01 6.667219e-01
2.873781e-01 1.852230e-01 1.770931e-01 1.763066e-01 1.815738e-01 1.184583e-01 1.254508e-01 7.265530e-02 1.697976e-01 3.330282e-01 6.346456e-01
2.391125e-01 1.639888e-01 1.626064e-01 9.880068e-02 1.491871e-01 6.673673e-02 1.131797e-01 5.119102e-02 1.223402e-01 2.389555e-01 5.083922e-01
1.787102e-01 1.216828e-01 1.206355e-01 9.432912e-02 1.253149e-01 5.095575e-02 9.967676e-02 4.058437e-02 1.046703e-01 1.691895e-01 3.475659e-01
1.726395e-01 1.098093e-01 7.966978e-02 8.451260e-02 1.020341e-01 4.569677e-02 8.293874e-02 3.374565e-02 8.091638e-02 1.150479e-01 2.776018e-01
1.379854e-01 8.553772e-02 7.609260e-02 6.101329e-02 8.065591e-02 4.153740e-02 7.042986e-02 2.958473e-02 6.045501e-02 9.761197e-02 2.063074e-01
1.274802e-01 7.940639e-02 6.781670e-02 5.913787e-02 6.454562e-02 2.972661e-02 5.882142e-02 2.463330e-02 4.535439e-02 9.002671e-02 1.691604e-01
1.026649e-01 6.202365e-02 6.194045e-02 5.874820e-02 6.021103e-02 2.307139e-02 4.405934e-02 1.992087e-02 3.563017e-02 6.837764e-02 1.205084e-01
7.353866e-02 5.453478e-02 4.576320e-02 3.998259e-02 3.927716e-02 1.880305e-02 4.151219e-02 1.807602e-02 3.417029e-02 6.409116e-02 9.040967e-02
6.259642e-02 4.675493e-02 3.816499e-02 3.299168e-02 3.660513e-02 1.633399e-02 2.917771e-02 1.725034e-02 3.105643e-02 6.031116e-02 8.450610e-02
5.777305e-02 3.927102e-02 2.696529e-02 2.846341e-02 3.393142e-02 1.553210e-02 2.422041e-02 1.515911e-02 2.646232e-02 5.043707e-02 6.319743e-02
5.158587e-02 3.560569e-02 2.371847e-02 2.675594e-02 2.675466e-02 1.404628e-02 2.028077e-02 1.164670e-02 2.121441e-02 4.335380e-02 5.465026e-02
4.199468e-02 2.702625e-02 2.096448e-02 1.776197e-02 1.566311e-02 1.217051e-02 1.594245e-02 9.472090e-03 1.789792e-02 3.577085e-02 4.930314e-02
3.506251e-02 2.372325e-02 1.848819e-02 1.623072e-02 1.439217e-02 1.051382e-02 1.335374e-02 8.185985e-03 1.408335e-02 2.524575e-02 4.036031e-02
3.041469e-02 2.078913e-02 1.734887e-02 1.427845e-02 1.188249e-02 9.920142e-03 1.290476e-02 7.415529e-03 1.166068e-02 2.279594e-02 2.655683e-02
2.670703e-02 1.775813e-02 1.350193e-02 1.250858e-02 1.082464e-02 7.533693e-03 1.181375e-02 6.714130e-03 1.090355e-02 2.003927e-02 2.428405e-02
2.431903e-02 1.540825e-02 1.293065e-02 9.825015e-03 9.646680e-03 6.626607e-03 1.126015e-02 4.948677e-03 9.969147e-03 1.668622e-02 1.780403e-02
1.938107e-02 1.088138e-02 1.079121e-02 7.749587e-03 8.582238e-03 5.829895e-03 7.782268e-03 4.839650e-03 8.377554e-03 9.809449e-03 1.461077e-02
1.681503e-02 1.050914e-02 7.895620e-03 6.750408e-03 7.848173e-03 4.441525e-03 6.708507e-03 3.634843e-03 6.498242e-03 9.617365e-03 1.311628e-02
1.440249e-02 8.327188e-03 4.263846e-03 4.870169e-03 6.588466e-03 4.182317e-03 6.282982e-03 2.594098e-03 5.191021e-03 7.039697e-03 9.507344e-03
1.301144e-02 7.719077e-03 3.284544e-03 4.099164e-03 6.023299e-03 3.486627e-03 5.226015e-03 2.059348e-03 4.887673e-03 5.611474e-03 7.584770e-03
1.095405e-02 6.502546e-03 2.883581e-03 3.566911e-03 3.074786e-03 3.129348e-03 4.299362e-03 1.855564e-03 4.796067e-03 3.932420e-03 5.268500e-03
1.053622e-02 5.077447e-03 2.552057e-03 3.010724e-03 2.234335e-03 2.386430e-03 2.840808e-03 1.143680e-03 3.953189e-03 3.776451e-03 4.090378e-03
7.422033e-03 3.663492e-03 2.363729e-03 2.590343e-03 1.411049e-03 1.706977e-03 1.529298e-03 9.337158e-04 3.491075e-03 3.248049e-03 2.914992e-03
5.827767e-03 2.482293e-03 2.126328e-03 2.080673e-03 1.037048e-03 1.643794e-03 1.371455e-03 8.306252e-04 2.761701e-03 3.090073e-03 2.243970e-03
3.380063e-03 1.824048e-03 1.711633e-03 1.895082e-03 8.173473e-04 1.388755e-03 9.264184e-04 4.146469e-04 2.335484e-03 2.755871e-03 1.502036e-03
2.766926e-03 1.133584e-03 1.447866e-03 1.295998e-03 4.833185e-04 1.231781e-03 7.730757e-04 2.152335e-04 1.083023e-03 1.953709e-03 1.336328e-03
1.529312e-03 7.514264e-04 1.222267e-03 7.309442e-04 5.061712e-05 8.508751e-04 5.966788e-04 4.223873e-05 6.747635e-04 1.606705e-03 9.314782e-04
4.218351e-04 4.899316e-04 9.102434e-04 5.923844e-04 3.867412e-05 7.239710e-04 3.761709e-04 3.486778e-05 5.278148e-04 5.208258e-04 5.650736e-04
2.770439e-04 2.612159e-04 4.017154e-04 5.042716e-04 1.603747e-05 6.513163e-04 1.416125e-04 3.397117e-05 3.034469e-04 3.727938e-04 5.753759e-05
5.812917e-05 1.411398e-04 8.264490e-05 7.985598e-05 8.454237e-06 4.277712e-04 1.282613e-04 2.149076e-05 1.147109e-04 2.054868e-04 2.930069e-05
1.976063e-05 2.236874e-05 1.999389e-05 1.621995e-05 6.815247e-06 1.699852e-05 2.012429e-05 8.474579e-06 1.849128e-05 2.925858e-05 2.186232e-05
1.092173e-05 1.039983e-05 9.777463e-06 8.962940e-06 2.473184e-06 6.041906e-06 1.006714e-05 5.860775e-06 7.744730e-06 1.209196e-05 1.874211e-05
3.551026e-06 3.138184e-06 3.030884e-06 3.529172e-06 1.930083e-06 2.119141e-06 4.012809e-06 2.656246e-06 2.489049e-06 4.681193e-06 5.126518e-06
3.059953e-06 2.335600e-06 2.825831e-06 2.619480e-06 1.090222e-06 1.698623e-06 2.701603e-06 1.614503e-06 2.344667e-06 2.768218e-06 4.873245e-06
1.734545e-06 1.152961e-06 1.266432e-06 1.209770e-06 8.575023e-07 8.175035e-07 1.387265e-06 7.194358e-07 1.096195e-06 2.008216e-06 2.026057e-06
1.074257e-06 7.930003e-07 6.976621e-07 7.473805e-07 5.099310e-07 5.223027e-07 7.877431e-07 4.778117e-07 6.556037e-07 8.232300e-07 1.412616e-06
6.177085e-07 4.451151e-07 4.072249e-07 4.847970e-07 3.968274e-07 3.319704e-07 4.462863e-07 3.600044e-07 3.295693e-07 7.036877e-07 1.046804e-06
3.391066e-07 3.928822e-07 3.537558e-07 3.847277e-07 3.023503e-07 2.652054e-07 3.973212e-07 2.848743e-07 2.525635e-07 5.344910e-07 6.318250e-07
2.589938e-07 2.319479e-07 2.875860e-07 2.525606e-07 2.352641e-07 2.470100e-07 2.793237e-07 1.635584e-07 2.250096e-07 4.137320e-07 5.288609e-07
1.952456e-07 1.868425e-07 2.082213e-07 1.801927e-07 1.985987e-07 1.645217e-07 2.112871e-07 1.317005e-07 1.979775e-07 2.467796e-07 4.159963e-07
1.781391e-07 1.437970e-07 1.488972e-07 1.217744e-07 1.497095e-07 9.137555e-08 1.360474e-07 1.027573e-07 1.401464e-07 2.108907e-07 2.188235e-07
1.491072e-07 1.137135e-07 1.215454e-07 1.163389e-07 1.022708e-07 6.194362e-08 1.227848e-07 8.804416e-08 1.203299e-07 1.209443e-07 1.832027e-07
1.323726e-07 1.058099e-07 8.560328e-08 9.424997e-08 7.867636e-08 5.712128e-08 8.980366e-08 6.674751e-08 1.089330e-07 8.922057e-08 1.762430e-07
8.754451e-08 5.384992e-08 4.497683e-08 6.002056e-08 4.742975e-08 3.486317e-08 5.112566e-08 3.635279e-08 5.510496e-08 4.841625e-08 8.415613e-08
6.837149e-08 5.158332e-08 3.897087e-08 4.621322e-08 3.904265e-08 3.090415e-08 4.778259e-08 3.013924e-08 3.677744e-08 4.040622e-08 6.370316e-08
4.041481e-08 2.675874e-08 2.507554e-08 2.448913e-08 3.710819e-08 2.548994e-08 2.574975e-08 1.697976e-08 1.976964e-08 2.348995e-08 3.731522e-08
3.727855e-08 1.949831e-08 1.794499e-08 1.852121e-08 2.099925e-08 1.689145e-08 2.084107e-08 1.499298e-08 1.597686e-08 2.162388e-08 3.151247e-08
3.143263e-08 1.636955e-08 1.292413e-08 1.476761e-08 2.005916e-08 1.647668e-08 1.740071e-08 1.276566e-08 8.438325e-09 1.888070e-08 3.024277e-08
1.428441e-08 9.268667e-09 1.174589e-08 9.380839e-09 7.563802e-09 5.094036e-09 1.251494e-08 5.441582e-09 6.559281e-09 8.412263e-09 1.268504e-08
1.138849e-08 7.740185e-09 7.839721e-09 6.853521e-09 7.277056e-09 4.494432e-09 8.605642e-09 4.329105e-09 4.900192e-09 7.832397e-09 1.183376e-08
6.584383e-09 5.664252e-09 6.681087e-09 1.957064e-09 6.394753e-09 2.069660e-09 7.118298e-09 1.501347e-09 1.961298e-09 5.689717e-09 4.817535e-09
3.695759e-10 2.102759e-10 2.893834e-10 1.549772e-10 1.700888e-10 1.223596e-10 2.353282e-10 1.317008e-10 1.572780e-10 3.107557e-10 2.394692e-10
3.005409e-12 2.180540e-12 1.186146e-12 1.372456e-12 1.034616e-12 8.479986e-13 2.796110e-12 4.494003e-13 1.289326e-12 3.711753e-12 2.893865e-12
1.045471e-12 1.866409e-12 6.718068e-13 5.263834e-13 7.053063e-13 3.734075e-13 4.926229e-13 2.517078e-13 1.019759e-12 8.524923e-13 2.677039e-12
9.407132e-13 6.050150e-13 4.733714e-13 4.852199e-13 4.802900e-13 2.884994e-13 4.374367e-13 2.256360e-13 3.737107e-13 5.760985e-13 1.071409e-12
7.070647e-13 4.904968e-13 4.568679e-13 4.365632e-13 4.536648e-13 2.765276e-13 3.935296e-13 2.183390e-13 3.572972e-13 4.325139e-13 8.986144e-13
6.983142e-13 4.092795e-13 3.848845e-13 4.123754e-13 3.715635e-13 2.332247e-13 2.990885e-13 2.063035e-13 3.121855e-13 3.147946e-13 7.629630e-13
6.697757e-13 3.684705e-13 3.835227e-13 3.916274e-13 3.618280e-13 1.821621e-13 2.821134e-13 1.641012e-13 2.907523e-13 2.848824e-13 6.968778e-13
6.280906e-13 3.343198e-13 3.428183e-13 3.429820e-13 3.408340e-13 1.710899e-13 2.466939e-13 1.632047e-13 2.535330e-13 2.515977e-13 6.701275e-13
4.351631e-13 3.096362e-13 3.079391e-13 2.281167e-13 2.807894e-13 1.649723e-13 2.385327e-13 1.561604e-13 2.383249e-13 2.472354e-13 6.377391e-13
4.134722e-13 2.608892e-13 2.850834e-13 2.142609e-13 2.768242e-13 1.630330e-13 2.190329e-13 1.229730e-13 1.992782e-13 2.262594e-13 5.451099e-13
3.875675e-13 2.157456e-13 2.769265e-13 2.088229e-13 2.394664e-13 1.441498e-13 2.090561e-13 1.175073e-13 1.684033e-13 1.788328e-13 4.932792e-13
3.306567e-13 1.938343e-13 2.387414e-13 2.011429e-13 1.574864e-13 1.108280e-13 1.884894e-13 9.708253e-14 1.572240e-13 1.708302e-13 4.117439e-13
2.920250e-13 1.809016e-13 2.020016e-13 2.008955e-13 1.469153e-13 9.054320e-14 1.738392e-13 9.454478e-14 1.350277e-13 1.437250e-13 3.606447e-13
2.300725e-13 1.446201e-13 1.440829e-13 1.604554e-13 1.239003e-13 8.910251e-14 1.157657e-13 8.320656e-14 1.181611e-13 1.347031e-13 3.327778e-13
2.166313e-13 1.418929e-13 1.178319e-13 8.269643e-14 8.600274e-14 7.449931e-14 1.011561e-13 5.574067e-14 8.467348e-14 9.626639e-14 2.658150e-13
1.899936e-13 8.202748e-14 1.053658e-13 6.061564e-14 7.673509e-14 3.924608e-14 9.340103e-14 4.755872e-14 7.789632e-14 8.091025e-14 1.916191e-13
1.219878e-13 6.375137e-14 9.865302e-14 5.160026e-14 7.249811e-14 2.985815e-14 7.309538e-14 4.297727e-14 4.433900e-14 2.957792e-14 1.248312e-13
7.544713e-14 4.834773e-14 5.766743e-14 4.399069e-14 5.016741e-14 2.412974e-14 4.481717e-14 4.057126e-14 4.062613e-14 1.493165e-14 6.737725e-14
7.427848e-14 4.622320e-14 3.864358e-14 2.069267e-14 4.292901e-14 1.329411e-14 2.578263e-14 3.216035e-14 3.000752e-14 1.400595e-14 4.448530e-14
4.639718e-14 4.312430e-14 8.792874e-15 5.234786e-15 3.484448e-14 5.061007e-16 2.201084e-14 3.034418e-14 2.181895e-14 8.195510e-15 1.000000e-15
3.069101e-14 1.000000e-15 7.347100e-15 1.000000e-15 9.290522e-15 1.000000e-15 1.000000e-15 3.976376e-15 5.883080e-15 4.460637e-15 1.000000e-15
1.351136e-14 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 5.619115e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15


==> images/inverter_ntk/eigvals_kang.dat <==
8.665583e+03 3.727597e+03 1.490165e+04 1.006736e+04 6.256897e+03 6.610191e+03 6.220743e+03 1.029856e+04 1.196373e+04 1.028048e+04 1.122136e+04
2.870529e+01 3.328244e+01 3.105712e+01 4.190288e+01 1.579808e+01 3.124501e+01 2.968317e+01 3.991132e+01 3.206522e+01 2.737894e+01 4.480334e+01
9.484488e-02 8.439071e-02 1.903922e-01 1.399828e-01 3.151825e-02 1.104556e-01 1.199677e-01 2.338629e-01 2.533707e-01 1.275274e-01 2.285851e-01
1.384514e-04 9.198848e-05 2.341034e-04 4.510045e-04 8.414690e-05 1.867153e-04 1.752090e-04 2.605259e-04 1.680894e-04 2.070679e-04 1.954705e-04
1.015402e-05 4.502313e-06 4.499909e-06 2.991237e-05 2.945114e-06 1.399858e-05 6.822366e-06 2.700019e-05 1.026081e-05 2.587342e-05 1.773420e-05
1.381104e-07 3.010209e-07 6.432180e-07 1.848699e-07 6.357512e-07 8.731843e-07 4.814895e-07 1.792995e-07 1.570979e-07 1.192144e-06 3.713709e-08
2.579519e-08 7.763578e-08 5.158148e-08 1.062072e-07 3.250170e-08 2.277868e-07 9.503191e-08 4.178320e-08 4.716646e-08 2.871813e-07 3.728317e-09
3.618799e-09 2.346351e-09 4.833461e-09 3.336300e-09 2.186656e-09 4.254564e-09 3.875903e-09 2.563308e-09 3.580594e-09 3.056008e-09 1.803769e-09
1.093429e-09 1.472120e-09 2.136950e-10 1.323607e-09 6.105780e-10 4.351039e-10 6.763879e-10 1.526539e-09 2.581930e-10 6.372159e-10 2.197855e-10
5.782943e-11 5.396963e-11 7.982270e-11 5.428344e-10 3.091768e-10 2.394849e-10 1.048997e-10 1.291090e-10 2.166592e-10 3.275915e-10 4.947338e-11
4.015719e-11 1.778221e-11 1.625610e-11 1.383674e-10 2.223243e-11 1.776312e-10 2.633805e-11 3.158524e-11 4.034321e-11 7.112961e-11 3.306904e-11
1.540533e-11 1.374138e-12 1.513512e-11 3.921108e-11 1.035721e-11 2.386244e-11 1.376362e-11 6.213531e-12 3.760770e-11 8.489698e-12 1.492923e-11
1.464284e-12 6.051467e-13 3.596133e-12 1.893349e-12 2.838757e-12 2.072933e-12 1.738188e-12 1.868925e-12 2.420255e-12 4.391666e-12 2.297108e-12
1.323177e-12 5.738432e-13 3.133470e-12 1.821904e-12 1.016032e-12 1.847264e-12 1.064627e-12 1.798860e-12 2.391120e-12 2.295853e-12 2.007573e-12
1.303524e-12 5.736011e-13 3.080839e-12 1.782206e-12 9.816389e-13 1.309467e-12 1.006961e-12 1.657246e-12 2.178043e-12 2.173547e-12 1.931477e-12
1.299990e-12 5.241643e-13 3.029011e-12 1.737556e-12 9.719788e-13 1.171075e-12 1.000974e-12 1.612541e-12 2.095573e-12 2.159582e-12 1.851514e-12
1.150755e-12 4.788073e-13 2.920504e-12 1.726091e-12 8.368483e-13 1.070428e-12 9.259624e-13 1.602283e-12 1.921690e-12 2.020725e-12 1.829828e-12
1.124968e-12 4.549888e-13 2.842351e-12 1.594092e-12 8.306851e-13 1.056376e-12 8.387846e-13 1.480596e-12 1.883107e-12 1.798610e-12 1.825290e-12
1.060324e-12 4.471287e-13 2.806095e-12 1.382911e-12 8.214539e-13 1.017090e-12 8.207533e-13 1.420351e-12 1.862381e-12 1.781581e-12 1.574722e-12
1.004995e-12 4.465305e-13 2.491538e-12 1.377864e-12 7.831441e-13 9.736602e-13 8.039870e-13 1.325477e-12 1.854055e-12 1.673323e-12 1.566864e-12
9.896609e-13 4.353745e-13 2.461177e-12 1.371684e-12 7.559243e-13 9.273891e-13 7.678619e-13 1.270192e-12 1.770255e-12 1.611046e-12 1.547081e-12
9.629307e-13 4.251324e-13 2.447571e-12 1.324457e-12 7.078831e-13 8.503585e-13 7.402306e-13 1.239581e-12 1.675960e-12 1.504250e-12 1.458101e-12
9.324723e-13 3.460121e-13 2.179109e-12 1.297181e-12 6.990006e-13 8.142521e-13 7.269513e-13 1.236963e-12 1.475637e-12 1.480033e-12 1.409199e-12
9.209394e-13 3.346950e-13 2.132718e-12 1.262614e-12 6.673931e-13 8.084958e-13 6.850936e-13 1.236262e-12 1.471006e-12 1.454631e-12 1.323506e-12
8.893392e-13 3.289967e-13 1.876466e-12 1.235844e-12 6.665312e-13 7.582741e-13 6.089694e-13 1.107114e-12 1.371510e-12 1.343883e-12 1.262576e-12
7.890512e-13 3.223879e-13 1.823094e-12 1.155214e-12 6.054738e-13 7.109225e-13 6.079284e-13 1.040963e-12 1.311677e-12 1.270143e-12 1.201278e-12
6.739711e-13 2.660467e-13 1.805841e-12 9.444737e-13 5.973840e-13 6.824137e-13 5.816074e-13 9.055696e-13 1.252090e-12 1.233097e-12 1.172133e-12
6.681235e-13 2.646804e-13 1.726602e-12 9.391970e-13 5.752884e-13 6.614527e-13 5.765101e-13 8.789460e-13 1.096326e-12 1.056071e-12 1.063113e-12
6.599391e-13 2.476452e-13 1.643725e-12 9.356595e-13 4.661174e-13 6.473326e-13 5.407286e-13 8.699302e-13 1.034815e-12 1.035099e-12 1.008871e-12
6.492453e-13 2.316577e-13 1.570120e-12 8.917143e-13 4.585815e-13 5.661912e-13 5.319924e-13 8.470226e-13 9.774682e-13 9.866347e-13 9.314803e-13
6.440582e-13 2.259959e-13 1.511729e-12 7.887625e-13 4.476435e-13 5.374535e-13 4.510307e-13 8.113209e-13 9.759828e-13 9.413470e-13 8.984335e-13
5.955855e-13 2.159576e-13 1.297622e-12 7.720616e-13 4.362170e-13 5.350930e-13 4.491091e-13 8.079742e-13 9.684249e-13 9.376631e-13 8.553006e-13
5.852112e-13 2.153520e-13 1.225367e-12 7.487071e-13 4.254823e-13 4.793135e-13 4.426986e-13 8.031330e-13 9.329957e-13 9.013348e-13 8.421389e-13
5.104625e-13 2.026366e-13 1.214841e-12 6.726422e-13 4.251967e-13 4.707192e-13 4.395688e-13 7.136476e-13 8.671253e-13 8.695881e-13 8.109049e-13
5.041774e-13 2.012047e-13 1.154037e-12 6.332200e-13 4.231666e-13 4.601882e-13 3.666640e-13 6.383443e-13 8.291312e-13 8.442004e-13 7.466489e-13
4.699846e-13 1.971080e-13 1.140686e-12 6.108976e-13 3.319109e-13 4.252231e-13 3.493509e-13 6.078699e-13 7.689184e-13 8.126289e-13 7.220074e-13
4.153173e-13 1.923471e-13 1.138252e-12 5.803180e-13 3.212517e-13 4.106362e-13 3.450725e-13 5.585683e-13 7.312690e-13 7.762173e-13 6.693725e-13
3.980158e-13 1.737327e-13 1.125990e-12 5.628511e-13 2.934686e-13 3.862147e-13 3.444692e-13 5.569425e-13 6.681241e-13 7.731447e-13 6.039224e-13
3.572420e-13 1.544951e-13 1.035439e-12 5.514151e-13 2.841997e-13 3.606211e-13 3.302614e-13 5.385742e-13 6.431116e-13 7.136632e-13 5.879541e-13
3.468119e-13 1.361122e-13 1.003403e-12 4.805960e-13 2.793082e-13 3.460926e-13 3.281253e-13 4.538922e-13 5.902607e-13 5.472965e-13 5.689666e-13
3.192725e-13 1.188787e-13 9.493857e-13 3.153278e-13 2.734993e-13 3.410091e-13 3.049600e-13 3.978753e-13 5.205472e-13 5.444251e-13 4.904769e-13
3.045991e-13 9.713953e-14 8.004665e-13 2.557608e-13 1.808344e-13 3.044227e-13 2.756901e-13 3.852092e-13 4.287138e-13 5.245630e-13 3.928408e-13
2.989708e-13 8.429138e-14 6.452630e-13 2.243655e-13 1.778630e-13 2.895643e-13 2.740268e-13 3.609931e-13 4.003847e-13 5.069158e-13 3.854924e-13
2.069912e-13 6.963990e-14 5.018189e-13 1.851049e-13 1.370428e-13 1.506791e-13 2.590277e-13 2.852987e-13 3.203289e-13 3.740798e-13 3.764028e-13
1.639792e-13 4.006716e-14 4.796366e-13 7.752920e-14 1.328416e-13 1.486617e-13 2.389714e-13 2.390811e-13 2.590709e-13 2.837222e-13 1.813553e-13
1.432453e-13 2.874492e-14 4.601912e-13 6.058547e-14 8.357223e-14 1.450194e-13 1.530970e-13 9.954479e-14 1.559591e-13 2.599748e-13 1.451574e-13
1.350922e-13 2.553451e-14 3.683149e-13 3.185047e-14 7.863685e-14 9.061232e-14 4.603196e-14 9.781314e-14 1.356489e-13 2.087957e-13 1.205823e-13
1.021685e-13 2.196251e-14 1.574928e-13 1.516458e-15 4.668373e-14 6.695437e-14 4.204217e-14 9.019561e-14 8.578631e-14 1.636877e-13 8.216622e-14
6.700564e-14 1.195603e-14 1.500968e-13 1.000000e-15 4.664901e-14 5.236521e-14 3.812241e-14 8.923793e-14 8.203513e-14 1.499799e-13 2.765476e-14
5.886796e-14 2.682200e-15 3.289356e-14 1.000000e-15 4.032769e-14 5.141134e-14 2.896592e-14 3.596598e-14 4.907930e-14 2.167425e-14 1.000000e-15
4.609175e-14 4.632688e-16 9.231971e-15 1.000000e-15 4.032002e-14 3.547040e-14 1.000000e-15 1.096445e-14 3.724874e-14 9.564988e-15 1.000000e-15
3.280614e-14 1.000000e-15 1.000000e-15 1.000000e-15 8.080491e-15 2.879314e-14 1.000000e-15 1.055880e-14 1.000000e-15 1.000000e-15 1.000000e-15
3.361835e-15 1.000000e-15 1.000000e-15 1.000000e-15 3.805805e-15 1.931614e-14 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15
1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15 1.000000e-15

